Correlated microtiming deviations in jazz and rock music

Musical rhythms performed by humans typically show temporal fluctuations. While they have been characterized in simple rhythmic tasks, it is an open question what is the nature of temporal fluctuations, when several musicians perform music jointly in all its natural complexity. To study such fluctuations in over 100 original jazz and rock/pop recordings played with and without metronome we developed a semi-automated workflow allowing the extraction of cymbal beat onsets with millisecond precision. Analyzing the inter-beat interval (IBI) time series revealed evidence for two long-range correlated processes characterized by power laws in the IBI power spectral densities. One process dominates on short timescales ($t < 8$ beats) and reflects microtiming variability in the generation of single beats. The other dominates on longer timescales and reflects slow tempo variations. Whereas the latter did not show differences between musical genres (jazz vs. rock/pop), the process on short timescales showed higher variability for jazz recordings, indicating that jazz makes stronger use of microtiming fluctuations within a measure than rock/pop. Our results elucidate principles of rhythmic performance and can inspire algorithms for artificial music generation. By studying microtiming fluctuations in original music recordings, we bridge the gap between minimalistic tapping paradigms and expressive rhythmic performances.

==> J01.dat <==
1.228535147392290305e+01 0.000000000000000000e+00
1.248181405895691576e+01 0.000000000000000000e+00
1.266630385487528265e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.301442176870748213e+01 0.000000000000000000e+00
1.320399092970521515e+01 0.000000000000000000e+00
1.338884353741496547e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.410376417233560176e+01 0.000000000000000000e+00
1.428117913832199548e+01 0.000000000000000000e+00
1.445006802721088413e+01 0.000000000000000000e+00
1.463600907029478471e+01 0.000000000000000000e+00
1.481160997732426310e+01 0.000000000000000000e+00
1.501315192743764193e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.556517006802721070e+01 0.000000000000000000e+00
1.576888888888888829e+01 0.000000000000000000e+00
1.594358276643990990e+01 0.000000000000000000e+00
1.611138321995465006e+01 0.000000000000000000e+00
1.629442176870748327e+01 0.000000000000000000e+00
1.647038548752834330e+01 0.000000000000000000e+00
1.665995464852607810e+01 0.000000000000000000e+00
1.687165532879818741e+01 0.000000000000000000e+00
1.705614512471655431e+01 0.000000000000000000e+00
1.723591836734694027e+01 0.000000000000000000e+00
1.740861678004535307e+01 0.000000000000000000e+00
1.759147392290249456e+01 0.000000000000000000e+00
1.776598639455782447e+01 0.000000000000000000e+00
1.794702947845804886e+01 0.000000000000000000e+00
1.812480725623582600e+01 0.000000000000000000e+00
1.831238095238095198e+01 0.000000000000000000e+00
1.848380952380952280e+01 0.000000000000000000e+00
1.866086167800453666e+01 0.000000000000000000e+00
1.883882086167800551e+01 0.000000000000000000e+00
1.902748299319727820e+01 0.000000000000000000e+00
1.920562358276643877e+01 0.000000000000000000e+00
1.939990929705215450e+01 0.000000000000000000e+00
1.957532879818593941e+01 0.000000000000000000e+00
1.976671201814059131e+01 0.000000000000000000e+00
1.993124716553288067e+01 0.000000000000000000e+00
2.011229024943310506e+01 0.000000000000000000e+00
2.029097505668934076e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.064344671201813952e+01 0.000000000000000000e+00
2.083283446712018261e+01 0.000000000000000000e+00
2.101024943310657633e+01 0.000000000000000000e+00
2.118312925170068084e+01 0.000000000000000000e+00
2.136925170068027313e+01 0.000000000000000000e+00
2.155192743764172292e+01 0.000000000000000000e+00
2.173170068027210888e+01 0.000000000000000000e+00
2.189931972789115733e+01 0.000000000000000000e+00
2.207655328798185934e+01 0.000000000000000000e+00
2.226648526077097401e+01 0.000000000000000000e+00
2.243845804988661996e+01 0.000000000000000000e+00
2.262004535147392303e+01 0.000000000000000000e+00
2.280000000000000071e+01 0.000000000000000000e+00
2.298303854875283392e+01 0.000000000000000000e+00
2.316281179138321988e+01 0.000000000000000000e+00
2.334095238095238045e+01 0.000000000000000000e+00
2.351365079365079325e+01 0.000000000000000000e+00
2.370902494331065924e+01 0.000000000000000000e+00
2.388154195011338032e+01 0.000000000000000000e+00
2.406421768707483011e+01 0.000000000000000000e+00
2.423419501133786724e+01 0.000000000000000000e+00
2.442013605442176782e+01 0.000000000000000000e+00
2.458938775510204167e+01 0.000000000000000000e+00
2.477804988662131436e+01 0.000000000000000000e+00
2.494439909297052083e+01 0.000000000000000000e+00
2.513342403628118049e+01 0.000000000000000000e+00
2.531083900226757422e+01 0.000000000000000000e+00
2.548916099773242649e+01 0.000000000000000000e+00
2.565877551020408021e+01 0.000000000000000000e+00
2.585505668934240475e+01 0.000000000000000000e+00
2.602811791383220097e+01 0.000000000000000000e+00
2.621678004535147366e+01 0.000000000000000000e+00
2.638984126984126988e+01 0.000000000000000000e+00
2.658213151927437679e+01 0.000000000000000000e+00
2.674938775510204181e+01 0.000000000000000000e+00
2.692970521541950291e+01 0.000000000000000000e+00
2.711002267573696045e+01 0.000000000000000000e+00
2.729687074829931959e+01 0.000000000000000000e+00
2.746793650793650698e+01 0.000000000000000000e+00
2.765315192743764072e+01 0.000000000000000000e+00
2.783764172335600762e+01 0.000000000000000000e+00
2.800634920634920633e+01 0.000000000000000000e+00
2.818630385487528400e+01 0.000000000000000000e+00
2.837877551020408262e+01 0.000000000000000000e+00
2.855800453514739345e+01 0.000000000000000000e+00
2.873759637099999864e+01 1.000000000000000000e+00
2.890938775510204195e+01 0.000000000000000000e+00
2.908371882086167659e+01 0.000000000000000000e+00
2.925188208616780017e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.962539682539682673e+01 0.000000000000000000e+00
2.978993197278911609e+01 0.000000000000000000e+00
2.997405895691609956e+01 0.000000000000000000e+00
3.016199546485260896e+01 0.000000000000000000e+00
3.033959183673469440e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
3.069823129251700777e+01 0.000000000000000000e+00
3.088961451247165613e+01 0.000000000000000000e+00
3.106068027210884352e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
3.139446712018140673e+01 0.000000000000000000e+00
3.157750566893423994e+01 0.000000000000000000e+00
3.175800453514739274e+01 0.000000000000000000e+00
3.194249433106575964e+01 0.000000000000000000e+00
3.211283446712018019e+01 0.000000000000000000e+00
3.229786848072562577e+01 0.000000000000000000e+00
3.247800453514739161e+01 0.000000000000000000e+00
3.266249433106575850e+01 0.000000000000000000e+00
3.283464852607709616e+01 0.000000000000000000e+00
3.301097505668933962e+01 0.000000000000000000e+00
3.318566893424036124e+01 0.000000000000000000e+00
3.336562358199999778e+01 1.000000000000000000e+00
3.354158730158729895e+01 0.000000000000000000e+00
3.373061224489796217e+01 0.000000000000000000e+00
3.389859410430838693e+01 0.000000000000000000e+00
3.408580498866213304e+01 0.000000000000000000e+00
3.426884353741496625e+01 0.000000000000000000e+00
3.444462585000000132e+01 1.000000000000000000e+00
3.462984126984127187e+01 0.000000000000000000e+00
3.481505668934240560e+01 0.000000000000000000e+00
3.498684807256235985e+01 0.000000000000000000e+00
3.516517006800000189e+01 1.000000000000000000e+00
3.534276643990929756e+01 0.000000000000000000e+00
3.552253968253967997e+01 0.000000000000000000e+00
3.570539682539682502e+01 0.000000000000000000e+00
3.587882086167800111e+01 0.000000000000000000e+00
3.605823129251700720e+01 0.000000000000000000e+00
3.624145124716553568e+01 0.000000000000000000e+00
3.641614512400000336e+01 0.000000000000000000e+00
3.659301587301587233e+01 0.000000000000000000e+00
3.677895691609977291e+01 0.000000000000000000e+00
3.695891156462585059e+01 0.000000000000000000e+00
3.713795918367346616e+01 0.000000000000000000e+00
3.732136054421768989e+01 0.000000000000000000e+00
3.750385487528344441e+01 0.000000000000000000e+00
3.769541950113378448e+01 0.000000000000000000e+00
3.786975056689342267e+01 0.000000000000000000e+00
3.803501133786848243e+01 0.000000000000000000e+00
3.821569160997732695e+01 0.000000000000000000e+00
3.839818594104308147e+01 0.000000000000000000e+00
3.857487528344671546e+01 0.000000000000000000e+00
3.874594104308390285e+01 0.000000000000000000e+00
3.892535147299999920e+01 0.000000000000000000e+00
3.910965986394558058e+01 0.000000000000000000e+00
3.929632653061224801e+01 0.000000000000000000e+00
3.946956916099773593e+01 0.000000000000000000e+00
3.965659863945577968e+01 0.000000000000000000e+00
3.983873015873015788e+01 0.000000000000000000e+00
4.002340136054422004e+01 0.000000000000000000e+00
4.019809523809523455e+01 0.000000000000000000e+00
4.038167800453514644e+01 0.000000000000000000e+00
4.056544217687074649e+01 0.000000000000000000e+00
4.074993197278911339e+01 0.000000000000000000e+00
4.091501133699999571e+01 1.000000000000000000e+00
4.109714285700000147e+01 1.000000000000000000e+00
4.128580498800000242e+01 1.000000000000000000e+00
4.146557823129251830e+01 0.000000000000000000e+00
4.163682539682539385e+01 0.000000000000000000e+00
4.181732426303855021e+01 0.000000000000000000e+00
4.199673469387754920e+01 0.000000000000000000e+00
4.217632653061224346e+01 0.000000000000000000e+00
4.236444444444444457e+01 0.000000000000000000e+00
4.254530612244897725e+01 0.000000000000000000e+00
4.274158730158730179e+01 0.000000000000000000e+00
4.292353741496598474e+01 0.000000000000000000e+00
4.311201814058956927e+01 0.000000000000000000e+00
4.329433106575963564e+01 0.000000000000000000e+00
4.347882086167800253e+01 0.000000000000000000e+00
4.365786848072562520e+01 0.000000000000000000e+00
4.384235827664399210e+01 0.000000000000000000e+00
4.401451247165532976e+01 0.000000000000000000e+00
4.419755102040816297e+01 0.000000000000000000e+00
4.438512471655328540e+01 0.000000000000000000e+00
4.456489795918367491e+01 0.000000000000000000e+00
4.474648526077097443e+01 0.000000000000000000e+00
4.493351473922902528e+01 0.000000000000000000e+00
4.511165532879818585e+01 0.000000000000000000e+00
4.528471655328797851e+01 0.000000000000000000e+00
4.546195011337868408e+01 0.000000000000000000e+00
4.564480725623582913e+01 0.000000000000000000e+00
4.583619047619047393e+01 0.000000000000000000e+00
4.601342403628117950e+01 0.000000000000000000e+00
4.619446712018140744e+01 0.000000000000000000e+00
4.637188208616780116e+01 0.000000000000000000e+00
4.655365079365079595e+01 0.000000000000000000e+00
4.671927437641723202e+01 0.000000000000000000e+00
4.689922902494330970e+01 0.000000000000000000e+00
4.708208616699999993e+01 1.000000000000000000e+00
4.725986394499999932e+01 1.000000000000000000e+00
4.743836734600000682e+01 1.000000000000000000e+00
4.761632653061224829e+01 0.000000000000000000e+00
4.780607709750567125e+01 0.000000000000000000e+00
4.799002267573695946e+01 0.000000000000000000e+00
4.818285714285714505e+01 0.000000000000000000e+00
4.836444444444444457e+01 0.000000000000000000e+00
4.853841269800000191e+01 1.000000000000000000e+00
4.871473922902494280e+01 0.000000000000000000e+00
4.889378684807256548e+01 0.000000000000000000e+00
4.906630385487528656e+01 0.000000000000000000e+00
4.924861678004535293e+01 0.000000000000000000e+00
4.941895691609977348e+01 0.000000000000000000e+00
4.960562358276644090e+01 0.000000000000000000e+00
4.978231292517006779e+01 0.000000000000000000e+00
4.996045351473922835e+01 0.000000000000000000e+00
5.014839002267573420e+01 0.000000000000000000e+00
5.032689342403627819e+01 0.000000000000000000e+00
5.050648526077097245e+01 0.000000000000000000e+00
5.067519274376417115e+01 0.000000000000000000e+00
5.086022675736961673e+01 0.000000000000000000e+00
5.104943310657596101e+01 0.000000000000000000e+00
5.123537414965986159e+01 0.000000000000000000e+00
5.141659863945578479e+01 0.000000000000000000e+00
5.159419501133786667e+01 0.000000000000000000e+00
5.178195011337868436e+01 0.000000000000000000e+00
5.195936507936507809e+01 0.000000000000000000e+00
5.214421768707482840e+01 0.000000000000000000e+00
5.232126984126983871e+01 0.000000000000000000e+00
5.250267573696145007e+01 0.000000000000000000e+00
5.269115646258503460e+01 0.000000000000000000e+00
5.285369614512471514e+01 0.000000000000000000e+00
5.303999999999999915e+01 0.000000000000000000e+00
5.322176870748299393e+01 0.000000000000000000e+00
5.340571428571428925e+01 0.000000000000000000e+00
5.358784580498866035e+01 0.000000000000000000e+00
5.377922902494331225e+01 0.000000000000000000e+00
5.397369614512471969e+01 0.000000000000000000e+00
5.417596371882086004e+01 0.000000000000000000e+00
5.434231292517007006e+01 0.000000000000000000e+00
5.452970521541950433e+01 0.000000000000000000e+00
5.472199546485261124e+01 0.000000000000000000e+00
5.489777777699999461e+01 0.000000000000000000e+00
5.508335600907029317e+01 0.000000000000000000e+00
5.526947845804988901e+01 0.000000000000000000e+00
5.544979591836735011e+01 0.000000000000000000e+00
5.562485260770974804e+01 0.000000000000000000e+00
5.580807256235827651e+01 0.000000000000000000e+00
5.599074829931972630e+01 0.000000000000000000e+00
5.615727891156462448e+01 0.000000000000000000e+00
5.633433106575963478e+01 0.000000000000000000e+00
5.651573696145124615e+01 0.000000000000000000e+00
5.670657596371881937e+01 0.000000000000000000e+00
5.688961451247165257e+01 0.000000000000000000e+00
5.707265306122449289e+01 0.000000000000000000e+00
5.725950113378684847e+01 0.000000000000000000e+00
5.744580498866213247e+01 0.000000000000000000e+00
5.762321995464852620e+01 0.000000000000000000e+00
5.779990929705215308e+01 0.000000000000000000e+00
5.797950113378684733e+01 0.000000000000000000e+00
5.817088435374149924e+01 0.000000000000000000e+00
5.835138321995464850e+01 0.000000000000000000e+00
5.852970521541950433e+01 0.000000000000000000e+00
5.871219954648525885e+01 0.000000000000000000e+00
5.889342403628118205e+01 0.000000000000000000e+00
5.906956916099773025e+01 0.000000000000000000e+00
5.925242630385487530e+01 0.000000000000000000e+00
5.943401360544217482e+01 0.000000000000000000e+00
5.961541950113378618e+01 0.000000000000000000e+00
5.979501133699999826e+01 0.000000000000000000e+00
5.996897959183673521e+01 0.000000000000000000e+00
6.016417233560090949e+01 0.000000000000000000e+00
6.033995464852607427e+01 0.000000000000000000e+00
6.051065759637188535e+01 0.000000000000000000e+00
6.069333333333333513e+01 0.000000000000000000e+00
6.088036281179138598e+01 0.000000000000000000e+00
6.107029478458049709e+01 0.000000000000000000e+00
6.124408163199999677e+01 1.000000000000000000e+00
6.142857142857143060e+01 0.000000000000000000e+00
6.160380952380952380e+01 0.000000000000000000e+00
6.178158730158730094e+01 0.000000000000000000e+00
6.196553287981859626e+01 0.000000000000000000e+00
6.214167800453514445e+01 0.000000000000000000e+00
6.232852607709750714e+01 0.000000000000000000e+00
6.251047619047619008e+01 0.000000000000000000e+00
6.269641723356009066e+01 0.000000000000000000e+00
6.287346938775510097e+01 0.000000000000000000e+00
6.305487528344671233e+01 0.000000000000000000e+00
6.322938775510203868e+01 0.000000000000000000e+00
6.340752834467119925e+01 0.000000000000000000e+00
6.359582766439909562e+01 0.000000000000000000e+00
6.376707482993197118e+01 0.000000000000000000e+00
6.395102040816326650e+01 0.000000000000000000e+00
6.412117913832199179e+01 0.000000000000000000e+00
6.431183673469388395e+01 0.000000000000000000e+00
6.446494331065760264e+01 0.000000000000000000e+00
6.465941043083900297e+01 0.000000000000000000e+00
6.484281179138322670e+01 0.000000000000000000e+00
6.503201814058957098e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
6.551582766439909733e+01 0.000000000000000000e+00
6.571628117913832057e+01 0.000000000000000000e+00
6.590403628117914536e+01 0.000000000000000000e+00
6.607691609977324276e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
6.658013605442177152e+01 0.000000000000000000e+00
6.676934240362811579e+01 0.000000000000000000e+00
6.695582766439909506e+01 0.000000000000000000e+00
6.713523809523809405e+01 0.000000000000000000e+00
6.731954648526077278e+01 0.000000000000000000e+00
6.748734693877551649e+01 0.000000000000000000e+00
6.766240362811791442e+01 0.000000000000000000e+00
6.785414965986394975e+01 0.000000000000000000e+00
6.802721088435373531e+01 0.000000000000000000e+00
6.820099773242630192e+01 0.000000000000000000e+00
6.837968253968253407e+01 0.000000000000000000e+00
6.856761904761904702e+01 0.000000000000000000e+00
6.873287981859409967e+01 0.000000000000000000e+00
6.893532879818593528e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
6.931247165532879251e+01 0.000000000000000000e+00
6.949659863945578309e+01 0.000000000000000000e+00
6.966802721088434680e+01 0.000000000000000000e+00
6.984816326530612685e+01 0.000000000000000000e+00
7.003029478458050505e+01 0.000000000000000000e+00
7.021061224489795904e+01 0.000000000000000000e+00
7.039092970521541304e+01 0.000000000000000000e+00
7.054312925170067672e+01 0.000000000000000000e+00
7.073614512471655758e+01 0.000000000000000000e+00
7.091809523809523341e+01 0.000000000000000000e+00
7.110113378684806662e+01 0.000000000000000000e+00
7.128126984126984667e+01 0.000000000000000000e+00
7.145904761904762381e+01 0.000000000000000000e+00
7.164335600907028834e+01 0.000000000000000000e+00
7.182693877551020023e+01 0.000000000000000000e+00
7.200707482993196606e+01 0.000000000000000000e+00
7.218285714285714505e+01 0.000000000000000000e+00
7.236734693877551194e+01 0.000000000000000000e+00
7.254566893424036778e+01 0.000000000000000000e+00
7.271201814058956359e+01 0.000000000000000000e+00
7.289414965986394179e+01 0.000000000000000000e+00
7.308172335600906422e+01 0.000000000000000000e+00
7.325950113378684136e+01 0.000000000000000000e+00
7.342784580498866376e+01 0.000000000000000000e+00
7.360870748299319644e+01 0.000000000000000000e+00
7.378793650793650727e+01 0.000000000000000000e+00
7.396770975056689679e+01 0.000000000000000000e+00
7.413696145124715997e+01 0.000000000000000000e+00
7.431401360544217027e+01 0.000000000000000000e+00
7.449904761904761585e+01 0.000000000000000000e+00
7.468408163265306143e+01 0.000000000000000000e+00
7.484426303854874618e+01 0.000000000000000000e+00
7.502621315192743623e+01 0.000000000000000000e+00
7.520816326530612628e+01 0.000000000000000000e+00
7.539573696145124870e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
7.573242630385487928e+01 0.000000000000000000e+00
7.592489795918366724e+01 0.000000000000000000e+00
7.611337868480725888e+01 0.000000000000000000e+00
7.627591836734693231e+01 0.000000000000000000e+00
7.645151927437642314e+01 0.000000000000000000e+00
7.662421768707483238e+01 0.000000000000000000e+00
7.680707482993197743e+01 0.000000000000000000e+00
7.699464852607709986e+01 0.000000000000000000e+00
7.718240362811791044e+01 0.000000000000000000e+00
7.735492063492063153e+01 0.000000000000000000e+00
7.754195011337868948e+01 0.000000000000000000e+00
7.771482993197278688e+01 0.000000000000000000e+00
7.790312925170067615e+01 0.000000000000000000e+00
7.807564625850339723e+01 0.000000000000000000e+00
7.825814058956916597e+01 0.000000000000000000e+00
7.843464852607709759e+01 0.000000000000000000e+00
7.861024943310657420e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
7.911673469387754665e+01 0.000000000000000000e+00
7.931174603174602566e+01 0.000000000000000000e+00
7.950585034013604968e+01 0.000000000000000000e+00
7.968997732426304026e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
8.005496598639456352e+01 0.000000000000000000e+00
8.025142857142857622e+01 0.000000000000000000e+00
8.043120181405895153e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
8.077623582766439370e+01 0.000000000000000000e+00
8.098249433106576589e+01 0.000000000000000000e+00
8.115827664399093067e+01 0.000000000000000000e+00
8.133260770975056175e+01 0.000000000000000000e+00
8.151619047619047365e+01 0.000000000000000000e+00
8.169632653061223948e+01 0.000000000000000000e+00
8.187192743764173031e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
8.220571428571427930e+01 0.000000000000000000e+00
8.239129251700680356e+01 0.000000000000000000e+00
8.256580498866213702e+01 0.000000000000000000e+00
8.271619047619047649e+01 0.000000000000000000e+00
8.290811791383219997e+01 0.000000000000000000e+00
8.309623582766440109e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
8.611537414965985704e+01 0.000000000000000000e+00
8.631401360544217027e+01 0.000000000000000000e+00
8.649179138321996163e+01 0.000000000000000000e+00
8.669424036281179724e+01 0.000000000000000000e+00
8.688217687074829598e+01 0.000000000000000000e+00
8.706702947845805340e+01 0.000000000000000000e+00
8.724789115646258608e+01 0.000000000000000000e+00
8.743691609977324219e+01 0.000000000000000000e+00
8.761233560090703065e+01 0.000000000000000000e+00
8.777505668934240646e+01 0.000000000000000000e+00
8.797714285714285154e+01 0.000000000000000000e+00
8.815891156462585343e+01 0.000000000000000000e+00
8.834811791383219770e+01 0.000000000000000000e+00
8.851990929705215194e+01 0.000000000000000000e+00
8.871292517006803280e+01 0.000000000000000000e+00
8.889886621315193338e+01 0.000000000000000000e+00
8.907591836734694368e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
8.942077097505668348e+01 0.000000000000000000e+00
8.960834467120182012e+01 0.000000000000000000e+00
8.979809523809524308e+01 0.000000000000000000e+00
8.997841269841269707e+01 0.000000000000000000e+00
9.015437641700000881e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
9.048925170068027057e+01 0.000000000000000000e+00
9.065922902494331481e+01 0.000000000000000000e+00
9.086403628117913911e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
9.517587301587300885e+01 0.000000000000000000e+00
9.536975056600000755e+01 0.000000000000000000e+00
9.555374149659863292e+01 0.000000000000000000e+00
9.572208616780045531e+01 0.000000000000000000e+00
9.590947845804988958e+01 0.000000000000000000e+00
9.607437641723356592e+01 0.000000000000000000e+00
9.625972789099999716e+01 0.000000000000000000e+00
9.642068027210883940e+01 0.000000000000000000e+00
9.660607709750567551e+01 0.000000000000000000e+00
9.679056689342404241e+01 0.000000000000000000e+00
9.697560090702947377e+01 0.000000000000000000e+00
9.713505668934240589e+01 0.000000000000000000e+00
9.733188208616779491e+01 0.000000000000000000e+00
9.751020408163265074e+01 0.000000000000000000e+00
9.769578231292517501e+01 0.000000000000000000e+00
9.786176870748299450e+01 0.000000000000000000e+00
9.804571428571428271e+01 0.000000000000000000e+00
9.823147392290249513e+01 0.000000000000000000e+00
9.841578231292517387e+01 0.000000000000000000e+00
9.857886621315192599e+01 0.000000000000000000e+00
9.875882086167800367e+01 0.000000000000000000e+00
9.893678004535146897e+01 0.000000000000000000e+00
9.911564625850340349e+01 0.000000000000000000e+00
9.927582766439908823e+01 0.000000000000000000e+00
9.947410430839002515e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.012137868480725587e+02 0.000000000000000000e+00
1.014285714285714306e+02 0.000000000000000000e+00
1.016083446712018201e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.027395918367346894e+02 0.000000000000000000e+00
1.029260770975056687e+02 0.000000000000000000e+00
1.031096598639455806e+02 0.000000000000000000e+00
1.033024943310657591e+02 0.000000000000000000e+00
1.034886167800453478e+02 0.000000000000000000e+00
1.036785487528344731e+02 0.000000000000000000e+00
1.038409070294784584e+02 0.000000000000000000e+00
1.040281179138322045e+02 0.000000000000000000e+00
1.042149659863945601e+02 0.000000000000000000e+00
1.043925623582766491e+02 0.000000000000000000e+00
1.045699773242630357e+02 0.000000000000000000e+00
1.047528344671201808e+02 0.000000000000000000e+00
1.049307936507936461e+02 0.000000000000000000e+00
1.050917006802721119e+02 0.000000000000000000e+00
1.052854421768707454e+02 0.000000000000000000e+00
1.054840816326530586e+02 0.000000000000000000e+00
1.056727437641723384e+02 0.000000000000000000e+00
1.058443537414966045e+02 0.000000000000000000e+00
1.060204988662131456e+02 0.000000000000000000e+00
1.061772335600906985e+02 0.000000000000000000e+00
1.063731519274376467e+02 0.000000000000000000e+00
1.065520181405895670e+02 0.000000000000000000e+00
1.067292517006802655e+02 0.000000000000000000e+00
1.068803628117913860e+02 0.000000000000000000e+00
1.070820861678004547e+02 0.000000000000000000e+00
1.072712925170067990e+02 0.000000000000000000e+00
1.074525170068027222e+02 0.000000000000000000e+00
1.076110657596371851e+02 0.000000000000000000e+00
1.078002721088435436e+02 0.000000000000000000e+00
1.079591836734693828e+02 0.000000000000000000e+00
1.081658049886621313e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.132489795918367292e+02 0.000000000000000000e+00
1.134303854875283406e+02 0.000000000000000000e+00
1.136043537414965954e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.139813151927437644e+02 0.000000000000000000e+00
1.141759637188208671e+02 0.000000000000000000e+00
1.143515646258503438e+02 0.000000000000000000e+00
1.145253514739228962e+02 0.000000000000000000e+00
1.147239909297052094e+02 0.000000000000000000e+00
1.148988662131519334e+02 0.000000000000000000e+00
1.150744671201814100e+02 0.000000000000000000e+00
1.152497052154194961e+02 0.000000000000000000e+00
1.154356462579999913e+02 0.000000000000000000e+00
1.156094331065759633e+02 0.000000000000000000e+00
1.157877551020408191e+02 0.000000000000000000e+00
1.159698866213151973e+02 0.000000000000000000e+00
1.161520181399999956e+02 0.000000000000000000e+00
1.163212698412698387e+02 0.000000000000000000e+00
1.164988662131519277e+02 0.000000000000000000e+00
1.166773696145124717e+02 0.000000000000000000e+00
1.168607709750566954e+02 0.000000000000000000e+00
1.170383673469387702e+02 0.000000000000000000e+00
1.172079818594104239e+02 0.000000000000000000e+00
1.173941043083900269e+02 0.000000000000000000e+00
1.175717006802721158e+02 0.000000000000000000e+00
1.177551020408163254e+02 0.000000000000000000e+00
1.179337868480725575e+02 0.000000000000000000e+00
1.181179138321995481e+02 0.000000000000000000e+00
1.182947845804988702e+02 0.000000000000000000e+00
1.184624036281179116e+02 0.000000000000000000e+00
1.186394557823129219e+02 0.000000000000000000e+00
1.188175963718820896e+02 0.000000000000000000e+00
1.190020861678004565e+02 0.000000000000000000e+00
1.191735147392290202e+02 0.000000000000000000e+00
1.193554648526077102e+02 0.000000000000000000e+00
1.195352380952380997e+02 0.000000000000000000e+00
1.197168253968253993e+02 0.000000000000000000e+00
1.198891609977324322e+02 0.000000000000000000e+00
1.200660317460317401e+02 0.000000000000000000e+00
1.202429024943310623e+02 0.000000000000000000e+00
1.204214058956916062e+02 0.000000000000000000e+00
1.205839455779999980e+02 0.000000000000000000e+00
1.207702494331065708e+02 0.000000000000000000e+00
1.209538321995464827e+02 0.000000000000000000e+00
1.211377777777777709e+02 0.000000000000000000e+00
1.213019501133786804e+02 0.000000000000000000e+00
1.214819047619047581e+02 0.000000000000000000e+00
1.216705668934240379e+02 0.000000000000000000e+00
1.218432653061224471e+02 0.000000000000000000e+00
1.220244897959183703e+02 0.000000000000000000e+00
1.222017233560090688e+02 0.000000000000000000e+00
1.223856689342403570e+02 0.000000000000000000e+00
1.225627210884353673e+02 0.000000000000000000e+00
1.227236281179138331e+02 0.000000000000000000e+00
1.229115646258503460e+02 0.000000000000000000e+00
1.230869841269841203e+02 0.000000000000000000e+00
1.232673015873015885e+02 0.000000000000000000e+00
1.234311111111111074e+02 0.000000000000000000e+00
1.236154195011337862e+02 0.000000000000000000e+00
1.238069841269841334e+02 0.000000000000000000e+00
1.239854875283446773e+02 0.000000000000000000e+00
1.241552834467120192e+02 0.000000000000000000e+00
1.243370521541950069e+02 0.000000000000000000e+00
1.245146485260770959e+02 0.000000000000000000e+00
1.246946031746031736e+02 0.000000000000000000e+00
1.248500680272108809e+02 0.000000000000000000e+00
1.250372789115646270e+02 0.000000000000000000e+00
1.252128798185941037e+02 0.000000000000000000e+00
1.254009977324263048e+02 0.000000000000000000e+00
1.255686167800453461e+02 0.000000000000000000e+00
1.257534693877551035e+02 0.000000000000000000e+00
1.259363265306122486e+02 0.000000000000000000e+00
1.261093877551020341e+02 0.000000000000000000e+00
1.262811791383219884e+02 0.000000000000000000e+00
1.264585941039999994e+02 0.000000000000000000e+00
1.266376417233560119e+02 0.000000000000000000e+00
1.268159637188208677e+02 0.000000000000000000e+00
1.269824943310657659e+02 0.000000000000000000e+00
1.271709750566893433e+02 0.000000000000000000e+00
1.273509297052154210e+02 0.000000000000000000e+00
1.275297959183673413e+02 0.000000000000000000e+00
1.276992290249433069e+02 0.000000000000000000e+00
1.278855328798185980e+02 0.000000000000000000e+00
1.280556916099773161e+02 0.000000000000000000e+00
1.282410884353741380e+02 0.000000000000000000e+00
1.284059863945578286e+02 0.000000000000000000e+00
1.285890249433106476e+02 0.000000000000000000e+00
1.287590022675736918e+02 0.000000000000000000e+00
1.289442176870748256e+02 0.000000000000000000e+00
1.291073015873015777e+02 0.000000000000000000e+00
1.293046712018140454e+02 0.000000000000000000e+00
1.294938775510204039e+02 0.000000000000000000e+00
1.296692970521542065e+02 0.000000000000000000e+00
1.298453968249999946e+02 0.000000000000000000e+00
1.300290249433106453e+02 0.000000000000000000e+00
1.302106122448979590e+02 0.000000000000000000e+00
1.303943764172335591e+02 0.000000000000000000e+00
1.305609070294784715e+02 0.000000000000000000e+00
1.307524716553288044e+02 0.000000000000000000e+00
1.309260770975056687e+02 0.000000000000000000e+00
1.311067573696145132e+02 0.000000000000000000e+00
1.312834467120181330e+02 0.000000000000000000e+00
1.314630385487528486e+02 0.000000000000000000e+00
1.316406349206349091e+02 0.000000000000000000e+00
1.318102494331065770e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.324780045351473916e+02 0.000000000000000000e+00
1.326604988662131461e+02 0.000000000000000000e+00
1.328585941043083949e+02 0.000000000000000000e+00
1.330543310657596408e+02 0.000000000000000000e+00
1.332466666660000101e+02 0.000000000000000000e+00
1.334178684807256161e+02 0.000000000000000000e+00
1.335954648526077051e+02 0.000000000000000000e+00
1.337736054421768586e+02 0.000000000000000000e+00
1.339600453509999909e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.343118367346938840e+02 0.000000000000000000e+00
1.344887074829931919e+02 0.000000000000000000e+00
1.346797278911564604e+02 0.000000000000000000e+00
1.348591383219954594e+02 0.000000000000000000e+00
1.350367346938775484e+02 0.000000000000000000e+00
1.352277551020408168e+02 0.000000000000000000e+00
1.354004535147392403e+02 0.000000000000000000e+00
1.355896598639455704e+02 0.000000000000000000e+00
1.357623582766439938e+02 0.000000000000000000e+00
1.359446712018140602e+02 0.000000000000000000e+00
1.361215419501133681e+02 0.000000000000000000e+00
1.363060317460317492e+02 0.000000000000000000e+00
1.364821768707483045e+02 0.000000000000000000e+00
1.366704761904761938e+02 0.000000000000000000e+00
1.368509750566893501e+02 0.000000000000000000e+00
1.370349206349206383e+02 0.000000000000000000e+00
1.372212244897959295e+02 0.000000000000000000e+00
1.373872108843537490e+02 0.000000000000000000e+00
1.375756916099773264e+02 0.000000000000000000e+00
1.377560090702947946e+02 0.000000000000000000e+00
1.379392290249433017e+02 0.000000000000000000e+00
1.381360544217687050e+02 0.000000000000000000e+00
1.383196371882086169e+02 0.000000000000000000e+00
1.385108390022675735e+02 0.000000000000000000e+00
1.386960544217687072e+02 0.000000000000000000e+00
1.388763718820861754e+02 0.000000000000000000e+00
1.390572335600907081e+02 0.000000000000000000e+00
1.392466213151927548e+02 0.000000000000000000e+00
1.394225850340135935e+02 0.000000000000000000e+00
1.396050793650793764e+02 0.000000000000000000e+00
1.397801360544217744e+02 0.000000000000000000e+00
1.399653514739229081e+02 0.000000000000000000e+00
1.401445804988662189e+02 0.000000000000000000e+00
1.403406802721088411e+02 0.000000000000000000e+00
1.405073922902494417e+02 0.000000000000000000e+00
1.406971428571428646e+02 0.000000000000000000e+00
1.408727437641723270e+02 0.000000000000000000e+00
1.410592290249433063e+02 0.000000000000000000e+00
1.412353741496598616e+02 0.000000000000000000e+00
1.414256689342403490e+02 0.000000000000000000e+00
1.416016326530612162e+02 0.000000000000000000e+00
1.417899319727891054e+02 0.000000000000000000e+00
1.419738775510204221e+02 0.000000000000000000e+00
1.421570975056689292e+02 0.000000000000000000e+00
1.423403174603174648e+02 0.000000000000000000e+00
1.425338775510203959e+02 0.000000000000000000e+00
1.427112925170067967e+02 0.000000000000000000e+00
1.428914285714285768e+02 0.000000000000000000e+00
1.430717460317460450e+02 0.000000000000000000e+00
1.432600453514739343e+02 0.000000000000000000e+00
1.434409070294784669e+02 0.000000000000000000e+00
1.436228571428571570e+02 0.000000000000000000e+00
1.437979138321995549e+02 0.000000000000000000e+00
1.439847619047619105e+02 0.000000000000000000e+00
1.441645351473922858e+02 0.000000000000000000e+00
1.443593650793650909e+02 0.000000000000000000e+00
1.445398639455782188e+02 0.000000000000000000e+00
1.447297959183673584e+02 0.000000000000000000e+00
1.449044897959183800e+02 0.000000000000000000e+00
1.450987755102040921e+02 0.000000000000000000e+00
1.452743764172335545e+02 0.000000000000000000e+00
1.454588662131519357e+02 0.000000000000000000e+00
1.456330158730158644e+02 0.000000000000000000e+00
1.458155102040816189e+02 0.000000000000000000e+00
1.459969160997732445e+02 0.000000000000000000e+00
1.461857596371881982e+02 0.000000000000000000e+00
1.463687981859410456e+02 0.000000000000000000e+00
1.465496598639455783e+02 0.000000000000000000e+00
1.467319727891156447e+02 0.000000000000000000e+00
1.469034013605442226e+02 0.000000000000000000e+00
1.470849886621315079e+02 0.000000000000000000e+00
1.472780045351474030e+02 0.000000000000000000e+00
1.474603174603174693e+02 0.000000000000000000e+00
1.476429931972789120e+02 0.000000000000000000e+00
1.478278458049886694e+02 0.000000000000000000e+00
1.479916553287981742e+02 0.000000000000000000e+00
1.481754195011337742e+02 0.000000000000000000e+00
1.483689795918367338e+02 0.000000000000000000e+00
1.485556462585034012e+02 0.000000000000000000e+00
1.487414058956915994e+02 0.000000000000000000e+00
1.489190476189999970e+02 0.000000000000000000e+00
1.491031292517006932e+02 0.000000000000000000e+00
1.492792743764172201e+02 0.000000000000000000e+00
1.494583219954648428e+02 0.000000000000000000e+00
1.496388208616779991e+02 0.000000000000000000e+00
1.498363718820861550e+02 0.000000000000000000e+00
1.500161451247165587e+02 0.000000000000000000e+00
1.502002721088435351e+02 0.000000000000000000e+00
1.503753287981859330e+02 0.000000000000000000e+00
1.505487528344671091e+02 0.000000000000000000e+00
1.507263492063491981e+02 0.000000000000000000e+00
1.508888888888888857e+02 0.000000000000000000e+00
1.510864399092970416e+02 0.000000000000000000e+00
1.512785487528344675e+02 0.000000000000000000e+00
1.514612244897959101e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.518196825396825318e+02 0.000000000000000000e+00
1.520148752834467132e+02 0.000000000000000000e+00
1.521931972789115548e+02 0.000000000000000000e+00
1.523756916099773377e+02 0.000000000000000000e+00
1.525473015873015754e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.528752834467120181e+02 0.000000000000000000e+00
1.530670294784580392e+02 0.000000000000000000e+00
1.532678458049886672e+02 0.000000000000000000e+00
1.534702947845804886e+02 0.000000000000000000e+00
1.536611337868480689e+02 0.000000000000000000e+00
1.538334693877551160e+02 0.000000000000000000e+00
1.540177777777777806e+02 0.000000000000000000e+00
1.541984580498866251e+02 0.000000000000000000e+00
1.543833106575963825e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.547305215419501110e+02 0.000000000000000000e+00
1.549318820861678034e+02 0.000000000000000000e+00
1.551087528344671114e+02 0.000000000000000000e+00
1.552980498860000012e+02 0.000000000000000000e+00
1.554650340136054467e+02 0.000000000000000000e+00
1.556533333333333360e+02 0.000000000000000000e+00
1.558356462585034024e+02 0.000000000000000000e+00
1.560050793650793537e+02 0.000000000000000000e+00
1.561881179138322011e+02 0.000000000000000000e+00
1.563695238095237983e+02 0.000000000000000000e+00
1.565561904761904657e+02 0.000000000000000000e+00
1.567094784580498867e+02 0.000000000000000000e+00
1.569024943310657534e+02 0.000000000000000000e+00
1.570857142857142890e+02 0.000000000000000000e+00
1.572629478458050016e+02 0.000000000000000000e+00
1.574263945578231301e+02 0.000000000000000000e+00
1.576121541950113283e+02 0.000000000000000000e+00
1.577957369614512402e+02 0.000000000000000000e+00
1.579731519274376410e+02 0.000000000000000000e+00
1.581565532879818647e+02 0.000000000000000000e+00
1.583395918367346837e+02 0.000000000000000000e+00
1.585146485260771101e+02 0.000000000000000000e+00
1.586924263038548872e+02 0.000000000000000000e+00
1.588816326530612173e+02 0.000000000000000000e+00
1.590621315192743737e+02 0.000000000000000000e+00
1.592359183673469261e+02 0.000000000000000000e+00
1.594200453514739309e+02 0.000000000000000000e+00
1.595983673469387725e+02 0.000000000000000000e+00
1.597712471655328841e+02 0.000000000000000000e+00
1.599361451247165462e+02 0.000000000000000000e+00
1.601233560090703065e+02 0.000000000000000000e+00
1.603114739229025076e+02 0.000000000000000000e+00
1.604997732426303969e+02 0.000000000000000000e+00
1.606715646258503511e+02 0.000000000000000000e+00
1.608549206339999955e+02 0.000000000000000000e+00
1.610234920634920570e+02 0.000000000000000000e+00
1.612111111110000081e+02 0.000000000000000000e+00
1.613937414965986363e+02 0.000000000000000000e+00
1.615749659863945453e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.619134693877551001e+02 0.000000000000000000e+00
1.621008616780045486e+02 0.000000000000000000e+00
1.622806349206349239e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.626084353741496500e+02 0.000000000000000000e+00
1.627865759637188319e+02 0.000000000000000000e+00
1.629552834467120306e+02 0.000000000000000000e+00
1.631147392290249343e+02 0.000000000000000000e+00
1.633019501133786946e+02 0.000000000000000000e+00
1.634822675736961344e+02 0.000000000000000000e+00
1.636595464849999928e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.640157823129251824e+02 0.000000000000000000e+00
1.642040816326530717e+02 0.000000000000000000e+00
1.643858956910000018e+02 0.000000000000000000e+00
1.645434920634920672e+02 0.000000000000000000e+00
1.647475736961451389e+02 0.000000000000000000e+00
1.649291609977324242e+02 0.000000000000000000e+00
1.651029478458049766e+02 0.000000000000000000e+00
1.652669387755101980e+02 0.000000000000000000e+00
1.654594104308390001e+02 0.000000000000000000e+00
1.656486167800453586e+02 0.000000000000000000e+00
1.658305668934240487e+02 0.000000000000000000e+00
1.659990929705215308e+02 0.000000000000000000e+00
1.661785034013605582e+02 0.000000000000000000e+00
1.663548299319728017e+02 0.000000000000000000e+00
1.665340136050000126e+02 0.000000000000000000e+00
1.667011337868480609e+02 0.000000000000000000e+00
1.668843537414965965e+02 0.000000000000000000e+00
1.670641269841269718e+02 0.000000000000000000e+00
1.672426303854875300e+02 0.000000000000000000e+00
1.674068027210884395e+02 0.000000000000000000e+00
1.675941950113378596e+02 0.000000000000000000e+00
1.677786848072562407e+02 0.000000000000000000e+00
1.679473922902494394e+02 0.000000000000000000e+00
1.681211791383219918e+02 0.000000000000000000e+00
1.682902494331065668e+02 0.000000000000000000e+00
1.684749206349206361e+02 0.000000000000000000e+00
1.686501587301587222e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.690037188208616783e+02 0.000000000000000000e+00
1.691998185941043005e+02 0.000000000000000000e+00
1.693828571428571479e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.697215419501133908e+02 0.000000000000000000e+00
1.699027664399092998e+02 0.000000000000000000e+00
1.700884353739999995e+02 0.000000000000000000e+00
1.702389115646258517e+02 0.000000000000000000e+00
1.704252154195011428e+02 0.000000000000000000e+00
1.706062585034013637e+02 0.000000000000000000e+00
1.707811337868480734e+02 0.000000000000000000e+00
1.709460317460317356e+02 0.000000000000000000e+00
1.711345124716553414e+02 0.000000000000000000e+00
1.712789115646258438e+02 0.000000000000000000e+00
1.714913378684807128e+02 0.000000000000000000e+00
1.716611337868480689e+02 0.000000000000000000e+00
1.718485260770975174e+02 0.000000000000000000e+00
1.720382766439909403e+02 0.000000000000000000e+00
1.722187755102040683e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.727134693877551115e+02 0.000000000000000000e+00
1.728986848072562452e+02 0.000000000000000000e+00
1.730913378684807356e+02 0.000000000000000000e+00
1.732671201814058861e+02 0.000000000000000000e+00
1.734091609977324140e+02 0.000000000000000000e+00
1.736148752834467075e+02 0.000000000000000000e+00
1.738029931972789086e+02 0.000000000000000000e+00
1.739845804988662223e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.743092970521541929e+02 0.000000000000000000e+00
1.745090249433106635e+02 0.000000000000000000e+00
1.746915192743764180e+02 0.000000000000000000e+00
1.748636734693877486e+02 0.000000000000000000e+00
1.750468934240362842e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.753977324263038611e+02 0.000000000000000000e+00
1.755771428571428601e+02 0.000000000000000000e+00
1.757596371882086146e+02 0.000000000000000000e+00
1.759236281179138359e+02 0.000000000000000000e+00
1.761041269841269923e+02 0.000000000000000000e+00
1.762851700680272131e+02 0.000000000000000000e+00
1.764716553287981924e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.768192290249432972e+02 0.000000000000000000e+00
1.769922902494330970e+02 0.000000000000000000e+00
1.771788208609999913e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.775236281179138302e+02 0.000000000000000000e+00
1.777153741496598514e+02 0.000000000000000000e+00
1.778935147392290332e+02 0.000000000000000000e+00
1.780754648526077233e+02 0.000000000000000000e+00
1.782510657596371857e+02 0.000000000000000000e+00
1.784206802721088536e+02 0.000000000000000000e+00
1.786058956916099874e+02 0.000000000000000000e+00
1.787609977324262900e+02 0.000000000000000000e+00
1.789570975056689406e+02 0.000000000000000000e+00
1.791457596371882062e+02 0.000000000000000000e+00
1.793280725623582725e+02 0.000000000000000000e+00
1.794898866213151791e+02 0.000000000000000000e+00
1.796760090702947821e+02 0.000000000000000000e+00
1.798496145124716463e+02 0.000000000000000000e+00
1.800426303854875414e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.803747845804988685e+02 0.000000000000000000e+00
1.805629024943310696e+02 0.000000000000000000e+00
1.807432199546485379e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.811160090702947798e+02 0.000000000000000000e+00
1.812845351473922904e+02 0.000000000000000000e+00
1.814835374149659799e+02 0.000000000000000000e+00
1.816598639455782234e+02 0.000000000000000000e+00
1.818374603174603124e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.821790476190476227e+02 0.000000000000000000e+00
1.823423129251700630e+02 0.000000000000000000e+00
1.825351473922902414e+02 0.000000000000000000e+00
1.827281632653061365e+02 0.000000000000000000e+00
1.829177324263038429e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.832636734693877543e+02 0.000000000000000000e+00
1.834566893424036209e+02 0.000000000000000000e+00
1.836261224489796007e+02 0.000000000000000000e+00
1.837980952380952431e+02 0.000000000000000000e+00
1.839876643990929779e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.843381405895691501e+02 0.000000000000000000e+00
1.845195464852607756e+02 0.000000000000000000e+00
1.847018594104308420e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.850439909297052168e+02 0.000000000000000000e+00
1.852219501133786821e+02 0.000000000000000000e+00
1.854066213151927514e+02 0.000000000000000000e+00
1.855780498866213293e+02 0.000000000000000000e+00
1.857529251700680391e+02 0.000000000000000000e+00
1.859444897959183720e+02 0.000000000000000000e+00
1.861222675736961492e+02 0.000000000000000000e+00
1.862817233560090813e+02 0.000000000000000000e+00
1.864654875283446813e+02 0.000000000000000000e+00
1.866485260770975003e+02 0.000000000000000000e+00
1.868322902494331004e+02 0.000000000000000000e+00
1.869893877551020296e+02 0.000000000000000000e+00
1.871747845804988799e+02 0.000000000000000000e+00
1.873614512471655189e+02 0.000000000000000000e+00
1.875434013605442090e+02 0.000000000000000000e+00
1.876941496598639390e+02 0.000000000000000000e+00
1.878820861678004519e+02 0.000000000000000000e+00
1.880636734693877656e+02 0.000000000000000000e+00
1.882430839002267646e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.885794104308390047e+02 0.000000000000000000e+00
1.887646258503401384e+02 0.000000000000000000e+00
1.889400453514739127e+02 0.000000000000000000e+00
1.891285260770975185e+02 0.000000000000000000e+00
1.893113832199546493e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.896651247165532936e+02 0.000000000000000000e+00
1.898737414965986261e+02 0.000000000000000000e+00
1.900546031746031872e+02 0.000000000000000000e+00
1.902263945578231414e+02 0.000000000000000000e+00
1.904096145124716486e+02 0.000000000000000000e+00
1.905888435374149594e+02 0.000000000000000000e+00
1.907595464852607847e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.911323356009070267e+02 0.000000000000000000e+00
1.913462131519274294e+02 0.000000000000000000e+00
1.915265306122448976e+02 0.000000000000000000e+00
1.917019501133786719e+02 0.000000000000000000e+00
1.918840816326530501e+02 0.000000000000000000e+00
1.920600453514739172e+02 0.000000000000000000e+00
1.922263945578231414e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.931700680272108741e+02 0.000000000000000000e+00
1.933658049886621200e+02 0.000000000000000000e+00
1.935455782312925237e+02 0.000000000000000000e+00
1.937151927437641632e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.940684353740000176e+02 0.000000000000000000e+00
1.942817233560090813e+02 0.000000000000000000e+00
1.944647619047619003e+02 0.000000000000000000e+00
1.946307482993197198e+02 0.000000000000000000e+00
1.948148752834467246e+02 0.000000000000000000e+00
1.949799546485260748e+02 0.000000000000000000e+00
1.951568253968253828e+02 0.000000000000000000e+00
1.953389569160997610e+02 0.000000000000000000e+00
1.955419501133786753e+02 0.000000000000000000e+00
1.957384126984127022e+02 0.000000000000000000e+00
1.959098412698412801e+02 0.000000000000000000e+00
1.960890702947845909e+02 0.000000000000000000e+00
1.962594104308390115e+02 0.000000000000000000e+00
1.964317460317460302e+02 0.000000000000000000e+00
1.966071655328798045e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.969770521541950075e+02 0.000000000000000000e+00
1.971537414965986272e+02 0.000000000000000000e+00
1.973473015873015868e+02 0.000000000000000000e+00
1.975278004535147431e+02 0.000000000000000000e+00
1.977104761904761858e+02 0.000000000000000000e+00
1.978960544217686959e+02 0.000000000000000000e+00
1.980651247165532993e+02 0.000000000000000000e+00
1.982488888888888994e+02 0.000000000000000000e+00
1.984360997732426313e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.988197732426303901e+02 0.000000000000000000e+00
1.989924716553287851e+02 0.000000000000000000e+00
1.991726077097505652e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.999051247165532743e+02 0.000000000000000000e+00
2.001220861678004610e+02 0.000000000000000000e+00
2.003094784580498811e+02 0.000000000000000000e+00
2.004720181405895687e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.016766439900000023e+02 0.000000000000000000e+00
2.018653968253968287e+02 0.000000000000000000e+00
2.020282993197278927e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.025576417233559994e+02 0.000000000000000000e+00
2.027486621315192679e+02 0.000000000000000000e+00
2.029248072562358232e+02 0.000000000000000000e+00
2.031194557823129117e+02 0.000000000000000000e+00
2.033026757369614472e+02 0.000000000000000000e+00
2.034857142857142946e+02 0.000000000000000000e+00
2.036805442176870713e+02 0.000000000000000000e+00
2.038458049886621382e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.041844897959183811e+02 0.000000000000000000e+00
2.043827664399092896e+02 0.000000000000000000e+00
2.045746938775510273e+02 0.000000000000000000e+00
2.047352380952380884e+02 0.000000000000000000e+00
2.049155555555555566e+02 0.000000000000000000e+00
2.050869841269841345e+02 0.000000000000000000e+00
2.052687528344671080e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.056063492063491935e+02 0.000000000000000000e+00
2.058019047619047512e+02 0.000000000000000000e+00
2.059677097505668826e+02 0.000000000000000000e+00
2.061558276643990837e+02 0.000000000000000000e+00
2.063457596371881948e+02 0.000000000000000000e+00
2.065438548752834436e+02 0.000000000000000000e+00
2.067296145124716418e+02 0.000000000000000000e+00
2.069006802721088434e+02 0.000000000000000000e+00
2.070706575963718876e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.074185941043083972e+02 0.000000000000000000e+00
2.076128798185941093e+02 0.000000000000000000e+00
2.077959183673469283e+02 0.000000000000000000e+00
2.079628117913832170e+02 0.000000000000000000e+00
2.081460317460317526e+02 0.000000000000000000e+00
2.083181859410430832e+02 0.000000000000000000e+00
2.085034013605442169e+02 0.000000000000000000e+00
2.086603174603174580e+02 0.000000000000000000e+00
2.088466213151927491e+02 0.000000000000000000e+00
2.090240362811791499e+02 0.000000000000000000e+00
2.092156009070294829e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.095695238095238153e+02 0.000000000000000000e+00
2.097610884353741483e+02 0.000000000000000000e+00
2.099421315192743691e+02 0.000000000000000000e+00
2.101093877551020341e+02 0.000000000000000000e+00
2.102868027210884350e+02 0.000000000000000000e+00
2.104669387755102150e+02 0.000000000000000000e+00
2.106443537414965874e+02 0.000000000000000000e+00
2.108288435374149685e+02 0.000000000000000000e+00
2.110068027210884338e+02 0.000000000000000000e+00
2.111863945578231210e+02 0.000000000000000000e+00
2.113721541950113476e+02 0.000000000000000000e+00
2.115570068027210766e+02 0.000000000000000000e+00
2.117268027210884327e+02 0.000000000000000000e+00
2.119056689342403672e+02 0.000000000000000000e+00
2.120816326530612344e+02 0.000000000000000000e+00
2.122704761904761881e+02 0.000000000000000000e+00
2.124348299319727857e+02 0.000000000000000000e+00
2.126173242630385403e+02 0.000000000000000000e+00
2.127987301587301658e+02 0.000000000000000000e+00
2.129904761904761870e+02 0.000000000000000000e+00
2.131559183673469420e+02 0.000000000000000000e+00
2.133422222222222331e+02 0.000000000000000000e+00
2.135205442176870747e+02 0.000000000000000000e+00
2.136985034013605400e+02 0.000000000000000000e+00
2.138717460317460279e+02 0.000000000000000000e+00
2.140687528344671193e+02 0.000000000000000000e+00
2.142316553287981833e+02 0.000000000000000000e+00
2.144025396825396967e+02 0.000000000000000000e+00
2.145930158730158723e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.171419501133786980e+02 0.000000000000000000e+00
2.173362358276644102e+02 0.000000000000000000e+00
2.175183673469387884e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.196718367346938692e+02 0.000000000000000000e+00
2.198525170068027137e+02 0.000000000000000000e+00
2.200270294784580472e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.203934693877550899e+02 0.000000000000000000e+00
2.205841269841269821e+02 0.000000000000000000e+00
2.207535600907029618e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.211183673469387827e+02 0.000000000000000000e+00
2.213079365079365175e+02 0.000000000000000000e+00
2.214817233560090699e+02 0.000000000000000000e+00
2.216692063490000066e+02 1.000000000000000000e+00
2.218407256235827560e+02 0.000000000000000000e+00
2.220250340136054490e+02 0.000000000000000000e+00
2.221971882086167795e+02 0.000000000000000000e+00
2.223838548752834470e+02 0.000000000000000000e+00
2.225558276643990894e+02 0.000000000000000000e+00
2.227452607699999874e+02 1.000000000000000000e+00
2.229173696140000231e+02 1.000000000000000000e+00
2.231134240359999978e+02 1.000000000000000000e+00
2.232874376409999968e+02 1.000000000000000000e+00
2.234768253959999811e+02 1.000000000000000000e+00
2.236509750566893331e+02 0.000000000000000000e+00
2.238429024943310708e+02 0.000000000000000000e+00
2.240223129251700698e+02 0.000000000000000000e+00
2.242024489790000246e+02 1.000000000000000000e+00
2.243758730149999963e+02 1.000000000000000000e+00
2.245609070290000204e+02 1.000000000000000000e+00
2.247307029469999975e+02 1.000000000000000000e+00
2.249135600900000043e+02 1.000000000000000000e+00
2.250995011337868448e+02 0.000000000000000000e+00
2.252850793650793548e+02 0.000000000000000000e+00
2.254702947845804886e+02 0.000000000000000000e+00
2.256361904759999959e+02 1.000000000000000000e+00
2.258237641720000113e+02 1.000000000000000000e+00
2.260068480719999968e+02 1.000000000000000000e+00
2.261774603169999978e+02 1.000000000000000000e+00
2.263485714279999854e+02 1.000000000000000000e+00
2.265246712009999897e+02 1.000000000000000000e+00
2.267132426299999963e+02 1.000000000000000000e+00
2.268828571420000060e+02 1.000000000000000000e+00
2.270654421759999764e+02 1.000000000000000000e+00
2.272375510200000122e+02 1.000000000000000000e+00
2.274231292509999776e+02 1.000000000000000000e+00
2.275977324259999932e+02 1.000000000000000000e+00
2.277813151919999939e+02 1.000000000000000000e+00
2.279546485260771078e+02 0.000000000000000000e+00
2.281404081632653060e+02 0.000000000000000000e+00
2.283227210884353724e+02 0.000000000000000000e+00
2.285066666666666606e+02 0.000000000000000000e+00
2.286848072562358141e+02 0.000000000000000000e+00
2.288648526070000173e+02 1.000000000000000000e+00
2.290504308390000290e+02 1.000000000000000000e+00
2.292244897950000109e+02 1.000000000000000000e+00
2.293942857140000058e+02 1.000000000000000000e+00
2.295742403620000118e+02 1.000000000000000000e+00
2.297563718819999963e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
2.300995918359999735e+02 1.000000000000000000e+00
2.302766439899999966e+02 1.000000000000000000e+00
2.304551473920000149e+02 1.000000000000000000e+00
2.306321995459999812e+02 1.000000000000000000e+00
2.308027210879999984e+02 1.000000000000000000e+00
2.309834013599999878e+02 1.000000000000000000e+00
2.311640816320000056e+02 1.000000000000000000e+00
2.313331519270000172e+02 1.000000000000000000e+00
2.315196371879999901e+02 1.000000000000000000e+00
2.316850793650000071e+02 1.000000000000000000e+00
2.318563265299999898e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.400965079359999947e+02 1.000000000000000000e+00
2.402764625849999902e+02 1.000000000000000000e+00
2.404600453509999909e+02 1.000000000000000000e+00
2.406312925170000199e+02 1.000000000000000000e+00
2.407909297049999964e+02 1.000000000000000000e+00
2.409912018140000214e+02 1.000000000000000000e+00
2.411747845799999936e+02 1.000000000000000000e+00
2.413627210880000007e+02 1.000000000000000000e+00
2.415426757359999783e+02 1.000000000000000000e+00
2.417371428570000091e+02 1.000000000000000000e+00
2.419105668929999808e+02 1.000000000000000000e+00
2.421006802720000053e+02 1.000000000000000000e+00
2.422733786840000221e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
2.426285714279999866e+02 1.000000000000000000e+00
2.428132653059999768e+02 1.000000000000000000e+00
2.429816326529999913e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
2.433204081629999962e+02 1.000000000000000000e+00
2.435071428570000194e+02 1.000000000000000000e+00
2.436755102040000054e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
2.440326530609999907e+02 1.000000000000000000e+00
2.442142857140000274e+02 1.000000000000000000e+00
2.443928571419999969e+02 1.000000000000000000e+00
2.445673469379999858e+02 1.000000000000000000e+00
2.447316326529999913e+02 1.000000000000000000e+00
2.449234693870000115e+02 1.000000000000000000e+00
2.450928571420000139e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
2.454428571420000083e+02 1.000000000000000000e+00
2.456285714279999866e+02 1.000000000000000000e+00
2.457989795909999771e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
2.461387755099999879e+02 1.000000000000000000e+00
2.463183673459999738e+02 1.000000000000000000e+00
2.464928571420000196e+02 1.000000000000000000e+00
2.466755102040000054e+02 1.000000000000000000e+00
2.468561224479999794e+02 1.000000000000000000e+00
2.470316326530000026e+02 1.000000000000000000e+00
2.472112244890000170e+02 1.000000000000000000e+00
2.473979591829999833e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.479112244890000056e+02 1.000000000000000000e+00
2.481040816320000033e+02 1.000000000000000000e+00
2.482857142850000116e+02 1.000000000000000000e+00
2.484561224480000021e+02 1.000000000000000000e+00
2.486336734690000014e+02 1.000000000000000000e+00
2.488122448969999994e+02 1.000000000000000000e+00
2.489887755100000106e+02 1.000000000000000000e+00
2.491714285709999785e+02 1.000000000000000000e+00
2.493438775509999914e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
2.500625850340136083e+02 0.000000000000000000e+00
2.502497959183673402e+02 0.000000000000000000e+00
2.504319274376417184e+02 0.000000000000000000e+00
2.506142857140000046e+02 1.000000000000000000e+00
2.507979591829999890e+02 1.000000000000000000e+00
2.509806122440000138e+02 1.000000000000000000e+00
2.511622448969999937e+02 0.000000000000000000e+00
2.513351473922902528e+02 0.000000000000000000e+00
2.515174603174603192e+02 0.000000000000000000e+00
2.517079365079364948e+02 0.000000000000000000e+00
2.518864399092970530e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.522209523809523830e+02 0.000000000000000000e+00
2.524132426303854970e+02 0.000000000000000000e+00
2.525966439909296923e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.529527437641723395e+02 0.000000000000000000e+00
2.531410430839002288e+02 0.000000000000000000e+00
2.533204535147392278e+02 0.000000000000000000e+00
2.534887755100000106e+02 1.000000000000000000e+00
2.536803628117913831e+02 0.000000000000000000e+00
2.538619501133786969e+02 0.000000000000000000e+00
2.540535147392290298e+02 0.000000000000000000e+00
2.542102040809999721e+02 1.000000000000000000e+00
2.544030839002267612e+02 0.000000000000000000e+00
2.545786848072562236e+02 0.000000000000000000e+00
2.547651700680272029e+02 0.000000000000000000e+00
2.549295918359999860e+02 1.000000000000000000e+00
2.551173469379999972e+02 1.000000000000000000e+00
2.553040816320000204e+02 1.000000000000000000e+00
2.554819047619047581e+02 0.000000000000000000e+00
2.556770975056689394e+02 0.000000000000000000e+00
2.558510204079999824e+02 0.000000000000000000e+00
2.560312018140589316e+02 0.000000000000000000e+00
2.562008163265306280e+02 0.000000000000000000e+00
2.563771428571428714e+02 0.000000000000000000e+00
2.565425850340135980e+02 0.000000000000000000e+00
2.567421315192743805e+02 0.000000000000000000e+00
2.569101133786847981e+02 0.000000000000000000e+00
2.570938775509999914e+02 1.000000000000000000e+00
2.572787301587301840e+02 0.000000000000000000e+00
2.574409070294784669e+02 0.000000000000000000e+00
2.576527891156462715e+02 0.000000000000000000e+00
2.578229478458050039e+02 0.000000000000000000e+00
2.579847619047619105e+02 0.000000000000000000e+00
2.581741496598639287e+02 0.000000000000000000e+00
2.583609977324263127e+02 0.000000000000000000e+00
2.585463945578231346e+02 0.000000000000000000e+00
2.587241723356008833e+02 0.000000000000000000e+00
2.589093877551020455e+02 0.000000000000000000e+00
2.590893424036281090e+02 0.000000000000000000e+00
2.592754648526076835e+02 0.000000000000000000e+00
2.594519727891156435e+02 0.000000000000000000e+00
2.596330158730158928e+02 0.000000000000000000e+00
2.598033560090702849e+02 0.000000000000000000e+00
2.599816326530000197e+02 1.000000000000000000e+00
2.601642857140000160e+02 1.000000000000000000e+00
2.603346938770000065e+02 1.000000000000000000e+00
2.605132653059999939e+02 1.000000000000000000e+00
2.606999999999999886e+02 1.000000000000000000e+00
2.608755102040000224e+02 1.000000000000000000e+00
2.610653061219999813e+02 1.000000000000000000e+00
2.612328344671201990e+02 0.000000000000000000e+00
2.614189569160997735e+02 0.000000000000000000e+00
2.615925623582766661e+02 0.000000000000000000e+00
2.617772335600906786e+02 0.000000000000000000e+00
2.619564625850339894e+02 0.000000000000000000e+00
2.621476643990929460e+02 0.000000000000000000e+00
2.623274376417233498e+02 0.000000000000000000e+00
2.625075736961451298e+02 0.000000000000000000e+00
2.626878911564625696e+02 0.000000000000000000e+00
2.628749206349206133e+02 0.000000000000000000e+00
2.630556009070294863e+02 0.000000000000000000e+00
2.632515192743763919e+02 0.000000000000000000e+00
2.634409070294784669e+02 0.000000000000000000e+00
2.636116099773242354e+02 0.000000000000000000e+00
2.637861224489795973e+02 0.000000000000000000e+00
2.639642857140000274e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.645240816326530648e+02 0.000000000000000000e+00
2.647038548752834686e+02 0.000000000000000000e+00
2.648937868480725797e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.652526077097505777e+02 0.000000000000000000e+00
2.654334693877551103e+02 0.000000000000000000e+00
2.656054421768707243e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.659561224479999737e+02 1.000000000000000000e+00
2.661357142850000059e+02 1.000000000000000000e+00
2.663158276643990803e+02 0.000000000000000000e+00
2.664845351473923074e+02 0.000000000000000000e+00
2.666450793650793685e+02 0.000000000000000000e+00
2.668395464852607688e+02 0.000000000000000000e+00
2.670242176870748381e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.673448979590000363e+02 1.000000000000000000e+00
2.675428571420000026e+02 1.000000000000000000e+00
2.677346938769999838e+02 1.000000000000000000e+00
2.679102040809999608e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.684446258503401168e+02 0.000000000000000000e+00
2.686390929705215171e+02 0.000000000000000000e+00
2.688183219954648280e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.691581632649999847e+02 1.000000000000000000e+00
2.693377551020000169e+02 1.000000000000000000e+00
2.695132653059999939e+02 1.000000000000000000e+00
2.696969387749999782e+02 1.000000000000000000e+00
2.698693877549999911e+02 1.000000000000000000e+00
2.700459183670000129e+02 1.000000000000000000e+00
2.702234693870000228e+02 1.000000000000000000e+00
2.703918367340000373e+02 1.000000000000000000e+00
2.705846938770000065e+02 1.000000000000000000e+00
2.707775510199999758e+02 1.000000000000000000e+00
2.709540816319999976e+02 1.000000000000000000e+00
2.711214285709999672e+02 1.000000000000000000e+00
2.712948979590000249e+02 1.000000000000000000e+00
2.714826530610000077e+02 1.000000000000000000e+00
2.716663265299999921e+02 1.000000000000000000e+00
2.718346938770000065e+02 1.000000000000000000e+00
2.720214058956916006e+02 0.000000000000000000e+00
2.721901133786848277e+02 0.000000000000000000e+00
2.723814965986394441e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.727204081630000019e+02 1.000000000000000000e+00
2.729142857140000160e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.734385487528344925e+02 0.000000000000000000e+00
2.736259410430839125e+02 0.000000000000000000e+00
2.738058956916099760e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.741585487528344629e+02 0.000000000000000000e+00
2.743463038548752593e+02 0.000000000000000000e+00
2.745298866213151996e+02 0.000000000000000000e+00
2.746993197278911794e+02 0.000000000000000000e+00
2.748769160997732683e+02 0.000000000000000000e+00
2.750585034013605537e+02 0.000000000000000000e+00
2.752382766439909574e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.757870294784580665e+02 0.000000000000000000e+00
2.759715192743764192e+02 0.000000000000000000e+00
2.761583673469388032e+02 0.000000000000000000e+00
2.763414058956915937e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.766704761904761654e+02 0.000000000000000000e+00
2.768611337868480859e+02 0.000000000000000000e+00
2.770438095238095002e+02 0.000000000000000000e+00
2.772087074829931908e+02 0.000000000000000000e+00
2.773948299319727653e+02 0.000000000000000000e+00
2.775695238095237869e+02 0.000000000000000000e+00
2.777510204079999880e+02 0.000000000000000000e+00
2.779065759637188080e+02 0.000000000000000000e+00
2.780939682539682281e+02 0.000000000000000000e+00
2.782673922902494610e+02 0.000000000000000000e+00
2.784502494331065918e+02 0.000000000000000000e+00
2.786082539682539618e+02 0.000000000000000000e+00
2.787967346938775677e+02 0.000000000000000000e+00
2.789779591836734767e+02 0.000000000000000000e+00
2.791648072562358038e+02 0.000000000000000000e+00
2.793112244890000397e+02 1.000000000000000000e+00
2.795071201814059236e+02 0.000000000000000000e+00
2.796950566893423797e+02 0.000000000000000000e+00
2.798751927437641598e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.802144217687074956e+02 0.000000000000000000e+00
2.803921995464852444e+02 0.000000000000000000e+00
2.805596371882086260e+02 0.000000000000000000e+00
2.807250793650793526e+02 0.000000000000000000e+00
2.808870748299319757e+02 0.000000000000000000e+00
2.810790022675736850e+02 0.000000000000000000e+00
2.812551473922902687e+02 0.000000000000000000e+00
2.814321995464852648e+02 0.000000000000000000e+00
2.816221315192743759e+02 0.000000000000000000e+00
2.817928344671202012e+02 0.000000000000000000e+00
2.819921995464852671e+02 0.000000000000000000e+00
2.821556462585033955e+02 0.000000000000000000e+00
2.823439455782312848e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.826868027210884406e+02 0.000000000000000000e+00
2.828645804988661894e+02 0.000000000000000000e+00
2.830360090702947673e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.837271655328798374e+02 0.000000000000000000e+00
2.839279818594104086e+02 0.000000000000000000e+00
2.840934240362811920e+02 0.000000000000000000e+00
2.842770068027210755e+02 0.000000000000000000e+00
2.844486167800453700e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.849609070294784487e+02 0.000000000000000000e+00
2.851319727891156504e+02 0.000000000000000000e+00
2.853200907029478230e+02 0.000000000000000000e+00
2.855045804988662326e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.858245804988662258e+02 0.000000000000000000e+00
2.860081632653061092e+02 0.000000000000000000e+00
2.861971882086168080e+02 0.000000000000000000e+00
2.863687981859410456e+02 0.000000000000000000e+00
2.865483900226757328e+02 0.000000000000000000e+00
2.867303401360543944e+02 0.000000000000000000e+00
2.869097505668934218e+02 0.000000000000000000e+00
2.870757369614512413e+02 0.000000000000000000e+00
2.872683900226757601e+02 0.000000000000000000e+00
2.874421768707483125e+02 0.000000000000000000e+00
2.876290249433106396e+02 0.000000000000000000e+00
2.877868480725623499e+02 0.000000000000000000e+00
2.879784126984126829e+02 0.000000000000000000e+00
2.881536507936507974e+02 0.000000000000000000e+00
2.883336054421768608e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.886753741496598877e+02 0.000000000000000000e+00
2.888515192743764146e+02 0.000000000000000000e+00
2.890418140589569020e+02 0.000000000000000000e+00
2.892070748299319689e+02 0.000000000000000000e+00
2.893696145124716281e+02 0.000000000000000000e+00
2.895597278911564558e+02 0.000000000000000000e+00
2.897317006802721266e+02 0.000000000000000000e+00
2.899002267573696372e+02 0.000000000000000000e+00
2.900751020408163185e+02 0.000000000000000000e+00
2.902552380952380986e+02 0.000000000000000000e+00
2.904306575963718728e+02 0.000000000000000000e+00
2.906029931972789200e+02 0.000000000000000000e+00
2.907833106575963598e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.911212698412698501e+02 0.000000000000000000e+00
2.913004988662131609e+02 0.000000000000000000e+00
2.914837188208616681e+02 0.000000000000000000e+00
2.916268480725623817e+02 0.000000000000000000e+00
2.918262131519274476e+02 0.000000000000000000e+00
2.920036281179138200e+02 0.000000000000000000e+00
2.921645351473923142e+02 0.000000000000000000e+00
2.923557369614512709e+02 0.000000000000000000e+00
2.925351473922902414e+02 0.000000000000000000e+00
2.927062131519274431e+02 0.000000000000000000e+00
2.928965079365079305e+02 0.000000000000000000e+00
2.930813605442176595e+02 0.000000000000000000e+00
2.932533333333333303e+02 0.000000000000000000e+00
2.934294784580499140e+02 0.000000000000000000e+00
2.935936507936507951e+02 0.000000000000000000e+00
2.937703401360544149e+02 0.000000000000000000e+00
2.939350566893423888e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.944384580498866057e+02 0.000000000000000000e+00
2.946305668934240316e+02 0.000000000000000000e+00
2.948226757369614575e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.951916553287981628e+02 0.000000000000000000e+00
2.953774149659864179e+02 0.000000000000000000e+00
2.955584580498866103e+02 0.000000000000000000e+00
2.957284353741496830e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
3.213581859410430752e+02 0.000000000000000000e+00
3.215406802721088297e+02 0.000000000000000000e+00
3.217124716553287840e+02 0.000000000000000000e+00
3.218791836734694130e+02 0.000000000000000000e+00
3.220575056689342546e+02 0.000000000000000000e+00
3.222488888888888710e+02 0.000000000000000000e+00
3.224337414965986568e+02 0.000000000000000000e+00
3.225930158730158723e+02 0.000000000000000000e+00
3.227713378684807140e+02 0.000000000000000000e+00
3.229465759637188285e+02 0.000000000000000000e+00
3.231370521541950325e+02 0.000000000000000000e+00
3.232995918367346917e+02 0.000000000000000000e+00
3.234904308390022720e+02 0.000000000000000000e+00
3.236709297052154284e+02 0.000000000000000000e+00
3.238563265306122503e+02 0.000000000000000000e+00
3.240141496598639606e+02 0.000000000000000000e+00
3.241910204081632401e+02 0.000000000000000000e+00
3.243575510204081525e+02 0.000000000000000000e+00
3.245229931972789359e+02 0.000000000000000000e+00
3.247156462585033978e+02 0.000000000000000000e+00
3.249043083900226634e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
3.252518820861678250e+02 0.000000000000000000e+00
3.254409070294784669e+02 0.000000000000000000e+00
3.256146938775510193e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
3.300660317460317401e+02 0.000000000000000000e+00
3.302492517006802473e+02 0.000000000000000000e+00
3.304317460317460586e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
3.307755102040816269e+02 0.000000000000000000e+00
3.309679818594104290e+02 0.000000000000000000e+00
3.311620861678004530e+02 0.000000000000000000e+00
3.313179138321995651e+02 0.000000000000000000e+00
3.314989569160997576e+02 0.000000000000000000e+00
3.316879818594104563e+02 0.000000000000000000e+00
3.318826303854875164e+02 0.000000000000000000e+00
3.320404535147392266e+02 0.000000000000000000e+00
3.322229478458049812e+02 0.000000000000000000e+00
3.324019954648526323e+02 0.000000000000000000e+00
3.325814058956916028e+02 0.000000000000000000e+00
3.327444897959183550e+02 0.000000000000000000e+00
3.329297052154195171e+02 0.000000000000000000e+00
3.331022222222222240e+02 0.000000000000000000e+00
3.332747392290249309e+02 0.000000000000000000e+00
3.334697505668934241e+02 0.000000000000000000e+00
3.336691156462584900e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
3.340105215419501405e+02 0.000000000000000000e+00
3.341915646258503330e+02 0.000000000000000000e+00


==> J02.dat <==
6.161632653061224651e+00 0.000000000000000000e+00
6.577777777777777501e+00 0.000000000000000000e+00
6.979047619047618944e+00 0.000000000000000000e+00
7.390294784580499154e+00 0.000000000000000000e+00
7.806258502999999571e+00 0.000000000000000000e+00
8.235646258503400929e+00 0.000000000000000000e+00
8.624761904761903963e+00 0.000000000000000000e+00
9.041088435374149412e+00 0.000000000000000000e+00
9.439092970521542725e+00 0.000000000000000000e+00
9.852154195011337379e+00 0.000000000000000000e+00
1.026231292517006821e+01 0.000000000000000000e+00
1.065995464852607633e+01 0.000000000000000000e+00
1.107047619047619058e+01 0.000000000000000000e+00
1.148408163265306037e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.229297052154194958e+01 0.000000000000000000e+00
1.270712018140589628e+01 0.000000000000000000e+00
1.312544217687074877e+01 0.000000000000000000e+00
1.353868480725623513e+01 0.000000000000000000e+00
1.394231292517006793e+01 0.000000000000000000e+00
1.435065759637188165e+01 0.000000000000000000e+00
1.476734693877551052e+01 0.000000000000000000e+00
1.517496598639455740e+01 0.000000000000000000e+00
1.558802721088435383e+01 0.000000000000000000e+00
1.600725623582766488e+01 0.000000000000000000e+00
1.642176870748299322e+01 0.000000000000000000e+00
1.682902494331065668e+01 0.000000000000000000e+00
1.725950113378684847e+01 0.000000000000000000e+00
1.767328798185940997e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.852208616780045247e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.934331065759637269e+01 0.000000000000000000e+00
1.975528344671201708e+01 0.000000000000000000e+00
2.016925170068027384e+01 0.000000000000000000e+00
2.057197278911564453e+01 0.000000000000000000e+00
2.098394557823129247e+01 0.000000000000000000e+00
2.140843537414966136e+01 0.000000000000000000e+00
2.181732426303855021e+01 0.000000000000000000e+00
2.224761904761904674e+01 0.000000000000000000e+00
2.267464852607709602e+01 0.000000000000000000e+00
2.307138321995464736e+01 0.000000000000000000e+00
2.347827664399093095e+01 0.000000000000000000e+00
2.389605442176870653e+01 0.000000000000000000e+00
2.431201814058956856e+01 0.000000000000000000e+00
2.473759637188208771e+01 0.000000000000000000e+00
2.511274376417233611e+01 0.000000000000000000e+00
2.554176870748299422e+01 0.000000000000000000e+00
2.597024943310657719e+01 0.000000000000000000e+00
2.638603174603174750e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.723863945578231238e+01 0.000000000000000000e+00
2.765043083900226861e+01 0.000000000000000000e+00
2.807002267573696130e+01 0.000000000000000000e+00
2.847401360544217752e+01 0.000000000000000000e+00
2.888689342403628046e+01 0.000000000000000000e+00
2.930285714285714249e+01 0.000000000000000000e+00
2.974258503401360443e+01 0.000000000000000000e+00
3.016544217687074791e+01 0.000000000000000000e+00
3.057941043083900112e+01 0.000000000000000000e+00
3.096743764172335744e+01 0.000000000000000000e+00
3.138467120181405789e+01 0.000000000000000000e+00
3.179609977324263070e+01 0.000000000000000000e+00
3.222240362811791670e+01 0.000000000000000000e+00
3.264671201814059032e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
3.350331065759637283e+01 0.000000000000000000e+00
3.392126984126984013e+01 0.000000000000000000e+00
3.432090702947845529e+01 0.000000000000000000e+00
3.474503401360544075e+01 0.000000000000000000e+00
3.515936507900000407e+01 0.000000000000000000e+00
3.559383219954648325e+01 0.000000000000000000e+00
3.600961451247165712e+01 0.000000000000000000e+00
3.643845804988661996e+01 0.000000000000000000e+00
3.685260770975056488e+01 0.000000000000000000e+00
3.727401360544217823e+01 0.000000000000000000e+00
3.767999999999999972e+01 0.000000000000000000e+00
3.811337868480725888e+01 0.000000000000000000e+00
3.854149659863945487e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
3.935709750566893206e+01 0.000000000000000000e+00
3.978104308390022936e+01 0.000000000000000000e+00
4.019954648526076824e+01 0.000000000000000000e+00
4.060879818594104051e+01 0.000000000000000000e+00
4.100934240362811778e+01 0.000000000000000000e+00
4.143546485260770851e+01 0.000000000000000000e+00
4.185668934240362660e+01 0.000000000000000000e+00
4.228027210884354048e+01 0.000000000000000000e+00
4.269170068027210618e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
4.354975056689342239e+01 0.000000000000000000e+00
4.397133786848072390e+01 0.000000000000000000e+00
4.438276643990929671e+01 0.000000000000000000e+00
4.482213151927437877e+01 0.000000000000000000e+00
4.523628117913832369e+01 0.000000000000000000e+00
4.565097505668934019e+01 0.000000000000000000e+00
4.606585034013605195e+01 0.000000000000000000e+00
4.648526077097506004e+01 0.000000000000000000e+00
4.689070294784580284e+01 0.000000000000000000e+00
4.732680272108843411e+01 0.000000000000000000e+00
4.773605442176870639e+01 0.000000000000000000e+00
4.817832199546485583e+01 0.000000000000000000e+00
4.858467120181406074e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
4.944018140589569299e+01 0.000000000000000000e+00
4.985795918367347213e+01 0.000000000000000000e+00
5.026412698412698177e+01 0.000000000000000000e+00
5.069024943310657250e+01 0.000000000000000000e+00
5.110040816326530688e+01 0.000000000000000000e+00
5.154321995464852790e+01 0.000000000000000000e+00
5.196063492063492362e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
5.279274376417233583e+01 0.000000000000000000e+00
5.322158730158729867e+01 0.000000000000000000e+00
5.363047619047618753e+01 0.000000000000000000e+00
5.406385487528344669e+01 0.000000000000000000e+00
5.446204081632652816e+01 0.000000000000000000e+00
5.489233560090703179e+01 0.000000000000000000e+00
5.531827664399092725e+01 0.000000000000000000e+00
5.575074829931973142e+01 0.000000000000000000e+00
5.615510204081632395e+01 0.000000000000000000e+00
5.657015873015873098e+01 0.000000000000000000e+00
5.698104308390022510e+01 0.000000000000000000e+00
5.739501133786848186e+01 0.000000000000000000e+00
5.781950113378685074e+01 0.000000000000000000e+00
5.823401360544217908e+01 0.000000000000000000e+00
5.864616780045351163e+01 0.000000000000000000e+00
5.907573696145124842e+01 0.000000000000000000e+00
5.947102040816326252e+01 0.000000000000000000e+00
5.987755102040816269e+01 0.000000000000000000e+00
6.032399092899999715e+01 0.000000000000000000e+00
6.072834467120181756e+01 0.000000000000000000e+00
6.117278911564626043e+01 0.000000000000000000e+00
6.156063492063491793e+01 0.000000000000000000e+00
6.199727891156462789e+01 0.000000000000000000e+00
6.238458049886621382e+01 0.000000000000000000e+00
6.282503401360543904e+01 0.000000000000000000e+00
6.324099773242630107e+01 0.000000000000000000e+00
6.369088435374149526e+01 0.000000000000000000e+00
6.410485260770974492e+01 0.000000000000000000e+00
6.454693877551019909e+01 0.000000000000000000e+00
6.494693877551020478e+01 0.000000000000000000e+00
6.538503401360544842e+01 0.000000000000000000e+00
6.579210884353742017e+01 0.000000000000000000e+00
6.623292517006802882e+01 0.000000000000000000e+00
6.666612244897959272e+01 0.000000000000000000e+00
6.709623582766440109e+01 0.000000000000000000e+00
6.749986394557822678e+01 0.000000000000000000e+00
6.795156462585033807e+01 0.000000000000000000e+00
6.836535147392289957e+01 0.000000000000000000e+00
6.879238095238095241e+01 0.000000000000000000e+00
6.921541950113378050e+01 0.000000000000000000e+00
6.965424036281179099e+01 0.000000000000000000e+00
7.008453514739228751e+01 0.000000000000000000e+00
7.052099773242630931e+01 0.000000000000000000e+00
7.094476190476190425e+01 0.000000000000000000e+00
7.138902494331065895e+01 0.000000000000000000e+00
7.182512471655329023e+01 0.000000000000000000e+00
7.225414965986394122e+01 0.000000000000000000e+00
7.267374149659863747e+01 0.000000000000000000e+00
7.311473922902494849e+01 0.000000000000000000e+00
7.352435374149659708e+01 0.000000000000000000e+00
7.396734693877550626e+01 0.000000000000000000e+00
7.440181405895691569e+01 0.000000000000000000e+00
7.481995464852607824e+01 0.000000000000000000e+00
7.522358276643990393e+01 0.000000000000000000e+00
7.567111111111111654e+01 0.000000000000000000e+00
7.609650793650793332e+01 0.000000000000000000e+00
7.654240362811790988e+01 0.000000000000000000e+00
7.696145124716552743e+01 0.000000000000000000e+00
7.739573696145124870e+01 0.000000000000000000e+00
7.781242630385487757e+01 0.000000000000000000e+00
7.825052154195010701e+01 0.000000000000000000e+00
7.865922902494331481e+01 0.000000000000000000e+00
7.909151927437642371e+01 0.000000000000000000e+00
7.955428571428571161e+01 0.000000000000000000e+00
7.998149659863945260e+01 0.000000000000000000e+00
8.040689342403628359e+01 0.000000000000000000e+00
8.085587301587301567e+01 0.000000000000000000e+00
8.129015873000000170e+01 0.000000000000000000e+00
8.172045351473923347e+01 0.000000000000000000e+00
8.214893424036280578e+01 0.000000000000000000e+00
8.254530612244897725e+01 0.000000000000000000e+00
8.298231292517006352e+01 0.000000000000000000e+00
8.340353741496598161e+01 0.000000000000000000e+00
8.382149659863945601e+01 0.000000000000000000e+00
8.426557823129252256e+01 0.000000000000000000e+00
8.467519274376417115e+01 0.000000000000000000e+00
8.511201814058956927e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
8.676879818594103710e+01 0.000000000000000000e+00
8.718566893424036834e+01 0.000000000000000000e+00
8.762666666666666515e+01 0.000000000000000000e+00
8.804480725623582771e+01 0.000000000000000000e+00
8.848562358276643636e+01 0.000000000000000000e+00
8.890394557823128707e+01 0.000000000000000000e+00
8.936163265306122128e+01 0.000000000000000000e+00
8.979156462585034149e+01 0.000000000000000000e+00
9.022294784580499538e+01 0.000000000000000000e+00
9.062893424000000664e+01 0.000000000000000000e+00
9.105795918367347497e+01 0.000000000000000000e+00
9.149242630385487018e+01 0.000000000000000000e+00
9.194086167800453779e+01 0.000000000000000000e+00
9.232925170068027398e+01 0.000000000000000000e+00
9.277151927437641632e+01 0.000000000000000000e+00
9.321070294784580312e+01 0.000000000000000000e+00
9.362775510204082252e+01 0.000000000000000000e+00
9.406258503399999427e+01 0.000000000000000000e+00
9.448798185941042505e+01 0.000000000000000000e+00
9.488761904761905441e+01 0.000000000000000000e+00
9.533968253968254203e+01 0.000000000000000000e+00
9.576308390022676065e+01 0.000000000000000000e+00
9.618575963700000386e+01 0.000000000000000000e+00
9.662258503399999654e+01 0.000000000000000000e+00
9.704616780045351732e+01 0.000000000000000000e+00
9.747102040816326962e+01 0.000000000000000000e+00
9.791455782312925749e+01 0.000000000000000000e+00
9.832780045351474030e+01 0.000000000000000000e+00
9.879782312925169663e+01 0.000000000000000000e+00
9.918367346938775597e+01 0.000000000000000000e+00
9.962684807256235331e+01 0.000000000000000000e+00
1.000219501133786792e+02 0.000000000000000000e+00
1.004533333333333331e+02 0.000000000000000000e+00
1.008674829931972852e+02 0.000000000000000000e+00
1.013144671201814049e+02 0.000000000000000000e+00
1.017277097505668877e+02 0.000000000000000000e+00
1.021777777777777771e+02 0.000000000000000000e+00
1.025721541950113362e+02 0.000000000000000000e+00
1.030249433106575907e+02 0.000000000000000000e+00
1.034173242630385516e+02 0.000000000000000000e+00
1.038697505668934298e+02 0.000000000000000000e+00
1.042978684807256258e+02 0.000000000000000000e+00
1.047513832199546471e+02 0.000000000000000000e+00
1.051602721088435430e+02 0.000000000000000000e+00
1.055974603174603175e+02 0.000000000000000000e+00
1.060157823129251682e+02 0.000000000000000000e+00
1.064478911564625889e+02 0.000000000000000000e+00
1.068602267573696167e+02 0.000000000000000000e+00
1.072977777777777817e+02 0.000000000000000000e+00
1.077012244897959192e+02 0.000000000000000000e+00
1.081324263029999884e+02 0.000000000000000000e+00
1.085429478458049886e+02 0.000000000000000000e+00
1.089937414965986449e+02 0.000000000000000000e+00
1.094211337868480740e+02 0.000000000000000000e+00
1.098565079365079384e+02 0.000000000000000000e+00
1.102780952380952328e+02 0.000000000000000000e+00
1.107073015873015862e+02 0.000000000000000000e+00
1.111071201814058895e+02 0.000000000000000000e+00
1.115435827664399113e+02 0.000000000000000000e+00
1.119512018140589618e+02 0.000000000000000000e+00
1.123709750566893462e+02 0.000000000000000000e+00
1.127747845804988600e+02 0.000000000000000000e+00
1.132065306122449044e+02 0.000000000000000000e+00
1.136103401360544183e+02 0.000000000000000000e+00
1.140350113378684824e+02 0.000000000000000000e+00
1.144636734693877571e+02 0.000000000000000000e+00
1.148810884353741528e+02 0.000000000000000000e+00
1.152983219954648462e+02 0.000000000000000000e+00
1.156917913832199503e+02 0.000000000000000000e+00
1.161215419501133823e+02 0.000000000000000000e+00
1.165338775510204101e+02 0.000000000000000000e+00
1.169387755102040813e+02 0.000000000000000000e+00
1.173621768707483000e+02 0.000000000000000000e+00
1.177788662131519288e+02 0.000000000000000000e+00
1.181814058956916114e+02 0.000000000000000000e+00
1.185975510204081615e+02 0.000000000000000000e+00
1.190133333333333354e+02 0.000000000000000000e+00
1.194305668934240430e+02 0.000000000000000000e+00
1.198485260770975032e+02 0.000000000000000000e+00
1.202750113378684773e+02 0.000000000000000000e+00
1.206969614512471622e+02 0.000000000000000000e+00
1.211207256235827714e+02 0.000000000000000000e+00
1.215524716553288016e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.223912925170068036e+02 0.000000000000000000e+00
1.228097959183673424e+02 0.000000000000000000e+00
1.232195918367346934e+02 0.000000000000000000e+00
1.236136054421768762e+02 0.000000000000000000e+00
1.240375510204081593e+02 0.000000000000000000e+00
1.244535147392290213e+02 0.000000000000000000e+00
1.248642176870748273e+02 0.000000000000000000e+00
1.252803628110000034e+02 0.000000000000000000e+00
1.257177324263038543e+02 0.000000000000000000e+00
1.261335147392290281e+02 0.000000000000000000e+00
1.265473015873015896e+02 0.000000000000000000e+00
1.269697959183673532e+02 0.000000000000000000e+00
1.273951927437641700e+02 0.000000000000000000e+00
1.278222222222222229e+02 0.000000000000000000e+00
1.282532426303855004e+02 0.000000000000000000e+00
1.286746485260771067e+02 0.000000000000000000e+00
1.290971428571428703e+02 0.000000000000000000e+00
1.295259863945578331e+02 0.000000000000000000e+00
1.299493877551020375e+02 0.000000000000000000e+00
1.303517460317460177e+02 0.000000000000000000e+00
1.307669841269841129e+02 0.000000000000000000e+00
1.311882086167800594e+02 0.000000000000000000e+00
1.316105215419501064e+02 0.000000000000000000e+00
1.320279365079365164e+02 0.000000000000000000e+00
1.324517006802720971e+02 0.000000000000000000e+00
1.328580498866213020e+02 0.000000000000000000e+00
1.332823582766440040e+02 0.000000000000000000e+00
1.336995918367346974e+02 0.000000000000000000e+00
1.340983219954648575e+02 0.000000000000000000e+00
1.345253514739229104e+02 0.000000000000000000e+00
1.349494784580498958e+02 0.000000000000000000e+00
1.353634467120181455e+02 0.000000000000000000e+00
1.357882993197278836e+02 0.000000000000000000e+00
1.362254875283446722e+02 0.000000000000000000e+00
1.366405442176870793e+02 0.000000000000000000e+00
1.370503401360544160e+02 0.000000000000000000e+00
1.374559637188208683e+02 0.000000000000000000e+00
1.378806349206349182e+02 0.000000000000000000e+00
1.383083900226757237e+02 0.000000000000000000e+00
1.387136507936507996e+02 0.000000000000000000e+00
1.391042176870748222e+02 0.000000000000000000e+00
1.395058503401360497e+02 0.000000000000000000e+00
1.399287074829931896e+02 0.000000000000000000e+00
1.403275510199999871e+02 0.000000000000000000e+00
1.407267120181406028e+02 0.000000000000000000e+00
1.411537414965986272e+02 0.000000000000000000e+00
1.415706122448979727e+02 0.000000000000000000e+00
1.419796825396825284e+02 0.000000000000000000e+00
1.423863945578231380e+02 0.000000000000000000e+00
1.427976417233560085e+02 0.000000000000000000e+00
1.432166893424036402e+02 0.000000000000000000e+00
1.436185034013605559e+02 0.000000000000000000e+00
1.440406349206349148e+02 0.000000000000000000e+00
1.444642857139999990e+02 0.000000000000000000e+00
1.448540589569161057e+02 0.000000000000000000e+00
1.452803628117913775e+02 0.000000000000000000e+00
1.456892517006802734e+02 0.000000000000000000e+00
1.460972335600907002e+02 0.000000000000000000e+00
1.465053968253968151e+02 0.000000000000000000e+00
1.468957823129251778e+02 0.000000000000000000e+00
1.472983219954648462e+02 0.000000000000000000e+00
1.477131972789115650e+02 0.000000000000000000e+00
1.481286167800453484e+02 0.000000000000000000e+00
1.485409523809523762e+02 0.000000000000000000e+00
1.489465759637188285e+02 0.000000000000000000e+00
1.493601814058957018e+02 0.000000000000000000e+00
1.497672562358276593e+02 0.000000000000000000e+00
1.501810430839002208e+02 0.000000000000000000e+00
1.505736054421768699e+02 0.000000000000000000e+00
1.509930158730158780e+02 0.000000000000000000e+00
1.513912018140589453e+02 0.000000000000000000e+00
1.518071655328798215e+02 0.000000000000000000e+00
1.522117006802721164e+02 0.000000000000000000e+00
1.526327437641723463e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.538476190476190482e+02 0.000000000000000000e+00
1.542546938775510341e+02 0.000000000000000000e+00
1.546639455782313064e+02 0.000000000000000000e+00
1.550628571428571547e+02 0.000000000000000000e+00
1.554751927437641825e+02 0.000000000000000000e+00
1.559018594104308306e+02 0.000000000000000000e+00
1.563201814058956813e+02 0.000000000000000000e+00
1.567236281179138189e+02 0.000000000000000000e+00
1.571272562358276730e+02 0.000000000000000000e+00
1.575426757369614563e+02 0.000000000000000000e+00
1.579501133786848186e+02 0.000000000000000000e+00
1.583644444444444446e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.596047165532879717e+02 0.000000000000000000e+00
1.600070748299319803e+02 0.000000000000000000e+00
1.604215873015872944e+02 0.000000000000000000e+00
1.608491609977324401e+02 0.000000000000000000e+00
1.612614965986394679e+02 0.000000000000000000e+00
1.616783673469387850e+02 0.000000000000000000e+00
1.620801814058957007e+02 0.000000000000000000e+00
1.625155555555555509e+02 0.000000000000000000e+00
1.629132653059999996e+02 0.000000000000000000e+00
1.633255102039999827e+02 1.000000000000000000e+00
1.637338775510204130e+02 0.000000000000000000e+00
1.641398639455782416e+02 0.000000000000000000e+00
1.645280725623582896e+02 0.000000000000000000e+00
1.649300680272108934e+02 0.000000000000000000e+00
1.653527437641723452e+02 0.000000000000000000e+00
1.657642857140000103e+02 1.000000000000000000e+00
1.661683673459999966e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
1.669775510199999928e+02 1.000000000000000000e+00
1.674010204079999937e+02 1.000000000000000000e+00
1.678132653060000052e+02 1.000000000000000000e+00
1.682104308390022709e+02 0.000000000000000000e+00
1.686298412698412790e+02 0.000000000000000000e+00
1.690300226757369728e+02 0.000000000000000000e+00
1.694695691609977359e+02 0.000000000000000000e+00
1.698721088435374043e+02 0.000000000000000000e+00
1.702817233560090813e+02 0.000000000000000000e+00
1.706797278911564604e+02 0.000000000000000000e+00
1.711285260770975185e+02 0.000000000000000000e+00
1.715172789115646310e+02 0.000000000000000000e+00
1.719377777777777681e+02 0.000000000000000000e+00
1.723328798185941082e+02 0.000000000000000000e+00
1.727635374149659810e+02 0.000000000000000000e+00
1.731559183673469420e+02 0.000000000000000000e+00
1.735793197278911464e+02 0.000000000000000000e+00
1.739744217687074865e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.748068934240362751e+02 0.000000000000000000e+00
1.752384580498866171e+02 0.000000000000000000e+00
1.756386394557823110e+02 0.000000000000000000e+00
1.760758276643990996e+02 0.000000000000000000e+00
1.764725623582766332e+02 0.000000000000000000e+00
1.768975963718820879e+02 0.000000000000000000e+00
1.772956009070294670e+02 0.000000000000000000e+00
1.777516553287981935e+02 0.000000000000000000e+00
1.781516553287981992e+02 0.000000000000000000e+00
1.785953741496598752e+02 0.000000000000000000e+00
1.789942857142857235e+02 0.000000000000000000e+00
1.794463492063491969e+02 0.000000000000000000e+00
1.798487074829932055e+02 0.000000000000000000e+00
1.802777324263038565e+02 0.000000000000000000e+00
1.806806349206349296e+02 0.000000000000000000e+00
1.811107482993197380e+02 0.000000000000000000e+00
1.815029478458049823e+02 0.000000000000000000e+00
1.819446712018140602e+02 0.000000000000000000e+00
1.823278004535147261e+02 0.000000000000000000e+00
1.827622675736961355e+02 0.000000000000000000e+00
1.831642630385487394e+02 0.000000000000000000e+00
1.835994557823129298e+02 0.000000000000000000e+00
1.839951020408163345e+02 0.000000000000000000e+00
1.844301133786848084e+02 0.000000000000000000e+00
1.848306575963718785e+02 0.000000000000000000e+00
1.852457142857142856e+02 0.000000000000000000e+00
1.856515192743764260e+02 0.000000000000000000e+00
1.860758276643990996e+02 0.000000000000000000e+00
1.864718367346938805e+02 0.000000000000000000e+00
1.869050340136054444e+02 0.000000000000000000e+00
1.873017687074830064e+02 0.000000000000000000e+00
1.877344217687074774e+02 0.000000000000000000e+00
1.881324263038548850e+02 0.000000000000000000e+00
1.885487528344671091e+02 0.000000000000000000e+00
1.889456689342403592e+02 0.000000000000000000e+00
1.893768707482993250e+02 0.000000000000000000e+00
1.897844897959183754e+02 0.000000000000000000e+00
1.902253061224489841e+02 0.000000000000000000e+00
1.906118820861678103e+02 0.000000000000000000e+00
1.910202267573696133e+02 0.000000000000000000e+00
1.914178684807256161e+02 0.000000000000000000e+00
1.918254875283446665e+02 0.000000000000000000e+00
1.922039002267573835e+02 0.000000000000000000e+00
1.926000907029478526e+02 0.000000000000000000e+00
1.929717913832199656e+02 0.000000000000000000e+00
1.933781405895691705e+02 0.000000000000000000e+00
1.938011791383219986e+02 0.000000000000000000e+00
1.942164172335600938e+02 0.000000000000000000e+00
1.946312925170068127e+02 0.000000000000000000e+00
1.950461678004535031e+02 0.000000000000000000e+00
1.954594104308390001e+02 0.000000000000000000e+00
1.958717460317460279e+02 0.000000000000000000e+00
1.962786394557823257e+02 0.000000000000000000e+00
1.966969614512471765e+02 0.000000000000000000e+00
1.970918820861678000e+02 0.000000000000000000e+00
1.975198185941043221e+02 0.000000000000000000e+00
1.979036734693877690e+02 0.000000000000000000e+00
1.983348752834467064e+02 0.000000000000000000e+00
1.987341496598639594e+02 0.000000000000000000e+00
1.991535600907029391e+02 0.000000000000000000e+00
1.995633560090703043e+02 0.000000000000000000e+00
1.999738775510204221e+02 0.000000000000000000e+00
2.003660770975056664e+02 0.000000000000000000e+00
2.007903854875283400e+02 0.000000000000000000e+00
2.011889342403628120e+02 0.000000000000000000e+00
2.016154195011338004e+02 0.000000000000000000e+00
2.020165079365079350e+02 0.000000000000000000e+00
2.024395464852607631e+02 0.000000000000000000e+00
2.028429931972789007e+02 0.000000000000000000e+00
2.032698412698412653e+02 0.000000000000000000e+00
2.036689342403628018e+02 0.000000000000000000e+00
2.041010430839002368e+02 0.000000000000000000e+00
2.045019501133786832e+02 0.000000000000000000e+00
2.049346031746031827e+02 0.000000000000000000e+00
2.053271655328798317e+02 0.000000000000000000e+00
2.057505668934240362e+02 0.000000000000000000e+00
2.061505668934240418e+02 0.000000000000000000e+00
2.065696145124716452e+02 0.000000000000000000e+00
2.069458503401360474e+02 0.000000000000000000e+00
2.073824943310657716e+02 0.000000000000000000e+00
2.078009977324263104e+02 0.000000000000000000e+00
2.082198639455782256e+02 0.000000000000000000e+00
2.086240362811791442e+02 0.000000000000000000e+00
2.090592290249433063e+02 0.000000000000000000e+00
2.094448979591836633e+02 0.000000000000000000e+00
2.098630385487528258e+02 0.000000000000000000e+00
2.102762811791383228e+02 0.000000000000000000e+00
2.107060317460317549e+02 0.000000000000000000e+00
2.111394104308390069e+02 0.000000000000000000e+00
2.115361451247165405e+02 0.000000000000000000e+00
2.119606349206349307e+02 0.000000000000000000e+00
2.123707936507936438e+02 0.000000000000000000e+00
2.127769614512471605e+02 0.000000000000000000e+00
2.131809523809523910e+02 0.000000000000000000e+00
2.136034467120181546e+02 0.000000000000000000e+00
2.140335600907029345e+02 0.000000000000000000e+00
2.144388208616780105e+02 0.000000000000000000e+00
2.148716553287981981e+02 0.000000000000000000e+00
2.152698412698412653e+02 0.000000000000000000e+00
2.156783673469387850e+02 0.000000000000000000e+00
2.160999999999999943e+02 0.000000000000000000e+00
2.165020408159999761e+02 0.000000000000000000e+00
2.169064852607709781e+02 0.000000000000000000e+00
2.173264399092970507e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.181396825396825534e+02 0.000000000000000000e+00
2.185235374149660004e+02 0.000000000000000000e+00
2.189219047619047558e+02 0.000000000000000000e+00
2.193163265299999978e+02 0.000000000000000000e+00
2.197124716553287840e+02 0.000000000000000000e+00
2.201204081629999791e+02 0.000000000000000000e+00
2.205382312925169970e+02 0.000000000000000000e+00
2.209552834467120306e+02 0.000000000000000000e+00
2.213694331065759684e+02 0.000000000000000000e+00
2.217734693870000058e+02 0.000000000000000000e+00
2.221786848072562464e+02 0.000000000000000000e+00
2.225810430839002265e+02 0.000000000000000000e+00
2.229910204081632514e+02 0.000000000000000000e+00
2.233993650793650829e+02 0.000000000000000000e+00
2.238129705215419563e+02 0.000000000000000000e+00
2.242385487528344754e+02 0.000000000000000000e+00
2.246525170068027251e+02 0.000000000000000000e+00
2.250557823129251744e+02 0.000000000000000000e+00
2.254849886621315136e+02 0.000000000000000000e+00
2.259000000000000057e+02 0.000000000000000000e+00
2.263239909297052179e+02 0.000000000000000000e+00
2.267408616780045350e+02 0.000000000000000000e+00
2.271526530612244983e+02 0.000000000000000000e+00
2.275632653059999768e+02 0.000000000000000000e+00
2.279804081632653094e+02 0.000000000000000000e+00
2.283727891156462704e+02 0.000000000000000000e+00
2.287873015873015845e+02 0.000000000000000000e+00
2.291928571420000083e+02 0.000000000000000000e+00
2.295981859410430843e+02 0.000000000000000000e+00
2.300277551020408282e+02 0.000000000000000000e+00
2.304567800453514792e+02 0.000000000000000000e+00
2.308744897949999881e+02 0.000000000000000000e+00
2.312979591836734699e+02 0.000000000000000000e+00
2.317061224480000021e+02 0.000000000000000000e+00
2.321302494331065702e+02 0.000000000000000000e+00
2.325428571420000026e+02 0.000000000000000000e+00
2.329498412698412722e+02 0.000000000000000000e+00
2.333693877549999911e+02 0.000000000000000000e+00
2.337919274376417320e+02 0.000000000000000000e+00
2.342040816319999976e+02 0.000000000000000000e+00
2.346113378684807174e+02 0.000000000000000000e+00
2.350338321995464810e+02 0.000000000000000000e+00
2.354325623582766411e+02 0.000000000000000000e+00
2.358516099773242729e+02 0.000000000000000000e+00
2.362556009070294749e+02 0.000000000000000000e+00
2.366744897949999995e+02 0.000000000000000000e+00
2.370831746031745979e+02 0.000000000000000000e+00
2.374993197278911623e+02 0.000000000000000000e+00
2.379263492063492151e+02 0.000000000000000000e+00
2.383423129251700630e+02 0.000000000000000000e+00
2.387597278911564729e+02 0.000000000000000000e+00
2.391785714279999979e+02 0.000000000000000000e+00
2.395833106575963711e+02 0.000000000000000000e+00
2.400110657596371766e+02 0.000000000000000000e+00
2.404241269841269855e+02 0.000000000000000000e+00
2.408477097505669065e+02 0.000000000000000000e+00
2.412486167800453529e+02 0.000000000000000000e+00
2.416745578231292484e+02 0.000000000000000000e+00
2.420879818594104336e+02 0.000000000000000000e+00
2.425119274376417309e+02 0.000000000000000000e+00
2.429208163265305984e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.462409070294784499e+02 0.000000000000000000e+00
2.466443537414965874e+02 0.000000000000000000e+00
2.470641269841269718e+02 0.000000000000000000e+00
2.474775510204081570e+02 0.000000000000000000e+00
2.478849886621315193e+02 0.000000000000000000e+00
2.483000453514739263e+02 0.000000000000000000e+00
2.487170975056689315e+02 0.000000000000000000e+00
2.491330612244898077e+02 0.000000000000000000e+00
2.495526530612245040e+02 0.000000000000000000e+00
2.499734693869999944e+02 0.000000000000000000e+00
2.503769614512471549e+02 0.000000000000000000e+00
2.507918367346938737e+02 0.000000000000000000e+00
2.512029024943310560e+02 0.000000000000000000e+00
2.516367346929999940e+02 0.000000000000000000e+00
2.520453514739228922e+02 0.000000000000000000e+00
2.524620408163265211e+02 0.000000000000000000e+00
2.528663265300000091e+02 0.000000000000000000e+00
2.532785714279999922e+02 0.000000000000000000e+00
2.537041269841269866e+02 0.000000000000000000e+00
2.541355102040816405e+02 0.000000000000000000e+00
2.545306122448979522e+02 0.000000000000000000e+00
2.549459183670000186e+02 0.000000000000000000e+00
2.553578231292516989e+02 0.000000000000000000e+00
2.557580045351473927e+02 0.000000000000000000e+00
2.561779591836734653e+02 0.000000000000000000e+00
2.565797732426303810e+02 0.000000000000000000e+00
2.570102494331065941e+02 0.000000000000000000e+00
2.574164172335600824e+02 0.000000000000000000e+00
2.578195011337868436e+02 0.000000000000000000e+00
2.582200453514739138e+02 0.000000000000000000e+00
2.586287528344670932e+02 0.000000000000000000e+00
2.590176870748299507e+02 0.000000000000000000e+00
2.594117006802721335e+02 0.000000000000000000e+00


==> J03.dat <==
1.298866213151927518e+00 0.000000000000000000e+00
1.714285714285714191e+00 0.000000000000000000e+00
2.108480725623582686e+00 0.000000000000000000e+00
2.509206349206348996e+00 0.000000000000000000e+00
nan -1.000000000000000000e+00
3.309387755102040973e+00 0.000000000000000000e+00
3.721179138321995428e+00 0.000000000000000000e+00
4.138231292517006388e+00 0.000000000000000000e+00
4.532063492063492127e+00 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
6.194285714285713951e+00 0.000000000000000000e+00
6.574875283446711904e+00 0.000000000000000000e+00
6.990113378684807088e+00 0.000000000000000000e+00
7.367800453514739445e+00 0.000000000000000000e+00
7.781043083900226698e+00 0.000000000000000000e+00
8.194104308390022240e+00 0.000000000000000000e+00
8.614603174603175262e+00 0.000000000000000000e+00
9.015328798185940684e+00 0.000000000000000000e+00
9.425668934240363228e+00 0.000000000000000000e+00
9.825124716553288451e+00 0.000000000000000000e+00
1.025306122448979629e+01 0.000000000000000000e+00
1.064471655328798150e+01 0.000000000000000000e+00
1.106848072562358354e+01 0.000000000000000000e+00
1.146485260770975145e+01 0.000000000000000000e+00
1.186956916099773274e+01 0.000000000000000000e+00
1.226521541950113381e+01 0.000000000000000000e+00
1.269297052154194994e+01 0.000000000000000000e+00
1.310004535147392346e+01 0.000000000000000000e+00
1.351473922902494351e+01 0.000000000000000000e+00
1.389696145124716509e+01 0.000000000000000000e+00
1.432725623582766517e+01 0.000000000000000000e+00
1.473396825396825349e+01 0.000000000000000000e+00
1.515464852607709823e+01 0.000000000000000000e+00
1.554721088435374199e+01 0.000000000000000000e+00
1.597714285714285687e+01 0.000000000000000000e+00
1.638476190476190553e+01 0.000000000000000000e+00
1.678566893424036266e+01 0.000000000000000000e+00
1.720145124716553298e+01 0.000000000000000000e+00
1.761977324263038724e+01 0.000000000000000000e+00
1.801868480725623556e+01 0.000000000000000000e+00
1.843319727891156390e+01 0.000000000000000000e+00
1.882158730158730009e+01 0.000000000000000000e+00
1.923900226757369580e+01 0.000000000000000000e+00
1.966367346938775640e+01 0.000000000000000000e+00
2.007818594104308474e+01 0.000000000000000000e+00
2.047546485260771121e+01 0.000000000000000000e+00
2.091229024943310577e+01 0.000000000000000000e+00
2.130866213151927369e+01 0.000000000000000000e+00
2.172952380952380835e+01 0.000000000000000000e+00
2.210648526077097387e+01 0.000000000000000000e+00
2.253260770975056815e+01 0.000000000000000000e+00
2.291138321995464722e+01 0.000000000000000000e+00
2.332952380952380977e+01 0.000000000000000000e+00
2.373097505668934204e+01 0.000000000000000000e+00
2.416725623582766502e+01 0.000000000000000000e+00
2.455764172335601003e+01 0.000000000000000000e+00
2.497269841269841351e+01 0.000000000000000000e+00
2.536471655328798036e+01 0.000000000000000000e+00
2.578938775510204096e+01 0.000000000000000000e+00
2.619519274376417073e+01 0.000000000000000000e+00
2.663111111111111029e+01 0.000000000000000000e+00
2.701804988662131635e+01 0.000000000000000000e+00
2.743818594104308417e+01 0.000000000000000000e+00
2.782512471655328667e+01 0.000000000000000000e+00
2.823800453514739317e+01 0.000000000000000000e+00
2.867501133786847944e+01 0.000000000000000000e+00
2.906195011337868550e+01 0.000000000000000000e+00
2.947120181405895778e+01 0.000000000000000000e+00
2.988063492063492177e+01 0.000000000000000000e+00
3.030857142857142961e+01 0.000000000000000000e+00
3.070839002267573647e+01 0.000000000000000000e+00
3.113396825396825562e+01 0.000000000000000000e+00
3.154721088435374199e+01 0.000000000000000000e+00
3.198929705215419617e+01 0.000000000000000000e+00
3.242539682539682389e+01 0.000000000000000000e+00
3.283319727891156248e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
3.449179138321995453e+01 0.000000000000000000e+00
3.488453514739229178e+01 0.000000000000000000e+00
3.531410430839002146e+01 0.000000000000000000e+00
3.572807256235827822e+01 0.000000000000000000e+00
3.614185941043083972e+01 0.000000000000000000e+00
3.654349206349206014e+01 0.000000000000000000e+00
3.698104308390022510e+01 0.000000000000000000e+00
3.738721088435374185e+01 0.000000000000000000e+00
3.780498866213152098e+01 0.000000000000000000e+00
3.821424036281179326e+01 0.000000000000000000e+00
3.862294784580498686e+01 0.000000000000000000e+00
3.904780045351473916e+01 0.000000000000000000e+00
3.946666666666666856e+01 0.000000000000000000e+00
3.986557823129251688e+01 0.000000000000000000e+00
4.024816326530612542e+01 0.000000000000000000e+00
4.068281179099999889e+01 0.000000000000000000e+00
4.110312925170067899e+01 0.000000000000000000e+00
4.151637188208616891e+01 0.000000000000000000e+00
4.192090702947845671e+01 0.000000000000000000e+00
4.232634920634920661e+01 0.000000000000000000e+00
4.273614512471655047e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
4.354521541950113317e+01 0.000000000000000000e+00
4.395809523809523967e+01 0.000000000000000000e+00
4.438530612244898066e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
4.522902494331065526e+01 0.000000000000000000e+00
4.562993197278911595e+01 0.000000000000000000e+00
4.605424036281178957e+01 0.000000000000000000e+00
4.644952380952381077e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
4.768544217687075104e+01 0.000000000000000000e+00
4.809814058956916227e+01 0.000000000000000000e+00
4.850975056689342324e+01 0.000000000000000000e+00
4.892916099773242422e+01 0.000000000000000000e+00
4.933061224489795649e+01 0.000000000000000000e+00
4.973714285714285666e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
5.099138321995464906e+01 0.000000000000000000e+00
5.139392290249433159e+01 0.000000000000000000e+00
5.180734693877550967e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
5.345142857142857196e+01 0.000000000000000000e+00
5.387972789115646322e+01 0.000000000000000000e+00
5.428299319727891259e+01 0.000000000000000000e+00
5.469043083900226776e+01 0.000000000000000000e+00
5.511782312925170402e+01 0.000000000000000000e+00
5.552997732426303656e+01 0.000000000000000000e+00
5.596390022675736731e+01 0.000000000000000000e+00
5.635265306122448692e+01 0.000000000000000000e+00
5.674412698412698575e+01 0.000000000000000000e+00
5.714630385487528486e+01 0.000000000000000000e+00
5.755410430839002345e+01 0.000000000000000000e+00
5.795954648526077335e+01 0.000000000000000000e+00
5.835210884353741534e+01 0.000000000000000000e+00
5.877115646258503290e+01 0.000000000000000000e+00
5.918548752834467308e+01 0.000000000000000000e+00
5.961741496598639145e+01 0.000000000000000000e+00
6.000616780045351817e+01 0.000000000000000000e+00
6.043646258503401469e+01 0.000000000000000000e+00
6.087292517006802939e+01 0.000000000000000000e+00
6.130575963718820987e+01 0.000000000000000000e+00
6.171700680272108741e+01 0.000000000000000000e+00
6.214439909297052367e+01 0.000000000000000000e+00
6.255129251700680015e+01 0.000000000000000000e+00
6.296399092970521849e+01 0.000000000000000000e+00
6.338321995464852421e+01 0.000000000000000000e+00
6.382058956916100101e+01 0.000000000000000000e+00
6.421877551020408248e+01 0.000000000000000000e+00
6.462585034013605423e+01 0.000000000000000000e+00
6.502149659863945885e+01 0.000000000000000000e+00
6.542929705215419744e+01 0.000000000000000000e+00
6.583873015873015788e+01 0.000000000000000000e+00
6.625632653061224175e+01 0.000000000000000000e+00
6.667210884353741562e+01 0.000000000000000000e+00
6.708371882086167659e+01 0.000000000000000000e+00
6.750984126984127442e+01 0.000000000000000000e+00
6.792997732426303514e+01 0.000000000000000000e+00
6.835102040816326507e+01 0.000000000000000000e+00
6.878276643990929529e+01 0.000000000000000000e+00
6.917333333333333201e+01 0.000000000000000000e+00
6.960108843537415169e+01 0.000000000000000000e+00
7.001160997732426949e+01 0.000000000000000000e+00
7.044317460317459734e+01 0.000000000000000000e+00
7.084317460317460302e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
7.211882086167800310e+01 0.000000000000000000e+00
7.254040816326531171e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
7.343528344671202035e+01 0.000000000000000000e+00
7.386612244897959556e+01 0.000000000000000000e+00
7.427537414965986784e+01 0.000000000000000000e+00
7.471310657596372096e+01 0.000000000000000000e+00
7.514249433106576248e+01 0.000000000000000000e+00
7.557587301587301454e+01 0.000000000000000000e+00
7.600907029478457844e+01 0.000000000000000000e+00
7.644426303854875471e+01 0.000000000000000000e+00
7.687582766439909676e+01 0.000000000000000000e+00
7.729034013605442510e+01 0.000000000000000000e+00
7.772625850340135401e+01 0.000000000000000000e+00
7.813387755102040444e+01 0.000000000000000000e+00
7.855746031746031122e+01 0.000000000000000000e+00
7.898721088435374327e+01 0.000000000000000000e+00
7.941369614512471742e+01 0.000000000000000000e+00
7.982675736961451207e+01 0.000000000000000000e+00
8.024591836700000158e+01 0.000000000000000000e+00
8.066503401360543535e+01 0.000000000000000000e+00
8.108190476190476659e+01 0.000000000000000000e+00
8.152526077097505208e+01 0.000000000000000000e+00
8.192090702947845671e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
8.570448979591836292e+01 0.000000000000000000e+00
8.612444444444444969e+01 0.000000000000000000e+00
8.655600907029477753e+01 0.000000000000000000e+00
8.696580498866212849e+01 0.000000000000000000e+00
8.737596371882085577e+01 0.000000000000000000e+00
8.777687074829931646e+01 0.000000000000000000e+00
8.821097505668933536e+01 0.000000000000000000e+00
8.859972789115646208e+01 0.000000000000000000e+00
8.902657596371882676e+01 0.000000000000000000e+00
8.942802721088435192e+01 0.000000000000000000e+00
8.986104308390022766e+01 0.000000000000000000e+00
9.029079365079364550e+01 0.000000000000000000e+00
9.069714285714285040e+01 0.000000000000000000e+00
9.112907029478458298e+01 0.000000000000000000e+00
9.152290249433106339e+01 0.000000000000000000e+00
9.192090702947845671e+01 0.000000000000000000e+00
9.236825396825396695e+01 0.000000000000000000e+00
9.277750566893423922e+01 0.000000000000000000e+00
9.322176870748299393e+01 0.000000000000000000e+00
9.362031746031746593e+01 0.000000000000000000e+00
9.406095238095238642e+01 0.000000000000000000e+00
9.446603174603174580e+01 0.000000000000000000e+00
9.490249433106575339e+01 0.000000000000000000e+00
9.531863945578231778e+01 0.000000000000000000e+00
9.574603174603174693e+01 0.000000000000000000e+00
9.615655328798186474e+01 0.000000000000000000e+00
9.658956916099772627e+01 0.000000000000000000e+00
9.700208616780045645e+01 0.000000000000000000e+00
9.743655328798186588e+01 0.000000000000000000e+00
9.785668934240362660e+01 0.000000000000000000e+00
9.825306122448979806e+01 0.000000000000000000e+00
9.867809523809523853e+01 0.000000000000000000e+00
9.911219954648525743e+01 0.000000000000000000e+00
9.952453514739228524e+01 0.000000000000000000e+00
9.997297052154195285e+01 0.000000000000000000e+00
1.003883900226757362e+02 0.000000000000000000e+00
1.008295691609977354e+02 0.000000000000000000e+00
1.012571428571428527e+02 0.000000000000000000e+00
1.016885260770975066e+02 0.000000000000000000e+00
1.020919727891156441e+02 0.000000000000000000e+00
1.024990476190476159e+02 0.000000000000000000e+00
1.029215419501133795e+02 0.000000000000000000e+00
1.033408163260000094e+02 0.000000000000000000e+00
1.037177324263038543e+02 0.000000000000000000e+00
1.041507482993197300e+02 0.000000000000000000e+00
1.045492970521542020e+02 0.000000000000000000e+00
1.049768707482993193e+02 0.000000000000000000e+00
1.053785034013605468e+02 0.000000000000000000e+00
1.058037188208616755e+02 0.000000000000000000e+00
1.062216780045351499e+02 0.000000000000000000e+00
1.066570521541950143e+02 0.000000000000000000e+00
1.070624943310657642e+02 0.000000000000000000e+00
1.074786394557823144e+02 0.000000000000000000e+00
1.078886167800453535e+02 0.000000000000000000e+00
1.083337868480725632e+02 0.000000000000000000e+00
1.087470294784580460e+02 0.000000000000000000e+00
1.091544671201814083e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.104067120181405954e+02 0.000000000000000000e+00
1.108168707482993227e+02 0.000000000000000000e+00
1.112132426303854942e+02 0.000000000000000000e+00
1.116391836734693896e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.125685260770975020e+02 0.000000000000000000e+00
1.129752380952380975e+02 0.000000000000000000e+00
1.134265759637188182e+02 0.000000000000000000e+00
1.138329251700680231e+02 0.000000000000000000e+00
1.142626757369614552e+02 0.000000000000000000e+00
1.146764625850340167e+02 0.000000000000000000e+00
1.151045804988662127e+02 0.000000000000000000e+00
1.155258049886621308e+02 0.000000000000000000e+00
1.159706122448979642e+02 0.000000000000000000e+00
1.163736961451247112e+02 0.000000000000000000e+00
1.167920181405895761e+02 0.000000000000000000e+00
1.172038095238095252e+02 0.000000000000000000e+00
1.176301133786848112e+02 0.000000000000000000e+00
1.180419047619047603e+02 0.000000000000000000e+00
1.184636734693877571e+02 0.000000000000000000e+00
1.188709297052154170e+02 0.000000000000000000e+00
1.193102040810000091e+02 0.000000000000000000e+00
1.197378684807256235e+02 0.000000000000000000e+00
1.201788662131519345e+02 0.000000000000000000e+00
1.205986394557823189e+02 0.000000000000000000e+00
1.210456235827664386e+02 0.000000000000000000e+00
1.214773696145124688e+02 0.000000000000000000e+00
1.219125623582766451e+02 0.000000000000000000e+00
1.223388662131519311e+02 0.000000000000000000e+00
1.227698866213151945e+02 0.000000000000000000e+00
1.231992743764172360e+02 0.000000000000000000e+00
1.236279365079365107e+02 0.000000000000000000e+00
1.240560544217687067e+02 0.000000000000000000e+00
1.244881632653061274e+02 0.000000000000000000e+00
1.249063038548752900e+02 0.000000000000000000e+00
1.253231746031746070e+02 0.000000000000000000e+00
1.257160997732426324e+02 0.000000000000000000e+00
1.261561904761904742e+02 0.000000000000000000e+00
1.265596371882086117e+02 0.000000000000000000e+00
1.270042630385487570e+02 0.000000000000000000e+00
1.274196825396825403e+02 0.000000000000000000e+00
1.278528798185941042e+02 0.000000000000000000e+00
1.282686621315192781e+02 0.000000000000000000e+00
1.286906122448979488e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.304585941043083892e+02 0.000000000000000000e+00
1.308522448979591957e+02 0.000000000000000000e+00
1.312946938775510262e+02 0.000000000000000000e+00
1.317209977324262979e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.325407709750566880e+02 0.000000000000000000e+00
1.329919274376417206e+02 0.000000000000000000e+00
1.333959183673469511e+02 0.000000000000000000e+00
1.338213151927437536e+02 0.000000000000000000e+00
1.342283900226757396e+02 0.000000000000000000e+00
1.346445351473923040e+02 0.000000000000000000e+00
1.350639455782312837e+02 0.000000000000000000e+00
1.354886167800453620e+02 0.000000000000000000e+00
1.358860770975056766e+02 0.000000000000000000e+00
1.363114739229025076e+02 0.000000000000000000e+00
1.367270748299319791e+02 0.000000000000000000e+00
1.371399546485260714e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.378198639455782200e+02 0.000000000000000000e+00
1.382062585034013580e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.405342403628118007e+02 0.000000000000000000e+00
1.409480272108843621e+02 0.000000000000000000e+00
1.413888435374149708e+02 0.000000000000000000e+00
1.418153287981859307e+02 0.000000000000000000e+00
1.422570521541950086e+02 0.000000000000000000e+00
1.426735600907029493e+02 0.000000000000000000e+00
1.431205442176870690e+02 0.000000000000000000e+00
1.435301587301587176e+02 0.000000000000000000e+00
1.439707936507936381e+02 0.000000000000000000e+00
1.443896598639455817e+02 0.000000000000000000e+00
1.448154195011337890e+02 0.000000000000000000e+00
1.451996371882086123e+02 0.000000000000000000e+00
1.456413605442176902e+02 0.000000000000000000e+00
1.460939682539682565e+02 0.000000000000000000e+00
1.465643537414966033e+02 0.000000000000000000e+00
1.469797732426303867e+02 0.000000000000000000e+00
1.474253061224489727e+02 0.000000000000000000e+00
1.478557823129251574e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.491551927437641609e+02 0.000000000000000000e+00
1.495865759637188148e+02 0.000000000000000000e+00
1.500159637188208706e+02 0.000000000000000000e+00
1.504415419501133897e+02 0.000000000000000000e+00
1.508761904761904873e+02 0.000000000000000000e+00
1.512946938775510262e+02 0.000000000000000000e+00
1.517275283446712137e+02 0.000000000000000000e+00
1.521367800453514860e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.530184126984127033e+02 0.000000000000000000e+00
1.534185941043083972e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.542655782312925226e+02 0.000000000000000000e+00
1.546690249433106601e+02 0.000000000000000000e+00
1.551114739229024906e+02 0.000000000000000000e+00
1.555187301587301647e+02 0.000000000000000000e+00
1.559446712018140602e+02 0.000000000000000000e+00
1.563742403628118041e+02 0.000000000000000000e+00
1.567963718820861629e+02 0.000000000000000000e+00
1.572043537414965897e+02 0.000000000000000000e+00
1.576312018140589544e+02 0.000000000000000000e+00
1.580333786848072464e+02 0.000000000000000000e+00
1.584705668934240350e+02 0.000000000000000000e+00
1.588852607709750657e+02 0.000000000000000000e+00
1.593242630385487644e+02 0.000000000000000000e+00
1.597128344671201887e+02 0.000000000000000000e+00
1.601592743764172440e+02 0.000000000000000000e+00
1.605650793650793560e+02 0.000000000000000000e+00
1.610037188208616783e+02 0.000000000000000000e+00
1.614104308390022595e+02 0.000000000000000000e+00
1.618436281179138234e+02 0.000000000000000000e+00
1.622383673469387873e+02 0.000000000000000000e+00
1.626657596371882164e+02 0.000000000000000000e+00
1.630712018140589521e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.639622675736961526e+02 0.000000000000000000e+00
1.643711564625850201e+02 0.000000000000000000e+00
1.647951020408163174e+02 0.000000000000000000e+00
1.652203174603174602e+02 0.000000000000000000e+00
1.656159637188208649e+02 0.000000000000000000e+00
1.660468027210884259e+02 0.000000000000000000e+00
1.664497052154194989e+02 0.000000000000000000e+00
1.668854421768707539e+02 0.000000000000000000e+00
1.673059410430838909e+02 0.000000000000000000e+00
1.677424036281179269e+02 0.000000000000000000e+00
1.681467573696145053e+02 0.000000000000000000e+00
1.685794104308390047e+02 0.000000000000000000e+00
1.690107936500000108e+02 0.000000000000000000e+00
1.694525170068027080e+02 0.000000000000000000e+00
1.698586848072562248e+02 0.000000000000000000e+00
1.702898866213151905e+02 0.000000000000000000e+00
1.707586394557823155e+02 0.000000000000000000e+00
1.711871201814059020e+02 0.000000000000000000e+00
1.715894784580498822e+02 0.000000000000000000e+00
1.720234013605442271e+02 0.000000000000000000e+00
1.724313832199546539e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.732772789115646219e+02 0.000000000000000000e+00
1.737004988662131382e+02 0.000000000000000000e+00
1.741144671201814162e+02 0.000000000000000000e+00
1.745371428570000205e+02 1.000000000000000000e+00
1.749362358270000186e+02 1.000000000000000000e+00
1.753600000000000136e+02 1.000000000000000000e+00
1.757676190476190357e+02 0.000000000000000000e+00
1.762060770975056698e+02 0.000000000000000000e+00
1.765986394557823189e+02 0.000000000000000000e+00
1.770233106575963689e+02 0.000000000000000000e+00
1.774414512471655314e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.803780498866213122e+02 0.000000000000000000e+00
1.807923809523809382e+02 0.000000000000000000e+00
1.812183219954648621e+02 0.000000000000000000e+00
1.816859863945578297e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.825075736961451298e+02 0.000000000000000000e+00
1.829222675736961321e+02 0.000000000000000000e+00
1.833309750566893399e+02 0.000000000000000000e+00
1.837541950113378562e+02 0.000000000000000000e+00
1.841960997732426222e+02 0.000000000000000000e+00
1.845984580498866308e+02 0.000000000000000000e+00


==> J04.dat <==
3.087528344671202074e-01 0.000000000000000000e+00
6.639455782312925214e-01 0.000000000000000000e+00
9.837641723356008727e-01 0.000000000000000000e+00
1.335147392000000099e+00 1.000000000000000000e+00
1.677641723000000029e+00 1.000000000000000000e+00
2.049160996999999984e+00 1.000000000000000000e+00
2.411428571428571477e+00 0.000000000000000000e+00
2.744308390022675681e+00 0.000000000000000000e+00
3.101496598639455815e+00 0.000000000000000000e+00
3.455782312925169908e+00 0.000000000000000000e+00
3.807528344671201825e+00 0.000000000000000000e+00
4.143310657596371627e+00 0.000000000000000000e+00
4.489614512471655772e+00 0.000000000000000000e+00
4.841904761904761934e+00 0.000000000000000000e+00
5.183492063492063373e+00 0.000000000000000000e+00
5.532517006802721404e+00 0.000000000000000000e+00
5.871383219954648958e+00 0.000000000000000000e+00
6.225124716553287918e+00 0.000000000000000000e+00
6.556553287981859768e+00 0.000000000000000000e+00
6.910839002267573861e+00 0.000000000000000000e+00
7.248435374149659438e+00 0.000000000000000000e+00
7.600181404999999835e+00 0.000000000000000000e+00
7.943038548752834771e+00 0.000000000000000000e+00
8.287346938775510097e+00 0.000000000000000000e+00
8.630929705215420356e+00 0.000000000000000000e+00
8.981768707000000518e+00 1.000000000000000000e+00
9.306848072562358354e+00 0.000000000000000000e+00
9.656598639000000261e+00 0.000000000000000000e+00
9.994739229024943938e+00 0.000000000000000000e+00
1.033142857142857096e+01 0.000000000000000000e+00
1.068825396825396901e+01 0.000000000000000000e+00
1.101786848072562286e+01 0.000000000000000000e+00
1.135800453514739239e+01 0.000000000000000000e+00
1.168290249433106531e+01 0.000000000000000000e+00
1.203047619047618966e+01 0.000000000000000000e+00
1.236009070294784529e+01 0.000000000000000000e+00
1.270040816326530653e+01 0.000000000000000000e+00
1.304925170068027285e+01 0.000000000000000000e+00
1.338376417233560112e+01 0.000000000000000000e+00
1.371501133786848037e+01 0.000000000000000000e+00
1.406494331065759695e+01 0.000000000000000000e+00
1.441088435300000015e+01 1.000000000000000000e+00
1.474920634920634832e+01 0.000000000000000000e+00
1.507482993197278986e+01 0.000000000000000000e+00
1.542712018140589514e+01 0.000000000000000000e+00
1.576562358276643927e+01 0.000000000000000000e+00
1.611102040816326664e+01 0.000000000000000000e+00
1.644353741496598786e+01 0.000000000000000000e+00
1.678058956916099831e+01 0.000000000000000000e+00
1.713342403628118049e+01 0.000000000000000000e+00
1.748081632653061135e+01 0.000000000000000000e+00
1.783129251700680129e+01 0.000000000000000000e+00
1.815056689342403473e+01 0.000000000000000000e+00
1.849360544217687163e+01 0.000000000000000000e+00
1.882321995464852549e+01 0.000000000000000000e+00
1.915954648526077264e+01 0.000000000000000000e+00
1.950675736961451179e+01 0.000000000000000000e+00
1.983999999999999986e+01 0.000000000000000000e+00
2.016925170068027384e+01 0.000000000000000000e+00
2.052807256235827538e+01 0.000000000000000000e+00
2.085133786848072646e+01 0.000000000000000000e+00
2.119818594104308218e+01 0.000000000000000000e+00
2.152689342403628103e+01 0.000000000000000000e+00
2.187628117913832071e+01 0.000000000000000000e+00
2.220897959183673365e+01 0.000000000000000000e+00
2.253986394557823303e+01 0.000000000000000000e+00
2.289668934240362930e+01 0.000000000000000000e+00
2.322829931972789197e+01 0.000000000000000000e+00
2.356752834467120294e+01 0.000000000000000000e+00
2.389950113378684904e+01 0.000000000000000000e+00
2.424761904761904674e+01 0.000000000000000000e+00
2.457251700599999822e+01 0.000000000000000000e+00
2.491482993197278972e+01 0.000000000000000000e+00
2.523936507936507923e+01 0.000000000000000000e+00
2.557768707482993165e+01 0.000000000000000000e+00
2.589587301587301482e+01 0.000000000000000000e+00
2.624235827664399068e+01 0.000000000000000000e+00
2.657324263038548651e+01 0.000000000000000000e+00
2.690340136054421905e+01 0.000000000000000000e+00
2.723573696145124856e+01 0.000000000000000000e+00
2.757768707482993165e+01 0.000000000000000000e+00
2.789297052099999874e+01 0.000000000000000000e+00
2.824961451247165556e+01 0.000000000000000000e+00
2.855600907029478464e+01 0.000000000000000000e+00
2.889795918367346772e+01 0.000000000000000000e+00
2.924117913800000323e+01 1.000000000000000000e+00
2.959746031746031747e+01 0.000000000000000000e+00
2.992181405800000249e+01 0.000000000000000000e+00
3.025396825396825307e+01 0.000000000000000000e+00
3.058612244897959087e+01 0.000000000000000000e+00
3.089922902494330970e+01 0.000000000000000000e+00
3.124190476190476318e+01 0.000000000000000000e+00
3.157986394557823218e+01 0.000000000000000000e+00
3.191292517000000117e+01 0.000000000000000000e+00
3.225777777777777544e+01 0.000000000000000000e+00
3.256308390000000230e+01 1.000000000000000000e+00
3.292009070294784578e+01 0.000000000000000000e+00
3.323356008999999744e+01 0.000000000000000000e+00
3.357768707482993165e+01 0.000000000000000000e+00
3.390276643990929983e+01 0.000000000000000000e+00
3.425106575963718569e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
3.489832199546485469e+01 0.000000000000000000e+00
3.522176870748299393e+01 0.000000000000000000e+00
3.555845804900000218e+01 0.000000000000000000e+00
3.589188208616779718e+01 0.000000000000000000e+00
3.622984126984127329e+01 0.000000000000000000e+00
3.656671201814059202e+01 0.000000000000000000e+00
3.690321995464852733e+01 0.000000000000000000e+00
3.722213151927437735e+01 0.000000000000000000e+00
3.754594104308390001e+01 0.000000000000000000e+00
3.786158730100000014e+01 1.000000000000000000e+00
3.820244897959183561e+01 0.000000000000000000e+00
3.851700680272109167e+01 0.000000000000000000e+00
3.884825396825397092e+01 0.000000000000000000e+00
3.916553287981859199e+01 0.000000000000000000e+00
3.951074829931972943e+01 0.000000000000000000e+00
3.984253968199999463e+01 1.000000000000000000e+00
4.017197278900000157e+01 1.000000000000000000e+00
4.049124716499999721e+01 1.000000000000000000e+00
4.081836734600000227e+01 1.000000000000000000e+00
4.113265306099999918e+01 1.000000000000000000e+00
4.146594104308390172e+01 0.000000000000000000e+00
4.178956916099772911e+01 0.000000000000000000e+00
4.212916099773242706e+01 0.000000000000000000e+00
4.245242630385487814e+01 0.000000000000000000e+00
4.278657596371881766e+01 0.000000000000000000e+00
4.310893424036281374e+01 0.000000000000000000e+00
4.343582766439909193e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
4.477315192743764527e+01 0.000000000000000000e+00
4.510612244800000070e+01 0.000000000000000000e+00
4.544693877499999957e+01 0.000000000000000000e+00
4.576943310657596697e+01 0.000000000000000000e+00
4.611900226757369836e+01 0.000000000000000000e+00
4.643210884353741363e+01 0.000000000000000000e+00
4.677659863945578422e+01 0.000000000000000000e+00
4.710458049886621268e+01 0.000000000000000000e+00
4.745215419501133880e+01 0.000000000000000000e+00
4.777977324263038383e+01 0.000000000000000000e+00
4.811446712018140914e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
4.875736961451246998e+01 0.000000000000000000e+00
4.909551020408163424e+01 0.000000000000000000e+00
4.941151927437641689e+01 0.000000000000000000e+00
4.974285714199999830e+01 0.000000000000000000e+00
5.009233560090702753e+01 0.000000000000000000e+00
5.041396825396825676e+01 0.000000000000000000e+00
5.073650793650793389e+01 0.000000000000000000e+00
5.106793650699999887e+01 1.000000000000000000e+00
5.140897959100000492e+01 1.000000000000000000e+00
5.172390022600000492e+01 1.000000000000000000e+00
5.205369614512471799e+01 0.000000000000000000e+00
5.236734693800000429e+01 0.000000000000000000e+00
5.271165532879818727e+01 0.000000000000000000e+00
5.303818594104308204e+01 0.000000000000000000e+00
5.335401360544217653e+01 0.000000000000000000e+00
5.368308389999999974e+01 1.000000000000000000e+00
5.403138321899999852e+01 0.000000000000000000e+00
5.436226757300000401e+01 0.000000000000000000e+00
5.471455782312925464e+01 0.000000000000000000e+00
5.504870748199999753e+01 1.000000000000000000e+00
5.538086167800453552e+01 0.000000000000000000e+00
5.572448979499999666e+01 0.000000000000000000e+00
5.605587301587301852e+01 0.000000000000000000e+00
5.637424036281178985e+01 0.000000000000000000e+00
5.670748299319728147e+01 0.000000000000000000e+00
5.704489795899999649e+01 0.000000000000000000e+00
5.737596371882086288e+01 0.000000000000000000e+00
5.770031746031745712e+01 0.000000000000000000e+00
5.804625850340136139e+01 0.000000000000000000e+00
5.838439909297051855e+01 0.000000000000000000e+00
5.871727891156462675e+01 0.000000000000000000e+00
5.903746031746031520e+01 0.000000000000000000e+00
5.937560090702947946e+01 0.000000000000000000e+00
5.971501133786848214e+01 0.000000000000000000e+00
6.004172335600907218e+01 0.000000000000000000e+00
6.036988662131519590e+01 0.000000000000000000e+00
6.071419501133787122e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
6.138557823129252000e+01 0.000000000000000000e+00
6.170521541950113686e+01 0.000000000000000000e+00
6.205405895691610141e+01 0.000000000000000000e+00
6.239365079365079225e+01 0.000000000000000000e+00
6.271854875283446518e+01 0.000000000000000000e+00
6.304399092970521679e+01 0.000000000000000000e+00
6.336072562358276627e+01 0.000000000000000000e+00
6.370467120181405818e+01 0.000000000000000000e+00
6.402653061200000195e+01 0.000000000000000000e+00
6.437133786848072248e+01 0.000000000000000000e+00
6.468916099773242934e+01 0.000000000000000000e+00
6.502204081632653754e+01 0.000000000000000000e+00
6.534530612244897441e+01 0.000000000000000000e+00
6.569360544217687448e+01 0.000000000000000000e+00
6.603174603174603874e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
6.671564625850339780e+01 0.000000000000000000e+00
6.705510203999999419e+01 0.000000000000000000e+00
6.740154195011338345e+01 0.000000000000000000e+00
6.774349206349207009e+01 0.000000000000000000e+00
6.808235827664398698e+01 0.000000000000000000e+00
6.842068027210883940e+01 0.000000000000000000e+00
6.875736961451246998e+01 0.000000000000000000e+00
6.909986394557823530e+01 0.000000000000000000e+00
6.943455782312925351e+01 0.000000000000000000e+00
6.977723356009070699e+01 0.000000000000000000e+00
7.011628117913832625e+01 0.000000000000000000e+00
7.044716553287982208e+01 0.000000000000000000e+00
7.078585034013605082e+01 0.000000000000000000e+00
7.112562358276643693e+01 0.000000000000000000e+00
7.147374149659863463e+01 0.000000000000000000e+00
7.179591836699999874e+01 0.000000000000000000e+00
7.212408163265305916e+01 0.000000000000000000e+00
7.246639455782313632e+01 0.000000000000000000e+00
7.283446712018140090e+01 0.000000000000000000e+00
7.316027210884354304e+01 0.000000000000000000e+00
7.351437641723356364e+01 0.000000000000000000e+00
7.384489795899999365e+01 0.000000000000000000e+00
7.418412698412699058e+01 0.000000000000000000e+00
7.453895691609977803e+01 0.000000000000000000e+00
7.488272108843537467e+01 0.000000000000000000e+00
7.521632653000000346e+01 0.000000000000000000e+00
7.558802721088434851e+01 0.000000000000000000e+00
7.591632653000000630e+01 0.000000000000000000e+00
7.626249433106575282e+01 0.000000000000000000e+00
7.658938775510203811e+01 0.000000000000000000e+00
7.693931972789116003e+01 0.000000000000000000e+00
7.727310657596372323e+01 0.000000000000000000e+00
7.762739229024943199e+01 0.000000000000000000e+00
7.796988662131519732e+01 0.000000000000000000e+00
7.830621315192743737e+01 0.000000000000000000e+00
7.863061224399999105e+01 0.000000000000000000e+00
7.897487528344670693e+01 0.000000000000000000e+00
7.931020408100000907e+01 0.000000000000000000e+00
7.965151927437641177e+01 0.000000000000000000e+00
7.998367346899999575e+01 0.000000000000000000e+00
8.034285714285714164e+01 0.000000000000000000e+00
8.066140589569161534e+01 0.000000000000000000e+00
8.100244897959183277e+01 0.000000000000000000e+00
8.133877551000000494e+01 1.000000000000000000e+00
8.166893424036281601e+01 0.000000000000000000e+00
8.202448979499999382e+01 1.000000000000000000e+00
8.237278911564625616e+01 0.000000000000000000e+00
8.268426303854874959e+01 0.000000000000000000e+00
8.304253968253968310e+01 0.000000000000000000e+00
8.337142857100000981e+01 0.000000000000000000e+00
8.372009070294784294e+01 0.000000000000000000e+00
8.405510203999999419e+01 0.000000000000000000e+00
8.440707482993197175e+01 0.000000000000000000e+00
8.473877550999999642e+01 0.000000000000000000e+00
8.508208616780045475e+01 0.000000000000000000e+00
8.541632653000000630e+01 0.000000000000000000e+00
8.576090702947846012e+01 0.000000000000000000e+00
8.610503401360544729e+01 0.000000000000000000e+00
8.641836734600001080e+01 0.000000000000000000e+00
8.677478458049886001e+01 0.000000000000000000e+00
8.711002267573695690e+01 0.000000000000000000e+00
8.746267573696145803e+01 0.000000000000000000e+00
8.781895691609977916e+01 0.000000000000000000e+00
8.814476190476190709e+01 0.000000000000000000e+00
8.847074829931972317e+01 0.000000000000000000e+00
8.882049886621315693e+01 0.000000000000000000e+00
8.914575963718820617e+01 0.000000000000000000e+00
8.948444444444444912e+01 0.000000000000000000e+00
8.980970521541949836e+01 0.000000000000000000e+00
9.014585034013605025e+01 0.000000000000000000e+00
9.047437641723355739e+01 0.000000000000000000e+00
9.081523809523810087e+01 0.000000000000000000e+00
9.114503401360543933e+01 0.000000000000000000e+00
9.145287981859409854e+01 0.000000000000000000e+00
9.180770975056690020e+01 0.000000000000000000e+00
9.213061224489796075e+01 0.000000000000000000e+00
9.245678004535147920e+01 0.000000000000000000e+00
9.279056689342404241e+01 0.000000000000000000e+00
9.310802721088435874e+01 0.000000000000000000e+00
9.343999999999999773e+01 0.000000000000000000e+00
9.377723356009070699e+01 0.000000000000000000e+00
9.411356009070294704e+01 0.000000000000000000e+00
9.443845804988661996e+01 0.000000000000000000e+00
9.477260770975057369e+01 0.000000000000000000e+00
9.509079365079365687e+01 0.000000000000000000e+00
9.541986394557822848e+01 0.000000000000000000e+00
9.574839002267573562e+01 0.000000000000000000e+00
9.607201814058956302e+01 0.000000000000000000e+00
9.640181405895691569e+01 0.000000000000000000e+00
9.673877550999999642e+01 0.000000000000000000e+00
9.707464852607709815e+01 0.000000000000000000e+00
9.741623582766439426e+01 0.000000000000000000e+00
9.776544217687074934e+01 0.000000000000000000e+00
9.807963718820862198e+01 0.000000000000000000e+00
9.843646258503400759e+01 0.000000000000000000e+00
9.877351473922902869e+01 0.000000000000000000e+00
9.912761904761904930e+01 0.000000000000000000e+00
9.945342403628117722e+01 0.000000000000000000e+00
9.980807256235827651e+01 0.000000000000000000e+00
1.001549206349206287e+02 0.000000000000000000e+00
1.005055782312925174e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.018566893424036266e+02 0.000000000000000000e+00
1.021997278910000091e+02 0.000000000000000000e+00
1.025291609977324327e+02 0.000000000000000000e+00
1.028755102039999940e+02 0.000000000000000000e+00
1.032331972789115611e+02 0.000000000000000000e+00
1.035571428570000023e+02 0.000000000000000000e+00
1.039268934240362796e+02 0.000000000000000000e+00
1.042577777777777754e+02 0.000000000000000000e+00
1.046039002267573750e+02 0.000000000000000000e+00
1.049280725623582811e+02 0.000000000000000000e+00
1.052558730158730214e+02 0.000000000000000000e+00
1.056204988662131541e+02 0.000000000000000000e+00
1.059562811791383155e+02 0.000000000000000000e+00
1.062855328798185894e+02 0.000000000000000000e+00
1.066487074829932027e+02 0.000000000000000000e+00
1.069708843537414964e+02 0.000000000000000000e+00
1.073258956916099720e+02 0.000000000000000000e+00
1.077032199546485316e+02 0.000000000000000000e+00
1.080404535147392266e+02 0.000000000000000000e+00
1.083571428570000137e+02 0.000000000000000000e+00


==> J05.dat <==
1.971882086167800363e+00 0.000000000000000000e+00
2.398911564625850534e+00 0.000000000000000000e+00
2.806349206349206149e+00 0.000000000000000000e+00
3.242630385487528244e+00 0.000000000000000000e+00
3.619410430839002046e+00 0.000000000000000000e+00
4.049160997732426104e+00 0.000000000000000000e+00
4.430294784580499190e+00 0.000000000000000000e+00
4.833741496598639387e+00 0.000000000000000000e+00
5.225759637188208906e+00 0.000000000000000000e+00
5.654058956916100165e+00 0.000000000000000000e+00
6.038820861678004803e+00 0.000000000000000000e+00
6.435374149659863541e+00 0.000000000000000000e+00
6.834285714285714519e+00 0.000000000000000000e+00
7.251882086167800168e+00 0.000000000000000000e+00
7.628117913832199726e+00 0.000000000000000000e+00
8.045532879818594552e+00 0.000000000000000000e+00
8.451519274376417812e+00 0.000000000000000000e+00
8.846258503401360329e+00 0.000000000000000000e+00
9.264943310657596243e+00 0.000000000000000000e+00
9.656961451247164874e+00 0.000000000000000000e+00
1.001342403628117950e+01 0.000000000000000000e+00
1.041922902494331105e+01 0.000000000000000000e+00
1.080507936507936506e+01 0.000000000000000000e+00
1.122358276643990926e+01 0.000000000000000000e+00
1.159854875283446773e+01 0.000000000000000000e+00
1.200671201814058975e+01 0.000000000000000000e+00
1.241614512471655374e+01 0.000000000000000000e+00
1.279473922902494287e+01 0.000000000000000000e+00
1.319764172335600882e+01 0.000000000000000000e+00
1.359292517006802647e+01 0.000000000000000000e+00
1.396698412698412639e+01 0.000000000000000000e+00
1.439419501133786916e+01 0.000000000000000000e+00
1.478149659863945509e+01 0.000000000000000000e+00
1.518494331065759617e+01 0.000000000000000000e+00
1.559111111111111114e+01 0.000000000000000000e+00
1.597859410430839056e+01 0.000000000000000000e+00
1.638185941043083815e+01 0.000000000000000000e+00
1.676916099773242763e+01 0.000000000000000000e+00
1.715356009070294618e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.794031745999999927e+01 1.000000000000000000e+00
1.835537414899999931e+01 1.000000000000000000e+00
1.877043083899999942e+01 1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.354793650699999930e+01 1.000000000000000000e+00
2.397170068000000143e+01 1.000000000000000000e+00
2.434902494300000342e+01 1.000000000000000000e+00
2.476698412600000054e+01 1.000000000000000000e+00
2.517333333300000220e+01 1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.676825396800000334e+01 1.000000000000000000e+00
2.719927437599999820e+01 1.000000000000000000e+00
2.758240362800000156e+01 1.000000000000000000e+00
2.800326530599999941e+01 1.000000000000000000e+00
2.839800453499999833e+01 1.000000000000000000e+00
2.878403628099999878e+01 1.000000000000000000e+00
2.918458049800000254e+01 1.000000000000000000e+00
2.958802720999999991e+01 1.000000000000000000e+00
2.998276643900000238e+01 1.000000000000000000e+00
3.039492063400000177e+01 1.000000000000000000e+00
3.078385487499999940e+01 1.000000000000000000e+00
3.120471655300000080e+01 1.000000000000000000e+00
3.159074829900000125e+01 1.000000000000000000e+00
3.197387755099999751e+01 1.000000000000000000e+00
3.237151927400000062e+01 1.000000000000000000e+00
3.280108843499999693e+01 1.000000000000000000e+00
3.317841269800000248e+01 1.000000000000000000e+00
3.359346938699999896e+01 1.000000000000000000e+00
3.399111111100000215e+01 1.000000000000000000e+00
3.438875283400000171e+01 1.000000000000000000e+00
nan -1.000000000000000000e+00
3.518113378599999663e+01 1.000000000000000000e+00
3.557877550999999983e+01 1.000000000000000000e+00
3.600435374149660106e+01 0.000000000000000000e+00
3.639201814058957041e+01 0.000000000000000000e+00
3.680598639455782006e+01 0.000000000000000000e+00
3.719546485260770652e+01 0.000000000000000000e+00
3.761396825396825250e+01 0.000000000000000000e+00
3.802267573696145320e+01 0.000000000000000000e+00
3.843809523809523654e+01 0.000000000000000000e+00
3.883827664399093038e+01 0.000000000000000000e+00
3.926294784580498742e+01 0.000000000000000000e+00
3.963863945578231096e+01 0.000000000000000000e+00
4.006058956916099589e+01 0.000000000000000000e+00
4.046367346938775711e+01 0.000000000000000000e+00
4.087836734693877361e+01 0.000000000000000000e+00
4.125478458049886399e+01 0.000000000000000000e+00
4.167909297052154471e+01 0.000000000000000000e+00
4.207691609977324276e+01 0.000000000000000000e+00
4.247854875283447029e+01 0.000000000000000000e+00
4.288489795918367520e+01 0.000000000000000000e+00
4.329868480725623670e+01 0.000000000000000000e+00
4.369469387755101764e+01 0.000000000000000000e+00
4.412317460317460416e+01 0.000000000000000000e+00
4.453333333333333144e+01 0.000000000000000000e+00
4.494911564625850531e+01 0.000000000000000000e+00
4.533641723356009123e+01 0.000000000000000000e+00
4.574439909297052509e+01 0.000000000000000000e+00
4.615383219954648553e+01 0.000000000000000000e+00
4.657124716553288124e+01 0.000000000000000000e+00
4.695346938775509926e+01 0.000000000000000000e+00
4.736798185941042760e+01 0.000000000000000000e+00
4.774657596371881851e+01 0.000000000000000000e+00
4.816671201814058634e+01 0.000000000000000000e+00
4.854675736961451094e+01 0.000000000000000000e+00
4.895310657596371584e+01 0.000000000000000000e+00
4.934185941043083545e+01 0.000000000000000000e+00
4.976399092970521565e+01 0.000000000000000000e+00
5.015365079365079026e+01 0.000000000000000000e+00
5.056616780045351334e+01 0.000000000000000000e+00
5.097650793650793588e+01 0.000000000000000000e+00
5.139283446712018133e+01 0.000000000000000000e+00
5.176435374149659907e+01 0.000000000000000000e+00
5.217451247165532635e+01 0.000000000000000000e+00
5.255945578231292359e+01 0.000000000000000000e+00
5.297052154195011298e+01 0.000000000000000000e+00
5.335056689342403757e+01 0.000000000000000000e+00
5.375492063492063721e+01 0.000000000000000000e+00
5.415346938775510210e+01 0.000000000000000000e+00
5.456925170068026887e+01 0.000000000000000000e+00
5.496580498866212849e+01 0.000000000000000000e+00
5.537378684800000173e+01 1.000000000000000000e+00
5.576272108799999927e+01 1.000000000000000000e+00
5.618340136054421663e+01 0.000000000000000000e+00
5.657215419501133624e+01 0.000000000000000000e+00
5.699156462585033722e+01 0.000000000000000000e+00
5.738122448979591894e+01 0.000000000000000000e+00
5.780444444444444230e+01 0.000000000000000000e+00
5.818739229024943427e+01 0.000000000000000000e+00
5.859555555499999713e+01 1.000000000000000000e+00
5.898448979500000178e+01 1.000000000000000000e+00
5.940317460317460529e+01 0.000000000000000000e+00
5.981006802721088178e+01 0.000000000000000000e+00
6.024018140589569015e+01 0.000000000000000000e+00
6.062439909297052054e+01 0.000000000000000000e+00
6.103800453499999890e+01 0.000000000000000000e+00
6.144707482993197090e+01 0.000000000000000000e+00
6.185215419501133738e+01 0.000000000000000000e+00
6.223111111111111171e+01 0.000000000000000000e+00
6.265034013600000407e+01 1.000000000000000000e+00
6.303346938699999669e+01 1.000000000000000000e+00
6.343691609899999406e+01 1.000000000000000000e+00
6.385487528299999838e+01 1.000000000000000000e+00
6.426503401360544387e+01 0.000000000000000000e+00
6.465106575963719138e+01 0.000000000000000000e+00
6.506086167800452813e+01 0.000000000000000000e+00
6.544344671201814378e+01 0.000000000000000000e+00
6.585578231292517160e+01 0.000000000000000000e+00
6.623764172335600620e+01 0.000000000000000000e+00
6.664526077097505663e+01 0.000000000000000000e+00
6.704108843537414941e+01 0.000000000000000000e+00
6.744997732426304538e+01 0.000000000000000000e+00
6.783637188208616919e+01 0.000000000000000000e+00
6.823818594104308488e+01 0.000000000000000000e+00
6.861732426303855448e+01 0.000000000000000000e+00
6.901260770899999386e+01 1.000000000000000000e+00
6.939283446700000013e+01 1.000000000000000000e+00
6.980208616699999880e+01 1.000000000000000000e+00
nan -1.000000000000000000e+00
7.059863945578231892e+01 0.000000000000000000e+00
7.098739229024943143e+01 0.000000000000000000e+00
7.139156462585033580e+01 0.000000000000000000e+00
7.178739229024942858e+01 0.000000000000000000e+00
7.221641723356009379e+01 0.000000000000000000e+00
7.258666666666667311e+01 0.000000000000000000e+00
7.300716553287982435e+01 0.000000000000000000e+00
7.338539682539682474e+01 0.000000000000000000e+00
7.378920634920635280e+01 0.000000000000000000e+00
7.418104308390022084e+01 0.000000000000000000e+00
7.457668934199999455e+01 1.000000000000000000e+00
7.496852607699999282e+01 1.000000000000000000e+00
7.540099773199999333e+01 1.000000000000000000e+00
7.579283446699999161e+01 1.000000000000000000e+00
7.620208616700000448e+01 1.000000000000000000e+00
7.659682539599999984e+01 1.000000000000000000e+00
7.700154195011337777e+01 0.000000000000000000e+00
7.738485260770974605e+01 0.000000000000000000e+00
7.778267573696145121e+01 0.000000000000000000e+00
7.817179138321995424e+01 0.000000000000000000e+00
7.858031746031745968e+01 0.000000000000000000e+00
7.896526077097504981e+01 0.000000000000000000e+00
7.938049886621314499e+01 0.000000000000000000e+00
7.976380952380952749e+01 0.000000000000000000e+00
8.017705215419501030e+01 0.000000000000000000e+00
8.054131519199999900e+01 1.000000000000000000e+00
8.095637188199999912e+01 1.000000000000000000e+00
8.131900226757369410e+01 0.000000000000000000e+00
8.173895691609976666e+01 0.000000000000000000e+00
8.211591836734693572e+01 0.000000000000000000e+00
8.251210884300000714e+01 1.000000000000000000e+00
8.288362811700000066e+01 1.000000000000000000e+00
8.329287981859410195e+01 0.000000000000000000e+00
8.366730158730159417e+01 0.000000000000000000e+00
8.409106575963718910e+01 0.000000000000000000e+00
8.443936507899999810e+01 1.000000000000000000e+00
8.484897959183673777e+01 0.000000000000000000e+00
8.523501133786848527e+01 0.000000000000000000e+00
8.563337868480725490e+01 0.000000000000000000e+00
8.601215419501133397e+01 0.000000000000000000e+00
8.641995464852607256e+01 0.000000000000000000e+00
8.678603174603173898e+01 0.000000000000000000e+00
8.718439909297052282e+01 0.000000000000000000e+00
8.755356009070294476e+01 0.000000000000000000e+00
8.794848072499999603e+01 1.000000000000000000e+00
8.832870748200001287e+01 1.000000000000000000e+00
8.872217687074829939e+01 0.000000000000000000e+00
8.911401360544218164e+01 0.000000000000000000e+00
8.950875283446711705e+01 0.000000000000000000e+00
8.988263038548753059e+01 0.000000000000000000e+00
9.028099773242630022e+01 0.000000000000000000e+00
9.066176870748299166e+01 0.000000000000000000e+00
9.105995464799998729e+01 1.000000000000000000e+00
9.143510204081633219e+01 0.000000000000000000e+00
9.183165532879819182e+01 0.000000000000000000e+00
9.221097505668933536e+01 0.000000000000000000e+00
9.262439909297052054e+01 0.000000000000000000e+00
9.301206349206348989e+01 0.000000000000000000e+00
9.340045351473922608e+01 0.000000000000000000e+00
9.376798185941042618e+01 0.000000000000000000e+00
9.416634920634921002e+01 0.000000000000000000e+00
9.455219954648525515e+01 0.000000000000000000e+00
9.495002267573696031e+01 0.000000000000000000e+00
9.532825396825397490e+01 0.000000000000000000e+00
9.572426303854875584e+01 0.000000000000000000e+00
9.610340136054421123e+01 0.000000000000000000e+00
9.650920634920635166e+01 0.000000000000000000e+00
9.687455782312925123e+01 0.000000000000000000e+00
9.727165532879818954e+01 0.000000000000000000e+00
9.764117913832200202e+01 0.000000000000000000e+00
9.804045351399999220e+01 1.000000000000000000e+00
9.840326530600000865e+01 1.000000000000000000e+00
9.881832199500000513e+01 1.000000000000000000e+00
9.918693877500000156e+01 1.000000000000000000e+00
9.960199546399999804e+01 1.000000000000000000e+00
9.997351473899999519e+01 1.000000000000000000e+00
1.003807709750566914e+02 0.000000000000000000e+00
1.007580952380952368e+02 0.000000000000000000e+00
1.011602721088435430e+02 0.000000000000000000e+00
1.015475736961451219e+02 0.000000000000000000e+00
1.019497505668934281e+02 0.000000000000000000e+00
1.023227210884353724e+02 0.000000000000000000e+00
1.027190929705215439e+02 0.000000000000000000e+00
1.030982312925170135e+02 0.000000000000000000e+00
1.035033106575963728e+02 0.000000000000000000e+00
1.038762811791383172e+02 0.000000000000000000e+00
1.042764625850340110e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.050615873010000030e+02 1.000000000000000000e+00
1.054273015870000023e+02 1.000000000000000000e+00
1.058394557820000017e+02 1.000000000000000000e+00
1.062051700679999868e+02 1.000000000000000000e+00
1.066126077097505629e+02 0.000000000000000000e+00
1.069765079365079430e+02 0.000000000000000000e+00
1.073886621315192684e+02 0.000000000000000000e+00
1.077596371882086146e+02 0.000000000000000000e+00
1.081701587299999971e+02 1.000000000000000000e+00
1.085422222222222217e+02 0.000000000000000000e+00
1.089516553287981822e+02 0.000000000000000000e+00
1.093271655328798175e+02 0.000000000000000000e+00
1.097369614512471685e+02 0.000000000000000000e+00
1.101050340136054473e+02 0.000000000000000000e+00
1.105135600907029527e+02 0.000000000000000000e+00
1.108903401360544194e+02 0.000000000000000000e+00
1.112859863945578240e+02 0.000000000000000000e+00
1.116700226757369592e+02 0.000000000000000000e+00
1.120894331065759673e+02 0.000000000000000000e+00
1.124616780045351447e+02 0.000000000000000000e+00
1.128716553287981839e+02 0.000000000000000000e+00
1.132468027210884287e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.139869387755102110e+02 0.000000000000000000e+00
1.144128798185941065e+02 0.000000000000000000e+00
1.148019954648526095e+02 0.000000000000000000e+00
1.152065306122449044e+02 0.000000000000000000e+00
1.156036281179138285e+02 0.000000000000000000e+00
1.160126984126984127e+02 0.000000000000000000e+00
1.163941950113378709e+02 0.000000000000000000e+00
1.168005442176870758e+02 0.000000000000000000e+00
1.171791383219954668e+02 0.000000000000000000e+00
1.175595464852607677e+02 0.000000000000000000e+00
1.179495691609977257e+02 0.000000000000000000e+00
1.183492063489999992e+02 1.000000000000000000e+00
1.187236281170000041e+02 1.000000000000000000e+00
1.191154648520000023e+02 1.000000000000000000e+00
1.195102040809999977e+02 1.000000000000000000e+00
1.199136507929999880e+02 1.000000000000000000e+00
1.202906122448979573e+02 0.000000000000000000e+00
1.206753741496598593e+02 0.000000000000000000e+00
1.210579591836734750e+02 0.000000000000000000e+00
1.214574149659863878e+02 0.000000000000000000e+00
1.218441723356009021e+02 0.000000000000000000e+00
1.222541496598639412e+02 0.000000000000000000e+00
1.226361904761904782e+02 0.000000000000000000e+00
1.230280272100000047e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.241418594104308397e+02 0.000000000000000000e+00
1.245558276643990894e+02 0.000000000000000000e+00
1.249295238095238147e+02 0.000000000000000000e+00
1.253367800453514747e+02 0.000000000000000000e+00
1.257239002267573653e+02 0.000000000000000000e+00
1.261193650793650818e+02 0.000000000000000000e+00
1.264852607709750600e+02 0.000000000000000000e+00
1.268870748299319757e+02 0.000000000000000000e+00
1.272894331065759701e+02 0.000000000000000000e+00
1.276800000000000068e+02 0.000000000000000000e+00
1.280562358276644090e+02 0.000000000000000000e+00
1.284571428571428555e+02 0.000000000000000000e+00
1.288417233560090835e+02 0.000000000000000000e+00
1.292250340136054376e+02 0.000000000000000000e+00
1.295921995464852614e+02 0.000000000000000000e+00
1.299892970521541997e+02 0.000000000000000000e+00
1.303775056689342478e+02 0.000000000000000000e+00
1.307793197278911634e+02 0.000000000000000000e+00
1.311593650793650738e+02 0.000000000000000000e+00
1.315468480720000173e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
1.323377777777777737e+02 0.000000000000000000e+00
1.327189115646258415e+02 0.000000000000000000e+00
1.331170975056689372e+02 0.000000000000000000e+00
1.335022222222222297e+02 0.000000000000000000e+00
1.338991383219954514e+02 0.000000000000000000e+00
1.342744671201814128e+02 0.000000000000000000e+00
1.346822675736961514e+02 0.000000000000000000e+00
1.350664852607709747e+02 0.000000000000000000e+00
1.354793650793650670e+02 0.000000000000000000e+00
1.358648526077097642e+02 0.000000000000000000e+00
1.362688435374149662e+02 0.000000000000000000e+00
1.366470748299319666e+02 0.000000000000000000e+00
1.370510657596371971e+02 0.000000000000000000e+00
1.374169614512471753e+02 0.000000000000000000e+00
1.378133333330000028e+02 1.000000000000000000e+00
1.381935600900000054e+02 1.000000000000000000e+00
1.385962811791383160e+02 0.000000000000000000e+00
1.389844897959183641e+02 0.000000000000000000e+00
1.393641723356008981e+02 0.000000000000000000e+00
1.397509297052154125e+02 0.000000000000000000e+00
1.401730612244897998e+02 0.000000000000000000e+00
1.405603628117913786e+02 0.000000000000000000e+00
1.409498412698412722e+02 0.000000000000000000e+00
1.413317006802721210e+02 0.000000000000000000e+00
1.417179138321995424e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.424751020408163242e+02 0.000000000000000000e+00
1.428707482993197289e+02 0.000000000000000000e+00
1.432754648526077119e+02 0.000000000000000000e+00
1.436457142857142912e+02 0.000000000000000000e+00
1.440342857142857156e+02 0.000000000000000000e+00
1.444204988662131655e+02 0.000000000000000000e+00
1.448070748299319632e+02 0.000000000000000000e+00
1.452081632653061263e+02 0.000000000000000000e+00
1.455731519274376353e+02 0.000000000000000000e+00
1.459609977324263070e+02 0.000000000000000000e+00
1.463747845804988685e+02 0.000000000000000000e+00
1.467550113378684671e+02 0.000000000000000000e+00
1.471332426300000122e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
1.477990022675736839e+02 0.000000000000000000e+00
1.481919274376417093e+02 0.000000000000000000e+00
1.485857596371882039e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.498557823120000023e+02 1.000000000000000000e+00
1.502505215410000119e+02 1.000000000000000000e+00
1.506394557819999989e+02 1.000000000000000000e+00
1.510225850340000022e+02 1.000000000000000000e+00
1.514347392290000016e+02 1.000000000000000000e+00
1.518265759629999820e+02 1.000000000000000000e+00
1.522086167800453609e+02 0.000000000000000000e+00
1.526042630385487655e+02 0.000000000000000000e+00
1.529721541950113419e+02 0.000000000000000000e+00
1.533801360544217687e+02 0.000000000000000000e+00
1.537638095238095275e+02 0.000000000000000000e+00
1.541572789109999917e+02 1.000000000000000000e+00
1.545491156459999900e+02 1.000000000000000000e+00
1.549574603174603169e+02 0.000000000000000000e+00
1.553494784580498731e+02 0.000000000000000000e+00
1.557551020408163254e+02 0.000000000000000000e+00
1.561355102040816405e+02 0.000000000000000000e+00
1.565273469387755085e+02 0.000000000000000000e+00
1.569333333333333371e+02 0.000000000000000000e+00
1.573289795918367417e+02 0.000000000000000000e+00
1.576974149659863826e+02 0.000000000000000000e+00
1.581102947845805033e+02 0.000000000000000000e+00
1.584950566893423911e+02 0.000000000000000000e+00
1.588867120181405994e+02 0.000000000000000000e+00
1.592658503401360406e+02 0.000000000000000000e+00
1.596754648526077176e+02 0.000000000000000000e+00
1.600509750566893388e+02 0.000000000000000000e+00
1.604629478458049903e+02 0.000000000000000000e+00
1.608471655328798136e+02 0.000000000000000000e+00
1.612433560090702827e+02 0.000000000000000000e+00
1.616328344671201762e+02 0.000000000000000000e+00
1.620250340136054490e+02 0.000000000000000000e+00
1.624177777777777862e+02 0.000000000000000000e+00
1.628041723356008958e+02 0.000000000000000000e+00
1.631827664399093010e+02 0.000000000000000000e+00
1.635896598639455704e+02 0.000000000000000000e+00
1.639704308390022618e+02 0.000000000000000000e+00
1.643720634920634893e+02 0.000000000000000000e+00
1.647512018140589589e+02 0.000000000000000000e+00
1.651678911564625878e+02 0.000000000000000000e+00
1.655426757369614563e+02 0.000000000000000000e+00
1.659443083900226839e+02 0.000000000000000000e+00
1.663274376410000173e+02 1.000000000000000000e+00
1.667366893420000054e+02 1.000000000000000000e+00
1.671198185940000087e+02 1.000000000000000000e+00
1.675180045351473836e+02 0.000000000000000000e+00
1.679176417233560130e+02 0.000000000000000000e+00
1.683234467120181534e+02 0.000000000000000000e+00
1.686980498866213054e+02 0.000000000000000000e+00
1.691007709750566903e+02 0.000000000000000000e+00
1.694967800453514712e+02 0.000000000000000000e+00
1.698877097505668985e+02 0.000000000000000000e+00
1.702951473922902608e+02 0.000000000000000000e+00
1.706659410430839046e+02 0.000000000000000000e+00
1.710744671201813958e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.722490702947845875e+02 0.000000000000000000e+00
1.726381859410430764e+02 0.000000000000000000e+00
1.730374603174603294e+02 0.000000000000000000e+00
1.734155102040816416e+02 0.000000000000000000e+00
1.738198639455782200e+02 0.000000000000000000e+00
1.742040816326530717e+02 0.000000000000000000e+00
1.746118820861678103e+02 0.000000000000000000e+00
1.749783219954648530e+02 0.000000000000000000e+00
1.753808616780045213e+02 0.000000000000000000e+00
1.757532879818594154e+02 0.000000000000000000e+00
1.761618140589569066e+02 0.000000000000000000e+00
1.765547392290249320e+02 0.000000000000000000e+00
1.769587301587301624e+02 0.000000000000000000e+00
1.773367800453514747e+02 0.000000000000000000e+00
1.777184580498866353e+02 0.000000000000000000e+00
1.780865306122448999e+02 0.000000000000000000e+00
1.784977777777777703e+02 0.000000000000000000e+00
1.788696598639455715e+02 0.000000000000000000e+00
1.792683900226757316e+02 0.000000000000000000e+00
1.796640362811791363e+02 0.000000000000000000e+00
1.800645804988662064e+02 0.000000000000000000e+00
1.804380952380952294e+02 0.000000000000000000e+00
1.808431746031746172e+02 0.000000000000000000e+00
1.812264852607709713e+02 0.000000000000000000e+00
1.816353741496598673e+02 0.000000000000000000e+00
1.820000000000000000e+02 0.000000000000000000e+00
1.823996371882086294e+02 0.000000000000000000e+00
1.827760544217687197e+02 0.000000000000000000e+00
1.831782312925170118e+02 0.000000000000000000e+00
1.835544671201814140e+02 0.000000000000000000e+00
1.839668027210884418e+02 0.000000000000000000e+00
1.843354195011337993e+02 0.000000000000000000e+00
1.847359637188208694e+02 0.000000000000000000e+00
1.851092970521542043e+02 0.000000000000000000e+00
1.855297959183673413e+02 0.000000000000000000e+00
1.858965986394557888e+02 0.000000000000000000e+00
1.862900680272108787e+02 0.000000000000000000e+00
1.866764625850340167e+02 0.000000000000000000e+00
1.870811791383219997e+02 0.000000000000000000e+00
1.874438095238095343e+02 0.000000000000000000e+00
1.878425396825396945e+02 0.000000000000000000e+00
1.882367346938775370e+02 0.000000000000000000e+00
1.886274829931972761e+02 0.000000000000000000e+00
1.890238548752834333e+02 0.000000000000000000e+00
1.893906575959999827e+02 1.000000000000000000e+00
1.897970068019999985e+02 1.000000000000000000e+00
1.902004535140000030e+02 1.000000000000000000e+00
1.906068027209999798e+02 1.000000000000000000e+00
1.910247619040000018e+02 1.000000000000000000e+00
1.914107936499999880e+02 1.000000000000000000e+00
1.918200453509999761e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
1.926066213150000124e+02 1.000000000000000000e+00
1.929897505659999979e+02 1.000000000000000000e+00
1.933873922900000082e+02 1.000000000000000000e+00
1.937879365070000119e+02 1.000000000000000000e+00
1.942029931970000121e+02 1.000000000000000000e+00
1.945986394557823189e+02 0.000000000000000000e+00
1.949578231292516932e+02 0.000000000000000000e+00
1.953672562358276537e+02 0.000000000000000000e+00
1.957376870748299211e+02 0.000000000000000000e+00
1.961128344669999990e+02 1.000000000000000000e+00
1.965282539682539777e+02 0.000000000000000000e+00
1.969197278911564695e+02 0.000000000000000000e+00
1.973351473922902528e+02 0.000000000000000000e+00
1.977215419501133908e+02 0.000000000000000000e+00
1.981242630379999810e+02 1.000000000000000000e+00
1.985044897950000120e+02 1.000000000000000000e+00
1.988760090700000092e+02 1.000000000000000000e+00
1.992674829931972909e+02 0.000000000000000000e+00
1.996803628117913831e+02 0.000000000000000000e+00
2.000752834467120067e+02 0.000000000000000000e+00
2.004716553287981924e+02 0.000000000000000000e+00
2.008553287981859512e+02 0.000000000000000000e+00
2.012230385487528395e+02 0.000000000000000000e+00
2.016050793650793764e+02 0.000000000000000000e+00
2.019934693877551126e+02 0.000000000000000000e+00
2.023764172329999838e+02 1.000000000000000000e+00
2.027624489790000268e+02 1.000000000000000000e+00
2.031687981850000142e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.082537868480725649e+02 0.000000000000000000e+00
2.086512471655328795e+02 0.000000000000000000e+00
2.090717460317460450e+02 0.000000000000000000e+00
2.094575963718820901e+02 0.000000000000000000e+00
2.098635827664399187e+02 0.000000000000000000e+00
2.102597732426303878e+02 0.000000000000000000e+00
2.106641269841269946e+02 0.000000000000000000e+00
2.110664852607709747e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.126530612244897895e+02 0.000000000000000000e+00
2.130692063492063539e+02 0.000000000000000000e+00
2.134626757369614438e+02 0.000000000000000000e+00
2.138712018140589635e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.218935147392290332e+02 0.000000000000000000e+00
2.222902494331065668e+02 0.000000000000000000e+00
2.226877097505668814e+02 0.000000000000000000e+00
2.230913378684807356e+02 0.000000000000000000e+00
2.235011337868480723e+02 0.000000000000000000e+00
2.238871655328798056e+02 0.000000000000000000e+00
2.242967800453514826e+02 0.000000000000000000e+00
2.246804535147392414e+02 0.000000000000000000e+00
2.250811791383219997e+02 0.000000000000000000e+00
2.254831746031746036e+02 0.000000000000000000e+00
2.258975056689342296e+02 0.000000000000000000e+00
2.263125623582766366e+02 0.000000000000000000e+00
2.267125623582766423e+02 0.000000000000000000e+00
2.271178231292516898e+02 0.000000000000000000e+00
2.275029478458049823e+02 0.000000000000000000e+00
2.279229024943310549e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.291571882086167875e+02 0.000000000000000000e+00
2.295481179138321863e+02 0.000000000000000000e+00
2.299570068027210823e+02 0.000000000000000000e+00
2.303535600907029561e+02 0.000000000000000000e+00
2.307550113378684671e+02 0.000000000000000000e+00
2.311566439909296946e+02 0.000000000000000000e+00
2.315697052154195035e+02 0.000000000000000000e+00
2.319687981859410399e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.339809523809523739e+02 0.000000000000000000e+00
2.343816780045351607e+02 0.000000000000000000e+00
2.348039909297052077e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.360076190476190447e+02 0.000000000000000000e+00
2.364021768707482920e+02 0.000000000000000000e+00
2.368079818594104324e+02 0.000000000000000000e+00
2.372012698412698342e+02 0.000000000000000000e+00
2.376050793650793764e+02 0.000000000000000000e+00
2.379985487528344663e+02 0.000000000000000000e+00
2.383931065759637136e+02 0.000000000000000000e+00
2.387949206349206293e+02 0.000000000000000000e+00
2.392130612244897918e+02 0.000000000000000000e+00
2.396156009070294886e+02 0.000000000000000000e+00
2.400039909297052247e+02 0.000000000000000000e+00
2.403949206349206236e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.411903854875283457e+02 0.000000000000000000e+00
2.415831292517006830e+02 0.000000000000000000e+00
2.419869387755101968e+02 0.000000000000000000e+00
2.423874829931972670e+02 0.000000000000000000e+00
2.428074376417233680e+02 0.000000000000000000e+00
2.432038095238095252e+02 0.000000000000000000e+00
2.436159637188208649e+02 0.000000000000000000e+00
2.440107029478458003e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.460212244897959124e+02 0.000000000000000000e+00
2.464237641723356091e+02 0.000000000000000000e+00
2.468400907029478333e+02 0.000000000000000000e+00
2.472355555555555497e+02 0.000000000000000000e+00
2.476359183673469317e+02 0.000000000000000000e+00
2.480335600907029345e+02 0.000000000000000000e+00
2.484522448979591900e+02 0.000000000000000000e+00
2.488556916099773275e+02 0.000000000000000000e+00
2.492732879818593972e+02 0.000000000000000000e+00
2.496538775510204005e+02 0.000000000000000000e+00
2.500731065759637204e+02 0.000000000000000000e+00
2.504640362811791476e+02 0.000000000000000000e+00
2.508845351473922847e+02 0.000000000000000000e+00
2.512836281179138211e+02 0.000000000000000000e+00
2.516843537414966079e+02 0.000000000000000000e+00
2.520798185941042959e+02 0.000000000000000000e+00
2.524896145124716611e+02 0.000000000000000000e+00
2.528515192743764146e+02 0.000000000000000000e+00
2.532783673469387793e+02 0.000000000000000000e+00
2.536605895691610044e+02 0.000000000000000000e+00
2.540736507936507849e+02 0.000000000000000000e+00
2.544555102040816337e+02 0.000000000000000000e+00
2.548778231292517091e+02 0.000000000000000000e+00
2.552674829931972909e+02 0.000000000000000000e+00
2.556732879818594029e+02 0.000000000000000000e+00
2.560694784580499004e+02 0.000000000000000000e+00
2.564801814058956779e+02 0.000000000000000000e+00
2.568660317460317515e+02 0.000000000000000000e+00
2.572870748299319530e+02 0.000000000000000000e+00
2.576687528344671136e+02 0.000000000000000000e+00
2.580848979591836496e+02 0.000000000000000000e+00
2.584881632653061274e+02 0.000000000000000000e+00
2.589057596371882255e+02 0.000000000000000000e+00
2.593004988662131609e+02 0.000000000000000000e+00
2.597061224489796132e+02 0.000000000000000000e+00
2.600890702947845625e+02 0.000000000000000000e+00
2.604954195011337674e+02 0.000000000000000000e+00
2.609026757369614415e+02 0.000000000000000000e+00
2.613070294784580483e+02 0.000000000000000000e+00
2.617068480725623658e+02 0.000000000000000000e+00
2.621262585034013455e+02 0.000000000000000000e+00
2.625315192743764214e+02 0.000000000000000000e+00
2.629351473922902755e+02 0.000000000000000000e+00
2.633400453514739183e+02 0.000000000000000000e+00
2.637487528344670977e+02 0.000000000000000000e+00
2.641531065759637045e+02 0.000000000000000000e+00
2.645643537414965749e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.666058956916099874e+02 0.000000000000000000e+00
2.670414512471655257e+02 0.000000000000000000e+00
2.674476190476190709e+02 0.000000000000000000e+00
2.678546938775510284e+02 0.000000000000000000e+00
2.682710204081632810e+02 0.000000000000000000e+00
2.686802721088435533e+02 0.000000000000000000e+00
2.690828117913832216e+02 0.000000000000000000e+00
2.694933333333333394e+02 0.000000000000000000e+00
2.699071201814059009e+02 0.000000000000000000e+00
2.703334240362812011e+02 0.000000000000000000e+00
2.707493877551020205e+02 0.000000000000000000e+00
2.711613605442177004e+02 0.000000000000000000e+00
2.715758730158730145e+02 0.000000000000000000e+00
2.719911111111111381e+02 0.000000000000000000e+00
2.724019954648526323e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.732161451247165473e+02 0.000000000000000000e+00
2.736575056689342205e+02 0.000000000000000000e+00
2.740571428571428783e+02 0.000000000000000000e+00
2.744651247165533050e+02 0.000000000000000000e+00
2.748707482993197004e+02 0.000000000000000000e+00
2.752780045351473746e+02 0.000000000000000000e+00
2.756870748299319871e+02 0.000000000000000000e+00
2.760923356009070062e+02 0.000000000000000000e+00
2.765001360544217732e+02 0.000000000000000000e+00
2.769206349206349387e+02 0.000000000000000000e+00
2.773153741496598741e+02 0.000000000000000000e+00
2.777367800453514519e+02 0.000000000000000000e+00
2.781396825396825534e+02 0.000000000000000000e+00
2.785570975056689349e+02 0.000000000000000000e+00
2.789592743764172269e+02 0.000000000000000000e+00
2.793725170068026955e+02 0.000000000000000000e+00
2.797812244897959317e+02 0.000000000000000000e+00
2.802015419501133806e+02 0.000000000000000000e+00
2.806069841269841163e+02 0.000000000000000000e+00
2.810193197278911725e+02 0.000000000000000000e+00
2.814180498866213043e+02 0.000000000000000000e+00
2.818329251700680516e+02 0.000000000000000000e+00
2.822483446712018349e+02 0.000000000000000000e+00
2.826595918367347053e+02 0.000000000000000000e+00
2.830713832199546687e+02 0.000000000000000000e+00
2.834893424036281431e+02 0.000000000000000000e+00
2.839083900226757464e+02 0.000000000000000000e+00
2.843134693877551058e+02 0.000000000000000000e+00
2.847225396825396615e+02 0.000000000000000000e+00
2.851490249433106783e+02 0.000000000000000000e+00
2.855602721088435487e+02 0.000000000000000000e+00
2.859889342403628234e+02 0.000000000000000000e+00
2.863936507936508065e+02 0.000000000000000000e+00
2.868087074829932135e+02 0.000000000000000000e+00
2.872141496598639492e+02 0.000000000000000000e+00
2.876433560090703168e+02 0.000000000000000000e+00
2.880627664399092964e+02 0.000000000000000000e+00
2.884928798185940764e+02 0.000000000000000000e+00
2.889135600907029584e+02 0.000000000000000000e+00
2.893413151927437639e+02 0.000000000000000000e+00
2.897560090702947946e+02 0.000000000000000000e+00
2.901774149659863724e+02 0.000000000000000000e+00
2.905728798185941173e+02 0.000000000000000000e+00
2.910002721088435464e+02 0.000000000000000000e+00
2.914073469387755040e+02 0.000000000000000000e+00
2.918176870748299052e+02 0.000000000000000000e+00
2.922389115646258233e+02 0.000000000000000000e+00
2.926517913832199724e+02 0.000000000000000000e+00
2.930550566893423934e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.938595918367346940e+02 0.000000000000000000e+00
2.942884353741496852e+02 0.000000000000000000e+00
2.946907936507936370e+02 0.000000000000000000e+00
2.951158276643990916e+02 0.000000000000000000e+00
2.955256235827664568e+02 0.000000000000000000e+00
2.959236281179138359e+02 0.000000000000000000e+00
2.963221768707483079e+02 0.000000000000000000e+00
2.967352380952381168e+02 0.000000000000000000e+00
2.971268934240362682e+02 0.000000000000000000e+00
2.975597278911564558e+02 0.000000000000000000e+00
2.979593650793650568e+02 0.000000000000000000e+00
2.983736961451247112e+02 0.000000000000000000e+00
2.987912925170068092e+02 0.000000000000000000e+00
2.992097959183673197e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
3.004241269841269855e+02 0.000000000000000000e+00
3.008279365079364993e+02 0.000000000000000000e+00
3.012431746031746229e+02 0.000000000000000000e+00
3.016500680272108639e+02 0.000000000000000000e+00
3.020507936507936506e+02 0.000000000000000000e+00
3.024870748299319985e+02 0.000000000000000000e+00
3.028643990929705296e+02 0.000000000000000000e+00
3.032751020408163072e+02 0.000000000000000000e+00
3.036712925170068047e+02 0.000000000000000000e+00
3.040829024943310515e+02 0.000000000000000000e+00
3.044903401360544422e+02 0.000000000000000000e+00
3.049082993197279166e+02 0.000000000000000000e+00
3.053253514739229217e+02 0.000000000000000000e+00
3.057280725623582498e+02 0.000000000000000000e+00
3.061496598639456010e+02 0.000000000000000000e+00
3.065630839002267294e+02 0.000000000000000000e+00
3.069812244897959204e+02 0.000000000000000000e+00
3.074004535147392403e+02 0.000000000000000000e+00


==> J06.dat <==
5.931972789115645961e-01 0.000000000000000000e+00
9.650793650793650924e-01 0.000000000000000000e+00
1.302857142857142936e+00 0.000000000000000000e+00
1.662222222222222268e+00 0.000000000000000000e+00
2.015600907029478250e+00 0.000000000000000000e+00
2.374784580498866315e+00 0.000000000000000000e+00
2.723265306122448770e+00 0.000000000000000000e+00
3.061043083900226947e+00 0.000000000000000000e+00
3.402448979591836675e+00 0.000000000000000000e+00
3.775600907029478481e+00 0.000000000000000000e+00
4.126258503401360578e+00 0.000000000000000000e+00
4.472380952380952124e+00 0.000000000000000000e+00
4.831020408163265500e+00 0.000000000000000000e+00
5.173151927437642073e+00 0.000000000000000000e+00
5.527619047619047876e+00 0.000000000000000000e+00
5.882267573696145391e+00 0.000000000000000000e+00
6.240907029478457879e+00 0.000000000000000000e+00
6.573424036281179106e+00 0.000000000000000000e+00
6.915555555555555678e+00 0.000000000000000000e+00
7.278730158730159161e+00 0.000000000000000000e+00
7.631201814058957034e+00 0.000000000000000000e+00
7.992925170068026830e+00 0.000000000000000000e+00
8.337233560090702156e+00 0.000000000000000000e+00
8.687346938775510452e+00 0.000000000000000000e+00
9.053786848072562066e+00 0.000000000000000000e+00
9.399727891156462789e+00 0.000000000000000000e+00
9.765623582766439270e+00 0.000000000000000000e+00
1.010866213151927440e+01 0.000000000000000000e+00
1.045206349206349294e+01 0.000000000000000000e+00
1.081360544217687014e+01 0.000000000000000000e+00
1.116444444444444528e+01 0.000000000000000000e+00
1.153995464852607711e+01 0.000000000000000000e+00
1.188716553287981803e+01 0.000000000000000000e+00
1.222947845804988631e+01 0.000000000000000000e+00
1.259537414965986457e+01 0.000000000000000000e+00
1.295292517006802768e+01 0.000000000000000000e+00
1.333678004535147466e+01 0.000000000000000000e+00
1.367238095238095319e+01 0.000000000000000000e+00
1.401578231292516996e+01 0.000000000000000000e+00
1.438149659863945651e+01 0.000000000000000000e+00
1.473451247165532862e+01 0.000000000000000000e+00
1.508680272108843567e+01 0.000000000000000000e+00
1.544235827664399174e+01 0.000000000000000000e+00
1.580680272108843454e+01 0.000000000000000000e+00
1.617977324263038597e+01 0.000000000000000000e+00
1.652244897959183589e+01 0.000000000000000000e+00
1.690104308390022680e+01 0.000000000000000000e+00
1.723863945578231238e+01 0.000000000000000000e+00
1.757678004535147309e+01 0.000000000000000000e+00
1.795301587301587176e+01 0.000000000000000000e+00
1.828535147392290128e+01 0.000000000000000000e+00
1.866013605442176981e+01 0.000000000000000000e+00
1.898920634920634853e+01 0.000000000000000000e+00
1.933424036281179070e+01 0.000000000000000000e+00
1.970612244897959187e+01 0.000000000000000000e+00
2.005188208616780088e+01 0.000000000000000000e+00
2.043192743764172192e+01 0.000000000000000000e+00
2.076517006802720999e+01 0.000000000000000000e+00
2.111122448900000137e+01 0.000000000000000000e+00
2.150077097505668888e+01 0.000000000000000000e+00
2.184272108843537552e+01 0.000000000000000000e+00
2.221859410430839077e+01 0.000000000000000000e+00
2.254185941043083830e+01 0.000000000000000000e+00
2.289632653061224588e+01 0.000000000000000000e+00
2.326367346938775427e+01 0.000000000000000000e+00
2.361324263038548921e+01 0.000000000000000000e+00
2.397333333333333272e+01 0.000000000000000000e+00
2.431727891156462462e+01 0.000000000000000000e+00
2.465451247165533033e+01 0.000000000000000000e+00
2.502984126984127045e+01 0.000000000000000000e+00
2.537487528344671261e+01 0.000000000000000000e+00
2.574240362811791272e+01 0.000000000000000000e+00
2.606784580498866077e+01 0.000000000000000000e+00
2.641396825396825321e+01 0.000000000000000000e+00
2.678258503401360713e+01 0.000000000000000000e+00
2.712780045351473746e+01 0.000000000000000000e+00
2.749097505668934360e+01 0.000000000000000000e+00
2.782657596371882036e+01 0.000000000000000000e+00
2.819410430800000356e+01 0.000000000000000000e+00
2.856181405895691583e+01 0.000000000000000000e+00
2.892553287981859356e+01 0.000000000000000000e+00
2.929124716553288010e+01 0.000000000000000000e+00
2.962993197278911595e+01 0.000000000000000000e+00
2.996208616780045375e+01 0.000000000000000000e+00
3.033541950113378860e+01 0.000000000000000000e+00
3.069659863945578238e+01 0.000000000000000000e+00
3.105560090702947917e+01 0.000000000000000000e+00
3.139265306122448962e+01 0.000000000000000000e+00
3.173841269841269863e+01 0.000000000000000000e+00
3.209705215419501201e+01 0.000000000000000000e+00
3.244752834467119840e+01 0.000000000000000000e+00
3.279999999999999716e+01 0.000000000000000000e+00
3.315120181405895750e+01 0.000000000000000000e+00
3.350530612244897810e+01 0.000000000000000000e+00
3.386521541950113345e+01 0.000000000000000000e+00
3.420934240362812062e+01 0.000000000000000000e+00
3.459392290249433444e+01 0.000000000000000000e+00
3.493859410430839318e+01 0.000000000000000000e+00
3.528235827664398983e+01 0.000000000000000000e+00
3.565678004535147494e+01 0.000000000000000000e+00
3.600507936507936790e+01 0.000000000000000000e+00
3.636281179138322273e+01 0.000000000000000000e+00
3.671600907029478122e+01 0.000000000000000000e+00
3.707755102040816553e+01 0.000000000000000000e+00
3.744290249433106510e+01 0.000000000000000000e+00
3.778684807256235700e+01 0.000000000000000000e+00
3.815419501133786895e+01 0.000000000000000000e+00
3.851609977300000054e+01 0.000000000000000000e+00
3.885714285699999948e+01 0.000000000000000000e+00
3.922068027210884367e+01 0.000000000000000000e+00
3.957024943310657505e+01 0.000000000000000000e+00
3.993433106575963620e+01 0.000000000000000000e+00
4.029133786848072418e+01 0.000000000000000000e+00
4.064598639455782347e+01 0.000000000000000000e+00
4.102458049886621438e+01 0.000000000000000000e+00
4.138267573696145263e+01 0.000000000000000000e+00
4.173678004535147323e+01 0.000000000000000000e+00
4.209886621315192912e+01 0.000000000000000000e+00
4.246548752834467422e+01 0.000000000000000000e+00
4.284789115646258750e+01 0.000000000000000000e+00
4.317895691609977149e+01 0.000000000000000000e+00
4.355120181405895607e+01 0.000000000000000000e+00
4.390185941043083773e+01 0.000000000000000000e+00
4.424997732399999961e+01 0.000000000000000000e+00
4.461278911564625815e+01 0.000000000000000000e+00
4.496725623582766218e+01 0.000000000000000000e+00
4.533315192743764044e+01 0.000000000000000000e+00
4.569179138321995737e+01 0.000000000000000000e+00
4.602975056689342637e+01 0.000000000000000000e+00
4.640979591836734386e+01 0.000000000000000000e+00
4.675428571428571445e+01 0.000000000000000000e+00
4.711999999999999744e+01 0.000000000000000000e+00
4.747210884353741278e+01 0.000000000000000000e+00
4.781732426303855021e+01 0.000000000000000000e+00
4.819682539682539613e+01 0.000000000000000000e+00
4.854530612244897725e+01 0.000000000000000000e+00
4.890630385487528287e+01 0.000000000000000000e+00
4.925659863945578110e+01 0.000000000000000000e+00
4.962448979591836462e+01 0.000000000000000000e+00
5.000290249433106737e+01 0.000000000000000000e+00
5.035646258503401640e+01 0.000000000000000000e+00
5.073414965986394520e+01 0.000000000000000000e+00
5.107392290249433131e+01 0.000000000000000000e+00
5.142222222222222427e+01 0.000000000000000000e+00
5.178321995464852279e+01 0.000000000000000000e+00
5.214839002267573420e+01 0.000000000000000000e+00
5.251029478458050193e+01 0.000000000000000000e+00
5.285968253968253805e+01 0.000000000000000000e+00
5.321614512471655445e+01 0.000000000000000000e+00
5.358911564625850588e+01 0.000000000000000000e+00
5.393687074829932016e+01 0.000000000000000000e+00
5.430276643899999556e+01 0.000000000000000000e+00
5.466122448899999853e+01 0.000000000000000000e+00
5.501678004499999730e+01 0.000000000000000000e+00
5.537306122448979551e+01 0.000000000000000000e+00
5.572843537414966164e+01 0.000000000000000000e+00
5.609523809523809490e+01 0.000000000000000000e+00
5.644607709750567182e+01 0.000000000000000000e+00
5.681723356009070613e+01 0.000000000000000000e+00
5.718204081632653413e+01 0.000000000000000000e+00
5.754485260770974975e+01 0.000000000000000000e+00
5.791256235827664511e+01 0.000000000000000000e+00
5.824399092970521252e+01 0.000000000000000000e+00
5.861587301587301368e+01 0.000000000000000000e+00
5.898448979591836405e+01 0.000000000000000000e+00
5.934004535147392545e+01 0.000000000000000000e+00
5.971065759637188108e+01 0.000000000000000000e+00
6.006603174603174722e+01 0.000000000000000000e+00
6.042394557823129020e+01 0.000000000000000000e+00
6.079673469387755347e+01 0.000000000000000000e+00
6.115247165532879592e+01 0.000000000000000000e+00
6.151183673469387969e+01 0.000000000000000000e+00
6.188136054421768506e+01 0.000000000000000000e+00
6.223764172335600620e+01 0.000000000000000000e+00
6.260553287981859683e+01 0.000000000000000000e+00
6.295909297052153875e+01 0.000000000000000000e+00
6.332444444444444542e+01 0.000000000000000000e+00
6.367528344671201523e+01 0.000000000000000000e+00
6.403591836734693743e+01 0.000000000000000000e+00
6.440344671200000448e+01 0.000000000000000000e+00
6.475682539682539129e+01 0.000000000000000000e+00
6.512798185941042561e+01 0.000000000000000000e+00
6.547791383219954753e+01 0.000000000000000000e+00
6.582820861678004576e+01 0.000000000000000000e+00
6.621006802721088036e+01 0.000000000000000000e+00
6.654965986394557831e+01 0.000000000000000000e+00
6.693551020408163765e+01 0.000000000000000000e+00
6.729233560090702326e+01 0.000000000000000000e+00
6.764498866213152439e+01 0.000000000000000000e+00
6.800671201814058975e+01 0.000000000000000000e+00
6.835482993197278745e+01 0.000000000000000000e+00
6.873106575963718967e+01 0.000000000000000000e+00
6.907900226757369921e+01 0.000000000000000000e+00
6.943074829931973113e+01 0.000000000000000000e+00
6.980462585034013046e+01 0.000000000000000000e+00
7.015201814058957552e+01 0.000000000000000000e+00
7.052680272108842985e+01 0.000000000000000000e+00
7.087455782312925123e+01 0.000000000000000000e+00
7.121469387755101366e+01 0.000000000000000000e+00
7.159473922902493825e+01 0.000000000000000000e+00
7.193941043083900411e+01 0.000000000000000000e+00
7.231310657596371527e+01 0.000000000000000000e+00
7.267337868480726115e+01 0.000000000000000000e+00
7.302385487528344754e+01 0.000000000000000000e+00
7.339664399092970370e+01 0.000000000000000000e+00
7.375274376417233668e+01 0.000000000000000000e+00
7.412117913832199179e+01 0.000000000000000000e+00
7.446893424036281317e+01 0.000000000000000000e+00
7.480380952299999819e+01 0.000000000000000000e+00
7.517968253968254544e+01 0.000000000000000000e+00
7.552199546485260839e+01 0.000000000000000000e+00
7.588861678004535349e+01 0.000000000000000000e+00
7.624163265306123094e+01 0.000000000000000000e+00
7.661043083900226236e+01 0.000000000000000000e+00
7.696870748299319587e+01 0.000000000000000000e+00
7.731047619047619435e+01 0.000000000000000000e+00
7.768326530612245051e+01 0.000000000000000000e+00
7.802340136054421293e+01 0.000000000000000000e+00
7.836408163265306825e+01 0.000000000000000000e+00
7.873160997732426836e+01 0.000000000000000000e+00
7.909605442176871293e+01 0.000000000000000000e+00
7.946176870748298882e+01 0.000000000000000000e+00
7.980317460317459677e+01 0.000000000000000000e+00
8.016435374149659765e+01 0.000000000000000000e+00
8.053804988662130881e+01 0.000000000000000000e+00
8.089233560090703179e+01 0.000000000000000000e+00
8.126585034013605480e+01 0.000000000000000000e+00
8.160544217687075275e+01 0.000000000000000000e+00
8.196371882086167204e+01 0.000000000000000000e+00
8.232526077097506345e+01 0.000000000000000000e+00
8.267464852599999858e+01 0.000000000000000000e+00
8.304743764172336284e+01 0.000000000000000000e+00
8.339446712018140317e+01 0.000000000000000000e+00
8.372770975056688769e+01 0.000000000000000000e+00
8.410430839002268044e+01 0.000000000000000000e+00
8.443628117913831943e+01 0.000000000000000000e+00
8.480907029478457559e+01 0.000000000000000000e+00
8.515501133786848698e+01 0.000000000000000000e+00
8.551637188208616180e+01 0.000000000000000000e+00
8.586721088435373872e+01 0.000000000000000000e+00
8.622077097505669485e+01 0.000000000000000000e+00
8.658321995464852705e+01 0.000000000000000000e+00
8.693950113378684819e+01 0.000000000000000000e+00
8.730249433106575907e+01 0.000000000000000000e+00
8.766439909297052679e+01 0.000000000000000000e+00
8.801342403628117950e+01 0.000000000000000000e+00
8.838512471655329250e+01 0.000000000000000000e+00
8.874285714285714732e+01 0.000000000000000000e+00
8.909478458049886740e+01 0.000000000000000000e+00
8.945705215419501144e+01 0.000000000000000000e+00
8.981641723356008811e+01 0.000000000000000000e+00
9.019265306122449033e+01 0.000000000000000000e+00
9.053804988662130881e+01 0.000000000000000000e+00
9.088435374149659651e+01 0.000000000000000000e+00
9.125006802721088661e+01 0.000000000000000000e+00
9.160852607709750828e+01 0.000000000000000000e+00
9.197841269841269707e+01 0.000000000000000000e+00
9.234013605442176242e+01 0.000000000000000000e+00
9.267174603174602510e+01 0.000000000000000000e+00
9.303600907029478151e+01 0.000000000000000000e+00
9.339936507899999185e+01 0.000000000000000000e+00
9.376471655328798249e+01 0.000000000000000000e+00
9.410303854875283491e+01 0.000000000000000000e+00
9.445877551020407736e+01 0.000000000000000000e+00
9.482303854875283378e+01 0.000000000000000000e+00
9.519873015873015731e+01 0.000000000000000000e+00
9.556553287981859057e+01 0.000000000000000000e+00
9.589442176870748824e+01 0.000000000000000000e+00
9.626430839002267703e+01 0.000000000000000000e+00
9.662621315192743054e+01 0.000000000000000000e+00
9.696671201814058350e+01 0.000000000000000000e+00
9.732752834467120806e+01 0.000000000000000000e+00
9.768326530612245051e+01 0.000000000000000000e+00
9.803428571428571558e+01 0.000000000000000000e+00
9.840417233560090438e+01 0.000000000000000000e+00
9.874848072562357970e+01 0.000000000000000000e+00
9.912145124716553823e+01 0.000000000000000000e+00
9.947011337868480041e+01 0.000000000000000000e+00
9.983528344671201182e+01 0.000000000000000000e+00
1.001999092970521588e+02 0.000000000000000000e+00
1.005630839002267578e+02 0.000000000000000000e+00
1.009273469387755142e+02 0.000000000000000000e+00
1.012863492063492004e+02 0.000000000000000000e+00
1.016359183673469317e+02 0.000000000000000000e+00
1.020092517006802666e+02 0.000000000000000000e+00
1.023550113378684756e+02 0.000000000000000000e+00
1.027161904761904765e+02 0.000000000000000000e+00
1.030766439909297105e+02 0.000000000000000000e+00
1.034341950113378630e+02 0.000000000000000000e+00
1.037944671201814089e+02 0.000000000000000000e+00
1.041482086167800389e+02 0.000000000000000000e+00
1.045050340136054388e+02 0.000000000000000000e+00
1.048642176870748273e+02 0.000000000000000000e+00
1.052094331065759576e+02 0.000000000000000000e+00
1.055747845804988714e+02 0.000000000000000000e+00
1.059397732426303804e+02 0.000000000000000000e+00
1.063100226757369597e+02 0.000000000000000000e+00
1.066621315192743822e+02 0.000000000000000000e+00
1.070204081629999990e+02 0.000000000000000000e+00
1.073902947845805045e+02 0.000000000000000000e+00
1.077551020408163254e+02 0.000000000000000000e+00
1.081264399092970478e+02 0.000000000000000000e+00
1.084596825396825466e+02 0.000000000000000000e+00
1.088094331065759661e+02 0.000000000000000000e+00
1.091791383219954668e+02 0.000000000000000000e+00
1.095410430839002203e+02 0.000000000000000000e+00
1.099109297052154233e+02 0.000000000000000000e+00
1.102490702947845875e+02 0.000000000000000000e+00
1.105970068020000099e+02 0.000000000000000000e+00
1.109521995464852608e+02 0.000000000000000000e+00
1.112876190476190459e+02 0.000000000000000000e+00
1.116466213151927462e+02 0.000000000000000000e+00
1.119912925170067979e+02 0.000000000000000000e+00
1.123278004535147403e+02 0.000000000000000000e+00
1.126666666666666714e+02 0.000000000000000000e+00
1.130053514739229001e+02 0.000000000000000000e+00
1.133707029478457997e+02 0.000000000000000000e+00
1.137121088429999958e+02 0.000000000000000000e+00
1.140462585034013614e+02 0.000000000000000000e+00
1.143981859410430815e+02 0.000000000000000000e+00
1.147499319727891134e+02 0.000000000000000000e+00
1.151145578231292461e+02 0.000000000000000000e+00
1.154561451247165564e+02 0.000000000000000000e+00
1.157942857142857207e+02 0.000000000000000000e+00
1.161451247165532834e+02 0.000000000000000000e+00
1.164832653061224477e+02 0.000000000000000000e+00
1.168384580498866256e+02 0.000000000000000000e+00
1.171697052154194978e+02 0.000000000000000000e+00
1.174851700680272160e+02 0.000000000000000000e+00
1.178628571428571377e+02 0.000000000000000000e+00
1.181944671201814003e+02 0.000000000000000000e+00
1.185460317460317441e+02 0.000000000000000000e+00
1.188930612244897986e+02 0.000000000000000000e+00
1.192471655328798192e+02 0.000000000000000000e+00
1.196063492063492077e+02 0.000000000000000000e+00
1.199390476190476136e+02 0.000000000000000000e+00
1.202786394557823115e+02 0.000000000000000000e+00
1.206164172329999928e+02 0.000000000000000000e+00
1.209536507936507945e+02 0.000000000000000000e+00
1.213090249433106607e+02 0.000000000000000000e+00
1.216355555555555554e+02 0.000000000000000000e+00
1.219854875283446773e+02 0.000000000000000000e+00
1.223210884353741505e+02 0.000000000000000000e+00
1.226913378684807299e+02 0.000000000000000000e+00
1.230292970521541918e+02 0.000000000000000000e+00
1.233551020408163197e+02 0.000000000000000000e+00
1.237124716553287982e+02 0.000000000000000000e+00
1.240546031746031730e+02 0.000000000000000000e+00
1.243943764172335591e+02 0.000000000000000000e+00
1.247176417233560102e+02 0.000000000000000000e+00
1.250733786848072526e+02 0.000000000000000000e+00
1.254037188208616840e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.261235374149659805e+02 0.000000000000000000e+00
1.264304761899999932e+02 0.000000000000000000e+00
1.267557369614512481e+02 0.000000000000000000e+00
1.270869841269841203e+02 0.000000000000000000e+00
1.274381859410430877e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.281037641720000124e+02 0.000000000000000000e+00
1.284504308390022800e+02 0.000000000000000000e+00
1.287854875283446745e+02 0.000000000000000000e+00
1.291394104308390069e+02 0.000000000000000000e+00
1.294802721088435362e+02 0.000000000000000000e+00
1.298205895691610010e+02 0.000000000000000000e+00
1.301581859410430866e+02 0.000000000000000000e+00


==> J07.dat <==
5.924226757369614660e+01 0.000000000000000000e+00
5.966693877551020364e+01 0.000000000000000000e+00
6.010104308390022965e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
6.265560090702948060e+01 0.000000000000000000e+00
6.307428571428571473e+01 0.000000000000000000e+00
6.348825396825397149e+01 0.000000000000000000e+00
6.390077097505668746e+01 0.000000000000000000e+00
6.433360544217687504e+01 0.000000000000000000e+00
6.474430839002268101e+01 0.000000000000000000e+00
6.516825396825396410e+01 0.000000000000000000e+00
6.559600907029478378e+01 0.000000000000000000e+00
6.599873015873015447e+01 0.000000000000000000e+00
6.642757369614513152e+01 0.000000000000000000e+00
6.686294784580498174e+01 0.000000000000000000e+00
6.727401360544217823e+01 0.000000000000000000e+00
6.771120181405895266e+01 0.000000000000000000e+00
6.812698412698412653e+01 0.000000000000000000e+00
6.856598639455782518e+01 0.000000000000000000e+00
6.900154195011337777e+01 0.000000000000000000e+00
6.942766439909297560e+01 0.000000000000000000e+00
6.987410430839001663e+01 0.000000000000000000e+00
7.030403628117913684e+01 0.000000000000000000e+00
7.074321995464852364e+01 0.000000000000000000e+00
7.117478458049886569e+01 0.000000000000000000e+00
7.160888888799999563e+01 0.000000000000000000e+00
7.203047619047619321e+01 0.000000000000000000e+00
7.245641723356008868e+01 0.000000000000000000e+00
7.288634920634920888e+01 0.000000000000000000e+00
7.331664399092970541e+01 0.000000000000000000e+00
7.373750566893424718e+01 0.000000000000000000e+00
7.416453514739228581e+01 0.000000000000000000e+00
7.458739229024943995e+01 0.000000000000000000e+00
7.500390022675736645e+01 0.000000000000000000e+00
7.543492063492062982e+01 0.000000000000000000e+00
7.585632653061225028e+01 0.000000000000000000e+00
7.628462585034013443e+01 0.000000000000000000e+00
7.671619047619047649e+01 0.000000000000000000e+00
7.714086167800454064e+01 0.000000000000000000e+00
7.755954648526076767e+01 0.000000000000000000e+00
7.799528344671202262e+01 0.000000000000000000e+00
7.842303854875282809e+01 0.000000000000000000e+00
7.884081632653061433e+01 0.000000000000000000e+00
7.926621315192743111e+01 0.000000000000000000e+00
7.969941043083900922e+01 0.000000000000000000e+00
8.012009070294784863e+01 0.000000000000000000e+00
8.054294784580498856e+01 0.000000000000000000e+00
8.095927437641722690e+01 0.000000000000000000e+00
8.138503401360544842e+01 0.000000000000000000e+00
8.179682539682539755e+01 0.000000000000000000e+00
8.221696145124717248e+01 0.000000000000000000e+00
8.265015873015873638e+01 0.000000000000000000e+00
8.308027210884353053e+01 0.000000000000000000e+00
8.350312925170068468e+01 0.000000000000000000e+00
8.392798185941043698e+01 0.000000000000000000e+00
8.434213151927437480e+01 0.000000000000000000e+00
8.477587301587301738e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
8.605224489795918430e+01 0.000000000000000000e+00
8.648108843537414714e+01 0.000000000000000000e+00
8.691011337868481235e+01 0.000000000000000000e+00
8.733333333333332860e+01 0.000000000000000000e+00
8.775891156462584775e+01 0.000000000000000000e+00
8.817814058956916767e+01 0.000000000000000000e+00
8.859990929705215024e+01 0.000000000000000000e+00
8.902530612244898123e+01 0.000000000000000000e+00
8.945396825396825591e+01 0.000000000000000000e+00
8.989786848072562009e+01 0.000000000000000000e+00
9.030476190476190368e+01 0.000000000000000000e+00
9.073088435374150151e+01 0.000000000000000000e+00
9.116353741496598673e+01 0.000000000000000000e+00
9.157242630385486848e+01 0.000000000000000000e+00
9.199401360544217710e+01 0.000000000000000000e+00
9.243628117913831943e+01 0.000000000000000000e+00
9.285750566893423752e+01 0.000000000000000000e+00
9.330521541950113829e+01 0.000000000000000000e+00
9.373260770975056744e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
9.459591836734693970e+01 0.000000000000000000e+00
9.498684807256235274e+01 0.000000000000000000e+00
9.540734693877550399e+01 0.000000000000000000e+00
9.583056689342403445e+01 0.000000000000000000e+00
9.625215419501134306e+01 0.000000000000000000e+00
9.668244897959183959e+01 0.000000000000000000e+00
9.711619047619048217e+01 0.000000000000000000e+00
9.753378684807256604e+01 0.000000000000000000e+00
9.796698412698412994e+01 0.000000000000000000e+00
9.837623582766440222e+01 0.000000000000000000e+00
9.880272108843537637e+01 0.000000000000000000e+00
9.921959183673469340e+01 0.000000000000000000e+00
9.965569160997732467e+01 0.000000000000000000e+00
1.000801814058956865e+02 0.000000000000000000e+00
1.005146485260770959e+02 0.000000000000000000e+00
1.009229931972789132e+02 0.000000000000000000e+00
1.013503854875283423e+02 0.000000000000000000e+00
1.017754195011337828e+02 0.000000000000000000e+00
1.022086167800453467e+02 0.000000000000000000e+00
1.026202267573696076e+02 0.000000000000000000e+00
1.030588662131519300e+02 0.000000000000000000e+00
1.034809977324263031e+02 0.000000000000000000e+00
1.039054875283446648e+02 0.000000000000000000e+00
1.043218140589569174e+02 0.000000000000000000e+00
1.047452154195011360e+02 0.000000000000000000e+00
1.051606349206349194e+02 0.000000000000000000e+00
1.055883900226757390e+02 0.000000000000000000e+00
1.060099773242630334e+02 0.000000000000000000e+00
1.064377324263038531e+02 0.000000000000000000e+00
1.068562358276643920e+02 0.000000000000000000e+00
1.072756462585034001e+02 0.000000000000000000e+00
1.076957823129251750e+02 0.000000000000000000e+00
1.081237188208616828e+02 0.000000000000000000e+00
1.085463945578231346e+02 0.000000000000000000e+00
1.089852154195011309e+02 0.000000000000000000e+00
1.093977324263038611e+02 0.000000000000000000e+00
1.098229478458049897e+02 0.000000000000000000e+00
1.102409070294784641e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.114900680272108815e+02 0.000000000000000000e+00
1.119132879818594120e+02 0.000000000000000000e+00
1.123352380952380969e+02 0.000000000000000000e+00
1.127443083900226810e+02 0.000000000000000000e+00
1.131724489789999950e+02 0.000000000000000000e+00
1.135744217687074809e+02 0.000000000000000000e+00
1.140020408160000045e+02 0.000000000000000000e+00
1.144264852607709742e+02 0.000000000000000000e+00
1.148562358276643920e+02 0.000000000000000000e+00
1.152740136054421782e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.165191836734693851e+02 0.000000000000000000e+00
1.169491156462585053e+02 0.000000000000000000e+00
1.173614512471655331e+02 0.000000000000000000e+00
1.177899319727891196e+02 0.000000000000000000e+00
1.182006349206349256e+02 0.000000000000000000e+00
1.186309297052154221e+02 0.000000000000000000e+00
1.190465306122448936e+02 0.000000000000000000e+00
1.194659410430839017e+02 0.000000000000000000e+00
1.198699319727891179e+02 0.000000000000000000e+00
1.203092970521541929e+02 0.000000000000000000e+00
1.207292517006802655e+02 0.000000000000000000e+00
1.211446712018140630e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.219887528344671210e+02 0.000000000000000000e+00
1.224056235827664381e+02 0.000000000000000000e+00
1.228237641723356006e+02 0.000000000000000000e+00
1.232400907029478390e+02 0.000000000000000000e+00
1.236752834467120152e+02 0.000000000000000000e+00
1.240916099773242678e+02 0.000000000000000000e+00
1.245195464852607756e+02 0.000000000000000000e+00
1.249278911564625787e+02 0.000000000000000000e+00
1.253554648526077102e+02 0.000000000000000000e+00
1.257705215419501172e+02 0.000000000000000000e+00
1.261933786848072572e+02 0.000000000000000000e+00
1.266055328798185968e+02 0.000000000000000000e+00
1.270423582766439949e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.283212698412698387e+02 0.000000000000000000e+00
1.287383219954648439e+02 0.000000000000000000e+00
1.291689795918367452e+02 0.000000000000000000e+00
1.295787755102040819e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.342202267573696020e+02 0.000000000000000000e+00
1.346483446712018122e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.354913378684807128e+02 0.000000000000000000e+00
1.358920634920634996e+02 0.000000000000000000e+00
1.363243537414965942e+02 0.000000000000000000e+00
1.367272562358276673e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.376197732426303730e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.384252154195011428e+02 0.000000000000000000e+00
1.388455328798185917e+02 0.000000000000000000e+00
1.392631292510000094e+02 0.000000000000000000e+00
1.396721995464852739e+02 0.000000000000000000e+00
1.401077551020408123e+02 0.000000000000000000e+00
1.405278911564625730e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.421815873015873137e+02 0.000000000000000000e+00
1.426051700680272063e+02 0.000000000000000000e+00
1.430189569160997678e+02 0.000000000000000000e+00
1.434483446712018235e+02 0.000000000000000000e+00
1.438463492063492026e+02 0.000000000000000000e+00
1.442733786848072555e+02 0.000000000000000000e+00
1.446880725623582862e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.455328798185940968e+02 0.000000000000000000e+00
1.459571882086167705e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.476261224489796007e+02 0.000000000000000000e+00
1.480346485260770919e+02 0.000000000000000000e+00
1.484509750566893445e+02 0.000000000000000000e+00
1.488714739229024815e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.501340589569161068e+02 0.000000000000000000e+00
1.505554648526077131e+02 0.000000000000000000e+00
1.509659863945578309e+02 0.000000000000000000e+00
1.513781405895691705e+02 0.000000000000000000e+00
1.517951927437641757e+02 0.000000000000000000e+00
1.522155102040816246e+02 0.000000000000000000e+00
1.526307482993197198e+02 0.000000000000000000e+00
1.530434467120181523e+02 0.000000000000000000e+00
1.534699319727891123e+02 0.000000000000000000e+00
1.538895238095238085e+02 0.000000000000000000e+00
1.543165532879818613e+02 0.000000000000000000e+00
1.547479365079365152e+02 0.000000000000000000e+00
1.551793197278911691e+02 0.000000000000000000e+00
1.556148752834467075e+02 0.000000000000000000e+00
1.560419047619047603e+02 0.000000000000000000e+00
1.564415419501133897e+02 0.000000000000000000e+00
1.568595011337868357e+02 0.000000000000000000e+00
1.573182766439909415e+02 0.000000000000000000e+00
1.577289795918367474e+02 0.000000000000000000e+00
1.581632653061224403e+02 0.000000000000000000e+00
1.585705215419501144e+02 0.000000000000000000e+00
1.590189569160997678e+02 0.000000000000000000e+00
1.594356462585033967e+02 0.000000000000000000e+00
1.598795464852607608e+02 0.000000000000000000e+00
1.602886167800453450e+02 0.000000000000000000e+00
1.607285260770975128e+02 0.000000000000000000e+00
1.611397732426303833e+02 0.000000000000000000e+00
1.615695238095238153e+02 0.000000000000000000e+00
1.619760544217687084e+02 0.000000000000000000e+00
1.624195918367346962e+02 0.000000000000000000e+00
1.628404535147392380e+02 0.000000000000000000e+00
1.632682086167800435e+02 0.000000000000000000e+00
1.636720181405895573e+02 0.000000000000000000e+00
1.641028571428571468e+02 0.000000000000000000e+00
1.644983219954648632e+02 0.000000000000000000e+00
1.649331519274376490e+02 0.000000000000000000e+00
1.653451247165533005e+02 0.000000000000000000e+00
1.657930158730158610e+02 0.000000000000000000e+00
1.661982766439909369e+02 0.000000000000000000e+00
1.666256689342403661e+02 0.000000000000000000e+00
1.670352834467120147e+02 0.000000000000000000e+00
1.674721088435374270e+02 0.000000000000000000e+00
1.678782766439909437e+02 0.000000000000000000e+00
1.683129251700680413e+02 0.000000000000000000e+00
1.687167346938775552e+02 0.000000000000000000e+00
1.691533786848072509e+02 0.000000000000000000e+00
1.695742403628117927e+02 0.000000000000000000e+00
1.700145124716553369e+02 0.000000000000000000e+00
1.704304761904761847e+02 0.000000000000000000e+00
1.708607709750566812e+02 0.000000000000000000e+00
1.712702040816326416e+02 0.000000000000000000e+00
1.716968707482993182e+02 0.000000000000000000e+00
1.721010430839002368e+02 0.000000000000000000e+00
1.725262585034013512e+02 0.000000000000000000e+00
1.729402267573696008e+02 0.000000000000000000e+00
1.733730612244897884e+02 0.000000000000000000e+00
1.737797732426303980e+02 0.000000000000000000e+00
1.742046258503401361e+02 0.000000000000000000e+00
1.746447165532879922e+02 0.000000000000000000e+00
1.750704761904761995e+02 0.000000000000000000e+00
1.755116553287981844e+02 0.000000000000000000e+00
1.759397732426303946e+02 0.000000000000000000e+00
1.763415873015873103e+02 0.000000000000000000e+00
1.767461224489796052e+02 0.000000000000000000e+00
1.771640816326530512e+02 0.000000000000000000e+00
1.775807709750566801e+02 0.000000000000000000e+00
1.780032653061224437e+02 0.000000000000000000e+00
1.784224943310657636e+02 0.000000000000000000e+00
1.788477097505669065e+02 0.000000000000000000e+00
1.792720181405895801e+02 0.000000000000000000e+00
1.796979591836734755e+02 0.000000000000000000e+00
1.801151927437641689e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.843132879818594176e+02 0.000000000000000000e+00
1.847316099773242684e+02 0.000000000000000000e+00
1.851395918367346951e+02 0.000000000000000000e+00
1.855499319727891248e+02 0.000000000000000000e+00
1.859649886619999961e+02 0.000000000000000000e+00
1.863883900226757362e+02 0.000000000000000000e+00
1.868047165532879887e+02 0.000000000000000000e+00
1.872266666666666595e+02 0.000000000000000000e+00
1.876513378684807378e+02 0.000000000000000000e+00
1.880707482990000017e+02 1.000000000000000000e+00
1.884923355999999899e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.905745124716553391e+02 0.000000000000000000e+00
1.910008163259999776e+02 0.000000000000000000e+00
1.914155102040816416e+02 0.000000000000000000e+00
1.918360090699999887e+02 0.000000000000000000e+00
1.922525170068027194e+02 0.000000000000000000e+00
1.926813605442176822e+02 0.000000000000000000e+00
1.931042176870748222e+02 0.000000000000000000e+00
1.935105668934240271e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.947894784580498992e+02 0.000000000000000000e+00
1.952090702947845671e+02 0.000000000000000000e+00
1.956468027210884486e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.968934240362811749e+02 0.000000000000000000e+00
1.973407709750566994e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.985656235827664489e+02 0.000000000000000000e+00
1.989688888879999809e+02 0.000000000000000000e+00
1.993824943310657716e+02 0.000000000000000000e+00
1.998013605442176868e+02 0.000000000000000000e+00
2.002251247165532959e+02 0.000000000000000000e+00
2.006661224489795927e+02 0.000000000000000000e+00
2.010742857142857076e+02 0.000000000000000000e+00
2.014956916099773139e+02 0.000000000000000000e+00
2.019219954648526141e+02 0.000000000000000000e+00
2.023341496598639537e+02 0.000000000000000000e+00
2.027506575963718944e+02 0.000000000000000000e+00
2.031775056689342307e+02 0.000000000000000000e+00
2.036146938775510193e+02 0.000000000000000000e+00
2.040163265306122469e+02 0.000000000000000000e+00
2.044446258503401452e+02 0.000000000000000000e+00
2.048575056689342375e+02 0.000000000000000000e+00
2.052847165532879785e+02 0.000000000000000000e+00
2.057030385487528292e+02 0.000000000000000000e+00
2.061157369614512334e+02 0.000000000000000000e+00
2.065349659863945533e+02 0.000000000000000000e+00
2.069405895691610056e+02 0.000000000000000000e+00
2.073668934240362773e+02 0.000000000000000000e+00


==> J08.dat <==
6.599909297052153789e+00 0.000000000000000000e+00
6.998639455782313057e+00 0.000000000000000000e+00
7.402811791383220097e+00 0.000000000000000000e+00
7.785396825396825093e+00 0.000000000000000000e+00
8.204444444444444429e+00 0.000000000000000000e+00
8.601020408000000117e+00 0.000000000000000000e+00
8.997551020408163680e+00 0.000000000000000000e+00
9.406802721088435959e+00 0.000000000000000000e+00
9.821678004535147721e+00 0.000000000000000000e+00
1.022551020399999899e+01 0.000000000000000000e+00
1.062077097505668988e+01 0.000000000000000000e+00
1.103061224400000029e+01 1.000000000000000000e+00
1.143571428499999953e+01 1.000000000000000000e+00
nan -1.000000000000000000e+00
1.227011337868480645e+01 0.000000000000000000e+00
1.270040816326530653e+01 0.000000000000000000e+00
1.311582766439909342e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.475918367299999900e+01 1.000000000000000000e+00
1.516734693799999967e+01 1.000000000000000000e+00
1.557755101999999958e+01 1.000000000000000000e+00
1.599387755099999886e+01 1.000000000000000000e+00
1.641836734600000014e+01 1.000000000000000000e+00
1.681734693800000002e+01 1.000000000000000000e+00
1.724081632599999736e+01 1.000000000000000000e+00
nan -1.000000000000000000e+00
1.806020408099999841e+01 1.000000000000000000e+00
1.845102040799999799e+01 1.000000000000000000e+00
1.887448979499999879e+01 1.000000000000000000e+00
1.927346938700000223e+01 1.000000000000000000e+00
1.971632652999999991e+01 1.000000000000000000e+00
2.012653061199999982e+01 1.000000000000000000e+00
2.054489795900000004e+01 1.000000000000000000e+00
2.096020408100000054e+01 1.000000000000000000e+00
2.136428571400000109e+01 1.000000000000000000e+00
2.178265306099999776e+01 1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.556390022675736873e+01 0.000000000000000000e+00
2.596843537414966008e+01 0.000000000000000000e+00
2.639873015873016016e+01 0.000000000000000000e+00
2.681122448900000066e+01 1.000000000000000000e+00
2.721734693800000215e+01 1.000000000000000000e+00
2.762755101999999852e+01 1.000000000000000000e+00
2.801326530599999742e+01 1.000000000000000000e+00
2.842448979499999950e+01 1.000000000000000000e+00
2.883571428500000167e+01 1.000000000000000000e+00
2.926734693800000287e+01 1.000000000000000000e+00
2.967959183600000017e+01 1.000000000000000000e+00
3.008775510199999914e+01 1.000000000000000000e+00
3.051020408099999770e+01 1.000000000000000000e+00
3.091326530599999955e+01 1.000000000000000000e+00
3.131530612199999908e+01 1.000000000000000000e+00
3.171326530600000027e+01 1.000000000000000000e+00
3.214285714199999688e+01 1.000000000000000000e+00
3.255918367299999971e+01 1.000000000000000000e+00
3.297653061199999769e+01 1.000000000000000000e+00
3.339183673400000174e+01 1.000000000000000000e+00
3.378877551000000068e+01 1.000000000000000000e+00
3.419693877499999957e+01 1.000000000000000000e+00
3.461122448900000137e+01 1.000000000000000000e+00
3.501428571400000322e+01 1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
4.131573696145125041e+01 0.000000000000000000e+00
4.172752834467119953e+01 0.000000000000000000e+00
4.214131519274376103e+01 0.000000000000000000e+00
4.257668934240362546e+01 0.000000000000000000e+00
4.300916099773242962e+01 0.000000000000000000e+00
4.340698412698412767e+01 0.000000000000000000e+00
4.383600907029478577e+01 0.000000000000000000e+00
4.427029478458049994e+01 0.000000000000000000e+00
4.468861678004535065e+01 0.000000000000000000e+00
4.512780045351473746e+01 0.000000000000000000e+00
4.554340136054421606e+01 0.000000000000000000e+00
4.595628117913832256e+01 0.000000000000000000e+00
4.640054421768707726e+01 0.000000000000000000e+00
4.680199546485260953e+01 0.000000000000000000e+00
4.722267573696144893e+01 0.000000000000000000e+00
4.764371882086167886e+01 0.000000000000000000e+00
4.807782312925169776e+01 0.000000000000000000e+00
4.852462585034013642e+01 0.000000000000000000e+00
4.892807256235827396e+01 0.000000000000000000e+00
4.936798185941042760e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
5.184435374149659737e+01 0.000000000000000000e+00
5.227029478458049994e+01 0.000000000000000000e+00
5.269097505668933934e+01 0.000000000000000000e+00
5.311401360544217454e+01 0.000000000000000000e+00
5.352580498866213077e+01 0.000000000000000000e+00
5.394938775510203754e+01 0.000000000000000000e+00
5.436734693800000429e+01 1.000000000000000000e+00
5.479795918300000324e+01 1.000000000000000000e+00
5.519387755100000703e+01 1.000000000000000000e+00
5.560816326500000173e+01 1.000000000000000000e+00
5.602040816299999904e+01 1.000000000000000000e+00
5.645918367300000540e+01 1.000000000000000000e+00
5.687142857100000271e+01 1.000000000000000000e+00
5.727551020399999970e+01 1.000000000000000000e+00
5.770000000000000284e+01 1.000000000000000000e+00
5.810816326500000173e+01 1.000000000000000000e+00
5.851224489699999509e+01 1.000000000000000000e+00
5.895102040800000509e+01 1.000000000000000000e+00
5.936734693800000429e+01 1.000000000000000000e+00
5.979591836699999874e+01 1.000000000000000000e+00
6.021836734600000085e+01 1.000000000000000000e+00
6.063673469300000107e+01 1.000000000000000000e+00
6.105714285699999522e+01 1.000000000000000000e+00
6.148163265299999836e+01 1.000000000000000000e+00
6.188571428499999882e+01 1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
6.746049886621315750e+01 0.000000000000000000e+00
6.789188208616779718e+01 0.000000000000000000e+00
6.830784580498865921e+01 0.000000000000000000e+00
6.872435374149659992e+01 0.000000000000000000e+00
6.914467120181406301e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
7.000253968253967685e+01 0.000000000000000000e+00
7.043410430839001890e+01 0.000000000000000000e+00
7.086984126984127386e+01 0.000000000000000000e+00
7.129723356009070301e+01 0.000000000000000000e+00
7.171718820861677557e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
7.425102040800000225e+01 1.000000000000000000e+00
7.470816326499999604e+01 1.000000000000000000e+00
7.513650793650793958e+01 0.000000000000000000e+00
7.556825396825396979e+01 0.000000000000000000e+00
7.597859410430838523e+01 0.000000000000000000e+00
7.641632653000000630e+01 1.000000000000000000e+00
7.686657596371881596e+01 0.000000000000000000e+00
7.731392290249432619e+01 0.000000000000000000e+00
7.771337868480725319e+01 0.000000000000000000e+00
7.813405895691610681e+01 0.000000000000000000e+00
7.853387755102041012e+01 0.000000000000000000e+00
7.897052154195012008e+01 0.000000000000000000e+00
7.940408163265306030e+01 0.000000000000000000e+00
7.985741496598639344e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
8.071473922902494280e+01 0.000000000000000000e+00
8.112707482993197061e+01 0.000000000000000000e+00
8.156916099773242479e+01 0.000000000000000000e+00
8.199437641723355341e+01 0.000000000000000000e+00
8.243482993197278574e+01 0.000000000000000000e+00
8.285188208616780514e+01 0.000000000000000000e+00
8.327074829931973454e+01 0.000000000000000000e+00
8.368126984126983814e+01 0.000000000000000000e+00
8.413460317460317128e+01 0.000000000000000000e+00
8.454385487528344356e+01 0.000000000000000000e+00
8.495564625850340690e+01 0.000000000000000000e+00
8.535963718820862312e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
8.746612244897958988e+01 0.000000000000000000e+00
8.791510204081632196e+01 0.000000000000000000e+00
8.833832199546485242e+01 0.000000000000000000e+00
8.875882086167800367e+01 0.000000000000000000e+00
8.917750566893424491e+01 0.000000000000000000e+00
8.958984126984127272e+01 0.000000000000000000e+00
9.000870748299320212e+01 0.000000000000000000e+00
9.041687074829931703e+01 0.000000000000000000e+00
9.085587301587301567e+01 0.000000000000000000e+00
9.126113378684807742e+01 0.000000000000000000e+00
9.170448979591836292e+01 0.000000000000000000e+00
9.211845804988662678e+01 0.000000000000000000e+00
9.255147392290248831e+01 0.000000000000000000e+00
9.294058956916099135e+01 0.000000000000000000e+00
9.332698412698412938e+01 0.000000000000000000e+00
9.370485260770975344e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
9.750476190476190652e+01 0.000000000000000000e+00
9.790040816326531115e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
9.889034013605441942e+01 0.000000000000000000e+00
9.930757369614512697e+01 0.000000000000000000e+00
9.971011337868480950e+01 0.000000000000000000e+00
1.001433106575963734e+02 0.000000000000000000e+00
1.005612698412698478e+02 0.000000000000000000e+00
1.010008163265306109e+02 0.000000000000000000e+00
1.014039002267573721e+02 0.000000000000000000e+00
1.018269387755102002e+02 0.000000000000000000e+00
1.022193197278911612e+02 0.000000000000000000e+00
1.026632199546485253e+02 0.000000000000000000e+00
1.030664852607709747e+02 0.000000000000000000e+00
1.034979591829999919e+02 1.000000000000000000e+00
1.039181859410430775e+02 0.000000000000000000e+00
1.043423129251700630e+02 0.000000000000000000e+00
1.047421315192743805e+02 0.000000000000000000e+00
1.051689795918367309e+02 0.000000000000000000e+00
1.055845804988662167e+02 0.000000000000000000e+00
1.060110657596371908e+02 0.000000000000000000e+00
1.064253968253968310e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.072874376417233577e+02 0.000000000000000000e+00
1.077206349206349216e+02 0.000000000000000000e+00
1.081269841269841265e+02 0.000000000000000000e+00
1.085641723356009010e+02 0.000000000000000000e+00
1.089872108843537433e+02 0.000000000000000000e+00
1.094171428571428635e+02 0.000000000000000000e+00
1.098327437641723350e+02 0.000000000000000000e+00
1.102779138321995447e+02 0.000000000000000000e+00
1.106862585034013620e+02 0.000000000000000000e+00
1.111484807256235854e+02 0.000000000000000000e+00
1.115325170068027205e+02 0.000000000000000000e+00
1.119238095238095241e+02 0.000000000000000000e+00
1.123789569160997672e+02 0.000000000000000000e+00
1.127813151927437616e+02 0.000000000000000000e+00
1.132285714279999951e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
1.140792743764172315e+02 0.000000000000000000e+00
1.145375056689342443e+02 0.000000000000000000e+00
1.149456689342403592e+02 0.000000000000000000e+00
1.153746938775510245e+02 0.000000000000000000e+00
1.157888435374149623e+02 0.000000000000000000e+00
1.162071655328798130e+02 0.000000000000000000e+00
1.166058956916099731e+02 0.000000000000000000e+00
1.170561451247165508e+02 0.000000000000000000e+00
1.174744671201814015e+02 0.000000000000000000e+00
1.179243537414966028e+02 0.000000000000000000e+00
1.183069387755102042e+02 0.000000000000000000e+00
1.187631746031746047e+02 0.000000000000000000e+00
1.191731519274376438e+02 0.000000000000000000e+00
1.195990929705215393e+02 0.000000000000000000e+00
1.200214058956916148e+02 0.000000000000000000e+00
1.204460770975056647e+02 0.000000000000000000e+00
1.208749206349206418e+02 0.000000000000000000e+00
1.213184580498866154e+02 0.000000000000000000e+00
1.217473015873015925e+02 0.000000000000000000e+00
1.221890249433106561e+02 0.000000000000000000e+00
1.225921088435374173e+02 0.000000000000000000e+00
1.230419954648526044e+02 0.000000000000000000e+00
1.234534240362811772e+02 0.000000000000000000e+00
1.238857142850000059e+02 1.000000000000000000e+00
1.243103854875283503e+02 0.000000000000000000e+00
1.247530158730158689e+02 0.000000000000000000e+00
1.251800453514739218e+02 0.000000000000000000e+00
1.256058049886621291e+02 0.000000000000000000e+00
1.260163265306122469e+02 0.000000000000000000e+00
1.264286621315192747e+02 0.000000000000000000e+00
1.268674829931972852e+02 0.000000000000000000e+00
1.273173696145124723e+02 0.000000000000000000e+00
1.277313378684807219e+02 0.000000000000000000e+00
1.281509297052154182e+02 0.000000000000000000e+00
1.285953741496598752e+02 0.000000000000000000e+00
1.290240362811791499e+02 0.000000000000000000e+00
1.294672108843537330e+02 0.000000000000000000e+00
1.298998639455782325e+02 0.000000000000000000e+00
1.303149206349206395e+02 0.000000000000000000e+00
1.307361451247165576e+02 0.000000000000000000e+00
1.311876643990929665e+02 0.000000000000000000e+00
1.315999999999999943e+02 1.000000000000000000e+00
1.320081632650000074e+02 1.000000000000000000e+00
1.324408163260000038e+02 1.000000000000000000e+00
1.328612244889999943e+02 1.000000000000000000e+00
1.332979591829999890e+02 1.000000000000000000e+00
1.337163265300000035e+02 1.000000000000000000e+00
1.341571428569999966e+02 1.000000000000000000e+00
1.345632653060000052e+02 1.000000000000000000e+00
1.350020408160000045e+02 1.000000000000000000e+00
1.354244897949999995e+02 1.000000000000000000e+00
1.358428571420000139e+02 1.000000000000000000e+00
1.362744671201814128e+02 0.000000000000000000e+00
1.367011337868480609e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.405915646258503386e+02 0.000000000000000000e+00
1.410195011337868607e+02 0.000000000000000000e+00
1.414370975056689304e+02 0.000000000000000000e+00
1.418713832199546516e+02 0.000000000000000000e+00
1.422938775510204152e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.431339682539682485e+02 0.000000000000000000e+00
1.435668027210884361e+02 0.000000000000000000e+00
1.439954648526077108e+02 0.000000000000000000e+00
1.444448979590000022e+02 1.000000000000000000e+00
1.448591836729999898e+02 1.000000000000000000e+00
1.452938775510000085e+02 1.000000000000000000e+00
1.457224489790000064e+02 1.000000000000000000e+00
1.461591836730000011e+02 1.000000000000000000e+00
1.465775510199999871e+02 1.000000000000000000e+00
1.470102040810000119e+02 1.000000000000000000e+00
1.474265306119999934e+02 1.000000000000000000e+00
1.478693877549999911e+02 1.000000000000000000e+00
1.483102040809999949e+02 1.000000000000000000e+00
1.487612244889999999e+02 1.000000000000000000e+00
1.491734693870000115e+02 1.000000000000000000e+00
1.496122448970000107e+02 1.000000000000000000e+00
1.500270294784580472e+02 0.000000000000000000e+00
1.504373696145124768e+02 0.000000000000000000e+00
1.508591383219954594e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.525656235827664489e+02 0.000000000000000000e+00
1.529886621315192770e+02 0.000000000000000000e+00
1.534115192743764169e+02 0.000000000000000000e+00
1.538062585034013523e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.554976870748299405e+02 0.000000000000000000e+00
1.559225396825396786e+02 0.000000000000000000e+00
1.563332426303854845e+02 0.000000000000000000e+00
1.567469387749999896e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.592818140589569111e+02 0.000000000000000000e+00
1.596775510200000099e+02 0.000000000000000000e+00
1.600970521541950120e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.626077097505668974e+02 0.000000000000000000e+00
1.630249433106575907e+02 0.000000000000000000e+00
1.634445351473922869e+02 0.000000000000000000e+00
1.638410884353741608e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.696527891156462715e+02 0.000000000000000000e+00
1.700613151927437627e+02 0.000000000000000000e+00
1.704794557823129253e+02 0.000000000000000000e+00
1.708752834467120181e+02 0.000000000000000000e+00
1.713095691609977393e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.729915646258503443e+02 0.000000000000000000e+00
1.733844897959183697e+02 0.000000000000000000e+00
1.738046258503401305e+02 0.000000000000000000e+00
1.741917460317460211e+02 0.000000000000000000e+00
1.746347392290249445e+02 0.000000000000000000e+00
1.750614058956916210e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.763377777777777737e+02 0.000000000000000000e+00
1.767287074829932010e+02 0.000000000000000000e+00
1.771711564625850315e+02 0.000000000000000000e+00
1.775724263038548827e+02 0.000000000000000000e+00
1.779911111111111097e+02 0.000000000000000000e+00
1.783958276643990928e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.813253514739228933e+02 0.000000000000000000e+00
1.817389569160997667e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.842623129251700789e+02 0.000000000000000000e+00
1.846933333333333280e+02 0.000000000000000000e+00
1.851000453514739092e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.879336054421768836e+02 0.000000000000000000e+00
1.883570068027210880e+02 0.000000000000000000e+00


==> J09.dat <==
3.359619047619047905e+01 0.000000000000000000e+00
3.385868480725623897e+01 0.000000000000000000e+00
3.411954648526076994e+01 0.000000000000000000e+00
3.438167800453514644e+01 0.000000000000000000e+00
3.464163265306122241e+01 0.000000000000000000e+00
3.490975056689342182e+01 0.000000000000000000e+00
3.515936507900000407e+01 0.000000000000000000e+00
3.543147392290249087e+01 0.000000000000000000e+00
3.568163265306122156e+01 0.000000000000000000e+00
3.592780045351474172e+01 0.000000000000000000e+00
3.617324263038548793e+01 0.000000000000000000e+00
3.645188208616779946e+01 0.000000000000000000e+00
3.670476190476190226e+01 0.000000000000000000e+00
3.695727891156462874e+01 0.000000000000000000e+00
3.720961451247165286e+01 0.000000000000000000e+00
3.749151927399999806e+01 0.000000000000000000e+00
3.772462585034013927e+01 0.000000000000000000e+00
3.798839002267573761e+01 0.000000000000000000e+00
3.823909297052153988e+01 0.000000000000000000e+00
3.851192743764172377e+01 0.000000000000000000e+00
3.876607709750567210e+01 0.000000000000000000e+00
3.903274376417233782e+01 0.000000000000000000e+00
3.928761904761904589e+01 0.000000000000000000e+00
3.955519274376417371e+01 0.000000000000000000e+00
3.980916099773242678e+01 0.000000000000000000e+00
4.006077097505669116e+01 0.000000000000000000e+00
4.031074829931972658e+01 0.000000000000000000e+00
4.056453514739229149e+01 0.000000000000000000e+00
4.083029478458050221e+01 0.000000000000000000e+00
4.107791383219954895e+01 0.000000000000000000e+00
4.132916099773242280e+01 0.000000000000000000e+00
4.158476190476190482e+01 0.000000000000000000e+00
4.181460317460317810e+01 0.000000000000000000e+00
4.208743764172335489e+01 0.000000000000000000e+00
4.234721088435374270e+01 0.000000000000000000e+00
4.261260770975057000e+01 0.000000000000000000e+00
4.285714285714285410e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
4.337469387755101735e+01 0.000000000000000000e+00
4.363482993197278859e+01 0.000000000000000000e+00
4.389569160997732666e+01 0.000000000000000000e+00
4.417269841269840924e+01 0.000000000000000000e+00
4.441015873015872728e+01 0.000000000000000000e+00
4.468390022675736617e+01 0.000000000000000000e+00
4.493115646258503659e+01 0.000000000000000000e+00
4.519854875283446916e+01 0.000000000000000000e+00
4.545995464852607881e+01 0.000000000000000000e+00
4.570612244897959187e+01 0.000000000000000000e+00
4.595446712018140545e+01 0.000000000000000000e+00
4.622730158730158934e+01 0.000000000000000000e+00
4.648272108843537609e+01 0.000000000000000000e+00
4.674321995464852364e+01 0.000000000000000000e+00
4.698884353741496511e+01 0.000000000000000000e+00
4.725732426303854794e+01 0.000000000000000000e+00
4.749424036281179440e+01 0.000000000000000000e+00
4.776054421768707670e+01 0.000000000000000000e+00
4.800344671201813895e+01 0.000000000000000000e+00
4.825614512471655360e+01 0.000000000000000000e+00
4.850394557823129560e+01 0.000000000000000000e+00
4.877641723356008896e+01 0.000000000000000000e+00
4.902385487528344754e+01 0.000000000000000000e+00
4.927818594104308403e+01 0.000000000000000000e+00
4.952272108843537524e+01 0.000000000000000000e+00
4.979972789115646492e+01 0.000000000000000000e+00
5.002104308390022425e+01 0.000000000000000000e+00
5.028426303854875101e+01 0.000000000000000000e+00
5.051102040816326877e+01 0.000000000000000000e+00
5.078077097505669002e+01 0.000000000000000000e+00
5.104816326530612258e+01 0.000000000000000000e+00
5.129106575963718484e+01 0.000000000000000000e+00
5.155319727891156134e+01 0.000000000000000000e+00
5.183655328798185735e+01 0.000000000000000000e+00
5.209414965986394463e+01 0.000000000000000000e+00
5.234757369614512612e+01 0.000000000000000000e+00
5.259990929705215734e+01 0.000000000000000000e+00
5.285950113378684989e+01 0.000000000000000000e+00
5.309151927437641660e+01 0.000000000000000000e+00
5.336743764172335602e+01 0.000000000000000000e+00
5.360181405895691853e+01 0.000000000000000000e+00
5.387718820861677926e+01 0.000000000000000000e+00
5.411845804988661968e+01 0.000000000000000000e+00
5.437043083900226748e+01 0.000000000000000000e+00
5.463256235827664398e+01 0.000000000000000000e+00
5.488544217687074678e+01 0.000000000000000000e+00
5.514557823129251801e+01 0.000000000000000000e+00
5.541260770975056715e+01 0.000000000000000000e+00
5.566984126984127101e+01 0.000000000000000000e+00
5.592725623582766303e+01 0.000000000000000000e+00
5.617596371882086004e+01 0.000000000000000000e+00
5.643918367346938680e+01 0.000000000000000000e+00
5.668861678004535065e+01 0.000000000000000000e+00
5.695274376417233242e+01 0.000000000000000000e+00
5.720653061224489733e+01 0.000000000000000000e+00
5.745759637188208302e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
5.844807256235827708e+01 0.000000000000000000e+00
5.872272108843537097e+01 0.000000000000000000e+00
5.898358276643990905e+01 0.000000000000000000e+00
5.921759637188208814e+01 0.000000000000000000e+00
5.949678004500000128e+01 1.000000000000000000e+00
5.972897959100000520e+01 1.000000000000000000e+00
6.000634920634920633e+01 0.000000000000000000e+00
6.025342403628118149e+01 0.000000000000000000e+00
6.050412698412698376e+01 0.000000000000000000e+00
6.076535147392290526e+01 0.000000000000000000e+00
6.102766439909296992e+01 0.000000000000000000e+00
6.127473922902494508e+01 0.000000000000000000e+00
6.154557823129251659e+01 0.000000000000000000e+00
6.179954648526076966e+01 0.000000000000000000e+00
6.203918367346938822e+01 0.000000000000000000e+00
6.230657596371882079e+01 0.000000000000000000e+00
6.257886621315192599e+01 0.000000000000000000e+00
6.281687074829932271e+01 0.000000000000000000e+00
6.309043083900226634e+01 0.000000000000000000e+00
6.334204081632653072e+01 0.000000000000000000e+00
6.360471655328797880e+01 0.000000000000000000e+00
6.385269841269841606e+01 0.000000000000000000e+00
6.411773242630385994e+01 0.000000000000000000e+00
6.435755102040816666e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
6.538503401360544842e+01 0.000000000000000000e+00
6.564081632653061149e+01 0.000000000000000000e+00
6.586068027210883713e+01 0.000000000000000000e+00
6.608888888888888857e+01 0.000000000000000000e+00
6.633723356009070926e+01 0.000000000000000000e+00
6.659229024943310549e+01 0.000000000000000000e+00
6.684009070294784749e+01 0.000000000000000000e+00
6.709442176870747687e+01 0.000000000000000000e+00
6.735600907029478890e+01 0.000000000000000000e+00
6.761215419500000223e+01 0.000000000000000000e+00
6.784943310657595816e+01 0.000000000000000000e+00
6.810920634920634598e+01 0.000000000000000000e+00
6.835120181405895323e+01 0.000000000000000000e+00
6.860190476190476261e+01 0.000000000000000000e+00
6.886820861678005201e+01 0.000000000000000000e+00
6.912707482993197061e+01 0.000000000000000000e+00
6.937505668934240077e+01 0.000000000000000000e+00
6.965659863945577968e+01 0.000000000000000000e+00
6.990984126984126590e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
7.039800453514739331e+01 0.000000000000000000e+00
7.067573696145124984e+01 0.000000000000000000e+00
7.090503401360544444e+01 0.000000000000000000e+00
7.117823129251701175e+01 0.000000000000000000e+00
7.143292517006803166e+01 0.000000000000000000e+00
7.169632653061223948e+01 0.000000000000000000e+00
7.194158730158730464e+01 0.000000000000000000e+00
7.220517006802721482e+01 0.000000000000000000e+00
7.244462585034013102e+01 0.000000000000000000e+00
7.270421768707483068e+01 0.000000000000000000e+00
7.295274376417233952e+01 0.000000000000000000e+00
7.320272108843536785e+01 0.000000000000000000e+00
7.344199546485261010e+01 0.000000000000000000e+00
7.370993197278912135e+01 0.000000000000000000e+00
7.395120181405896176e+01 0.000000000000000000e+00
7.420553287981859114e+01 0.000000000000000000e+00
7.444752834467119840e+01 0.000000000000000000e+00
7.472253968253967571e+01 0.000000000000000000e+00
7.496399092970521849e+01 0.000000000000000000e+00
7.523900226757369580e+01 0.000000000000000000e+00
7.548680272108843781e+01 0.000000000000000000e+00
7.573859410430839034e+01 0.000000000000000000e+00
7.598712018140589919e+01 0.000000000000000000e+00
7.626612244897958703e+01 0.000000000000000000e+00
7.650249433106576191e+01 0.000000000000000000e+00
7.675374149659863576e+01 0.000000000000000000e+00
7.700934240362812488e+01 0.000000000000000000e+00
7.727873015873015561e+01 0.000000000000000000e+00
7.751999999999999602e+01 0.000000000000000000e+00
7.778793650793650727e+01 0.000000000000000000e+00
7.803265306122449374e+01 0.000000000000000000e+00
7.828716553287982549e+01 0.000000000000000000e+00
7.854693877551019909e+01 0.000000000000000000e+00
7.880634920634921059e+01 0.000000000000000000e+00
7.904671201814059600e+01 0.000000000000000000e+00
7.931210884353741619e+01 0.000000000000000000e+00
7.955410430839002345e+01 0.000000000000000000e+00
7.982077097505668917e+01 0.000000000000000000e+00
8.007020408163265301e+01 0.000000000000000000e+00
8.033414965986393952e+01 0.000000000000000000e+00
8.058122448979591468e+01 0.000000000000000000e+00
8.085605442176870383e+01 0.000000000000000000e+00
8.109950113378684478e+01 0.000000000000000000e+00
8.137142857142856656e+01 0.000000000000000000e+00
8.161433106575964302e+01 0.000000000000000000e+00
8.186829931972789609e+01 0.000000000000000000e+00
8.209197278911564410e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
8.261224489795918657e+01 0.000000000000000000e+00
8.287600907029478492e+01 0.000000000000000000e+00
8.314829931972789723e+01 0.000000000000000000e+00
8.340480725623582714e+01 0.000000000000000000e+00
8.366367346938775995e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
8.525097505668934161e+01 0.000000000000000000e+00
8.550693877551020705e+01 0.000000000000000000e+00
8.574820861678004746e+01 0.000000000000000000e+00
8.601723356009070187e+01 0.000000000000000000e+00
8.626158730158729782e+01 0.000000000000000000e+00
8.650358276643990507e+01 0.000000000000000000e+00
8.676154195011338288e+01 0.000000000000000000e+00
8.703818594104308204e+01 0.000000000000000000e+00
8.727492063492063323e+01 0.000000000000000000e+00
8.754920634920634370e+01 0.000000000000000000e+00
8.779664399092970939e+01 0.000000000000000000e+00
8.806349206349206327e+01 0.000000000000000000e+00
8.831092970521541474e+01 0.000000000000000000e+00
8.858430839002267021e+01 0.000000000000000000e+00
8.882176870748298825e+01 0.000000000000000000e+00
8.909061224489795450e+01 0.000000000000000000e+00
8.934113378684807572e+01 0.000000000000000000e+00
8.960380952380953090e+01 0.000000000000000000e+00
8.984399092970521394e+01 0.000000000000000000e+00
9.011900226757369126e+01 0.000000000000000000e+00
9.036136054421768904e+01 0.000000000000000000e+00
9.063619047619047819e+01 0.000000000000000000e+00
9.089795918367346417e+01 0.000000000000000000e+00
9.114267573696145064e+01 0.000000000000000000e+00
9.140371882086168398e+01 0.000000000000000000e+00
9.166439909297052679e+01 0.000000000000000000e+00
9.191873015873015618e+01 0.000000000000000000e+00
9.219519274376416718e+01 0.000000000000000000e+00
9.245514739229024315e+01 0.000000000000000000e+00
9.272036281179138939e+01 0.000000000000000000e+00
9.297015873015872955e+01 0.000000000000000000e+00
9.322249433106576078e+01 0.000000000000000000e+00
9.346539682539682303e+01 0.000000000000000000e+00
9.373424036281178928e+01 0.000000000000000000e+00
9.399111111111110972e+01 0.000000000000000000e+00
9.425541950113378675e+01 0.000000000000000000e+00
9.450485260770975060e+01 0.000000000000000000e+00
9.475755102040815814e+01 0.000000000000000000e+00
9.501242630385488042e+01 0.000000000000000000e+00
9.526312925170067558e+01 0.000000000000000000e+00
9.552634920634920945e+01 0.000000000000000000e+00
9.579519274376417570e+01 0.000000000000000000e+00
9.603065759637188137e+01 0.000000000000000000e+00
9.629696145124717077e+01 0.000000000000000000e+00
9.654621315192743225e+01 0.000000000000000000e+00
9.681959183673468772e+01 0.000000000000000000e+00
9.707428571428570763e+01 0.000000000000000000e+00
9.734095238095238756e+01 0.000000000000000000e+00
9.757278911564625901e+01 0.000000000000000000e+00
9.784598639455782632e+01 0.000000000000000000e+00
9.810575963718821413e+01 0.000000000000000000e+00
9.836444444444444457e+01 0.000000000000000000e+00
9.861351473922901789e+01 0.000000000000000000e+00
9.887328798185940570e+01 0.000000000000000000e+00
9.911873015873015902e+01 0.000000000000000000e+00
9.939990929705214739e+01 0.000000000000000000e+00
9.965151927437641177e+01 0.000000000000000000e+00
9.990929705215420142e+01 0.000000000000000000e+00
1.001643537414965976e+02 0.000000000000000000e+00
1.004250340136054405e+02 0.000000000000000000e+00
1.006770068027210954e+02 0.000000000000000000e+00
1.009496598639455840e+02 0.000000000000000000e+00
1.011900226757369552e+02 0.000000000000000000e+00
1.014497959183673430e+02 0.000000000000000000e+00
1.017102947845804977e+02 0.000000000000000000e+00
1.019749659863945510e+02 0.000000000000000000e+00
1.022327437641723407e+02 0.000000000000000000e+00
1.025168253968253964e+02 0.000000000000000000e+00
1.027620861678004474e+02 0.000000000000000000e+00
1.030378231292517057e+02 0.000000000000000000e+00
1.032908843537414896e+02 0.000000000000000000e+00
1.035488435374149674e+02 0.000000000000000000e+00
1.038004535147392318e+02 0.000000000000000000e+00
1.040780045351473859e+02 0.000000000000000000e+00
1.043365079365079424e+02 0.000000000000000000e+00
1.045772335600907041e+02 0.000000000000000000e+00
1.048186848072562327e+02 0.000000000000000000e+00
1.051076643990929682e+02 0.000000000000000000e+00
1.053632653061224431e+02 0.000000000000000000e+00
1.056264852607709770e+02 0.000000000000000000e+00
1.058800907029478395e+02 0.000000000000000000e+00
1.061532879818594068e+02 0.000000000000000000e+00
1.064050793650793594e+02 0.000000000000000000e+00
1.066663038548752809e+02 0.000000000000000000e+00
1.069171882086167784e+02 0.000000000000000000e+00
1.071874829931972783e+02 0.000000000000000000e+00
1.074414512471655314e+02 0.000000000000000000e+00
1.077119274376417195e+02 0.000000000000000000e+00
1.079635374149659839e+02 0.000000000000000000e+00
1.082416326530612309e+02 0.000000000000000000e+00
1.084838095238095264e+02 0.000000000000000000e+00
1.087501133786848015e+02 0.000000000000000000e+00
1.089926530612244875e+02 0.000000000000000000e+00
1.092598639455782319e+02 0.000000000000000000e+00
1.095238095238095184e+02 0.000000000000000000e+00
1.097902947845804960e+02 0.000000000000000000e+00
1.100502494331065719e+02 0.000000000000000000e+00
1.103192743764172405e+02 0.000000000000000000e+00
1.105770521541950160e+02 0.000000000000000000e+00
1.108513378684807265e+02 0.000000000000000000e+00
1.111029478458049908e+02 0.000000000000000000e+00
1.113563718820861652e+02 0.000000000000000000e+00
1.116096145124716514e+02 0.000000000000000000e+00
1.118851700680272074e+02 0.000000000000000000e+00
1.121356916099773287e+02 0.000000000000000000e+00
1.124123356009070278e+02 0.000000000000000000e+00
1.126699319727891151e+02 0.000000000000000000e+00
1.129273469387755142e+02 0.000000000000000000e+00
1.131862131519274328e+02 0.000000000000000000e+00
1.134572335600906996e+02 0.000000000000000000e+00
1.136910657596371834e+02 0.000000000000000000e+00
1.139582766439909278e+02 0.000000000000000000e+00
1.142149659863945601e+02 0.000000000000000000e+00
1.144830839002267595e+02 0.000000000000000000e+00
1.147388662131519226e+02 0.000000000000000000e+00
1.150037188208616783e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.155481179138322005e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.160477097505668951e+02 0.000000000000000000e+00
1.163287074829931953e+02 0.000000000000000000e+00
1.165868480725623613e+02 0.000000000000000000e+00
1.168417233560090693e+02 0.000000000000000000e+00
1.171254421768707488e+02 0.000000000000000000e+00
1.173834013605442124e+02 0.000000000000000000e+00
1.176618594104308357e+02 0.000000000000000000e+00
1.179102040816326564e+02 0.000000000000000000e+00
1.181794104308389990e+02 0.000000000000000000e+00
1.184312018140589515e+02 0.000000000000000000e+00
1.187080272108843531e+02 0.000000000000000000e+00
1.189630839002267635e+02 0.000000000000000000e+00
1.192259410430839068e+02 0.000000000000000000e+00
1.194728344671201796e+02 0.000000000000000000e+00
1.197434920634920701e+02 0.000000000000000000e+00
1.199894784580498879e+02 0.000000000000000000e+00
1.202387301587301636e+02 0.000000000000000000e+00
1.205133786848072504e+02 0.000000000000000000e+00
1.207940136054421743e+02 0.000000000000000000e+00
1.210276643990929699e+02 0.000000000000000000e+00
1.213048526077097478e+02 0.000000000000000000e+00
1.215570068027210908e+02 0.000000000000000000e+00
1.218338321995464923e+02 0.000000000000000000e+00
1.220830839002267538e+02 0.000000000000000000e+00
1.223334240362811727e+02 0.000000000000000000e+00
1.225944671201814060e+02 0.000000000000000000e+00
1.228477097505668922e+02 0.000000000000000000e+00
1.231102040816326593e+02 0.000000000000000000e+00
1.233939229024943245e+02 0.000000000000000000e+00
1.236371882086167773e+02 0.000000000000000000e+00
1.238902494331065753e+02 0.000000000000000000e+00
1.241621768707482971e+02 0.000000000000000000e+00
1.244159637188208620e+02 0.000000000000000000e+00
1.246806349206349154e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.254675736961451236e+02 0.000000000000000000e+00
1.257106575963718882e+02 0.000000000000000000e+00
1.259992743764172332e+02 0.000000000000000000e+00
1.262349206349206412e+02 0.000000000000000000e+00
1.265171882086167869e+02 0.000000000000000000e+00
1.267677097505668939e+02 0.000000000000000000e+00
1.270412698412698376e+02 0.000000000000000000e+00
1.272868934240362790e+02 0.000000000000000000e+00
1.275441269841269900e+02 0.000000000000000000e+00
1.278009977324263104e+02 0.000000000000000000e+00
1.280649433106575827e+02 0.000000000000000000e+00
1.283092970521541929e+02 0.000000000000000000e+00
1.285863038548752968e+02 0.000000000000000000e+00
1.288330158730158814e+02 0.000000000000000000e+00
1.291103854875283332e+02 0.000000000000000000e+00
1.293632653061224573e+02 0.000000000000000000e+00
1.296321088435374236e+02 0.000000000000000000e+00
1.298882539682539630e+02 0.000000000000000000e+00
1.301456689342403763e+02 0.000000000000000000e+00
1.303914739229024917e+02 0.000000000000000000e+00
1.306726530612244801e+02 0.000000000000000000e+00
1.309171882086167784e+02 0.000000000000000000e+00
1.311902040816326576e+02 0.000000000000000000e+00
1.314496145124716691e+02 0.000000000000000000e+00
1.317024943310657648e+02 0.000000000000000000e+00
1.319727891156462647e+02 0.000000000000000000e+00
1.322269387755102059e+02 0.000000000000000000e+00
1.324888888888888800e+02 0.000000000000000000e+00
1.327600907020000136e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.335356009070294760e+02 0.000000000000000000e+00
1.338022675736961560e+02 0.000000000000000000e+00
1.340578684807256309e+02 0.000000000000000000e+00
1.343337868480725490e+02 0.000000000000000000e+00
1.345841269841269821e+02 0.000000000000000000e+00
1.348428117913832125e+02 0.000000000000000000e+00
1.350858956916099771e+02 0.000000000000000000e+00
1.353627210884353644e+02 0.000000000000000000e+00
1.356076190476190391e+02 0.000000000000000000e+00
1.358822675736961401e+02 0.000000000000000000e+00
1.361418594104308397e+02 0.000000000000000000e+00
1.364034467120181375e+02 0.000000000000000000e+00
1.366570521541950143e+02 0.000000000000000000e+00
1.369072108843537308e+02 0.000000000000000000e+00
1.371718820861678125e+02 0.000000000000000000e+00
1.374485260770975117e+02 0.000000000000000000e+00
1.377070294784580540e+02 0.000000000000000000e+00
1.379764172335600847e+02 0.000000000000000000e+00
1.382260317460317367e+02 0.000000000000000000e+00
1.384848979591836837e+02 0.000000000000000000e+00
1.387457596371882005e+02 0.000000000000000000e+00
1.390091609977324367e+02 0.000000000000000000e+00
1.392685714285714198e+02 0.000000000000000000e+00
1.395268934240362739e+02 0.000000000000000000e+00
1.397841269841269707e+02 0.000000000000000000e+00
1.400546031746031872e+02 0.000000000000000000e+00
1.403147392290249513e+02 0.000000000000000000e+00
1.405779591836734710e+02 0.000000000000000000e+00
1.408337414965986341e+02 0.000000000000000000e+00
1.410931519274376456e+02 0.000000000000000000e+00
1.413443990929705194e+02 0.000000000000000000e+00
1.415918367346938851e+02 0.000000000000000000e+00
1.418552380952380929e+02 0.000000000000000000e+00
1.421226303854875255e+02 0.000000000000000000e+00
1.423762358276644022e+02 0.000000000000000000e+00
1.426394557823129219e+02 0.000000000000000000e+00
1.428997732426303742e+02 0.000000000000000000e+00
1.431464852607709872e+02 0.000000000000000000e+00
1.434147845804988606e+02 0.000000000000000000e+00
1.436676643990929847e+02 0.000000000000000000e+00
1.439167346938775438e+02 0.000000000000000000e+00
1.441902947845804874e+02 0.000000000000000000e+00
1.444380952380952294e+02 0.000000000000000000e+00
1.447011337868480609e+02 0.000000000000000000e+00
1.449425850340136037e+02 0.000000000000000000e+00
1.452125170068027273e+02 0.000000000000000000e+00
1.454552380952380872e+02 0.000000000000000000e+00
1.457364172335601040e+02 0.000000000000000000e+00
1.459925623579999865e+02 0.000000000000000000e+00
1.462434467120181409e+02 0.000000000000000000e+00
1.465015873015873069e+02 0.000000000000000000e+00
1.467571882086167818e+02 0.000000000000000000e+00
1.470093424036281249e+02 0.000000000000000000e+00
1.472810884353741585e+02 0.000000000000000000e+00
1.475297959183673413e+02 0.000000000000000000e+00
1.478015419501133749e+02 0.000000000000000000e+00
1.480535147392290298e+02 0.000000000000000000e+00
1.483134693877551058e+02 0.000000000000000000e+00
1.485757823120000012e+02 0.000000000000000000e+00
1.488321088435374122e+02 0.000000000000000000e+00
1.490973242630385585e+02 0.000000000000000000e+00
1.493639909297052100e+02 0.000000000000000000e+00
1.496157823129251767e+02 0.000000000000000000e+00
1.498869841269841174e+02 0.000000000000000000e+00
1.501445804988662189e+02 0.000000000000000000e+00
1.504029024943310731e+02 0.000000000000000000e+00
1.506648526077097472e+02 0.000000000000000000e+00
1.509351473922902471e+02 0.000000000000000000e+00
1.511934693877551013e+02 0.000000000000000000e+00
1.514595918367346883e+02 0.000000000000000000e+00
1.517215419501133908e+02 0.000000000000000000e+00
1.519780498866213065e+02 0.000000000000000000e+00
1.522338321995464980e+02 0.000000000000000000e+00
1.524934240362811693e+02 0.000000000000000000e+00
1.527484807256235797e+02 0.000000000000000000e+00
1.530026303854875209e+02 0.000000000000000000e+00
1.532629478458050016e+02 0.000000000000000000e+00
1.535305215419501224e+02 0.000000000000000000e+00
1.537926530612244846e+02 0.000000000000000000e+00
1.540402721088435385e+02 0.000000000000000000e+00
1.542893424036281260e+02 0.000000000000000000e+00
1.545627210884353815e+02 0.000000000000000000e+00
1.548083446712018088e+02 0.000000000000000000e+00
1.550790022675736850e+02 0.000000000000000000e+00
1.553160997732426267e+02 0.000000000000000000e+00
1.555934693877551069e+02 0.000000000000000000e+00
1.558378231292516887e+02 0.000000000000000000e+00
1.560954195011337902e+02 0.000000000000000000e+00
1.563566439909297117e+02 0.000000000000000000e+00
1.566051700680272063e+02 0.000000000000000000e+00
1.568495238095238165e+02 0.000000000000000000e+00
1.571091156462585161e+02 0.000000000000000000e+00
1.573612698412698307e+02 0.000000000000000000e+00
1.576210430839002186e+02 0.000000000000000000e+00
1.579020408163265188e+02 0.000000000000000000e+00
1.581745124716553335e+02 0.000000000000000000e+00
1.584232199546485163e+02 0.000000000000000000e+00
1.587022222222222183e+02 0.000000000000000000e+00
1.589498412698412722e+02 0.000000000000000000e+00
1.592272108843537524e+02 0.000000000000000000e+00
1.594726530612244915e+02 0.000000000000000000e+00
1.597280725623582782e+02 0.000000000000000000e+00
1.599813151927437502e+02 0.000000000000000000e+00
1.602614058956916097e+02 0.000000000000000000e+00
1.605208163265306212e+02 0.000000000000000000e+00
1.607892970521541827e+02 0.000000000000000000e+00
1.610434467120181523e+02 0.000000000000000000e+00
1.613208163265306041e+02 0.000000000000000000e+00
1.615727891156462590e+02 0.000000000000000000e+00
1.618505215419501155e+02 0.000000000000000000e+00
1.621097505668934105e+02 0.000000000000000000e+00
1.623633560090702872e+02 0.000000000000000000e+00
1.626160544217686947e+02 0.000000000000000000e+00
1.628986848072562452e+02 0.000000000000000000e+00
1.631428571428571388e+02 0.000000000000000000e+00
1.634176870748299280e+02 0.000000000000000000e+00
1.636671201814058918e+02 0.000000000000000000e+00
1.639268934240362796e+02 0.000000000000000000e+00
1.641812244897959090e+02 0.000000000000000000e+00
1.644660317460317458e+02 0.000000000000000000e+00
1.647174603174603078e+02 0.000000000000000000e+00
1.649748752834467211e+02 0.000000000000000000e+00
1.652261224489795950e+02 0.000000000000000000e+00
1.655063945578231426e+02 0.000000000000000000e+00
1.657478458049886569e+02 0.000000000000000000e+00
1.660154195009999967e+02 0.000000000000000000e+00
1.662688435374149662e+02 0.000000000000000000e+00
1.665500226757369546e+02 0.000000000000000000e+00
1.668117913832199406e+02 0.000000000000000000e+00
1.670717460317460450e+02 0.000000000000000000e+00
1.673282539682539607e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.705329705215419551e+02 0.000000000000000000e+00
1.708156009070294772e+02 0.000000000000000000e+00
1.710884353741496682e+02 0.000000000000000000e+00
1.713447619047618957e+02 0.000000000000000000e+00
1.715983673460000034e+02 0.000000000000000000e+00
1.718889795918367440e+02 0.000000000000000000e+00
1.721356916099773287e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.726603174603174580e+02 0.000000000000000000e+00
1.729351473922902471e+02 0.000000000000000000e+00
1.731920181405895676e+02 0.000000000000000000e+00
1.734526984126984246e+02 0.000000000000000000e+00
1.737024943310657648e+02 0.000000000000000000e+00
1.739840362811791294e+02 0.000000000000000000e+00
1.742430839002267646e+02 0.000000000000000000e+00
1.745077551020408180e+02 0.000000000000000000e+00
1.747648072562358266e+02 0.000000000000000000e+00
1.750510657596371971e+02 0.000000000000000000e+00
1.752941496598639333e+02 0.000000000000000000e+00
1.755813151927437730e+02 0.000000000000000000e+00
1.758334693877551160e+02 0.000000000000000000e+00
1.761086621315192815e+02 0.000000000000000000e+00
1.763646258503401327e+02 0.000000000000000000e+00
1.766369160997732308e+02 0.000000000000000000e+00
1.768745578231292654e+02 0.000000000000000000e+00
1.771550113378684728e+02 0.000000000000000000e+00
1.774135147392290150e+02 0.000000000000000000e+00
1.776800000000000068e+02 0.000000000000000000e+00
1.779372335600907036e+02 0.000000000000000000e+00
1.782118820861678046e+02 0.000000000000000000e+00
1.784636734693877429e+02 0.000000000000000000e+00
1.787207256235827799e+02 0.000000000000000000e+00
1.789634467120181398e+02 0.000000000000000000e+00
1.792509750566893558e+02 0.000000000000000000e+00
1.795060317460317378e+02 0.000000000000000000e+00
1.797536507936507917e+02 0.000000000000000000e+00
1.800210430839002242e+02 0.000000000000000000e+00
1.802906122448979716e+02 0.000000000000000000e+00
1.805476643990929801e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.810586848072562418e+02 0.000000000000000000e+00
1.813338775510204073e+02 0.000000000000000000e+00
1.815943764172335477e+02 0.000000000000000000e+00
1.818523356009070255e+02 0.000000000000000000e+00
1.821162811791383263e+02 0.000000000000000000e+00
1.823834920634920707e+02 0.000000000000000000e+00
1.826240362811791442e+02 0.000000000000000000e+00
1.829064852600000108e+02 0.000000000000000000e+00
1.831633560090000117e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.836716553287981810e+02 0.000000000000000000e+00
1.839546485260771078e+02 0.000000000000000000e+00
1.842039002267573835e+02 0.000000000000000000e+00
1.844625850340136139e+02 0.000000000000000000e+00
1.847091156462585104e+02 0.000000000000000000e+00
1.849817687070000147e+02 0.000000000000000000e+00
1.852197732420000023e+02 0.000000000000000000e+00
1.855063945578231426e+02 0.000000000000000000e+00
1.857422222220000094e+02 0.000000000000000000e+00
1.860279365079365164e+02 0.000000000000000000e+00
1.862762811790000228e+02 0.000000000000000000e+00
1.865320634920634859e+02 0.000000000000000000e+00
1.867958276643990985e+02 0.000000000000000000e+00
1.870409070294784613e+02 0.000000000000000000e+00
1.872829024943310685e+02 0.000000000000000000e+00
1.875214512471655439e+02 0.000000000000000000e+00
1.877875736961451310e+02 0.000000000000000000e+00
1.880333786848072464e+02 0.000000000000000000e+00
1.883160090702947969e+02 0.000000000000000000e+00
1.885647165532879797e+02 0.000000000000000000e+00
1.888068934240362751e+02 0.000000000000000000e+00
1.891002267573696258e+02 0.000000000000000000e+00
1.893496598639455897e+02 0.000000000000000000e+00
1.896107029478457946e+02 0.000000000000000000e+00
1.898637641723356069e+02 0.000000000000000000e+00
1.901095691609977223e+02 0.000000000000000000e+00
1.903443083900226895e+02 0.000000000000000000e+00
1.905775963718820947e+02 0.000000000000000000e+00
1.908346485260771033e+02 0.000000000000000000e+00
1.910768253968253987e+02 0.000000000000000000e+00
1.913500226757369660e+02 0.000000000000000000e+00
1.916096145124716656e+02 0.000000000000000000e+00
1.918721088435374043e+02 0.000000000000000000e+00
1.921434920634920616e+02 0.000000000000000000e+00
1.924025396825396967e+02 0.000000000000000000e+00
1.926737414965986375e+02 0.000000000000000000e+00
1.928867120179999972e+02 0.000000000000000000e+00
1.931706122448979670e+02 0.000000000000000000e+00
1.934127891156462624e+02 0.000000000000000000e+00
1.936783673469387850e+02 0.000000000000000000e+00
1.939221768707483022e+02 0.000000000000000000e+00
1.941821315192743782e+02 0.000000000000000000e+00
1.944052607709750475e+02 0.000000000000000000e+00
1.946839002267573733e+02 0.000000000000000000e+00
1.949467573696145166e+02 0.000000000000000000e+00
1.951800453514739218e+02 0.000000000000000000e+00
1.954340136054421748e+02 0.000000000000000000e+00
1.956939909290000230e+02 0.000000000000000000e+00
1.959417687074829928e+02 0.000000000000000000e+00
1.962045804979999843e+02 0.000000000000000000e+00
1.964669387755102150e+02 0.000000000000000000e+00
1.967339682539682428e+02 0.000000000000000000e+00
1.969815873015872967e+02 0.000000000000000000e+00
1.972281179138321932e+02 0.000000000000000000e+00
1.974858956916099828e+02 0.000000000000000000e+00
1.977511111111111006e+02 0.000000000000000000e+00
1.979896598639455760e+02 0.000000000000000000e+00
1.982702947845804999e+02 0.000000000000000000e+00
1.985365986394557751e+02 0.000000000000000000e+00
1.987969160997732558e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.992807256235827538e+02 0.000000000000000000e+00
1.995499319727891248e+02 0.000000000000000000e+00
1.998338321990000281e+02 0.000000000000000000e+00
2.000897959183673436e+02 0.000000000000000000e+00
2.003530158730158632e+02 0.000000000000000000e+00
2.005953741496598752e+02 0.000000000000000000e+00
2.008756462585033944e+02 0.000000000000000000e+00
2.011187301587301590e+02 0.000000000000000000e+00
2.013830385487528360e+02 0.000000000000000000e+00
2.016333786848072691e+02 0.000000000000000000e+00
2.019056689342403672e+02 0.000000000000000000e+00
2.021551020408163311e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.026546938775510114e+02 0.000000000000000000e+00
2.029362358276644045e+02 0.000000000000000000e+00
2.031635374149659867e+02 0.000000000000000000e+00
2.034414512471655314e+02 0.000000000000000000e+00
2.036923356009070289e+02 0.000000000000000000e+00
2.039570068027210823e+02 0.000000000000000000e+00
2.042020861678004451e+02 0.000000000000000000e+00
2.044702040816326587e+02 0.000000000000000000e+00
2.047145578231292404e+02 0.000000000000000000e+00
2.050066213151927457e+02 0.000000000000000000e+00
2.052348299319727971e+02 0.000000000000000000e+00
2.055181859410430718e+02 0.000000000000000000e+00
2.057578231292517046e+02 0.000000000000000000e+00
2.060339229024943393e+02 0.000000000000000000e+00
2.062816326530000026e+02 0.000000000000000000e+00
2.065382312925169970e+02 0.000000000000000000e+00
2.067824036281179190e+02 0.000000000000000000e+00
2.070579591836734608e+02 0.000000000000000000e+00
2.072919727891156469e+02 0.000000000000000000e+00
2.075762358276643909e+02 0.000000000000000000e+00
2.078011791383219986e+02 0.000000000000000000e+00
2.080774603174603214e+02 0.000000000000000000e+00
2.083247165532879706e+02 0.000000000000000000e+00
2.085953741496598752e+02 0.000000000000000000e+00
2.088380952380952351e+02 0.000000000000000000e+00
2.091096598639455806e+02 0.000000000000000000e+00
2.093474829931972749e+02 0.000000000000000000e+00
2.096259410430839125e+02 0.000000000000000000e+00
2.098733786848072498e+02 0.000000000000000000e+00
2.101347845804988594e+02 0.000000000000000000e+00
2.103902040816326462e+02 0.000000000000000000e+00
2.106615873015873035e+02 0.000000000000000000e+00
2.109001360544217789e+02 0.000000000000000000e+00
2.111771428571428544e+02 0.000000000000000000e+00
2.114165986394557706e+02 0.000000000000000000e+00
2.116819954648526050e+02 0.000000000000000000e+00
2.119370521541950154e+02 0.000000000000000000e+00
2.122115192743764283e+02 0.000000000000000000e+00
2.124455328798185860e+02 0.000000000000000000e+00
2.127136507936507996e+02 0.000000000000000000e+00
2.129645351473922972e+02 0.000000000000000000e+00
2.132299319727891032e+02 0.000000000000000000e+00
2.134779138321995333e+02 0.000000000000000000e+00
2.137591836729999955e+02 1.000000000000000000e+00
2.139989795909999941e+02 1.000000000000000000e+00
2.142734693870000058e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.150489795909999771e+02 1.000000000000000000e+00
2.153173469379999858e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.163522902494331106e+02 0.000000000000000000e+00
2.165975510204081615e+02 0.000000000000000000e+00
2.168616780045351504e+02 0.000000000000000000e+00
2.171229024943310719e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.176479591829999833e+02 0.000000000000000000e+00
2.179109297052154091e+02 0.000000000000000000e+00
2.181433106575963734e+02 0.000000000000000000e+00
2.184157823129251597e+02 0.000000000000000000e+00
2.186730158730158848e+02 0.000000000000000000e+00
2.189398639455782245e+02 0.000000000000000000e+00
2.191849433106575873e+02 0.000000000000000000e+00
2.194358276643990848e+02 0.000000000000000000e+00
2.196863492063492060e+02 0.000000000000000000e+00
2.199504761904761949e+02 0.000000000000000000e+00
2.202332879818594051e+02 0.000000000000000000e+00
2.204865306122449056e+02 0.000000000000000000e+00
2.207403174603174705e+02 0.000000000000000000e+00
2.210155102040816359e+02 0.000000000000000000e+00
2.212658503401360406e+02 0.000000000000000000e+00
2.215214512471655439e+02 0.000000000000000000e+00
2.217768707482993307e+02 0.000000000000000000e+00
2.220438775509999800e+02 1.000000000000000000e+00
2.222887755099999936e+02 1.000000000000000000e+00
2.225602040809999949e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.246231292517006750e+02 0.000000000000000000e+00
2.248807256235827765e+02 0.000000000000000000e+00
2.251521088435374054e+02 0.000000000000000000e+00
2.254061224479999908e+02 0.000000000000000000e+00
2.256553287981859341e+02 0.000000000000000000e+00
2.259163265299999921e+02 0.000000000000000000e+00
2.261872108843537319e+02 0.000000000000000000e+00
2.264125170068027160e+02 0.000000000000000000e+00
2.266967800453514599e+02 0.000000000000000000e+00
2.269333333333333371e+02 0.000000000000000000e+00
2.272047165532879944e+02 0.000000000000000000e+00
2.274537868480725535e+02 0.000000000000000000e+00
2.277295918359999973e+02 0.000000000000000000e+00
2.279669841269841299e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.292888888888888914e+02 0.000000000000000000e+00
2.295524716553287874e+02 0.000000000000000000e+00
2.298022675736961560e+02 0.000000000000000000e+00
2.300422675736961367e+02 0.000000000000000000e+00
2.303062131519274374e+02 0.000000000000000000e+00
2.305712471655328670e+02 0.000000000000000000e+00
2.308397278911564570e+02 0.000000000000000000e+00
2.310897959179999930e+02 0.000000000000000000e+00
2.313589115646258563e+02 0.000000000000000000e+00
2.316027210884353735e+02 0.000000000000000000e+00


==> J10.dat <==
3.721469387755102076e+01 0.000000000000000000e+00
3.749823129251700493e+01 0.000000000000000000e+00
3.779972789115646492e+01 0.000000000000000000e+00
3.807256235827664170e+01 0.000000000000000000e+00
3.837442176870748511e+01 0.000000000000000000e+00
3.864816326530612400e+01 0.000000000000000000e+00
3.893696145124716423e+01 0.000000000000000000e+00
3.920380952380952522e+01 0.000000000000000000e+00
3.951165532879818443e+01 0.000000000000000000e+00
3.979247165499999994e+01 0.000000000000000000e+00
4.009705215419501201e+01 0.000000000000000000e+00
4.038004535147392460e+01 0.000000000000000000e+00
4.068462585034013301e+01 0.000000000000000000e+00
4.096145124716553454e+01 0.000000000000000000e+00
4.126185941043083716e+01 0.000000000000000000e+00
4.154122448979591553e+01 0.000000000000000000e+00
4.184997732426303685e+01 0.000000000000000000e+00
4.212099773242630363e+01 0.000000000000000000e+00
4.242630385487528599e+01 0.000000000000000000e+00
4.270893424036281516e+01 0.000000000000000000e+00
4.301678004535147437e+01 0.000000000000000000e+00
4.328489795918367378e+01 0.000000000000000000e+00
4.359383219954648325e+01 0.000000000000000000e+00
4.386775510204081741e+01 0.000000000000000000e+00
4.416417233560090949e+01 0.000000000000000000e+00
4.444154195011337549e+01 0.000000000000000000e+00
4.473505668934240020e+01 0.000000000000000000e+00
4.500934240362811778e+01 0.000000000000000000e+00
4.530721088435374355e+01 0.000000000000000000e+00
4.557551020408163112e+01 0.000000000000000000e+00
4.587863945578231295e+01 0.000000000000000000e+00
4.615256235827664710e+01 0.000000000000000000e+00
4.646113378684807316e+01 0.000000000000000000e+00
4.674321995464852364e+01 0.000000000000000000e+00
4.704217687074829968e+01 0.000000000000000000e+00
4.732281179138321647e+01 0.000000000000000000e+00
4.762938775510204437e+01 0.000000000000000000e+00
4.790965986394557774e+01 0.000000000000000000e+00
4.820263038548753087e+01 0.000000000000000000e+00
4.848253968253968083e+01 0.000000000000000000e+00
4.877278911500000191e+01 1.000000000000000000e+00
4.905578231199999806e+01 1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
4.990476190476190510e+01 0.000000000000000000e+00
5.021496598639456010e+01 0.000000000000000000e+00
5.048417233560090978e+01 0.000000000000000000e+00
5.078040816326530660e+01 0.000000000000000000e+00
5.106884353741496341e+01 0.000000000000000000e+00
5.136834467100000268e+01 0.000000000000000000e+00
5.163845804988662280e+01 0.000000000000000000e+00
5.194376417233559806e+01 0.000000000000000000e+00
5.221496598639456010e+01 0.000000000000000000e+00
5.250829931972788955e+01 0.000000000000000000e+00
5.280199546485260953e+01 0.000000000000000000e+00
5.310802721088435163e+01 0.000000000000000000e+00
5.339319727891156475e+01 0.000000000000000000e+00
5.367655328798186076e+01 0.000000000000000000e+00
5.395573696145124387e+01 0.000000000000000000e+00
5.425070294784580227e+01 0.000000000000000000e+00
5.452517006802720800e+01 0.000000000000000000e+00
5.482829931972788984e+01 0.000000000000000000e+00
5.510058956916099504e+01 0.000000000000000000e+00
5.540208616780045503e+01 0.000000000000000000e+00
5.567691609977324418e+01 0.000000000000000000e+00
5.599183673469387656e+01 0.000000000000000000e+00
5.627882086167800679e+01 0.000000000000000000e+00
5.656580498866212992e+01 0.000000000000000000e+00
5.685732426303854936e+01 0.000000000000000000e+00
5.715192743764172434e+01 0.000000000000000000e+00
5.743528344671202035e+01 0.000000000000000000e+00
5.773369614512471770e+01 0.000000000000000000e+00
5.802068027210884082e+01 0.000000000000000000e+00
5.831727891156462817e+01 0.000000000000000000e+00
5.861260770975057000e+01 0.000000000000000000e+00
5.890793650793650471e+01 0.000000000000000000e+00
5.919637188208616863e+01 0.000000000000000000e+00
5.949950113378685046e+01 0.000000000000000000e+00
5.977306122448979409e+01 0.000000000000000000e+00
6.008126984126984382e+01 0.000000000000000000e+00
6.035410430839002061e+01 0.000000000000000000e+00
6.063310657499999934e+01 0.000000000000000000e+00
6.093333333333333002e+01 0.000000000000000000e+00
6.123337868480725632e+01 0.000000000000000000e+00
6.148263038548752490e+01 0.000000000000000000e+00
6.179718820861678097e+01 0.000000000000000000e+00
6.206403628100000702e+01 0.000000000000000000e+00
6.234122448899999824e+01 1.000000000000000000e+00
6.263800453514739530e+01 0.000000000000000000e+00
6.293369614512471344e+01 0.000000000000000000e+00
6.319074829931972914e+01 0.000000000000000000e+00
6.350839002267573363e+01 0.000000000000000000e+00
6.378811791383220253e+01 0.000000000000000000e+00
6.409687074829932385e+01 0.000000000000000000e+00
6.437913832199546960e+01 0.000000000000000000e+00
6.466684807256235956e+01 0.000000000000000000e+00
6.493950113378684819e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
6.553088435374149867e+01 0.000000000000000000e+00
6.582802721088435760e+01 0.000000000000000000e+00
6.610195011337869175e+01 0.000000000000000000e+00
6.640907029478458412e+01 0.000000000000000000e+00
6.668734693877550512e+01 0.000000000000000000e+00
6.698176870748299905e+01 0.000000000000000000e+00
6.725823129251701005e+01 0.000000000000000000e+00
6.758403628117913797e+01 0.000000000000000000e+00
6.784834467120181500e+01 0.000000000000000000e+00
6.812353741496598047e+01 0.000000000000000000e+00
6.841632653061223834e+01 0.000000000000000000e+00
6.871764172335601017e+01 0.000000000000000000e+00
6.899083900226757748e+01 0.000000000000000000e+00
6.928743764172335773e+01 0.000000000000000000e+00
6.956408163265305689e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
7.015600907029478606e+01 0.000000000000000000e+00
7.045260770975056630e+01 0.000000000000000000e+00
7.073523809523808836e+01 0.000000000000000000e+00
7.106195011337868550e+01 0.000000000000000000e+00
7.132299319727890463e+01 0.000000000000000000e+00
7.163446712018141227e+01 0.000000000000000000e+00
7.190258503401361168e+01 0.000000000000000000e+00
7.220916099773242536e+01 0.000000000000000000e+00
7.249560090702948401e+01 0.000000000000000000e+00
7.278875283446711819e+01 0.000000000000000000e+00
7.307755102040816553e+01 0.000000000000000000e+00
7.337668934240362262e+01 0.000000000000000000e+00
7.366131519274377126e+01 0.000000000000000000e+00
7.396426303799999857e+01 0.000000000000000000e+00
7.424580498866212963e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
7.483736961451246827e+01 0.000000000000000000e+00
7.514303854875284117e+01 0.000000000000000000e+00
7.543219954648526482e+01 0.000000000000000000e+00
7.572444444444444400e+01 0.000000000000000000e+00
7.601632653061224687e+01 0.000000000000000000e+00
7.631129251700680527e+01 0.000000000000000000e+00
7.658594104308390627e+01 0.000000000000000000e+00
7.687256235827663886e+01 0.000000000000000000e+00
7.717405895691609885e+01 0.000000000000000000e+00
7.747482993197279200e+01 0.000000000000000000e+00
7.775401360544218221e+01 0.000000000000000000e+00
7.807437641723356592e+01 0.000000000000000000e+00
7.834176870748299848e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
7.892680272108843553e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
7.949605442176870440e+01 0.000000000000000000e+00
7.979773242630385255e+01 0.000000000000000000e+00
8.008725623582766673e+01 0.000000000000000000e+00
8.040126984126983700e+01 0.000000000000000000e+00
8.069641723356009777e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
8.184362811791383763e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
8.243301587301587574e+01 0.000000000000000000e+00
8.275755102040815814e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
8.362195011337868777e+01 0.000000000000000000e+00
8.387682539682539584e+01 0.000000000000000000e+00
8.419954648526076824e+01 0.000000000000000000e+00
8.452063492063491879e+01 0.000000000000000000e+00
8.478331065700000124e+01 0.000000000000000000e+00
8.510603174603174637e+01 0.000000000000000000e+00
8.534984126984126362e+01 0.000000000000000000e+00
8.565206349206349046e+01 0.000000000000000000e+00
8.594068027210884964e+01 0.000000000000000000e+00
8.622385487528345038e+01 0.000000000000000000e+00
8.651954648526077563e+01 0.000000000000000000e+00
8.682811791299998561e+01 0.000000000000000000e+00
8.709260770975056687e+01 0.000000000000000000e+00
8.739573696145124870e+01 0.000000000000000000e+00
8.769179138321995026e+01 0.000000000000000000e+00
8.797387755102040785e+01 0.000000000000000000e+00
8.826575963718821072e+01 0.000000000000000000e+00
8.856888888888889255e+01 0.000000000000000000e+00
8.884625850340135855e+01 0.000000000000000000e+00
8.915210884353741960e+01 0.000000000000000000e+00
8.944362811791383194e+01 0.000000000000000000e+00
8.971827664399093294e+01 0.000000000000000000e+00
9.003011337868480268e+01 0.000000000000000000e+00
9.031238095238094843e+01 0.000000000000000000e+00
9.062204081632653185e+01 0.000000000000000000e+00
9.090594104308389944e+01 0.000000000000000000e+00
9.119637188208616863e+01 0.000000000000000000e+00
9.148698412698412596e+01 0.000000000000000000e+00
9.177777777777777146e+01 0.000000000000000000e+00
9.206548752834467564e+01 0.000000000000000000e+00
9.237369614512471117e+01 0.000000000000000000e+00
9.263854875283446688e+01 0.000000000000000000e+00
9.294784580498865978e+01 0.000000000000000000e+00
9.322285714285713709e+01 0.000000000000000000e+00
9.352163265306121787e+01 0.000000000000000000e+00
9.378285714285713937e+01 0.000000000000000000e+00
9.408743764172335489e+01 0.000000000000000000e+00
9.435501133786847561e+01 0.000000000000000000e+00
9.466340136054421350e+01 0.000000000000000000e+00
9.493278911564625844e+01 0.000000000000000000e+00
9.524716553287981924e+01 0.000000000000000000e+00
9.552634920634920945e+01 0.000000000000000000e+00
9.583582766439909051e+01 0.000000000000000000e+00
9.610684807256235729e+01 0.000000000000000000e+00
9.641596371882086203e+01 0.000000000000000000e+00
9.668371882086167091e+01 0.000000000000000000e+00
9.699337868480725433e+01 0.000000000000000000e+00
9.726403628117914479e+01 0.000000000000000000e+00
9.756643990929704557e+01 0.000000000000000000e+00
9.784453514739229263e+01 0.000000000000000000e+00
9.815183673469387315e+01 0.000000000000000000e+00
9.842739229024942915e+01 0.000000000000000000e+00
9.873759637188209126e+01 0.000000000000000000e+00
9.900263038548753514e+01 0.000000000000000000e+00
9.931301587301587119e+01 0.000000000000000000e+00
9.959002267573696088e+01 0.000000000000000000e+00
9.989823129251701062e+01 0.000000000000000000e+00
1.001752380952381003e+02 0.000000000000000000e+00
1.004776417233560153e+02 0.000000000000000000e+00
1.007477551020408129e+02 0.000000000000000000e+00
1.010546938775510171e+02 0.000000000000000000e+00
1.013293424036281181e+02 0.000000000000000000e+00
1.016306575963718757e+02 0.000000000000000000e+00
1.019054875283446648e+02 0.000000000000000000e+00
1.022129705215419477e+02 0.000000000000000000e+00
1.024928798185941048e+02 0.000000000000000000e+00
1.028038095238095195e+02 0.000000000000000000e+00
1.030793650793650755e+02 0.000000000000000000e+00
1.033841269841269792e+02 0.000000000000000000e+00
1.036685714285714255e+02 0.000000000000000000e+00
1.039608163259999998e+02 1.000000000000000000e+00
1.042387301579999956e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.050655782312925197e+02 0.000000000000000000e+00
1.053886621315192684e+02 0.000000000000000000e+00
1.056667573696145155e+02 0.000000000000000000e+00
1.059849433106575987e+02 0.000000000000000000e+00
1.062755555555555560e+02 0.000000000000000000e+00
1.065705215419501144e+02 0.000000000000000000e+00
1.068734693877551081e+02 0.000000000000000000e+00
1.071811337860000037e+02 0.000000000000000000e+00
1.074532426303854891e+02 0.000000000000000000e+00
1.077443990929705251e+02 0.000000000000000000e+00
1.080457142857142827e+02 0.000000000000000000e+00
1.083617233559999988e+02 0.000000000000000000e+00
1.086501587301587364e+02 0.000000000000000000e+00
1.089485714285714266e+02 0.000000000000000000e+00
1.092399092970521508e+02 0.000000000000000000e+00
1.095424943310657540e+02 0.000000000000000000e+00
1.098318367346938800e+02 0.000000000000000000e+00
1.101445804979999963e+02 0.000000000000000000e+00
1.104299319727891202e+02 0.000000000000000000e+00
1.107374149649999993e+02 0.000000000000000000e+00
1.110158730158730123e+02 0.000000000000000000e+00
1.113119274376417280e+02 0.000000000000000000e+00
1.115914739229024946e+02 0.000000000000000000e+00
1.118875283440000032e+02 0.000000000000000000e+00
1.121725170068027211e+02 0.000000000000000000e+00
1.124714739229024900e+02 0.000000000000000000e+00
1.127473922902494365e+02 0.000000000000000000e+00
1.130563265306122389e+02 0.000000000000000000e+00
1.133483900226757299e+02 0.000000000000000000e+00
1.136584126984127039e+02 0.000000000000000000e+00
1.139341496598639480e+02 0.000000000000000000e+00
1.142434467120181409e+02 0.000000000000000000e+00
1.145246258503401293e+02 0.000000000000000000e+00
1.148232199546485219e+02 0.000000000000000000e+00
1.150951473922902437e+02 0.000000000000000000e+00
1.154135147392290293e+02 0.000000000000000000e+00
1.157044897959183629e+02 0.000000000000000000e+00
1.160078004535147329e+02 0.000000000000000000e+00
1.162884353741496568e+02 0.000000000000000000e+00
1.165906575963718836e+02 0.000000000000000000e+00
1.168682086167800520e+02 0.000000000000000000e+00
1.171678911564625878e+02 0.000000000000000000e+00
1.174459863945578206e+02 0.000000000000000000e+00
1.177561904761904827e+02 0.000000000000000000e+00
1.180350113370000145e+02 0.000000000000000000e+00
1.183308843537414958e+02 0.000000000000000000e+00
1.186147845804988634e+02 0.000000000000000000e+00
1.189396825396825363e+02 0.000000000000000000e+00
1.191992743764172360e+02 0.000000000000000000e+00
1.194996825396825386e+02 0.000000000000000000e+00
1.197801360544217744e+02 0.000000000000000000e+00
1.200805442176870770e+02 0.000000000000000000e+00
1.203646258503401327e+02 0.000000000000000000e+00
1.206773696145124717e+02 0.000000000000000000e+00
1.209616326530612298e+02 0.000000000000000000e+00
1.212752834467120238e+02 0.000000000000000000e+00
1.215559183673469335e+02 0.000000000000000000e+00
1.218597732426303821e+02 0.000000000000000000e+00
1.221563718820861624e+02 0.000000000000000000e+00
1.224678458039999924e+02 0.000000000000000000e+00
1.227619047619047592e+02 0.000000000000000000e+00
1.230599546479999873e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.236888888888888829e+02 0.000000000000000000e+00
1.239706122448979642e+02 0.000000000000000000e+00
1.242487074829931970e+02 0.000000000000000000e+00
1.245494784580498902e+02 0.000000000000000000e+00
1.248596825396825380e+02 0.000000000000000000e+00
1.251600907029478407e+02 0.000000000000000000e+00
1.254628571428571462e+02 0.000000000000000000e+00
1.257545578231292467e+02 0.000000000000000000e+00
1.260614965986394509e+02 0.000000000000000000e+00
1.263506575963718888e+02 0.000000000000000000e+00
1.266409070289999903e+02 0.000000000000000000e+00
1.269260770975056687e+02 0.000000000000000000e+00
1.272382766439909290e+02 0.000000000000000000e+00
1.275238095238095184e+02 0.000000000000000000e+00
1.278468934240000010e+02 0.000000000000000000e+00
1.281414965980000034e+02 0.000000000000000000e+00
1.284397278909999898e+02 0.000000000000000000e+00
1.287428571428571331e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.293318820861678091e+02 0.000000000000000000e+00
1.296457142849999968e+02 0.000000000000000000e+00
1.299185487528344538e+02 0.000000000000000000e+00
1.302273015873015822e+02 0.000000000000000000e+00
1.305131972789115764e+02 0.000000000000000000e+00
1.308175963718820753e+02 0.000000000000000000e+00
1.311047619047619150e+02 0.000000000000000000e+00
1.314109750566893524e+02 0.000000000000000000e+00
1.316946938775510318e+02 0.000000000000000000e+00
1.320047165532879774e+02 0.000000000000000000e+00
1.322891609977324379e+02 0.000000000000000000e+00
1.325941043083900297e+02 0.000000000000000000e+00
1.328487981859410354e+02 0.000000000000000000e+00
1.331742403628117870e+02 0.000000000000000000e+00
1.334770068027210925e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.341088435374149697e+02 0.000000000000000000e+00
1.344279365079365220e+02 0.000000000000000000e+00
1.347308843529999933e+02 0.000000000000000000e+00
1.350496145124716634e+02 0.000000000000000000e+00
1.353257142857142981e+02 0.000000000000000000e+00
1.356391836734693754e+02 0.000000000000000000e+00
1.359209070294784567e+02 0.000000000000000000e+00
1.362539682539682531e+02 0.000000000000000000e+00
1.365402267573696236e+02 0.000000000000000000e+00
1.368555102039999838e+02 0.000000000000000000e+00
1.371406802719999973e+02 0.000000000000000000e+00
1.374532426303854891e+02 0.000000000000000000e+00
1.377340589569161011e+02 0.000000000000000000e+00
1.380511564625850269e+02 0.000000000000000000e+00
1.383408616780045293e+02 0.000000000000000000e+00
1.386688435370000150e+02 0.000000000000000000e+00
1.389540136054421851e+02 0.000000000000000000e+00
1.392674829929999873e+02 0.000000000000000000e+00
1.395464852607709645e+02 0.000000000000000000e+00
1.398601360544217584e+02 0.000000000000000000e+00
1.401503854875283537e+02 0.000000000000000000e+00
1.404640362811791476e+02 0.000000000000000000e+00
1.407522902494331163e+02 0.000000000000000000e+00
1.410708390022675758e+02 0.000000000000000000e+00
1.413551020408163197e+02 0.000000000000000000e+00
1.416816326530612287e+02 0.000000000000000000e+00
1.419651700680272199e+02 0.000000000000000000e+00
1.422802721079999912e+02 0.000000000000000000e+00
1.425656235827664489e+02 0.000000000000000000e+00
1.428624036281179031e+02 0.000000000000000000e+00
1.431537414965986272e+02 0.000000000000000000e+00
1.434730158730158678e+02 0.000000000000000000e+00
1.437561904761904827e+02 0.000000000000000000e+00
1.440892517006802791e+02 0.000000000000000000e+00
1.443702494331065793e+02 0.000000000000000000e+00
1.446755555555555475e+02 0.000000000000000000e+00
1.449708843537414964e+02 0.000000000000000000e+00
1.452792743764172201e+02 0.000000000000000000e+00
1.455664399092970598e+02 0.000000000000000000e+00
1.458735600900000122e+02 0.000000000000000000e+00
1.461638095238095332e+02 0.000000000000000000e+00
1.464854421768707482e+02 0.000000000000000000e+00
1.467802267573696042e+02 0.000000000000000000e+00
1.470886167800453563e+02 0.000000000000000000e+00
1.473728798185941002e+02 0.000000000000000000e+00
1.477024943310657648e+02 0.000000000000000000e+00
1.479778684800000121e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.489269841269841379e+02 0.000000000000000000e+00
1.492078004530000044e+02 0.000000000000000000e+00
1.495357823120000091e+02 0.000000000000000000e+00
1.498100680269999998e+02 0.000000000000000000e+00
1.501249886621315284e+02 0.000000000000000000e+00
1.504068934240362694e+02 0.000000000000000000e+00
1.507424943310000174e+02 0.000000000000000000e+00
1.510146031746031667e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.516079818594104438e+02 0.000000000000000000e+00
1.519283446712018133e+02 0.000000000000000000e+00
1.522149659863945601e+02 0.000000000000000000e+00
1.525324263038548622e+02 0.000000000000000000e+00
1.528027210884353622e+02 0.000000000000000000e+00
1.531310657596371811e+02 0.000000000000000000e+00
1.534066213151927514e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.539867573690000029e+02 0.000000000000000000e+00
1.543198185941043050e+02 0.000000000000000000e+00
1.546004535147392289e+02 0.000000000000000000e+00
1.549175510204081547e+02 0.000000000000000000e+00
1.551956462585033876e+02 0.000000000000000000e+00
1.555058503401360497e+02 0.000000000000000000e+00
1.557921088435374202e+02 0.000000000000000000e+00
1.561171882079999875e+02 0.000000000000000000e+00
1.564016326530612275e+02 0.000000000000000000e+00
1.567252607709750691e+02 0.000000000000000000e+00
1.569741496590000054e+02 0.000000000000000000e+00
1.573110204081632730e+02 0.000000000000000000e+00
1.576039909289999912e+02 0.000000000000000000e+00
1.579167346938775438e+02 0.000000000000000000e+00
1.582117006802721164e+02 0.000000000000000000e+00
1.585580045351474041e+02 0.000000000000000000e+00
1.588145124716553198e+02 0.000000000000000000e+00
1.591161904761904680e+02 0.000000000000000000e+00
1.594195011337868380e+02 0.000000000000000000e+00
1.597166439909296969e+02 0.000000000000000000e+00
1.599967346938775563e+02 0.000000000000000000e+00
1.603212698412698387e+02 0.000000000000000000e+00
1.606049886621315181e+02 0.000000000000000000e+00
1.609101133786847981e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00


==> J11.dat <==
3.524517006802721397e+01 0.000000000000000000e+00
3.550784580498866205e+01 0.000000000000000000e+00
3.576544217687074934e+01 0.000000000000000000e+00
3.601904761904761898e+01 0.000000000000000000e+00
3.627736961451247311e+01 0.000000000000000000e+00
3.653841269841269934e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
3.703619047619047677e+01 0.000000000000000000e+00
3.729124716553288010e+01 0.000000000000000000e+00
3.753723356009070500e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
4.567999999999999972e+01 0.000000000000000000e+00
4.592217687074830224e+01 0.000000000000000000e+00
4.620589569160997456e+01 0.000000000000000000e+00
4.645623582766440052e+01 0.000000000000000000e+00
4.673215419501133994e+01 0.000000000000000000e+00
4.696653061224489534e+01 0.000000000000000000e+00
4.722140589569161051e+01 0.000000000000000000e+00
4.748498866213152070e+01 0.000000000000000000e+00
4.773514739229025139e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
4.903238095238095440e+01 0.000000000000000000e+00
4.929922902494330827e+01 0.000000000000000000e+00
4.955954648526076767e+01 0.000000000000000000e+00
4.981569160997732126e+01 0.000000000000000000e+00
5.006839002267573591e+01 0.000000000000000000e+00
5.032072562358276713e+01 0.000000000000000000e+00
5.057977324263038810e+01 0.000000000000000000e+00
5.081832199546484929e+01 0.000000000000000000e+00
5.108154195011337606e+01 0.000000000000000000e+00
5.134222222222221887e+01 0.000000000000000000e+00
5.160580498866212906e+01 0.000000000000000000e+00
5.186358276643991161e+01 0.000000000000000000e+00
5.212045351473923205e+01 0.000000000000000000e+00
5.238113378684807486e+01 0.000000000000000000e+00
5.264598639455782347e+01 0.000000000000000000e+00
5.290510204000000272e+01 0.000000000000000000e+00
5.317043083900226463e+01 0.000000000000000000e+00
5.343854875283446404e+01 0.000000000000000000e+00
5.369596371882086316e+01 0.000000000000000000e+00
5.396154195011337862e+01 0.000000000000000000e+00
5.422603174603174381e+01 0.000000000000000000e+00
5.448290249433106425e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
5.550476190476190652e+01 0.000000000000000000e+00
5.575165532879818642e+01 0.000000000000000000e+00
5.602213151927437451e+01 0.000000000000000000e+00
5.627446712018140573e+01 0.000000000000000000e+00
5.652952380952380906e+01 0.000000000000000000e+00
5.678312925170067871e+01 0.000000000000000000e+00
5.704181405895691626e+01 0.000000000000000000e+00
5.729959183673469170e+01 0.000000000000000000e+00
5.756045351473922977e+01 0.000000000000000000e+00
5.780952380952381020e+01 0.000000000000000000e+00
5.808054421768707698e+01 0.000000000000000000e+00
5.832326530612245108e+01 0.000000000000000000e+00
5.860861678004535236e+01 0.000000000000000000e+00
5.883936507936508065e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
5.935600907029478179e+01 0.000000000000000000e+00
5.960943310657596328e+01 0.000000000000000000e+00
5.986993197278911794e+01 0.000000000000000000e+00
6.012643990929705495e+01 0.000000000000000000e+00
6.038839002267573619e+01 0.000000000000000000e+00
6.063619047619047819e+01 0.000000000000000000e+00
6.090176870748299365e+01 0.000000000000000000e+00
6.114993197278911907e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
6.164390022675736702e+01 0.000000000000000000e+00
6.190748299319727721e+01 0.000000000000000000e+00
6.216616780045351476e+01 0.000000000000000000e+00
6.238004535147392460e+01 0.000000000000000000e+00
6.263909297052153846e+01 0.000000000000000000e+00
6.288925170068026915e+01 0.000000000000000000e+00
6.315936507936508093e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
6.365442176870748625e+01 0.000000000000000000e+00
6.393070294784580199e+01 0.000000000000000000e+00
6.417160997732426608e+01 0.000000000000000000e+00
6.444408163265306655e+01 0.000000000000000000e+00
6.469206349206349671e+01 0.000000000000000000e+00
6.496526077097504981e+01 0.000000000000000000e+00
6.520888888888889312e+01 0.000000000000000000e+00
6.546632653000000346e+01 1.000000000000000000e+00
6.572408163265306769e+01 0.000000000000000000e+00
6.597659863945578707e+01 0.000000000000000000e+00
6.623074829931972829e+01 0.000000000000000000e+00
6.649469387755101479e+01 0.000000000000000000e+00
6.673469387755102389e+01 0.000000000000000000e+00
6.700517006802721198e+01 0.000000000000000000e+00
6.724226757369613949e+01 0.000000000000000000e+00
6.750077097505669599e+01 0.000000000000000000e+00
6.775328798185941537e+01 0.000000000000000000e+00
6.801015873015873581e+01 0.000000000000000000e+00
6.825705215419500860e+01 0.000000000000000000e+00
6.852299319727890747e+01 0.000000000000000000e+00
6.875954648526077051e+01 0.000000000000000000e+00
6.901315192743764726e+01 0.000000000000000000e+00
6.926240362811790874e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
6.976580498866212565e+01 0.000000000000000000e+00
7.002244897899998932e+01 0.000000000000000000e+00
7.027192743764172178e+01 0.000000000000000000e+00
7.052226757369614063e+01 0.000000000000000000e+00
7.077841269841269423e+01 0.000000000000000000e+00
7.103619047619046967e+01 0.000000000000000000e+00
7.127673469387755745e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
7.178829931972789780e+01 0.000000000000000000e+00
7.204716553287981640e+01 0.000000000000000000e+00
7.227646258503401100e+01 0.000000000000000000e+00
7.254276643990930040e+01 0.000000000000000000e+00
7.278349206349206213e+01 0.000000000000000000e+00
7.304362811791382626e+01 0.000000000000000000e+00
7.329052154195011326e+01 0.000000000000000000e+00
7.354376417233559948e+01 0.000000000000000000e+00
7.378702947845805227e+01 0.000000000000000000e+00
7.402321995464852478e+01 0.000000000000000000e+00
7.429024943310658102e+01 0.000000000000000000e+00
7.455165532879819068e+01 0.000000000000000000e+00
7.479419501133786241e+01 0.000000000000000000e+00
7.505306122399998969e+01 1.000000000000000000e+00
7.530086167800453723e+01 0.000000000000000000e+00
7.557079365079364663e+01 0.000000000000000000e+00
7.580879818594104336e+01 0.000000000000000000e+00
7.607959183600000586e+01 1.000000000000000000e+00
7.631800453514739502e+01 0.000000000000000000e+00
7.657179138321995993e+01 0.000000000000000000e+00
7.681632653061224403e+01 0.000000000000000000e+00
7.707954648526077790e+01 0.000000000000000000e+00
7.732117913832199463e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
7.781968253968254601e+01 0.000000000000000000e+00
7.808580498866213304e+01 0.000000000000000000e+00
7.832507936507936108e+01 0.000000000000000000e+00
7.858648526077097074e+01 0.000000000000000000e+00
7.882049886621315693e+01 0.000000000000000000e+00
7.909061224489795450e+01 0.000000000000000000e+00
7.932734693877550569e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
7.984285714199999973e+01 1.000000000000000000e+00
8.009999999999999432e+01 1.000000000000000000e+00
8.034467120181406585e+01 0.000000000000000000e+00
8.060952380952380736e+01 0.000000000000000000e+00
8.085714285714286120e+01 0.000000000000000000e+00
8.112780045351473746e+01 0.000000000000000000e+00
8.136816326530612287e+01 0.000000000000000000e+00
8.163174603174603305e+01 0.000000000000000000e+00
8.186938775510203925e+01 0.000000000000000000e+00
8.212825396825397206e+01 0.000000000000000000e+00
8.237678004535148091e+01 0.000000000000000000e+00
8.263582766439908767e+01 0.000000000000000000e+00
8.287600907029478492e+01 0.000000000000000000e+00
8.314285714199999688e+01 1.000000000000000000e+00
8.338367346900000143e+01 1.000000000000000000e+00
8.363571428500000593e+01 1.000000000000000000e+00
8.389043083900226350e+01 0.000000000000000000e+00
8.415637188208616237e+01 0.000000000000000000e+00
8.439963718820861516e+01 0.000000000000000000e+00
8.466068027210884850e+01 0.000000000000000000e+00
8.491301587301587972e+01 0.000000000000000000e+00
8.516444444444444173e+01 0.000000000000000000e+00
8.541859410430838295e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
8.591764172335601302e+01 0.000000000000000000e+00
8.618684807256235558e+01 0.000000000000000000e+00
8.642394557823129730e+01 0.000000000000000000e+00
8.669133786848072987e+01 0.000000000000000000e+00
8.693424036281179212e+01 0.000000000000000000e+00
8.719437641723355625e+01 0.000000000000000000e+00
8.743401360544217482e+01 0.000000000000000000e+00
8.770231292517006239e+01 0.000000000000000000e+00
8.795827664399092782e+01 0.000000000000000000e+00
8.822222222222222854e+01 0.000000000000000000e+00
8.844789115646258892e+01 0.000000000000000000e+00
8.870421768707483068e+01 0.000000000000000000e+00
8.895147392290249400e+01 0.000000000000000000e+00
8.920725623582767128e+01 0.000000000000000000e+00
8.944979591836734301e+01 0.000000000000000000e+00
8.970684807256235160e+01 0.000000000000000000e+00
8.994884353741497307e+01 0.000000000000000000e+00
9.020698412698412483e+01 0.000000000000000000e+00
9.045024943310657761e+01 0.000000000000000000e+00
9.072507936507936677e+01 0.000000000000000000e+00
9.094947845804988162e+01 0.000000000000000000e+00
9.122848072562358368e+01 0.000000000000000000e+00
9.145505668934239907e+01 0.000000000000000000e+00
9.172371882086167716e+01 0.000000000000000000e+00
9.196662131519273942e+01 0.000000000000000000e+00
9.223256235827663829e+01 0.000000000000000000e+00
9.246421768707483579e+01 0.000000000000000000e+00
9.272852607709749861e+01 0.000000000000000000e+00
9.296653061224489534e+01 0.000000000000000000e+00
9.323410430839001606e+01 0.000000000000000000e+00
9.347682539682539016e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
9.595591836734693914e+01 0.000000000000000000e+00
9.621551020408163879e+01 0.000000000000000000e+00
9.646730158730159133e+01 0.000000000000000000e+00
9.672448979499999666e+01 1.000000000000000000e+00
9.696580498866212849e+01 0.000000000000000000e+00
9.721977324263038156e+01 0.000000000000000000e+00
9.747356009070294647e+01 0.000000000000000000e+00
9.774512471655329193e+01 0.000000000000000000e+00
9.798240362811790760e+01 0.000000000000000000e+00
9.824217687074829541e+01 0.000000000000000000e+00
9.848598639455782688e+01 0.000000000000000000e+00
9.873741496598638889e+01 0.000000000000000000e+00
9.898612244897958590e+01 0.000000000000000000e+00
9.925696145124716452e+01 0.000000000000000000e+00
9.950040816326530546e+01 0.000000000000000000e+00
9.977505668934240646e+01 0.000000000000000000e+00
1.000212244897959124e+02 0.000000000000000000e+00
1.002775510200000042e+02 1.000000000000000000e+00
1.005224489789999893e+02 1.000000000000000000e+00
1.007816326529999884e+02 1.000000000000000000e+00
1.010220408163265375e+02 0.000000000000000000e+00
1.012776417233560124e+02 0.000000000000000000e+00
1.015118367346938726e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.029980952380952317e+02 0.000000000000000000e+00
1.032500680272108866e+02 0.000000000000000000e+00
1.034806349206349267e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.040039909297052105e+02 0.000000000000000000e+00
1.042476190476190538e+02 0.000000000000000000e+00
1.044901587301587256e+02 0.000000000000000000e+00
1.047617233560090710e+02 0.000000000000000000e+00
1.049975510204081672e+02 0.000000000000000000e+00
1.052522448979591871e+02 0.000000000000000000e+00
1.054909750566893365e+02 0.000000000000000000e+00
1.057558276643990922e+02 0.000000000000000000e+00
1.060019954648526124e+02 0.000000000000000000e+00
1.062597732426303878e+02 0.000000000000000000e+00
1.065015873015873069e+02 0.000000000000000000e+00
1.067564625850340150e+02 0.000000000000000000e+00
1.070127891156462567e+02 0.000000000000000000e+00
1.072825396825396780e+02 0.000000000000000000e+00
1.075132879818594063e+02 0.000000000000000000e+00
1.077864852607709736e+02 0.000000000000000000e+00
1.080224943310657579e+02 0.000000000000000000e+00
1.082791836734693902e+02 0.000000000000000000e+00
1.085153061220000126e+02 0.000000000000000000e+00
1.087862131519274413e+02 0.000000000000000000e+00
1.090129705215419449e+02 0.000000000000000000e+00
1.092729251700680209e+02 0.000000000000000000e+00
1.095152834467120186e+02 0.000000000000000000e+00
1.097786848072562407e+02 0.000000000000000000e+00
1.100186848072562356e+02 0.000000000000000000e+00
1.102873469387755136e+02 0.000000000000000000e+00
1.105244444444444412e+02 0.000000000000000000e+00
1.107833106575963740e+02 0.000000000000000000e+00
1.110300226757369586e+02 0.000000000000000000e+00
1.112809070294784561e+02 0.000000000000000000e+00
1.115212698412698415e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.120339229024943251e+02 0.000000000000000000e+00
1.122897052154195023e+02 0.000000000000000000e+00
1.125206349206349188e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.130262131519274362e+02 0.000000000000000000e+00
1.132830839002267567e+02 0.000000000000000000e+00
1.135261678004535213e+02 0.000000000000000000e+00
1.137815873015873080e+02 0.000000000000000000e+00
1.140263038548752803e+02 0.000000000000000000e+00
1.142985941043083926e+02 0.000000000000000000e+00
1.145300680272108877e+02 0.000000000000000000e+00
1.147912925170068092e+02 0.000000000000000000e+00
1.150407256235827731e+02 0.000000000000000000e+00
1.153001360544217704e+02 0.000000000000000000e+00
1.155312471655328750e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.160397278911564598e+02 0.000000000000000000e+00
1.162991383219954713e+02 0.000000000000000000e+00
1.165342403628117864e+02 0.000000000000000000e+00
1.167713378684807282e+02 0.000000000000000000e+00
1.170220408163265375e+02 0.000000000000000000e+00
1.172819954648526135e+02 0.000000000000000000e+00
1.175176417233560073e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.200036281179138342e+02 0.000000000000000000e+00
1.202545124716553318e+02 0.000000000000000000e+00
1.205128344671201859e+02 0.000000000000000000e+00
1.207769614512471605e+02 0.000000000000000000e+00
1.210258503401360599e+02 0.000000000000000000e+00
1.212992290249433154e+02 0.000000000000000000e+00
1.215394104308389984e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.220391836734693811e+02 0.000000000000000000e+00
1.222975056689342352e+02 0.000000000000000000e+00
1.225416780045351430e+02 0.000000000000000000e+00
1.228021768707482977e+02 0.000000000000000000e+00
1.230445351473922955e+02 0.000000000000000000e+00
1.233128344671201830e+02 0.000000000000000000e+00
1.235464852607709787e+02 0.000000000000000000e+00
1.238135147392290207e+02 0.000000000000000000e+00
1.240584126984126954e+02 0.000000000000000000e+00
1.243256235827664398e+02 0.000000000000000000e+00
1.245592743764172354e+02 0.000000000000000000e+00
1.248165079365079322e+02 0.000000000000000000e+00
1.250623129251700618e+02 0.000000000000000000e+00
1.253246258503401407e+02 0.000000000000000000e+00
1.255584580498866245e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.260571428571428640e+02 0.000000000000000000e+00
1.263236281179138274e+02 0.000000000000000000e+00
1.265538321995464912e+02 0.000000000000000000e+00
1.268076190476190419e+02 0.000000000000000000e+00
1.270468934240362842e+02 0.000000000000000000e+00
1.273153741496598599e+02 0.000000000000000000e+00
1.275539229024943353e+02 0.000000000000000000e+00
1.278127891156462539e+02 0.000000000000000000e+00
1.280551473922902517e+02 0.000000000000000000e+00
1.283158276643990803e+02 0.000000000000000000e+00
1.285480272108843565e+02 0.000000000000000000e+00
1.288252154195011201e+02 0.000000000000000000e+00
1.290583219954648655e+02 0.000000000000000000e+00
1.293077551020408293e+02 0.000000000000000000e+00
1.295577324263038577e+02 0.000000000000000000e+00
1.298109750566893297e+02 0.000000000000000000e+00
1.300595011337868527e+02 0.000000000000000000e+00
1.303192743764172405e+02 0.000000000000000000e+00
1.305663492063492015e+02 0.000000000000000000e+00
1.308301133786848141e+02 0.000000000000000000e+00
1.310699319727891066e+02 0.000000000000000000e+00
1.313253514739228933e+02 0.000000000000000000e+00
1.315573696145124813e+02 0.000000000000000000e+00
1.318216780045351584e+02 0.000000000000000000e+00
1.320620408163265438e+02 0.000000000000000000e+00
1.323258049886621279e+02 0.000000000000000000e+00
1.325507482993197357e+02 0.000000000000000000e+00
1.327970975056689440e+02 0.000000000000000000e+00
1.330470748299319723e+02 0.000000000000000000e+00
1.333099319727891157e+02 0.000000000000000000e+00
1.335374149659863861e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.340275510200000042e+02 0.000000000000000000e+00
1.342779138321995447e+02 0.000000000000000000e+00
1.345150113378684864e+02 0.000000000000000000e+00
1.347873015873015845e+02 0.000000000000000000e+00
1.350097052154195012e+02 0.000000000000000000e+00
1.352591383219954650e+02 0.000000000000000000e+00
1.355029478458049823e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.360145124716553369e+02 0.000000000000000000e+00
1.362755555555555418e+02 0.000000000000000000e+00
1.365162811791383319e+02 0.000000000000000000e+00
1.367833106575963598e+02 0.000000000000000000e+00
1.370267573696145007e+02 0.000000000000000000e+00
1.372841723356009140e+02 0.000000000000000000e+00
1.375305215419501224e+02 0.000000000000000000e+00
1.377877551020408191e+02 0.000000000000000000e+00
1.380341043083900274e+02 0.000000000000000000e+00
1.382962358276643897e+02 0.000000000000000000e+00
1.385449433106576009e+02 0.000000000000000000e+00
1.388027210884353622e+02 0.000000000000000000e+00
1.390608616780045281e+02 0.000000000000000000e+00
1.393072108843537364e+02 0.000000000000000000e+00
1.395608163265306132e+02 0.000000000000000000e+00
1.398321995464852705e+02 0.000000000000000000e+00
1.400756462585034114e+02 0.000000000000000000e+00
1.403336734689999901e+02 1.000000000000000000e+00
1.405703401360544262e+02 0.000000000000000000e+00
1.408246712018140556e+02 0.000000000000000000e+00
1.410673922902494439e+02 0.000000000000000000e+00
1.413284353741496489e+02 0.000000000000000000e+00
1.415718820861677898e+02 0.000000000000000000e+00
1.418408163260000094e+02 1.000000000000000000e+00
1.420749206349206304e+02 0.000000000000000000e+00
1.423337868480725490e+02 0.000000000000000000e+00
1.425723356009070244e+02 0.000000000000000000e+00
1.428350113378684796e+02 0.000000000000000000e+00
1.430744671201813958e+02 0.000000000000000000e+00
1.433376870748299439e+02 0.000000000000000000e+00
1.435689795918367224e+02 0.000000000000000000e+00
1.438338321995464923e+02 0.000000000000000000e+00
1.440770975056689451e+02 0.000000000000000000e+00
1.443312471655328864e+02 0.000000000000000000e+00
1.445737868480725581e+02 0.000000000000000000e+00
1.448316326529999856e+02 0.000000000000000000e+00
1.450788208616779968e+02 0.000000000000000000e+00
1.453289795918367417e+02 0.000000000000000000e+00
1.455767800453514837e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.460774603174603214e+02 0.000000000000000000e+00
1.463123809523809484e+02 0.000000000000000000e+00
1.465687074829932044e+02 0.000000000000000000e+00
1.468321088435374122e+02 0.000000000000000000e+00
1.470733786848072668e+02 0.000000000000000000e+00
1.473342403628117836e+02 0.000000000000000000e+00
1.475825850340136185e+02 0.000000000000000000e+00
1.478367346938775597e+02 0.000000000000000000e+00
1.480789115646258551e+02 0.000000000000000000e+00
1.483352380952380827e+02 0.000000000000000000e+00
1.485590929705215331e+02 0.000000000000000000e+00
1.488203174603174546e+02 0.000000000000000000e+00
1.490552380952380815e+02 0.000000000000000000e+00
1.493239002267573596e+02 0.000000000000000000e+00
1.495704308390022561e+02 0.000000000000000000e+00
1.498416326530612253e+02 0.000000000000000000e+00
1.500848979591836780e+02 0.000000000000000000e+00
1.503421315192743748e+02 0.000000000000000000e+00
1.505788662131519402e+02 0.000000000000000000e+00
1.508145124716553198e+02 0.000000000000000000e+00
1.510741043083900195e+02 0.000000000000000000e+00
1.513200907029478515e+02 0.000000000000000000e+00
1.515646258503401498e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.520624036281179201e+02 0.000000000000000000e+00
1.523007709750566789e+02 0.000000000000000000e+00
1.525534693877551149e+02 0.000000000000000000e+00
1.528295691609977212e+02 0.000000000000000000e+00
1.530652154195011292e+02 0.000000000000000000e+00
1.533382312925170083e+02 0.000000000000000000e+00
1.535709750566893490e+02 0.000000000000000000e+00
1.538351020408163379e+02 0.000000000000000000e+00
1.540703854875283412e+02 0.000000000000000000e+00
1.543316099773242627e+02 0.000000000000000000e+00
1.545589115646258449e+02 0.000000000000000000e+00
1.548357142849999946e+02 0.000000000000000000e+00
1.550646712018140647e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.560591836729999784e+02 1.000000000000000000e+00
1.563122448969999994e+02 1.000000000000000000e+00
1.565536507936508031e+02 0.000000000000000000e+00
1.568219501133786764e+02 0.000000000000000000e+00
1.570679365079365084e+02 0.000000000000000000e+00
1.573130158730158712e+02 0.000000000000000000e+00
1.575546485260771021e+02 0.000000000000000000e+00
1.577942857142857065e+02 0.000000000000000000e+00
1.580391836734693811e+02 0.000000000000000000e+00
1.583063945578231255e+02 0.000000000000000000e+00
1.585237188208616885e+02 0.000000000000000000e+00
1.587727891156462476e+02 0.000000000000000000e+00
1.590147845804988549e+02 0.000000000000000000e+00
1.592780045351474030e+02 0.000000000000000000e+00
1.595223582766439847e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.600021768707482863e+02 0.000000000000000000e+00
1.602652154195011462e+02 0.000000000000000000e+00
1.604985034013605514e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.610015419501133920e+02 0.000000000000000000e+00
1.612643990929705353e+02 0.000000000000000000e+00
1.614978684807256286e+02 0.000000000000000000e+00
1.617774149659863951e+02 0.000000000000000000e+00
1.620246712018140727e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.629659863945578309e+02 0.000000000000000000e+00
1.632536961451247066e+02 0.000000000000000000e+00
1.634851700680272018e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.639961904761904634e+02 0.000000000000000000e+00
1.642469387749999896e+02 0.000000000000000000e+00
1.644885260770975037e+02 0.000000000000000000e+00
1.647512018140589589e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.659606349206349307e+02 0.000000000000000000e+00
1.662033560090702906e+02 0.000000000000000000e+00
1.664533333333333474e+02 0.000000000000000000e+00
1.667169160997732433e+02 0.000000000000000000e+00
1.669521995464852466e+02 0.000000000000000000e+00
1.672157823129251710e+02 0.000000000000000000e+00
1.674483446712018235e+02 0.000000000000000000e+00
1.677119274376417195e+02 0.000000000000000000e+00
1.679332426303854788e+02 0.000000000000000000e+00
1.681984580498866251e+02 0.000000000000000000e+00
1.684408163265306086e+02 0.000000000000000000e+00
1.687143764172335523e+02 0.000000000000000000e+00
1.689449433106576066e+02 0.000000000000000000e+00
1.692105215419501008e+02 0.000000000000000000e+00
1.694479818594104188e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.699513832199546357e+02 0.000000000000000000e+00
1.702156916099773127e+02 0.000000000000000000e+00
1.704464399092970552e+02 0.000000000000000000e+00
1.707136507936507996e+02 0.000000000000000000e+00
1.709496598639455840e+02 0.000000000000000000e+00
1.712117913832199463e+02 0.000000000000000000e+00
1.714443537414965988e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.719481179138321920e+02 0.000000000000000000e+00
1.722149659863945601e+02 0.000000000000000000e+00
1.724497052154194989e+02 0.000000000000000000e+00
1.727011337868480609e+02 0.000000000000000000e+00
1.729451247165532948e+02 0.000000000000000000e+00
1.732027210884353678e+02 0.000000000000000000e+00
1.734312925170067956e+02 0.000000000000000000e+00
1.736907029478458071e+02 0.000000000000000000e+00
1.739201814058957041e+02 0.000000000000000000e+00
1.741863038548752911e+02 0.000000000000000000e+00
1.744056235827664523e+02 0.000000000000000000e+00
1.746857142857142833e+02 0.000000000000000000e+00
1.749206349206349103e+02 0.000000000000000000e+00
1.751697052154194978e+02 0.000000000000000000e+00
1.754109750566893524e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.764277551020408055e+02 0.000000000000000000e+00
1.766860770975056596e+02 0.000000000000000000e+00
1.769244444444444468e+02 0.000000000000000000e+00
1.771934693877551013e+02 0.000000000000000000e+00
1.774253061224489727e+02 0.000000000000000000e+00
1.776989795909999827e+02 1.000000000000000000e+00
1.779426757369614620e+02 0.000000000000000000e+00
1.781971882086167795e+02 0.000000000000000000e+00
1.784399092970521679e+02 0.000000000000000000e+00
1.786938775510204209e+02 0.000000000000000000e+00
1.789422222222222274e+02 0.000000000000000000e+00
1.792068934240362807e+02 0.000000000000000000e+00
1.794416326530612196e+02 0.000000000000000000e+00
1.797003174603174500e+02 0.000000000000000000e+00
1.799404988662131473e+02 0.000000000000000000e+00
1.801962811791383103e+02 0.000000000000000000e+00
1.804409977324262968e+02 0.000000000000000000e+00
1.807020408163265301e+02 0.000000000000000000e+00
1.809395011337868482e+02 0.000000000000000000e+00
1.811981859410430786e+02 0.000000000000000000e+00
1.814432653061224414e+02 0.000000000000000000e+00
1.817117460317460313e+02 0.000000000000000000e+00
1.819486621315192849e+02 0.000000000000000000e+00
1.822133333333333383e+02 0.000000000000000000e+00
1.824493424036281226e+02 0.000000000000000000e+00
1.827131065759637067e+02 0.000000000000000000e+00
1.829520181405895585e+02 0.000000000000000000e+00
1.832212244897959295e+02 0.000000000000000000e+00
1.834570521541949972e+02 0.000000000000000000e+00
1.837146485260770987e+02 0.000000000000000000e+00
1.839570068027210823e+02 0.000000000000000000e+00
1.842042630385487598e+02 0.000000000000000000e+00
1.844536961451247237e+02 0.000000000000000000e+00
1.847123809523809541e+02 0.000000000000000000e+00
1.849572789115646287e+02 0.000000000000000000e+00
1.852186848072562384e+02 0.000000000000000000e+00
1.854632199546485367e+02 0.000000000000000000e+00
1.857300680272108764e+02 0.000000000000000000e+00
1.859707936507936381e+02 0.000000000000000000e+00
1.862198639455782256e+02 0.000000000000000000e+00
1.864649433106575884e+02 0.000000000000000000e+00
1.867305215419501110e+02 0.000000000000000000e+00
1.869701587301587438e+02 0.000000000000000000e+00
1.872366439909297071e+02 0.000000000000000000e+00
1.874724716553288033e+02 0.000000000000000000e+00
1.877408163259999867e+02 1.000000000000000000e+00
1.879775056689342421e+02 0.000000000000000000e+00
1.882229478458049812e+02 0.000000000000000000e+00
1.884790929705215490e+02 0.000000000000000000e+00
1.887428571428571331e+02 0.000000000000000000e+00
1.889801360544217630e+02 0.000000000000000000e+00
1.892310204081632605e+02 0.000000000000000000e+00
1.894770068027210925e+02 0.000000000000000000e+00
1.897416780045351459e+02 0.000000000000000000e+00
1.899809523809523739e+02 0.000000000000000000e+00
1.902456235827664273e+02 0.000000000000000000e+00
1.904841723356009027e+02 0.000000000000000000e+00
1.907475736961451389e+02 0.000000000000000000e+00
1.909919274376417206e+02 0.000000000000000000e+00
1.912562358276643977e+02 0.000000000000000000e+00
1.915083900226757407e+02 0.000000000000000000e+00
1.917536507936507917e+02 0.000000000000000000e+00
1.920054421768707584e+02 0.000000000000000000e+00
1.922603174603174523e+02 0.000000000000000000e+00
1.925046712018140624e+02 0.000000000000000000e+00
1.927632653059999939e+02 1.000000000000000000e+00
1.930106122448979704e+02 0.000000000000000000e+00
1.932629478458050016e+02 0.000000000000000000e+00
1.935065759637188307e+02 0.000000000000000000e+00
1.937665306122449067e+02 0.000000000000000000e+00
1.940072562358276684e+02 0.000000000000000000e+00
1.942610430839002333e+02 0.000000000000000000e+00
1.945068480725623488e+02 0.000000000000000000e+00
1.947579138321995345e+02 0.000000000000000000e+00
1.950020861678004565e+02 0.000000000000000000e+00
1.952663265299999864e+02 1.000000000000000000e+00
1.955060317460317378e+02 0.000000000000000000e+00
1.957732426303854822e+02 0.000000000000000000e+00
1.960043537414966011e+02 0.000000000000000000e+00
1.962516099773242502e+02 0.000000000000000000e+00
1.965057596371882198e+02 0.000000000000000000e+00
1.967653061219999984e+02 1.000000000000000000e+00
1.970026303854875209e+02 0.000000000000000000e+00
1.972778231292517148e+02 0.000000000000000000e+00
1.975123809523809655e+02 0.000000000000000000e+00
1.977839455782312825e+02 0.000000000000000000e+00
1.980292063492063619e+02 0.000000000000000000e+00
1.982786394557823257e+02 0.000000000000000000e+00
1.985195464852607756e+02 0.000000000000000000e+00
1.987865759637188319e+02 0.000000000000000000e+00
1.990325623582766355e+02 0.000000000000000000e+00
1.993001360544217562e+02 0.000000000000000000e+00
1.995489795909999771e+02 1.000000000000000000e+00
1.998138775510203970e+02 0.000000000000000000e+00
2.000542403628117825e+02 0.000000000000000000e+00
2.003178231292517069e+02 0.000000000000000000e+00
2.005643537414966033e+02 0.000000000000000000e+00
2.008123356009070335e+02 0.000000000000000000e+00
2.010601360544217755e+02 0.000000000000000000e+00
2.013224489790000291e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.020607709750566983e+02 0.000000000000000000e+00
2.023212698412698387e+02 0.000000000000000000e+00
2.025616326530612241e+02 0.000000000000000000e+00
2.028225396820000128e+02 1.000000000000000000e+00
2.030699773240000070e+02 1.000000000000000000e+00
2.033273922900000059e+02 1.000000000000000000e+00
2.035760544217687027e+02 0.000000000000000000e+00
2.038309297052154250e+02 0.000000000000000000e+00
2.040729251700680322e+02 0.000000000000000000e+00
2.043281632653061308e+02 0.000000000000000000e+00
2.045714285714285836e+02 0.000000000000000000e+00
2.048302947845805022e+02 0.000000000000000000e+00
2.050681179138321966e+02 0.000000000000000000e+00
2.053249886621315170e+02 0.000000000000000000e+00
2.055673469387755006e+02 0.000000000000000000e+00
2.058163265299999978e+02 1.000000000000000000e+00
2.060662131519274283e+02 0.000000000000000000e+00
2.063307029478457935e+02 0.000000000000000000e+00
2.065641723356009152e+02 0.000000000000000000e+00
2.068239455782313030e+02 0.000000000000000000e+00
2.070719274376417331e+02 0.000000000000000000e+00
2.073255102040000111e+02 1.000000000000000000e+00
2.075753287981859501e+02 0.000000000000000000e+00
2.078218594104308465e+02 0.000000000000000000e+00
2.080671201814058975e+02 0.000000000000000000e+00
2.083170975056689258e+02 0.000000000000000000e+00
2.085629024943310696e+02 0.000000000000000000e+00
2.088204988662131427e+02 0.000000000000000000e+00
2.090672108843537274e+02 0.000000000000000000e+00
2.093285714280000036e+02 1.000000000000000000e+00
2.095787755102040819e+02 0.000000000000000000e+00
2.098434467120181353e+02 0.000000000000000000e+00
2.100765532879818522e+02 0.000000000000000000e+00
2.103361451247165519e+02 0.000000000000000000e+00
2.105772335600906899e+02 0.000000000000000000e+00
2.108387755100000049e+02 1.000000000000000000e+00
2.110777324263038679e+02 0.000000000000000000e+00
2.113356916099773173e+02 0.000000000000000000e+00
2.115804081632653038e+02 0.000000000000000000e+00
2.118441723356009163e+02 0.000000000000000000e+00
2.120932426303854754e+02 0.000000000000000000e+00
2.123479365079365095e+02 0.000000000000000000e+00
2.126000907029478526e+02 0.000000000000000000e+00
2.128571428571428612e+02 0.000000000000000000e+00
2.131034920634920695e+02 0.000000000000000000e+00
2.133523809523809405e+02 0.000000000000000000e+00
2.136005442176870872e+02 0.000000000000000000e+00
2.138499773242630511e+02 0.000000000000000000e+00
2.140888888888889028e+02 0.000000000000000000e+00
2.143392290249433074e+02 0.000000000000000000e+00
2.145879365079365186e+02 0.000000000000000000e+00
2.148297505668934377e+02 0.000000000000000000e+00
2.150766439909297105e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.155722448979591945e+02 0.000000000000000000e+00
2.158196825396825318e+02 0.000000000000000000e+00
2.160781859410430741e+02 0.000000000000000000e+00
2.163274376417233498e+02 0.000000000000000000e+00
2.165705215419501144e+02 0.000000000000000000e+00
2.168324716553287885e+02 0.000000000000000000e+00
2.170634013605442192e+02 0.000000000000000000e+00
2.173262585034013625e+02 0.000000000000000000e+00
2.175740589569161045e+02 0.000000000000000000e+00
2.178229478458049755e+02 0.000000000000000000e+00
2.180680272108843667e+02 0.000000000000000000e+00
2.183308843537415100e+02 0.000000000000000000e+00
2.185699773242630499e+02 0.000000000000000000e+00
2.188255782312925248e+02 0.000000000000000000e+00
2.190719274376417331e+02 0.000000000000000000e+00
2.193157369614512504e+02 0.000000000000000000e+00
2.195673469387755006e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.200680272108843667e+02 0.000000000000000000e+00
2.203190929705215524e+02 0.000000000000000000e+00
2.205585487528344686e+02 0.000000000000000000e+00
2.208244897950000052e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
2.213234693870000172e+02 1.000000000000000000e+00
2.215561224479999964e+02 1.000000000000000000e+00
2.218204081629999962e+02 1.000000000000000000e+00
2.220513378684807151e+02 0.000000000000000000e+00
2.223118367346938840e+02 0.000000000000000000e+00
2.225527437641723338e+02 0.000000000000000000e+00
2.228074376417233680e+02 0.000000000000000000e+00
2.230238548752834333e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.235662585034013716e+02 0.000000000000000000e+00
2.238227664399092873e+02 0.000000000000000000e+00
2.240640362811791420e+02 0.000000000000000000e+00
2.243415873015873103e+02 0.000000000000000000e+00
2.245748752834467155e+02 0.000000000000000000e+00
2.248301133786848141e+02 0.000000000000000000e+00
2.250784580498866205e+02 0.000000000000000000e+00
2.253249886621315170e+02 0.000000000000000000e+00
2.255755102040816382e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.260680272108843667e+02 0.000000000000000000e+00
2.262987755102040808e+02 0.000000000000000000e+00
2.265779591836734710e+02 0.000000000000000000e+00
2.268322902494331004e+02 0.000000000000000000e+00
2.270701133786847947e+02 0.000000000000000000e+00
2.273222675736961378e+02 0.000000000000000000e+00
2.275700680272108798e+02 0.000000000000000000e+00
2.278367346929999826e+02 1.000000000000000000e+00
2.280751020408163185e+02 0.000000000000000000e+00
2.283404988662131530e+02 0.000000000000000000e+00
2.285763265306122491e+02 0.000000000000000000e+00
2.288328344671201933e+02 0.000000000000000000e+00
2.290733786848072668e+02 0.000000000000000000e+00
2.293202721088435396e+02 0.000000000000000000e+00
2.295740589569161045e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.315551927437641666e+02 0.000000000000000000e+00
2.317924716553287965e+02 0.000000000000000000e+00
2.320359183673469374e+02 0.000000000000000000e+00
2.322898866213151905e+02 0.000000000000000000e+00
2.325422222222222217e+02 0.000000000000000000e+00
2.328030612240000039e+02 1.000000000000000000e+00
2.330427210884353713e+02 0.000000000000000000e+00
2.333063038548752957e+02 0.000000000000000000e+00
2.335535600907029448e+02 0.000000000000000000e+00
2.338142857140000217e+02 1.000000000000000000e+00
2.340562358276644090e+02 0.000000000000000000e+00
2.343152834467120158e+02 0.000000000000000000e+00
2.345612698412698478e+02 0.000000000000000000e+00
2.348284807256235922e+02 0.000000000000000000e+00
2.350601360544217755e+02 0.000000000000000000e+00
2.353251700680272052e+02 0.000000000000000000e+00
2.355660770975056550e+02 0.000000000000000000e+00
2.358336734690000185e+02 1.000000000000000000e+00
2.360819954648526107e+02 0.000000000000000000e+00
2.363359637188208637e+02 0.000000000000000000e+00
2.365859410430838921e+02 0.000000000000000000e+00
2.368429931972789007e+02 0.000000000000000000e+00
2.370866213151927298e+02 0.000000000000000000e+00
2.373422222222222331e+02 0.000000000000000000e+00
2.375938321995464833e+02 0.000000000000000000e+00
2.378526984126984019e+02 0.000000000000000000e+00
2.380995918367347031e+02 0.000000000000000000e+00
2.383504761904762006e+02 0.000000000000000000e+00
2.385924716553288079e+02 0.000000000000000000e+00
2.388469841269841254e+02 0.000000000000000000e+00
2.390971428571428703e+02 0.000000000000000000e+00
2.393696145124716566e+02 0.000000000000000000e+00
2.396110657596371993e+02 0.000000000000000000e+00
2.398610430839002277e+02 0.000000000000000000e+00
2.401121088435374133e+02 0.000000000000000000e+00
2.403655328798186019e+02 0.000000000000000000e+00
2.406100680272108718e+02 0.000000000000000000e+00
2.408718367346938862e+02 0.000000000000000000e+00
2.411127437641723361e+02 0.000000000000000000e+00
2.413707029478458139e+02 0.000000000000000000e+00
2.416130612244897975e+02 0.000000000000000000e+00
2.418771882086167864e+02 0.000000000000000000e+00
2.421195464852607699e+02 0.000000000000000000e+00
2.423824036281179133e+02 0.000000000000000000e+00
2.426283900226757453e+02 0.000000000000000000e+00
2.428908843537414839e+02 0.000000000000000000e+00
2.431374149659863804e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.436299319727891088e+02 0.000000000000000000e+00
2.438949659863945669e+02 0.000000000000000000e+00
2.441474829931972863e+02 0.000000000000000000e+00
2.443948979590000192e+02 1.000000000000000000e+00
2.446316326529999969e+02 1.000000000000000000e+00
2.448806122440000195e+02 1.000000000000000000e+00
2.451214285709999956e+02 1.000000000000000000e+00
2.453826530609999850e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.471295918359999746e+02 1.000000000000000000e+00
2.473959183670000073e+02 1.000000000000000000e+00
2.476350113378684910e+02 0.000000000000000000e+00
2.478911564625850303e+02 0.000000000000000000e+00
2.481353287981859523e+02 0.000000000000000000e+00
2.484000000000000057e+02 1.000000000000000000e+00
2.486414512471655200e+02 0.000000000000000000e+00
2.488946938775510205e+02 0.000000000000000000e+00
2.491388662131519141e+02 0.000000000000000000e+00
2.493928344671201955e+02 0.000000000000000000e+00
2.496429931972789120e+02 0.000000000000000000e+00
2.499040816320000147e+02 1.000000000000000000e+00
2.501409523809523705e+02 0.000000000000000000e+00
2.504047165532879831e+02 0.000000000000000000e+00
2.506430839002267703e+02 0.000000000000000000e+00
2.509010430839002197e+02 0.000000000000000000e+00
2.511479365079365209e+02 0.000000000000000000e+00
2.514098866213151950e+02 0.000000000000000000e+00
2.516457142857142912e+02 0.000000000000000000e+00
2.519038548752834572e+02 0.000000000000000000e+00
2.521442176870748426e+02 0.000000000000000000e+00
2.523970975056689383e+02 0.000000000000000000e+00
2.526439909297052111e+02 0.000000000000000000e+00
2.528954195011337731e+02 0.000000000000000000e+00
2.531434013605442317e+02 0.000000000000000000e+00
2.533928344671201955e+02 0.000000000000000000e+00
2.536515192743764260e+02 0.000000000000000000e+00
2.539011337868480780e+02 0.000000000000000000e+00
2.541531065759637329e+02 0.000000000000000000e+00
2.544132653059999711e+02 1.000000000000000000e+00
2.546561224479999908e+02 1.000000000000000000e+00
2.549091836730000011e+02 1.000000000000000000e+00
2.551539229024943438e+02 0.000000000000000000e+00
2.554113378684807287e+02 0.000000000000000000e+00
2.556673015873015800e+02 0.000000000000000000e+00
2.559209070294784567e+02 0.000000000000000000e+00
2.561705215419501087e+02 0.000000000000000000e+00
2.564281179138321818e+02 0.000000000000000000e+00
2.566683673459999682e+02 1.000000000000000000e+00
2.569275510200000099e+02 1.000000000000000000e+00
2.571765306120000218e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
2.576856235827664250e+02 0.000000000000000000e+00
2.579408616780045236e+02 0.000000000000000000e+00
2.581823129251700948e+02 0.000000000000000000e+00
2.584126984126984325e+02 0.000000000000000000e+00
2.586873469387755335e+02 0.000000000000000000e+00
2.589442176870748540e+02 0.000000000000000000e+00
2.591853061224489920e+02 0.000000000000000000e+00
2.594508843537415146e+02 0.000000000000000000e+00
2.596879818594104563e+02 0.000000000000000000e+00
2.599490249433106328e+02 0.000000000000000000e+00
2.601960997732426222e+02 0.000000000000000000e+00
2.604561224479999737e+02 1.000000000000000000e+00
2.606909750566893536e+02 0.000000000000000000e+00
2.609420408163265392e+02 0.000000000000000000e+00
2.611814965986394554e+02 0.000000000000000000e+00
2.614443537414965704e+02 0.000000000000000000e+00
2.616883446712018326e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.621881179138321727e+02 0.000000000000000000e+00
2.624282993197278984e+02 0.000000000000000000e+00
2.626773696145124859e+02 0.000000000000000000e+00
2.629511111111111177e+02 0.000000000000000000e+00
2.631807709750567028e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.641783219954648416e+02 0.000000000000000000e+00
2.644270294784580528e+02 0.000000000000000000e+00
2.646813605442176822e+02 0.000000000000000000e+00
2.649389569160997553e+02 0.000000000000000000e+00
2.651831292517006773e+02 0.000000000000000000e+00
2.654390929705215285e+02 0.000000000000000000e+00
2.656957823129251892e+02 0.000000000000000000e+00
2.659521088435374168e+02 0.000000000000000000e+00
2.662026303854875096e+02 0.000000000000000000e+00
2.664631292517007068e+02 0.000000000000000000e+00
2.667005895691610249e+02 0.000000000000000000e+00
2.669638095238095161e+02 0.000000000000000000e+00
2.672150566893424184e+02 0.000000000000000000e+00
2.674768253968254044e+02 0.000000000000000000e+00
2.677151927437641916e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.697195464852607643e+02 0.000000000000000000e+00
2.699653514739229081e+02 0.000000000000000000e+00
2.702062585034013864e+02 0.000000000000000000e+00
2.704682086167800321e+02 0.000000000000000000e+00
2.707051247165533141e+02 0.000000000000000000e+00
2.709672562358276764e+02 0.000000000000000000e+00
2.712094331065759434e+02 0.000000000000000000e+00
2.714421768707483125e+02 0.000000000000000000e+00
2.717004988662131382e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.722008163265306280e+02 0.000000000000000000e+00
2.724468027210884316e+02 0.000000000000000000e+00
2.726996825396825557e+02 0.000000000000000000e+00
2.729599999999999795e+02 0.000000000000000000e+00
2.732087074829931908e+02 0.000000000000000000e+00
2.734840816326530444e+02 0.000000000000000000e+00
2.737148299319728153e+02 0.000000000000000000e+00
2.739897959179999702e+02 1.000000000000000000e+00
2.742156916099773412e+02 0.000000000000000000e+00
2.744751020408163527e+02 0.000000000000000000e+00
2.747151020408163049e+02 0.000000000000000000e+00
2.749734240362811875e+02 0.000000000000000000e+00
2.752103401360544126e+02 0.000000000000000000e+00
2.754808163265306007e+02 0.000000000000000000e+00
2.757164625850340371e+02 0.000000000000000000e+00
2.759858503401360394e+02 0.000000000000000000e+00
2.762316553287981833e+02 0.000000000000000000e+00
2.764856235827664364e+02 0.000000000000000000e+00
2.767261678004535383e+02 0.000000000000000000e+00
2.769872108843537148e+02 0.000000000000000000e+00
2.772230385487528110e+02 0.000000000000000000e+00
2.774808163265306007e+02 0.000000000000000000e+00
2.777244444444444298e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.782302040816326780e+02 0.000000000000000000e+00
2.784760090702947650e+02 0.000000000000000000e+00
2.787241723356008833e+02 0.000000000000000000e+00
2.789870294784580551e+02 0.000000000000000000e+00
2.792241269841269968e+02 0.000000000000000000e+00
2.794904308390022720e+02 0.000000000000000000e+00
2.797356916099773230e+02 0.000000000000000000e+00
2.799903854875283287e+02 0.000000000000000000e+00
2.802345578231292507e+02 0.000000000000000000e+00
2.804917913832199474e+02 0.000000000000000000e+00
2.807270748299319507e+02 0.000000000000000000e+00
2.809890249433106533e+02 0.000000000000000000e+00
2.812290249433106624e+02 0.000000000000000000e+00
2.814791836734693788e+02 0.000000000000000000e+00
2.817300680272109048e+02 0.000000000000000000e+00
2.819798639455782450e+02 0.000000000000000000e+00
2.822225850340136049e+02 0.000000000000000000e+00
2.824852607709750600e+02 0.000000000000000000e+00
2.827254421768707289e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.832137868480725729e+02 0.000000000000000000e+00
2.834822675736961628e+02 0.000000000000000000e+00
2.837326077097505390e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.842238548752834504e+02 0.000000000000000000e+00
2.844863492063491890e+02 0.000000000000000000e+00
2.847239909297052236e+02 0.000000000000000000e+00
2.849872108843537148e+02 0.000000000000000000e+00
2.852331972789115753e+02 0.000000000000000000e+00
2.855013151927437889e+02 0.000000000000000000e+00
2.857405895691609885e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.862459863945578036e+02 0.000000000000000000e+00
2.864981405895691751e+02 0.000000000000000000e+00
2.867417687074830042e+02 0.000000000000000000e+00
2.870013605442176754e+02 0.000000000000000000e+00
2.872517006802721085e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.902459863945578036e+02 0.000000000000000000e+00
2.905115646258503261e+02 0.000000000000000000e+00
2.907668027210884247e+02 0.000000000000000000e+00
2.910240362811791215e+02 0.000000000000000000e+00
2.912769160997732456e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.922775510199999758e+02 1.000000000000000000e+00
2.925224489789999893e+02 1.000000000000000000e+00
2.927642857140000388e+02 1.000000000000000000e+00
2.930193877550000252e+02 1.000000000000000000e+00
2.932826530609999622e+02 0.000000000000000000e+00
2.935406802721088297e+02 0.000000000000000000e+00
2.938046258503401305e+02 0.000000000000000000e+00
2.940355555555555611e+02 0.000000000000000000e+00
2.942813605442177050e+02 0.000000000000000000e+00
2.945489342403628257e+02 0.000000000000000000e+00
2.948290249433106851e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.953275283446711796e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.958367346929999826e+02 0.000000000000000000e+00
2.960975963718821049e+02 0.000000000000000000e+00
2.963457596371882232e+02 0.000000000000000000e+00
2.965823129251700720e+02 0.000000000000000000e+00
2.968549659863945749e+02 0.000000000000000000e+00
2.971102040810000062e+02 1.000000000000000000e+00
2.973663265299999807e+02 1.000000000000000000e+00
2.976204081629999791e+02 1.000000000000000000e+00
2.978634013605442306e+02 0.000000000000000000e+00
2.981162811791382978e+02 0.000000000000000000e+00
2.983597278911564672e+02 0.000000000000000000e+00
2.986204081629999791e+02 1.000000000000000000e+00
2.988571428569999853e+02 1.000000000000000000e+00
2.991112244889999943e+02 1.000000000000000000e+00
2.993642857140000046e+02 1.000000000000000000e+00
2.996173469379999688e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
3.003653061219999927e+02 0.000000000000000000e+00
3.006224489790000121e+02 1.000000000000000000e+00
3.008755102040000224e+02 1.000000000000000000e+00
3.011316326529999969e+02 1.000000000000000000e+00
3.013918367340000373e+02 1.000000000000000000e+00
3.016316326529999969e+02 1.000000000000000000e+00
3.018785714279999866e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
3.061734693870000115e+02 1.000000000000000000e+00
3.064326530609999963e+02 1.000000000000000000e+00
3.066877551019999828e+02 1.000000000000000000e+00
3.069346938770000293e+02 1.000000000000000000e+00
3.071969387749999782e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
3.079408163260000038e+02 1.000000000000000000e+00
3.081938775509999573e+02 1.000000000000000000e+00
3.084459183669999902e+02 1.000000000000000000e+00
3.087132653059999825e+02 1.000000000000000000e+00
3.089642857140000274e+02 1.000000000000000000e+00
3.092193877550000138e+02 1.000000000000000000e+00
3.094653061220000154e+02 1.000000000000000000e+00
3.097173469379999915e+02 1.000000000000000000e+00
3.099693877550000138e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
3.104729251700680379e+02 0.000000000000000000e+00
3.107140136054421760e+02 0.000000000000000000e+00
3.109630839002267635e+02 0.000000000000000000e+00
3.112177777777777692e+02 0.000000000000000000e+00
3.114782766439909096e+02 0.000000000000000000e+00
3.117285714280000093e+02 1.000000000000000000e+00
3.119734693870000228e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
3.127109297052153920e+02 0.000000000000000000e+00
3.129826757369614256e+02 0.000000000000000000e+00
3.132453514739228808e+02 0.000000000000000000e+00
3.134969387749999896e+02 1.000000000000000000e+00
3.137530612240000210e+02 1.000000000000000000e+00
3.140051020399999970e+02 1.000000000000000000e+00
3.142602040809999835e+02 1.000000000000000000e+00
3.144959183670000016e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
3.164948979590000135e+02 1.000000000000000000e+00
3.167591836729999955e+02 1.000000000000000000e+00
3.170091836729999955e+02 1.000000000000000000e+00
3.172724489789999893e+02 1.000000000000000000e+00
3.175132653059999939e+02 1.000000000000000000e+00
3.177724489789999893e+02 1.000000000000000000e+00
3.180244897950000222e+02 1.000000000000000000e+00
3.182846938769999952e+02 1.000000000000000000e+00
3.185280725623582612e+02 0.000000000000000000e+00
3.187877551020000055e+02 0.000000000000000000e+00
3.190363718820861436e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
3.195448979590000249e+02 1.000000000000000000e+00
3.198040816320000204e+02 1.000000000000000000e+00
3.200448979590000249e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
3.205642857139999933e+02 1.000000000000000000e+00
3.208295918359999632e+02 1.000000000000000000e+00
3.210724489790000007e+02 1.000000000000000000e+00
3.213295918359999632e+02 1.000000000000000000e+00
3.215897959179999930e+02 1.000000000000000000e+00
3.218428571420000139e+02 1.000000000000000000e+00
3.220979591830000004e+02 1.000000000000000000e+00
3.223520408159999988e+02 1.000000000000000000e+00
3.226071428569999853e+02 1.000000000000000000e+00
3.228612244889999943e+02 1.000000000000000000e+00
3.231122448969999823e+02 1.000000000000000000e+00
3.233704081629999791e+02 1.000000000000000000e+00
3.236163265299999807e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
3.251142857140000046e+02 1.000000000000000000e+00
3.253724489790000121e+02 1.000000000000000000e+00
3.256275510199999985e+02 1.000000000000000000e+00
3.258836734690000299e+02 1.000000000000000000e+00
3.261295918359999746e+02 1.000000000000000000e+00
3.263908163259999924e+02 1.000000000000000000e+00
3.266306122440000195e+02 1.000000000000000000e+00
3.268877551020000283e+02 1.000000000000000000e+00
3.271499999999999773e+02 1.000000000000000000e+00
3.273887755100000163e+02 1.000000000000000000e+00
3.276387755100000163e+02 1.000000000000000000e+00
3.278999999999999773e+02 1.000000000000000000e+00
3.281418367340000373e+02 1.000000000000000000e+00
3.284030612239999982e+02 1.000000000000000000e+00
3.286418367340000373e+02 1.000000000000000000e+00
3.288908163259999924e+02 1.000000000000000000e+00
3.291438775510000028e+02 1.000000000000000000e+00
3.293979591830000118e+02 1.000000000000000000e+00
3.296459183670000357e+02 1.000000000000000000e+00
3.299030612239999982e+02 1.000000000000000000e+00
3.301428571420000253e+02 1.000000000000000000e+00
3.303999999999999773e+02 1.000000000000000000e+00
3.306510204079999653e+02 1.000000000000000000e+00
3.309102040809999608e+02 1.000000000000000000e+00
3.311540816319999863e+02 1.000000000000000000e+00
3.314091836729999727e+02 1.000000000000000000e+00
3.316602040809999608e+02 1.000000000000000000e+00
3.319153061220000041e+02 1.000000000000000000e+00
3.321591836729999727e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
3.326346938770000179e+02 1.000000000000000000e+00
3.328928571420000253e+02 1.000000000000000000e+00
3.331295918359999746e+02 1.000000000000000000e+00
3.333816326529999969e+02 1.000000000000000000e+00
3.336336734690000299e+02 1.000000000000000000e+00
3.338857142850000059e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
3.346357142850000059e+02 1.000000000000000000e+00
3.348908163259999924e+02 1.000000000000000000e+00
3.351346938770000179e+02 1.000000000000000000e+00
3.353887755100000163e+02 1.000000000000000000e+00
3.356418367340000373e+02 1.000000000000000000e+00
3.358897959180000043e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
3.371346938770000179e+02 1.000000000000000000e+00
3.373918367340000373e+02 1.000000000000000000e+00
3.376285714279999866e+02 1.000000000000000000e+00
3.378724489790000121e+02 1.000000000000000000e+00
3.381071428569999853e+02 1.000000000000000000e+00
3.383602040810000062e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
3.426026303854875437e+02 0.000000000000000000e+00
3.428723809523809791e+02 0.000000000000000000e+00
3.431131065759637409e+02 0.000000000000000000e+00
3.433609070294784829e+02 0.000000000000000000e+00
3.436050793650793480e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
3.443635374149660038e+02 0.000000000000000000e+00
3.445872108843537376e+02 0.000000000000000000e+00
3.448306575963719069e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
3.453463945578231460e+02 0.000000000000000000e+00
3.455773242630385766e+02 0.000000000000000000e+00
3.458321995464852421e+02 0.000000000000000000e+00
3.460754648526076949e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
3.465908390022675576e+02 0.000000000000000000e+00
3.468504308390022857e+02 0.000000000000000000e+00
3.470967800453514656e+02 0.000000000000000000e+00
3.473690702947845921e+02 0.000000000000000000e+00
3.475929251700680425e+02 0.000000000000000000e+00
3.478507029478458321e+02 0.000000000000000000e+00
3.480921541950113465e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
3.485922902494331197e+02 0.000000000000000000e+00
3.488451700680271870e+02 0.000000000000000000e+00
3.490848072562358198e+02 0.000000000000000000e+00
3.493503854875283423e+02 0.000000000000000000e+00
3.495816780045351493e+02 0.000000000000000000e+00
3.498396371882085987e+02 0.000000000000000000e+00
3.500836281179138041e+02 0.000000000000000000e+00
3.503439455782312848e+02 0.000000000000000000e+00
3.505736054421768699e+02 0.000000000000000000e+00
3.508324716553287885e+02 0.000000000000000000e+00
3.510668480725623795e+02 0.000000000000000000e+00
3.513280725623582725e+02 0.000000000000000000e+00
3.515626303854875232e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
3.600642176870748017e+02 0.000000000000000000e+00
3.603250793650793753e+02 0.000000000000000000e+00
3.605605442176870952e+02 0.000000000000000000e+00
3.608355555555555725e+02 0.000000000000000000e+00
3.610664852607710031e+02 0.000000000000000000e+00
3.613317006802720925e+02 0.000000000000000000e+00
3.615718820861678182e+02 0.000000000000000000e+00
3.618389115646258460e+02 0.000000000000000000e+00
3.620850793650793662e+02 0.000000000000000000e+00
3.623426757369614393e+02 0.000000000000000000e+00
3.625864852607709850e+02 0.000000000000000000e+00
3.628475283446712183e+02 0.000000000000000000e+00
3.630882539682539800e+02 0.000000000000000000e+00
3.633467573696145223e+02 0.000000000000000000e+00
3.635907482993197277e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
3.640852607709750828e+02 0.000000000000000000e+00
3.643414058956915937e+02 0.000000000000000000e+00
3.645804988662131336e+02 0.000000000000000000e+00
3.648426303854875528e+02 0.000000000000000000e+00
3.650766439909297105e+02 0.000000000000000000e+00
3.653356916099773457e+02 0.000000000000000000e+00
3.655760544217687311e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
3.660754648526076949e+02 0.000000000000000000e+00
3.663399546485260885e+02 0.000000000000000000e+00
3.665703401360544262e+02 0.000000000000000000e+00
3.668457142857142799e+02 0.000000000000000000e+00
3.670741043083900195e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
3.680720181405895914e+02 0.000000000000000000e+00
3.683114739229025076e+02 0.000000000000000000e+00
3.685710657596371789e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
3.731259863945577990e+02 0.000000000000000000e+00
3.734046258503401532e+02 0.000000000000000000e+00
3.736143310657596430e+02 0.000000000000000000e+00
3.738617687074830087e+02 0.000000000000000000e+00
3.740952380952380736e+02 0.000000000000000000e+00
3.743212698412698387e+02 0.000000000000000000e+00
3.745569160997732183e+02 0.000000000000000000e+00
3.748183219954648280e+02 0.000000000000000000e+00
3.750604988662131518e+02 0.000000000000000000e+00
3.752928798185940877e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
3.768224943310657409e+02 0.000000000000000000e+00
3.770851700680271961e+02 0.000000000000000000e+00
3.773246258503401123e+02 0.000000000000000000e+00
3.775961904761904862e+02 0.000000000000000000e+00
3.778390929705215626e+02 0.000000000000000000e+00
3.781072108843537194e+02 0.000000000000000000e+00
3.783510204081632651e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
3.788540816319999749e+02 1.000000000000000000e+00
3.791255102040000224e+02 1.000000000000000000e+00
3.793645351473923029e+02 0.000000000000000000e+00
3.796259410430839125e+02 0.000000000000000000e+00
3.798701133786848345e+02 0.000000000000000000e+00
3.801298866213151655e+02 0.000000000000000000e+00
3.803639002267573801e+02 0.000000000000000000e+00
3.806332879818593824e+02 0.000000000000000000e+00
3.808692970521541952e+02 0.000000000000000000e+00
3.811316099773242740e+02 0.000000000000000000e+00
3.813763265306122321e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
3.818695691609977416e+02 0.000000000000000000e+00
3.821318820861678205e+02 0.000000000000000000e+00
3.823682539682539527e+02 0.000000000000000000e+00
3.826296598639455624e+02 0.000000000000000000e+00
3.828607709750567096e+02 0.000000000000000000e+00
3.831256235827664227e+02 0.000000000000000000e+00
3.833529251700680334e+02 0.000000000000000000e+00
3.835931065759637022e+02 0.000000000000000000e+00
3.838458049886621097e+02 0.000000000000000000e+00
3.840667573696144927e+02 0.000000000000000000e+00
3.843207256235827458e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
3.881090249433106578e+02 0.000000000000000000e+00
3.883807709750566914e+02 0.000000000000000000e+00
3.886180498866212929e+02 0.000000000000000000e+00
3.888727437641723554e+02 0.000000000000000000e+00
3.891004081632652856e+02 0.000000000000000000e+00
3.893204535147392562e+02 0.000000000000000000e+00
3.895617233560090540e+02 0.000000000000000000e+00
3.898485260770975174e+02 0.000000000000000000e+00
3.900595011337868527e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
3.905480272108843565e+02 0.000000000000000000e+00
3.908368253968254180e+02 0.000000000000000000e+00
3.910556009070294863e+02 0.000000000000000000e+00
3.913073922902494246e+02 0.000000000000000000e+00
3.915466666666666811e+02 0.000000000000000000e+00
3.918216780045351584e+02 0.000000000000000000e+00
3.920760090702947878e+02 0.000000000000000000e+00
3.923428571428571558e+02 0.000000000000000000e+00
3.925850340136054228e+02 0.000000000000000000e+00
3.928549659863945749e+02 0.000000000000000000e+00
3.930862585034013819e+02 0.000000000000000000e+00
3.933674376417233702e+02 0.000000000000000000e+00
3.936125170068027046e+02 0.000000000000000000e+00
3.938784580498866035e+02 0.000000000000000000e+00
3.941190022675737055e+02 0.000000000000000000e+00
3.943802267573695985e+02 0.000000000000000000e+00
3.946316553287981606e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
3.951426757369614506e+02 0.000000000000000000e+00
3.954048072562358129e+02 0.000000000000000000e+00
3.956567800453514678e+02 0.000000000000000000e+00
3.959085714285714062e+02 0.000000000000000000e+00
3.961483900226757555e+02 0.000000000000000000e+00
3.964070748299319575e+02 0.000000000000000000e+00
3.966507029478457866e+02 0.000000000000000000e+00
3.969084807256235763e+02 0.000000000000000000e+00
3.971597278911564786e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
3.976555102040816223e+02 0.000000000000000000e+00
3.979154648526077267e+02 0.000000000000000000e+00
3.981583673469388032e+02 0.000000000000000000e+00
3.984264852607709599e+02 0.000000000000000000e+00
3.986757369614512641e+02 0.000000000000000000e+00
3.989396825396825648e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
3.994684807256235786e+02 0.000000000000000000e+00
3.997424036281179269e+02 0.000000000000000000e+00
3.999894784580498595e+02 0.000000000000000000e+00
4.002450793650793912e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
4.015403174603174534e+02 0.000000000000000000e+00
4.017993650793650886e+02 0.000000000000000000e+00
4.020569614512471617e+02 0.000000000000000000e+00
4.023118367346938840e+02 0.000000000000000000e+00
4.025803174603174739e+02 0.000000000000000000e+00
4.028400907029478617e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
4.033320634920634689e+02 0.000000000000000000e+00
4.035963718820861459e+02 0.000000000000000000e+00
4.038523356009070540e+02 0.000000000000000000e+00
4.041146485260770760e+02 0.000000000000000000e+00
4.043687981859410456e+02 0.000000000000000000e+00
4.046358276643990735e+02 0.000000000000000000e+00
4.048921541950113578e+02 0.000000000000000000e+00
4.051608163265306075e+02 0.000000000000000000e+00
4.054146031746032008e+02 0.000000000000000000e+00
4.056765532879818466e+02 0.000000000000000000e+00
4.059301587301587233e+02 0.000000000000000000e+00
4.062035374149659788e+02 0.000000000000000000e+00
4.064596825396825466e+02 0.000000000000000000e+00
4.067283446712017962e+02 0.000000000000000000e+00
4.069826757369614256e+02 0.000000000000000000e+00
4.072504308390022629e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
4.082603174603174807e+02 0.000000000000000000e+00
4.085177324263038372e+02 0.000000000000000000e+00
4.087833106575963598e+02 0.000000000000000000e+00
4.090381859410430820e+02 0.000000000000000000e+00
4.093101133786848322e+02 0.000000000000000000e+00
4.095535600907029448e+02 0.000000000000000000e+00
4.098144217687074615e+02 0.000000000000000000e+00
4.100729251700680038e+02 0.000000000000000000e+00
4.103316099773242627e+02 0.000000000000000000e+00
4.105828571428571649e+02 0.000000000000000000e+00
4.108190476190476375e+02 0.000000000000000000e+00
4.110922448979591763e+02 0.000000000000000000e+00
4.113525623582766571e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
4.118563265306122503e+02 0.000000000000000000e+00
4.121050340136054615e+02 0.000000000000000000e+00
4.123675283446712001e+02 0.000000000000000000e+00
4.126265759637188353e+02 0.000000000000000000e+00
4.128847165532880013e+02 0.000000000000000000e+00
4.131403174603174762e+02 0.000000000000000000e+00
4.134039002267573437e+02 0.000000000000000000e+00
4.136605895691610044e+02 0.000000000000000000e+00
4.138844444444444548e+02 0.000000000000000000e+00
4.141652607709750669e+02 0.000000000000000000e+00
4.144315646258503421e+02 0.000000000000000000e+00
4.146873469387755335e+02 0.000000000000000000e+00
4.149567346938775358e+02 0.000000000000000000e+00
4.152018140589569271e+02 0.000000000000000000e+00
4.154526984126983962e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
4.159698866213151973e+02 0.000000000000000000e+00
4.162285714285714562e+02 0.000000000000000000e+00
4.164983219954648348e+02 0.000000000000000000e+00
4.167334240362811784e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
4.180549659863945635e+02 0.000000000000000000e+00
4.183170975056689258e+02 0.000000000000000000e+00
4.185710657596371789e+02 0.000000000000000000e+00
4.188346485260771033e+02 0.000000000000000000e+00
4.190973242630385585e+02 0.000000000000000000e+00
4.193547392290249149e+02 0.000000000000000000e+00
4.196088888888888846e+02 0.000000000000000000e+00
4.198556009070294976e+02 0.000000000000000000e+00
4.201170068027211073e+02 0.000000000000000000e+00
4.203742403628118041e+02 0.000000000000000000e+00
4.206341950113378516e+02 0.000000000000000000e+00
4.208994104308389979e+02 0.000000000000000000e+00
4.211555555555555657e+02 0.000000000000000000e+00
4.214127891156462624e+02 0.000000000000000000e+00
4.216709297052154284e+02 0.000000000000000000e+00
4.219330612244897907e+02 0.000000000000000000e+00
4.222078911564626083e+02 0.000000000000000000e+00
4.224497052154194989e+02 0.000000000000000000e+00
4.227129251700680470e+02 0.000000000000000000e+00
4.229688888888888982e+02 0.000000000000000000e+00
4.232166893424036402e+02 0.000000000000000000e+00
4.234634013605441965e+02 0.000000000000000000e+00
4.237168253968254135e+02 0.000000000000000000e+00
4.239602040809999721e+02 0.000000000000000000e+00
4.242390929705215399e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
4.247479365079365152e+02 0.000000000000000000e+00
4.250060770975056812e+02 0.000000000000000000e+00
4.252643990929705069e+02 0.000000000000000000e+00
4.255085714285714289e+02 0.000000000000000000e+00
4.257814058956915915e+02 0.000000000000000000e+00
4.260408163265306030e+02 0.000000000000000000e+00
4.262942403628117631e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
4.283590022675737146e+02 0.000000000000000000e+00
4.286169614512471640e+02 0.000000000000000000e+00
4.288731065759637318e+02 0.000000000000000000e+00
4.291248979591836701e+02 0.000000000000000000e+00
4.293873922902494087e+02 0.000000000000000000e+00
4.296395464852607802e+02 0.000000000000000000e+00
4.299080272108843701e+02 0.000000000000000000e+00
4.301601814058956847e+02 0.000000000000000000e+00
4.304087074829931794e+02 0.000000000000000000e+00
4.306561451247165451e+02 0.000000000000000000e+00
4.309184580498866239e+02 0.000000000000000000e+00
4.311742403628118154e+02 0.000000000000000000e+00
4.313968253968254203e+02 0.000000000000000000e+00
4.316495238095238278e+02 0.000000000000000000e+00
4.319209070294784851e+02 0.000000000000000000e+00
4.321726984126984235e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
4.387867573696145200e+02 0.000000000000000000e+00
4.390405442176870565e+02 0.000000000000000000e+00
4.393135600907029357e+02 0.000000000000000000e+00
4.395450340136054592e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
4.405697959183673333e+02 0.000000000000000000e+00
4.408419047619047433e+02 0.000000000000000000e+00
4.410976870748299348e+02 0.000000000000000000e+00
4.413431292517007023e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
4.423882086167800480e+02 0.000000000000000000e+00
4.426563265306122616e+02 0.000000000000000000e+00
4.429153741496598400e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
4.434238548752834390e+02 0.000000000000000000e+00
4.436939682539682508e+02 0.000000000000000000e+00
4.439562811791383297e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
4.447063945578231028e+02 0.000000000000000000e+00
4.449696145124716509e+02 0.000000000000000000e+00
4.452429931972789063e+02 0.000000000000000000e+00
4.455073015873015834e+02 0.000000000000000000e+00
4.457748752834467041e+02 0.000000000000000000e+00
4.460375510204081593e+02 0.000000000000000000e+00
4.462949659863945726e+02 0.000000000000000000e+00
4.465521995464852694e+02 0.000000000000000000e+00
4.468172335600906990e+02 0.000000000000000000e+00
4.470637641723355955e+02 0.000000000000000000e+00
4.473291609977324015e+02 0.000000000000000000e+00
4.475796825396825511e+02 0.000000000000000000e+00
4.478575963718820958e+02 0.000000000000000000e+00
4.481101133786847868e+02 0.000000000000000000e+00
4.483795011337868459e+02 0.000000000000000000e+00
4.486222222222222058e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
4.491346938775510012e+02 0.000000000000000000e+00
4.493732426303855050e+02 0.000000000000000000e+00
4.496380952380952181e+02 0.000000000000000000e+00
4.499085714285714062e+02 0.000000000000000000e+00
4.501489342403627916e+02 0.000000000000000000e+00
4.504241269841269855e+02 0.000000000000000000e+00
4.506746485260770783e+02 0.000000000000000000e+00
4.509474829931972977e+02 0.000000000000000000e+00
4.511992743764172360e+02 0.000000000000000000e+00
4.514581405895691546e+02 0.000000000000000000e+00
4.517030385487528292e+02 0.000000000000000000e+00
4.519671655328798465e+02 0.000000000000000000e+00
4.522285714285714562e+02 0.000000000000000000e+00
4.524763718820861413e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
4.529754195011337856e+02 0.000000000000000000e+00
4.532308390022676008e+02 0.000000000000000000e+00
4.535091156462585218e+02 0.000000000000000000e+00
4.537560090702947946e+02 0.000000000000000000e+00
4.540243083900226679e+02 0.000000000000000000e+00
4.542739229024943484e+02 0.000000000000000000e+00
4.545425850340135980e+02 0.000000000000000000e+00
4.547845804988662053e+02 0.000000000000000000e+00
4.550292970521542202e+02 0.000000000000000000e+00
4.552643990929705069e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
4.587706122448979613e+02 0.000000000000000000e+00


==> J12.dat <==
7.678857142857143003e+01 0.000000000000000000e+00
7.706430839002267419e+01 0.000000000000000000e+00
7.729850340136054854e+01 0.000000000000000000e+00
7.759201814058957325e+01 0.000000000000000000e+00
7.782167800453514417e+01 0.000000000000000000e+00
7.809886621315192201e+01 0.000000000000000000e+00
7.836428571399999043e+01 0.000000000000000000e+00
7.863775510199999985e+01 0.000000000000000000e+00
7.887564625850339439e+01 0.000000000000000000e+00
7.916299319727890804e+01 0.000000000000000000e+00
7.942276643990929585e+01 0.000000000000000000e+00
7.971120181405895266e+01 0.000000000000000000e+00
7.995138321995464992e+01 0.000000000000000000e+00
8.024018140589569725e+01 0.000000000000000000e+00
8.048199546485260214e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
8.102653061200000195e+01 0.000000000000000000e+00
8.131555555555556225e+01 0.000000000000000000e+00
8.154376417233559948e+01 0.000000000000000000e+00
8.184888888888889369e+01 0.000000000000000000e+00
8.208326530612244198e+01 0.000000000000000000e+00
8.236952380952381247e+01 0.000000000000000000e+00
8.261115646258502920e+01 0.000000000000000000e+00
8.290013605442176470e+01 0.000000000000000000e+00
8.313795918367347326e+01 0.000000000000000000e+00
8.342439909297051770e+01 0.000000000000000000e+00
8.366675736961451548e+01 0.000000000000000000e+00
8.396952380952380679e+01 0.000000000000000000e+00
8.419882086167800139e+01 0.000000000000000000e+00
8.449160997732425926e+01 0.000000000000000000e+00
8.475138321995464707e+01 0.000000000000000000e+00
8.502947845804987992e+01 0.000000000000000000e+00
8.527147392290250139e+01 0.000000000000000000e+00
8.557133786848072532e+01 0.000000000000000000e+00
8.580281179138322045e+01 0.000000000000000000e+00
8.608852607709751226e+01 0.000000000000000000e+00
8.632761904761905214e+01 0.000000000000000000e+00
8.661696145124716395e+01 0.000000000000000000e+00
8.684317460317460302e+01 0.000000000000000000e+00
8.713560090702948457e+01 0.000000000000000000e+00
8.736938775500000531e+01 0.000000000000000000e+00
8.766240362811791442e+01 0.000000000000000000e+00
8.788553287981859796e+01 0.000000000000000000e+00
8.817487528344670977e+01 0.000000000000000000e+00
8.840204081600001018e+01 0.000000000000000000e+00
8.868988662131519618e+01 0.000000000000000000e+00
8.893297052154194660e+01 0.000000000000000000e+00
8.921142857142856997e+01 0.000000000000000000e+00
8.945596371882086828e+01 0.000000000000000000e+00
8.974149659863945772e+01 0.000000000000000000e+00
8.999346938775509841e+01 0.000000000000000000e+00
9.027174603174603362e+01 0.000000000000000000e+00
9.053061224489795222e+01 0.000000000000000000e+00
9.082285714285714562e+01 0.000000000000000000e+00
9.105850340136053944e+01 0.000000000000000000e+00
9.133460317460317412e+01 0.000000000000000000e+00
9.159492063492064062e+01 0.000000000000000000e+00
9.187954648526077506e+01 0.000000000000000000e+00
9.212959183600000301e+01 0.000000000000000000e+00
9.240918367299998692e+01 0.000000000000000000e+00
9.265886621315192428e+01 0.000000000000000000e+00
9.295619047619047137e+01 0.000000000000000000e+00
9.320634920634920206e+01 0.000000000000000000e+00
9.348498866213151359e+01 0.000000000000000000e+00
9.374222222222222456e+01 0.000000000000000000e+00
9.402993197278911452e+01 0.000000000000000000e+00
9.426376417233559835e+01 0.000000000000000000e+00
9.454476190476189856e+01 0.000000000000000000e+00
9.478421768707482897e+01 0.000000000000000000e+00
9.506557823129251972e+01 0.000000000000000000e+00
9.533532879818594097e+01 0.000000000000000000e+00
9.560612244799999360e+01 1.000000000000000000e+00
9.587337868480724978e+01 0.000000000000000000e+00
9.614766439909297446e+01 0.000000000000000000e+00
9.639365079365079225e+01 0.000000000000000000e+00
9.668154195011338459e+01 0.000000000000000000e+00
9.692498866213152553e+01 0.000000000000000000e+00
9.719473922902494678e+01 0.000000000000000000e+00
9.745632653061224460e+01 0.000000000000000000e+00
9.773496598639455613e+01 0.000000000000000000e+00
9.797859410430838523e+01 0.000000000000000000e+00
9.826557823129252256e+01 0.000000000000000000e+00
9.849560090702948401e+01 0.000000000000000000e+00
9.878639455782312950e+01 0.000000000000000000e+00
9.902820861678004860e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.001190022675736913e+02 0.000000000000000000e+00
1.004041723356009044e+02 0.000000000000000000e+00
1.006318367346938771e+02 0.000000000000000000e+00
1.009346031746031684e+02 0.000000000000000000e+00
1.011753287981859444e+02 0.000000000000000000e+00
1.014517913832199554e+02 0.000000000000000000e+00
1.017112018140589527e+02 0.000000000000000000e+00
1.019949206349206321e+02 0.000000000000000000e+00
1.022419954648526073e+02 0.000000000000000000e+00
1.025112018140589498e+02 0.000000000000000000e+00
1.027637188208616834e+02 0.000000000000000000e+00
1.030483446712018178e+02 0.000000000000000000e+00
1.032897959179999958e+02 0.000000000000000000e+00
1.035824036281179161e+02 0.000000000000000000e+00
1.038205895691610010e+02 0.000000000000000000e+00
1.041059410430839023e+02 0.000000000000000000e+00
1.043571882086167761e+02 0.000000000000000000e+00
1.046503401360544245e+02 0.000000000000000000e+00
1.049059410430838994e+02 0.000000000000000000e+00
1.051769614512471662e+02 0.000000000000000000e+00
1.054438095238095201e+02 0.000000000000000000e+00
1.057300680272108906e+02 0.000000000000000000e+00
1.059626303854875289e+02 0.000000000000000000e+00
1.062724716553288005e+02 0.000000000000000000e+00
1.065072108843537393e+02 0.000000000000000000e+00
1.067804081632653066e+02 0.000000000000000000e+00
1.070483446712018178e+02 0.000000000000000000e+00
1.073297052154194944e+02 0.000000000000000000e+00
1.075782312925170032e+02 0.000000000000000000e+00
1.078730158730158735e+02 0.000000000000000000e+00
1.081166439909297026e+02 0.000000000000000000e+00
1.083809523809523796e+02 0.000000000000000000e+00
1.086568707482993261e+02 0.000000000000000000e+00
1.089342403628117921e+02 0.000000000000000000e+00
1.091940136054421799e+02 0.000000000000000000e+00
1.094478004535147448e+02 0.000000000000000000e+00
1.097128344671201745e+02 0.000000000000000000e+00
1.099883900226757305e+02 0.000000000000000000e+00
1.102436281179138291e+02 0.000000000000000000e+00
1.105186394557823064e+02 0.000000000000000000e+00
1.107836734693877503e+02 0.000000000000000000e+00
1.110724716553287976e+02 0.000000000000000000e+00
1.113175510204081604e+02 0.000000000000000000e+00
1.115990929705215393e+02 0.000000000000000000e+00
1.118630385487528400e+02 0.000000000000000000e+00
1.121639909297052213e+02 0.000000000000000000e+00
1.124185034013605389e+02 0.000000000000000000e+00
1.126848072562358283e+02 0.000000000000000000e+00
1.129520181405895727e+02 0.000000000000000000e+00
1.132353741496598616e+02 0.000000000000000000e+00
1.134664852607709804e+02 0.000000000000000000e+00
1.137692517006802717e+02 0.000000000000000000e+00
1.140079818594104353e+02 0.000000000000000000e+00
1.142824489795918339e+02 0.000000000000000000e+00
1.145514739229024883e+02 0.000000000000000000e+00
1.148409977324263025e+02 0.000000000000000000e+00
1.150858956916099771e+02 0.000000000000000000e+00
1.153901133786848021e+02 0.000000000000000000e+00
1.156435374149659907e+02 0.000000000000000000e+00
1.159239909297052122e+02 0.000000000000000000e+00
1.161948299319727909e+02 0.000000000000000000e+00
1.164807256235827708e+02 0.000000000000000000e+00
1.167103854875283417e+02 0.000000000000000000e+00
1.169924716553287993e+02 0.000000000000000000e+00
1.172439002267573755e+02 0.000000000000000000e+00
1.175223582766439847e+02 0.000000000000000000e+00
1.177931972789115633e+02 0.000000000000000000e+00
1.180642176870748301e+02 0.000000000000000000e+00
1.183225396825396842e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.188642176870748273e+02 0.000000000000000000e+00
1.191486621315192735e+02 0.000000000000000000e+00
1.193812244897959118e+02 0.000000000000000000e+00
1.196738321995464815e+02 0.000000000000000000e+00
1.199256235827664341e+02 0.000000000000000000e+00
1.201991836734693919e+02 0.000000000000000000e+00
1.204631292517006784e+02 0.000000000000000000e+00
1.207499319727891134e+02 0.000000000000000000e+00
1.209817687074829990e+02 0.000000000000000000e+00
1.212743764172335545e+02 0.000000000000000000e+00
1.215087528344671171e+02 0.000000000000000000e+00
1.217754195011337828e+02 0.000000000000000000e+00
1.220455328798185946e+02 0.000000000000000000e+00
1.223181859410430832e+02 0.000000000000000000e+00
1.225743310657596368e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.233870294784580466e+02 0.000000000000000000e+00
1.236716553287981810e+02 0.000000000000000000e+00
1.239775056689342421e+02 0.000000000000000000e+00
1.242673922902494326e+02 0.000000000000000000e+00
1.245873922902494400e+02 0.000000000000000000e+00
1.248990476190476215e+02 0.000000000000000000e+00
1.251785941043083881e+02 0.000000000000000000e+00
1.254956916099773281e+02 0.000000000000000000e+00
1.258051700680272091e+02 0.000000000000000000e+00
1.261014058956916131e+02 0.000000000000000000e+00
1.263921995464852586e+02 0.000000000000000000e+00
1.267112244890000028e+02 1.000000000000000000e+00
1.270102040809999977e+02 1.000000000000000000e+00
1.273264399092970507e+02 0.000000000000000000e+00
1.276230385487528309e+02 0.000000000000000000e+00
1.279325170068027262e+02 0.000000000000000000e+00
1.282204081632653185e+02 0.000000000000000000e+00
1.285268027210884441e+02 0.000000000000000000e+00
1.288175963718820753e+02 0.000000000000000000e+00
1.291223582766439790e+02 0.000000000000000000e+00
1.294296598639455738e+02 0.000000000000000000e+00
1.297153741496598514e+02 0.000000000000000000e+00
1.300275736961451116e+02 0.000000000000000000e+00
1.302998639455782381e+02 0.000000000000000000e+00
1.305990022675736952e+02 0.000000000000000000e+00
1.308841723356009084e+02 0.000000000000000000e+00
1.311751473922902562e+02 0.000000000000000000e+00
1.314762811791383115e+02 0.000000000000000000e+00
1.317705215419501030e+02 0.000000000000000000e+00
1.320578684807256309e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.327018594104308420e+02 0.000000000000000000e+00
1.330144217687074786e+02 0.000000000000000000e+00
1.333113832199546493e+02 0.000000000000000000e+00
1.336322902494331117e+02 0.000000000000000000e+00
1.339502947845805068e+02 0.000000000000000000e+00
1.342280272108843633e+02 0.000000000000000000e+00
1.345511111111111120e+02 0.000000000000000000e+00
1.348584126984127067e+02 0.000000000000000000e+00
1.351381405895691614e+02 0.000000000000000000e+00
1.354468934240362898e+02 0.000000000000000000e+00
1.357474829931972806e+02 0.000000000000000000e+00
1.360440816326530751e+02 0.000000000000000000e+00
1.363437641723355966e+02 0.000000000000000000e+00
1.366581405895691717e+02 0.000000000000000000e+00
1.369561904761904714e+02 0.000000000000000000e+00
1.372531519274376421e+02 0.000000000000000000e+00
1.375397959179999816e+02 0.000000000000000000e+00
1.378447165532879808e+02 0.000000000000000000e+00
1.381448979589999908e+02 0.000000000000000000e+00
1.384388208616780105e+02 0.000000000000000000e+00
1.387225396825396899e+02 0.000000000000000000e+00
1.390039002267573665e+02 0.000000000000000000e+00
1.392952380952380906e+02 0.000000000000000000e+00
1.395949206349206406e+02 0.000000000000000000e+00
1.398501587301587392e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.404223129251700755e+02 0.000000000000000000e+00
1.407132879818594233e+02 0.000000000000000000e+00
1.409696145124716509e+02 0.000000000000000000e+00
1.412741950113378664e+02 0.000000000000000000e+00
1.415343310657596305e+02 0.000000000000000000e+00
1.418136961451247089e+02 0.000000000000000000e+00
1.420969387750000124e+02 0.000000000000000000e+00
1.423887528344671125e+02 0.000000000000000000e+00
1.426354648526076971e+02 0.000000000000000000e+00
1.429322448979591798e+02 0.000000000000000000e+00
1.431834920634920536e+02 0.000000000000000000e+00
1.434557823129251801e+02 0.000000000000000000e+00
1.437395011337868596e+02 0.000000000000000000e+00
1.440250340136054490e+02 0.000000000000000000e+00
1.442917006802721005e+02 0.000000000000000000e+00
1.445770521541950018e+02 0.000000000000000000e+00
1.448326530612244767e+02 0.000000000000000000e+00
1.451111111111111143e+02 0.000000000000000000e+00
1.453908390022675690e+02 0.000000000000000000e+00
1.456673015873015800e+02 0.000000000000000000e+00
1.459414058956916165e+02 0.000000000000000000e+00
1.462434467120181409e+02 0.000000000000000000e+00
1.464966893424036414e+02 0.000000000000000000e+00
1.467909297052154329e+02 0.000000000000000000e+00
1.470646712018140647e+02 0.000000000000000000e+00
1.473146485260770930e+02 0.000000000000000000e+00
1.475827664399093067e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.481436734693877497e+02 0.000000000000000000e+00
1.484524263038548781e+02 0.000000000000000000e+00
1.486777324263038622e+02 0.000000000000000000e+00
1.490078911564625912e+02 0.000000000000000000e+00
1.492431746031745945e+02 0.000000000000000000e+00
1.495209070294784510e+02 0.000000000000000000e+00
1.497808616780045270e+02 0.000000000000000000e+00
1.500582312925170072e+02 0.000000000000000000e+00
1.503112925170067911e+02 0.000000000000000000e+00
1.506138775510204084e+02 0.000000000000000000e+00
1.508607709750566812e+02 0.000000000000000000e+00
1.511377777777777851e+02 0.000000000000000000e+00
1.514097052154195069e+02 0.000000000000000000e+00
1.516847165532879842e+02 0.000000000000000000e+00
1.519426757369614620e+02 0.000000000000000000e+00
1.522418140589569191e+02 0.000000000000000000e+00
1.525021315192743714e+02 0.000000000000000000e+00
1.527724263038548713e+02 0.000000000000000000e+00
1.530316326530000026e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.536009070294784635e+02 0.000000000000000000e+00
1.538545124716553403e+02 0.000000000000000000e+00
1.541166439909297026e+02 0.000000000000000000e+00
1.544009070294784465e+02 0.000000000000000000e+00
1.546664852607709690e+02 0.000000000000000000e+00
1.549313378684807390e+02 0.000000000000000000e+00
1.552224943310657466e+02 0.000000000000000000e+00
1.555049433106576089e+02 0.000000000000000000e+00
1.557708843537415078e+02 0.000000000000000000e+00
1.560580498866213190e+02 0.000000000000000000e+00
1.563076643990929711e+02 0.000000000000000000e+00
1.565873922902494257e+02 0.000000000000000000e+00
1.568702040816326644e+02 0.000000000000000000e+00
1.571510204081632764e+02 0.000000000000000000e+00
1.574173242630385516e+02 0.000000000000000000e+00
1.577160997732426324e+02 0.000000000000000000e+00
1.579714285709999899e+02 0.000000000000000000e+00
1.582458049886621438e+02 0.000000000000000000e+00
1.585132653059999939e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.590499773242630397e+02 0.000000000000000000e+00
1.593206349206349159e+02 0.000000000000000000e+00
1.595824036281179019e+02 0.000000000000000000e+00
1.599029478458049880e+02 0.000000000000000000e+00
1.601360544217687050e+02 0.000000000000000000e+00
1.604502494331065634e+02 0.000000000000000000e+00
1.606839002267573733e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.612535147392290185e+02 0.000000000000000000e+00
1.615332426303855016e+02 0.000000000000000000e+00
1.617817687074829962e+02 0.000000000000000000e+00
1.620818140589569225e+02 0.000000000000000000e+00
1.623183673460000023e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.628687528344671307e+02 0.000000000000000000e+00
1.631720634920635007e+02 0.000000000000000000e+00
1.634035374149659958e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.643036734693877463e+02 0.000000000000000000e+00
1.645512925170068002e+02 0.000000000000000000e+00
1.648288435374149685e+02 0.000000000000000000e+00
1.650956916099773366e+02 0.000000000000000000e+00
1.653797732426303924e+02 0.000000000000000000e+00
1.656518820861678023e+02 0.000000000000000000e+00
1.659167346938775438e+02 0.000000000000000000e+00
1.662102494331065827e+02 0.000000000000000000e+00
1.664914285714285711e+02 0.000000000000000000e+00
1.667593650793650681e+02 0.000000000000000000e+00
1.670346938769999952e+02 0.000000000000000000e+00
1.673300680272108707e+02 0.000000000000000000e+00
1.676123356009070164e+02 0.000000000000000000e+00
1.678768253968254101e+02 0.000000000000000000e+00
1.681587301587301511e+02 0.000000000000000000e+00
1.684255102040000054e+02 0.000000000000000000e+00
1.687219954648525970e+02 0.000000000000000000e+00
1.689768707482993193e+02 0.000000000000000000e+00
1.692468027210884429e+02 0.000000000000000000e+00
1.695455782312925237e+02 0.000000000000000000e+00
1.698450793650793571e+02 0.000000000000000000e+00
1.700897959183673436e+02 0.000000000000000000e+00
1.703889342403628007e+02 0.000000000000000000e+00
1.706526984126984132e+02 0.000000000000000000e+00
1.709318820861678034e+02 0.000000000000000000e+00
1.712070748299319689e+02 0.000000000000000000e+00
1.715078458049886763e+02 0.000000000000000000e+00
1.717532879818594154e+02 0.000000000000000000e+00
1.720595011337868527e+02 0.000000000000000000e+00
1.723073015873015947e+02 0.000000000000000000e+00
1.725836734690000185e+02 0.000000000000000000e+00
1.728384580498866114e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.734046258503401248e+02 0.000000000000000000e+00
1.736912471655328716e+02 0.000000000000000000e+00
1.739502947845805068e+02 0.000000000000000000e+00
1.742439909297052054e+02 0.000000000000000000e+00
1.745003174603174614e+02 0.000000000000000000e+00
1.747780498866213179e+02 0.000000000000000000e+00
1.750595918367346826e+02 0.000000000000000000e+00
1.753360544217686936e+02 0.000000000000000000e+00
1.756012698412698398e+02 0.000000000000000000e+00
1.758996825396825443e+02 0.000000000000000000e+00
1.761485714285714153e+02 0.000000000000000000e+00
1.764319274376417184e+02 0.000000000000000000e+00
1.767111111111111086e+02 0.000000000000000000e+00
1.770009977324262991e+02 0.000000000000000000e+00
1.772437188208616874e+02 0.000000000000000000e+00
1.775379591836734789e+02 0.000000000000000000e+00
1.777859410430839091e+02 0.000000000000000000e+00
1.780643990929705183e+02 0.000000000000000000e+00
1.783444897959183777e+02 0.000000000000000000e+00
1.786390929705215456e+02 0.000000000000000000e+00
1.788881632653061331e+02 0.000000000000000000e+00
1.791945578231292586e+02 0.000000000000000000e+00
1.794429024943310651e+02 0.000000000000000000e+00
1.797229931972789245e+02 0.000000000000000000e+00
1.800072562358276684e+02 0.000000000000000000e+00
1.802887981859410331e+02 0.000000000000000000e+00
1.805483900226757328e+02 0.000000000000000000e+00
1.808491609977324401e+02 0.000000000000000000e+00
1.811080272108843587e+02 0.000000000000000000e+00
1.814084353741496614e+02 0.000000000000000000e+00
1.816500680272108923e+02 0.000000000000000000e+00
1.819267120181405915e+02 0.000000000000000000e+00
1.822077097505668917e+02 0.000000000000000000e+00
1.824794557823129253e+02 0.000000000000000000e+00
1.827423129251700686e+02 0.000000000000000000e+00
1.830323809523809473e+02 0.000000000000000000e+00
1.832988662131519391e+02 0.000000000000000000e+00
1.835764172335600790e+02 0.000000000000000000e+00
1.838251247165532902e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.843927437641723373e+02 0.000000000000000000e+00
1.846760997732426404e+02 0.000000000000000000e+00
1.849224489795918487e+02 0.000000000000000000e+00
1.852243083900226850e+02 0.000000000000000000e+00
1.854661224489796041e+02 0.000000000000000000e+00
1.857948299319727994e+02 0.000000000000000000e+00
1.860413605442176959e+02 0.000000000000000000e+00
1.863121995464852603e+02 0.000000000000000000e+00
1.865821315192743839e+02 0.000000000000000000e+00
1.868727437641723270e+02 0.000000000000000000e+00
1.871214512471655382e+02 0.000000000000000000e+00
1.874258503401360656e+02 0.000000000000000000e+00
1.876524263038548668e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.887854875283446745e+02 0.000000000000000000e+00
1.890748299319728005e+02 0.000000000000000000e+00
1.893219047619047615e+02 0.000000000000000000e+00
1.896204988662131541e+02 0.000000000000000000e+00
1.898539682539682474e+02 0.000000000000000000e+00
1.901482086167800389e+02 0.000000000000000000e+00
1.904110657596371823e+02 0.000000000000000000e+00
1.906875283446711933e+02 0.000000000000000000e+00
1.909777777777777885e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.915406802721088297e+02 0.000000000000000000e+00
1.918347392290249331e+02 0.000000000000000000e+00
1.920836281179138325e+02 0.000000000000000000e+00
1.923911111111111154e+02 0.000000000000000000e+00
1.926367346938775427e+02 0.000000000000000000e+00
1.928985034013605571e+02 0.000000000000000000e+00
1.931847619047618991e+02 0.000000000000000000e+00
1.934507029478457980e+02 0.000000000000000000e+00
1.937342403628117893e+02 0.000000000000000000e+00
1.940221315192743816e+02 0.000000000000000000e+00
1.943036734693877463e+02 0.000000000000000000e+00
1.945739682539682462e+02 0.000000000000000000e+00
1.948246712018140556e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.953919274376417263e+02 0.000000000000000000e+00
1.956805442176870713e+02 0.000000000000000000e+00
1.959374149659863917e+02 0.000000000000000000e+00
1.962396371882086044e+02 0.000000000000000000e+00
1.964914285714285711e+02 0.000000000000000000e+00
1.968078004535147443e+02 0.000000000000000000e+00
1.970559637188208626e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.976132426303854857e+02 0.000000000000000000e+00
1.978944217687074740e+02 0.000000000000000000e+00
1.981648979591836621e+02 0.000000000000000000e+00
1.984526077097505663e+02 0.000000000000000000e+00
1.987080272108843531e+02 0.000000000000000000e+00
1.990039002267573665e+02 0.000000000000000000e+00
1.992620408163265324e+02 0.000000000000000000e+00
1.995323356009070324e+02 0.000000000000000000e+00
1.998035374149659731e+02 0.000000000000000000e+00
2.001086621315192815e+02 0.000000000000000000e+00
2.003626303854875346e+02 0.000000000000000000e+00
2.006652154195011235e+02 0.000000000000000000e+00
2.009191836734693766e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.014864399092970473e+02 0.000000000000000000e+00
2.017930158730158610e+02 0.000000000000000000e+00
2.020482539682539596e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.036400907029478446e+02 0.000000000000000000e+00
2.039270748299319678e+02 0.000000000000000000e+00
2.042263945578231414e+02 0.000000000000000000e+00
2.045019501133786832e+02 0.000000000000000000e+00
2.047697052154194921e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.053266213151927388e+02 0.000000000000000000e+00
2.056083446712018201e+02 0.000000000000000000e+00
2.058737414965986261e+02 0.000000000000000000e+00
2.061790476190476227e+02 0.000000000000000000e+00
2.064065306122448931e+02 0.000000000000000000e+00
2.067127437641723304e+02 0.000000000000000000e+00
2.069335147392290253e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.075156462585034092e+02 0.000000000000000000e+00
2.078077097505668860e+02 0.000000000000000000e+00
2.080673015873015856e+02 0.000000000000000000e+00
2.083651700680271972e+02 0.000000000000000000e+00
2.086042630385487655e+02 0.000000000000000000e+00
2.088977777777777760e+02 0.000000000000000000e+00
2.091533786848072509e+02 0.000000000000000000e+00
2.094136961451247032e+02 0.000000000000000000e+00
2.097077551020408066e+02 0.000000000000000000e+00
2.099519274376417286e+02 0.000000000000000000e+00
2.102559637188208512e+02 0.000000000000000000e+00
2.105451247165532891e+02 0.000000000000000000e+00
2.107974603174603203e+02 0.000000000000000000e+00
2.110808163265306234e+02 0.000000000000000000e+00
2.113404081632652947e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.127214285709999899e+02 1.000000000000000000e+00
2.130448979590000249e+02 1.000000000000000000e+00
2.133346938770000065e+02 1.000000000000000000e+00
2.136429931972789120e+02 0.000000000000000000e+00
2.139243537414965886e+02 0.000000000000000000e+00
2.142519727891156549e+02 0.000000000000000000e+00
2.145563718820861538e+02 0.000000000000000000e+00
2.148614965986394623e+02 0.000000000000000000e+00
2.151795918359999860e+02 1.000000000000000000e+00
2.155010204079999880e+02 1.000000000000000000e+00
2.158091836729999784e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
2.161253514739229047e+02 0.000000000000000000e+00
2.164362811791383194e+02 0.000000000000000000e+00
2.167238095238095354e+02 0.000000000000000000e+00
2.170476190476190368e+02 0.000000000000000000e+00
2.173365986394557865e+02 0.000000000000000000e+00
2.176313832199546425e+02 0.000000000000000000e+00
2.179513832199546357e+02 0.000000000000000000e+00
2.182621315192743623e+02 0.000000000000000000e+00
2.185774149659864065e+02 0.000000000000000000e+00
2.188943310657596442e+02 0.000000000000000000e+00
2.191727891156462533e+02 0.000000000000000000e+00
2.194844444444444491e+02 0.000000000000000000e+00
2.197699773242630386e+02 0.000000000000000000e+00
2.200936054421768802e+02 0.000000000000000000e+00
2.203814965986394441e+02 0.000000000000000000e+00
2.207193877550000138e+02 1.000000000000000000e+00
2.209857142850000002e+02 1.000000000000000000e+00
2.212612244890000284e+02 1.000000000000000000e+00
2.215530612240000039e+02 1.000000000000000000e+00
2.219010204079999937e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
2.222258503401360485e+02 0.000000000000000000e+00
2.225215419501133738e+02 0.000000000000000000e+00
2.228306575963718785e+02 0.000000000000000000e+00
2.231336734690000014e+02 0.000000000000000000e+00
2.234428571420000083e+02 1.000000000000000000e+00
2.237313378684807219e+02 0.000000000000000000e+00
2.239546485260771078e+02 0.000000000000000000e+00
2.242180498866213156e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.258877551019999999e+02 0.000000000000000000e+00
2.261979591829999947e+02 0.000000000000000000e+00
2.264819954648526164e+02 0.000000000000000000e+00
2.267912925170068092e+02 0.000000000000000000e+00
2.270917006802721119e+02 0.000000000000000000e+00
2.273857596371882153e+02 0.000000000000000000e+00
2.276818140589569168e+02 0.000000000000000000e+00
2.279905668934240452e+02 0.000000000000000000e+00
2.282271201814058941e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.411082086167800469e+02 0.000000000000000000e+00
2.414109750566893524e+02 0.000000000000000000e+00
2.416783673469387850e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.463608163265306246e+02 0.000000000000000000e+00
2.465975510204081615e+02 0.000000000000000000e+00
2.468883446712018213e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.484876190476190345e+02 0.000000000000000000e+00
2.487482993197278915e+02 0.000000000000000000e+00
2.489893877551020296e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.502029931972789143e+02 0.000000000000000000e+00
2.504839909297052145e+02 0.000000000000000000e+00
2.507167346938775552e+02 0.000000000000000000e+00
2.509705215419501201e+02 0.000000000000000000e+00
2.512330158730158871e+02 0.000000000000000000e+00
2.515370521541950097e+02 0.000000000000000000e+00
2.517803174603174625e+02 0.000000000000000000e+00
2.520712925170068104e+02 0.000000000000000000e+00
2.523129251700680413e+02 0.000000000000000000e+00
2.526282086167800571e+02 0.000000000000000000e+00
2.528616780045351504e+02 0.000000000000000000e+00
2.531459183670000073e+02 0.000000000000000000e+00
2.534026303854875266e+02 0.000000000000000000e+00
2.537010430839002311e+02 0.000000000000000000e+00
2.539434013605442146e+02 0.000000000000000000e+00
2.542519727891156549e+02 0.000000000000000000e+00
2.544878004535147511e+02 0.000000000000000000e+00
2.547731519274376524e+02 0.000000000000000000e+00
2.550225850340136162e+02 0.000000000000000000e+00
2.553229931972789188e+02 0.000000000000000000e+00
2.555921995464852614e+02 0.000000000000000000e+00
2.558788208616780082e+02 0.000000000000000000e+00
2.561385941043083676e+02 0.000000000000000000e+00
2.564284807256235581e+02 0.000000000000000000e+00
2.566835374149659970e+02 0.000000000000000000e+00
2.569572789115646287e+02 0.000000000000000000e+00
2.572263038548753116e+02 0.000000000000000000e+00
2.574771882086167807e+02 0.000000000000000000e+00
2.577726984126983893e+02 0.000000000000000000e+00
2.580535147392290014e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.588569614512471730e+02 0.000000000000000000e+00
2.591530158730158746e+02 0.000000000000000000e+00
2.593948299319727653e+02 0.000000000000000000e+00
2.596839909297052031e+02 0.000000000000000000e+00
2.599479365079365039e+02 0.000000000000000000e+00
2.602171428571428464e+02 0.000000000000000000e+00
2.604863492063491890e+02 0.000000000000000000e+00
2.607800453514739161e+02 0.000000000000000000e+00
2.610421768707482784e+02 0.000000000000000000e+00
2.613289795918367417e+02 0.000000000000000000e+00
2.615921995464852330e+02 0.000000000000000000e+00
2.618706575963718706e+02 0.000000000000000000e+00
2.621454875283446881e+02 0.000000000000000000e+00
2.624306575963718728e+02 0.000000000000000000e+00
2.626800907029478367e+02 0.000000000000000000e+00
2.629636281179138564e+02 0.000000000000000000e+00
2.632315646258503534e+02 0.000000000000000000e+00
2.635047619047618923e+02 0.000000000000000000e+00
2.637741496598639515e+02 0.000000000000000000e+00
2.640680272108843383e+02 0.000000000000000000e+00
2.643145578231292347e+02 0.000000000000000000e+00
2.646142403628118132e+02 0.000000000000000000e+00
2.648760090702947991e+02 0.000000000000000000e+00
2.651513832199546528e+02 0.000000000000000000e+00
2.654360090702948014e+02 0.000000000000000000e+00
2.657180952380952590e+02 0.000000000000000000e+00
2.659717006802721357e+02 0.000000000000000000e+00
2.662702947845804715e+02 0.000000000000000000e+00
2.665113832199546664e+02 0.000000000000000000e+00
2.667983673469387895e+02 0.000000000000000000e+00
2.670724716553287976e+02 0.000000000000000000e+00
2.673532879818594097e+02 0.000000000000000000e+00
2.676255782312925362e+02 0.000000000000000000e+00
2.679303401360544399e+02 0.000000000000000000e+00
2.681716099773242377e+02 0.000000000000000000e+00
2.684602267573696395e+02 0.000000000000000000e+00
2.687002267573695917e+02 0.000000000000000000e+00
2.689944671201814117e+02 0.000000000000000000e+00
2.692284807256235695e+02 0.000000000000000000e+00
2.695346938775510353e+02 0.000000000000000000e+00
2.697699773242630386e+02 0.000000000000000000e+00
2.700703854875283696e+02 0.000000000000000000e+00
2.702989569160997689e+02 0.000000000000000000e+00
2.705895691609977121e+02 0.000000000000000000e+00
2.708360997732426085e+02 0.000000000000000000e+00
2.711314285714285575e+02 0.000000000000000000e+00
2.713844897959183413e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.719263492063491867e+02 0.000000000000000000e+00
2.722309297052154307e+02 0.000000000000000000e+00
2.724819954648526164e+02 0.000000000000000000e+00
2.727278004535147602e+02 0.000000000000000000e+00
2.730258503401360599e+02 0.000000000000000000e+00
2.733108390022675849e+02 0.000000000000000000e+00
2.735802267573695872e+02 0.000000000000000000e+00
2.738425396825396660e+02 0.000000000000000000e+00
2.741313378684807276e+02 0.000000000000000000e+00
2.743865759637188262e+02 0.000000000000000000e+00
2.746280272108843405e+02 0.000000000000000000e+00
2.749499999999999886e+02 1.000000000000000000e+00
2.752061224479999737e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.762844444444444321e+02 0.000000000000000000e+00
2.765663492063492299e+02 0.000000000000000000e+00
2.768172335600906990e+02 0.000000000000000000e+00
2.771076643990929824e+02 0.000000000000000000e+00
2.773549206349206315e+02 0.000000000000000000e+00
2.776341043083900217e+02 0.000000000000000000e+00
2.779005895691610135e+02 0.000000000000000000e+00
2.781908390022675803e+02 0.000000000000000000e+00
2.784375510204081365e+02 0.000000000000000000e+00
2.787356009070294931e+02 0.000000000000000000e+00
2.789799546485260748e+02 0.000000000000000000e+00
2.792536961451247066e+02 0.000000000000000000e+00
2.795230839002267658e+02 0.000000000000000000e+00
2.798089795918367599e+02 0.000000000000000000e+00
2.800687528344671477e+02 0.000000000000000000e+00
2.803261678004535042e+02 0.000000000000000000e+00
2.806073469387754926e+02 0.000000000000000000e+00
2.809037641723356273e+02 0.000000000000000000e+00
2.811778684807256354e+02 0.000000000000000000e+00
2.814463492063492254e+02 0.000000000000000000e+00
2.817244444444444298e+02 0.000000000000000000e+00
2.820072562358276400e+02 0.000000000000000000e+00
2.822713832199546573e+02 0.000000000000000000e+00
2.825707029478458026e+02 0.000000000000000000e+00
2.827967346938775677e+02 0.000000000000000000e+00
2.831198185941042880e+02 0.000000000000000000e+00
2.833902947845804761e+02 0.000000000000000000e+00
2.836593197278911589e+02 0.000000000000000000e+00
2.839210884353741449e+02 0.000000000000000000e+00
2.841877551020407964e+02 0.000000000000000000e+00
2.844331972789115639e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.850450793650793457e+02 0.000000000000000000e+00
2.853313378684807162e+02 0.000000000000000000e+00
2.855826530609999736e+02 0.000000000000000000e+00
2.858655782312925453e+02 0.000000000000000000e+00
2.861297052154195057e+02 0.000000000000000000e+00
2.864235827664398926e+02 0.000000000000000000e+00
2.866719274376417275e+02 0.000000000000000000e+00
2.869416780045351629e+02 0.000000000000000000e+00
2.871994557823129526e+02 0.000000000000000000e+00
2.874965986394557831e+02 0.000000000000000000e+00
2.877404081632653288e+02 0.000000000000000000e+00
2.880333786848072464e+02 0.000000000000000000e+00
2.883053061224489966e+02 0.000000000000000000e+00
2.885697959183673333e+02 0.000000000000000000e+00
2.888186848072562611e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.893959183673469511e+02 0.000000000000000000e+00
2.896607709750566642e+02 0.000000000000000000e+00
2.899383219954648325e+02 0.000000000000000000e+00
2.902302040816326780e+02 0.000000000000000000e+00
2.904774603174603271e+02 0.000000000000000000e+00
2.907800453514739161e+02 0.000000000000000000e+00
2.910131519274376615e+02 0.000000000000000000e+00
2.913050340136054501e+02 0.000000000000000000e+00
2.915435827664398971e+02 0.000000000000000000e+00
2.918409070294784442e+02 0.000000000000000000e+00
2.920896145124716554e+02 0.000000000000000000e+00
2.923782312925170004e+02 0.000000000000000000e+00


==> J13.dat <==
3.737759637188208472e+01 0.000000000000000000e+00
3.770195011337868607e+01 0.000000000000000000e+00
3.799292517006802683e+01 0.000000000000000000e+00
3.829097505668934076e+01 0.000000000000000000e+00
3.862755101999999852e+01 1.000000000000000000e+00
3.890408163200000047e+01 1.000000000000000000e+00
3.920816326500000315e+01 1.000000000000000000e+00
3.951938775499999679e+01 1.000000000000000000e+00
3.980589569160997598e+01 0.000000000000000000e+00
4.012154195011337521e+01 0.000000000000000000e+00
4.042158730100000241e+01 0.000000000000000000e+00
4.075918367300000256e+01 1.000000000000000000e+00
nan -1.000000000000000000e+00
4.141950113378684506e+01 0.000000000000000000e+00
4.168997732426304026e+01 0.000000000000000000e+00
4.200780045351474001e+01 0.000000000000000000e+00
4.228117913832199548e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
4.441088435374149412e+01 0.000000000000000000e+00
4.470639455782313121e+01 0.000000000000000000e+00
4.501151927437641831e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
4.598571428500000025e+01 1.000000000000000000e+00
4.628877551000000068e+01 1.000000000000000000e+00
nan -1.000000000000000000e+00
4.691428571399999470e+01 1.000000000000000000e+00
4.721326530600000382e+01 1.000000000000000000e+00
4.750000000000000000e+01 1.000000000000000000e+00
4.782639455782312865e+01 0.000000000000000000e+00
4.811229024943310861e+01 0.000000000000000000e+00
4.840888888888888886e+01 0.000000000000000000e+00
4.872507936507936677e+01 0.000000000000000000e+00
4.903365079365079282e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
4.964045351473922807e+01 0.000000000000000000e+00
4.990548752800000187e+01 0.000000000000000000e+00
5.021460317460317668e+01 0.000000000000000000e+00
5.052607709750567011e+01 0.000000000000000000e+00
5.081469387755102218e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
5.204897959183673350e+01 0.000000000000000000e+00
5.236662131519274510e+01 0.000000000000000000e+00
5.265088435374149611e+01 0.000000000000000000e+00
5.295238095238094900e+01 0.000000000000000000e+00
5.327020408163265586e+01 0.000000000000000000e+00
5.357424036281179269e+01 0.000000000000000000e+00
5.386575963718821214e+01 0.000000000000000000e+00
5.419247165532879507e+01 0.000000000000000000e+00
5.447528344671201950e+01 0.000000000000000000e+00
5.477696145124716764e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
5.529052154195011326e+01 0.000000000000000000e+00
5.559092970521542298e+01 0.000000000000000000e+00
5.589859410430838693e+01 0.000000000000000000e+00
5.619591836734694112e+01 0.000000000000000000e+00
5.647800453514739161e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
5.873088435374149441e+01 0.000000000000000000e+00
5.903546485260770993e+01 0.000000000000000000e+00
5.934458049886621467e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
6.194231292517007148e+01 0.000000000000000000e+00
6.225959183673469255e+01 0.000000000000000000e+00
6.257741496598639230e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
6.609233560090703463e+01 0.000000000000000000e+00
6.639981859410430332e+01 0.000000000000000000e+00
6.666630385487528088e+01 0.000000000000000000e+00
6.700244897959183277e+01 0.000000000000000000e+00
6.733351473922903097e+01 0.000000000000000000e+00
6.762040816300000756e+01 0.000000000000000000e+00
6.795000000000000284e+01 1.000000000000000000e+00
6.822959183599999733e+01 1.000000000000000000e+00
6.856272108800000353e+01 1.000000000000000000e+00
nan -1.000000000000000000e+00
6.917043083900226463e+01 0.000000000000000000e+00
6.949061224489796018e+01 0.000000000000000000e+00
6.976689342403628302e+01 0.000000000000000000e+00
7.007183673469387486e+01 0.000000000000000000e+00
7.034920634920635507e+01 0.000000000000000000e+00
7.068081632653061774e+01 0.000000000000000000e+00
7.095764172335600506e+01 0.000000000000000000e+00
7.127111111111111086e+01 0.000000000000000000e+00
7.156517006802721426e+01 0.000000000000000000e+00
7.185160997732425869e+01 0.000000000000000000e+00
7.212770975056689338e+01 0.000000000000000000e+00
7.245043083900226577e+01 0.000000000000000000e+00
7.272562358276644545e+01 0.000000000000000000e+00
7.302040816326530148e+01 0.000000000000000000e+00
7.333079365079365175e+01 0.000000000000000000e+00
7.362702947845805568e+01 0.000000000000000000e+00
7.395319727891155992e+01 0.000000000000000000e+00
7.425741496499999528e+01 0.000000000000000000e+00
7.455419501133786753e+01 0.000000000000000000e+00
7.485351473922902699e+01 0.000000000000000000e+00
7.516154195011337436e+01 0.000000000000000000e+00
7.542367346938775086e+01 0.000000000000000000e+00
7.572571428571428953e+01 0.000000000000000000e+00
7.603936507936508349e+01 0.000000000000000000e+00
7.635682539682539982e+01 0.000000000000000000e+00
7.668154195011338459e+01 0.000000000000000000e+00
7.693605442176870213e+01 0.000000000000000000e+00
7.723555555555554974e+01 0.000000000000000000e+00
7.753868480725623158e+01 0.000000000000000000e+00
7.786231292517007319e+01 0.000000000000000000e+00
7.817977324263038952e+01 0.000000000000000000e+00
7.849306122448979295e+01 0.000000000000000000e+00
7.878077097505668291e+01 0.000000000000000000e+00
7.907464852607709815e+01 0.000000000000000000e+00
7.939247165532880501e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
8.123519274376417343e+01 0.000000000000000000e+00
8.152163265306121787e+01 0.000000000000000000e+00
8.181895691609977916e+01 0.000000000000000000e+00
8.209160997732426779e+01 0.000000000000000000e+00
8.240780045351473859e+01 0.000000000000000000e+00
8.271492063492063096e+01 0.000000000000000000e+00
8.302875283446712729e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
8.451356009070295272e+01 0.000000000000000000e+00
8.482648526077097983e+01 0.000000000000000000e+00
8.510820861678004690e+01 0.000000000000000000e+00
8.542965986394557376e+01 0.000000000000000000e+00
8.570122448979591923e+01 0.000000000000000000e+00
8.599927437641723316e+01 0.000000000000000000e+00
8.629931972789115946e+01 0.000000000000000000e+00
8.658285714285713652e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
8.811628117913832625e+01 0.000000000000000000e+00
8.842231292517006125e+01 0.000000000000000000e+00
8.873142857142856599e+01 0.000000000000000000e+00
8.903147392290249229e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
8.998639455782313235e+01 0.000000000000000000e+00
9.026140589569160966e+01 0.000000000000000000e+00
9.056870748299319018e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
9.329632653000000175e+01 1.000000000000000000e+00
9.358512471600000993e+01 1.000000000000000000e+00
9.386376417200000333e+01 1.000000000000000000e+00
9.418448979500000462e+01 1.000000000000000000e+00
9.449795918299999187e+01 1.000000000000000000e+00
9.479111111100000642e+01 1.000000000000000000e+00
9.509877550999999585e+01 1.000000000000000000e+00
9.538975056689342580e+01 0.000000000000000000e+00
9.568979591836735210e+01 0.000000000000000000e+00
9.599600907029478947e+01 0.000000000000000000e+00
9.629551020408163708e+01 0.000000000000000000e+00
9.658630385399999341e+01 0.000000000000000000e+00
9.688471655328798704e+01 0.000000000000000000e+00
9.717369614512472253e+01 0.000000000000000000e+00
9.745469387755102275e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
9.805387755102040614e+01 0.000000000000000000e+00
9.834866213151927639e+01 0.000000000000000000e+00
9.863383219954648951e+01 0.000000000000000000e+00
9.893442176870748028e+01 0.000000000000000000e+00
9.921088435374149128e+01 0.000000000000000000e+00
9.953215419501134420e+01 0.000000000000000000e+00
9.982258503401359917e+01 0.000000000000000000e+00
1.000925170060000085e+02 1.000000000000000000e+00
1.003296145124716503e+02 0.000000000000000000e+00
1.006283900226757311e+02 0.000000000000000000e+00
1.009086621315192787e+02 0.000000000000000000e+00
1.011943764172335563e+02 0.000000000000000000e+00
1.014842630385487467e+02 0.000000000000000000e+00
1.017846712018140636e+02 0.000000000000000000e+00
1.020607709750566841e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.027735147392290287e+02 0.000000000000000000e+00
1.030771882086167750e+02 0.000000000000000000e+00
1.033627210884353786e+02 0.000000000000000000e+00
1.036654875283446700e+02 0.000000000000000000e+00
1.039553741496598604e+02 0.000000000000000000e+00
1.042702947845804999e+02 0.000000000000000000e+00
1.045723356009070244e+02 0.000000000000000000e+00
1.048780045351473973e+02 0.000000000000000000e+00
1.051506575963718859e+02 0.000000000000000000e+00
1.054427210884353769e+02 0.000000000000000000e+00
1.057531065759637130e+02 0.000000000000000000e+00
1.060228571428571485e+02 0.000000000000000000e+00
1.063337868480725632e+02 0.000000000000000000e+00
1.066138775510204084e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.074713832199546459e+02 0.000000000000000000e+00
1.077772335600907070e+02 0.000000000000000000e+00
1.080901587301587341e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.102198639455782256e+02 0.000000000000000000e+00
1.105380498866213088e+02 0.000000000000000000e+00
1.108172335600000054e+02 0.000000000000000000e+00
1.111363265306122514e+02 0.000000000000000000e+00
1.114278458049886638e+02 0.000000000000000000e+00
1.117213605439999924e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.123185487528344737e+02 0.000000000000000000e+00
1.125968253968253947e+02 0.000000000000000000e+00
1.129213605442176913e+02 0.000000000000000000e+00
1.132156009070294829e+02 0.000000000000000000e+00
1.134958730158730162e+02 0.000000000000000000e+00
1.138287528344671244e+02 0.000000000000000000e+00
1.141162811791383263e+02 0.000000000000000000e+00
1.144121541950113397e+02 0.000000000000000000e+00
1.147321541950113328e+02 0.000000000000000000e+00
1.150115192743764112e+02 0.000000000000000000e+00
1.153251700680272052e+02 0.000000000000000000e+00
1.156023582766439972e+02 0.000000000000000000e+00
1.158976870748299319e+02 0.000000000000000000e+00
1.161766893424036340e+02 0.000000000000000000e+00
1.164778231292517034e+02 0.000000000000000000e+00
1.167889342403628063e+02 0.000000000000000000e+00
1.171212698412698359e+02 0.000000000000000000e+00
1.174211337868480740e+02 0.000000000000000000e+00
1.176852607709750629e+02 0.000000000000000000e+00
1.179531972789115599e+02 0.000000000000000000e+00
1.182833560090702889e+02 0.000000000000000000e+00
1.185966439909297065e+02 0.000000000000000000e+00
1.188981405895691665e+02 0.000000000000000000e+00
1.191845804988662110e+02 0.000000000000000000e+00
1.195009523809523841e+02 0.000000000000000000e+00
1.198078911564625884e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.203773242630385454e+02 0.000000000000000000e+00
1.206664852607709690e+02 0.000000000000000000e+00
1.209723356009070301e+02 0.000000000000000000e+00
1.212751020408163214e+02 0.000000000000000000e+00
1.215492063490000021e+02 0.000000000000000000e+00
1.218646712018140619e+02 0.000000000000000000e+00
1.221411337868480729e+02 0.000000000000000000e+00
1.224337414965986426e+02 0.000000000000000000e+00
1.227071201814058981e+02 0.000000000000000000e+00
1.230233106575963689e+02 0.000000000000000000e+00
1.233108390022675707e+02 0.000000000000000000e+00
1.235931065759637164e+02 0.000000000000000000e+00
1.239060317460000107e+02 0.000000000000000000e+00
1.242129705215419477e+02 0.000000000000000000e+00
1.245382312925170112e+02 0.000000000000000000e+00
1.248110657596371880e+02 0.000000000000000000e+00
1.251078458049886564e+02 0.000000000000000000e+00
1.254187755102040853e+02 0.000000000000000000e+00
1.256705668934240379e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.283729705215419585e+02 0.000000000000000000e+00
1.286795464852607722e+02 0.000000000000000000e+00
1.289756009070294738e+02 0.000000000000000000e+00
1.292486167800453529e+02 0.000000000000000000e+00
1.295361451247165405e+02 0.000000000000000000e+00
1.298320181405895823e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.310104308390022538e+02 0.000000000000000000e+00
1.313362358276644102e+02 0.000000000000000000e+00
1.316362811791383081e+02 0.000000000000000000e+00
1.319276190476190607e+02 0.000000000000000000e+00
1.322254875283446722e+02 0.000000000000000000e+00
1.325224489795918430e+02 0.000000000000000000e+00
1.328598639455782404e+02 0.000000000000000000e+00
1.331595464852607620e+02 0.000000000000000000e+00
1.334488888888888880e+02 0.000000000000000000e+00
1.337857596371882209e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.346292970521541861e+02 0.000000000000000000e+00
1.349349659863945590e+02 0.000000000000000000e+00
1.352368253968253953e+02 0.000000000000000000e+00
1.355421315192743634e+02 0.000000000000000000e+00
1.357990022675736839e+02 0.000000000000000000e+00
1.361175510204081718e+02 0.000000000000000000e+00
1.364390022675736986e+02 0.000000000000000000e+00
1.367181859410430889e+02 0.000000000000000000e+00
1.370185941043083915e+02 0.000000000000000000e+00
1.373224489795918259e+02 0.000000000000000000e+00
1.375983673469387725e+02 0.000000000000000000e+00
1.378701133786848061e+02 0.000000000000000000e+00
1.381879365079365130e+02 0.000000000000000000e+00
1.384751020408163242e+02 0.000000000000000000e+00
1.387891156462584945e+02 0.000000000000000000e+00
1.391112925170068024e+02 0.000000000000000000e+00
1.394258503401360656e+02 0.000000000000000000e+00
1.396740136054421839e+02 0.000000000000000000e+00
1.400103401360544240e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.437405895691609885e+02 0.000000000000000000e+00
1.440598639455782290e+02 0.000000000000000000e+00
1.443475736961451332e+02 0.000000000000000000e+00
1.446496145124716577e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.458434467120181353e+02 0.000000000000000000e+00
1.461422222222222160e+02 0.000000000000000000e+00
1.464239455782312973e+02 0.000000000000000000e+00
1.467232653061224426e+02 0.000000000000000000e+00
1.470418140589569020e+02 0.000000000000000000e+00
1.473293424036281181e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.479080272108843417e+02 0.000000000000000000e+00
1.481879365079365130e+02 0.000000000000000000e+00
1.484859863945578127e+02 0.000000000000000000e+00
1.487934693877550956e+02 0.000000000000000000e+00
1.490684807256235729e+02 0.000000000000000000e+00
1.493696145119999983e+02 0.000000000000000000e+00
1.496928798185940934e+02 0.000000000000000000e+00
1.499760544217687084e+02 0.000000000000000000e+00
1.502813605442176765e+02 0.000000000000000000e+00
1.505808616780045384e+02 0.000000000000000000e+00
1.508685714285714425e+02 0.000000000000000000e+00
1.511842176870748347e+02 0.000000000000000000e+00
1.514430839002267533e+02 0.000000000000000000e+00
1.517545578231292609e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.523541043083900206e+02 0.000000000000000000e+00
1.526550566893424161e+02 0.000000000000000000e+00
1.529788662131519175e+02 0.000000000000000000e+00
1.532839909297052259e+02 0.000000000000000000e+00
1.535751473922902619e+02 0.000000000000000000e+00
1.538677551020408032e+02 0.000000000000000000e+00
1.541491156462585081e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.559301587301587233e+02 0.000000000000000000e+00
1.562546938775510341e+02 0.000000000000000000e+00
1.565418594104308454e+02 0.000000000000000000e+00
1.568150566893424127e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.578931519274376285e+02 0.000000000000000000e+00
1.582048072562358243e+02 0.000000000000000000e+00
1.585003174603174614e+02 0.000000000000000000e+00
1.588016326530612332e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.595272562358276502e+02 0.000000000000000000e+00
1.598258503401360429e+02 0.000000000000000000e+00
1.601451247165532834e+02 0.000000000000000000e+00
1.604110657596371823e+02 0.000000000000000000e+00
1.607210884353741562e+02 0.000000000000000000e+00
1.610287528344671273e+02 0.000000000000000000e+00
1.613035827664399164e+02 0.000000000000000000e+00
1.616009070294784635e+02 0.000000000000000000e+00
1.619031292517006761e+02 0.000000000000000000e+00
1.622075283446712035e+02 0.000000000000000000e+00
1.624937868480725740e+02 0.000000000000000000e+00
1.627891156462584945e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.634098866213151950e+02 0.000000000000000000e+00
1.637068480725623658e+02 0.000000000000000000e+00
1.640059863945578229e+02 0.000000000000000000e+00
1.643094784580498811e+02 0.000000000000000000e+00
1.646060770975056755e+02 0.000000000000000000e+00
1.648841723356009084e+02 0.000000000000000000e+00
1.651707936507936552e+02 0.000000000000000000e+00
1.654399999999999977e+02 0.000000000000000000e+00
1.657728798185941059e+02 0.000000000000000000e+00
1.660789115646258551e+02 0.000000000000000000e+00
1.663577324263038690e+02 0.000000000000000000e+00
1.666367346938775427e+02 0.000000000000000000e+00
1.669418594104308511e+02 0.000000000000000000e+00
1.672348299319727971e+02 0.000000000000000000e+00
1.675207256235827629e+02 0.000000000000000000e+00
1.678214965986394418e+02 0.000000000000000000e+00
1.680981405895691694e+02 0.000000000000000000e+00
1.683782312925170004e+02 0.000000000000000000e+00
1.686904308390022607e+02 0.000000000000000000e+00
1.689578231292516932e+02 0.000000000000000000e+00
1.692529705215419540e+02 0.000000000000000000e+00
1.695377777777777908e+02 0.000000000000000000e+00
1.698401814058956916e+02 0.000000000000000000e+00
1.701284353741496602e+02 0.000000000000000000e+00
1.704288435374149628e+02 0.000000000000000000e+00
1.707131065759637067e+02 0.000000000000000000e+00
1.710138775510204141e+02 0.000000000000000000e+00
1.712995918367346917e+02 0.000000000000000000e+00
1.715876643990929722e+02 0.000000000000000000e+00
1.718556009070294692e+02 0.000000000000000000e+00
1.721342403628117950e+02 0.000000000000000000e+00
1.724798185941043016e+02 0.000000000000000000e+00
1.728036281179138314e+02 0.000000000000000000e+00
1.730543310657596408e+02 0.000000000000000000e+00
1.733560090702947889e+02 0.000000000000000000e+00
1.736413605442176902e+02 0.000000000000000000e+00
1.739506575963718831e+02 0.000000000000000000e+00
1.742273015873015822e+02 0.000000000000000000e+00
1.745191836734693993e+02 0.000000000000000000e+00
1.748201360544217664e+02 0.000000000000000000e+00
1.750958730158730248e+02 0.000000000000000000e+00
1.753899319727891282e+02 0.000000000000000000e+00
1.756751020408163129e+02 0.000000000000000000e+00
1.759742403628117984e+02 0.000000000000000000e+00
1.762664852607709634e+02 0.000000000000000000e+00
1.765723356009070244e+02 0.000000000000000000e+00
1.768513378684807265e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.774577777777777783e+02 0.000000000000000000e+00
1.777347845804988538e+02 0.000000000000000000e+00
1.780758276643990996e+02 0.000000000000000000e+00
1.783622675736961583e+02 0.000000000000000000e+00
1.786184126984126976e+02 0.000000000000000000e+00
1.789231746031746013e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.795546485260771021e+02 0.000000000000000000e+00
1.798550566893424048e+02 0.000000000000000000e+00
1.801295238095238176e+02 0.000000000000000000e+00
1.804382766439909176e+02 0.000000000000000000e+00
1.807209070294784681e+02 0.000000000000000000e+00
1.810158730158730123e+02 0.000000000000000000e+00
1.813284353741496489e+02 0.000000000000000000e+00
1.815931065759637306e+02 0.000000000000000000e+00
1.818906122448979659e+02 0.000000000000000000e+00
1.821975510204081559e+02 0.000000000000000000e+00
1.824705668934240350e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.833541950113378789e+02 0.000000000000000000e+00
1.836770975056689394e+02 0.000000000000000000e+00
1.839256235827664341e+02 0.000000000000000000e+00
1.842721088429999838e+02 1.000000000000000000e+00
1.845405895690000193e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.860527891149999959e+02 0.000000000000000000e+00
1.863415873009999757e+02 0.000000000000000000e+00
1.866017233560090745e+02 0.000000000000000000e+00
1.868874376417233520e+02 0.000000000000000000e+00
1.871644444440000257e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.881193650793650818e+02 0.000000000000000000e+00
1.884128798185940923e+02 0.000000000000000000e+00
1.886790022675737077e+02 0.000000000000000000e+00
1.889935600907029425e+02 0.000000000000000000e+00
1.892756462585034001e+02 0.000000000000000000e+00
1.895669841269841243e+02 0.000000000000000000e+00
1.898586848072562248e+02 0.000000000000000000e+00
1.901636281179138450e+02 0.000000000000000000e+00
1.904477097505669008e+02 0.000000000000000000e+00
1.907497505668934252e+02 0.000000000000000000e+00
1.910356462585033910e+02 0.000000000000000000e+00
1.913278911564625844e+02 0.000000000000000000e+00
1.916166893424036175e+02 0.000000000000000000e+00
1.919125623582766309e+02 0.000000000000000000e+00
1.922013605442176924e+02 0.000000000000000000e+00
1.924910657596371948e+02 0.000000000000000000e+00
1.927724263038548713e+02 0.000000000000000000e+00
1.930757369614512413e+02 0.000000000000000000e+00
1.933565532879818534e+02 0.000000000000000000e+00
1.936306575963718899e+02 0.000000000000000000e+00
1.939568253968253941e+02 0.000000000000000000e+00
1.942400000000000091e+02 0.000000000000000000e+00
1.945647165532879797e+02 0.000000000000000000e+00
1.948261224489795893e+02 0.000000000000000000e+00
1.951481179138322091e+02 0.000000000000000000e+00
1.954329251700680175e+02 0.000000000000000000e+00
1.956934240362811863e+02 0.000000000000000000e+00
1.960032653061224437e+02 0.000000000000000000e+00
1.962822675736961457e+02 0.000000000000000000e+00
1.965801360544217573e+02 0.000000000000000000e+00
1.968633106575963723e+02 0.000000000000000000e+00
1.971762358276643852e+02 0.000000000000000000e+00
1.974641269841269775e+02 0.000000000000000000e+00
1.978011791383219986e+02 0.000000000000000000e+00
1.980656689342403638e+02 0.000000000000000000e+00
1.983951020408163401e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.992633106575963780e+02 0.000000000000000000e+00
1.995510204081632537e+02 0.000000000000000000e+00
1.998704761904761824e+02 0.000000000000000000e+00
2.001237188208616828e+02 0.000000000000000000e+00
2.004165079365079407e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.015960090702947980e+02 0.000000000000000000e+00
2.018771882086167864e+02 0.000000000000000000e+00
2.021605442176870611e+02 0.000000000000000000e+00
2.024847165532879956e+02 0.000000000000000000e+00
2.027789569160997871e+02 0.000000000000000000e+00
2.030719274376417331e+02 0.000000000000000000e+00
2.033803174603174568e+02 0.000000000000000000e+00
2.036598639455782234e+02 0.000000000000000000e+00
2.039604535147392426e+02 0.000000000000000000e+00
2.042409070294784499e+02 0.000000000000000000e+00
2.045552834467120249e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.051535600907029391e+02 0.000000000000000000e+00
2.054378231292517114e+02 0.000000000000000000e+00
2.057251700680272108e+02 0.000000000000000000e+00
2.060355555555555611e+02 0.000000000000000000e+00
2.063154648526077040e+02 0.000000000000000000e+00
2.065991836734693834e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.071746031746031633e+02 0.000000000000000000e+00
2.074532426303854891e+02 0.000000000000000000e+00
2.077367800453514803e+02 0.000000000000000000e+00
2.080475283446712069e+02 0.000000000000000000e+00
2.083522902494331106e+02 0.000000000000000000e+00
2.086087981859410547e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.092257596371882187e+02 0.000000000000000000e+00
2.094935147392290276e+02 0.000000000000000000e+00
2.097906575963718865e+02 0.000000000000000000e+00
2.100928798185940991e+02 0.000000000000000000e+00
2.103749659863945567e+02 0.000000000000000000e+00
2.106762811791383285e+02 0.000000000000000000e+00
2.109726984126984064e+02 0.000000000000000000e+00
2.112660317460317572e+02 0.000000000000000000e+00
2.115459410430839000e+02 0.000000000000000000e+00
2.118365532879818716e+02 0.000000000000000000e+00
2.121144671201814162e+02 0.000000000000000000e+00
2.123691609977324219e+02 0.000000000000000000e+00
2.127065759637188194e+02 0.000000000000000000e+00
2.130086167800453438e+02 0.000000000000000000e+00
2.132558730158730214e+02 0.000000000000000000e+00
2.135648072562358379e+02 0.000000000000000000e+00
2.138497959183673345e+02 0.000000000000000000e+00
2.141567346938775529e+02 0.000000000000000000e+00
2.144634920634920547e+02 0.000000000000000000e+00
2.147390476190476249e+02 0.000000000000000000e+00
2.150603174603174637e+02 0.000000000000000000e+00
2.153443990929705194e+02 0.000000000000000000e+00
2.156386394557823110e+02 0.000000000000000000e+00
2.159268934240362796e+02 0.000000000000000000e+00
2.162256689342403604e+02 0.000000000000000000e+00
2.165434920634920672e+02 0.000000000000000000e+00
2.168451700680272154e+02 0.000000000000000000e+00
2.171328798185940911e+02 0.000000000000000000e+00
2.173997278911564592e+02 0.000000000000000000e+00
2.177331519274376319e+02 0.000000000000000000e+00
2.180331972789115582e+02 0.000000000000000000e+00
2.183158276643990803e+02 0.000000000000000000e+00
2.186329251700680345e+02 0.000000000000000000e+00
2.189340589569160898e+02 0.000000000000000000e+00
2.192355555555555497e+02 0.000000000000000000e+00
2.195154648526077210e+02 0.000000000000000000e+00
2.198209523809523773e+02 0.000000000000000000e+00
2.201275283446711910e+02 0.000000000000000000e+00
2.204215873015872944e+02 0.000000000000000000e+00
2.207078458049886649e+02 0.000000000000000000e+00
2.210274829931972818e+02 0.000000000000000000e+00
2.213204535147392278e+02 0.000000000000000000e+00
2.216406349206349091e+02 0.000000000000000000e+00
2.219488435374149731e+02 0.000000000000000000e+00
2.222427210884353883e+02 0.000000000000000000e+00
2.225249886621315056e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.231481179129999930e+02 0.000000000000000000e+00
2.234557823129251801e+02 0.000000000000000000e+00
2.237756009070294851e+02 0.000000000000000000e+00
2.240377324259999909e+02 1.000000000000000000e+00
2.243502947845805124e+02 0.000000000000000000e+00
2.246187755102040740e+02 0.000000000000000000e+00
2.249414965986394463e+02 0.000000000000000000e+00
2.252359183673469261e+02 0.000000000000000000e+00
2.255504761904761892e+02 0.000000000000000000e+00
2.258351020408163379e+02 0.000000000000000000e+00
2.261242630385487473e+02 0.000000000000000000e+00
2.264331972789115639e+02 0.000000000000000000e+00
2.267207256235827799e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.282458049886621438e+02 0.000000000000000000e+00
2.285297052154195114e+02 0.000000000000000000e+00
2.288457142857142799e+02 0.000000000000000000e+00
2.291236281179138246e+02 0.000000000000000000e+00
2.294329251700680175e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.377209977324262979e+02 0.000000000000000000e+00
2.380328344671201819e+02 0.000000000000000000e+00
2.383056689342403729e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.398621315192743850e+02 0.000000000000000000e+00
2.401545578231292382e+02 0.000000000000000000e+00
2.404747392290249479e+02 0.000000000000000000e+00
2.407697052154194921e+02 0.000000000000000000e+00
2.410579591829999799e+02 1.000000000000000000e+00
2.413772335600000076e+02 1.000000000000000000e+00
2.416529705209999861e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.432056235827664352e+02 0.000000000000000000e+00
2.435259863945578331e+02 0.000000000000000000e+00
2.438283900226757339e+02 0.000000000000000000e+00
2.441414965986394634e+02 0.000000000000000000e+00
2.444527891156462545e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.537356916099773230e+02 0.000000000000000000e+00
2.540263038548752945e+02 0.000000000000000000e+00
2.543419501133786866e+02 0.000000000000000000e+00
2.546590476190000061e+02 1.000000000000000000e+00
2.549710657590000267e+02 1.000000000000000000e+00
2.552584126980000008e+02 1.000000000000000000e+00
2.555559183670000039e+02 1.000000000000000000e+00
2.558316553279999823e+02 1.000000000000000000e+00
2.561480272100000093e+02 1.000000000000000000e+00
2.564382766429999947e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.588618594104308386e+02 0.000000000000000000e+00
2.591635374149659583e+02 0.000000000000000000e+00
2.594432653061224414e+02 0.000000000000000000e+00
2.597650793650793730e+02 0.000000000000000000e+00
2.600725623582766275e+02 0.000000000000000000e+00
2.603900226750000115e+02 1.000000000000000000e+00
2.607209070289999886e+02 1.000000000000000000e+00
2.610300226749999979e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.622142403619999982e+02 1.000000000000000000e+00
2.625102947839999956e+02 1.000000000000000000e+00
2.628469841259999953e+02 1.000000000000000000e+00
2.631604535140000394e+02 1.000000000000000000e+00
2.634202267570000231e+02 1.000000000000000000e+00
2.637293424029999755e+02 1.000000000000000000e+00
2.640253968249999730e+02 1.000000000000000000e+00
2.643533786840000062e+02 1.000000000000000000e+00
2.646291156460000025e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.655223582766440131e+02 0.000000000000000000e+00
2.658530612244898066e+02 0.000000000000000000e+00
2.661489342403627916e+02 0.000000000000000000e+00
2.664150566893424070e+02 0.000000000000000000e+00
2.667297959183673584e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.685460317459999828e+02 1.000000000000000000e+00
2.688397278911564854e+02 0.000000000000000000e+00
2.691236281179138246e+02 0.000000000000000000e+00
2.693960997732426108e+02 0.000000000000000000e+00
2.697291609977324356e+02 0.000000000000000000e+00
2.700099773242630476e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.709503854875283650e+02 0.000000000000000000e+00
2.712660317460317287e+02 0.000000000000000000e+00
2.715709750566893490e+02 0.000000000000000000e+00
2.718481632653061411e+02 0.000000000000000000e+00
2.721654421768707266e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.752698412698412653e+02 0.000000000000000000e+00
2.755911111111111040e+02 0.000000000000000000e+00
2.758624943310657613e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.815346938769999952e+02 1.000000000000000000e+00
2.818699319720000176e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
2.824257596369999987e+02 1.000000000000000000e+00
2.827740589559999762e+02 1.000000000000000000e+00
2.830744671200000084e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
2.836897959180000157e+02 1.000000000000000000e+00
2.839684353740000233e+02 1.000000000000000000e+00
2.842615873009999632e+02 1.000000000000000000e+00
2.845721541949999960e+02 1.000000000000000000e+00
2.848551473919999921e+02 1.000000000000000000e+00
2.851671655320000127e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.877014058956916074e+02 0.000000000000000000e+00
2.880201360544217550e+02 0.000000000000000000e+00
2.883296145124716645e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.902287528344671159e+02 0.000000000000000000e+00
2.905215419501133738e+02 0.000000000000000000e+00
2.908282993197278756e+02 0.000000000000000000e+00
2.911034920634920695e+02 0.000000000000000000e+00
2.913873922902494087e+02 0.000000000000000000e+00
2.916870748299319871e+02 0.000000000000000000e+00
2.919996371882086237e+02 0.000000000000000000e+00
2.923033106575963984e+02 0.000000000000000000e+00
2.925629024943310696e+02 0.000000000000000000e+00
2.928622222222222149e+02 0.000000000000000000e+00
2.931822222222222081e+02 0.000000000000000000e+00
2.934929705209999611e+02 1.000000000000000000e+00
2.937743310657596112e+02 0.000000000000000000e+00
2.940870748299319644e+02 0.000000000000000000e+00
2.943816780045351607e+02 0.000000000000000000e+00
2.946996825396825557e+02 0.000000000000000000e+00
2.950269387755101889e+02 0.000000000000000000e+00
2.953211791383220088e+02 0.000000000000000000e+00
2.956134240362811738e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.964970521540000163e+02 1.000000000000000000e+00
2.968061678000000256e+02 1.000000000000000000e+00
2.971241723356009174e+02 0.000000000000000000e+00
2.974372789115646469e+02 0.000000000000000000e+00
2.977231746031745843e+02 0.000000000000000000e+00
2.980444444444444230e+02 0.000000000000000000e+00
2.983452154195011303e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
3.001621768707482829e+02 0.000000000000000000e+00
3.004780045351474200e+02 0.000000000000000000e+00
3.007720634920634666e+02 0.000000000000000000e+00
3.010612244890000397e+02 1.000000000000000000e+00
3.013746938770000270e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
3.036946938775510034e+02 0.000000000000000000e+00
3.039974603174603089e+02 0.000000000000000000e+00


==> J14.dat <==
1.049545578231292495e+02 0.000000000000000000e+00
1.052785487528344675e+02 0.000000000000000000e+00
1.056126984126984070e+02 0.000000000000000000e+00
1.059506575963718831e+02 0.000000000000000000e+00
1.062595918359999985e+02 0.000000000000000000e+00
1.066162358276643971e+02 0.000000000000000000e+00
1.069020408160000102e+02 0.000000000000000000e+00
1.072558730150000059e+02 0.000000000000000000e+00
1.075555555549999980e+02 0.000000000000000000e+00
1.079125623579999882e+02 0.000000000000000000e+00
1.082238548750000007e+02 0.000000000000000000e+00
1.085801360539999934e+02 0.000000000000000000e+00
1.088780045351473973e+02 0.000000000000000000e+00
1.092339229020000033e+02 0.000000000000000000e+00
1.095307029470000089e+02 0.000000000000000000e+00
1.098909750566893422e+02 0.000000000000000000e+00
1.101864852607709793e+02 0.000000000000000000e+00
1.105400453514739212e+02 0.000000000000000000e+00
1.108484353739999904e+02 0.000000000000000000e+00
1.112010884350000026e+02 0.000000000000000000e+00
1.114971428570000143e+02 0.000000000000000000e+00
1.118503401360544274e+02 0.000000000000000000e+00
1.121589115639999932e+02 0.000000000000000000e+00
1.125068480725623630e+02 0.000000000000000000e+00
1.128134240360000007e+02 0.000000000000000000e+00
1.131617233560000102e+02 0.000000000000000000e+00
1.134759183670000056e+02 0.000000000000000000e+00
1.138271201809999980e+02 0.000000000000000000e+00
1.141282539679999957e+02 0.000000000000000000e+00
1.144787301579999905e+02 0.000000000000000000e+00
1.147914739220000087e+02 0.000000000000000000e+00
1.151356009070294846e+02 0.000000000000000000e+00
1.154452607700000044e+02 0.000000000000000000e+00
1.157863038539999962e+02 0.000000000000000000e+00
1.160983219950000063e+02 0.000000000000000000e+00
1.164520634920634876e+02 0.000000000000000000e+00
1.167717006799999950e+02 0.000000000000000000e+00
1.171424943310000089e+02 1.000000000000000000e+00
1.175009523800000011e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.184751020408163242e+02 0.000000000000000000e+00
1.187736961451247168e+02 0.000000000000000000e+00
1.191176417229999913e+02 0.000000000000000000e+00
1.194507029470000106e+02 0.000000000000000000e+00
1.197619954639999946e+02 0.000000000000000000e+00
1.201086621315192673e+02 0.000000000000000000e+00
1.204535147389999992e+02 0.000000000000000000e+00
1.207190929700000055e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.217581859410000078e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.230483446710000095e+02 1.000000000000000000e+00
1.233139229020000016e+02 1.000000000000000000e+00
1.235729705210000020e+02 0.000000000000000000e+00
1.238799092970000117e+02 0.000000000000000000e+00
1.242144217679999940e+02 0.000000000000000000e+00
1.245674376417233589e+02 0.000000000000000000e+00
1.248785487528344618e+02 0.000000000000000000e+00
1.252208616780045389e+02 0.000000000000000000e+00
1.255307029470000089e+02 0.000000000000000000e+00
1.258448979589999936e+02 0.000000000000000000e+00
1.261799546485260777e+02 0.000000000000000000e+00
1.264658503401360576e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.306102494331065884e+02 0.000000000000000000e+00
1.309269841269841379e+02 0.000000000000000000e+00
1.312306575963718842e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.361297052154195057e+02 0.000000000000000000e+00
1.364818140579999977e+02 0.000000000000000000e+00
1.368025396820000026e+02 0.000000000000000000e+00
1.371443083899999920e+02 0.000000000000000000e+00
1.374599546479999788e+02 0.000000000000000000e+00
1.377697959179999998e+02 0.000000000000000000e+00
1.381024943310657704e+02 0.000000000000000000e+00
1.384264852599999926e+02 0.000000000000000000e+00
1.387363265300000137e+02 0.000000000000000000e+00
1.390577777770000125e+02 0.000000000000000000e+00
1.394000907029478356e+02 0.000000000000000000e+00
1.396861678004535179e+02 0.000000000000000000e+00
1.400315646258503364e+02 0.000000000000000000e+00
1.403310657596371982e+02 0.000000000000000000e+00
1.406526984120000066e+02 0.000000000000000000e+00
1.409937414960000126e+02 0.000000000000000000e+00
1.412972335600906888e+02 0.000000000000000000e+00
1.416279365070000154e+02 1.000000000000000000e+00
1.419288888888888778e+02 0.000000000000000000e+00
1.422713832199546573e+02 0.000000000000000000e+00
1.425785034013605355e+02 0.000000000000000000e+00
1.429144671201813992e+02 0.000000000000000000e+00
1.432157823129251710e+02 0.000000000000000000e+00
1.435334240360000138e+02 0.000000000000000000e+00
1.438808163265306064e+02 0.000000000000000000e+00
1.441852154195011337e+02 0.000000000000000000e+00
1.445014058950000049e+02 0.000000000000000000e+00
1.448333786848072577e+02 0.000000000000000000e+00
1.451430385487528270e+02 0.000000000000000000e+00
1.454554195011337754e+02 0.000000000000000000e+00
1.457988208609999958e+02 0.000000000000000000e+00
1.461380498866213031e+02 0.000000000000000000e+00
1.464446258503401452e+02 0.000000000000000000e+00
1.467921995460000062e+02 0.000000000000000000e+00
1.471121995459999994e+02 0.000000000000000000e+00
1.474336507929999982e+02 0.000000000000000000e+00
1.477756009070294851e+02 0.000000000000000000e+00
1.480778231292516978e+02 0.000000000000000000e+00
1.484139682529999789e+02 0.000000000000000000e+00
1.487209070289999886e+02 0.000000000000000000e+00
1.490624943310657500e+02 0.000000000000000000e+00
1.493587301579999860e+02 0.000000000000000000e+00
1.496859863939999968e+02 0.000000000000000000e+00
1.500068934240362921e+02 0.000000000000000000e+00
1.503114739220000047e+02 0.000000000000000000e+00
1.506552380952381043e+02 0.000000000000000000e+00
1.509766893424036311e+02 0.000000000000000000e+00
1.512792743764172201e+02 0.000000000000000000e+00
1.515885714285714414e+02 0.000000000000000000e+00
1.519301587301587233e+02 0.000000000000000000e+00
1.522336507929999811e+02 0.000000000000000000e+00
1.525855782309999995e+02 0.000000000000000000e+00
1.528838095238095320e+02 0.000000000000000000e+00
1.532400907020000034e+02 0.000000000000000000e+00
1.535274376410000059e+02 0.000000000000000000e+00
1.538541496598639355e+02 0.000000000000000000e+00
1.541688888879999979e+02 0.000000000000000000e+00
1.544974149659863940e+02 0.000000000000000000e+00
1.547951020399999891e+02 0.000000000000000000e+00
1.551169160997732490e+02 0.000000000000000000e+00
1.554312925170067956e+02 0.000000000000000000e+00
1.557592743764172383e+02 0.000000000000000000e+00
1.560645804988662064e+02 0.000000000000000000e+00
1.563960090702947809e+02 0.000000000000000000e+00
1.567299773242630465e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.586205895690000034e+02 0.000000000000000000e+00
1.589511111111111177e+02 0.000000000000000000e+00
1.592714739220000126e+02 0.000000000000000000e+00
1.596088888879999956e+02 0.000000000000000000e+00
1.599180045349999943e+02 0.000000000000000000e+00
1.602517913832199667e+02 0.000000000000000000e+00
1.605521995459999971e+02 0.000000000000000000e+00
1.608901587301587313e+02 0.000000000000000000e+00
1.612012698412698342e+02 0.000000000000000000e+00
1.615303401360000066e+02 0.000000000000000000e+00
1.618534240362811829e+02 0.000000000000000000e+00
1.621817687074830019e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.662390929705215399e+02 0.000000000000000000e+00
1.665556462585034012e+02 0.000000000000000000e+00
1.668799999999999955e+02 0.000000000000000000e+00
1.672143310657596373e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.685384126984126851e+02 0.000000000000000000e+00
1.688725623582766389e+02 0.000000000000000000e+00
1.692190476190476147e+02 0.000000000000000000e+00
1.695417687074829871e+02 0.000000000000000000e+00
1.698692063492063369e+02 0.000000000000000000e+00
1.702053514739228888e+02 0.000000000000000000e+00
1.705293424036281067e+02 0.000000000000000000e+00
1.708723809523809507e+02 0.000000000000000000e+00
1.712179591836734573e+02 0.000000000000000000e+00
1.715395918367347008e+02 0.000000000000000000e+00
1.718693877551020535e+02 0.000000000000000000e+00
1.722098866213152064e+02 0.000000000000000000e+00
1.725035827664399051e+02 0.000000000000000000e+00
1.728460770975056562e+02 0.000000000000000000e+00
1.731591836734693857e+02 0.000000000000000000e+00
1.735004081632653197e+02 0.000000000000000000e+00
1.737754195011337970e+02 0.000000000000000000e+00
1.741494784580498845e+02 0.000000000000000000e+00
1.744391836734693868e+02 0.000000000000000000e+00
1.747778684807256298e+02 0.000000000000000000e+00
1.751031292517006932e+02 0.000000000000000000e+00
1.753968253968253919e+02 0.000000000000000000e+00
1.757262585034013682e+02 0.000000000000000000e+00
1.760310204081632719e+02 0.000000000000000000e+00
1.763677097505668883e+02 0.000000000000000000e+00
1.766842630385487496e+02 0.000000000000000000e+00
1.770165986394557933e+02 0.000000000000000000e+00
1.773346031746031883e+02 0.000000000000000000e+00
1.776658503401360463e+02 0.000000000000000000e+00
1.779967346938775563e+02 0.000000000000000000e+00
1.782976870748299234e+02 0.000000000000000000e+00
1.786314739229025008e+02 0.000000000000000000e+00
1.789436734693877611e+02 0.000000000000000000e+00
1.792451700680272211e+02 0.000000000000000000e+00
1.795824036281179019e+02 0.000000000000000000e+00
1.799018594104308306e+02 0.000000000000000000e+00
1.802182312925170038e+02 0.000000000000000000e+00
1.805503854875283309e+02 0.000000000000000000e+00
1.808685714285714425e+02 0.000000000000000000e+00
1.811824036281179247e+02 0.000000000000000000e+00
1.815132879818594063e+02 0.000000000000000000e+00
1.818447165532879808e+02 0.000000000000000000e+00
1.821619954648525948e+02 0.000000000000000000e+00
1.825004988662131495e+02 0.000000000000000000e+00
1.828108843537414998e+02 0.000000000000000000e+00
1.831268934240362682e+02 0.000000000000000000e+00
1.834561451247165564e+02 0.000000000000000000e+00
1.837757823129251733e+02 0.000000000000000000e+00
1.840718367346938749e+02 0.000000000000000000e+00
1.844201360544217607e+02 0.000000000000000000e+00
1.847276190476190436e+02 0.000000000000000000e+00
1.850568707482993318e+02 0.000000000000000000e+00
1.853933786848072600e+02 0.000000000000000000e+00
1.856818140589569168e+02 0.000000000000000000e+00
1.859820408163265313e+02 0.000000000000000000e+00
1.863278004535147261e+02 0.000000000000000000e+00
1.866291156462584979e+02 0.000000000000000000e+00
1.869422222222222274e+02 0.000000000000000000e+00
1.872776417233559982e+02 0.000000000000000000e+00
1.876101587301587301e+02 0.000000000000000000e+00
1.879085714285714346e+02 0.000000000000000000e+00
1.882336507936507815e+02 0.000000000000000000e+00
1.885473015873015754e+02 0.000000000000000000e+00
1.888444444444444343e+02 0.000000000000000000e+00
1.891428571428571388e+02 0.000000000000000000e+00
1.894920634920634939e+02 0.000000000000000000e+00
1.897890249433106646e+02 0.000000000000000000e+00
1.901258956916099692e+02 0.000000000000000000e+00
1.904377324263038531e+02 0.000000000000000000e+00
1.907825850340136071e+02 0.000000000000000000e+00
1.910799092970000004e+02 0.000000000000000000e+00
1.914214965986394645e+02 0.000000000000000000e+00
1.917035827664399221e+02 0.000000000000000000e+00
1.920573242630385380e+02 0.000000000000000000e+00
1.923461224489795995e+02 0.000000000000000000e+00
1.926949659863945499e+02 0.000000000000000000e+00
1.929879365079364959e+02 0.000000000000000000e+00
1.933204535147392278e+02 0.000000000000000000e+00
1.936351927437641791e+02 0.000000000000000000e+00
1.939838548752834413e+02 0.000000000000000000e+00
1.942922448979591934e+02 0.000000000000000000e+00
1.946267573696145234e+02 0.000000000000000000e+00
1.949209977324263150e+02 0.000000000000000000e+00
1.952466213151927548e+02 0.000000000000000000e+00
1.955537414965986329e+02 0.000000000000000000e+00
1.958855328798185838e+02 0.000000000000000000e+00
1.962249433106576078e+02 0.000000000000000000e+00
1.965384126984126851e+02 0.000000000000000000e+00
1.968341043083900104e+02 0.000000000000000000e+00
1.971648072562358323e+02 0.000000000000000000e+00
1.974666666666666686e+02 0.000000000000000000e+00
1.978075283446711978e+02 0.000000000000000000e+00
1.981061224489795904e+02 0.000000000000000000e+00
1.984449886621315216e+02 0.000000000000000000e+00
1.987575510204081581e+02 0.000000000000000000e+00
1.990795464852607779e+02 0.000000000000000000e+00
1.993886621315192826e+02 0.000000000000000000e+00
1.997053968253968321e+02 0.000000000000000000e+00
2.000085260770975140e+02 0.000000000000000000e+00
2.003348752834467064e+02 0.000000000000000000e+00
2.006630385487528372e+02 0.000000000000000000e+00
2.009572789115646287e+02 0.000000000000000000e+00
2.012905215419501133e+02 0.000000000000000000e+00
2.016190476190476204e+02 0.000000000000000000e+00
2.019138321995464764e+02 0.000000000000000000e+00
2.022419954648526073e+02 0.000000000000000000e+00
2.025404081632653117e+02 0.000000000000000000e+00
2.028428117913832125e+02 0.000000000000000000e+00
2.031811337868480791e+02 0.000000000000000000e+00
2.035033106575963586e+02 0.000000000000000000e+00
2.037982766439909312e+02 0.000000000000000000e+00
2.041124716553287897e+02 0.000000000000000000e+00
2.044384580498866342e+02 0.000000000000000000e+00
2.047559183673469363e+02 0.000000000000000000e+00
2.050936961451247100e+02 0.000000000000000000e+00
2.054225850340135935e+02 0.000000000000000000e+00
2.057166439909296969e+02 0.000000000000000000e+00
2.060609523809523864e+02 0.000000000000000000e+00
2.063903854875283344e+02 0.000000000000000000e+00
2.066889795918367270e+02 0.000000000000000000e+00
2.070273015873015936e+02 0.000000000000000000e+00
2.073335147392290310e+02 0.000000000000000000e+00
2.076535147392290241e+02 0.000000000000000000e+00
2.079998185941043118e+02 0.000000000000000000e+00
2.083045804988662155e+02 0.000000000000000000e+00
2.086450793650793685e+02 0.000000000000000000e+00
2.089389569160997837e+02 0.000000000000000000e+00
2.092711111111111109e+02 0.000000000000000000e+00
2.095691609977324390e+02 0.000000000000000000e+00
2.099067573696145246e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.105725170068027126e+02 0.000000000000000000e+00
2.108816326530612173e+02 0.000000000000000000e+00
2.111907482993197220e+02 0.000000000000000000e+00
2.115018594104308249e+02 0.000000000000000000e+00
2.118360090702947787e+02 0.000000000000000000e+00
2.121683446712018224e+02 0.000000000000000000e+00
2.124656689342403695e+02 0.000000000000000000e+00
2.128012698412698285e+02 0.000000000000000000e+00
2.131063945578231369e+02 0.000000000000000000e+00
2.134120634920634814e+02 0.000000000000000000e+00
2.137491156462585025e+02 0.000000000000000000e+00
2.140511564625850269e+02 0.000000000000000000e+00
2.143776870748299359e+02 0.000000000000000000e+00
2.146984126984127101e+02 0.000000000000000000e+00
2.150153287981859478e+02 0.000000000000000000e+00
2.153144671201814049e+02 0.000000000000000000e+00
2.156551473922902460e+02 0.000000000000000000e+00
2.159588208616779923e+02 0.000000000000000000e+00
2.162762811791383228e+02 0.000000000000000000e+00
2.165897505668934286e+02 0.000000000000000000e+00
2.169358730158730282e+02 0.000000000000000000e+00
2.172373696145124597e+02 0.000000000000000000e+00
2.175628117913832114e+02 0.000000000000000000e+00
2.178570521541950029e+02 0.000000000000000000e+00
2.181739682539682406e+02 0.000000000000000000e+00
2.185090249433106635e+02 0.000000000000000000e+00
2.187952834467120056e+02 0.000000000000000000e+00
2.191227210884353838e+02 0.000000000000000000e+00
2.194376417233560232e+02 0.000000000000000000e+00
2.197431292517006796e+02 0.000000000000000000e+00
2.200647619047618946e+02 0.000000000000000000e+00
2.203940136054421828e+02 0.000000000000000000e+00
2.206993197278911509e+02 0.000000000000000000e+00
2.210234920634920570e+02 0.000000000000000000e+00
2.213433106575963620e+02 0.000000000000000000e+00
2.216464399092970439e+02 0.000000000000000000e+00
2.219693424036281044e+02 0.000000000000000000e+00
2.222652154195011462e+02 0.000000000000000000e+00
2.225937414965986534e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.235087528344671171e+02 0.000000000000000000e+00
2.238434467120181353e+02 0.000000000000000000e+00
2.241338775510204187e+02 0.000000000000000000e+00
2.244694784580498776e+02 0.000000000000000000e+00
2.247853061224489863e+02 0.000000000000000000e+00
2.251105668934240498e+02 0.000000000000000000e+00
2.254160544217687061e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.260263038548752945e+02 0.000000000000000000e+00
2.263473922902494451e+02 0.000000000000000000e+00
2.266704761904761938e+02 0.000000000000000000e+00
2.270176870748299223e+02 0.000000000000000000e+00
2.273150113378684694e+02 0.000000000000000000e+00
2.276527891156462715e+02 0.000000000000000000e+00
2.279608163265306189e+02 0.000000000000000000e+00
2.282989569160997689e+02 0.000000000000000000e+00
2.285990022675736952e+02 0.000000000000000000e+00
2.289389569160997837e+02 0.000000000000000000e+00
2.292455328798185974e+02 0.000000000000000000e+00
2.295902040816326632e+02 0.000000000000000000e+00
2.298971428571428532e+02 0.000000000000000000e+00
2.302247619047618912e+02 0.000000000000000000e+00
2.305311564625850451e+02 0.000000000000000000e+00
2.308700226757369478e+02 0.000000000000000000e+00
2.311782312925170118e+02 0.000000000000000000e+00
2.315087528344671171e+02 0.000000000000000000e+00
2.318519727891156492e+02 0.000000000000000000e+00
2.321743310657596453e+02 0.000000000000000000e+00
2.324700226757369705e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.334623129251700675e+02 0.000000000000000000e+00
2.337737868480725751e+02 0.000000000000000000e+00
2.340968707482993239e+02 0.000000000000000000e+00
2.344195918367346962e+02 0.000000000000000000e+00
2.347374149659864031e+02 0.000000000000000000e+00
2.350456235827664386e+02 0.000000000000000000e+00
2.354093424036281306e+02 0.000000000000000000e+00
2.357072108843537421e+02 0.000000000000000000e+00
2.360257596371882016e+02 0.000000000000000000e+00
2.363067573696145018e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.369385941043083790e+02 0.000000000000000000e+00
2.372845351473922904e+02 0.000000000000000000e+00
2.376132426303854857e+02 0.000000000000000000e+00
2.379036734693877690e+02 0.000000000000000000e+00
2.382427210884353883e+02 0.000000000000000000e+00
2.385483900226757328e+02 0.000000000000000000e+00
2.388598639455782404e+02 0.000000000000000000e+00
2.391963718820861686e+02 0.000000000000000000e+00
2.394895238095238028e+02 0.000000000000000000e+00
2.397950113378684875e+02 0.000000000000000000e+00
2.401244444444444355e+02 0.000000000000000000e+00
2.404589569160997655e+02 0.000000000000000000e+00
2.407590022675736918e+02 0.000000000000000000e+00
2.411027664399092885e+02 0.000000000000000000e+00
2.414200453514739309e+02 0.000000000000000000e+00
2.417295238095238119e+02 0.000000000000000000e+00
2.420424489795918248e+02 0.000000000000000000e+00
2.423655328798186019e+02 0.000000000000000000e+00
2.426695691609977246e+02 0.000000000000000000e+00
2.429834013605442067e+02 0.000000000000000000e+00
2.432919727891156469e+02 0.000000000000000000e+00
2.436143310657596430e+02 0.000000000000000000e+00
2.439254421768707459e+02 0.000000000000000000e+00
2.442421768707482954e+02 0.000000000000000000e+00
2.445471201814058873e+02 0.000000000000000000e+00
2.448723809523809507e+02 0.000000000000000000e+00
2.451780498866213236e+02 0.000000000000000000e+00
2.454907936507936483e+02 0.000000000000000000e+00
2.458087981859410434e+02 0.000000000000000000e+00
2.461059410430839023e+02 0.000000000000000000e+00
2.464197732426303844e+02 0.000000000000000000e+00
2.467352380952380884e+02 0.000000000000000000e+00
2.470394557823129276e+02 0.000000000000000000e+00
2.473556462585034126e+02 0.000000000000000000e+00
2.476322902494331117e+02 0.000000000000000000e+00
2.479811337868480621e+02 0.000000000000000000e+00
2.482842630385487439e+02 0.000000000000000000e+00
2.486160544217686947e+02 0.000000000000000000e+00
2.489170068027210903e+02 0.000000000000000000e+00
2.492192290249433029e+02 0.000000000000000000e+00
2.495473922902494337e+02 0.000000000000000000e+00
2.498800907029478537e+02 0.000000000000000000e+00
2.501852154195011337e+02 0.000000000000000000e+00
2.505215419501133738e+02 0.000000000000000000e+00
2.508440816326530580e+02 0.000000000000000000e+00
2.511669841269841186e+02 0.000000000000000000e+00
2.514906122448979602e+02 0.000000000000000000e+00
2.518106122448979534e+02 0.000000000000000000e+00
2.521101133786848152e+02 0.000000000000000000e+00
2.524041723356009186e+02 0.000000000000000000e+00
2.527557369614512481e+02 0.000000000000000000e+00
2.530659410430839102e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.539201814058957041e+02 0.000000000000000000e+00
2.541991836734693777e+02 0.000000000000000000e+00
2.545170068027210846e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.559049433106575862e+02 0.000000000000000000e+00
2.562142403628117791e+02 0.000000000000000000e+00
2.565449433106575725e+02 0.000000000000000000e+00
2.568455328798186201e+02 0.000000000000000000e+00
2.571597278911564786e+02 0.000000000000000000e+00
2.574995011337868505e+02 0.000000000000000000e+00
2.578060770975056926e+02 0.000000000000000000e+00
2.581393197278911771e+02 0.000000000000000000e+00
2.584567800453514792e+02 0.000000000000000000e+00
2.587668027210884247e+02 0.000000000000000000e+00
2.591018594104308477e+02 0.000000000000000000e+00
2.594242176870748153e+02 0.000000000000000000e+00
2.597208163265306098e+02 0.000000000000000000e+00
2.600455328798186088e+02 0.000000000000000000e+00
2.603533786848072396e+02 0.000000000000000000e+00
2.606639455782312780e+02 0.000000000000000000e+00
2.610077097505669030e+02 0.000000000000000000e+00
2.613017687074830064e+02 0.000000000000000000e+00
2.616255782312925362e+02 0.000000000000000000e+00
2.619593650793650568e+02 0.000000000000000000e+00
2.622713832199546573e+02 0.000000000000000000e+00
2.626046258503401418e+02 0.000000000000000000e+00
2.628758276643990826e+02 0.000000000000000000e+00
2.632030839002267726e+02 0.000000000000000000e+00
2.635203628117913581e+02 0.000000000000000000e+00
2.638526984126984303e+02 0.000000000000000000e+00
2.641463945578231574e+02 0.000000000000000000e+00
2.644959637188208603e+02 0.000000000000000000e+00
2.647876643990929892e+02 0.000000000000000000e+00
2.651339682539682485e+02 0.000000000000000000e+00
2.654425396825396888e+02 0.000000000000000000e+00
2.657728798185941059e+02 0.000000000000000000e+00
2.660854421768707425e+02 0.000000000000000000e+00
2.664114285714285870e+02 0.000000000000000000e+00
2.667141950113378925e+02 0.000000000000000000e+00
2.670628571428571263e+02 0.000000000000000000e+00
2.673723356009070358e+02 0.000000000000000000e+00
2.677004988662131382e+02 0.000000000000000000e+00
2.679980045351474018e+02 0.000000000000000000e+00
2.683388662131519027e+02 0.000000000000000000e+00
2.686227664399092987e+02 0.000000000000000000e+00
2.689549206349206543e+02 0.000000000000000000e+00
2.692749206349206474e+02 0.000000000000000000e+00
2.696174149659863701e+02 0.000000000000000000e+00
2.699152834467120101e+02 0.000000000000000000e+00
2.702648526077097699e+02 0.000000000000000000e+00
2.705699773242630499e+02 0.000000000000000000e+00
2.708985034013605286e+02 0.000000000000000000e+00
2.711992743764172360e+02 0.000000000000000000e+00
2.715468480725623408e+02 0.000000000000000000e+00
2.718403628117914081e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.734267573696145064e+02 0.000000000000000000e+00
2.737726984126983893e+02 0.000000000000000000e+00
2.741115646258503489e+02 0.000000000000000000e+00
2.744313832199546255e+02 0.000000000000000000e+00
2.747288888888888891e+02 0.000000000000000000e+00
2.750612244897959044e+02 0.000000000000000000e+00
2.753959183673469511e+02 0.000000000000000000e+00
2.756888888888888687e+02 0.000000000000000000e+00
2.760163265306122184e+02 0.000000000000000000e+00
2.763506575963718888e+02 0.000000000000000000e+00
2.766690249433106601e+02 0.000000000000000000e+00
2.769897505668934059e+02 0.000000000000000000e+00
2.773193650793650704e+02 0.000000000000000000e+00
2.776248526077097267e+02 0.000000000000000000e+00
2.779493877551020660e+02 0.000000000000000000e+00
2.782837188208616794e+02 0.000000000000000000e+00
2.785886621315192997e+02 0.000000000000000000e+00
2.789012244897959363e+02 0.000000000000000000e+00
2.792302947845805079e+02 0.000000000000000000e+00
2.795316099773242513e+02 0.000000000000000000e+00
2.798490702947845534e+02 0.000000000000000000e+00
2.801710657596372016e+02 0.000000000000000000e+00
2.804821768707482761e+02 0.000000000000000000e+00
2.808114285714285643e+02 0.000000000000000000e+00
2.811287074829932067e+02 0.000000000000000000e+00
2.814242176870748153e+02 0.000000000000000000e+00
2.817393197278911430e+02 0.000000000000000000e+00
2.820629478458050130e+02 0.000000000000000000e+00
2.823863945578231096e+02 0.000000000000000000e+00
2.827125623582766707e+02 0.000000000000000000e+00
2.830267573696145291e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.846218594104308295e+02 0.000000000000000000e+00
2.849458503401360758e+02 0.000000000000000000e+00
2.852585941043083722e+02 0.000000000000000000e+00
2.855811337868480564e+02 0.000000000000000000e+00
2.859040362811791169e+02 0.000000000000000000e+00
2.861971882086168080e+02 0.000000000000000000e+00
2.865124716553287954e+02 0.000000000000000000e+00
2.868322902494331288e+02 0.000000000000000000e+00
2.871680725623583044e+02 0.000000000000000000e+00
2.874822675736961628e+02 0.000000000000000000e+00
2.877803174603174625e+02 0.000000000000000000e+00
2.881128344671201944e+02 0.000000000000000000e+00
2.884253968253968310e+02 0.000000000000000000e+00
2.887671655328798010e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.902996825396825216e+02 0.000000000000000000e+00
2.905837641723355773e+02 0.000000000000000000e+00
2.908916099773242649e+02 0.000000000000000000e+00
2.912188662131519550e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.927361451247165292e+02 0.000000000000000000e+00
2.930583219954648371e+02 0.000000000000000000e+00
2.933668934240362773e+02 0.000000000000000000e+00
2.936937868480725342e+02 0.000000000000000000e+00
2.939802267573696213e+02 0.000000000000000000e+00
2.942956916099773252e+02 0.000000000000000000e+00
2.946220408163265461e+02 0.000000000000000000e+00
2.949494784580498958e+02 0.000000000000000000e+00
2.952772789115646219e+02 0.000000000000000000e+00
2.955981859410430843e+02 0.000000000000000000e+00
2.959201814058956757e+02 0.000000000000000000e+00
2.962343764172335341e+02 0.000000000000000000e+00
2.965384126984126851e+02 0.000000000000000000e+00
2.968549659863945749e+02 0.000000000000000000e+00
2.971773242630385425e+02 0.000000000000000000e+00
2.974980498866212884e+02 0.000000000000000000e+00
2.978233106575963802e+02 0.000000000000000000e+00
2.981569160997732411e+02 0.000000000000000000e+00
2.984732879818594142e+02 0.000000000000000000e+00
2.988134240362811624e+02 0.000000000000000000e+00
2.991149206349206224e+02 0.000000000000000000e+00
2.994142403628117677e+02 0.000000000000000000e+00
2.997518367346938817e+02 0.000000000000000000e+00
3.000585941043083835e+02 0.000000000000000000e+00
3.003648072562358493e+02 0.000000000000000000e+00
3.006987755102040865e+02 0.000000000000000000e+00
3.010165986394557649e+02 0.000000000000000000e+00
3.013471201814058986e+02 0.000000000000000000e+00
3.016538775510204005e+02 0.000000000000000000e+00
3.019976417233560255e+02 0.000000000000000000e+00
3.023268934240362569e+02 0.000000000000000000e+00
3.026334693877550990e+02 0.000000000000000000e+00
3.029478458049886740e+02 0.000000000000000000e+00
3.032856235827664477e+02 0.000000000000000000e+00
3.036121541950113283e+02 0.000000000000000000e+00
3.039546485260771078e+02 0.000000000000000000e+00
3.042612244897958931e+02 0.000000000000000000e+00
3.045950113378684705e+02 0.000000000000000000e+00
3.049166439909296855e+02 0.000000000000000000e+00
3.052515192743763919e+02 0.000000000000000000e+00
3.055952834467120169e+02 0.000000000000000000e+00
3.059392290249433017e+02 0.000000000000000000e+00
3.062349206349206270e+02 0.000000000000000000e+00
3.065745124716553391e+02 0.000000000000000000e+00
3.069028571428571581e+02 0.000000000000000000e+00
3.072310204081632605e+02 0.000000000000000000e+00
3.075372335600907263e+02 0.000000000000000000e+00
3.078753741496598764e+02 0.000000000000000000e+00
3.081939229024943074e+02 0.000000000000000000e+00
3.085380498866213088e+02 0.000000000000000000e+00
3.088614965986394623e+02 0.000000000000000000e+00
3.092090702947845671e+02 0.000000000000000000e+00
3.095363265306122571e+02 0.000000000000000000e+00
3.098793650793650727e+02 0.000000000000000000e+00
3.102162358276643772e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
3.108415419501133670e+02 0.000000000000000000e+00
3.111916553287981628e+02 0.000000000000000000e+00
3.115216326530612037e+02 0.000000000000000000e+00
3.118387301587301863e+02 0.000000000000000000e+00
3.121694331065759798e+02 0.000000000000000000e+00
3.125231746031745956e+02 0.000000000000000000e+00
3.128335600907029743e+02 0.000000000000000000e+00
3.131883900226757191e+02 0.000000000000000000e+00
3.135294331065759366e+02 0.000000000000000000e+00
3.138356462585034024e+02 0.000000000000000000e+00
3.141815873015872853e+02 0.000000000000000000e+00
3.145128344671201717e+02 0.000000000000000000e+00
3.148351927437641962e+02 0.000000000000000000e+00
3.151689795918367167e+02 0.000000000000000000e+00
3.155212698412698273e+02 0.000000000000000000e+00
3.158652154195011121e+02 0.000000000000000000e+00
3.162098866213152064e+02 0.000000000000000000e+00
3.165393197278911543e+02 0.000000000000000000e+00
3.168638548752834367e+02 0.000000000000000000e+00
3.171791383219954810e+02 0.000000000000000000e+00
3.175310657596372153e+02 0.000000000000000000e+00
3.178467120181405789e+02 0.000000000000000000e+00
3.181924716553288022e+02 0.000000000000000000e+00
3.185159183673469556e+02 0.000000000000000000e+00
3.188230385479999995e+02 0.000000000000000000e+00
3.191479365079364925e+02 0.000000000000000000e+00
3.194748299319728062e+02 0.000000000000000000e+00
3.197786848072562407e+02 0.000000000000000000e+00
3.201110204081632560e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
3.226340136054421919e+02 0.000000000000000000e+00
3.229540136054421851e+02 0.000000000000000000e+00
3.232636734693877543e+02 0.000000000000000000e+00
3.235595464852607961e+02 0.000000000000000000e+00
3.238407256235827845e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
3.247865759637188035e+02 0.000000000000000000e+00
3.251024036281179406e+02 0.000000000000000000e+00
3.254173242630385516e+02 0.000000000000000000e+00
3.257248072562358061e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
3.263680725623582930e+02 0.000000000000000000e+00
3.266926077097505754e+02 0.000000000000000000e+00
3.270015419501133920e+02 0.000000000000000000e+00
3.273249886621315454e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
3.284859863945578127e+02 0.000000000000000000e+00
3.288009070294784806e+02 0.000000000000000000e+00
3.291149206349206224e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
3.353647165532879626e+02 0.000000000000000000e+00
3.356770975056689394e+02 0.000000000000000000e+00
3.359885714285714471e+02 0.000000000000000000e+00
3.362764625850340394e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
3.389180952380952476e+02 0.000000000000000000e+00
3.392370068027211119e+02 0.000000000000000000e+00
3.395339682539682258e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
3.406873469387755335e+02 0.000000000000000000e+00
3.410071655328798101e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
3.417131972789115366e+02 0.000000000000000000e+00
3.420391836734693811e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
3.444023582766440086e+02 0.000000000000000000e+00
3.447223582766440018e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
3.454889795918367099e+02 0.000000000000000000e+00
3.458233106575963802e+02 0.000000000000000000e+00
3.461480272108843792e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
3.472302947845805079e+02 0.000000000000000000e+00
3.475599092970521724e+02 0.000000000000000000e+00
3.478799092970521656e+02 0.000000000000000000e+00
3.482022675736961332e+02 0.000000000000000000e+00
3.484908843537414782e+02 0.000000000000000000e+00
3.487912925170068092e+02 0.000000000000000000e+00
3.491087528344671114e+02 0.000000000000000000e+00
3.493977324263038327e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
3.538889795918367440e+02 0.000000000000000000e+00
3.542062585034013864e+02 0.000000000000000000e+00
3.544810884353741471e+02 0.000000000000000000e+00
3.547617233560090426e+02 0.000000000000000000e+00
3.550682993197278847e+02 0.000000000000000000e+00
3.553687074829932158e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
3.566438095238095229e+02 0.000000000000000000e+00
3.569697959183673674e+02 0.000000000000000000e+00
3.572763718820861527e+02 0.000000000000000000e+00


==> J15.dat <==
1.065941043083900253e+00 0.000000000000000000e+00
1.521088435374149617e+00 0.000000000000000000e+00
1.928888888888888875e+00 0.000000000000000000e+00
2.364807256235827548e+00 0.000000000000000000e+00
2.800181405895691533e+00 0.000000000000000000e+00
3.248072562358276461e+00 0.000000000000000000e+00
3.654421768707483142e+00 0.000000000000000000e+00
4.107029478000000289e+00 0.000000000000000000e+00
4.522811791383220203e+00 0.000000000000000000e+00
4.978684807256235523e+00 0.000000000000000000e+00
5.381224489000000055e+00 1.000000000000000000e+00
5.822403627999999109e+00 1.000000000000000000e+00
6.238185941043083993e+00 0.000000000000000000e+00
6.695328798185941288e+00 0.000000000000000000e+00
7.113106575963718647e+00 0.000000000000000000e+00
7.568072562358276301e+00 0.000000000000000000e+00
7.968979591836734322e+00 0.000000000000000000e+00
8.417052154195010516e+00 0.000000000000000000e+00
8.828117913832199903e+00 0.000000000000000000e+00
9.301587301587302292e+00 0.000000000000000000e+00
9.688526077000000569e+00 1.000000000000000000e+00
1.013260770900000018e+01 1.000000000000000000e+00
1.053605442100000111e+01 1.000000000000000000e+00
1.100045351400000015e+01 1.000000000000000000e+00
1.139809523799999980e+01 1.000000000000000000e+00
1.185378684800000038e+01 1.000000000000000000e+00
1.226702947845804914e+01 0.000000000000000000e+00
1.271764172335600840e+01 0.000000000000000000e+00
1.313414965986394556e+01 0.000000000000000000e+00
1.357006802721088512e+01 0.000000000000000000e+00
1.398766439909297077e+01 0.000000000000000000e+00
1.443519274376417272e+01 0.000000000000000000e+00
1.484027210884353742e+01 0.000000000000000000e+00
1.529015873015872984e+01 0.000000000000000000e+00
1.570485260770974989e+01 0.000000000000000000e+00
1.616072562358276699e+01 0.000000000000000000e+00
1.655528344671201779e+01 0.000000000000000000e+00
1.699882086167800566e+01 0.000000000000000000e+00
1.741732426303854808e+01 0.000000000000000000e+00
1.785124716553287882e+01 0.000000000000000000e+00
1.827138321995465020e+01 0.000000000000000000e+00
1.871818594104308531e+01 0.000000000000000000e+00
1.912961451247165456e+01 0.000000000000000000e+00
1.955591836734693700e+01 0.000000000000000000e+00
1.997260770975056587e+01 0.000000000000000000e+00
2.041668934240362887e+01 0.000000000000000000e+00
2.084444444444444500e+01 0.000000000000000000e+00
2.129650793650793617e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.254712018140589436e+01 0.000000000000000000e+00
2.297142857142857153e+01 0.000000000000000000e+00
2.339646258503401199e+01 0.000000000000000000e+00
2.386721088435374227e+01 0.000000000000000000e+00
2.428390022675737114e+01 0.000000000000000000e+00
2.471256235827664227e+01 0.000000000000000000e+00
2.512217687074829797e+01 0.000000000000000000e+00
2.557968253968254047e+01 0.000000000000000000e+00
2.600671201814058975e+01 0.000000000000000000e+00
2.645823129251700578e+01 0.000000000000000000e+00
2.686185941043083858e+01 0.000000000000000000e+00
2.731482993197278830e+01 0.000000000000000000e+00
2.773641723356008981e+01 0.000000000000000000e+00
2.817505668934240504e+01 0.000000000000000000e+00
2.859972789115646208e+01 0.000000000000000000e+00
2.906666666666666643e+01 0.000000000000000000e+00
2.947845804988662266e+01 0.000000000000000000e+00
2.993269841269841436e+01 0.000000000000000000e+00
3.035591836734693771e+01 0.000000000000000000e+00
3.082049886621315338e+01 0.000000000000000000e+00
3.125732426303854794e+01 0.000000000000000000e+00
3.170775510204081726e+01 0.000000000000000000e+00
3.211519274376416888e+01 0.000000000000000000e+00
3.256326530612244596e+01 0.000000000000000000e+00
3.299519274376417144e+01 0.000000000000000000e+00
3.342548752834466796e+01 0.000000000000000000e+00
3.384780045351473632e+01 0.000000000000000000e+00
3.432435374149660134e+01 0.000000000000000000e+00
3.473886621315192968e+01 0.000000000000000000e+00
3.520417233560090864e+01 0.000000000000000000e+00
3.560199546485260669e+01 0.000000000000000000e+00
3.606312925170067984e+01 0.000000000000000000e+00
3.648580498866213162e+01 0.000000000000000000e+00
3.691936507936507894e+01 0.000000000000000000e+00
3.734965986394557547e+01 0.000000000000000000e+00
3.780480725623582572e+01 0.000000000000000000e+00
3.821877551020408248e+01 0.000000000000000000e+00
3.866158730158730350e+01 0.000000000000000000e+00
3.907428571428571473e+01 0.000000000000000000e+00
3.954068027210884395e+01 0.000000000000000000e+00
3.995845804988662309e+01 0.000000000000000000e+00
4.041324263038548992e+01 0.000000000000000000e+00
4.082503401360543904e+01 0.000000000000000000e+00
4.129342403628118063e+01 0.000000000000000000e+00
4.171229024943311003e+01 0.000000000000000000e+00
4.218430839002267874e+01 0.000000000000000000e+00
4.257668934240362546e+01 0.000000000000000000e+00
4.303746031746031520e+01 0.000000000000000000e+00
4.345197278911564354e+01 0.000000000000000000e+00
4.390276643990929983e+01 0.000000000000000000e+00
4.431455782312924896e+01 0.000000000000000000e+00
4.476680272108843184e+01 0.000000000000000000e+00
4.518204081632653413e+01 0.000000000000000000e+00
4.563102040816326621e+01 0.000000000000000000e+00
4.604009070294784323e+01 0.000000000000000000e+00
4.650086167800453296e+01 0.000000000000000000e+00
4.691936507936507894e+01 0.000000000000000000e+00
4.737795918367346815e+01 0.000000000000000000e+00
4.777124716553287698e+01 0.000000000000000000e+00
4.820825396825397036e+01 0.000000000000000000e+00
4.864145124716553426e+01 0.000000000000000000e+00
4.910857142857143032e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
5.472036281179138228e+01 0.000000000000000000e+00
5.516535147392290384e+01 0.000000000000000000e+00
5.560235827664399011e+01 0.000000000000000000e+00
5.606548752834466853e+01 0.000000000000000000e+00
5.648689342403628189e+01 0.000000000000000000e+00
5.695328798185941110e+01 0.000000000000000000e+00
5.738267573696145263e+01 0.000000000000000000e+00
5.784090702947845841e+01 0.000000000000000000e+00
5.826884353741496625e+01 0.000000000000000000e+00
5.872755101999999994e+01 0.000000000000000000e+00
5.914739229024943512e+01 0.000000000000000000e+00
5.961505668934240276e+01 0.000000000000000000e+00
6.004999999999999716e+01 0.000000000000000000e+00
6.050068027210884480e+01 0.000000000000000000e+00
6.093641723356009265e+01 0.000000000000000000e+00
6.139537414965986528e+01 0.000000000000000000e+00
6.182004535147392232e+01 0.000000000000000000e+00
6.228172335600906706e+01 0.000000000000000000e+00
6.270439909297051884e+01 0.000000000000000000e+00
6.316498866213152041e+01 0.000000000000000000e+00
6.357623582766439796e+01 0.000000000000000000e+00
6.403265306122449374e+01 0.000000000000000000e+00
6.445387755102041183e+01 0.000000000000000000e+00
6.492843537414965738e+01 0.000000000000000000e+00
6.536399092970520996e+01 0.000000000000000000e+00
6.584163265306122526e+01 0.000000000000000000e+00
6.627392290249433415e+01 0.000000000000000000e+00
6.669786848072561725e+01 0.000000000000000000e+00
6.711419501133786980e+01 0.000000000000000000e+00
6.756281179138322557e+01 0.000000000000000000e+00
6.801342403628117950e+01 0.000000000000000000e+00
6.847818594104307977e+01 0.000000000000000000e+00
6.890412698412698944e+01 0.000000000000000000e+00
6.937469387755102446e+01 0.000000000000000000e+00
6.978448979591836121e+01 0.000000000000000000e+00
7.025142857142857622e+01 0.000000000000000000e+00
7.067718820861678353e+01 0.000000000000000000e+00
7.114884353741496170e+01 0.000000000000000000e+00
7.157460317460316901e+01 0.000000000000000000e+00
7.204462585034013955e+01 0.000000000000000000e+00
7.247328798185941423e+01 0.000000000000000000e+00
7.295256235827663716e+01 0.000000000000000000e+00
7.336417233560091233e+01 0.000000000000000000e+00
7.379083900226757464e+01 0.000000000000000000e+00
7.421006802721088036e+01 0.000000000000000000e+00
7.468498866213151643e+01 0.000000000000000000e+00
7.513378684807256036e+01 0.000000000000000000e+00
7.557931972789116060e+01 0.000000000000000000e+00
7.599873015873015447e+01 0.000000000000000000e+00
7.646367346938775711e+01 0.000000000000000000e+00
7.688199546485260782e+01 0.000000000000000000e+00
7.731482993197279541e+01 0.000000000000000000e+00
7.775546485260771590e+01 0.000000000000000000e+00
7.821496598639456010e+01 0.000000000000000000e+00
7.862893424036280976e+01 0.000000000000000000e+00
7.910258503401360031e+01 0.000000000000000000e+00
7.951709750566892865e+01 0.000000000000000000e+00
7.997297052154195285e+01 0.000000000000000000e+00
8.038984126984126988e+01 0.000000000000000000e+00
8.084607709750567039e+01 0.000000000000000000e+00
8.124952380952380793e+01 0.000000000000000000e+00
8.171990929705215478e+01 0.000000000000000000e+00
8.214113378684807287e+01 0.000000000000000000e+00
8.259755102040816155e+01 0.000000000000000000e+00
8.301514739229024542e+01 0.000000000000000000e+00
8.345487528344671091e+01 0.000000000000000000e+00
8.389678004535147693e+01 0.000000000000000000e+00
8.435337868480725376e+01 0.000000000000000000e+00
8.478294784580498344e+01 0.000000000000000000e+00
8.523809523809524080e+01 0.000000000000000000e+00
8.566585034013606048e+01 0.000000000000000000e+00
8.612897959183673890e+01 0.000000000000000000e+00
8.654712018140590146e+01 0.000000000000000000e+00
8.701841269841270332e+01 0.000000000000000000e+00
8.743219954648526482e+01 0.000000000000000000e+00
8.789931972789115378e+01 0.000000000000000000e+00
8.832399092970521792e+01 0.000000000000000000e+00
8.877188208616780685e+01 0.000000000000000000e+00
8.918657596371882335e+01 0.000000000000000000e+00
8.966095238095238074e+01 0.000000000000000000e+00
9.007800453514738592e+01 0.000000000000000000e+00
9.053351473922901960e+01 0.000000000000000000e+00
9.093496598639455897e+01 0.000000000000000000e+00
9.138594104308390342e+01 0.000000000000000000e+00
9.181913832199546732e+01 0.000000000000000000e+00
9.228063492063492390e+01 0.000000000000000000e+00
9.269532879818594040e+01 0.000000000000000000e+00
9.317024943310657648e+01 0.000000000000000000e+00
9.359002267573696088e+01 0.000000000000000000e+00
9.404136054421768165e+01 0.000000000000000000e+00
9.446421768707483579e+01 0.000000000000000000e+00
9.491392290249433472e+01 0.000000000000000000e+00
9.533950113378685387e+01 0.000000000000000000e+00
9.578739229024942858e+01 0.000000000000000000e+00
9.621151927437641405e+01 0.000000000000000000e+00
9.668081632653061774e+01 0.000000000000000000e+00
9.711854875283447086e+01 0.000000000000000000e+00
9.756716553287981242e+01 0.000000000000000000e+00
9.798004535147391891e+01 0.000000000000000000e+00
9.846494331065760264e+01 0.000000000000000000e+00
9.889995464852607654e+01 0.000000000000000000e+00
9.936163265306122128e+01 0.000000000000000000e+00
9.978104308390022936e+01 0.000000000000000000e+00
1.002630385487528315e+02 0.000000000000000000e+00
1.006873469387755051e+02 0.000000000000000000e+00
1.011426757369614506e+02 0.000000000000000000e+00
1.015649886621315261e+02 0.000000000000000000e+00
1.020215873015873029e+02 0.000000000000000000e+00
1.024653061220000012e+02 0.000000000000000000e+00
1.029184580498866239e+02 0.000000000000000000e+00
1.033478458049886655e+02 0.000000000000000000e+00
1.038135147392290207e+02 0.000000000000000000e+00
1.042408163260000009e+02 0.000000000000000000e+00
1.047018594104308420e+02 0.000000000000000000e+00
1.051285260770975043e+02 0.000000000000000000e+00
1.056072562358276627e+02 0.000000000000000000e+00
1.060367346929999854e+02 0.000000000000000000e+00
1.064969387750000038e+02 0.000000000000000000e+00
1.069275510199999957e+02 0.000000000000000000e+00
1.073935600907029482e+02 0.000000000000000000e+00
1.078367346929999968e+02 0.000000000000000000e+00
1.082797278911564689e+02 0.000000000000000000e+00
1.087102040810000005e+02 0.000000000000000000e+00
1.091789569160997786e+02 0.000000000000000000e+00
1.096122448970000107e+02 0.000000000000000000e+00
1.100727437641723299e+02 0.000000000000000000e+00
1.104803628117913803e+02 0.000000000000000000e+00
1.109518367346938845e+02 0.000000000000000000e+00
1.113756009070294795e+02 0.000000000000000000e+00
1.118537868480725592e+02 0.000000000000000000e+00
1.122714285710000013e+02 0.000000000000000000e+00
1.127275510200000070e+02 0.000000000000000000e+00
1.131540816320000147e+02 0.000000000000000000e+00
1.136397278911564683e+02 0.000000000000000000e+00
1.140761904761904759e+02 0.000000000000000000e+00
1.145462131519274322e+02 0.000000000000000000e+00
1.149930158730158780e+02 0.000000000000000000e+00
1.154526984126984104e+02 0.000000000000000000e+00
1.158851700680272074e+02 0.000000000000000000e+00
1.163590022675737004e+02 0.000000000000000000e+00
1.167842176870748290e+02 0.000000000000000000e+00
1.172571428571428527e+02 0.000000000000000000e+00
1.176923356009070289e+02 0.000000000000000000e+00
1.181681632653061200e+02 0.000000000000000000e+00
1.185808616780045384e+02 0.000000000000000000e+00
1.190604988662131518e+02 0.000000000000000000e+00
1.194938775509999971e+02 0.000000000000000000e+00
1.199637188208616720e+02 0.000000000000000000e+00
1.203897959179999901e+02 0.000000000000000000e+00
1.208693877550000053e+02 0.000000000000000000e+00
1.212979591829999890e+02 0.000000000000000000e+00
1.217623582766439938e+02 0.000000000000000000e+00
1.221857142850000031e+02 0.000000000000000000e+00
1.226565079365079356e+02 0.000000000000000000e+00
1.230873469387755108e+02 0.000000000000000000e+00
1.235653061220000097e+02 0.000000000000000000e+00
1.239891156462584973e+02 0.000000000000000000e+00
1.244620408163265353e+02 0.000000000000000000e+00
1.249124716553288010e+02 0.000000000000000000e+00
1.253777777777777800e+02 0.000000000000000000e+00
1.258113378684807202e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.266610430839002248e+02 0.000000000000000000e+00
1.271325170068027148e+02 0.000000000000000000e+00
1.275646258503401356e+02 0.000000000000000000e+00
1.280437188208616703e+02 0.000000000000000000e+00
1.284604081632652992e+02 0.000000000000000000e+00
1.289226303854875368e+02 0.000000000000000000e+00
1.293587301587301681e+02 0.000000000000000000e+00
1.298082539682539789e+02 0.000000000000000000e+00
1.302461678004535202e+02 0.000000000000000000e+00
1.307024036281179065e+02 0.000000000000000000e+00
1.311497505668934309e+02 0.000000000000000000e+00
1.316146938775510193e+02 0.000000000000000000e+00
1.320585941043083835e+02 0.000000000000000000e+00
1.325231746031745956e+02 0.000000000000000000e+00
1.329678004535147409e+02 0.000000000000000000e+00
1.334160544210000126e+02 0.000000000000000000e+00
1.338655782312925169e+02 0.000000000000000000e+00
1.343325170068027319e+02 0.000000000000000000e+00
1.347695238095238039e+02 0.000000000000000000e+00
1.352542403628117995e+02 0.000000000000000000e+00
1.356921541950113408e+02 0.000000000000000000e+00
1.361445804988662189e+02 0.000000000000000000e+00
1.365944671201814060e+02 0.000000000000000000e+00
1.370601360539999973e+02 0.000000000000000000e+00
1.375094784580498981e+02 0.000000000000000000e+00
1.379684353741496636e+02 0.000000000000000000e+00
1.384121541950113397e+02 0.000000000000000000e+00
1.388642176870748415e+02 0.000000000000000000e+00
1.393168253960000129e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.402057142857142935e+02 0.000000000000000000e+00
1.406652154195011235e+02 0.000000000000000000e+00
1.411234467120181364e+02 0.000000000000000000e+00
1.415702494331065679e+02 0.000000000000000000e+00
1.420197732426303787e+02 0.000000000000000000e+00
1.424671201814059032e+02 0.000000000000000000e+00
1.429224489795918487e+02 0.000000000000000000e+00
1.433892063492063471e+02 0.000000000000000000e+00
1.438224036281179110e+02 0.000000000000000000e+00
1.442813605442176765e+02 0.000000000000000000e+00
1.447292517006802655e+02 0.000000000000000000e+00
1.452016326530612105e+02 0.000000000000000000e+00
1.456132426303854857e+02 0.000000000000000000e+00
1.461001360544217675e+02 0.000000000000000000e+00
1.465248072562358175e+02 0.000000000000000000e+00
1.470060770975056812e+02 0.000000000000000000e+00
1.474332879818594222e+02 0.000000000000000000e+00
1.478951473920000126e+02 0.000000000000000000e+00
1.483345124716553300e+02 0.000000000000000000e+00
1.488061678004535224e+02 0.000000000000000000e+00
1.492257596371882187e+02 0.000000000000000000e+00
1.497119274376417195e+02 0.000000000000000000e+00
1.501353287981859523e+02 0.000000000000000000e+00
1.506068027210884281e+02 0.000000000000000000e+00
1.510394557823129276e+02 0.000000000000000000e+00
1.515141950113378755e+02 0.000000000000000000e+00
1.519348752834467007e+02 0.000000000000000000e+00
1.524204988662131655e+02 0.000000000000000000e+00
1.528379138321995470e+02 0.000000000000000000e+00
1.533229931972789188e+02 0.000000000000000000e+00
1.537687074829931930e+02 0.000000000000000000e+00
1.542323809523809643e+02 0.000000000000000000e+00
1.546715646258503511e+02 0.000000000000000000e+00
1.551535600907029391e+02 0.000000000000000000e+00
1.555976417233560198e+02 0.000000000000000000e+00
1.560839909297052088e+02 0.000000000000000000e+00
1.565121088435374190e+02 0.000000000000000000e+00
1.569948299319727880e+02 0.000000000000000000e+00
1.574401814058956859e+02 0.000000000000000000e+00
1.578944217687074740e+02 0.000000000000000000e+00
1.583310657596371982e+02 0.000000000000000000e+00
1.588078004535147443e+02 0.000000000000000000e+00
1.592549659863945521e+02 0.000000000000000000e+00
1.597264399092970564e+02 0.000000000000000000e+00
1.601652607709750669e+02 0.000000000000000000e+00
1.606294784580498742e+02 0.000000000000000000e+00
1.610927891149999880e+02 0.000000000000000000e+00
1.615649886621315261e+02 0.000000000000000000e+00
1.620012698412698455e+02 0.000000000000000000e+00
1.624700226757369705e+02 0.000000000000000000e+00
1.629324263038548679e+02 0.000000000000000000e+00
1.634049886621315295e+02 0.000000000000000000e+00
1.638806349200000056e+02 0.000000000000000000e+00
1.643499319727891077e+02 0.000000000000000000e+00
1.648148752834467246e+02 0.000000000000000000e+00
1.652921541950113351e+02 0.000000000000000000e+00
1.657425850340000011e+02 0.000000000000000000e+00
1.662028117913832261e+02 0.000000000000000000e+00
1.666572335600907024e+02 0.000000000000000000e+00
1.671183673469387827e+02 0.000000000000000000e+00
1.675662585034013716e+02 0.000000000000000000e+00
1.680491609977324288e+02 0.000000000000000000e+00
1.684838095238095264e+02 0.000000000000000000e+00
1.689618140589569180e+02 0.000000000000000000e+00
1.694024489795918385e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.703394104308389956e+02 0.000000000000000000e+00
1.708105215419501235e+02 0.000000000000000000e+00
1.712524263038548611e+02 0.000000000000000000e+00
1.717503854875283480e+02 0.000000000000000000e+00
1.722008163265305996e+02 0.000000000000000000e+00
1.726764625850340167e+02 0.000000000000000000e+00
1.731283446712018019e+02 0.000000000000000000e+00
1.736014512471655280e+02 0.000000000000000000e+00
1.740682086167800549e+02 0.000000000000000000e+00
1.745460317460317583e+02 0.000000000000000000e+00
1.749730612244897827e+02 0.000000000000000000e+00
1.754635827664399130e+02 0.000000000000000000e+00
1.759158276643991030e+02 0.000000000000000000e+00
1.764005442176870702e+02 0.000000000000000000e+00
1.768413605442176788e+02 0.000000000000000000e+00
1.773188208616780059e+02 0.000000000000000000e+00
1.777756009070294851e+02 0.000000000000000000e+00
1.782699319727891236e+02 0.000000000000000000e+00
1.786873469387755051e+02 0.000000000000000000e+00
1.791713378684807196e+02 0.000000000000000000e+00
1.796293877551020444e+02 0.000000000000000000e+00
1.801126530612244778e+02 0.000000000000000000e+00
1.805627210884353815e+02 0.000000000000000000e+00
1.810425396825396831e+02 0.000000000000000000e+00
1.814822675736961344e+02 0.000000000000000000e+00
1.819842176870748176e+02 0.000000000000000000e+00
1.824206802721088536e+02 0.000000000000000000e+00
1.828968707482993068e+02 0.000000000000000000e+00
1.833396825396825420e+02 0.000000000000000000e+00
1.838144217687074899e+02 0.000000000000000000e+00
1.842677551020408089e+02 0.000000000000000000e+00
1.847403174603174705e+02 0.000000000000000000e+00
1.852261224489795950e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.859421315192743691e+02 0.000000000000000000e+00
1.864052607709750475e+02 0.000000000000000000e+00
1.868769160997732399e+02 0.000000000000000000e+00
1.873353287981859410e+02 0.000000000000000000e+00
1.877917460317460439e+02 0.000000000000000000e+00
1.882619501133786741e+02 0.000000000000000000e+00
1.887123809523809541e+02 0.000000000000000000e+00
1.891809523809523910e+02 0.000000000000000000e+00
1.896388208616779991e+02 0.000000000000000000e+00
1.901055782312925260e+02 0.000000000000000000e+00
1.905629024943310696e+02 0.000000000000000000e+00
1.910303854875283491e+02 0.000000000000000000e+00
1.914809977324263173e+02 0.000000000000000000e+00
1.919644444444444389e+02 0.000000000000000000e+00
1.924101587301587415e+02 0.000000000000000000e+00
1.928678458049886615e+02 0.000000000000000000e+00
1.933135600907029357e+02 0.000000000000000000e+00
1.938046258503401305e+02 0.000000000000000000e+00
1.942385487528344754e+02 0.000000000000000000e+00
1.947154648526077096e+02 0.000000000000000000e+00
1.951555555555555657e+02 0.000000000000000000e+00
1.956377324263038417e+02 0.000000000000000000e+00
1.960674829931972738e+02 0.000000000000000000e+00
1.965494784580498902e+02 0.000000000000000000e+00
1.970140589569161023e+02 0.000000000000000000e+00
1.975163718820861618e+02 0.000000000000000000e+00
1.979562811791383297e+02 0.000000000000000000e+00
1.984319274376417184e+02 0.000000000000000000e+00
1.988763718820861754e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.998097052154195126e+02 0.000000000000000000e+00
2.002795464852607665e+02 0.000000000000000000e+00
2.007326984126984257e+02 0.000000000000000000e+00
2.012159637188208592e+02 0.000000000000000000e+00
2.016390022675736873e+02 0.000000000000000000e+00
2.021184580498866126e+02 0.000000000000000000e+00
2.025610884353741596e+02 0.000000000000000000e+00
2.030557823129251744e+02 0.000000000000000000e+00
2.034902494331065839e+02 0.000000000000000000e+00
2.039731519274376410e+02 0.000000000000000000e+00
2.044132426303854970e+02 0.000000000000000000e+00
2.049063038548752900e+02 0.000000000000000000e+00
2.053447619047618957e+02 0.000000000000000000e+00
2.058135147392290207e+02 0.000000000000000000e+00
2.062559637188208512e+02 0.000000000000000000e+00
2.067288888888888891e+02 0.000000000000000000e+00
2.071693424036281215e+02 0.000000000000000000e+00
2.076431746031746002e+02 0.000000000000000000e+00
2.080756462585034114e+02 0.000000000000000000e+00
2.085424036281179099e+02 0.000000000000000000e+00
2.089973696145124791e+02 0.000000000000000000e+00
2.094853514739228899e+02 0.000000000000000000e+00
2.099375963718820799e+02 0.000000000000000000e+00
2.104350113378684739e+02 0.000000000000000000e+00
2.108575056689342375e+02 0.000000000000000000e+00
2.113502040816326542e+02 0.000000000000000000e+00
2.117957369614512402e+02 0.000000000000000000e+00
2.122615873015872978e+02 0.000000000000000000e+00
2.127169160997732433e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.136152380952380838e+02 0.000000000000000000e+00
2.140729251700680322e+02 0.000000000000000000e+00
2.145166439909297083e+02 0.000000000000000000e+00
2.149826757369614540e+02 0.000000000000000000e+00
2.154320181405895767e+02 0.000000000000000000e+00
2.159083900226757464e+02 0.000000000000000000e+00
2.163566439909297117e+02 0.000000000000000000e+00
2.168243083900226793e+02 0.000000000000000000e+00
2.172923356009070233e+02 0.000000000000000000e+00
2.177643537414965920e+02 0.000000000000000000e+00
2.182169614512471583e+02 0.000000000000000000e+00
2.187317913832199565e+02 0.000000000000000000e+00
2.191617233560090767e+02 0.000000000000000000e+00
2.196397278911564683e+02 0.000000000000000000e+00
2.200839909297052088e+02 0.000000000000000000e+00
2.205474829931972920e+02 0.000000000000000000e+00
2.210006349206349228e+02 0.000000000000000000e+00
2.214773696145124688e+02 0.000000000000000000e+00
2.219250793650793696e+02 0.000000000000000000e+00
2.224003628117913820e+02 0.000000000000000000e+00
2.228449886621315272e+02 0.000000000000000000e+00
2.233400453514739183e+02 0.000000000000000000e+00
2.237899319727891054e+02 0.000000000000000000e+00
2.242686621315192781e+02 0.000000000000000000e+00
2.247196371882086225e+02 0.000000000000000000e+00
2.251791383219954525e+02 0.000000000000000000e+00
2.256500680272108923e+02 0.000000000000000000e+00
2.261128344671201944e+02 0.000000000000000000e+00
2.265605442176870667e+02 0.000000000000000000e+00
2.270445351473922813e+02 0.000000000000000000e+00
2.274686621315192667e+02 0.000000000000000000e+00
2.279432199546485265e+02 0.000000000000000000e+00
2.284065306122448931e+02 0.000000000000000000e+00
2.288569614512471730e+02 0.000000000000000000e+00
2.293110204081632730e+02 0.000000000000000000e+00
2.297743310657596396e+02 0.000000000000000000e+00
2.302104308390022709e+02 0.000000000000000000e+00
2.306757369614512356e+02 0.000000000000000000e+00
2.311261678004535156e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.329736054421768756e+02 0.000000000000000000e+00
2.334575963718820901e+02 0.000000000000000000e+00
2.339080272108843417e+02 0.000000000000000000e+00
2.343787755102040933e+02 0.000000000000000000e+00
2.348360997732426370e+02 0.000000000000000000e+00
2.352928798185941162e+02 0.000000000000000000e+00
2.357512925170067888e+02 0.000000000000000000e+00
2.362369160997732536e+02 0.000000000000000000e+00
2.366784580498866148e+02 0.000000000000000000e+00
2.371374149659863804e+02 0.000000000000000000e+00
2.375809523809523682e+02 0.000000000000000000e+00
2.380761904761904759e+02 0.000000000000000000e+00
2.385235374149660004e+02 0.000000000000000000e+00
2.390042630385487428e+02 0.000000000000000000e+00
2.394401814058956859e+02 0.000000000000000000e+00
2.399078458049886535e+02 0.000000000000000000e+00
2.403517460317460177e+02 0.000000000000000000e+00
2.408284807256235922e+02 0.000000000000000000e+00
2.412711111111111109e+02 0.000000000000000000e+00
2.417318820861677864e+02 0.000000000000000000e+00
2.421785034013605582e+02 0.000000000000000000e+00
2.426594104308389888e+02 0.000000000000000000e+00
2.431076643990929824e+02 0.000000000000000000e+00
2.435727891156462590e+02 0.000000000000000000e+00
2.440136054421768677e+02 0.000000000000000000e+00
2.444863492063492174e+02 0.000000000000000000e+00
2.449258956916099805e+02 0.000000000000000000e+00
2.453906575963718808e+02 0.000000000000000000e+00
2.458189569160997792e+02 0.000000000000000000e+00
2.462965986394557945e+02 0.000000000000000000e+00
2.467383219954648439e+02 0.000000000000000000e+00
2.472210430839002129e+02 0.000000000000000000e+00
2.476625850340136026e+02 0.000000000000000000e+00
2.481324263038548850e+02 0.000000000000000000e+00
2.485583673469387804e+02 0.000000000000000000e+00
2.490205895691609896e+02 0.000000000000000000e+00
2.494561451247165564e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.512760090702947764e+02 0.000000000000000000e+00
2.517534693877551035e+02 0.000000000000000000e+00
2.521781405895691535e+02 0.000000000000000000e+00
2.526668480725623454e+02 0.000000000000000000e+00
2.530975056689342466e+02 0.000000000000000000e+00
2.535495691609977200e+02 0.000000000000000000e+00
2.540068934240362921e+02 0.000000000000000000e+00
2.544702040816326587e+02 0.000000000000000000e+00
2.549204535147392221e+02 0.000000000000000000e+00
2.554060770975056585e+02 0.000000000000000000e+00
2.558559637188208740e+02 0.000000000000000000e+00
2.563390476190476193e+02 0.000000000000000000e+00
2.567845804988662053e+02 0.000000000000000000e+00
2.572716553287982038e+02 0.000000000000000000e+00
2.577115646258503148e+02 0.000000000000000000e+00
2.581882993197278893e+02 0.000000000000000000e+00
2.586401814058957029e+02 0.000000000000000000e+00
2.591297959183673356e+02 0.000000000000000000e+00
2.595747845804988856e+02 0.000000000000000000e+00
2.600609523809523580e+02 0.000000000000000000e+00
2.605010430839002424e+02 0.000000000000000000e+00
2.609812244897959204e+02 0.000000000000000000e+00
2.614283900226757282e+02 0.000000000000000000e+00
2.619125623582766593e+02 0.000000000000000000e+00
2.623441269841270014e+02 0.000000000000000000e+00
2.628417233560090835e+02 0.000000000000000000e+00
2.632827210884353804e+02 0.000000000000000000e+00
2.637806802721088388e+02 0.000000000000000000e+00
2.642218594104308522e+02 0.000000000000000000e+00
2.646855328798185951e+02 0.000000000000000000e+00
2.651359637188208467e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.660420861678004485e+02 0.000000000000000000e+00
2.665050340136054388e+02 0.000000000000000000e+00
2.669618140589569180e+02 0.000000000000000000e+00
2.674445351470000105e+02 0.000000000000000000e+00
2.679024036281178951e+02 0.000000000000000000e+00
2.683760544217686856e+02 0.000000000000000000e+00
2.688243083900226793e+02 0.000000000000000000e+00
2.692805442176870656e+02 0.000000000000000000e+00
2.697491156462585309e+02 0.000000000000000000e+00
2.702251247165532959e+02 0.000000000000000000e+00
2.706646712018140306e+02 0.000000000000000000e+00
2.711357823129251869e+02 0.000000000000000000e+00
2.715931065759637022e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.724373696145124768e+02 0.000000000000000000e+00
2.728823582766439699e+02 0.000000000000000000e+00
2.733667120181406176e+02 0.000000000000000000e+00
2.738637641723356069e+02 0.000000000000000000e+00
2.743145578231292347e+02 0.000000000000000000e+00
2.748185034013605446e+02 0.000000000000000000e+00
2.752520634920634848e+02 0.000000000000000000e+00
2.757369614512471685e+02 0.000000000000000000e+00
2.761959183673469624e+02 0.000000000000000000e+00
2.766889795918367554e+02 0.000000000000000000e+00
2.771410430839002288e+02 0.000000000000000000e+00
2.776148752834467359e+02 0.000000000000000000e+00
2.780732879818594370e+02 0.000000000000000000e+00
2.785463945578231346e+02 0.000000000000000000e+00
2.790044444444444594e+02 0.000000000000000000e+00
2.794757369614512754e+02 0.000000000000000000e+00
2.799312471655328523e+02 0.000000000000000000e+00
2.804003628117914104e+02 0.000000000000000000e+00
2.808564172335600801e+02 0.000000000000000000e+00
2.813170068027210959e+02 0.000000000000000000e+00
2.817667120181405949e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.841199092970521747e+02 0.000000000000000000e+00
2.846022675736961673e+02 0.000000000000000000e+00
2.850681179138322250e+02 0.000000000000000000e+00
2.855178231292517239e+02 0.000000000000000000e+00
2.860090702947845784e+02 0.000000000000000000e+00
2.864533333333333189e+02 0.000000000000000000e+00
2.869240816326530421e+02 0.000000000000000000e+00
2.873538321995465026e+02 0.000000000000000000e+00
2.878009977324263104e+02 0.000000000000000000e+00
2.882597732426303878e+02 0.000000000000000000e+00
2.887678911564626105e+02 0.000000000000000000e+00
2.891726077097505936e+02 0.000000000000000000e+00
2.896694784580498663e+02 0.000000000000000000e+00
2.900974149659863883e+02 0.000000000000000000e+00
2.905837641723355773e+02 0.000000000000000000e+00
2.910173242630385744e+02 0.000000000000000000e+00
2.915082086167800526e+02 0.000000000000000000e+00
2.919622675736961241e+02 0.000000000000000000e+00
2.924654875283446813e+02 0.000000000000000000e+00
2.928979591836734926e+02 0.000000000000000000e+00
2.933857596371881868e+02 0.000000000000000000e+00
2.938341950113378402e+02 0.000000000000000000e+00
2.943071201814058782e+02 0.000000000000000000e+00
2.947319727891156731e+02 0.000000000000000000e+00
2.952364625850340190e+02 0.000000000000000000e+00
2.956749206349206247e+02 0.000000000000000000e+00
2.961667120181405721e+02 0.000000000000000000e+00
2.965941043083900013e+02 0.000000000000000000e+00
2.970695691609977303e+02 0.000000000000000000e+00
2.975308843537414987e+02 0.000000000000000000e+00
2.980420861678004485e+02 0.000000000000000000e+00
2.984591383219954537e+02 0.000000000000000000e+00
2.989382312925170027e+02 0.000000000000000000e+00
2.993823129251700834e+02 0.000000000000000000e+00
2.998692063492063653e+02 0.000000000000000000e+00
3.002936961451247271e+02 0.000000000000000000e+00
3.007811337868480450e+02 0.000000000000000000e+00
3.012215873015873058e+02 0.000000000000000000e+00
3.017041269840000268e+02 0.000000000000000000e+00
3.021398639455782131e+02 0.000000000000000000e+00
3.026149659863945658e+02 0.000000000000000000e+00
3.030726530612245142e+02 0.000000000000000000e+00
3.035577324263038577e+02 0.000000000000000000e+00
3.039883900226757305e+02 0.000000000000000000e+00
3.044663945578231505e+02 0.000000000000000000e+00
3.049095691609977052e+02 0.000000000000000000e+00
3.053948299319727653e+02 0.000000000000000000e+00
3.058153287981859307e+02 0.000000000000000000e+00
3.063156462585034205e+02 0.000000000000000000e+00
3.067388662131519368e+02 0.000000000000000000e+00
3.072201360544217437e+02 0.000000000000000000e+00
3.076611337868480973e+02 0.000000000000000000e+00
3.081487528344671318e+02 0.000000000000000000e+00
3.085828571428571649e+02 0.000000000000000000e+00
3.090721088435374213e+02 0.000000000000000000e+00
3.095005895691609794e+02 0.000000000000000000e+00
3.099883900226757305e+02 0.000000000000000000e+00
3.104190476190476033e+02 0.000000000000000000e+00
3.109048526077097563e+02 0.000000000000000000e+00
3.113291609977324015e+02 0.000000000000000000e+00
3.118222222222221944e+02 0.000000000000000000e+00
3.122639455782313007e+02 0.000000000000000000e+00
3.127481179138321750e+02 0.000000000000000000e+00
3.131834920634920536e+02 0.000000000000000000e+00
3.136709297052154284e+02 0.000000000000000000e+00
3.141063038548753070e+02 0.000000000000000000e+00
3.145964625850340326e+02 0.000000000000000000e+00
3.150207709750566778e+02 0.000000000000000000e+00
3.155256235827664568e+02 0.000000000000000000e+00
3.159746031746031463e+02 0.000000000000000000e+00
3.164756462585033887e+02 0.000000000000000000e+00
3.169073922902494473e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
3.178338321995464639e+02 0.000000000000000000e+00
3.183042176870748108e+02 0.000000000000000000e+00
3.187343310657596476e+02 0.000000000000000000e+00
3.192206802721088366e+02 0.000000000000000000e+00
3.196582312925170299e+02 0.000000000000000000e+00
3.201237188208616544e+02 0.000000000000000000e+00
3.205826757369614484e+02 0.000000000000000000e+00
3.210650340136054410e+02 0.000000000000000000e+00
3.214951473922902778e+02 0.000000000000000000e+00
3.219444897959183436e+02 0.000000000000000000e+00
3.224027210884353849e+02 0.000000000000000000e+00
3.228729251700680152e+02 0.000000000000000000e+00
3.233121088435374304e+02 0.000000000000000000e+00
3.237855782312925044e+02 0.000000000000000000e+00
3.242280272108843633e+02 0.000000000000000000e+00
3.247200000000000273e+02 0.000000000000000000e+00
3.251570068027210709e+02 0.000000000000000000e+00
3.256377324263038417e+02 0.000000000000000000e+00
3.260493424036281453e+02 0.000000000000000000e+00
3.265414965986394691e+02 0.000000000000000000e+00
3.269824943310657659e+02 0.000000000000000000e+00
3.274652154195011349e+02 0.000000000000000000e+00
3.278878911564625582e+02 0.000000000000000000e+00
3.283816780045351607e+02 0.000000000000000000e+00
3.288032653061224551e+02 0.000000000000000000e+00
3.292741950113378948e+02 0.000000000000000000e+00
3.297262585034013682e+02 0.000000000000000000e+00
3.301980952380952203e+02 0.000000000000000000e+00
3.306465306122448737e+02 0.000000000000000000e+00
3.311254421768707630e+02 0.000000000000000000e+00
3.315765986394557672e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
3.324881632653061274e+02 0.000000000000000000e+00
3.329502040816326485e+02 0.000000000000000000e+00
3.334115192743764169e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
3.343274376417233498e+02 0.000000000000000000e+00
3.348085260770974969e+02 0.000000000000000000e+00
3.352515192743763919e+02 0.000000000000000000e+00
3.357148299319728153e+02 0.000000000000000000e+00
3.361625396825396592e+02 0.000000000000000000e+00
3.366285714285714334e+02 0.000000000000000000e+00


==> J16.dat <==
4.023582766439909308e-01 0.000000000000000000e+00
7.590022675736961544e-01 0.000000000000000000e+00
1.076462585034013708e+00 0.000000000000000000e+00
1.372698412698412751e+00 0.000000000000000000e+00
1.713741496598639502e+00 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
3.300861678004535005e+00 0.000000000000000000e+00
3.612335600907029320e+00 0.000000000000000000e+00
3.920181405895691640e+00 0.000000000000000000e+00
4.228752834467120358e+00 0.000000000000000000e+00
4.555283446712017792e+00 0.000000000000000000e+00
4.872743764172335901e+00 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
6.742312925170067750e+00 0.000000000000000000e+00
7.056870748299319374e+00 0.000000000000000000e+00
7.369433106575963954e+00 0.000000000000000000e+00
7.667120181405895352e+00 0.000000000000000000e+00
7.986938775510203925e+00 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.047437641723356094e+01 0.000000000000000000e+00
1.080798185941043066e+01 0.000000000000000000e+00
1.113052154195011312e+01 0.000000000000000000e+00
1.145378684807256242e+01 0.000000000000000000e+00
1.177088435374149711e+01 0.000000000000000000e+00
1.208707482993197324e+01 0.000000000000000000e+00
1.240000000000000036e+01 0.000000000000000000e+00
1.272018140589569235e+01 0.000000000000000000e+00
1.303999999999999915e+01 0.000000000000000000e+00
1.336616780045351405e+01 0.000000000000000000e+00
1.369015873015873019e+01 0.000000000000000000e+00
1.399873015873015802e+01 0.000000000000000000e+00
1.432000000000000028e+01 0.000000000000000000e+00
1.463346938775510253e+01 0.000000000000000000e+00
1.494439909297052083e+01 0.000000000000000000e+00
1.524172335600906969e+01 0.000000000000000000e+00
1.555482993197278851e+01 0.000000000000000000e+00
1.587047619047619129e+01 0.000000000000000000e+00
1.617723356009070201e+01 0.000000000000000000e+00
1.649723356009070230e+01 0.000000000000000000e+00
1.680888888888888744e+01 0.000000000000000000e+00
1.712798185941042917e+01 0.000000000000000000e+00
1.744126984126983970e+01 0.000000000000000000e+00
1.775873015873015959e+01 0.000000000000000000e+00
1.807038548752834473e+01 0.000000000000000000e+00
1.838984126984126988e+01 0.000000000000000000e+00
1.870893424036281161e+01 0.000000000000000000e+00
1.901950113378684648e+01 0.000000000000000000e+00
1.934839002267573704e+01 0.000000000000000000e+00
1.965569160997732467e+01 0.000000000000000000e+00
1.996172335600907033e+01 0.000000000000000000e+00
2.029278911564625787e+01 0.000000000000000000e+00
2.060099773242630405e+01 0.000000000000000000e+00
2.091392290249433117e+01 0.000000000000000000e+00
2.122575963718820802e+01 0.000000000000000000e+00
2.154267573696145277e+01 0.000000000000000000e+00
2.185632653061224318e+01 0.000000000000000000e+00
2.217346938699999725e+01 0.000000000000000000e+00
2.249269841269841308e+01 0.000000000000000000e+00
2.280435374149659822e+01 0.000000000000000000e+00
2.311637188208616678e+01 0.000000000000000000e+00
2.343092970521541929e+01 0.000000000000000000e+00
2.375129251700680300e+01 0.000000000000000000e+00
2.406240362811791300e+01 0.000000000000000000e+00
2.437641723356009038e+01 0.000000000000000000e+00
2.468462585034013657e+01 0.000000000000000000e+00
2.501895691609977490e+01 0.000000000000000000e+00
2.533297052154194873e+01 0.000000000000000000e+00
2.567129251700680115e+01 0.000000000000000000e+00
2.598476190476190339e+01 0.000000000000000000e+00
2.630748299319727934e+01 0.000000000000000000e+00
2.662712018140589620e+01 0.000000000000000000e+00
2.695074829931972715e+01 0.000000000000000000e+00
2.726693877551020506e+01 0.000000000000000000e+00
2.758911564625850232e+01 0.000000000000000000e+00
2.790312925170067970e+01 0.000000000000000000e+00
2.822566893424036394e+01 0.000000000000000000e+00
2.855165532879818713e+01 0.000000000000000000e+00
2.887619047619047663e+01 0.000000000000000000e+00
2.919854875283446560e+01 0.000000000000000000e+00
2.952399092970521366e+01 0.000000000000000000e+00
2.982784580498866234e+01 0.000000000000000000e+00
3.015074829931972644e+01 0.000000000000000000e+00
3.046167800453514829e+01 0.000000000000000000e+00
3.078730158730158806e+01 0.000000000000000000e+00
3.110439909297052097e+01 0.000000000000000000e+00
3.142784580498866376e+01 0.000000000000000000e+00
3.173895691609977376e+01 0.000000000000000000e+00
3.205532879818593983e+01 0.000000000000000000e+00
3.236535147392289957e+01 0.000000000000000000e+00
3.269079365079365118e+01 0.000000000000000000e+00
3.301188208616780173e+01 0.000000000000000000e+00
3.332716553287981753e+01 0.000000000000000000e+00
3.364625850340136282e+01 0.000000000000000000e+00
3.396553287981859626e+01 0.000000000000000000e+00
3.427882086167800679e+01 0.000000000000000000e+00
3.462294784580498686e+01 0.000000000000000000e+00
3.492970521541950291e+01 0.000000000000000000e+00
3.524716553287981924e+01 0.000000000000000000e+00
3.554630385487528343e+01 0.000000000000000000e+00
3.586068027210884424e+01 0.000000000000000000e+00
3.617160997732426608e+01 0.000000000000000000e+00
3.651011337868480666e+01 0.000000000000000000e+00
3.682394557823129588e+01 0.000000000000000000e+00
3.714231292517006722e+01 0.000000000000000000e+00
3.745160997732426011e+01 0.000000000000000000e+00
3.778666666666666885e+01 0.000000000000000000e+00
3.810775510204081939e+01 0.000000000000000000e+00
3.842993197278911310e+01 0.000000000000000000e+00
3.873959183673469653e+01 0.000000000000000000e+00
3.905941043083900155e+01 0.000000000000000000e+00
3.937451247165532919e+01 0.000000000000000000e+00
3.970340136054421976e+01 0.000000000000000000e+00
4.001179138321995765e+01 0.000000000000000000e+00
4.033106575963719109e+01 0.000000000000000000e+00
4.065287981859410138e+01 0.000000000000000000e+00
4.097814058956915773e+01 0.000000000000000000e+00
4.130539682539682644e+01 0.000000000000000000e+00
4.163192743764172121e+01 0.000000000000000000e+00
4.196408163265306257e+01 0.000000000000000000e+00
4.228607709750566812e+01 0.000000000000000000e+00
4.259065759637188364e+01 0.000000000000000000e+00
4.292571428571428527e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
5.346521541950113487e+01 0.000000000000000000e+00
5.380734693877550967e+01 0.000000000000000000e+00
5.415909297052154159e+01 0.000000000000000000e+00
5.446022675736961105e+01 0.000000000000000000e+00
5.478712018140589635e+01 0.000000000000000000e+00
5.510421768707482926e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
5.730049886621315380e+01 0.000000000000000000e+00
5.762358276643990962e+01 0.000000000000000000e+00
5.792526077097505777e+01 0.000000000000000000e+00
5.824997732426303543e+01 0.000000000000000000e+00
5.856126984126984070e+01 0.000000000000000000e+00
5.888145124716553624e+01 0.000000000000000000e+00
5.919219954648526283e+01 0.000000000000000000e+00
5.951564625850340207e+01 0.000000000000000000e+00
5.983002267573696287e+01 0.000000000000000000e+00
6.016253968253968054e+01 0.000000000000000000e+00
6.046512471655329080e+01 0.000000000000000000e+00
6.079873015873015873e+01 0.000000000000000000e+00
6.110240362811791215e+01 0.000000000000000000e+00
6.142494331065759638e+01 0.000000000000000000e+00
6.173986394557822877e+01 0.000000000000000000e+00
6.205750566893424036e+01 0.000000000000000000e+00
6.236317460317460615e+01 0.000000000000000000e+00
6.267011337868481036e+01 0.000000000000000000e+00
6.297814058956915773e+01 0.000000000000000000e+00
6.330068027210884196e+01 0.000000000000000000e+00
6.360453514739229064e+01 0.000000000000000000e+00
6.392997732426303514e+01 0.000000000000000000e+00
6.423764172335600620e+01 0.000000000000000000e+00
6.455963718820861175e+01 0.000000000000000000e+00
6.486802721088434964e+01 0.000000000000000000e+00
6.518820861678004519e+01 0.000000000000000000e+00
6.549097505668933650e+01 0.000000000000000000e+00
6.581786848072562179e+01 0.000000000000000000e+00
6.611755102040815757e+01 0.000000000000000000e+00
6.643990929705215365e+01 0.000000000000000000e+00
6.675374149659863576e+01 0.000000000000000000e+00
6.708117913832199974e+01 0.000000000000000000e+00
6.738358276643991474e+01 0.000000000000000000e+00
6.770158730158729554e+01 0.000000000000000000e+00
6.800054421768707869e+01 0.000000000000000000e+00
6.832054421768707186e+01 0.000000000000000000e+00
6.862766439909296423e+01 0.000000000000000000e+00
6.894875283446711478e+01 0.000000000000000000e+00
6.926421768707483295e+01 0.000000000000000000e+00
6.959346938775510694e+01 0.000000000000000000e+00
6.989678004535147693e+01 0.000000000000000000e+00
7.023111111111110461e+01 0.000000000000000000e+00
7.052680272108842985e+01 0.000000000000000000e+00
7.083809523809523512e+01 0.000000000000000000e+00
7.114829931972789723e+01 0.000000000000000000e+00
7.146884353741496909e+01 0.000000000000000000e+00
7.177433106575963961e+01 0.000000000000000000e+00
7.210702947845804545e+01 0.000000000000000000e+00
7.241832199546485072e+01 0.000000000000000000e+00
7.274195011337867811e+01 0.000000000000000000e+00
7.305560090702947207e+01 0.000000000000000000e+00
7.337614512471655814e+01 0.000000000000000000e+00
7.368580498866212736e+01 0.000000000000000000e+00
7.400979591836734528e+01 0.000000000000000000e+00
7.433034013605441714e+01 0.000000000000000000e+00
7.465106575963719138e+01 0.000000000000000000e+00
7.496108843537415112e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
7.622149659863946169e+01 0.000000000000000000e+00
7.654294784580498856e+01 0.000000000000000000e+00
7.684263038548752434e+01 0.000000000000000000e+00
7.716045351473923120e+01 0.000000000000000000e+00
7.746213151927437934e+01 0.000000000000000000e+00
7.778503401360543990e+01 0.000000000000000000e+00
7.809015873015873410e+01 0.000000000000000000e+00
7.841414965986395202e+01 0.000000000000000000e+00
7.872126984126984439e+01 0.000000000000000000e+00
7.904526077097506231e+01 0.000000000000000000e+00
7.935655328798185337e+01 0.000000000000000000e+00
7.967873015873016129e+01 0.000000000000000000e+00
7.997750566893424207e+01 0.000000000000000000e+00
8.030965986394558342e+01 0.000000000000000000e+00
8.060988662131519789e+01 0.000000000000000000e+00
8.092172335600906763e+01 0.000000000000000000e+00
8.123174603174602737e+01 0.000000000000000000e+00
8.155065759637187739e+01 0.000000000000000000e+00
8.184707482993196948e+01 0.000000000000000000e+00
8.216888888888888687e+01 0.000000000000000000e+00
8.247002267573695633e+01 0.000000000000000000e+00
8.278476190476190766e+01 0.000000000000000000e+00
8.309641723356008924e+01 0.000000000000000000e+00
8.340317460317460529e+01 0.000000000000000000e+00
8.369469387755101764e+01 0.000000000000000000e+00
8.401741496598639003e+01 0.000000000000000000e+00
8.431637188208617317e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
8.610031746031745570e+01 0.000000000000000000e+00
8.641433106575964018e+01 0.000000000000000000e+00
8.673505668934240020e+01 0.000000000000000000e+00
8.704544217687075047e+01 0.000000000000000000e+00
8.736580498866213418e+01 0.000000000000000000e+00
8.769197278911565263e+01 0.000000000000000000e+00
8.799582766439908710e+01 0.000000000000000000e+00
8.830820861678004974e+01 0.000000000000000000e+00
8.860625850340136367e+01 0.000000000000000000e+00
8.893260770975057028e+01 0.000000000000000000e+00
8.924335600907029686e+01 0.000000000000000000e+00
8.956861678004534610e+01 0.000000000000000000e+00
8.987138321995465162e+01 0.000000000000000000e+00
9.018068027210884452e+01 0.000000000000000000e+00
9.048362811791383820e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
9.143473922902494166e+01 0.000000000000000000e+00
9.173931972789115719e+01 0.000000000000000000e+00
9.205460317460317299e+01 0.000000000000000000e+00
9.234394557823129901e+01 0.000000000000000000e+00
9.266902494331066009e+01 0.000000000000000000e+00
9.295619047619047137e+01 0.000000000000000000e+00
9.327383219954649007e+01 0.000000000000000000e+00
9.357532879818593585e+01 0.000000000000000000e+00
9.389170068027210903e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
9.450757369614512982e+01 0.000000000000000000e+00
9.481741496598640140e+01 0.000000000000000000e+00
9.513650793650793958e+01 0.000000000000000000e+00
9.543691609977324219e+01 0.000000000000000000e+00
9.576526077097506118e+01 0.000000000000000000e+00
9.605841269841269536e+01 0.000000000000000000e+00
9.635918367346938851e+01 0.000000000000000000e+00
9.666702947845804772e+01 0.000000000000000000e+00
9.699174603174603249e+01 0.000000000000000000e+00
9.729142857142856826e+01 0.000000000000000000e+00
9.760834467120182012e+01 0.000000000000000000e+00
9.791909297052154670e+01 0.000000000000000000e+00
9.823473922902493882e+01 0.000000000000000000e+00
9.852662131519274169e+01 0.000000000000000000e+00
9.884970521541950461e+01 0.000000000000000000e+00
9.915591836734694198e+01 0.000000000000000000e+00
9.946557823129251119e+01 0.000000000000000000e+00
9.977469387755101593e+01 0.000000000000000000e+00
1.000883446712018099e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.019660770975056749e+02 0.000000000000000000e+00
1.022742857142857105e+02 0.000000000000000000e+00
1.026146031746031753e+02 0.000000000000000000e+00
1.029249886621315255e+02 0.000000000000000000e+00
1.032437188208616732e+02 0.000000000000000000e+00
1.035533786848072566e+02 0.000000000000000000e+00
1.038809977324263087e+02 0.000000000000000000e+00
1.041895691609977348e+02 0.000000000000000000e+00
1.045082993197278967e+02 0.000000000000000000e+00
1.048299319727891117e+02 0.000000000000000000e+00
1.051492063492063522e+02 0.000000000000000000e+00
1.054568707482993233e+02 0.000000000000000000e+00
1.057817687074829962e+02 0.000000000000000000e+00
1.061028571428571468e+02 0.000000000000000000e+00
1.064139682539682497e+02 0.000000000000000000e+00
1.067247165532879762e+02 0.000000000000000000e+00
1.070545124716553289e+02 0.000000000000000000e+00
1.073531065759637215e+02 0.000000000000000000e+00
1.076907029478458071e+02 0.000000000000000000e+00
1.080016326530612218e+02 0.000000000000000000e+00
1.083181859410430832e+02 0.000000000000000000e+00
1.086298412698412648e+02 0.000000000000000000e+00
1.089596371882086174e+02 0.000000000000000000e+00
1.092760090702947906e+02 0.000000000000000000e+00
1.095969160997732388e+02 0.000000000000000000e+00
1.099054875283446648e+02 0.000000000000000000e+00
1.102436281179138291e+02 0.000000000000000000e+00
1.105589115646258449e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.111889342403628120e+02 0.000000000000000000e+00
1.115083900226757407e+02 0.000000000000000000e+00
1.118198639455782342e+02 0.000000000000000000e+00
1.121585487528344629e+02 0.000000000000000000e+00
1.124640362811791334e+02 0.000000000000000000e+00
1.127927437641723287e+02 0.000000000000000000e+00
1.131002267573696116e+02 0.000000000000000000e+00
1.134195011337868522e+02 0.000000000000000000e+00
1.137422222222222246e+02 0.000000000000000000e+00
1.140607709750566841e+02 0.000000000000000000e+00
1.143624489795918322e+02 0.000000000000000000e+00
1.146855328798185951e+02 0.000000000000000000e+00
1.149931972789115662e+02 0.000000000000000000e+00
1.153180952380952391e+02 0.000000000000000000e+00
1.156255782312925220e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.162327437641723407e+02 0.000000000000000000e+00
1.165287981859410422e+02 0.000000000000000000e+00
1.168647619047619060e+02 0.000000000000000000e+00
1.171938321995464918e+02 0.000000000000000000e+00
1.174924263038548702e+02 0.000000000000000000e+00
1.178307482993197226e+02 0.000000000000000000e+00
1.181422222222222160e+02 0.000000000000000000e+00
1.184578684807256224e+02 0.000000000000000000e+00
1.187687981859410371e+02 0.000000000000000000e+00
1.190857142857142890e+02 0.000000000000000000e+00
1.194126077097505600e+02 0.000000000000000000e+00
1.197289795918367332e+02 0.000000000000000000e+00
1.200553287981859398e+02 0.000000000000000000e+00
1.203729705215419443e+02 0.000000000000000000e+00
1.206976870748299291e+02 0.000000000000000000e+00
1.210149659863945573e+02 0.000000000000000000e+00
1.213110204081632588e+02 0.000000000000000000e+00
1.216524263038548810e+02 0.000000000000000000e+00
1.219715192743764192e+02 0.000000000000000000e+00
1.222922448979591792e+02 0.000000000000000000e+00
1.226144217687074871e+02 0.000000000000000000e+00
1.229260770975056687e+02 0.000000000000000000e+00
1.232458956916099737e+02 0.000000000000000000e+00
1.235680725623582816e+02 0.000000000000000000e+00
1.238933333333333309e+02 0.000000000000000000e+00
1.242068027210884367e+02 0.000000000000000000e+00
1.245131972789115622e+02 0.000000000000000000e+00
1.248542403628117938e+02 0.000000000000000000e+00
1.251697052154194978e+02 0.000000000000000000e+00
1.254857142857142804e+02 0.000000000000000000e+00
1.257960997732426307e+02 0.000000000000000000e+00
1.261182766439909244e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.267600907029478492e+02 0.000000000000000000e+00
1.270735600907029408e+02 0.000000000000000000e+00
1.273960997732426250e+02 0.000000000000000000e+00
1.277159183673469443e+02 0.000000000000000000e+00
1.280333786848072464e+02 0.000000000000000000e+00
1.283410430839002174e+02 0.000000000000000000e+00
1.286653968253968117e+02 0.000000000000000000e+00
1.289647165532879853e+02 0.000000000000000000e+00
1.292977777777777817e+02 0.000000000000000000e+00
1.296043537414965954e+02 0.000000000000000000e+00
1.299292517006802825e+02 0.000000000000000000e+00
1.302396371882086044e+02 0.000000000000000000e+00
1.305494784580498902e+02 0.000000000000000000e+00
1.308571428571428612e+02 0.000000000000000000e+00
1.311642630385487394e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.318006349206349341e+02 0.000000000000000000e+00
1.321251700680272165e+02 0.000000000000000000e+00
1.324469841269841197e+02 0.000000000000000000e+00
1.327559183673469363e+02 0.000000000000000000e+00
1.330969614512471537e+02 0.000000000000000000e+00
1.334046258503401248e+02 0.000000000000000000e+00
1.337402267573696122e+02 0.000000000000000000e+00
1.340605895691610101e+02 0.000000000000000000e+00
1.343807709750566914e+02 0.000000000000000000e+00
1.346955102040816428e+02 0.000000000000000000e+00
1.350260317460317481e+02 0.000000000000000000e+00
1.353344217687074718e+02 0.000000000000000000e+00
1.356676643990929847e+02 0.000000000000000000e+00
1.359907482993197334e+02 0.000000000000000000e+00
1.363252607709750635e+02 0.000000000000000000e+00
1.366104308390022766e+02 0.000000000000000000e+00
1.369326077097505561e+02 0.000000000000000000e+00
1.372473469387755074e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.378653968253968287e+02 0.000000000000000000e+00
1.382004535147392232e+02 0.000000000000000000e+00
1.385188208616779946e+02 0.000000000000000000e+00
1.388362811791383251e+02 0.000000000000000000e+00
1.391502947845804954e+02 0.000000000000000000e+00
1.394568707482993091e+02 0.000000000000000000e+00
1.397716099773242604e+02 0.000000000000000000e+00
1.400897959183673436e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.407294331065759536e+02 0.000000000000000000e+00
1.410494331065759752e+02 0.000000000000000000e+00
1.413692517006802802e+02 0.000000000000000000e+00
1.416707482993197402e+02 0.000000000000000000e+00
1.419909297052154216e+02 0.000000000000000000e+00
1.423040362811791510e+02 0.000000000000000000e+00
1.426184126984126976e+02 0.000000000000000000e+00
1.429342403628117779e+02 0.000000000000000000e+00
1.432682086167800435e+02 0.000000000000000000e+00
1.435963718820861743e+02 0.000000000000000000e+00
1.439036734693877690e+02 0.000000000000000000e+00
1.442068027210884225e+02 0.000000000000000000e+00
1.445278911564625730e+02 0.000000000000000000e+00
1.448402721088435499e+02 0.000000000000000000e+00
1.451695238095238096e+02 0.000000000000000000e+00
1.454868027210884236e+02 0.000000000000000000e+00
1.458008163265306223e+02 0.000000000000000000e+00
1.461228117913832136e+02 0.000000000000000000e+00
1.464497052154194989e+02 0.000000000000000000e+00
1.467796825396825398e+02 0.000000000000000000e+00
1.471089342403627995e+02 0.000000000000000000e+00
1.474331065759637056e+02 0.000000000000000000e+00
1.477792290249433051e+02 0.000000000000000000e+00
1.481026757369614586e+02 0.000000000000000000e+00
1.484261224489795836e+02 0.000000000000000000e+00
1.487687981859410513e+02 0.000000000000000000e+00
1.490953287981859319e+02 0.000000000000000000e+00
1.494303854875283548e+02 0.000000000000000000e+00
1.497543764172335727e+02 0.000000000000000000e+00
1.500803628117913888e+02 0.000000000000000000e+00
1.504107029478458060e+02 0.000000000000000000e+00
1.507385034013605321e+02 0.000000000000000000e+00
1.510557823129251744e+02 0.000000000000000000e+00
1.513736054421768813e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.520192290249433142e+02 0.000000000000000000e+00
1.523726077097505538e+02 0.000000000000000000e+00
1.526958730158730191e+02 0.000000000000000000e+00
1.530209523809523944e+02 0.000000000000000000e+00
1.533442176870748312e+02 0.000000000000000000e+00
1.536702040816326473e+02 0.000000000000000000e+00
1.540010884353741574e+02 0.000000000000000000e+00
1.543414058956916222e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.549944671201814117e+02 0.000000000000000000e+00
1.553003174603174728e+02 0.000000000000000000e+00
1.556402721088435328e+02 0.000000000000000000e+00
1.559522902494331049e+02 0.000000000000000000e+00
1.562708390022675644e+02 0.000000000000000000e+00
1.565917460317460268e+02 0.000000000000000000e+00
1.569231746031746013e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.575795011337868345e+02 0.000000000000000000e+00
1.578993197278911680e+02 0.000000000000000000e+00
1.582309297052154307e+02 0.000000000000000000e+00
1.585500226757369546e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.591978231292517023e+02 0.000000000000000000e+00
1.595263492063492095e+02 0.000000000000000000e+00
1.598463492063492026e+02 0.000000000000000000e+00
1.601404081632653060e+02 0.000000000000000000e+00
1.604943310657596385e+02 0.000000000000000000e+00
1.608275736961451230e+02 0.000000000000000000e+00
1.611481179138322091e+02 0.000000000000000000e+00
1.614728344671201796e+02 0.000000000000000000e+00
1.617839455782312825e+02 0.000000000000000000e+00
1.621131972789115707e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.630844444444444434e+02 0.000000000000000000e+00
1.634242176870748438e+02 0.000000000000000000e+00
1.637598185941043027e+02 0.000000000000000000e+00
1.640910657596371891e+02 0.000000000000000000e+00
1.644197732426303844e+02 0.000000000000000000e+00
1.647515646258503352e+02 0.000000000000000000e+00
1.650755555555555532e+02 0.000000000000000000e+00
1.653826757360000101e+02 0.000000000000000000e+00
1.657329705215419438e+02 0.000000000000000000e+00
1.660587755102040717e+02 0.000000000000000000e+00
1.663704308390022675e+02 0.000000000000000000e+00
1.667103854875283560e+02 0.000000000000000000e+00
1.670292970521541918e+02 0.000000000000000000e+00
1.673547392290249434e+02 0.000000000000000000e+00
1.676841723356009197e+02 0.000000000000000000e+00
1.680123356009070221e+02 0.000000000000000000e+00
1.683354195011337993e+02 0.000000000000000000e+00
1.686715646258503511e+02 0.000000000000000000e+00
1.690008163265306109e+02 0.000000000000000000e+00
1.693289795918367417e+02 0.000000000000000000e+00
1.696540589569160886e+02 0.000000000000000000e+00
1.699878458049886660e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.709605442176870724e+02 0.000000000000000000e+00
1.712959637188208717e+02 0.000000000000000000e+00
1.716009070294784635e+02 0.000000000000000000e+00
1.719403174603174591e+02 0.000000000000000000e+00
1.722601360544217641e+02 0.000000000000000000e+00
1.725935600907029368e+02 0.000000000000000000e+00
1.729284353741496716e+02 0.000000000000000000e+00
1.732576870748299314e+02 0.000000000000000000e+00
1.736272108843537296e+02 0.000000000000000000e+00
1.739199999999999875e+02 0.000000000000000000e+00
1.742363718820861607e+02 0.000000000000000000e+00
1.745694331065759570e+02 0.000000000000000000e+00
1.748883446712018213e+02 0.000000000000000000e+00
1.752206802721088366e+02 0.000000000000000000e+00
1.755415873015872990e+02 0.000000000000000000e+00
1.758668480725623624e+02 0.000000000000000000e+00
1.761924716553288022e+02 0.000000000000000000e+00
1.765166439909297083e+02 0.000000000000000000e+00
1.768335600907029459e+02 0.000000000000000000e+00
1.771631746031746104e+02 0.000000000000000000e+00
1.774710204081632696e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.784417233560090779e+02 0.000000000000000000e+00
1.788005442176870758e+02 0.000000000000000000e+00
1.791334240362811840e+02 0.000000000000000000e+00
1.794724716553288033e+02 0.000000000000000000e+00
1.798060770975056641e+02 0.000000000000000000e+00
1.801166439909297026e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.807689795918367395e+02 0.000000000000000000e+00
1.810615873015873092e+02 0.000000000000000000e+00
1.813931972789115719e+02 0.000000000000000000e+00
1.817273469387754972e+02 0.000000000000000000e+00
1.820422675736961367e+02 0.000000000000000000e+00
1.823624489795918464e+02 0.000000000000000000e+00
1.826784580498866148e+02 0.000000000000000000e+00
1.829948299319727880e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.836290249433106680e+02 0.000000000000000000e+00
1.839635374149659981e+02 0.000000000000000000e+00
1.842813605442176765e+02 0.000000000000000000e+00
1.846053514739228945e+02 0.000000000000000000e+00
1.849315192743764271e+02 0.000000000000000000e+00
1.852380952380952408e+02 0.000000000000000000e+00
1.855599092970521440e+02 0.000000000000000000e+00
1.858617687074829803e+02 0.000000000000000000e+00
1.861897505668934230e+02 0.000000000000000000e+00
1.864843537414965908e+02 0.000000000000000000e+00
1.867909297052154329e+02 0.000000000000000000e+00
1.871067573696145132e+02 0.000000000000000000e+00
1.874195011337868380e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.880642176870748301e+02 0.000000000000000000e+00
1.883762358276644022e+02 0.000000000000000000e+00
1.886887981859410388e+02 0.000000000000000000e+00
1.889973696145124791e+02 0.000000000000000000e+00
1.893079365079365175e+02 0.000000000000000000e+00
1.896212244897959067e+02 0.000000000000000000e+00
1.899379591836734562e+02 0.000000000000000000e+00
1.902545124716553175e+02 0.000000000000000000e+00
1.905674376417233589e+02 0.000000000000000000e+00
1.908703854875283525e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.915368707482993216e+02 0.000000000000000000e+00
1.918601360544217584e+02 0.000000000000000000e+00
1.921931972789115548e+02 0.000000000000000000e+00
1.925335147392290196e+02 0.000000000000000000e+00
1.928497052154195046e+02 0.000000000000000000e+00
1.931952834467120113e+02 0.000000000000000000e+00
1.935263492063492095e+02 0.000000000000000000e+00
1.938594104308390058e+02 0.000000000000000000e+00
1.941808616780045327e+02 0.000000000000000000e+00
1.945063038548752843e+02 0.000000000000000000e+00
1.948397278911564570e+02 0.000000000000000000e+00
1.951722448979591888e+02 0.000000000000000000e+00
1.955036734693877634e+02 0.000000000000000000e+00
1.958358276643990905e+02 0.000000000000000000e+00
1.961795918367346871e+02 0.000000000000000000e+00
1.964925170068027285e+02 0.000000000000000000e+00
1.968217687074829882e+02 0.000000000000000000e+00
1.971633560090702986e+02 0.000000000000000000e+00
1.975027664399092941e+02 0.000000000000000000e+00
1.978349206349206213e+02 0.000000000000000000e+00
1.981605442176870611e+02 0.000000000000000000e+00
1.984994104308389922e+02 0.000000000000000000e+00
1.988246712018140556e+02 0.000000000000000000e+00
1.991535600907029391e+02 0.000000000000000000e+00
1.994849886621315136e+02 0.000000000000000000e+00
1.998127891156462681e+02 0.000000000000000000e+00
2.001529251700680163e+02 0.000000000000000000e+00
2.004781859410430798e+02 0.000000000000000000e+00
2.008266666666666538e+02 0.000000000000000000e+00
2.011482993197278972e+02 0.000000000000000000e+00
2.014717460317460223e+02 0.000000000000000000e+00
2.018153287981859307e+02 0.000000000000000000e+00
2.021436734693877497e+02 0.000000000000000000e+00
2.024674829931972795e+02 0.000000000000000000e+00
2.027802267573696042e+02 0.000000000000000000e+00
2.031140136054421816e+02 0.000000000000000000e+00
2.034209523809523716e+02 0.000000000000000000e+00
2.037560090702947946e+02 0.000000000000000000e+00
2.040756462585034114e+02 0.000000000000000000e+00
2.043949206349206236e+02 0.000000000000000000e+00
2.047100226757369512e+02 0.000000000000000000e+00
2.050269387755102173e+02 0.000000000000000000e+00
2.053445804988662076e+02 0.000000000000000000e+00
2.056721995464852739e+02 0.000000000000000000e+00
2.059918367346938908e+02 0.000000000000000000e+00
2.063216326530612150e+02 0.000000000000000000e+00
2.066436281179138348e+02 0.000000000000000000e+00
2.069503854875283366e+02 0.000000000000000000e+00
2.072887074829932033e+02 0.000000000000000000e+00
2.076107029478457946e+02 0.000000000000000000e+00
2.079112925170068138e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.095475736961451219e+02 0.000000000000000000e+00
2.098539682539682474e+02 0.000000000000000000e+00
2.101852154195011337e+02 0.000000000000000000e+00
2.105004988662131495e+02 0.000000000000000000e+00
2.108288435374149685e+02 0.000000000000000000e+00
2.111437641723356080e+02 0.000000000000000000e+00
2.114653968253968230e+02 0.000000000000000000e+00
2.117795918367346815e+02 0.000000000000000000e+00
2.121072108843537478e+02 0.000000000000000000e+00
2.124342857142857213e+02 0.000000000000000000e+00
2.127684353741496466e+02 0.000000000000000000e+00
2.130871655328798226e+02 0.000000000000000000e+00
2.134097052154195069e+02 0.000000000000000000e+00
2.137356916099773230e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.147029478458049994e+02 0.000000000000000000e+00
2.150316553287981947e+02 0.000000000000000000e+00
2.153609070294784544e+02 0.000000000000000000e+00
2.156926984126984053e+02 0.000000000000000000e+00
2.160016326530612218e+02 0.000000000000000000e+00
2.163218140589569032e+02 0.000000000000000000e+00
2.166532426303854777e+02 0.000000000000000000e+00
2.169728798185940946e+02 0.000000000000000000e+00
2.173052154195011383e+02 0.000000000000000000e+00
2.176293877551020444e+02 0.000000000000000000e+00
2.179609977324263070e+02 0.000000000000000000e+00
2.182793650793650784e+02 0.000000000000000000e+00
2.186113378684807174e+02 0.000000000000000000e+00
2.189266213151927332e+02 0.000000000000000000e+00
2.192506122448979511e+02 0.000000000000000000e+00
2.195639002267573687e+02 0.000000000000000000e+00
2.198909750566893422e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.205543764172335557e+02 0.000000000000000000e+00
2.208379138321995470e+02 0.000000000000000000e+00
2.211588208616780094e+02 0.000000000000000000e+00
2.214788208616780025e+02 0.000000000000000000e+00
2.218031746031745968e+02 0.000000000000000000e+00
2.221119274376417252e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.226630385487528372e+02 0.000000000000000000e+00
2.229959183673469454e+02 0.000000000000000000e+00
2.233044897959183572e+02 0.000000000000000000e+00
2.236464399092970439e+02 0.000000000000000000e+00
2.239796825396825284e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.247332426303854902e+02 0.000000000000000000e+00
2.250216780045351470e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.260301133786848027e+02 0.000000000000000000e+00
2.263560997732426188e+02 0.000000000000000000e+00
2.266868027210884406e+02 0.000000000000000000e+00
2.270093424036281249e+02 0.000000000000000000e+00
2.273543764172335671e+02 0.000000000000000000e+00
2.276943310657596271e+02 0.000000000000000000e+00
2.280353741496598730e+02 0.000000000000000000e+00
2.283648072562358209e+02 0.000000000000000000e+00
2.286947845804988617e+02 0.000000000000000000e+00
2.290006349206349228e+02 0.000000000000000000e+00
2.293518367346938760e+02 0.000000000000000000e+00
2.296819954648526050e+02 0.000000000000000000e+00
2.300165079365079350e+02 0.000000000000000000e+00
2.303473922902494451e+02 0.000000000000000000e+00
2.306775510204081741e+02 0.000000000000000000e+00
2.310135147392290378e+02 0.000000000000000000e+00
2.313460317460317412e+02 0.000000000000000000e+00
2.316827210884353860e+02 0.000000000000000000e+00
2.320223129251700698e+02 0.000000000000000000e+00
2.323403174603174648e+02 0.000000000000000000e+00
2.326726530612244801e+02 0.000000000000000000e+00
2.330015419501133920e+02 0.000000000000000000e+00
2.333369614512471628e+02 0.000000000000000000e+00
2.336671201814058918e+02 0.000000000000000000e+00
2.340068934240362921e+02 0.000000000000000000e+00
2.343276190476190379e+02 0.000000000000000000e+00
2.346690249433106601e+02 0.000000000000000000e+00
2.349823129251700777e+02 0.000000000000000000e+00
2.353369614512471628e+02 0.000000000000000000e+00
2.356553287981859341e+02 0.000000000000000000e+00
2.359838548752834413e+02 0.000000000000000000e+00
2.363123809523809484e+02 0.000000000000000000e+00
2.366410884353741437e+02 0.000000000000000000e+00
2.369650793650793617e+02 0.000000000000000000e+00
2.373026757369614472e+02 0.000000000000000000e+00
2.376273922902494462e+02 0.000000000000000000e+00
2.379555555555555486e+02 0.000000000000000000e+00
2.382886167800453450e+02 0.000000000000000000e+00
2.386002721088435408e+02 0.000000000000000000e+00
2.389271655328798261e+02 0.000000000000000000e+00
2.392475283446711956e+02 0.000000000000000000e+00
2.395760544217687027e+02 0.000000000000000000e+00
2.398842630385487666e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.406044444444444537e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.429101133786847981e+02 0.000000000000000000e+00
2.432449886621315329e+02 0.000000000000000000e+00
2.435778684807256127e+02 0.000000000000000000e+00
2.439189115646258585e+02 0.000000000000000000e+00
2.442280272108843633e+02 0.000000000000000000e+00
2.445549206349206486e+02 0.000000000000000000e+00
2.448663945578231278e+02 0.000000000000000000e+00
2.451615419501133886e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.458102494331065770e+02 0.000000000000000000e+00
2.461168253968253907e+02 0.000000000000000000e+00
2.464524263038548781e+02 0.000000000000000000e+00
2.467840362811791408e+02 0.000000000000000000e+00
2.470984126984126874e+02 0.000000000000000000e+00
2.474240362811791272e+02 0.000000000000000000e+00
2.477364172335601040e+02 0.000000000000000000e+00
2.480565986394557854e+02 0.000000000000000000e+00
2.483773242630385596e+02 0.000000000000000000e+00
2.486964172335600836e+02 0.000000000000000000e+00
2.490214965986394589e+02 0.000000000000000000e+00
2.493463945578231176e+02 0.000000000000000000e+00
2.496555102040816223e+02 0.000000000000000000e+00
2.499853061224489750e+02 0.000000000000000000e+00
2.502964172335600779e+02 0.000000000000000000e+00
2.506155102040816303e+02 0.000000000000000000e+00
2.509287981859410479e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.527542857142857144e+02 0.000000000000000000e+00
2.530655782312925055e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.538323809523809587e+02 0.000000000000000000e+00
2.541473015873015981e+02 0.000000000000000000e+00
2.544908843537415066e+02 0.000000000000000000e+00
2.548141496598639435e+02 0.000000000000000000e+00
2.551468480725623635e+02 0.000000000000000000e+00
2.554575963718820901e+02 0.000000000000000000e+00
2.557910204081632628e+02 0.000000000000000000e+00
2.561155555555555452e+02 0.000000000000000000e+00
2.564565986394557626e+02 0.000000000000000000e+00
2.567847619047619219e+02 0.000000000000000000e+00
2.571227210884353553e+02 0.000000000000000000e+00
2.574595918367347167e+02 0.000000000000000000e+00
2.577879365079365357e+02 0.000000000000000000e+00
2.581209977324263036e+02 0.000000000000000000e+00
2.584620408163265211e+02 0.000000000000000000e+00
2.587900226757369637e+02 0.000000000000000000e+00
2.591216326530612264e+02 0.000000000000000000e+00
2.594508843537415146e+02 0.000000000000000000e+00
2.597926530612244846e+02 0.000000000000000000e+00
2.601282539682539436e+02 0.000000000000000000e+00
2.604625850340000284e+02 0.000000000000000000e+00
2.607945578231292529e+02 0.000000000000000000e+00
2.611120181405895551e+02 0.000000000000000000e+00
2.614269387755102230e+02 0.000000000000000000e+00
2.617641723356009038e+02 0.000000000000000000e+00
2.620939682539682281e+02 0.000000000000000000e+00
2.624326530612244710e+02 0.000000000000000000e+00
2.627606349206349137e+02 0.000000000000000000e+00
2.630895238095238255e+02 0.000000000000000000e+00
2.634171428571428351e+02 0.000000000000000000e+00
2.637494784580499072e+02 0.000000000000000000e+00
2.640745578231292257e+02 0.000000000000000000e+00
2.644105215419501178e+02 0.000000000000000000e+00
2.647383219954648439e+02 0.000000000000000000e+00
2.650632199546485026e+02 0.000000000000000000e+00
2.653970068027210800e+02 0.000000000000000000e+00
2.657326077097505390e+02 0.000000000000000000e+00
2.660604081632653219e+02 0.000000000000000000e+00
2.663898412698412699e+02 0.000000000000000000e+00
2.667005895691610249e+02 0.000000000000000000e+00
2.670207709750566778e+02 0.000000000000000000e+00
2.673467573696145223e+02 0.000000000000000000e+00
2.676774603174603158e+02 0.000000000000000000e+00
2.680088888888888619e+02 0.000000000000000000e+00
2.683343310657596135e+02 0.000000000000000000e+00
2.686632199546485253e+02 0.000000000000000000e+00
2.689884807256235604e+02 0.000000000000000000e+00
2.693055782312925430e+02 0.000000000000000000e+00
2.696426303854875073e+02 0.000000000000000000e+00
2.699560997732426131e+02 0.000000000000000000e+00
2.702768253968254157e+02 0.000000000000000000e+00
2.705821315192743555e+02 0.000000000000000000e+00
2.709222675736961605e+02 0.000000000000000000e+00
2.712047165532879944e+02 0.000000000000000000e+00
2.715107482993197436e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.724357369614512550e+02 0.000000000000000000e+00
2.727717006802720903e+02 0.000000000000000000e+00
2.730797278911564376e+02 0.000000000000000000e+00
2.734351020408163322e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.740482539682539596e+02 0.000000000000000000e+00
2.743666213151927309e+02 0.000000000000000000e+00
2.746958730158730191e+02 0.000000000000000000e+00
2.750142403628117904e+02 0.000000000000000000e+00
2.753496598639455897e+02 0.000000000000000000e+00
2.756640362811791647e+02 0.000000000000000000e+00
2.759767800453514610e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.775571882086167648e+02 0.000000000000000000e+00
2.778735600907029379e+02 0.000000000000000000e+00
2.781803174603174398e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.801061224489795904e+02 0.000000000000000000e+00
2.804444444444444571e+02 0.000000000000000000e+00
2.807541043083900263e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.829578231292517216e+02 0.000000000000000000e+00
2.832975963718820935e+02 0.000000000000000000e+00
2.836244897959183504e+02 0.000000000000000000e+00
2.839334240362811670e+02 0.000000000000000000e+00
2.842539682539682531e+02 0.000000000000000000e+00
2.845678004535147352e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.890666666660000033e+02 0.000000000000000000e+00
2.894011791383219929e+02 0.000000000000000000e+00
2.897023129251700766e+02 0.000000000000000000e+00
2.900246712018140443e+02 0.000000000000000000e+00
2.903559183673469306e+02 0.000000000000000000e+00
2.906866213151927241e+02 0.000000000000000000e+00
2.909971882086167625e+02 0.000000000000000000e+00
2.913170068027210959e+02 0.000000000000000000e+00
2.916192290249433086e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.926006349206349455e+02 0.000000000000000000e+00
2.929224489795918203e+02 0.000000000000000000e+00
2.932235827664399039e+02 0.000000000000000000e+00
2.935365079365079168e+02 0.000000000000000000e+00
2.938615873015872921e+02 0.000000000000000000e+00
2.941663492063491958e+02 0.000000000000000000e+00
2.944838095238094979e+02 0.000000000000000000e+00
2.948139682539682553e+02 0.000000000000000000e+00
2.951706122440000399e+02 0.000000000000000000e+00
2.954915192743764010e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
3.002394557823129162e+02 0.000000000000000000e+00
3.005701587301587097e+02 0.000000000000000000e+00
3.008823582766439699e+02 0.000000000000000000e+00
3.012025396825396797e+02 0.000000000000000000e+00
3.015365079365079168e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
3.021572789115646174e+02 0.000000000000000000e+00
3.024763718820861413e+02 0.000000000000000000e+00
3.027673469387755176e+02 0.000000000000000000e+00
3.031025850340136003e+02 0.000000000000000000e+00
3.034191383219954901e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
3.040424489795918248e+02 0.000000000000000000e+00
3.043668027210884475e+02 0.000000000000000000e+00
3.046922448979591991e+02 0.000000000000000000e+00
3.050104308390022538e+02 0.000000000000000000e+00
3.053567346938775700e+02 0.000000000000000000e+00
3.056475283446712297e+02 0.000000000000000000e+00
3.059528344671201694e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
3.065785034013605355e+02 0.000000000000000000e+00
3.069148299319728039e+02 0.000000000000000000e+00
3.072353741496598900e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
3.161413151927437752e+02 0.000000000000000000e+00
3.164252154195011144e+02 0.000000000000000000e+00
3.167278004535147602e+02 0.000000000000000000e+00
3.170430839002267476e+02 0.000000000000000000e+00


==> J17.dat <==
5.105510204000000130e+01 0.000000000000000000e+00
5.132662131519274595e+01 0.000000000000000000e+00
5.158947845804988930e+01 0.000000000000000000e+00
5.185832199546485555e+01 0.000000000000000000e+00
5.212734693877550995e+01 0.000000000000000000e+00
5.241505668934240703e+01 0.000000000000000000e+00
5.269696145124716224e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
5.323337868480725632e+01 0.000000000000000000e+00
5.352562358276644261e+01 0.000000000000000000e+00
5.378775510204081911e+01 0.000000000000000000e+00
5.406693877551020222e+01 0.000000000000000000e+00
5.435845804988662167e+01 0.000000000000000000e+00
5.463927437641723373e+01 0.000000000000000000e+00
5.490594104308389944e+01 0.000000000000000000e+00
5.517151927437641490e+01 0.000000000000000000e+00
5.544054421768707641e+01 0.000000000000000000e+00
5.571682539682539925e+01 0.000000000000000000e+00
5.598929705215419261e+01 0.000000000000000000e+00
5.626920634920634967e+01 0.000000000000000000e+00
5.654748299319727778e+01 0.000000000000000000e+00
5.683301587301587432e+01 0.000000000000000000e+00
5.710784580498866347e+01 0.000000000000000000e+00
5.737814058956916341e+01 0.000000000000000000e+00
5.764789115646258466e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
5.819501133786847902e+01 0.000000000000000000e+00
5.846566893424036238e+01 0.000000000000000000e+00
5.874321995464852364e+01 0.000000000000000000e+00
5.902331065759636886e+01 0.000000000000000000e+00
5.929632653061224801e+01 0.000000000000000000e+00
5.956353741496598531e+01 0.000000000000000000e+00
5.983310657596371840e+01 0.000000000000000000e+00
6.011664399092970257e+01 0.000000000000000000e+00
6.037823129251700749e+01 0.000000000000000000e+00
6.065342403628118007e+01 0.000000000000000000e+00
6.092825396825396922e+01 0.000000000000000000e+00
6.121015873015873154e+01 0.000000000000000000e+00
6.148843537414965965e+01 0.000000000000000000e+00
6.175691609977324248e+01 0.000000000000000000e+00
6.202122448979591951e+01 0.000000000000000000e+00
6.231111111111111001e+01 0.000000000000000000e+00
6.257814058956915915e+01 0.000000000000000000e+00
6.284879818594104250e+01 0.000000000000000000e+00
6.313160997732425983e+01 0.000000000000000000e+00
6.341315192743763873e+01 0.000000000000000000e+00
6.369324263038549105e+01 0.000000000000000000e+00
6.397151927437641916e+01 0.000000000000000000e+00
6.423256235827663829e+01 0.000000000000000000e+00
6.451192743764171666e+01 0.000000000000000000e+00
6.477913832199546107e+01 0.000000000000000000e+00
6.505505668934240759e+01 0.000000000000000000e+00
6.532589569160997200e+01 0.000000000000000000e+00
6.560072562358276116e+01 0.000000000000000000e+00
6.587428571428571900e+01 0.000000000000000000e+00
6.614276643990929472e+01 0.000000000000000000e+00
6.641034013605441544e+01 0.000000000000000000e+00
6.669859410430838409e+01 0.000000000000000000e+00
6.696707482993197402e+01 0.000000000000000000e+00
6.723210884353741790e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
6.778702947845805227e+01 0.000000000000000000e+00
6.807419501133786355e+01 0.000000000000000000e+00
6.834412698412698717e+01 0.000000000000000000e+00
6.862693877551019739e+01 0.000000000000000000e+00
6.889741496598639969e+01 0.000000000000000000e+00
6.916208616780045304e+01 0.000000000000000000e+00
6.943564625850339667e+01 0.000000000000000000e+00
6.971083900226757635e+01 0.000000000000000000e+00
6.998294784580498629e+01 0.000000000000000000e+00
7.026467120181405335e+01 0.000000000000000000e+00
7.053895691609977803e+01 0.000000000000000000e+00
7.080253968253968822e+01 0.000000000000000000e+00
7.107464852607709815e+01 0.000000000000000000e+00
7.134458049886620756e+01 0.000000000000000000e+00
7.162285714285714278e+01 0.000000000000000000e+00
7.189333333333333087e+01 0.000000000000000000e+00
7.217215419501134477e+01 0.000000000000000000e+00
7.244625850340136708e+01 0.000000000000000000e+00
7.271963718820862255e+01 0.000000000000000000e+00
7.299682539682540039e+01 0.000000000000000000e+00
7.327510204081632139e+01 0.000000000000000000e+00
7.354122448979592264e+01 0.000000000000000000e+00
7.381569160997732126e+01 0.000000000000000000e+00
7.407891156462585514e+01 0.000000000000000000e+00
7.435809523809523114e+01 0.000000000000000000e+00
7.462965986394557660e+01 0.000000000000000000e+00
7.489523809523809916e+01 0.000000000000000000e+00
7.516390022675736304e+01 0.000000000000000000e+00
7.544072562358276457e+01 0.000000000000000000e+00
7.569342403628117211e+01 0.000000000000000000e+00
7.597514739229025338e+01 0.000000000000000000e+00
7.625541950113378675e+01 0.000000000000000000e+00
7.653351473922901960e+01 0.000000000000000000e+00
7.680780045351474428e+01 0.000000000000000000e+00
7.708444444444444343e+01 0.000000000000000000e+00
7.735854875283446574e+01 0.000000000000000000e+00
7.763083900226757805e+01 0.000000000000000000e+00
7.790004535147392062e+01 0.000000000000000000e+00
7.817160997732426608e+01 0.000000000000000000e+00
7.844317460317459734e+01 0.000000000000000000e+00
7.871582766439908596e+01 0.000000000000000000e+00
7.898920634920635564e+01 0.000000000000000000e+00
7.925895691609977689e+01 0.000000000000000000e+00
7.953179138321995367e+01 0.000000000000000000e+00
7.980306122399998969e+01 0.000000000000000000e+00
8.006693877551020933e+01 0.000000000000000000e+00
8.034267573696145348e+01 0.000000000000000000e+00
8.061786848072561895e+01 0.000000000000000000e+00
8.090013605442176470e+01 0.000000000000000000e+00
8.117877551020407623e+01 0.000000000000000000e+00
8.145541950113378959e+01 0.000000000000000000e+00
8.174276643990930324e+01 0.000000000000000000e+00
8.201741496598639003e+01 0.000000000000000000e+00
8.228408163265305575e+01 0.000000000000000000e+00
8.255764172335601359e+01 0.000000000000000000e+00
8.282648526077097983e+01 0.000000000000000000e+00
8.310185941043083346e+01 0.000000000000000000e+00
8.337106575963719024e+01 0.000000000000000000e+00
8.363464852607710043e+01 0.000000000000000000e+00
8.390403628117914536e+01 0.000000000000000000e+00
8.418340136054422373e+01 0.000000000000000000e+00
8.445006802721088945e+01 0.000000000000000000e+00
8.471709750566893149e+01 0.000000000000000000e+00
8.498775510199999417e+01 0.000000000000000000e+00
8.526730158730158848e+01 0.000000000000000000e+00
8.556172335600906820e+01 0.000000000000000000e+00
8.582530612244897839e+01 0.000000000000000000e+00
8.610394557823128991e+01 0.000000000000000000e+00
8.637768707482993591e+01 0.000000000000000000e+00
8.663873015873015504e+01 0.000000000000000000e+00
8.691809523809523341e+01 0.000000000000000000e+00
8.718476190476189913e+01 0.000000000000000000e+00
8.745668934240363512e+01 0.000000000000000000e+00
8.773024943310657875e+01 0.000000000000000000e+00
8.800054421768707869e+01 0.000000000000000000e+00
8.825487528344670807e+01 0.000000000000000000e+00
8.852770975056689906e+01 0.000000000000000000e+00
8.878911564625850872e+01 0.000000000000000000e+00
8.906340136054421919e+01 0.000000000000000000e+00
8.934113378684807572e+01 0.000000000000000000e+00
8.961734693799999718e+01 0.000000000000000000e+00
8.989478458049886456e+01 0.000000000000000000e+00
9.016761904761904134e+01 0.000000000000000000e+00
9.043519274376417627e+01 0.000000000000000000e+00
9.071310657596372096e+01 0.000000000000000000e+00
9.097687074829931930e+01 0.000000000000000000e+00
9.124879818594104108e+01 0.000000000000000000e+00
9.151945578231293155e+01 0.000000000000000000e+00
9.179210884353742017e+01 0.000000000000000000e+00
9.206585034013605195e+01 0.000000000000000000e+00
9.233977324263038611e+01 0.000000000000000000e+00
9.259990929705215024e+01 0.000000000000000000e+00
9.287873015873016413e+01 0.000000000000000000e+00
9.313832199546484958e+01 0.000000000000000000e+00
9.339392290249432449e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
9.477405895691609317e+01 0.000000000000000000e+00
9.503945578231292757e+01 0.000000000000000000e+00
9.530049886621314670e+01 0.000000000000000000e+00
9.558004535147392744e+01 0.000000000000000000e+00
9.584507936507937131e+01 0.000000000000000000e+00
9.611374149659863519e+01 0.000000000000000000e+00
9.638820861678004803e+01 0.000000000000000000e+00
9.667247165532879194e+01 0.000000000000000000e+00
9.693351473922902528e+01 0.000000000000000000e+00
9.721668934240362603e+01 0.000000000000000000e+00
9.747682539682539016e+01 0.000000000000000000e+00
9.775383219954647984e+01 0.000000000000000000e+00
9.802340136054421293e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
9.859102040816325996e+01 0.000000000000000000e+00
9.885387755102040330e+01 0.000000000000000000e+00
9.912857142799998655e+01 0.000000000000000000e+00
9.940643990929704898e+01 0.000000000000000000e+00
9.965950113378684705e+01 0.000000000000000000e+00
9.994557823129251517e+01 0.000000000000000000e+00
1.002015419501133806e+02 0.000000000000000000e+00
1.004838095238095264e+02 0.000000000000000000e+00
1.007497505668934252e+02 0.000000000000000000e+00
1.010202267573696133e+02 0.000000000000000000e+00
1.012970521541950149e+02 0.000000000000000000e+00
1.015717006802721158e+02 0.000000000000000000e+00
1.018438095238095258e+02 0.000000000000000000e+00
1.021064852607709810e+02 0.000000000000000000e+00
1.023620861678004559e+02 0.000000000000000000e+00
1.026338321995464895e+02 0.000000000000000000e+00
1.029097505668934218e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.034822675736961486e+02 0.000000000000000000e+00
1.037543764172335585e+02 0.000000000000000000e+00
1.040154195011337919e+02 0.000000000000000000e+00
1.042887981859410473e+02 0.000000000000000000e+00
1.045478458049886683e+02 0.000000000000000000e+00
1.048143310657596317e+02 0.000000000000000000e+00
1.050877097505668871e+02 0.000000000000000000e+00
1.053382312925170083e+02 0.000000000000000000e+00
1.056148752834467075e+02 0.000000000000000000e+00
1.058886167800453535e+02 0.000000000000000000e+00
1.061687074829931987e+02 0.000000000000000000e+00
1.064293877551020415e+02 0.000000000000000000e+00
1.066917006802721062e+02 0.000000000000000000e+00
1.069543764172335614e+02 0.000000000000000000e+00
1.072429931972789063e+02 0.000000000000000000e+00
1.075196371882086197e+02 0.000000000000000000e+00
1.077921088435374202e+02 0.000000000000000000e+00
1.080700226757369649e+02 0.000000000000000000e+00
1.083319727891156532e+02 0.000000000000000000e+00
1.085930158730158723e+02 0.000000000000000000e+00
1.088466213151927491e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.116197732426303872e+02 0.000000000000000000e+00
1.119002267573696088e+02 0.000000000000000000e+00
1.121687074829931987e+02 0.000000000000000000e+00
1.124417233560090637e+02 0.000000000000000000e+00
1.127245351473922881e+02 0.000000000000000000e+00
1.129855782312925214e+02 0.000000000000000000e+00
1.132380952380952408e+02 0.000000000000000000e+00
1.134987755102040836e+02 0.000000000000000000e+00
1.137775963718820833e+02 0.000000000000000000e+00
1.140339229024943251e+02 0.000000000000000000e+00
1.143167346938775495e+02 0.000000000000000000e+00
1.145892063492063500e+02 0.000000000000000000e+00
1.148698412698412739e+02 0.000000000000000000e+00
1.151332426303854817e+02 0.000000000000000000e+00
1.153826757369614455e+02 0.000000000000000000e+00
1.156491609977324231e+02 0.000000000000000000e+00
1.159290702947845801e+02 0.000000000000000000e+00
1.162057142857142793e+02 0.000000000000000000e+00
1.164658503401360576e+02 0.000000000000000000e+00
1.167377777777777794e+02 0.000000000000000000e+00
1.170129705215419449e+02 0.000000000000000000e+00
1.172696598639455772e+02 0.000000000000000000e+00
1.175432199546485208e+02 0.000000000000000000e+00
1.178204081629999962e+02 0.000000000000000000e+00
1.180928798185940991e+02 0.000000000000000000e+00
1.183473922902494309e+02 0.000000000000000000e+00
1.186156916099773184e+02 0.000000000000000000e+00
1.188883446712018070e+02 0.000000000000000000e+00
1.191588208616780094e+02 0.000000000000000000e+00
1.194144217687074843e+02 0.000000000000000000e+00
1.196770975056689394e+02 0.000000000000000000e+00
1.199305215419501138e+02 0.000000000000000000e+00
1.202138775510204027e+02 0.000000000000000000e+00
1.204801814058956921e+02 0.000000000000000000e+00
1.207493877551020347e+02 0.000000000000000000e+00
1.210169614512471696e+02 0.000000000000000000e+00
1.212966893424036243e+02 0.000000000000000000e+00
1.215568253968254027e+02 0.000000000000000000e+00
1.218153287981859449e+02 0.000000000000000000e+00
1.220885260770975123e+02 0.000000000000000000e+00
1.223639002267573659e+02 0.000000000000000000e+00
1.226269387755101974e+02 0.000000000000000000e+00
1.229012244897959221e+02 0.000000000000000000e+00
1.231715192743764220e+02 0.000000000000000000e+00
1.234412698412698433e+02 0.000000000000000000e+00
1.236943310657596413e+02 0.000000000000000000e+00
1.239593650793650852e+02 0.000000000000000000e+00
1.242227664399092930e+02 0.000000000000000000e+00
1.245146485260770959e+02 0.000000000000000000e+00
1.247836734693877503e+02 0.000000000000000000e+00
1.250563265306122389e+02 0.000000000000000000e+00
1.253304308390022612e+02 0.000000000000000000e+00
1.256027210884353735e+02 0.000000000000000000e+00
1.258755555555555503e+02 0.000000000000000000e+00
1.261387755102040842e+02 0.000000000000000000e+00
1.264102040810000034e+02 0.000000000000000000e+00
1.266760997732426262e+02 0.000000000000000000e+00
1.269541950113378732e+02 0.000000000000000000e+00
1.272217687074829939e+02 0.000000000000000000e+00
1.274971428571428618e+02 0.000000000000000000e+00
1.277705215419501172e+02 0.000000000000000000e+00
1.280420861678004485e+02 0.000000000000000000e+00
1.282917006802721005e+02 0.000000000000000000e+00
1.285926530612244960e+02 0.000000000000000000e+00
1.288511564625850383e+02 0.000000000000000000e+00
1.291151020408163390e+02 0.000000000000000000e+00
1.294024489795918385e+02 0.000000000000000000e+00
1.296754648526077176e+02 0.000000000000000000e+00
1.299586394557823041e+02 0.000000000000000000e+00
1.302111564625850235e+02 0.000000000000000000e+00
1.304799999999999898e+02 0.000000000000000000e+00
1.307424943310657568e+02 0.000000000000000000e+00
1.310231292517006807e+02 0.000000000000000000e+00
1.312934240362811806e+02 0.000000000000000000e+00
1.315695238095238153e+02 0.000000000000000000e+00
1.318369160997732479e+02 0.000000000000000000e+00
1.321148299319727926e+02 0.000000000000000000e+00
1.323642630385487564e+02 0.000000000000000000e+00
1.326448979589999908e+02 0.000000000000000000e+00
1.329082993197278881e+02 0.000000000000000000e+00
1.331849433106575873e+02 0.000000000000000000e+00
1.334514285714285791e+02 0.000000000000000000e+00
1.337266213151927445e+02 0.000000000000000000e+00
1.339918367346938908e+02 0.000000000000000000e+00
1.342699319727891236e+02 0.000000000000000000e+00
1.345275283446711967e+02 0.000000000000000000e+00
1.348083446712018088e+02 0.000000000000000000e+00
1.350724716553287976e+02 0.000000000000000000e+00
1.353438548752834549e+02 0.000000000000000000e+00
1.356126984126984212e+02 0.000000000000000000e+00
1.358835374149659856e+02 0.000000000000000000e+00
1.361496598639455726e+02 0.000000000000000000e+00
1.364297505668934321e+02 0.000000000000000000e+00
1.366976870748299291e+02 0.000000000000000000e+00
1.369596371882086032e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.374947845804988731e+02 0.000000000000000000e+00
1.377959183673469283e+02 0.000000000000000000e+00
1.380595011337868527e+02 0.000000000000000000e+00
1.383299773242630408e+02 0.000000000000000000e+00
1.385946485260770942e+02 0.000000000000000000e+00
1.388645804988662178e+02 0.000000000000000000e+00
1.391375963718820969e+02 0.000000000000000000e+00
1.394164172335600824e+02 0.000000000000000000e+00
1.396925170068027171e+02 0.000000000000000000e+00
1.399675283446711944e+02 0.000000000000000000e+00
1.402251247165532959e+02 0.000000000000000000e+00
1.405061224489795961e+02 0.000000000000000000e+00
1.407571882086167818e+02 0.000000000000000000e+00
1.410448979591836860e+02 0.000000000000000000e+00
1.413075736961451128e+02 0.000000000000000000e+00
1.415842176870748403e+02 0.000000000000000000e+00
1.418634013605442306e+02 0.000000000000000000e+00
1.421356916099773287e+02 0.000000000000000000e+00
1.424003628117913820e+02 0.000000000000000000e+00
1.426809977324263059e+02 0.000000000000000000e+00
1.429442176870748256e+02 0.000000000000000000e+00
1.432136054421768847e+02 0.000000000000000000e+00
1.434868027210884236e+02 0.000000000000000000e+00
1.437679818594104404e+02 0.000000000000000000e+00
1.440429931972789177e+02 0.000000000000000000e+00
1.443058503401360610e+02 0.000000000000000000e+00
1.445730612244898055e+02 0.000000000000000000e+00
1.448589569160997712e+02 0.000000000000000000e+00
1.451263492063492038e+02 0.000000000000000000e+00
1.453819501133786787e+02 0.000000000000000000e+00
1.456671201814058918e+02 0.000000000000000000e+00
1.459443083900226839e+02 0.000000000000000000e+00
1.462184126984126920e+02 0.000000000000000000e+00
1.464854421768707482e+02 0.000000000000000000e+00
1.467580952380952510e+02 0.000000000000000000e+00
1.470307482993197254e+02 0.000000000000000000e+00
1.472939682539682451e+02 0.000000000000000000e+00
1.475631746031746161e+02 0.000000000000000000e+00
1.478387301587301579e+02 0.000000000000000000e+00
1.481119274376417252e+02 0.000000000000000000e+00
1.483845804988661996e+02 0.000000000000000000e+00
1.486548752834466995e+02 0.000000000000000000e+00
1.489171882086167784e+02 0.000000000000000000e+00
1.491894784580498765e+02 0.000000000000000000e+00
1.494461678004535088e+02 0.000000000000000000e+00
1.497217233560090790e+02 0.000000000000000000e+00
1.499845804988662223e+02 0.000000000000000000e+00
1.502557823129251631e+02 0.000000000000000000e+00
1.505257142857142867e+02 0.000000000000000000e+00
1.507952834467120056e+02 0.000000000000000000e+00
1.510750113378684887e+02 0.000000000000000000e+00
1.513482086167800560e+02 0.000000000000000000e+00
1.516114285714285757e+02 0.000000000000000000e+00
1.518782766439909437e+02 0.000000000000000000e+00
1.521520181405895755e+02 0.000000000000000000e+00
1.524232199546485163e+02 0.000000000000000000e+00
1.526911564625850417e+02 0.000000000000000000e+00
1.529668934240362717e+02 0.000000000000000000e+00
1.532264852607709713e+02 0.000000000000000000e+00
1.535033106575963586e+02 0.000000000000000000e+00
1.537721541950113249e+02 0.000000000000000000e+00
1.540451700680272040e+02 0.000000000000000000e+00
1.543121995464852603e+02 0.000000000000000000e+00
1.545988208616780071e+02 0.000000000000000000e+00
1.548725623582766389e+02 0.000000000000000000e+00
1.551472108843537399e+02 0.000000000000000000e+00
1.554278458049886638e+02 0.000000000000000000e+00
1.556937868480725626e+02 0.000000000000000000e+00
1.559619047619047478e+02 0.000000000000000000e+00
1.562285714285714278e+02 0.000000000000000000e+00
1.564990476190476159e+02 0.000000000000000000e+00
1.567776870748299416e+02 0.000000000000000000e+00
1.570492517006802586e+02 0.000000000000000000e+00
1.573184580498866296e+02 0.000000000000000000e+00
1.575795011337868345e+02 0.000000000000000000e+00
1.578575963718820958e+02 0.000000000000000000e+00
1.581137414965986352e+02 0.000000000000000000e+00
1.583894784580498936e+02 0.000000000000000000e+00
1.586575963718820788e+02 0.000000000000000000e+00
1.589307936507936461e+02 0.000000000000000000e+00
1.592030839002267442e+02 0.000000000000000000e+00
1.594717460317460223e+02 0.000000000000000000e+00
1.597449433106575896e+02 0.000000000000000000e+00
1.600273922902494235e+02 0.000000000000000000e+00
1.602929705215419460e+02 0.000000000000000000e+00
1.605589115646258449e+02 0.000000000000000000e+00
1.608259410430839011e+02 0.000000000000000000e+00
1.610995011337868448e+02 0.000000000000000000e+00
1.613739682539682576e+02 0.000000000000000000e+00
1.616360997732426199e+02 0.000000000000000000e+00
1.619009523809523898e+02 0.000000000000000000e+00
1.621817687074830019e+02 0.000000000000000000e+00
1.624395464852607631e+02 0.000000000000000000e+00
1.627111111111111086e+02 0.000000000000000000e+00
1.629814058956916085e+02 0.000000000000000000e+00
1.632555102040816450e+02 0.000000000000000000e+00
1.635248979591836758e+02 0.000000000000000000e+00
1.637941043083900183e+02 0.000000000000000000e+00
1.640640362811791420e+02 0.000000000000000000e+00
1.643444897959183777e+02 0.000000000000000000e+00
1.646093424036281192e+02 0.000000000000000000e+00
1.648810884353741528e+02 0.000000000000000000e+00
1.651499319727891191e+02 0.000000000000000000e+00
1.654307482993197311e+02 0.000000000000000000e+00
1.657010430839002311e+02 0.000000000000000000e+00
1.659755102040816439e+02 0.000000000000000000e+00
1.662262131519274249e+02 0.000000000000000000e+00
1.665068480725623488e+02 0.000000000000000000e+00
1.667658956916099839e+02 0.000000000000000000e+00
1.670347392290249502e+02 0.000000000000000000e+00
1.673086621315192701e+02 0.000000000000000000e+00
1.675863945578231267e+02 0.000000000000000000e+00
1.678548752834467166e+02 0.000000000000000000e+00
1.681273469387755028e+02 0.000000000000000000e+00
1.683940136054421828e+02 0.000000000000000000e+00
1.686693877551020364e+02 0.000000000000000000e+00
1.689356916099773116e+02 0.000000000000000000e+00
1.692059863945578115e+02 0.000000000000000000e+00
1.694666666666666686e+02 0.000000000000000000e+00
1.697482086167800333e+02 0.000000000000000000e+00
1.700123356009070221e+02 0.000000000000000000e+00
1.702795464852607665e+02 0.000000000000000000e+00
1.705427664399092862e+02 0.000000000000000000e+00
1.708206802721088309e+02 0.000000000000000000e+00
1.710884353741496682e+02 0.000000000000000000e+00
1.713532879818594097e+02 0.000000000000000000e+00
1.716228571428571570e+02 0.000000000000000000e+00
1.719042176870748335e+02 0.000000000000000000e+00
1.721892063492063585e+02 0.000000000000000000e+00
1.724581632649999960e+02 0.000000000000000000e+00
1.727225396825396899e+02 0.000000000000000000e+00
1.729979138321995435e+02 0.000000000000000000e+00
1.732536961451247066e+02 0.000000000000000000e+00
1.735223582766439847e+02 0.000000000000000000e+00
1.737951927437641757e+02 0.000000000000000000e+00
1.740671201814058975e+02 0.000000000000000000e+00
1.743415873015873103e+02 0.000000000000000000e+00
1.746093424036281192e+02 0.000000000000000000e+00
1.748709297052154170e+02 0.000000000000000000e+00
1.751479365079365209e+02 0.000000000000000000e+00
1.754127891156462624e+02 0.000000000000000000e+00
1.756700226757369592e+02 0.000000000000000000e+00
1.759417687074829928e+02 0.000000000000000000e+00
1.762180498866213156e+02 0.000000000000000000e+00
1.764896145124716611e+02 0.000000000000000000e+00
1.767604535147392255e+02 0.000000000000000000e+00
1.770278458049886581e+02 0.000000000000000000e+00
1.773010204079999994e+02 0.000000000000000000e+00
1.775599092970521440e+02 0.000000000000000000e+00
1.778269387755102002e+02 0.000000000000000000e+00
1.780979591830000004e+02 0.000000000000000000e+00
1.783744217687074922e+02 0.000000000000000000e+00
1.786392743764172337e+02 0.000000000000000000e+00
1.789090249433106692e+02 0.000000000000000000e+00
1.791715192743764078e+02 0.000000000000000000e+00
1.794519727891156435e+02 0.000000000000000000e+00
1.797150113378684750e+02 0.000000000000000000e+00
1.799704308390022618e+02 0.000000000000000000e+00
1.802383673469387873e+02 0.000000000000000000e+00
1.805195464852607756e+02 0.000000000000000000e+00
1.808036281179138314e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.813609070294784544e+02 0.000000000000000000e+00
1.816214058956916233e+02 0.000000000000000000e+00
1.818844444444444548e+02 0.000000000000000000e+00
1.821594557823129321e+02 0.000000000000000000e+00
1.824183673459999966e+02 0.000000000000000000e+00
1.826895238095238199e+02 0.000000000000000000e+00
1.829719727891156538e+02 0.000000000000000000e+00
1.832448072562358163e+02 0.000000000000000000e+00
1.835290702947845887e+02 0.000000000000000000e+00
1.837946485260771112e+02 0.000000000000000000e+00
1.840698412698412767e+02 0.000000000000000000e+00
1.843438775509999914e+02 0.000000000000000000e+00
1.846189569160997621e+02 0.000000000000000000e+00
1.848836281179138439e+02 0.000000000000000000e+00
1.851584580498866330e+02 0.000000000000000000e+00
1.854267573696145064e+02 0.000000000000000000e+00
1.857048526077097392e+02 0.000000000000000000e+00
1.859776870748299302e+02 0.000000000000000000e+00
1.862575963718820731e+02 0.000000000000000000e+00
1.865357142850000116e+02 0.000000000000000000e+00
1.868032653061224551e+02 0.000000000000000000e+00
1.870804535147392187e+02 0.000000000000000000e+00
1.873530612240000153e+02 0.000000000000000000e+00
1.876244897949999881e+02 0.000000000000000000e+00
1.878875283446712103e+02 0.000000000000000000e+00
1.881653061220000041e+02 0.000000000000000000e+00
1.884239455782312973e+02 0.000000000000000000e+00
1.886944217687074854e+02 0.000000000000000000e+00
1.889663492063492072e+02 0.000000000000000000e+00
1.892464399092970382e+02 0.000000000000000000e+00
1.894987755102040694e+02 0.000000000000000000e+00
1.897861224489795973e+02 0.000000000000000000e+00
1.900551473922902517e+02 0.000000000000000000e+00
1.903276190476190379e+02 0.000000000000000000e+00
1.905926530612244960e+02 0.000000000000000000e+00
1.908607709750566812e+02 0.000000000000000000e+00
1.911274376417233611e+02 0.000000000000000000e+00
1.914093424036281306e+02 0.000000000000000000e+00
1.916800000000000068e+02 0.000000000000000000e+00
1.919495691609977257e+02 0.000000000000000000e+00
1.922325623582766525e+02 0.000000000000000000e+00
1.924999546485260851e+02 0.000000000000000000e+00
1.927853061224489863e+02 0.000000000000000000e+00
1.930407256235827731e+02 0.000000000000000000e+00
1.933260770975056744e+02 0.000000000000000000e+00
1.935951020408163288e+02 0.000000000000000000e+00
1.938735600907029379e+02 0.000000000000000000e+00
1.941634467120181284e+02 0.000000000000000000e+00
1.944154195011337833e+02 0.000000000000000000e+00
1.946987755102040865e+02 0.000000000000000000e+00
1.949630839002267635e+02 0.000000000000000000e+00
1.952266666666666595e+02 0.000000000000000000e+00
1.954980498866213168e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.265397959179999816e+02 0.000000000000000000e+00
2.268148752834467246e+02 0.000000000000000000e+00
2.270833560090702861e+02 0.000000000000000000e+00
2.273560090702947889e+02 0.000000000000000000e+00
2.276312018140589544e+02 0.000000000000000000e+00
2.279185487528344538e+02 0.000000000000000000e+00
2.281913832199546448e+02 0.000000000000000000e+00
2.284694784580498776e+02 0.000000000000000000e+00
2.287230839002267544e+02 0.000000000000000000e+00
2.290024489795918328e+02 0.000000000000000000e+00
2.292491609977324174e+02 0.000000000000000000e+00
2.295243537414966113e+02 0.000000000000000000e+00
2.297930158730158610e+02 0.000000000000000000e+00
2.300558730158730043e+02 0.000000000000000000e+00
2.303437641723355966e+02 0.000000000000000000e+00
2.306146031746031611e+02 0.000000000000000000e+00
2.308950566893423968e+02 0.000000000000000000e+00
2.311693877550000025e+02 1.000000000000000000e+00
2.314218594104308409e+02 0.000000000000000000e+00
2.317077551020408066e+02 0.000000000000000000e+00
2.319575510204081752e+02 0.000000000000000000e+00
2.322454421768707391e+02 0.000000000000000000e+00
2.325104761904761972e+02 0.000000000000000000e+00
2.327918367346938737e+02 0.000000000000000000e+00
2.330583219954648655e+02 0.000000000000000000e+00
2.333335147392290310e+02 0.000000000000000000e+00
2.335744217687074809e+02 0.000000000000000000e+00
2.338570521541950029e+02 0.000000000000000000e+00
2.341235374149659947e+02 0.000000000000000000e+00
2.343818594104308488e+02 0.000000000000000000e+00
2.346652154195011235e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.352121541950113510e+02 0.000000000000000000e+00
2.354929705215419631e+02 0.000000000000000000e+00
2.357300680272108764e+02 0.000000000000000000e+00
2.360174149659864042e+02 0.000000000000000000e+00
2.362797278911564547e+02 0.000000000000000000e+00
2.365551020408163367e+02 0.000000000000000000e+00
2.368223129251700811e+02 0.000000000000000000e+00
2.370878911564625753e+02 0.000000000000000000e+00
2.373630839002267692e+02 0.000000000000000000e+00
2.376386394557823110e+02 0.000000000000000000e+00
2.378855328798185838e+02 0.000000000000000000e+00
2.381638095238095332e+02 0.000000000000000000e+00
2.384219501133786707e+02 0.000000000000000000e+00
2.386913378684807299e+02 0.000000000000000000e+00
2.389716099773242490e+02 0.000000000000000000e+00
2.392272108843537524e+02 0.000000000000000000e+00
2.395145578231292518e+02 0.000000000000000000e+00
2.397926530612244846e+02 0.000000000000000000e+00
2.400460770975056732e+02 0.000000000000000000e+00
2.403227210884353724e+02 0.000000000000000000e+00
2.405913832199546505e+02 0.000000000000000000e+00
2.408633106575963723e+02 0.000000000000000000e+00
2.411219954648526027e+02 0.000000000000000000e+00
2.413917460317460382e+02 0.000000000000000000e+00
2.416767346938775631e+02 0.000000000000000000e+00
2.419466666666666583e+02 0.000000000000000000e+00
2.421839455782312882e+02 0.000000000000000000e+00
2.424714739229025042e+02 0.000000000000000000e+00
2.427401360544217823e+02 0.000000000000000000e+00
2.430075283446712149e+02 0.000000000000000000e+00
2.432814512471655348e+02 0.000000000000000000e+00
2.435584580498866103e+02 0.000000000000000000e+00
2.438234920634920684e+02 0.000000000000000000e+00
2.441044897959183686e+02 0.000000000000000000e+00
2.443579138321995572e+02 0.000000000000000000e+00
2.446338321995464753e+02 0.000000000000000000e+00
2.449017687074830008e+02 0.000000000000000000e+00
2.451735147392290344e+02 0.000000000000000000e+00
2.454514285714285791e+02 0.000000000000000000e+00
2.457251700680272108e+02 0.000000000000000000e+00
2.459871201814058850e+02 0.000000000000000000e+00
2.462728344671201910e+02 0.000000000000000000e+00
2.465298866213151996e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.470652154195011292e+02 0.000000000000000000e+00
2.473367800453514747e+02 0.000000000000000000e+00
2.476054421768707527e+02 0.000000000000000000e+00
2.478779138321995390e+02 0.000000000000000000e+00
2.481460317460317526e+02 0.000000000000000000e+00
2.484181405895691626e+02 0.000000000000000000e+00
2.486668480725623454e+02 0.000000000000000000e+00
2.489474829931972693e+02 0.000000000000000000e+00
2.492175963718820810e+02 0.000000000000000000e+00
2.494777324263038452e+02 0.000000000000000000e+00
2.497630839002267464e+02 0.000000000000000000e+00
2.500404535147392266e+02 0.000000000000000000e+00
2.502944217687074797e+02 0.000000000000000000e+00
2.505648979591836678e+02 0.000000000000000000e+00
2.508174149659863872e+02 0.000000000000000000e+00
2.510922448979591763e+02 0.000000000000000000e+00
2.513585487528344800e+02 0.000000000000000000e+00
2.516112244890000227e+02 0.000000000000000000e+00
2.518800907029478537e+02 0.000000000000000000e+00
2.521538321995464855e+02 0.000000000000000000e+00
2.524194104308390081e+02 0.000000000000000000e+00
2.526964172335600836e+02 0.000000000000000000e+00
2.529578231292516932e+02 0.000000000000000000e+00
2.532101587301587244e+02 0.000000000000000000e+00
2.534820861678004462e+02 0.000000000000000000e+00
2.537527437641723225e+02 0.000000000000000000e+00
2.540261224489795779e+02 0.000000000000000000e+00
2.542726530612245028e+02 0.000000000000000000e+00
2.545520181405895812e+02 0.000000000000000000e+00
2.548174149659863872e+02 0.000000000000000000e+00
2.550951473922902437e+02 0.000000000000000000e+00
2.553507482993197186e+02 0.000000000000000000e+00
2.556137868480725501e+02 0.000000000000000000e+00
2.558572335600906911e+02 0.000000000000000000e+00
2.561347845804988879e+02 0.000000000000000000e+00
2.563998185941043175e+02 0.000000000000000000e+00
2.566797278911564604e+02 0.000000000000000000e+00
2.569462131519274521e+02 0.000000000000000000e+00
2.572097959183673197e+02 0.000000000000000000e+00
2.574904308390022720e+02 0.000000000000000000e+00
2.577487528344670977e+02 0.000000000000000000e+00
2.580125170068027387e+02 0.000000000000000000e+00
2.582960544217687016e+02 0.000000000000000000e+00
2.585632653061224460e+02 0.000000000000000000e+00
2.588157823129251938e+02 0.000000000000000000e+00
2.591094784580498640e+02 0.000000000000000000e+00
2.593552834467120078e+02 0.000000000000000000e+00
2.596217687074829996e+02 0.000000000000000000e+00
2.598815419501133874e+02 0.000000000000000000e+00
2.601592743764172155e+02 0.000000000000000000e+00
2.604344671201814094e+02 0.000000000000000000e+00
2.607281632653061365e+02 0.000000000000000000e+00
2.609984580498866080e+02 0.000000000000000000e+00
2.612581632650000074e+02 0.000000000000000000e+00
2.615056689342403615e+02 0.000000000000000000e+00
2.617957369614512686e+02 0.000000000000000000e+00
2.620582312925170072e+02 0.000000000000000000e+00
2.623252607709750350e+02 0.000000000000000000e+00
2.625971882086167852e+02 0.000000000000000000e+00
2.628533333333333530e+02 0.000000000000000000e+00
2.631321541950113101e+02 0.000000000000000000e+00
2.633919274376416979e+02 0.000000000000000000e+00
2.636663945578231392e+02 0.000000000000000000e+00
2.639332426303855073e+02 0.000000000000000000e+00
2.641930158730158951e+02 0.000000000000000000e+00
2.644444444444444571e+02 0.000000000000000000e+00
2.647196371882085941e+02 0.000000000000000000e+00
2.649687074829931817e+02 0.000000000000000000e+00
2.652640362811791306e+02 0.000000000000000000e+00
2.655336734690000071e+02 0.000000000000000000e+00
2.657852154195011281e+02 0.000000000000000000e+00
2.660627664399092964e+02 0.000000000000000000e+00
2.663279818594104427e+02 0.000000000000000000e+00
2.665960997732426563e+02 0.000000000000000000e+00
2.668627664399093078e+02 0.000000000000000000e+00
2.671283446712018304e+02 0.000000000000000000e+00
2.673977324263038327e+02 0.000000000000000000e+00
2.676678458049886444e+02 0.000000000000000000e+00
2.679170975056689485e+02 0.000000000000000000e+00
2.681948299319727766e+02 0.000000000000000000e+00
2.684408163265306371e+02 0.000000000000000000e+00
2.687276190476190436e+02 0.000000000000000000e+00
2.689982766439909483e+02 0.000000000000000000e+00
2.692712925170068274e+02 0.000000000000000000e+00
2.695432199546485208e+02 0.000000000000000000e+00
2.698175056689342455e+02 0.000000000000000000e+00
2.700763718820861641e+02 0.000000000000000000e+00
2.703428571428571558e+02 0.000000000000000000e+00
2.706095238095238074e+02 0.000000000000000000e+00
2.708738321995464844e+02 0.000000000000000000e+00
2.711479365079364925e+02 0.000000000000000000e+00
2.713997278911564877e+02 0.000000000000000000e+00
2.716756462585033773e+02 0.000000000000000000e+00
2.719323356009070380e+02 0.000000000000000000e+00
2.722153287981859648e+02 0.000000000000000000e+00
2.724787301587301727e+02 0.000000000000000000e+00
2.727247165532879762e+02 0.000000000000000000e+00
2.729979138321995720e+02 0.000000000000000000e+00
2.732723809523809564e+02 0.000000000000000000e+00
2.735370521541950097e+02 0.000000000000000000e+00
2.738100680272108889e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.743492063492063266e+02 0.000000000000000000e+00
2.746104308390022766e+02 0.000000000000000000e+00
2.748807256235827481e+02 0.000000000000000000e+00
2.751444897959183891e+02 0.000000000000000000e+00
2.754136961451247316e+02 0.000000000000000000e+00
2.756624036281178860e+02 0.000000000000000000e+00
2.759437641723355910e+02 0.000000000000000000e+00
2.762093424036281135e+02 0.000000000000000000e+00
2.764725623582766616e+02 0.000000000000000000e+00
2.767138321995464594e+02 0.000000000000000000e+00
2.769861224489795859e+02 0.000000000000000000e+00
2.772544217687074593e+02 0.000000000000000000e+00
2.775334240362811897e+02 0.000000000000000000e+00
2.778039002267573778e+02 0.000000000000000000e+00
2.780805442176870770e+02 0.000000000000000000e+00
2.783541043083900490e+02 0.000000000000000000e+00
2.786184126984127261e+02 0.000000000000000000e+00
2.788858049886621302e+02 0.000000000000000000e+00
2.791571428569999966e+02 0.000000000000000000e+00
2.794095238095238187e+02 0.000000000000000000e+00
2.796721995464852739e+02 0.000000000000000000e+00
2.799265306122449033e+02 0.000000000000000000e+00
2.802185941043084085e+02 0.000000000000000000e+00
2.804870748299319985e+02 0.000000000000000000e+00
2.807593650793650681e+02 0.000000000000000000e+00
2.810175056689342341e+02 0.000000000000000000e+00
2.812751020408163072e+02 0.000000000000000000e+00
2.815404988662131700e+02 0.000000000000000000e+00
2.818077097505669144e+02 0.000000000000000000e+00
2.820556916099773161e+02 0.000000000000000000e+00
2.823399546485260885e+02 0.000000000000000000e+00
2.826098866213151837e+02 0.000000000000000000e+00
2.828752834467120465e+02 0.000000000000000000e+00
2.831312471655328977e+02 0.000000000000000000e+00
2.833984580498866421e+02 0.000000000000000000e+00
2.836625850340136026e+02 0.000000000000000000e+00
2.839381405895691728e+02 0.000000000000000000e+00
2.841886621315192656e+02 0.000000000000000000e+00
2.844703854875283469e+02 0.000000000000000000e+00
2.847435827664398857e+02 0.000000000000000000e+00
2.850048072562358357e+02 0.000000000000000000e+00
2.852829024943310401e+02 0.000000000000000000e+00
2.855399546485260771e+02 0.000000000000000000e+00
2.857879365079365357e+02 0.000000000000000000e+00
2.860555102040816564e+02 0.000000000000000000e+00
2.863223582766439677e+02 0.000000000000000000e+00
2.866113378684807458e+02 0.000000000000000000e+00
2.868767346938775518e+02 0.000000000000000000e+00
2.871535600907029675e+02 0.000000000000000000e+00
2.874165986394557990e+02 0.000000000000000000e+00
2.876801814058956666e+02 0.000000000000000000e+00
2.879334240362811670e+02 0.000000000000000000e+00
2.882129705215419335e+02 0.000000000000000000e+00
2.884867346930000167e+02 0.000000000000000000e+00
2.887686167800453632e+02 0.000000000000000000e+00
2.890120634920634757e+02 0.000000000000000000e+00
2.892948752834466859e+02 0.000000000000000000e+00
2.895508390022675940e+02 0.000000000000000000e+00
2.898118820861678273e+02 0.000000000000000000e+00
2.900836734690000185e+02 0.000000000000000000e+00
2.903531972789115798e+02 0.000000000000000000e+00
2.906086167800453381e+02 0.000000000000000000e+00
2.908912471655328886e+02 0.000000000000000000e+00
2.911555555555555657e+02 0.000000000000000000e+00
2.914227664399093101e+02 0.000000000000000000e+00
2.916671201814058918e+02 0.000000000000000000e+00
2.919584580498866444e+02 0.000000000000000000e+00
2.922091836729999841e+02 0.000000000000000000e+00
2.924816326530612400e+02 0.000000000000000000e+00
2.927339682539682713e+02 0.000000000000000000e+00
2.929962811791383501e+02 0.000000000000000000e+00
2.932633106575963780e+02 0.000000000000000000e+00
2.935508390022675940e+02 0.000000000000000000e+00
2.938020408159999874e+02 0.000000000000000000e+00
2.940518820861677796e+02 0.000000000000000000e+00
2.943205442176870861e+02 0.000000000000000000e+00
2.945756009070294681e+02 0.000000000000000000e+00
2.948556916099773275e+02 0.000000000000000000e+00
2.951312471655328977e+02 0.000000000000000000e+00
2.953991836734693948e+02 0.000000000000000000e+00
2.956888888888888687e+02 0.000000000000000000e+00
2.959350566893423888e+02 0.000000000000000000e+00
2.961904761904762040e+02 0.000000000000000000e+00
2.964460770975056789e+02 0.000000000000000000e+00
2.967149206349206452e+02 0.000000000000000000e+00
2.969846938769999838e+02 0.000000000000000000e+00
2.972549659863945521e+02 0.000000000000000000e+00
2.975227210884353894e+02 0.000000000000000000e+00
2.977915646258503557e+02 0.000000000000000000e+00
2.980355555555555611e+02 0.000000000000000000e+00
2.983082086167800639e+02 0.000000000000000000e+00
2.985540816320000204e+02 0.000000000000000000e+00
2.988290249433106851e+02 0.000000000000000000e+00
2.990846258503401600e+02 0.000000000000000000e+00
2.993610884353741426e+02 0.000000000000000000e+00
2.996308390022675781e+02 0.000000000000000000e+00
2.999009523809523898e+02 0.000000000000000000e+00
3.001558276643991121e+02 0.000000000000000000e+00
3.004096145124716486e+02 0.000000000000000000e+00
3.006719274376417275e+02 0.000000000000000000e+00
3.009264399092970734e+02 0.000000000000000000e+00
3.011912925170067865e+02 0.000000000000000000e+00
3.014516099773242672e+02 0.000000000000000000e+00
3.017258956916099919e+02 0.000000000000000000e+00
3.019833106575963484e+02 0.000000000000000000e+00
3.022345578231292507e+02 0.000000000000000000e+00
3.024970521541949893e+02 0.000000000000000000e+00
3.027678911564626105e+02 0.000000000000000000e+00
3.030345578231292620e+02 0.000000000000000000e+00
3.032989795909999771e+02 0.000000000000000000e+00
3.035724263038548543e+02 0.000000000000000000e+00
3.038410884353741608e+02 0.000000000000000000e+00
3.041093877551020341e+02 0.000000000000000000e+00
3.043606349206349364e+02 0.000000000000000000e+00
3.046142403628118132e+02 0.000000000000000000e+00
3.048854421768707539e+02 0.000000000000000000e+00
3.051555555555555657e+02 0.000000000000000000e+00
3.054053514739229058e+02 0.000000000000000000e+00
3.056743764172335318e+02 0.000000000000000000e+00
3.059354195011337652e+02 0.000000000000000000e+00
3.062109750566893354e+02 0.000000000000000000e+00
3.064691156462585013e+02 0.000000000000000000e+00
3.067209070294784397e+02 0.000000000000000000e+00
3.069901133786847822e+02 0.000000000000000000e+00
3.072705668934240180e+02 0.000000000000000000e+00
3.075297959183673697e+02 0.000000000000000000e+00
3.078053514739228831e+02 0.000000000000000000e+00
3.080745578231292257e+02 0.000000000000000000e+00
3.083348752834467064e+02 0.000000000000000000e+00
3.086028117913832034e+02 0.000000000000000000e+00
3.088761904761904589e+02 0.000000000000000000e+00
3.091403174603174762e+02 0.000000000000000000e+00
3.094080725623582566e+02 0.000000000000000000e+00
3.096662131519274226e+02 0.000000000000000000e+00
3.099399546485260544e+02 0.000000000000000000e+00
3.102084353741496443e+02 0.000000000000000000e+00
3.104781859410430798e+02 0.000000000000000000e+00
3.107258049886621052e+02 0.000000000000000000e+00
3.109922902494330970e+02 0.000000000000000000e+00
3.112736507936508019e+02 0.000000000000000000e+00
3.115557369614512595e+02 0.000000000000000000e+00
3.118164172335601165e+02 0.000000000000000000e+00
3.120923356009070062e+02 0.000000000000000000e+00
3.123633560090702872e+02 0.000000000000000000e+00
3.126334693877550990e+02 0.000000000000000000e+00
3.128919727891156413e+02 0.000000000000000000e+00
3.131479365079364925e+02 0.000000000000000000e+00
3.134245804988661916e+02 0.000000000000000000e+00
3.136957823129251892e+02 0.000000000000000000e+00
3.139294331065759707e+02 0.000000000000000000e+00
3.142087981859410206e+02 0.000000000000000000e+00
3.144780045351474200e+02 0.000000000000000000e+00
3.147568253968253771e+02 0.000000000000000000e+00
3.150204081632653015e+02 0.000000000000000000e+00
3.152645804988662235e+02 0.000000000000000000e+00
3.155383219954648553e+02 0.000000000000000000e+00
3.158147845804988378e+02 0.000000000000000000e+00
3.160916099773242536e+02 0.000000000000000000e+00
3.163624489795918180e+02 0.000000000000000000e+00
3.166231292517006750e+02 0.000000000000000000e+00
3.168997732426303742e+02 0.000000000000000000e+00
3.171541043083900036e+02 0.000000000000000000e+00
3.173964625850339871e+02 0.000000000000000000e+00
3.176761904761904702e+02 0.000000000000000000e+00
3.179479365079365039e+02 0.000000000000000000e+00
3.181997278911564422e+02 0.000000000000000000e+00
3.184861678004535293e+02 0.000000000000000000e+00
3.187486621315192679e+02 0.000000000000000000e+00
3.190214965986394304e+02 0.000000000000000000e+00
3.192745578231292711e+02 0.000000000000000000e+00
3.195180045351473836e+02 0.000000000000000000e+00
3.198013605442176868e+02 0.000000000000000000e+00
3.200678458049886785e+02 0.000000000000000000e+00
3.203141950113378584e+02 0.000000000000000000e+00
3.205995464852607597e+02 0.000000000000000000e+00
3.208611337868480859e+02 0.000000000000000000e+00
3.211345124716553414e+02 0.000000000000000000e+00
3.213942857142857292e+02 0.000000000000000000e+00
3.216477097505668894e+02 0.000000000000000000e+00
3.219209070294784851e+02 0.000000000000000000e+00
3.221895691609977348e+02 0.000000000000000000e+00
3.224522448979591900e+02 0.000000000000000000e+00
3.227261678004535383e+02 0.000000000000000000e+00
3.229870294784580551e+02 0.000000000000000000e+00
3.232502494331066032e+02 0.000000000000000000e+00
3.235100226757369342e+02 0.000000000000000000e+00
3.237757823129251733e+02 0.000000000000000000e+00
3.240304761904761790e+02 0.000000000000000000e+00
3.243051247165532800e+02 0.000000000000000000e+00
3.245634467120181625e+02 0.000000000000000000e+00
3.248312018140589430e+02 0.000000000000000000e+00
3.251007709750566619e+02 0.000000000000000000e+00
3.253659863945578081e+02 0.000000000000000000e+00
3.256511564625850497e+02 0.000000000000000000e+00
3.259033106575963643e+02 0.000000000000000000e+00
3.261487528344671318e+02 0.000000000000000000e+00
3.264186848072562270e+02 0.000000000000000000e+00
3.266820861678004349e+02 0.000000000000000000e+00
3.269498412698412722e+02 0.000000000000000000e+00
3.272195918367347076e+02 0.000000000000000000e+00
3.274839002267573846e+02 0.000000000000000000e+00
3.277485714285714380e+02 0.000000000000000000e+00
3.280125170068027387e+02 0.000000000000000000e+00
3.282717460317460336e+02 0.000000000000000000e+00
3.285467573696145109e+02 0.000000000000000000e+00
3.288061224479999964e+02 0.000000000000000000e+00
3.291045804988661985e+02 0.000000000000000000e+00
3.293560090702947605e+02 0.000000000000000000e+00
3.296301133786848254e+02 0.000000000000000000e+00
3.298971428571428532e+02 0.000000000000000000e+00
3.301411337868480587e+02 0.000000000000000000e+00
3.304199546485260726e+02 0.000000000000000000e+00
3.306851700680272188e+02 0.000000000000000000e+00
3.309456689342403592e+02 0.000000000000000000e+00
3.312195918367347076e+02 0.000000000000000000e+00
3.314815419501133533e+02 0.000000000000000000e+00
3.317563718820861709e+02 0.000000000000000000e+00
3.320145124716553369e+02 0.000000000000000000e+00
3.322626757369614552e+02 0.000000000000000000e+00
3.325277097505668848e+02 0.000000000000000000e+00
3.327940136054421600e+02 0.000000000000000000e+00
3.330765306119999991e+02 0.000000000000000000e+00
3.333458503401360531e+02 0.000000000000000000e+00
3.336107029478458230e+02 0.000000000000000000e+00
3.338648526077097358e+02 0.000000000000000000e+00
3.341329705215419494e+02 0.000000000000000000e+00
3.343871201814059191e+02 0.000000000000000000e+00
3.346570521541950143e+02 0.000000000000000000e+00
3.349200907029478458e+02 0.000000000000000000e+00
3.351807709750567028e+02 0.000000000000000000e+00
3.354548752834467109e+02 0.000000000000000000e+00
3.357186394557822950e+02 0.000000000000000000e+00
3.359776870748299302e+02 0.000000000000000000e+00
3.362300226757369614e+02 0.000000000000000000e+00
3.364800000000000182e+02 0.000000000000000000e+00
3.367609977324262900e+02 0.000000000000000000e+00
3.370396371882086441e+02 0.000000000000000000e+00
3.373075736961451412e+02 0.000000000000000000e+00
3.375760544217687311e+02 0.000000000000000000e+00
3.378478004535147647e+02 0.000000000000000000e+00
3.381113832199546323e+02 0.000000000000000000e+00
3.383769614512471549e+02 0.000000000000000000e+00
3.386260317460317424e+02 0.000000000000000000e+00
3.388896145124716668e+02 0.000000000000000000e+00
3.391559183673469420e+02 0.000000000000000000e+00
3.394061224480000192e+02 0.000000000000000000e+00
3.396734693877551194e+02 0.000000000000000000e+00
3.399457596371881891e+02 0.000000000000000000e+00
3.402118820861678046e+02 0.000000000000000000e+00
3.404740136054421669e+02 0.000000000000000000e+00
3.407290702947846057e+02 0.000000000000000000e+00
3.409893877551020296e+02 0.000000000000000000e+00
3.412740136054421782e+02 0.000000000000000000e+00
3.415325170068027205e+02 0.000000000000000000e+00
3.418084353741496670e+02 0.000000000000000000e+00
3.420649433106576112e+02 0.000000000000000000e+00
3.423381405895691501e+02 0.000000000000000000e+00
3.426086167800453381e+02 0.000000000000000000e+00
3.428794557823129026e+02 0.000000000000000000e+00
3.431375963718820685e+02 0.000000000000000000e+00
3.434095238095238187e+02 0.000000000000000000e+00
3.436633106575963552e+02 0.000000000000000000e+00
3.439401360544217710e+02 0.000000000000000000e+00
3.442006349206349114e+02 0.000000000000000000e+00
3.444582312925169845e+02 0.000000000000000000e+00
3.447258049886621052e+02 0.000000000000000000e+00
3.449999092970521701e+02 0.000000000000000000e+00
3.452404535147392153e+02 0.000000000000000000e+00
3.455193877550000252e+02 0.000000000000000000e+00
3.457734693869999774e+02 0.000000000000000000e+00
3.460673015873015856e+02 0.000000000000000000e+00
3.463207256235827458e+02 0.000000000000000000e+00
3.465977324263038781e+02 0.000000000000000000e+00
3.468526077097505436e+02 0.000000000000000000e+00
3.471071201814058895e+02 0.000000000000000000e+00
3.473785714280000434e+02 0.000000000000000000e+00
3.476468027210884202e+02 0.000000000000000000e+00
3.478956916099773480e+02 0.000000000000000000e+00
3.481754195011337742e+02 0.000000000000000000e+00
3.484448072562358334e+02 0.000000000000000000e+00
3.487189115646258415e+02 0.000000000000000000e+00
3.489801360544217914e+02 0.000000000000000000e+00
3.492368253968253953e+02 0.000000000000000000e+00
3.495047619047618923e+02 0.000000000000000000e+00
3.497785034013605241e+02 0.000000000000000000e+00
3.500408163259999696e+02 0.000000000000000000e+00
3.503109297052154147e+02 0.000000000000000000e+00
3.505931972789115889e+02 0.000000000000000000e+00
3.508596825396825238e+02 0.000000000000000000e+00
3.511183673469387827e+02 0.000000000000000000e+00
3.513944671201813890e+02 0.000000000000000000e+00
3.516487981859410183e+02 0.000000000000000000e+00
3.519332426303855073e+02 0.000000000000000000e+00
3.521734240362811761e+02 0.000000000000000000e+00
3.524346485260770692e+02 0.000000000000000000e+00
3.527042176870748449e+02 0.000000000000000000e+00
3.529839455782312712e+02 0.000000000000000000e+00
3.532408163265305916e+02 0.000000000000000000e+00
3.534898866213151791e+02 0.000000000000000000e+00
3.537674376417233475e+02 0.000000000000000000e+00
3.540399092970521338e+02 0.000000000000000000e+00
3.542984126984126760e+02 0.000000000000000000e+00
3.545696145124716736e+02 0.000000000000000000e+00
3.548219501133787048e+02 0.000000000000000000e+00
3.550991383219954400e+02 0.000000000000000000e+00
3.553610884353741426e+02 0.000000000000000000e+00
3.556148752834467359e+02 0.000000000000000000e+00
3.558688435374149890e+02 0.000000000000000000e+00
3.561532879818594211e+02 0.000000000000000000e+00
3.563987301587301317e+02 0.000000000000000000e+00
3.566971428571428646e+02 0.000000000000000000e+00
3.569474829931972977e+02 0.000000000000000000e+00
3.572195918367347076e+02 0.000000000000000000e+00
3.574779138321995333e+02 0.000000000000000000e+00
3.577589115646258620e+02 0.000000000000000000e+00
3.580085260770974855e+02 0.000000000000000000e+00
3.582788208616780139e+02 0.000000000000000000e+00
3.585367346930000281e+02 0.000000000000000000e+00
3.588221315192743646e+02 0.000000000000000000e+00
3.590653968253968173e+02 0.000000000000000000e+00
3.593445804988662076e+02 0.000000000000000000e+00
3.596243083900226907e+02 0.000000000000000000e+00
3.598635827664398903e+02 0.000000000000000000e+00
3.601307936507936347e+02 0.000000000000000000e+00
3.604067120181405812e+02 0.000000000000000000e+00
3.606610430839002106e+02 0.000000000000000000e+00
3.609420408163265392e+02 0.000000000000000000e+00
3.612107029478457889e+02 0.000000000000000000e+00
3.614804535147392244e+02 0.000000000000000000e+00
3.617422222222222103e+02 0.000000000000000000e+00
3.620107029478458003e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
3.625289795918367304e+02 0.000000000000000000e+00
3.628264852607709940e+02 0.000000000000000000e+00
3.631011337868480950e+02 0.000000000000000000e+00
3.633834013605442124e+02 0.000000000000000000e+00
3.636460770975056676e+02 0.000000000000000000e+00
3.639002267573696372e+02 0.000000000000000000e+00
3.641699773242630158e+02 0.000000000000000000e+00
3.644457142857143026e+02 0.000000000000000000e+00
3.647194557823129344e+02 0.000000000000000000e+00
3.649852154195011167e+02 0.000000000000000000e+00
3.652417233560090608e+02 0.000000000000000000e+00
3.655069387755102071e+02 0.000000000000000000e+00
3.657697959183673220e+02 0.000000000000000000e+00
3.660388208616780048e+02 0.000000000000000000e+00
3.663100226757369455e+02 0.000000000000000000e+00
3.665846712018140465e+02 0.000000000000000000e+00
3.668531519274376365e+02 0.000000000000000000e+00
3.671116553287981787e+02 0.000000000000000000e+00
3.673859410430839034e+02 0.000000000000000000e+00
3.676455328798185747e+02 0.000000000000000000e+00
3.679105668934240612e+02 0.000000000000000000e+00
3.681765079365079600e+02 0.000000000000000000e+00
3.684504308390022516e+02 0.000000000000000000e+00
3.687255102039999883e+02 0.000000000000000000e+00
3.689888435374149935e+02 0.000000000000000000e+00
3.692379138321995242e+02 0.000000000000000000e+00
3.695022222222222013e+02 0.000000000000000000e+00
3.697835827664399062e+02 0.000000000000000000e+00
3.700460770975056448e+02 0.000000000000000000e+00
3.703004081632653310e+02 0.000000000000000000e+00
3.705728798185941173e+02 0.000000000000000000e+00
3.708408163265306143e+02 0.000000000000000000e+00
3.711131065759637409e+02 0.000000000000000000e+00
3.713786848072562634e+02 0.000000000000000000e+00
3.716506122448979568e+02 0.000000000000000000e+00
3.718947845804988788e+02 0.000000000000000000e+00
3.721688888888888869e+02 0.000000000000000000e+00
3.724282993197278984e+02 0.000000000000000000e+00
3.726820861678004349e+02 0.000000000000000000e+00
3.729494784580498958e+02 0.000000000000000000e+00
3.732154195011337947e+02 0.000000000000000000e+00
3.734808163265306007e+02 0.000000000000000000e+00
3.737286167800453427e+02 0.000000000000000000e+00
3.740038095238095366e+02 0.000000000000000000e+00
3.742615873015873262e+02 0.000000000000000000e+00
3.745188208616780230e+02 0.000000000000000000e+00
3.747822222222222308e+02 0.000000000000000000e+00
3.750517913832199497e+02 0.000000000000000000e+00
3.753164625850340030e+02 0.000000000000000000e+00
3.755833106575963711e+02 0.000000000000000000e+00
3.758370975056689076e+02 0.000000000000000000e+00
3.761079365079365289e+02 0.000000000000000000e+00
3.763624489795918180e+02 0.000000000000000000e+00
3.766234920634920513e+02 0.000000000000000000e+00
3.768812698412698410e+02 0.000000000000000000e+00
3.771426757369614506e+02 0.000000000000000000e+00
3.774117006802721335e+02 0.000000000000000000e+00
3.776798185941042902e+02 0.000000000000000000e+00
3.779334240362811670e+02 0.000000000000000000e+00
3.782118820861678046e+02 0.000000000000000000e+00
3.784683900226757487e+02 0.000000000000000000e+00
3.787243537414965999e+02 0.000000000000000000e+00
3.789786848072562293e+02 0.000000000000000000e+00
3.792371882086167716e+02 0.000000000000000000e+00
3.795011337868480723e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
3.808391836734693925e+02 0.000000000000000000e+00
3.810942403628117745e+02 0.000000000000000000e+00
3.813612698412698592e+02 0.000000000000000000e+00
3.816244897959183504e+02 0.000000000000000000e+00
3.818897052154194967e+02 0.000000000000000000e+00
3.821411337868480587e+02 0.000000000000000000e+00
3.824099773242630249e+02 0.000000000000000000e+00
3.826635827664399017e+02 0.000000000000000000e+00
3.829286167800453313e+02 0.000000000000000000e+00
3.831938321995464776e+02 0.000000000000000000e+00
3.834606802721088457e+02 0.000000000000000000e+00
3.837313378684807503e+02 0.000000000000000000e+00
3.839896598639455760e+02 0.000000000000000000e+00
3.842541496598639696e+02 0.000000000000000000e+00
3.845213605442177141e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
3.863540816319999749e+02 1.000000000000000000e+00
3.866132653059999598e+02 1.000000000000000000e+00
3.868806122440000195e+02 1.000000000000000000e+00
3.871482993197278688e+02 0.000000000000000000e+00
3.874167800453514587e+02 0.000000000000000000e+00
3.876830839002267339e+02 0.000000000000000000e+00


==> J18.dat <==
2.956916099773242435e-01 0.000000000000000000e+00
7.366893424036281557e-01 0.000000000000000000e+00
1.196371882086167737e+00 0.000000000000000000e+00
1.624852607709750485e+00 0.000000000000000000e+00
2.067120181405895707e+00 0.000000000000000000e+00
2.494331065759637145e+00 0.000000000000000000e+00
2.932789115646258438e+00 0.000000000000000000e+00
3.360181405895691586e+00 0.000000000000000000e+00
3.803174603174602986e+00 0.000000000000000000e+00
4.248163265306122760e+00 0.000000000000000000e+00
4.691882086167800558e+00 0.000000000000000000e+00
5.126893424036281566e+00 0.000000000000000000e+00
5.566802721088435213e+00 0.000000000000000000e+00
5.982947845804988951e+00 0.000000000000000000e+00
6.427392290249432705e+00 0.000000000000000000e+00
6.840090702947845713e+00 0.000000000000000000e+00
7.288526077097505329e+00 0.000000000000000000e+00
7.722448979000000158e+00 0.000000000000000000e+00
8.152199546485260129e+00 0.000000000000000000e+00
8.554739229024942659e+00 0.000000000000000000e+00
8.990657596371882221e+00 0.000000000000000000e+00
9.417505668934239793e+00 0.000000000000000000e+00
9.855782312925169819e+00 0.000000000000000000e+00
1.030000000000000071e+01 0.000000000000000000e+00
1.073306122448979671e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.555446712018140509e+01 0.000000000000000000e+00
1.600725623582766488e+01 0.000000000000000000e+00
1.644952380952381077e+01 0.000000000000000000e+00
1.688707482993197218e+01 0.000000000000000000e+00
1.732498866213152056e+01 0.000000000000000000e+00
1.777541950113378633e+01 0.000000000000000000e+00
1.822675736961451420e+01 0.000000000000000000e+00
1.866938775510203996e+01 0.000000000000000000e+00
1.910784580498866347e+01 0.000000000000000000e+00
1.955337868480725660e+01 0.000000000000000000e+00
1.999183673399999961e+01 0.000000000000000000e+00
2.043374149659863903e+01 0.000000000000000000e+00
2.085714285714285765e+01 0.000000000000000000e+00
2.132879818594104293e+01 0.000000000000000000e+00
2.176428571399999967e+01 0.000000000000000000e+00
2.222367346938775512e+01 0.000000000000000000e+00
2.263201814058956884e+01 0.000000000000000000e+00
2.305578231292517088e+01 0.000000000000000000e+00
2.350113378684807230e+01 0.000000000000000000e+00
2.394521541950113530e+01 0.000000000000000000e+00
2.437569160997732354e+01 0.000000000000000000e+00
2.482739229024943484e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.969868480725623527e+01 0.000000000000000000e+00
3.013024943310657733e+01 0.000000000000000000e+00
3.056852607709750558e+01 0.000000000000000000e+00
3.100353741496598659e+01 0.000000000000000000e+00
3.144272108843537339e+01 0.000000000000000000e+00
3.188353741496598559e+01 0.000000000000000000e+00
3.230476190476190368e+01 0.000000000000000000e+00
3.274321995464852364e+01 0.000000000000000000e+00
3.317857142800000503e+01 0.000000000000000000e+00
3.361469387755101934e+01 0.000000000000000000e+00
3.405061224489796246e+01 0.000000000000000000e+00
3.448453514739229320e+01 0.000000000000000000e+00
3.491428571428571104e+01 0.000000000000000000e+00
3.535612244800000070e+01 0.000000000000000000e+00
3.579700680272108571e+01 0.000000000000000000e+00
3.625814058956915886e+01 0.000000000000000000e+00
3.667857142800000503e+01 0.000000000000000000e+00
3.712857142800000076e+01 0.000000000000000000e+00
3.755863945578231267e+01 0.000000000000000000e+00
3.799927437641723316e+01 0.000000000000000000e+00
3.843392290249433074e+01 0.000000000000000000e+00
3.889759637188208785e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
3.978340136054421805e+01 0.000000000000000000e+00
4.023836734693877304e+01 0.000000000000000000e+00
4.067065759637188194e+01 0.000000000000000000e+00
4.112634920634920377e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
4.245931972789115605e+01 0.000000000000000000e+00
4.291410430839002288e+01 0.000000000000000000e+00
4.335365079365079310e+01 0.000000000000000000e+00
4.380190476190476545e+01 0.000000000000000000e+00
4.423510204081632935e+01 0.000000000000000000e+00
4.467736961451247168e+01 0.000000000000000000e+00
4.512199546485260981e+01 0.000000000000000000e+00
4.556099773242630135e+01 0.000000000000000000e+00
4.600471655328798448e+01 0.000000000000000000e+00
4.642086167800453467e+01 0.000000000000000000e+00
4.686131519274376700e+01 0.000000000000000000e+00
4.730993197278911566e+01 0.000000000000000000e+00
4.774548752834466825e+01 0.000000000000000000e+00
4.817142857100000697e+01 0.000000000000000000e+00
4.861260770975057000e+01 0.000000000000000000e+00
4.904707482993197232e+01 0.000000000000000000e+00
4.948916099773242649e+01 0.000000000000000000e+00
4.993650793650793673e+01 0.000000000000000000e+00
5.035773242630385482e+01 0.000000000000000000e+00
5.078929705215419688e+01 0.000000000000000000e+00
5.122848072562358368e+01 0.000000000000000000e+00
5.166603174603174864e+01 0.000000000000000000e+00
5.209777777777777885e+01 0.000000000000000000e+00
5.253115646258503091e+01 0.000000000000000000e+00
5.296725623582766218e+01 0.000000000000000000e+00
5.339519274376417002e+01 0.000000000000000000e+00
5.382911564625850076e+01 0.000000000000000000e+00
5.425777777777777544e+01 0.000000000000000000e+00
5.470058956916099646e+01 0.000000000000000000e+00
5.512417233560091034e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
5.875392290249433103e+01 0.000000000000000000e+00
5.919201814058956757e+01 0.000000000000000000e+00
5.963736961451247254e+01 0.000000000000000000e+00
6.009142857142857252e+01 0.000000000000000000e+00
6.050104308390022823e+01 0.000000000000000000e+00
6.096126984126983928e+01 0.000000000000000000e+00
6.140317460317460529e+01 0.000000000000000000e+00
6.181823129251700522e+01 0.000000000000000000e+00
6.224653061224489647e+01 0.000000000000000000e+00
6.269605442176870724e+01 0.000000000000000000e+00
6.310512471655329136e+01 0.000000000000000000e+00
6.357369614512471401e+01 0.000000000000000000e+00
6.400612244799999928e+01 0.000000000000000000e+00
6.444027210884354417e+01 0.000000000000000000e+00
6.486512471655328227e+01 0.000000000000000000e+00
6.530630385487528144e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
6.707972789115646606e+01 0.000000000000000000e+00
6.752380952380951840e+01 0.000000000000000000e+00
6.799945578231292131e+01 0.000000000000000000e+00
6.841922902494330572e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
6.930049886621314670e+01 0.000000000000000000e+00
6.976000000000000512e+01 0.000000000000000000e+00
7.017759637188208899e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
7.281106575963718797e+01 0.000000000000000000e+00
7.328689342403627904e+01 0.000000000000000000e+00
7.371791383219954241e+01 0.000000000000000000e+00
7.419011337868481348e+01 0.000000000000000000e+00
7.459210884353741733e+01 0.000000000000000000e+00
7.506884353741496341e+01 0.000000000000000000e+00
7.550816326499999320e+01 0.000000000000000000e+00
7.594467120181406017e+01 0.000000000000000000e+00
7.635755102040816666e+01 0.000000000000000000e+00
7.681650793650793219e+01 0.000000000000000000e+00
7.727564625850340008e+01 0.000000000000000000e+00
7.768943310657596157e+01 0.000000000000000000e+00
7.810430839002268044e+01 0.000000000000000000e+00
7.857904761904761415e+01 0.000000000000000000e+00
7.901326530600000808e+01 0.000000000000000000e+00
7.944453514739228694e+01 0.000000000000000000e+00
7.990911564625849905e+01 0.000000000000000000e+00
8.035773242630385482e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
8.261079365079365289e+01 0.000000000000000000e+00
8.306612244897959840e+01 0.000000000000000000e+00
8.351056689342404127e+01 0.000000000000000000e+00
8.394086167800453779e+01 0.000000000000000000e+00
8.436825396825396695e+01 0.000000000000000000e+00
8.483646258503401327e+01 0.000000000000000000e+00
8.527244897899998932e+01 0.000000000000000000e+00
8.571029478458049766e+01 0.000000000000000000e+00
8.614149659863944919e+01 0.000000000000000000e+00
8.658975056689342864e+01 0.000000000000000000e+00
8.702857142799999224e+01 0.000000000000000000e+00
8.747138321995464594e+01 0.000000000000000000e+00
8.791147392290248774e+01 0.000000000000000000e+00
8.837242630385487985e+01 0.000000000000000000e+00
8.880489795918367690e+01 0.000000000000000000e+00
8.925097505668934161e+01 0.000000000000000000e+00
8.968061224400000242e+01 0.000000000000000000e+00
9.012136054421769416e+01 0.000000000000000000e+00
9.053859410430838750e+01 0.000000000000000000e+00
9.099555555555555486e+01 0.000000000000000000e+00
9.142312925170068638e+01 0.000000000000000000e+00
9.187210884353741847e+01 0.000000000000000000e+00
9.227537414965986784e+01 0.000000000000000000e+00
9.273433106575963336e+01 0.000000000000000000e+00
9.316136054421768620e+01 0.000000000000000000e+00
9.359328798185940457e+01 0.000000000000000000e+00
9.402285714285714846e+01 0.000000000000000000e+00
9.447256235827664739e+01 0.000000000000000000e+00
9.489306122448979863e+01 0.000000000000000000e+00
9.532299319727890463e+01 0.000000000000000000e+00
9.575401360544218221e+01 0.000000000000000000e+00
9.618848072562357743e+01 0.000000000000000000e+00
9.661768707482993079e+01 0.000000000000000000e+00
9.706757369614511788e+01 0.000000000000000000e+00
9.749242630385487018e+01 0.000000000000000000e+00
9.793596371882085805e+01 0.000000000000000000e+00
9.835555555555555429e+01 0.000000000000000000e+00
9.879637188208616294e+01 0.000000000000000000e+00
9.924698412698413108e+01 0.000000000000000000e+00
9.965605442176870099e+01 0.000000000000000000e+00
1.000854421768707425e+02 0.000000000000000000e+00
1.005307936507936546e+02 0.000000000000000000e+00
1.009344217687074803e+02 0.000000000000000000e+00
1.013897505668934258e+02 0.000000000000000000e+00
1.017882993197278978e+02 0.000000000000000000e+00
1.022165986394557819e+02 0.000000000000000000e+00
1.026499773242630340e+02 0.000000000000000000e+00
1.030791836734693874e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.039443083900226696e+02 0.000000000000000000e+00
1.043602721088435317e+02 0.000000000000000000e+00
1.047845804988662195e+02 0.000000000000000000e+00
1.052275510200000070e+02 0.000000000000000000e+00
1.056575056689342347e+02 0.000000000000000000e+00
1.060674829931972738e+02 0.000000000000000000e+00
1.065284353741496659e+02 0.000000000000000000e+00
1.069431292517006824e+02 0.000000000000000000e+00
1.073933786848072600e+02 0.000000000000000000e+00
1.078285714279999894e+02 0.000000000000000000e+00
1.082746485260771010e+02 0.000000000000000000e+00
1.087009523809523870e+02 0.000000000000000000e+00
1.091455782312925180e+02 0.000000000000000000e+00
1.095813151927437588e+02 0.000000000000000000e+00
1.100094331065759690e+02 0.000000000000000000e+00
1.104448072562358334e+02 0.000000000000000000e+00
1.108959637188208660e+02 0.000000000000000000e+00
1.113168253968253936e+02 0.000000000000000000e+00
1.117841269841269849e+02 0.000000000000000000e+00
1.122163265300000035e+02 0.000000000000000000e+00
1.126425396825396774e+02 0.000000000000000000e+00
1.130836734689999901e+02 0.000000000000000000e+00
1.135230839002267516e+02 0.000000000000000000e+00
1.139490249433106612e+02 0.000000000000000000e+00
1.143903854875283486e+02 0.000000000000000000e+00
1.148253968253968225e+02 0.000000000000000000e+00
1.152727437641723327e+02 0.000000000000000000e+00
1.156914285714285739e+02 0.000000000000000000e+00
1.161467573696145195e+02 0.000000000000000000e+00
1.165716099773242576e+02 0.000000000000000000e+00
1.170214285710000013e+02 0.000000000000000000e+00
1.174256689342403632e+02 0.000000000000000000e+00
1.178693877551020393e+02 0.000000000000000000e+00
1.183091156462585047e+02 0.000000000000000000e+00
1.187464852607709815e+02 0.000000000000000000e+00
1.191704308390022646e+02 0.000000000000000000e+00
1.196145124716553312e+02 0.000000000000000000e+00
1.200333786848072606e+02 0.000000000000000000e+00
1.204711111111111137e+02 0.000000000000000000e+00
1.209055782312925231e+02 0.000000000000000000e+00
1.213433106575963762e+02 0.000000000000000000e+00
1.217732426303854822e+02 0.000000000000000000e+00
1.221968253968254032e+02 0.000000000000000000e+00
1.226443537414966016e+02 0.000000000000000000e+00
1.230684807256235871e+02 0.000000000000000000e+00
1.234746485260771038e+02 0.000000000000000000e+00
1.239412244897959141e+02 0.000000000000000000e+00
1.243455782312925209e+02 0.000000000000000000e+00
1.247780498866213179e+02 0.000000000000000000e+00
1.252177777777777834e+02 0.000000000000000000e+00
1.256535147392290241e+02 0.000000000000000000e+00
1.260497052154195075e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.269222675736961463e+02 0.000000000000000000e+00
1.273707029478457997e+02 0.000000000000000000e+00
1.277806802721088388e+02 0.000000000000000000e+00
1.282207709750566949e+02 0.000000000000000000e+00
1.286432653061224585e+02 0.000000000000000000e+00
1.290958730158730248e+02 0.000000000000000000e+00
1.295301587301587176e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.303902040816326462e+02 0.000000000000000000e+00
1.308402721088435499e+02 0.000000000000000000e+00
1.312433560090702827e+02 0.000000000000000000e+00
1.317023129251700766e+02 0.000000000000000000e+00
1.321244897949999881e+02 0.000000000000000000e+00
1.325590929705215331e+02 0.000000000000000000e+00
1.330006349206349228e+02 0.000000000000000000e+00
1.334385487528344640e+02 0.000000000000000000e+00
1.338938775510000028e+02 0.000000000000000000e+00
1.343185487528344595e+02 0.000000000000000000e+00
1.347490249433106442e+02 0.000000000000000000e+00
1.351920181405895676e+02 0.000000000000000000e+00
1.356359183673469317e+02 0.000000000000000000e+00
1.360827210884353633e+02 0.000000000000000000e+00
1.364899773242630374e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.391575510204081638e+02 0.000000000000000000e+00
1.396101587301587301e+02 0.000000000000000000e+00
1.400415419501133840e+02 0.000000000000000000e+00
1.404829024943310571e+02 0.000000000000000000e+00
1.409106575963718910e+02 0.000000000000000000e+00
1.413801360544217687e+02 0.000000000000000000e+00
1.418062585034013523e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.426875283446711933e+02 0.000000000000000000e+00
1.431482993197278972e+02 0.000000000000000000e+00
1.435896598639455704e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.444509750566893445e+02 0.000000000000000000e+00
1.448861678004535065e+02 0.000000000000000000e+00
1.453291609977324299e+02 0.000000000000000000e+00
1.457777777777777715e+02 0.000000000000000000e+00
1.462245804988662030e+02 0.000000000000000000e+00
1.466762811791383285e+02 0.000000000000000000e+00
1.470753741496598650e+02 0.000000000000000000e+00
1.475069387755102071e+02 0.000000000000000000e+00
1.479655328798185963e+02 0.000000000000000000e+00
1.484415419501133897e+02 0.000000000000000000e+00
1.488578684807256138e+02 0.000000000000000000e+00
1.493092063492063630e+02 0.000000000000000000e+00
1.497440362811791488e+02 0.000000000000000000e+00
1.501944671201814003e+02 0.000000000000000000e+00
1.506300226757369671e+02 0.000000000000000000e+00
1.510840816326530671e+02 0.000000000000000000e+00
1.515296145124716531e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.533044897959183572e+02 0.000000000000000000e+00
1.537545578231292609e+02 0.000000000000000000e+00
1.541839455782312882e+02 0.000000000000000000e+00
1.546314739229025008e+02 0.000000000000000000e+00
1.550568707482993318e+02 0.000000000000000000e+00
1.555020408163265415e+02 0.000000000000000000e+00
1.559506575963718831e+02 0.000000000000000000e+00
1.563980045351473791e+02 0.000000000000000000e+00
1.568223129251700811e+02 0.000000000000000000e+00
1.572595011337868414e+02 0.000000000000000000e+00
1.576887755099999993e+02 0.000000000000000000e+00
1.581340589569161068e+02 0.000000000000000000e+00
1.585467573696145109e+02 0.000000000000000000e+00
1.590167800453514815e+02 0.000000000000000000e+00
1.594309297052154193e+02 0.000000000000000000e+00
1.598610430839002277e+02 0.000000000000000000e+00
1.603040362811791510e+02 0.000000000000000000e+00
1.607658956916099839e+02 0.000000000000000000e+00
1.611894784580498765e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.620645804988662064e+02 0.000000000000000000e+00
1.625233560090702838e+02 0.000000000000000000e+00
1.629465759637188285e+02 0.000000000000000000e+00
1.633948299319727937e+02 0.000000000000000000e+00
1.638242176870748210e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.651466666666666754e+02 0.000000000000000000e+00
1.655568253968253885e+02 0.000000000000000000e+00
1.660197732426303787e+02 0.000000000000000000e+00
1.664388208616780105e+02 0.000000000000000000e+00
1.668968707482993068e+02 0.000000000000000000e+00
1.673144671201814049e+02 0.000000000000000000e+00
1.677672562358276593e+02 0.000000000000000000e+00
1.681902947845804874e+02 0.000000000000000000e+00
1.686332879818594108e+02 0.000000000000000000e+00
1.690701133786847947e+02 0.000000000000000000e+00
1.695125623582766536e+02 0.000000000000000000e+00
1.699466666666666583e+02 0.000000000000000000e+00
1.703869387755102025e+02 0.000000000000000000e+00
1.708134240362811909e+02 0.000000000000000000e+00
1.712486167800453529e+02 0.000000000000000000e+00
1.716702040816326473e+02 0.000000000000000000e+00
1.721206349206349273e+02 0.000000000000000000e+00
1.725371428571428680e+02 0.000000000000000000e+00
1.729795918367346985e+02 0.000000000000000000e+00
1.733919274376417263e+02 0.000000000000000000e+00
1.738376417233560005e+02 0.000000000000000000e+00
1.742788208616780139e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.765086621315192872e+02 0.000000000000000000e+00
1.769295238095238005e+02 0.000000000000000000e+00
1.773703401360544092e+02 0.000000000000000000e+00
1.778100680272108889e+02 0.000000000000000000e+00
1.782441723356008936e+02 0.000000000000000000e+00
1.786846258503401259e+02 0.000000000000000000e+00
1.791140136054421816e+02 0.000000000000000000e+00
1.795397732426303889e+02 0.000000000000000000e+00
1.800005442176870645e+02 0.000000000000000000e+00
1.804166893424036289e+02 0.000000000000000000e+00
1.808571428571428612e+02 0.000000000000000000e+00
1.812926984126983996e+02 0.000000000000000000e+00
1.817246258503401464e+02 0.000000000000000000e+00
1.821476643990929745e+02 0.000000000000000000e+00
1.825959183673469397e+02 0.000000000000000000e+00
1.830242176870748381e+02 0.000000000000000000e+00
1.834918820861678057e+02 0.000000000000000000e+00
1.839134693877551001e+02 0.000000000000000000e+00
1.843762358276644022e+02 0.000000000000000000e+00
1.847987301587301658e+02 0.000000000000000000e+00
1.852477097505668837e+02 0.000000000000000000e+00
1.856683900226757373e+02 0.000000000000000000e+00
1.861177324263038599e+02 0.000000000000000000e+00
1.865482086167800446e+02 0.000000000000000000e+00
1.869979138321995435e+02 0.000000000000000000e+00
1.874376417233560232e+02 0.000000000000000000e+00
1.878692063492063369e+02 0.000000000000000000e+00
1.882964172335600779e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.935684353741496579e+02 0.000000000000000000e+00
1.940204988662131598e+02 0.000000000000000000e+00
1.944660317460317458e+02 0.000000000000000000e+00
1.949268027210884213e+02 0.000000000000000000e+00
1.953442176870748312e+02 0.000000000000000000e+00
1.958064399092970405e+02 0.000000000000000000e+00
1.962456235827664273e+02 0.000000000000000000e+00
1.966949659863945499e+02 0.000000000000000000e+00
1.971332426303854959e+02 0.000000000000000000e+00
1.975978231292517080e+02 0.000000000000000000e+00
1.980237641723356035e+02 0.000000000000000000e+00
1.984707482993197232e+02 0.000000000000000000e+00
1.989193650793650932e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.006800907029478367e+02 0.000000000000000000e+00
2.011361451247165633e+02 0.000000000000000000e+00
2.015675283446711887e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.023152834467120158e+02 0.000000000000000000e+00
2.027522902494331163e+02 0.000000000000000000e+00
2.032208616780045247e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.060683900226757430e+02 0.000000000000000000e+00
2.065061224489795961e+02 0.000000000000000000e+00
2.069447619047619185e+02 0.000000000000000000e+00
2.074020408159999818e+02 0.000000000000000000e+00
2.078260317460317594e+02 0.000000000000000000e+00
2.082918820861677887e+02 0.000000000000000000e+00


==> J19.dat <==
8.707482993197278309e-02 0.000000000000000000e+00
2.933333333333333348e-01 0.000000000000000000e+00
5.073922902494331089e-01 0.000000000000000000e+00
7.116553287981859377e-01 0.000000000000000000e+00
9.017687074829932037e-01 0.000000000000000000e+00
1.131791383219954650e+00 0.000000000000000000e+00
1.353832199546485260e+00 0.000000000000000000e+00
1.549387755102040742e+00 0.000000000000000000e+00
1.762176870748299429e+00 0.000000000000000000e+00
1.971882086167800363e+00 0.000000000000000000e+00
2.172879818594104506e+00 0.000000000000000000e+00
2.392743764172335474e+00 0.000000000000000000e+00
2.596462585034013504e+00 0.000000000000000000e+00
2.790929705215419609e+00 0.000000000000000000e+00
2.997913832199546658e+00 0.000000000000000000e+00
3.199727891000000213e+00 0.000000000000000000e+00
3.413333333333333552e+00 0.000000000000000000e+00
3.611972789115646343e+00 0.000000000000000000e+00
3.825850340136054406e+00 0.000000000000000000e+00
4.073106575963718612e+00 0.000000000000000000e+00
4.255419501133786753e+00 0.000000000000000000e+00
4.456417233560090452e+00 0.000000000000000000e+00
4.660498866213152347e+00 0.000000000000000000e+00
4.875827664399093209e+00 0.000000000000000000e+00
5.073922902494331311e+00 0.000000000000000000e+00
5.293786848072562279e+00 0.000000000000000000e+00
5.506757369614512676e+00 0.000000000000000000e+00
5.695238095238095433e+00 0.000000000000000000e+00
5.922539682539682104e+00 0.000000000000000000e+00
6.118820861678004874e+00 0.000000000000000000e+00
6.339954648526076930e+00 0.000000000000000000e+00
6.550566893424035975e+00 0.000000000000000000e+00
6.757732426303855178e+00 0.000000000000000000e+00
6.961088435374149341e+00 0.000000000000000000e+00
7.160090702947845998e+00 0.000000000000000000e+00
7.365079365079364671e+00 0.000000000000000000e+00
7.576961451247165691e+00 0.000000000000000000e+00
7.781814057999999257e+00 0.000000000000000000e+00
7.993287981859410252e+00 0.000000000000000000e+00
8.195011337868480794e+00 0.000000000000000000e+00
8.414149659863944919e+00 0.000000000000000000e+00
8.617868480725624281e+00 0.000000000000000000e+00
8.816870748299319160e+00 0.000000000000000000e+00
9.038911564625850659e+00 0.000000000000000000e+00
9.223764172335600975e+00 0.000000000000000000e+00
9.456145124716552886e+00 0.000000000000000000e+00
9.644081632653060510e+00 0.000000000000000000e+00
9.875011337868480510e+00 0.000000000000000000e+00
1.008598639455782298e+01 0.000000000000000000e+00
1.028512471600000033e+01 0.000000000000000000e+00
1.050049886621315132e+01 0.000000000000000000e+00
1.071183673469387720e+01 0.000000000000000000e+00
1.091138321995464899e+01 0.000000000000000000e+00
1.112308390022675653e+01 0.000000000000000000e+00
1.133823129199999968e+01 0.000000000000000000e+00
1.154195011337868415e+01 0.000000000000000000e+00
1.174367346938775469e+01 0.000000000000000000e+00
1.193469387755101963e+01 0.000000000000000000e+00
1.215147392290249506e+01 0.000000000000000000e+00
1.236335600907029431e+01 0.000000000000000000e+00
1.257560090702947875e+01 0.000000000000000000e+00
1.280308390022675802e+01 0.000000000000000000e+00
1.301242630385487509e+01 0.000000000000000000e+00
1.321959183673469340e+01 0.000000000000000000e+00
1.342040816326530539e+01 0.000000000000000000e+00
1.361941043083900205e+01 0.000000000000000000e+00
1.383582766439909228e+01 0.000000000000000000e+00
1.404172335600907040e+01 0.000000000000000000e+00
1.423129251700680342e+01 0.000000000000000000e+00
1.446185941043083822e+01 0.000000000000000000e+00
1.466793650793650805e+01 0.000000000000000000e+00
1.487782312925170025e+01 0.000000000000000000e+00
1.509823129251700635e+01 0.000000000000000000e+00
1.529160997732426353e+01 0.000000000000000000e+00
1.548172335600906990e+01 0.000000000000000000e+00
1.571356009070294846e+01 0.000000000000000000e+00
1.592480725599999936e+01 0.000000000000000000e+00
1.614675736961451236e+01 0.000000000000000000e+00
1.632907029478458227e+01 0.000000000000000000e+00
1.651700680272108812e+01 0.000000000000000000e+00
1.674195011337868522e+01 0.000000000000000000e+00
1.694603174603174622e+01 0.000000000000000000e+00
1.716879818594104279e+01 0.000000000000000000e+00
1.737523809523809604e+01 0.000000000000000000e+00
1.756358276599999968e+01 1.000000000000000000e+00
1.780303854799999996e+01 0.000000000000000000e+00
1.799981859410430829e+01 0.000000000000000000e+00
1.821206349206349273e+01 0.000000000000000000e+00
1.842321995464852691e+01 0.000000000000000000e+00
1.862367346938775370e+01 0.000000000000000000e+00
1.885333333333333172e+01 0.000000000000000000e+00
1.904344671201814165e+01 0.000000000000000000e+00
1.926458049886621282e+01 0.000000000000000000e+00
1.948299319727891188e+01 0.000000000000000000e+00
1.967147392290249286e+01 0.000000000000000000e+00
1.986793650793650912e+01 0.000000000000000000e+00
2.006494331065759695e+01 0.000000000000000000e+00
2.028081632653061206e+01 0.000000000000000000e+00
2.050213151927437494e+01 0.000000000000000000e+00
2.071310657596371740e+01 0.000000000000000000e+00
2.092353741496598474e+01 0.000000000000000000e+00
2.112380952380952337e+01 0.000000000000000000e+00
2.134512471655328625e+01 0.000000000000000000e+00
2.155301587300000321e+01 0.000000000000000000e+00
2.176671201814059131e+01 0.000000000000000000e+00
2.197786848072562194e+01 0.000000000000000000e+00
2.218321995464852492e+01 0.000000000000000000e+00
2.237405895691609814e+01 0.000000000000000000e+00
2.258956916099773338e+01 0.000000000000000000e+00
2.281795918367346943e+01 0.000000000000000000e+00
2.299755102040816368e+01 0.000000000000000000e+00
2.319310657596371783e+01 0.000000000000000000e+00
2.341387755102040913e+01 0.000000000000000000e+00
2.361596371882086132e+01 0.000000000000000000e+00
2.382893424036281260e+01 0.000000000000000000e+00
2.404009070294784678e+01 0.000000000000000000e+00
2.427265306122448862e+01 0.000000000000000000e+00
2.445931972789115605e+01 0.000000000000000000e+00
2.465197278911564638e+01 0.000000000000000000e+00
2.486766439909296977e+01 0.000000000000000000e+00
2.507351473900000016e+01 0.000000000000000000e+00
2.525097505668934161e+01 0.000000000000000000e+00
2.549913832199546349e+01 0.000000000000000000e+00
2.570158730100000000e+01 0.000000000000000000e+00
2.591528344671201722e+01 0.000000000000000000e+00
2.612027210884353678e+01 0.000000000000000000e+00
2.632308390022675582e+01 0.000000000000000000e+00
2.655129251700680371e+01 0.000000000000000000e+00
2.676063492063492077e+01 0.000000000000000000e+00
2.694621315192743793e+01 0.000000000000000000e+00
2.717242630385487701e+01 0.000000000000000000e+00
2.742331065759637099e+01 0.000000000000000000e+00
2.759945578231292629e+01 0.000000000000000000e+00
2.780625850340135941e+01 0.000000000000000000e+00
2.799986394500000131e+01 0.000000000000000000e+00
2.821115646258503418e+01 0.000000000000000000e+00
2.843646258503401469e+01 0.000000000000000000e+00
2.862857142857142989e+01 0.000000000000000000e+00
2.883011337868480695e+01 0.000000000000000000e+00
2.905746031699999676e+01 0.000000000000000000e+00
2.927419501133786994e+01 0.000000000000000000e+00
2.946648526077097330e+01 0.000000000000000000e+00
2.967727891156462761e+01 0.000000000000000000e+00
2.986920634920634754e+01 0.000000000000000000e+00
3.010340136054421833e+01 0.000000000000000000e+00
3.028789115646258523e+01 0.000000000000000000e+00
3.050866213151927298e+01 0.000000000000000000e+00
3.070784580498866134e+01 0.000000000000000000e+00
3.092897959183673606e+01 0.000000000000000000e+00
3.113687074829931944e+01 0.000000000000000000e+00
3.134167800453514729e+01 0.000000000000000000e+00
3.155120181405895607e+01 0.000000000000000000e+00
3.177142857142857224e+01 0.000000000000000000e+00
3.196444444444444599e+01 0.000000000000000000e+00
3.218993197278911822e+01 0.000000000000000000e+00
3.238494331065759724e+01 0.000000000000000000e+00
3.259736961451247339e+01 0.000000000000000000e+00
3.279056689342403530e+01 0.000000000000000000e+00
3.301170068027210647e+01 0.000000000000000000e+00
3.321088435374149839e+01 0.000000000000000000e+00
3.342712018140589691e+01 0.000000000000000000e+00
3.361723356009070329e+01 0.000000000000000000e+00
3.382693877551020734e+01 0.000000000000000000e+00
3.404081632653061007e+01 0.000000000000000000e+00
3.424253968253968594e+01 0.000000000000000000e+00
3.446911564625850133e+01 0.000000000000000000e+00
3.468263038548752775e+01 0.000000000000000000e+00
3.490049886621315522e+01 0.000000000000000000e+00
3.510258503401360741e+01 0.000000000000000000e+00
3.531356009070294988e+01 0.000000000000000000e+00
3.552526077097505919e+01 0.000000000000000000e+00
3.571464852607709872e+01 0.000000000000000000e+00
3.592385487500000352e+01 0.000000000000000000e+00
3.615746031746031974e+01 0.000000000000000000e+00
3.633759637188208558e+01 0.000000000000000000e+00
3.652770975056689196e+01 0.000000000000000000e+00
3.674775510204081286e+01 0.000000000000000000e+00
3.696562358276644034e+01 0.000000000000000000e+00
3.715446712018140829e+01 0.000000000000000000e+00
3.739011337868480922e+01 0.000000000000000000e+00
3.758802721088435561e+01 0.000000000000000000e+00
3.780190476190476545e+01 0.000000000000000000e+00
3.800671201814058975e+01 0.000000000000000000e+00
3.821151927437641405e+01 0.000000000000000000e+00
3.842521541950113573e+01 0.000000000000000000e+00
3.862657596371882107e+01 0.000000000000000000e+00
3.883972789100000256e+01 0.000000000000000000e+00
3.904925170068027285e+01 0.000000000000000000e+00
3.926693877551020506e+01 0.000000000000000000e+00
3.946081632599999978e+01 0.000000000000000000e+00
3.968707482993197289e+01 0.000000000000000000e+00
3.988634920599999845e+01 0.000000000000000000e+00
4.009487528344671148e+01 0.000000000000000000e+00
4.031854875283446660e+01 0.000000000000000000e+00
4.053188208616779775e+01 0.000000000000000000e+00
4.073433106575964047e+01 0.000000000000000000e+00
4.092861678004535264e+01 0.000000000000000000e+00
4.115065759637187881e+01 0.000000000000000000e+00
4.137106575963719024e+01 0.000000000000000000e+00
4.156916099773242479e+01 0.000000000000000000e+00
4.178376417233560147e+01 0.000000000000000000e+00
4.197333333333333627e+01 0.000000000000000000e+00
4.219863945578231323e+01 0.000000000000000000e+00
4.240707482993197175e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
4.283374149659864116e+01 0.000000000000000000e+00
4.303111111111110887e+01 0.000000000000000000e+00
4.325006802721088661e+01 0.000000000000000000e+00
4.347265306122449147e+01 0.000000000000000000e+00
4.366077097505669258e+01 0.000000000000000000e+00
4.388208616780045190e+01 0.000000000000000000e+00
4.409360544217687305e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
4.451247165532879535e+01 0.000000000000000000e+00
4.472707482993197203e+01 0.000000000000000000e+00
4.492698412698412369e+01 0.000000000000000000e+00
4.513106575963718825e+01 0.000000000000000000e+00
4.533047618999999884e+01 0.000000000000000000e+00
4.553560090702947605e+01 0.000000000000000000e+00
4.574839002267573562e+01 0.000000000000000000e+00
4.595120181405895465e+01 0.000000000000000000e+00
4.615637188208616948e+01 0.000000000000000000e+00
4.636498866213151615e+01 0.000000000000000000e+00
4.656417233560090807e+01 0.000000000000000000e+00
4.679891156462584689e+01 0.000000000000000000e+00
4.699936507936507724e+01 0.000000000000000000e+00
4.721741496598639287e+01 0.000000000000000000e+00
4.742312925170067928e+01 0.000000000000000000e+00
4.763972789115646123e+01 0.000000000000000000e+00
4.783002267573696287e+01 0.000000000000000000e+00
4.805387755102040614e+01 0.000000000000000000e+00
4.827356009070295073e+01 0.000000000000000000e+00
4.846036281100000309e+01 0.000000000000000000e+00
4.868208616780045617e+01 0.000000000000000000e+00
4.886349206349206042e+01 0.000000000000000000e+00
4.911038548752834743e+01 0.000000000000000000e+00
4.932154195011337805e+01 0.000000000000000000e+00
4.949859410430838835e+01 0.000000000000000000e+00
4.972648525999999691e+01 0.000000000000000000e+00
4.994648526077097728e+01 0.000000000000000000e+00
5.014131519274376103e+01 0.000000000000000000e+00
5.037079365079365090e+01 0.000000000000000000e+00
5.056108843500000205e+01 0.000000000000000000e+00
5.077809523799999880e+01 0.000000000000000000e+00
5.099682539682539328e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
5.138920634899999840e+01 0.000000000000000000e+00
5.158476190399999695e+01 0.000000000000000000e+00
5.178884353741496938e+01 0.000000000000000000e+00
5.200430838999999850e+01 0.000000000000000000e+00
5.218938775510203953e+01 0.000000000000000000e+00
5.241632653061224545e+01 0.000000000000000000e+00
5.259546485199999921e+01 0.000000000000000000e+00
5.282743764100000305e+01 0.000000000000000000e+00
5.303274376417233782e+01 0.000000000000000000e+00
5.322231292517006551e+01 0.000000000000000000e+00
5.344834467120181642e+01 0.000000000000000000e+00
5.364444444444444571e+01 0.000000000000000000e+00
5.386884353741496767e+01 0.000000000000000000e+00
5.407129251700680328e+01 0.000000000000000000e+00
5.427165532800000136e+01 0.000000000000000000e+00
5.450684807256235587e+01 0.000000000000000000e+00
5.469120181399999581e+01 0.000000000000000000e+00
5.492244897959183447e+01 0.000000000000000000e+00
5.511002267573696400e+01 0.000000000000000000e+00
5.532099773242630647e+01 0.000000000000000000e+00
5.551147392290249627e+01 0.000000000000000000e+00
5.574712018140589720e+01 0.000000000000000000e+00
5.594975056689342097e+01 0.000000000000000000e+00
5.613342403600000097e+01 0.000000000000000000e+00
5.635827664399092640e+01 0.000000000000000000e+00
5.653696145124716566e+01 0.000000000000000000e+00
5.675428571428571445e+01 0.000000000000000000e+00
5.697015873015872955e+01 0.000000000000000000e+00
5.720380952380952522e+01 0.000000000000000000e+00
5.737741496598639657e+01 0.000000000000000000e+00
5.759455782312925010e+01 0.000000000000000000e+00
5.783655328798185735e+01 0.000000000000000000e+00
5.801233560090702923e+01 0.000000000000000000e+00
5.821442176870748142e+01 0.000000000000000000e+00
5.840575963699999562e+01 0.000000000000000000e+00
5.864616780045351163e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
5.902893424036280834e+01 0.000000000000000000e+00
5.926984126984127244e+01 0.000000000000000000e+00
5.947591836734694226e+01 0.000000000000000000e+00
5.969215419501134079e+01 0.000000000000000000e+00
5.990603174603174352e+01 0.000000000000000000e+00
6.011682539682539783e+01 0.000000000000000000e+00
6.032471655328798477e+01 0.000000000000000000e+00
6.052095237999999711e+01 0.000000000000000000e+00
6.072580498866213361e+01 0.000000000000000000e+00
6.094385487528344925e+01 0.000000000000000000e+00
6.114829931972789012e+01 0.000000000000000000e+00
6.137614512471655104e+01 0.000000000000000000e+00
6.156480725623583083e+01 0.000000000000000000e+00
6.178467120181405647e+01 0.000000000000000000e+00
6.199963718820861658e+01 0.000000000000000000e+00
6.216834467120181529e+01 0.000000000000000000e+00
6.236371882086167773e+01 0.000000000000000000e+00
6.258721088435374469e+01 0.000000000000000000e+00
6.278802721088435135e+01 0.000000000000000000e+00
6.300462585034013330e+01 0.000000000000000000e+00
6.320616780045351391e+01 0.000000000000000000e+00
6.345505668934240617e+01 0.000000000000000000e+00
6.362358276643990962e+01 0.000000000000000000e+00
6.383945578231292473e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
6.488634920634920888e+01 0.000000000000000000e+00
6.508081632653060922e+01 0.000000000000000000e+00
6.532204081599999768e+01 0.000000000000000000e+00
6.554952380899999298e+01 0.000000000000000000e+00
6.573859410400000058e+01 0.000000000000000000e+00
6.594739229024943938e+01 0.000000000000000000e+00
6.617052154195010871e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
6.660113378600000544e+01 0.000000000000000000e+00
6.678385487528345266e+01 0.000000000000000000e+00
6.700721088400000269e+01 0.000000000000000000e+00
6.720870748299319075e+01 0.000000000000000000e+00
6.742585034013605139e+01 0.000000000000000000e+00
6.760934240299999942e+01 0.000000000000000000e+00
6.782730158730159076e+01 0.000000000000000000e+00
6.800993197200000395e+01 0.000000000000000000e+00
6.823183673469387145e+01 0.000000000000000000e+00
6.845097505668934446e+01 0.000000000000000000e+00
6.864399092970521110e+01 0.000000000000000000e+00
6.886240362811791726e+01 0.000000000000000000e+00
6.906104308300000127e+01 0.000000000000000000e+00
6.928199546485261351e+01 0.000000000000000000e+00
6.947501133786848015e+01 0.000000000000000000e+00
6.967709750566893945e+01 0.000000000000000000e+00
6.988027210884354190e+01 0.000000000000000000e+00
7.011120181405895835e+01 0.000000000000000000e+00
7.031782312925170686e+01 0.000000000000000000e+00
7.053097505668934275e+01 0.000000000000000000e+00
7.075065759637188023e+01 0.000000000000000000e+00
7.095056689342403899e+01 0.000000000000000000e+00
7.117024943310657648e+01 0.000000000000000000e+00
7.137197278911564524e+01 0.000000000000000000e+00
7.156879818594104847e+01 0.000000000000000000e+00
7.177396825396824909e+01 0.000000000000000000e+00
7.198784580498866603e+01 0.000000000000000000e+00
7.217346938699999725e+01 0.000000000000000000e+00
7.240435374149659253e+01 0.000000000000000000e+00
7.259809523809524023e+01 0.000000000000000000e+00
7.282013605442176640e+01 0.000000000000000000e+00
7.302104308299999502e+01 0.000000000000000000e+00
7.322467120181406131e+01 0.000000000000000000e+00
7.343909297000000436e+01 0.000000000000000000e+00
7.364063491999999655e+01 0.000000000000000000e+00
7.385596371882085975e+01 0.000000000000000000e+00
7.406965986394557433e+01 0.000000000000000000e+00
7.427668934199999740e+01 0.000000000000000000e+00
7.450267573696145007e+01 0.000000000000000000e+00
7.469460317460317356e+01 0.000000000000000000e+00
7.492208616780045816e+01 0.000000000000000000e+00
7.513487528344671773e+01 0.000000000000000000e+00
7.533278911564626412e+01 0.000000000000000000e+00
7.552780045351474314e+01 0.000000000000000000e+00
7.573841269841270218e+01 0.000000000000000000e+00
7.593995464852608279e+01 0.000000000000000000e+00
7.617070294784581108e+01 0.000000000000000000e+00
7.637823129251700038e+01 0.000000000000000000e+00
7.657922902494331652e+01 0.000000000000000000e+00
7.679836734693877531e+01 0.000000000000000000e+00
7.699120181405895380e+01 0.000000000000000000e+00
7.720743764172335943e+01 0.000000000000000000e+00
7.740108843500000546e+01 0.000000000000000000e+00
7.762485260770975515e+01 0.000000000000000000e+00
7.782494331065760207e+01 0.000000000000000000e+00
7.804226757369615086e+01 0.000000000000000000e+00
7.825705215419500860e+01 0.000000000000000000e+00
7.845877551020407736e+01 0.000000000000000000e+00
7.866721088399999928e+01 0.000000000000000000e+00
7.887927437641722861e+01 0.000000000000000000e+00
7.908916099773242081e+01 0.000000000000000000e+00
7.928145124716553482e+01 0.000000000000000000e+00
7.950947845804988390e+01 0.000000000000000000e+00
7.975147392290249115e+01 0.000000000000000000e+00
7.992290249433106908e+01 0.000000000000000000e+00
8.015401360544217368e+01 0.000000000000000000e+00
8.034267573696145348e+01 0.000000000000000000e+00
8.055310657596372437e+01 0.000000000000000000e+00
8.076662131519275079e+01 0.000000000000000000e+00
8.096326530612245165e+01 0.000000000000000000e+00
8.118258503401359860e+01 0.000000000000000000e+00
8.138793650793650158e+01 0.000000000000000000e+00
8.157714285714286007e+01 0.000000000000000000e+00
8.179519274376417570e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
8.220190476190475692e+01 0.000000000000000000e+00
8.241219954600001074e+01 0.000000000000000000e+00
8.263074829931973397e+01 0.000000000000000000e+00
8.284263038548752434e+01 0.000000000000000000e+00
8.304526077097506231e+01 0.000000000000000000e+00
8.324172335600907502e+01 0.000000000000000000e+00
8.346176870748298882e+01 0.000000000000000000e+00
8.366004535147392573e+01 0.000000000000000000e+00
8.386140589569160397e+01 0.000000000000000000e+00
8.408308390022675383e+01 0.000000000000000000e+00
8.430058956916099078e+01 0.000000000000000000e+00
8.448961451247166110e+01 0.000000000000000000e+00
8.470276643990929699e+01 0.000000000000000000e+00
8.490176870748298654e+01 0.000000000000000000e+00
8.510875283446712558e+01 0.000000000000000000e+00
8.533206349206349728e+01 0.000000000000000000e+00
8.552562358199999437e+01 0.000000000000000000e+00
8.574965986394558115e+01 0.000000000000000000e+00
8.597623582766439654e+01 0.000000000000000000e+00
8.618884353741496795e+01 0.000000000000000000e+00
8.639038548752834856e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
8.680780045351474428e+01 0.000000000000000000e+00
8.701297052154194489e+01 0.000000000000000000e+00
8.721541950113378050e+01 0.000000000000000000e+00
8.743219954648526482e+01 0.000000000000000000e+00
8.762585033999999951e+01 0.000000000000000000e+00
8.784435374149660447e+01 0.000000000000000000e+00
8.804027210884353849e+01 0.000000000000000000e+00
8.825306122448979806e+01 0.000000000000000000e+00
8.847510204081632423e+01 0.000000000000000000e+00
8.867301587301587062e+01 0.000000000000000000e+00
8.888798185941043073e+01 0.000000000000000000e+00
8.909251700600000845e+01 0.000000000000000000e+00
8.930467120181405960e+01 0.000000000000000000e+00
8.951310657596371811e+01 0.000000000000000000e+00
8.970358276643990791e+01 0.000000000000000000e+00
8.991292517006802143e+01 0.000000000000000000e+00
9.013623582766439313e+01 0.000000000000000000e+00
9.031746031746031633e+01 0.000000000000000000e+00
9.052498866213151985e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
9.094058956916099135e+01 0.000000000000000000e+00
9.116317460317459620e+01 0.000000000000000000e+00
9.137015873015873524e+01 0.000000000000000000e+00
9.156408163265305689e+01 0.000000000000000000e+00
9.178267573696145121e+01 0.000000000000000000e+00
9.197950113378685444e+01 0.000000000000000000e+00
9.219791383219954639e+01 0.000000000000000000e+00
9.241523809523809518e+01 0.000000000000000000e+00
9.261460317460317526e+01 0.000000000000000000e+00
9.283809523809523512e+01 0.000000000000000000e+00
9.303528344671201467e+01 0.000000000000000000e+00
9.324752834467119555e+01 0.000000000000000000e+00
9.345487528344671091e+01 0.000000000000000000e+00
9.365823129251700152e+01 0.000000000000000000e+00
9.386140589569160397e+01 0.000000000000000000e+00
9.408126984126984382e+01 0.000000000000000000e+00
9.429006802721087865e+01 0.000000000000000000e+00
9.449578231292517216e+01 0.000000000000000000e+00
9.472018140589568702e+01 0.000000000000000000e+00
9.492045351473922210e+01 0.000000000000000000e+00
9.514231292517007432e+01 0.000000000000000000e+00
9.533460317460317412e+01 0.000000000000000000e+00
9.553736961399999927e+01 0.000000000000000000e+00
9.575020408163265984e+01 0.000000000000000000e+00
9.596390022675737441e+01 0.000000000000000000e+00
9.617850340136054399e+01 0.000000000000000000e+00
9.637047619000000509e+01 0.000000000000000000e+00
9.658829931972789495e+01 0.000000000000000000e+00
9.678702947799999379e+01 0.000000000000000000e+00
9.700807256235827936e+01 0.000000000000000000e+00
9.722158730158730577e+01 0.000000000000000000e+00
9.742258503399999370e+01 0.000000000000000000e+00
9.764535147392290071e+01 0.000000000000000000e+00
9.783981859410431525e+01 0.000000000000000000e+00
9.804789115646258324e+01 0.000000000000000000e+00
9.826117913799998860e+01 0.000000000000000000e+00
9.846639455782313632e+01 0.000000000000000000e+00
9.867954648526077222e+01 0.000000000000000000e+00
9.888072562358276230e+01 0.000000000000000000e+00
9.908829931900000076e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
9.953088435374149867e+01 0.000000000000000000e+00
9.973605442176871350e+01 0.000000000000000000e+00
9.992140589500000658e+01 0.000000000000000000e+00
1.001331519274376376e+02 0.000000000000000000e+00
1.003457596371882090e+02 0.000000000000000000e+00
1.005547392290249462e+02 0.000000000000000000e+00
1.007455782312925123e+02 0.000000000000000000e+00
1.009750566893424093e+02 0.000000000000000000e+00
1.011882086167800452e+02 0.000000000000000000e+00
1.013830385487528360e+02 0.000000000000000000e+00
1.015889342403628177e+02 0.000000000000000000e+00
1.018037188208616755e+02 0.000000000000000000e+00
1.020083446712018116e+02 0.000000000000000000e+00
1.021970068027210914e+02 0.000000000000000000e+00
1.024166893424036289e+02 0.000000000000000000e+00
1.026187755100000061e+02 0.000000000000000000e+00
1.028277551020408112e+02 0.000000000000000000e+00
1.030367346938775484e+02 0.000000000000000000e+00
1.032415419501133726e+02 0.000000000000000000e+00
1.034523356009070341e+02 0.000000000000000000e+00
1.036519274370000119e+02 0.000000000000000000e+00
1.038624489789999927e+02 0.000000000000000000e+00
1.040783673469387764e+02 0.000000000000000000e+00
1.042936961451247129e+02 0.000000000000000000e+00
1.044845351470000026e+02 0.000000000000000000e+00
1.047049433106575975e+02 0.000000000000000000e+00
1.049184580498866239e+02 0.000000000000000000e+00
1.051131065750000033e+02 0.000000000000000000e+00
1.053293424036281181e+02 0.000000000000000000e+00
1.055368707482993216e+02 0.000000000000000000e+00
1.057307029470000117e+02 1.000000000000000000e+00
1.059561904760000033e+02 1.000000000000000000e+00
1.061572335599999946e+02 1.000000000000000000e+00
1.063655328798185877e+02 0.000000000000000000e+00
1.065815873015873052e+02 0.000000000000000000e+00
1.067828117910000003e+02 0.000000000000000000e+00
1.069921088435374088e+02 0.000000000000000000e+00
1.072054421768707471e+02 0.000000000000000000e+00
1.073919274370000068e+02 1.000000000000000000e+00
1.076036281179138285e+02 0.000000000000000000e+00
1.078214965986394560e+02 0.000000000000000000e+00
1.080259863940000002e+02 0.000000000000000000e+00
1.082347392290249388e+02 0.000000000000000000e+00
1.084457142857142884e+02 0.000000000000000000e+00
1.086450793650793685e+02 0.000000000000000000e+00
1.088587755102040830e+02 0.000000000000000000e+00
1.090746485260770982e+02 0.000000000000000000e+00
1.092765532879818551e+02 0.000000000000000000e+00
1.095031292510000043e+02 0.000000000000000000e+00
1.097175510204081661e+02 0.000000000000000000e+00
1.099243537414966028e+02 0.000000000000000000e+00
1.101202267570000117e+02 0.000000000000000000e+00
1.103216326530612292e+02 0.000000000000000000e+00
1.105326077097505646e+02 0.000000000000000000e+00
1.107444897959183692e+02 0.000000000000000000e+00
1.109476643990929716e+02 0.000000000000000000e+00
1.111649886621315204e+02 0.000000000000000000e+00
1.113603628110000017e+02 0.000000000000000000e+00
1.115593650793650795e+02 0.000000000000000000e+00
1.117852154195011281e+02 0.000000000000000000e+00
1.119831292517006744e+02 0.000000000000000000e+00
1.122098866213151922e+02 0.000000000000000000e+00
1.124075283439999993e+02 1.000000000000000000e+00
1.126156916099773184e+02 0.000000000000000000e+00
1.128370521539999913e+02 0.000000000000000000e+00
1.130425850339999982e+02 0.000000000000000000e+00
1.132377324263038503e+02 0.000000000000000000e+00
1.134659410430839017e+02 0.000000000000000000e+00
1.136691156462585042e+02 0.000000000000000000e+00
1.138833560090702974e+02 0.000000000000000000e+00
1.140852607709750544e+02 0.000000000000000000e+00
1.142900680272108787e+02 0.000000000000000000e+00
1.145121088435374190e+02 0.000000000000000000e+00
1.147134693877550973e+02 0.000000000000000000e+00
1.149277097505668905e+02 0.000000000000000000e+00
1.151446712018140630e+02 0.000000000000000000e+00
1.153398639455782302e+02 0.000000000000000000e+00
1.155673469387755148e+02 0.000000000000000000e+00
1.157663945570000124e+02 0.000000000000000000e+00
1.159762358276643965e+02 0.000000000000000000e+00
1.161955555555555577e+02 0.000000000000000000e+00
1.163972789115646265e+02 0.000000000000000000e+00
1.165919274376417292e+02 0.000000000000000000e+00
1.168025396825396882e+02 0.000000000000000000e+00
1.170149659863945573e+02 0.000000000000000000e+00
1.172240816320000079e+02 0.000000000000000000e+00
1.174233106575963745e+02 0.000000000000000000e+00
1.176475283446712012e+02 0.000000000000000000e+00
1.178396371882086129e+02 0.000000000000000000e+00
1.180587755102040859e+02 0.000000000000000000e+00
1.182764625850340110e+02 0.000000000000000000e+00
1.184842176870000117e+02 0.000000000000000000e+00
1.186882539679999979e+02 0.000000000000000000e+00
1.189107482989999909e+02 0.000000000000000000e+00
1.191014965986394571e+02 0.000000000000000000e+00
1.193017687074829922e+02 0.000000000000000000e+00
1.195018594104308391e+02 0.000000000000000000e+00
1.196979591836734755e+02 0.000000000000000000e+00
1.199154648526077125e+02 0.000000000000000000e+00
1.201458503401360502e+02 0.000000000000000000e+00
1.203417687074829985e+02 0.000000000000000000e+00
1.205614512471655360e+02 0.000000000000000000e+00
1.207686167800453489e+02 0.000000000000000000e+00
1.209915646258503443e+02 0.000000000000000000e+00
1.211684353741496665e+02 0.000000000000000000e+00
1.213761451247165581e+02 0.000000000000000000e+00
1.215814965986394611e+02 0.000000000000000000e+00
1.217988208616780099e+02 0.000000000000000000e+00
1.220012244889999948e+02 0.000000000000000000e+00
1.222140589569161051e+02 0.000000000000000000e+00
1.224366439909297100e+02 0.000000000000000000e+00
1.226327437641723321e+02 0.000000000000000000e+00
1.228654875283446728e+02 0.000000000000000000e+00
1.230623129251700618e+02 0.000000000000000000e+00
1.232778231292517006e+02 0.000000000000000000e+00
1.234931519274376370e+02 0.000000000000000000e+00
1.236874376417233492e+02 0.000000000000000000e+00
1.238857142857142861e+02 0.000000000000000000e+00
1.240908843537415009e+02 0.000000000000000000e+00
1.243056689342403587e+02 0.000000000000000000e+00
1.245064852607709724e+02 0.000000000000000000e+00
1.247310657596371897e+02 0.000000000000000000e+00
1.249265759629999906e+02 0.000000000000000000e+00
1.251336054421768722e+02 0.000000000000000000e+00
1.253710657589999897e+02 0.000000000000000000e+00
1.255726077089999961e+02 0.000000000000000000e+00
1.257678004535147380e+02 0.000000000000000000e+00
1.259851247165532868e+02 0.000000000000000000e+00
1.261901133786848135e+02 0.000000000000000000e+00
1.263994557823129270e+02 0.000000000000000000e+00
1.266260317460000095e+02 0.000000000000000000e+00
1.268237641723356006e+02 0.000000000000000000e+00
1.270231292517006807e+02 0.000000000000000000e+00
1.272246712018140613e+02 0.000000000000000000e+00
1.274260317460317395e+02 0.000000000000000000e+00
1.276458956916099794e+02 0.000000000000000000e+00
1.278548752834467166e+02 0.000000000000000000e+00
1.280685714285714312e+02 0.000000000000000000e+00
1.282570068020000065e+02 0.000000000000000000e+00
1.284752834467120124e+02 0.000000000000000000e+00
1.286895238095238199e+02 0.000000000000000000e+00
1.288885260770975094e+02 0.000000000000000000e+00
1.291060317460317322e+02 0.000000000000000000e+00
1.293219047619047615e+02 0.000000000000000000e+00
1.295194557823129173e+02 0.000000000000000000e+00
1.297353287981859467e+02 0.000000000000000000e+00
1.299350566893424173e+02 0.000000000000000000e+00
1.301505668934240418e+02 0.000000000000000000e+00
1.303724263038548656e+02 0.000000000000000000e+00
1.305667120181405778e+02 0.000000000000000000e+00
1.307952380950000020e+02 0.000000000000000000e+00
1.309801360544217630e+02 0.000000000000000000e+00
1.311923809523809439e+02 0.000000000000000000e+00
1.313848979589999999e+02 0.000000000000000000e+00
1.315951020408163288e+02 0.000000000000000000e+00
1.318124263038548634e+02 0.000000000000000000e+00
1.320199546479999810e+02 0.000000000000000000e+00
1.322222222222222285e+02 0.000000000000000000e+00
1.324279365079365220e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.328351927437641677e+02 0.000000000000000000e+00
1.330229478458049925e+02 0.000000000000000000e+00
1.332547845804988640e+02 0.000000000000000000e+00
1.334944217687074968e+02 0.000000000000000000e+00
1.336738321995464958e+02 0.000000000000000000e+00
1.338898866213151848e+02 0.000000000000000000e+00
1.340970521541950120e+02 0.000000000000000000e+00
1.343024036281179008e+02 0.000000000000000000e+00
1.345141043083900172e+02 0.000000000000000000e+00
1.347283446712018247e+02 0.000000000000000000e+00
1.349551020408163140e+02 0.000000000000000000e+00
1.351437641723356080e+02 0.000000000000000000e+00
1.353676190476190584e+02 0.000000000000000000e+00
1.355706122448979727e+02 0.000000000000000000e+00
1.357756009070294851e+02 0.000000000000000000e+00
1.359840362811791294e+02 0.000000000000000000e+00
1.361910204081632685e+02 0.000000000000000000e+00
1.363983673469387838e+02 0.000000000000000000e+00
1.366204081632652958e+02 0.000000000000000000e+00
1.368166893424036346e+02 0.000000000000000000e+00
1.370222222222222115e+02 0.000000000000000000e+00
1.372221315189999871e+02 0.000000000000000000e+00
1.374332879818594222e+02 0.000000000000000000e+00
1.376175963718820867e+02 0.000000000000000000e+00
1.378474376417233600e+02 0.000000000000000000e+00
1.380388208616780048e+02 0.000000000000000000e+00
1.382603174603174523e+02 0.000000000000000000e+00
1.384839909297052145e+02 0.000000000000000000e+00
1.386826303854875277e+02 0.000000000000000000e+00
1.388776417233560210e+02 0.000000000000000000e+00
1.390853514739229126e+02 0.000000000000000000e+00
1.392796371882086248e+02 0.000000000000000000e+00
1.394804535147392244e+02 0.000000000000000000e+00
1.396591383219954707e+02 0.000000000000000000e+00
1.398806349206349182e+02 0.000000000000000000e+00
1.400830839002267680e+02 0.000000000000000000e+00
1.402692063492063426e+02 0.000000000000000000e+00
1.404963265306122366e+02 0.000000000000000000e+00
1.407370521541949984e+02 0.000000000000000000e+00
1.409623582766439824e+02 0.000000000000000000e+00
1.411590022675736975e+02 0.000000000000000000e+00
1.413772335600000076e+02 0.000000000000000000e+00
1.415931065759637306e+02 0.000000000000000000e+00
1.418173242630385573e+02 0.000000000000000000e+00
1.420223129251700698e+02 0.000000000000000000e+00
1.422316553287981833e+02 0.000000000000000000e+00
1.424297505668934321e+02 0.000000000000000000e+00
1.426463492063492140e+02 0.000000000000000000e+00
1.428633106569999995e+02 0.000000000000000000e+00
1.430731972789115787e+02 0.000000000000000000e+00
1.432716553287981753e+02 0.000000000000000000e+00
1.434779138321995333e+02 0.000000000000000000e+00
1.436981405895691637e+02 0.000000000000000000e+00
1.438971428571428532e+02 0.000000000000000000e+00
1.440943310657596328e+02 0.000000000000000000e+00
1.443100226757369740e+02 0.000000000000000000e+00
1.445229931972789075e+02 0.000000000000000000e+00
1.447590022675736918e+02 0.000000000000000000e+00
1.449298866213152053e+02 0.000000000000000000e+00
1.451586394557823212e+02 0.000000000000000000e+00
1.453529251700680334e+02 0.000000000000000000e+00
1.455348752834467234e+02 0.000000000000000000e+00
1.457489342403628143e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.461697959183673561e+02 0.000000000000000000e+00
1.463813151927437559e+02 0.000000000000000000e+00
1.465928344671201842e+02 0.000000000000000000e+00
1.467938321995464719e+02 0.000000000000000000e+00
1.469899319727891225e+02 0.000000000000000000e+00
1.472105215419501008e+02 0.000000000000000000e+00
1.474115192743764169e+02 0.000000000000000000e+00
1.476346485260770862e+02 0.000000000000000000e+00
1.478579591836734721e+02 0.000000000000000000e+00
1.480450340129999915e+02 1.000000000000000000e+00
1.482445351473922983e+02 0.000000000000000000e+00
1.484770975056689224e+02 0.000000000000000000e+00
1.486690249433106601e+02 0.000000000000000000e+00
1.488979591836734642e+02 0.000000000000000000e+00
1.490995011337868448e+02 0.000000000000000000e+00
1.493278911564625844e+02 0.000000000000000000e+00
1.495533786848072566e+02 0.000000000000000000e+00
1.497434920634920559e+02 0.000000000000000000e+00
1.499290702947845944e+02 0.000000000000000000e+00
1.501556462585033955e+02 0.000000000000000000e+00
1.503613605442176890e+02 0.000000000000000000e+00
1.505659863945578252e+02 0.000000000000000000e+00
1.507956462585034103e+02 0.000000000000000000e+00
1.509815873015872967e+02 0.000000000000000000e+00
1.511807709750567028e+02 0.000000000000000000e+00
1.514082539682539732e+02 0.000000000000000000e+00
1.516270294784580415e+02 0.000000000000000000e+00
1.518165986394557763e+02 0.000000000000000000e+00
1.520281179138322045e+02 0.000000000000000000e+00
1.522356462585034080e+02 0.000000000000000000e+00
1.524575056689342318e+02 0.000000000000000000e+00
1.526528798185941014e+02 0.000000000000000000e+00
1.528598639455782404e+02 0.000000000000000000e+00
1.530946031746031792e+02 0.000000000000000000e+00
1.532894331065759559e+02 0.000000000000000000e+00
1.534882539682539573e+02 0.000000000000000000e+00
1.536888888888888971e+02 0.000000000000000000e+00
1.539176417233560130e+02 0.000000000000000000e+00
1.541099319727891270e+02 0.000000000000000000e+00
1.543288888888888835e+02 0.000000000000000000e+00
1.545547392290249320e+02 0.000000000000000000e+00
1.547622675736961355e+02 0.000000000000000000e+00
1.549554648526077187e+02 0.000000000000000000e+00
1.551410430839002288e+02 0.000000000000000000e+00
1.553592743764172326e+02 0.000000000000000000e+00
1.555709750566893490e+02 0.000000000000000000e+00
1.557853968253968162e+02 0.000000000000000000e+00
1.559871201814058850e+02 0.000000000000000000e+00
1.562071655328798272e+02 0.000000000000000000e+00
1.564047165532879831e+02 0.000000000000000000e+00
1.566095238095238074e+02 0.000000000000000000e+00
1.568406349206349262e+02 0.000000000000000000e+00
1.570381859410430820e+02 0.000000000000000000e+00
1.572391836734693982e+02 0.000000000000000000e+00
1.574548752834467109e+02 0.000000000000000000e+00
1.576916099773242763e+02 0.000000000000000000e+00
1.578886167800453393e+02 0.000000000000000000e+00
1.580878004535147454e+02 0.000000000000000000e+00
1.582800907029478594e+02 0.000000000000000000e+00
1.585086621315192872e+02 0.000000000000000000e+00
1.586797278911564604e+02 0.000000000000000000e+00
1.589197278911564695e+02 0.000000000000000000e+00
1.591167346938775609e+02 0.000000000000000000e+00
1.593242630385487644e+02 0.000000000000000000e+00
1.595620861678004587e+02 0.000000000000000000e+00
1.597570975056689235e+02 0.000000000000000000e+00
1.599399546485260828e+02 0.000000000000000000e+00
1.601790476190476227e+02 0.000000000000000000e+00
1.603644444444444446e+02 0.000000000000000000e+00
1.605532879818593983e+02 0.000000000000000000e+00
1.607477551020408271e+02 0.000000000000000000e+00
1.609405895691610056e+02 0.000000000000000000e+00
1.611473922902494280e+02 0.000000000000000000e+00
1.613788662131519231e+02 0.000000000000000000e+00
1.616355555555555554e+02 0.000000000000000000e+00
1.618207256229999871e+02 0.000000000000000000e+00
1.620241269841269798e+02 0.000000000000000000e+00
1.622303854875283378e+02 0.000000000000000000e+00
1.624366439909296957e+02 0.000000000000000000e+00
1.626677551020408146e+02 0.000000000000000000e+00
1.628486167800453472e+02 0.000000000000000000e+00
1.630643083900226884e+02 0.000000000000000000e+00
1.632604535140000053e+02 0.000000000000000000e+00
1.634831746031746036e+02 0.000000000000000000e+00
1.636948752834467200e+02 0.000000000000000000e+00
1.639033106575963643e+02 0.000000000000000000e+00
1.641291609977324129e+02 0.000000000000000000e+00
1.643080725620000067e+02 0.000000000000000000e+00
1.645271655328798204e+02 0.000000000000000000e+00
1.647495691609977371e+02 0.000000000000000000e+00
1.649442176870748256e+02 0.000000000000000000e+00
1.651664399092970541e+02 0.000000000000000000e+00
1.653641723350000063e+02 0.000000000000000000e+00
1.655816780045351493e+02 0.000000000000000000e+00
1.657946485260771112e+02 0.000000000000000000e+00
1.660029024943310674e+02 0.000000000000000000e+00
1.661839455782312882e+02 0.000000000000000000e+00
1.664170521541950052e+02 0.000000000000000000e+00
1.666093424036281192e+02 0.000000000000000000e+00
1.668234013605442101e+02 0.000000000000000000e+00
1.670171428571428578e+02 0.000000000000000000e+00
1.672319274376417297e+02 0.000000000000000000e+00
1.674419954648525959e+02 0.000000000000000000e+00
1.676457142857142912e+02 0.000000000000000000e+00
1.678629931970000086e+02 0.000000000000000000e+00
1.680957823129251665e+02 0.000000000000000000e+00
1.682864399092970586e+02 0.000000000000000000e+00
1.685050340136054388e+02 0.000000000000000000e+00
1.686965986390000012e+02 0.000000000000000000e+00
1.689135600907029584e+02 0.000000000000000000e+00
1.691118367346938669e+02 0.000000000000000000e+00
1.693295238095238062e+02 0.000000000000000000e+00
1.695232199539999840e+02 0.000000000000000000e+00
1.697433106575963677e+02 0.000000000000000000e+00
1.699428571428571502e+02 0.000000000000000000e+00
1.701482993189999888e+02 0.000000000000000000e+00
1.703526530612244869e+02 0.000000000000000000e+00
1.705670748299319825e+02 0.000000000000000000e+00
1.707689795918367395e+02 0.000000000000000000e+00
1.709877551020408077e+02 0.000000000000000000e+00
1.711994557823129242e+02 0.000000000000000000e+00
1.714136961451247032e+02 0.000000000000000000e+00
1.716168707482993057e+02 0.000000000000000000e+00
1.718274829929999896e+02 0.000000000000000000e+00
1.720406349206349148e+02 0.000000000000000000e+00
1.722472562358276775e+02 0.000000000000000000e+00
1.724655328790000226e+02 0.000000000000000000e+00
1.726704761904761938e+02 0.000000000000000000e+00
1.728404535147392380e+02 0.000000000000000000e+00
1.730877097505668871e+02 0.000000000000000000e+00
1.732613151927437514e+02 0.000000000000000000e+00
1.734898866213151791e+02 0.000000000000000000e+00
1.736881632653061160e+02 0.000000000000000000e+00
1.739096598639455920e+02 0.000000000000000000e+00
1.741153741496598570e+02 0.000000000000000000e+00
1.743270748299319735e+02 0.000000000000000000e+00
1.745257142857142867e+02 0.000000000000000000e+00
1.747580952380952510e+02 0.000000000000000000e+00
1.749643537409999965e+02 0.000000000000000000e+00
1.751682539682539641e+02 0.000000000000000000e+00
1.753886621315192826e+02 0.000000000000000000e+00
1.755939229020000028e+02 0.000000000000000000e+00
1.757766893424036141e+02 0.000000000000000000e+00
1.760030839002267555e+02 0.000000000000000000e+00
1.761925623580000035e+02 0.000000000000000000e+00
1.764148752834467189e+02 0.000000000000000000e+00
1.766196825396825432e+02 0.000000000000000000e+00
1.768301133779999930e+02 0.000000000000000000e+00
1.770312925170067899e+02 0.000000000000000000e+00
1.772487981859410411e+02 0.000000000000000000e+00
1.774477097500000013e+02 1.000000000000000000e+00
1.776667573696145155e+02 0.000000000000000000e+00
1.778864399092970530e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.782624943310657670e+02 0.000000000000000000e+00
1.784939682539682622e+02 0.000000000000000000e+00
1.786878911559999779e+02 1.000000000000000000e+00
1.789349659863945590e+02 0.000000000000000000e+00
1.791452154195011417e+02 0.000000000000000000e+00
1.793572789115646344e+02 0.000000000000000000e+00
1.795557369614512595e+02 0.000000000000000000e+00
1.797538321995464798e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.801882993197278893e+02 0.000000000000000000e+00
1.803960090702947809e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.809982766439909199e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.814231292517006864e+02 0.000000000000000000e+00
1.816222222220000049e+02 0.000000000000000000e+00
1.818329251700680231e+02 0.000000000000000000e+00
1.820492517000000134e+02 0.000000000000000000e+00
1.822617687074829860e+02 0.000000000000000000e+00
1.824709297052154113e+02 0.000000000000000000e+00
1.826675736961451264e+02 0.000000000000000000e+00
1.828783673469387736e+02 0.000000000000000000e+00
1.830648526077097529e+02 0.000000000000000000e+00
1.832841723356009140e+02 0.000000000000000000e+00
1.834958730158730020e+02 0.000000000000000000e+00
1.836936054421768745e+02 0.000000000000000000e+00
1.838922448979591877e+02 0.000000000000000000e+00
1.841043083900226804e+02 0.000000000000000000e+00
1.843212698412698387e+02 0.000000000000000000e+00
1.845495691600000043e+02 0.000000000000000000e+00
1.847501133779999805e+02 0.000000000000000000e+00
1.849431292517006682e+02 0.000000000000000000e+00
1.851721541949999903e+02 0.000000000000000000e+00
1.853761904759999766e+02 0.000000000000000000e+00
1.855756916099773264e+02 0.000000000000000000e+00
1.857950113378684875e+02 0.000000000000000000e+00
1.859912925170000051e+02 0.000000000000000000e+00
1.862146031746031838e+02 0.000000000000000000e+00
1.864019954648526038e+02 0.000000000000000000e+00
1.866202267573696076e+02 0.000000000000000000e+00
1.868263038548752775e+02 0.000000000000000000e+00
1.870302040816326610e+02 0.000000000000000000e+00
1.872511564625850440e+02 0.000000000000000000e+00
1.874918820861678057e+02 0.000000000000000000e+00
1.876818140589569168e+02 0.000000000000000000e+00
1.879065759637188080e+02 0.000000000000000000e+00
1.880990476190476102e+02 0.000000000000000000e+00
1.883092970521541929e+02 0.000000000000000000e+00
1.885239002267573767e+02 0.000000000000000000e+00
1.887151020408163333e+02 0.000000000000000000e+00
1.889289795918367361e+02 0.000000000000000000e+00
1.891435827664399199e+02 0.000000000000000000e+00
1.893375056689342273e+02 0.000000000000000000e+00
1.895441269841269900e+02 0.000000000000000000e+00
1.897483900226757498e+02 0.000000000000000000e+00
1.899619047619047478e+02 0.000000000000000000e+00
1.901743310657596453e+02 0.000000000000000000e+00
1.903847619047619162e+02 0.000000000000000000e+00
1.905982766439909426e+02 0.000000000000000000e+00
1.908034467120181432e+02 0.000000000000000000e+00
1.910127891156462567e+02 0.000000000000000000e+00
1.912246712018140613e+02 0.000000000000000000e+00
1.914316553287981719e+02 0.000000000000000000e+00
1.916439002267573812e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.920375510204081593e+02 0.000000000000000000e+00
1.922570521540000072e+02 0.000000000000000000e+00
1.924732879818594142e+02 0.000000000000000000e+00
1.926478004535147477e+02 0.000000000000000000e+00
1.928767346938775518e+02 0.000000000000000000e+00
1.931043990929705103e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.934911564625850247e+02 0.000000000000000000e+00
1.937215419501133908e+02 0.000000000000000000e+00
1.939120181405895664e+02 0.000000000000000000e+00
1.941182766439909244e+02 0.000000000000000000e+00
1.943392290249433074e+02 0.000000000000000000e+00
1.945368707479999841e+02 0.000000000000000000e+00
1.947444897959183550e+02 0.000000000000000000e+00
1.949496598639455840e+02 0.000000000000000000e+00
1.951699319720000005e+02 0.000000000000000000e+00
1.953739682529999868e+02 0.000000000000000000e+00
1.955635374149659924e+02 0.000000000000000000e+00
1.957884807256235717e+02 0.000000000000000000e+00
1.959925623582766434e+02 0.000000000000000000e+00
1.961968253968254032e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.966022675736961389e+02 0.000000000000000000e+00
1.968270294784580585e+02 0.000000000000000000e+00
1.970253061224489670e+02 0.000000000000000000e+00
1.972709297052154227e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.976683900226757373e+02 0.000000000000000000e+00
1.978855328798185838e+02 0.000000000000000000e+00
1.980903401360544080e+02 0.000000000000000000e+00
1.983068027209999968e+02 0.000000000000000000e+00
1.985008616780045259e+02 0.000000000000000000e+00
1.987232653061224426e+02 0.000000000000000000e+00
1.989122902494331129e+02 0.000000000000000000e+00
1.991326984126984030e+02 0.000000000000000000e+00
1.993567346938775415e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.997890249433106646e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.001803174603174682e+02 0.000000000000000000e+00
2.003760544217687141e+02 0.000000000000000000e+00
2.006029931972789200e+02 0.000000000000000000e+00
2.008139682539682553e+02 0.000000000000000000e+00
2.010126530609999804e+02 0.000000000000000000e+00
2.012215873015873058e+02 0.000000000000000000e+00
2.014401814058956859e+02 0.000000000000000000e+00
2.016384580498866228e+02 0.000000000000000000e+00
2.018490702947845818e+02 0.000000000000000000e+00
2.020642176870748301e+02 0.000000000000000000e+00
2.022628571428571433e+02 0.000000000000000000e+00
2.024770975056689224e+02 0.000000000000000000e+00
2.026846258503401259e+02 0.000000000000000000e+00
2.028874376417233520e+02 0.000000000000000000e+00
2.031034920634920695e+02 0.000000000000000000e+00
2.033188208616780059e+02 0.000000000000000000e+00
2.035203628117913865e+02 0.000000000000000000e+00
2.037400453514739240e+02 0.000000000000000000e+00
2.039473922902494394e+02 0.000000000000000000e+00
2.041480272108843508e+02 0.000000000000000000e+00
2.043635374149659754e+02 0.000000000000000000e+00
2.045650793650000026e+02 0.000000000000000000e+00
2.047813151927437616e+02 0.000000000000000000e+00
2.049736054421768756e+02 0.000000000000000000e+00
2.051836734693877418e+02 0.000000000000000000e+00
2.053980952380952374e+02 0.000000000000000000e+00
2.055929251700680140e+02 0.000000000000000000e+00
2.058229478458049755e+02 0.000000000000000000e+00
2.060162811790000035e+02 0.000000000000000000e+00
2.062412698409999905e+02 1.000000000000000000e+00
2.064535147392290355e+02 0.000000000000000000e+00
2.066552380952381043e+02 0.000000000000000000e+00
2.068556916099773275e+02 0.000000000000000000e+00
2.070782766439909324e+02 0.000000000000000000e+00
2.072819047609999927e+02 0.000000000000000000e+00
2.074766439909297162e+02 0.000000000000000000e+00
2.077034013605442055e+02 0.000000000000000000e+00
2.078980045350000125e+02 0.000000000000000000e+00
2.081184580498866126e+02 0.000000000000000000e+00
2.083115646249999884e+02 1.000000000000000000e+00
2.085293424036281067e+02 0.000000000000000000e+00
2.087555555555555600e+02 0.000000000000000000e+00
2.089556462585034069e+02 0.000000000000000000e+00
2.091633560090702986e+02 0.000000000000000000e+00
2.093678004535147466e+02 0.000000000000000000e+00
2.095885714285714414e+02 0.000000000000000000e+00
2.097837641723355944e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.101906575963718922e+02 0.000000000000000000e+00
2.104050793650793594e+02 0.000000000000000000e+00
2.106002721088435408e+02 0.000000000000000000e+00
2.108112471655328761e+02 0.000000000000000000e+00
2.110336507936507928e+02 0.000000000000000000e+00
2.112357369614512379e+02 0.000000000000000000e+00
2.114401814058956859e+02 0.000000000000000000e+00
2.116604081632653163e+02 0.000000000000000000e+00
2.118726530612244972e+02 0.000000000000000000e+00
2.120850793650793662e+02 0.000000000000000000e+00
2.122785487520000061e+02 0.000000000000000000e+00
2.124934240362811693e+02 0.000000000000000000e+00
2.126989569160997746e+02 0.000000000000000000e+00
2.129115646258503318e+02 0.000000000000000000e+00
2.131281632653061138e+02 0.000000000000000000e+00
2.133286621309999873e+02 0.000000000000000000e+00
2.135410430839002345e+02 0.000000000000000000e+00
2.137626757359999772e+02 0.000000000000000000e+00
2.139718820861677955e+02 0.000000000000000000e+00
2.141728798185941116e+02 0.000000000000000000e+00
2.143678004530000010e+02 0.000000000000000000e+00
2.145636281179138223e+02 0.000000000000000000e+00
2.147856689342403627e+02 0.000000000000000000e+00
2.149893877551020296e+02 0.000000000000000000e+00
2.151998185941043005e+02 0.000000000000000000e+00
2.154249433106575964e+02 0.000000000000000000e+00
2.156099773242630420e+02 0.000000000000000000e+00
2.158254875283446665e+02 0.000000000000000000e+00
2.160500680272108980e+02 0.000000000000000000e+00
2.162581405895691660e+02 0.000000000000000000e+00
2.164565986394557910e+02 0.000000000000000000e+00
2.166526984126984132e+02 0.000000000000000000e+00
2.168645804988662178e+02 0.000000000000000000e+00
2.170842630385487553e+02 0.000000000000000000e+00
2.172841723356009140e+02 0.000000000000000000e+00
2.175131065759637181e+02 0.000000000000000000e+00
2.176947392290000209e+02 0.000000000000000000e+00
2.179067573696145246e+02 0.000000000000000000e+00
2.181258956916099692e+02 0.000000000000000000e+00
2.183219954648526198e+02 0.000000000000000000e+00
2.185482086167800446e+02 0.000000000000000000e+00
2.187448526070000128e+02 0.000000000000000000e+00
2.189576417233560051e+02 0.000000000000000000e+00
2.191668934240000226e+02 0.000000000000000000e+00
2.193688888888888755e+02 0.000000000000000000e+00
2.195804081632653038e+02 0.000000000000000000e+00
2.197908390022675746e+02 0.000000000000000000e+00
2.200016326530612218e+02 0.000000000000000000e+00
2.201948299319727766e+02 0.000000000000000000e+00
2.204036281179138257e+02 0.000000000000000000e+00
2.206031746031746081e+02 0.000000000000000000e+00
2.208402721088435499e+02 0.000000000000000000e+00
2.210127891156462567e+02 0.000000000000000000e+00
2.212585941043084006e+02 0.000000000000000000e+00
2.214497959183673572e+02 0.000000000000000000e+00
2.216453514739229149e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.220455328798185803e+02 0.000000000000000000e+00
2.222483900219999953e+02 0.000000000000000000e+00
2.224522448979591900e+02 0.000000000000000000e+00
2.226623129251700561e+02 0.000000000000000000e+00
2.228834467120181273e+02 0.000000000000000000e+00
2.230853514739229126e+02 0.000000000000000000e+00
2.232954195011337788e+02 0.000000000000000000e+00
2.235169160997732547e+02 0.000000000000000000e+00
2.237384126984127022e+02 0.000000000000000000e+00
2.239381405895691728e+02 0.000000000000000000e+00
2.241521995464852637e+02 0.000000000000000000e+00
2.243804081632653151e+02 0.000000000000000000e+00
2.245732426303854936e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.251918367346938794e+02 0.000000000000000000e+00
2.253902947845805045e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.260366439909297185e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.264353741496598502e+02 0.000000000000000000e+00
2.266512471655328795e+02 0.000000000000000000e+00
2.268716553287981981e+02 0.000000000000000000e+00
2.270751927437641768e+02 0.000000000000000000e+00
2.273164625850340030e+02 0.000000000000000000e+00
2.275408616780045463e+02 0.000000000000000000e+00
2.277189569159999962e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.281191836734693936e+02 0.000000000000000000e+00
2.283337868480725490e+02 0.000000000000000000e+00
2.285496598639455783e+02 0.000000000000000000e+00
2.287381405895691557e+02 0.000000000000000000e+00
2.289661678004535190e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.293674376417233418e+02 0.000000000000000000e+00
2.295666213151927479e+02 0.000000000000000000e+00
2.297701587301587267e+02 0.000000000000000000e+00
2.299842176870748176e+02 0.000000000000000000e+00
2.301886621315192656e+02 0.000000000000000000e+00
2.303963718820861573e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.308067120181405869e+02 0.000000000000000000e+00
2.310287528344671273e+02 0.000000000000000000e+00
2.312514285709999911e+02 0.000000000000000000e+00
2.314519727890000240e+02 0.000000000000000000e+00
2.316555102040000236e+02 0.000000000000000000e+00
2.318684807256235842e+02 0.000000000000000000e+00
2.320489795918367406e+02 0.000000000000000000e+00
2.322771882086167921e+02 0.000000000000000000e+00
2.324921541950113237e+02 0.000000000000000000e+00
2.326960544217687072e+02 0.000000000000000000e+00
2.329150113378684921e+02 0.000000000000000000e+00
2.331256689340000037e+02 0.000000000000000000e+00
2.333313378684807162e+02 0.000000000000000000e+00
2.335490249433106555e+02 0.000000000000000000e+00
2.337371428571428567e+02 0.000000000000000000e+00
2.339591836734693970e+02 0.000000000000000000e+00
2.341673015869999972e+02 0.000000000000000000e+00
2.343637188208616919e+02 0.000000000000000000e+00
2.345619954648526004e+02 0.000000000000000000e+00
2.347798639455782279e+02 0.000000000000000000e+00
2.349728798185940946e+02 0.000000000000000000e+00
2.351970975056689213e+02 0.000000000000000000e+00
2.353919274376417263e+02 0.000000000000000000e+00
2.356181405895691512e+02 0.000000000000000000e+00
2.358258503401360429e+02 0.000000000000000000e+00
2.360208616780045361e+02 0.000000000000000000e+00
2.362278458049886751e+02 0.000000000000000000e+00
2.364376417229999845e+02 0.000000000000000000e+00
2.366476190476190595e+02 0.000000000000000000e+00
2.368656689342403752e+02 0.000000000000000000e+00
2.370663038548752866e+02 0.000000000000000000e+00
2.372805442176870656e+02 0.000000000000000000e+00
2.374873469387755165e+02 0.000000000000000000e+00
2.376850793650793605e+02 0.000000000000000000e+00
2.379013151927437661e+02 0.000000000000000000e+00
2.381195464852607699e+02 0.000000000000000000e+00
2.383247165532879706e+02 0.000000000000000000e+00
2.385443990929705080e+02 0.000000000000000000e+00
2.387602721088435374e+02 0.000000000000000000e+00
2.389643537414966090e+02 0.000000000000000000e+00
2.391617233560090767e+02 0.000000000000000000e+00
2.393775963718820776e+02 0.000000000000000000e+00
2.395747845804988572e+02 0.000000000000000000e+00
2.397882993197278836e+02 0.000000000000000000e+00
2.400038095238095366e+02 0.000000000000000000e+00
2.402098866213152064e+02 0.000000000000000000e+00
2.404123356009070278e+02 0.000000000000000000e+00
2.406256689342403661e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.410410884353741494e+02 0.000000000000000000e+00
2.412649433106575998e+02 0.000000000000000000e+00
2.414603174603174693e+02 0.000000000000000000e+00
2.416406349206349091e+02 0.000000000000000000e+00
2.418641269841269832e+02 0.000000000000000000e+00
2.420808163259999901e+02 0.000000000000000000e+00
2.422753741490000152e+02 0.000000000000000000e+00
2.424921541950113237e+02 0.000000000000000000e+00
2.427029478458049994e+02 0.000000000000000000e+00
2.428923356009070176e+02 0.000000000000000000e+00
2.431165532879818727e+02 0.000000000000000000e+00
2.433180952380952249e+02 0.000000000000000000e+00
2.435259863945578331e+02 0.000000000000000000e+00
2.437547392290249491e+02 0.000000000000000000e+00
2.439343310657596362e+02 0.000000000000000000e+00
2.441469387755101934e+02 0.000000000000000000e+00
2.443814965986394441e+02 0.000000000000000000e+00
2.445837641723356057e+02 0.000000000000000000e+00
2.448088888888889016e+02 0.000000000000000000e+00
2.449899319727891225e+02 0.000000000000000000e+00
2.452232199546485276e+02 0.000000000000000000e+00
2.454312925170067956e+02 0.000000000000000000e+00
2.456419047619047547e+02 0.000000000000000000e+00
2.458253061224489784e+02 0.000000000000000000e+00
2.460533333333333417e+02 0.000000000000000000e+00
2.462400000000000091e+02 0.000000000000000000e+00
2.464663492059999896e+02 0.000000000000000000e+00
2.466897052154195080e+02 0.000000000000000000e+00
2.468858956909999733e+02 0.000000000000000000e+00
2.471042176870748222e+02 0.000000000000000000e+00
2.473001360544217562e+02 0.000000000000000000e+00
2.475082086167800526e+02 0.000000000000000000e+00
2.477324263038548793e+02 0.000000000000000000e+00
2.479243537414965886e+02 0.000000000000000000e+00
2.481309750566893513e+02 0.000000000000000000e+00
2.483539229024943324e+02 0.000000000000000000e+00
2.485585941040000080e+02 0.000000000000000000e+00
2.487477551020408271e+02 0.000000000000000000e+00
2.489683446712018053e+02 0.000000000000000000e+00
2.491609977324262957e+02 0.000000000000000000e+00
2.493692517006802802e+02 0.000000000000000000e+00
2.495764172335600790e+02 0.000000000000000000e+00
2.497870294784580381e+02 0.000000000000000000e+00
2.499952834467120226e+02 0.000000000000000000e+00
2.502126077097505572e+02 0.000000000000000000e+00
2.504181405895691626e+02 0.000000000000000000e+00
2.506182312925170095e+02 0.000000000000000000e+00
2.508359183673469488e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.512422675736961537e+02 0.000000000000000000e+00
2.514641269841269775e+02 0.000000000000000000e+00
2.516406349206349091e+02 0.000000000000000000e+00
2.518840362809999931e+02 0.000000000000000000e+00
2.520756462585034114e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.524816326530612116e+02 0.000000000000000000e+00
2.527145578231292404e+02 0.000000000000000000e+00
2.529082993197278881e+02 0.000000000000000000e+00
2.531192743764172235e+02 0.000000000000000000e+00
2.533438548752834549e+02 0.000000000000000000e+00
2.535423129251700800e+02 0.000000000000000000e+00
2.537507482993197243e+02 0.000000000000000000e+00
2.539789569160997758e+02 0.000000000000000000e+00
2.541656235827664432e+02 0.000000000000000000e+00
2.543951020408163401e+02 0.000000000000000000e+00
2.546019047619047626e+02 0.000000000000000000e+00
2.548003628117913877e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.552174603170000182e+02 1.000000000000000000e+00
2.554267573696145064e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.558307482993197368e+02 0.000000000000000000e+00
2.560409977324263195e+02 0.000000000000000000e+00
2.562398185941042925e+02 0.000000000000000000e+00
2.564511564625850610e+02 0.000000000000000000e+00
2.566307482993197482e+02 0.000000000000000000e+00
2.568533333333333530e+02 0.000000000000000000e+00
2.570953287981859603e+02 0.000000000000000000e+00
2.572908843537414896e+02 0.000000000000000000e+00
2.575016780045351652e+02 0.000000000000000000e+00
2.577095691609977166e+02 0.000000000000000000e+00
2.579365079365079509e+02 0.000000000000000000e+00
2.581298866213151655e+02 0.000000000000000000e+00
2.583158276643990803e+02 0.000000000000000000e+00
2.585364172330000088e+02 0.000000000000000000e+00
2.587595464852607847e+02 0.000000000000000000e+00
2.589858956909999961e+02 0.000000000000000000e+00
2.591782312925170118e+02 0.000000000000000000e+00
2.593834013605442124e+02 0.000000000000000000e+00
2.595853061224489693e+02 0.000000000000000000e+00
2.597839455782312825e+02 0.000000000000000000e+00
2.600041723356009129e+02 0.000000000000000000e+00
2.601984580498865967e+02 0.000000000000000000e+00
2.604221315192743873e+02 0.000000000000000000e+00
2.606474376417233429e+02 0.000000000000000000e+00
2.608426303854875528e+02 0.000000000000000000e+00
2.610452607709750623e+02 0.000000000000000000e+00
2.612542403628117995e+02 0.000000000000000000e+00
2.614792290240000057e+02 0.000000000000000000e+00
2.616676643990929847e+02 0.000000000000000000e+00
2.618864399092970530e+02 0.000000000000000000e+00
2.621137414965986636e+02 0.000000000000000000e+00
2.622748299319727607e+02 0.000000000000000000e+00
2.624694784580498776e+02 0.000000000000000000e+00
2.626975056689342409e+02 0.000000000000000000e+00
2.629077551020408237e+02 0.000000000000000000e+00
2.631301587301587119e+02 0.000000000000000000e+00
2.633104761904762086e+02 0.000000000000000000e+00
2.635526530612244756e+02 0.000000000000000000e+00
2.637558276643990780e+02 0.000000000000000000e+00
2.639541043083900149e+02 0.000000000000000000e+00
2.641979138321995606e+02 0.000000000000000000e+00
2.644159637188208762e+02 0.000000000000000000e+00
2.646100680272109003e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.668943310657596157e+02 0.000000000000000000e+00
2.670967800453514656e+02 0.000000000000000000e+00
2.673208163265306325e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.679374149659864202e+02 0.000000000000000000e+00
2.681442176870748426e+02 0.000000000000000000e+00
2.683640816326530398e+02 0.000000000000000000e+00
2.685398639455782472e+02 0.000000000000000000e+00
2.687693424036281158e+02 0.000000000000000000e+00
2.689688888888888982e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.693739682539682576e+02 0.000000000000000000e+00
2.695882086167800367e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.699970975056689326e+02 0.000000000000000000e+00
2.702429024943310765e+02 0.000000000000000000e+00
2.704778231292517034e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.710303854875283491e+02 0.000000000000000000e+00
2.712550113369999849e+02 0.000000000000000000e+00
2.714526984126983962e+02 0.000000000000000000e+00
2.716546031746031531e+02 0.000000000000000000e+00
2.718693877551020250e+02 0.000000000000000000e+00
2.720609523809523580e+02 0.000000000000000000e+00
2.722984126984126760e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.729567346938775358e+02 0.000000000000000000e+00
2.731811337859999753e+02 0.000000000000000000e+00
2.734068027210884111e+02 0.000000000000000000e+00
2.735753287981859216e+02 0.000000000000000000e+00
2.737627210884353985e+02 0.000000000000000000e+00
2.739715192743764192e+02 0.000000000000000000e+00
2.742195011337868209e+02 0.000000000000000000e+00
2.744341043083900331e+02 0.000000000000000000e+00
2.746225850340135821e+02 0.000000000000000000e+00
2.748359183673469488e+02 0.000000000000000000e+00
2.750581405895691773e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.755063945578231142e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.769739682539682804e+02 0.000000000000000000e+00
2.771726077097505936e+02 0.000000000000000000e+00
2.773756009070294795e+02 0.000000000000000000e+00
2.775946031740000421e+02 0.000000000000000000e+00
2.778058956916099760e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.781897505659999865e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.797928344671202012e+02 0.000000000000000000e+00
2.800285714280000207e+02 0.000000000000000000e+00
2.802454421768707675e+02 0.000000000000000000e+00
2.804950113369999940e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.811473922902494564e+02 0.000000000000000000e+00
2.813411337868480473e+02 0.000000000000000000e+00
2.815401360544217937e+02 0.000000000000000000e+00
2.817433106575963961e+02 0.000000000000000000e+00
2.819555555555555770e+02 0.000000000000000000e+00
2.821826757369614711e+02 0.000000000000000000e+00
2.823735147392290514e+02 0.000000000000000000e+00
2.825741496598639628e+02 0.000000000000000000e+00
2.828005442176870474e+02 0.000000000000000000e+00
2.829933333330000096e+02 1.000000000000000000e+00
2.831898866209999710e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
2.835784126984127056e+02 0.000000000000000000e+00
2.838006349206349341e+02 0.000000000000000000e+00
2.840400907029478503e+02 0.000000000000000000e+00
2.842374603174603180e+02 0.000000000000000000e+00
2.844339229024943165e+02 0.000000000000000000e+00
2.846436281179138064e+02 0.000000000000000000e+00
2.848571428571428328e+02 0.000000000000000000e+00
2.850692063492063539e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.854615873015873149e+02 0.000000000000000000e+00
2.856609523809523807e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.861204535147392107e+02 0.000000000000000000e+00
2.863127437641723532e+02 0.000000000000000000e+00
2.865404081632652833e+02 0.000000000000000000e+00
2.867395918367346894e+02 0.000000000000000000e+00
2.869496598639455556e+02 0.000000000000000000e+00
2.871394104308390069e+02 0.000000000000000000e+00
2.873462131519274294e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.877529251700680106e+02 0.000000000000000000e+00
2.879704308390022902e+02 0.000000000000000000e+00
2.881380498866213316e+02 0.000000000000000000e+00
2.883639002267573801e+02 0.000000000000000000e+00
2.885534693877551149e+02 0.000000000000000000e+00
2.887550113378684955e+02 0.000000000000000000e+00
2.889748752834466927e+02 0.000000000000000000e+00
2.892123356009070108e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.896237641723355978e+02 0.000000000000000000e+00
2.898445351473922642e+02 0.000000000000000000e+00
2.900585941043083835e+02 0.000000000000000000e+00
2.902728344671201626e+02 0.000000000000000000e+00
2.904776417233559869e+02 0.000000000000000000e+00
2.906802721088435533e+02 0.000000000000000000e+00
2.909092063492063289e+02 0.000000000000000000e+00
2.910842630385487269e+02 0.000000000000000000e+00
2.913195464852607870e+02 0.000000000000000000e+00
2.915250793650000105e+02 0.000000000000000000e+00
2.917142857142857224e+02 0.000000000000000000e+00
2.919180045351474178e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.924036281179138541e+02 0.000000000000000000e+00
2.925962811791383160e+02 0.000000000000000000e+00
2.927776870748299416e+02 0.000000000000000000e+00
2.929656235827664545e+02 0.000000000000000000e+00
2.932039909297052418e+02 0.000000000000000000e+00
2.934026303854875550e+02 0.000000000000000000e+00
2.935862131519274385e+02 0.000000000000000000e+00
2.937794104308389933e+02 0.000000000000000000e+00
2.940368253968254066e+02 0.000000000000000000e+00
2.942476190476190254e+02 0.000000000000000000e+00
2.944556916099773503e+02 0.000000000000000000e+00
2.946541496598639469e+02 0.000000000000000000e+00
2.948611337868480859e+02 0.000000000000000000e+00
2.950855328798185724e+02 0.000000000000000000e+00
2.952810884353741585e+02 0.000000000000000000e+00
2.954855328798186065e+02 0.000000000000000000e+00
2.957215419501133624e+02 0.000000000000000000e+00
2.959053061224489625e+02 0.000000000000000000e+00
2.961240816326530876e+02 0.000000000000000000e+00
2.963074829931972545e+02 0.000000000000000000e+00
2.965128344671201717e+02 0.000000000000000000e+00
2.967183673469387486e+02 0.000000000000000000e+00
2.969648979591836451e+02 0.000000000000000000e+00
2.971914739220000001e+02 0.000000000000000000e+00
2.973578231292516989e+02 0.000000000000000000e+00
2.975961904761904862e+02 0.000000000000000000e+00
2.977915646249999782e+02 0.000000000000000000e+00
2.979923809523809268e+02 0.000000000000000000e+00
2.982062585034013864e+02 0.000000000000000000e+00
2.983847619047618878e+02 0.000000000000000000e+00
2.986033560090702963e+02 0.000000000000000000e+00
2.988185034013605446e+02 0.000000000000000000e+00
2.990419954648526186e+02 0.000000000000000000e+00
2.992391836734693698e+02 0.000000000000000000e+00
2.994744671201814299e+02 0.000000000000000000e+00
2.996457142857142912e+02 0.000000000000000000e+00
2.998702947845804943e+02 0.000000000000000000e+00
3.000673015873015856e+02 0.000000000000000000e+00
3.002849886621315250e+02 0.000000000000000000e+00
3.004881632653061274e+02 0.000000000000000000e+00
3.006973242630385244e+02 0.000000000000000000e+00
3.009275283446712024e+02 0.000000000000000000e+00
3.011201814058956643e+02 0.000000000000000000e+00
3.013130158730158996e+02 0.000000000000000000e+00
3.015375963718821026e+02 0.000000000000000000e+00
3.017396825396825193e+02 0.000000000000000000e+00
3.019515646258503239e+02 0.000000000000000000e+00
3.021826757369614711e+02 0.000000000000000000e+00
3.023591836734693743e+02 0.000000000000000000e+00
3.025745124716553391e+02 0.000000000000000000e+00
3.027622675736961355e+02 0.000000000000000000e+00
3.029618140589569180e+02 0.000000000000000000e+00
3.031885714285714357e+02 0.000000000000000000e+00
3.033879365079365016e+02 0.000000000000000000e+00
3.036110657596371993e+02 0.000000000000000000e+00
3.038234920634920400e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
3.042599546485261044e+02 0.000000000000000000e+00
3.044288435374149913e+02 0.000000000000000000e+00
3.046478004535147193e+02 0.000000000000000000e+00
3.048660317460317515e+02 0.000000000000000000e+00
3.050557823129251460e+02 0.000000000000000000e+00
3.052585941043083722e+02 0.000000000000000000e+00
3.054556009070294635e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
3.058953287981859148e+02 0.000000000000000000e+00
3.060732879818594370e+02 0.000000000000000000e+00
3.062721088435374099e+02 0.000000000000000000e+00
3.064823582759999567e+02 0.000000000000000000e+00
3.066857142857143117e+02 0.000000000000000000e+00
3.069166439909296855e+02 0.000000000000000000e+00
3.071151020408163390e+02 0.000000000000000000e+00
3.073433106575963620e+02 0.000000000000000000e+00
3.075526530612244756e+02 0.000000000000000000e+00
3.077645351473922801e+02 0.000000000000000000e+00
3.079470294784580346e+02 0.000000000000000000e+00
3.081589115646258392e+02 0.000000000000000000e+00
3.083662585034013546e+02 0.000000000000000000e+00
3.085757823129251847e+02 0.000000000000000000e+00
3.087782312925170345e+02 0.000000000000000000e+00
3.089619954648526345e+02 0.000000000000000000e+00
3.091938321995464776e+02 0.000000000000000000e+00
3.093803174603174853e+02 0.000000000000000000e+00
3.096264852607709486e+02 0.000000000000000000e+00
3.098193197278911839e+02 0.000000000000000000e+00
3.100199546485260953e+02 0.000000000000000000e+00
3.102341950113378743e+02 0.000000000000000000e+00
3.104253968253968310e+02 0.000000000000000000e+00
3.106416326529999878e+02 0.000000000000000000e+00
3.108803628117913718e+02 0.000000000000000000e+00
3.111031292517006932e+02 0.000000000000000000e+00
3.113053968253968264e+02 0.000000000000000000e+00
3.115256235827664568e+02 0.000000000000000000e+00
3.117209977324263264e+02 0.000000000000000000e+00
3.119542857142857315e+02 0.000000000000000000e+00
3.121364172335601097e+02 0.000000000000000000e+00
3.123642630385487564e+02 0.000000000000000000e+00
3.125797732426303810e+02 0.000000000000000000e+00
3.127833106575963598e+02 0.000000000000000000e+00
3.129623582766440109e+02 0.000000000000000000e+00
3.131876643990929665e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
3.135892970521542225e+02 0.000000000000000000e+00
3.138273015873015765e+02 0.000000000000000000e+00
3.140192290249432858e+02 0.000000000000000000e+00
3.142586848072562589e+02 0.000000000000000000e+00
3.144907029478458185e+02 0.000000000000000000e+00
3.147301587301587347e+02 0.000000000000000000e+00
3.149155555555555566e+02 0.000000000000000000e+00
3.151073015873016061e+02 0.000000000000000000e+00
3.152861678004535406e+02 0.000000000000000000e+00
3.154537868480725820e+02 0.000000000000000000e+00
3.157057596371882369e+02 0.000000000000000000e+00
3.159221768707482738e+02 0.000000000000000000e+00
3.161318820861678205e+02 0.000000000000000000e+00
3.163466666666666924e+02 0.000000000000000000e+00
3.165440362811791601e+02 0.000000000000000000e+00
3.167544671201814026e+02 0.000000000000000000e+00
3.169652607709750782e+02 0.000000000000000000e+00
3.171865759637188376e+02 0.000000000000000000e+00
3.173832199546485526e+02 0.000000000000000000e+00
3.175595464852607961e+02 0.000000000000000000e+00
3.177848526077097517e+02 0.000000000000000000e+00
3.179878458049886376e+02 0.000000000000000000e+00
3.181768707482993364e+02 0.000000000000000000e+00
3.184065306119999832e+02 0.000000000000000000e+00
3.185997278911564763e+02 0.000000000000000000e+00
3.187998185941042948e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
3.192468027210884429e+02 0.000000000000000000e+00
3.194378231292516830e+02 0.000000000000000000e+00
3.196509750559999929e+02 0.000000000000000000e+00
3.198634013605442306e+02 0.000000000000000000e+00
3.200602267570000095e+02 0.000000000000000000e+00
3.202848072562358084e+02 0.000000000000000000e+00
3.204825396825397092e+02 0.000000000000000000e+00
3.206846258503401259e+02 0.000000000000000000e+00
3.209086621315192929e+02 0.000000000000000000e+00
3.211020408163265074e+02 0.000000000000000000e+00
3.213153741496598741e+02 0.000000000000000000e+00
3.215346938775510353e+02 0.000000000000000000e+00
3.217342403628118177e+02 0.000000000000000000e+00
3.219548299310000061e+02 0.000000000000000000e+00
3.221772335600907127e+02 0.000000000000000000e+00
3.223633560090000287e+02 0.000000000000000000e+00
3.225881179138322068e+02 0.000000000000000000e+00
3.228065306122448987e+02 0.000000000000000000e+00
3.229855782312924930e+02 0.000000000000000000e+00
3.232010884353741744e+02 0.000000000000000000e+00
3.234136961451247316e+02 0.000000000000000000e+00
3.236321088435374236e+02 0.000000000000000000e+00
3.238305668934240202e+02 0.000000000000000000e+00
3.240487981859410525e+02 0.000000000000000000e+00
3.242643083900226770e+02 0.000000000000000000e+00
3.244607709750566755e+02 0.000000000000000000e+00
3.246701133779999964e+02 0.000000000000000000e+00
3.248945124716553323e+02 0.000000000000000000e+00
3.251069387750000033e+02 0.000000000000000000e+00
3.253209977324262923e+02 0.000000000000000000e+00
3.255325170068027205e+02 0.000000000000000000e+00
3.257324263030000111e+02 0.000000000000000000e+00
3.259288888888888778e+02 0.000000000000000000e+00
3.261463945578231574e+02 0.000000000000000000e+00
3.263377777777777737e+02 0.000000000000000000e+00
3.265253514739229104e+02 0.000000000000000000e+00
3.267443083900226952e+02 0.000000000000000000e+00
3.269569160997732524e+02 0.000000000000000000e+00
3.271738775510203823e+02 0.000000000000000000e+00
3.273716099773242831e+02 0.000000000000000000e+00
3.275831292517006545e+02 0.000000000000000000e+00
3.277823129251700607e+02 0.000000000000000000e+00
3.280043537414965726e+02 0.000000000000000000e+00
3.282287528344671159e+02 0.000000000000000000e+00
3.284359183673469147e+02 0.000000000000000000e+00
3.286458049886621211e+02 0.000000000000000000e+00
3.288413605442177072e+02 0.000000000000000000e+00
3.290688435370000207e+02 1.000000000000000000e+00
3.292703854875283582e+02 0.000000000000000000e+00
3.294726530612244915e+02 0.000000000000000000e+00
3.296549659863945294e+02 0.000000000000000000e+00
3.298849886621314909e+02 0.000000000000000000e+00
3.300607709750566983e+02 0.000000000000000000e+00
3.302946031746031963e+02 0.000000000000000000e+00
3.305063038548752843e+02 0.000000000000000000e+00
3.307170975056689599e+02 0.000000000000000000e+00
3.309175510204081547e+02 0.000000000000000000e+00
3.311448526077097654e+02 0.000000000000000000e+00
3.313414965979999920e+02 0.000000000000000000e+00
3.315557369614512595e+02 0.000000000000000000e+00
3.317679818594104404e+02 0.000000000000000000e+00
3.319622675736961241e+02 0.000000000000000000e+00
3.321714285714285779e+02 0.000000000000000000e+00
3.324050793650793594e+02 0.000000000000000000e+00
3.325830385487528247e+02 0.000000000000000000e+00
3.327784126984126942e+02 0.000000000000000000e+00
3.329944671200000244e+02 0.000000000000000000e+00
3.331976417233560142e+02 0.000000000000000000e+00
3.334024489795918385e+02 0.000000000000000000e+00
3.336166893424036175e+02 0.000000000000000000e+00
3.338387301587301863e+02 0.000000000000000000e+00
3.340224943310657864e+02 0.000000000000000000e+00
3.342450793650793912e+02 0.000000000000000000e+00
3.344696598639455942e+02 0.000000000000000000e+00
3.346790022675737077e+02 0.000000000000000000e+00
3.348943310657596157e+02 0.000000000000000000e+00
3.350882539682539800e+02 0.000000000000000000e+00
3.352999546485260680e+02 0.000000000000000000e+00
3.354931519274376228e+02 0.000000000000000000e+00
3.357170068027210732e+02 0.000000000000000000e+00
3.359381405895691728e+02 0.000000000000000000e+00
3.361320634919999861e+02 0.000000000000000000e+00
3.363492063492063266e+02 0.000000000000000000e+00
3.365804988662131336e+02 0.000000000000000000e+00
3.367840362811791124e+02 0.000000000000000000e+00
3.369812244897959204e+02 0.000000000000000000e+00
3.372175963718821095e+02 0.000000000000000000e+00
3.374271201814058827e+02 0.000000000000000000e+00
3.376252154195011599e+02 0.000000000000000000e+00
3.378372789115646242e+02 0.000000000000000000e+00
3.380194104308390024e+02 0.000000000000000000e+00
3.382494331065759638e+02 0.000000000000000000e+00
3.384406349206349205e+02 0.000000000000000000e+00
3.386470748299319666e+02 0.000000000000000000e+00
3.388540589569161057e+02 0.000000000000000000e+00
3.390427210884353713e+02 0.000000000000000000e+00
3.392582312925169958e+02 0.000000000000000000e+00
3.394721088435373986e+02 0.000000000000000000e+00
3.396829024943310742e+02 0.000000000000000000e+00
3.398875283446711819e+02 0.000000000000000000e+00
3.401148299319727926e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
3.405032199546485003e+02 0.000000000000000000e+00
3.407223582766440018e+02 0.000000000000000000e+00
3.409197278911564695e+02 0.000000000000000000e+00
3.411205442176870974e+02 0.000000000000000000e+00
3.413304308390022470e+02 0.000000000000000000e+00
3.415383219954648553e+02 0.000000000000000000e+00
3.417783219954648644e+02 0.000000000000000000e+00
3.419820408163265029e+02 0.000000000000000000e+00
3.421587301587301795e+02 0.000000000000000000e+00
3.423814965986394441e+02 0.000000000000000000e+00
3.425801360544217573e+02 0.000000000000000000e+00
3.427951020408163458e+02 0.000000000000000000e+00
3.429990022675737009e+02 0.000000000000000000e+00
3.431889342403628120e+02 0.000000000000000000e+00
3.434191383219954901e+02 0.000000000000000000e+00
3.436083446712017917e+02 0.000000000000000000e+00
3.438068027210884452e+02 0.000000000000000000e+00
3.440230385487528224e+02 0.000000000000000000e+00
3.442376417233560346e+02 0.000000000000000000e+00
3.444707482993197232e+02 0.000000000000000000e+00
3.446868027210884406e+02 0.000000000000000000e+00
3.448809070290000136e+02 0.000000000000000000e+00
3.450958730158729963e+02 0.000000000000000000e+00
3.453082993197278938e+02 0.000000000000000000e+00
3.455103854875283673e+02 0.000000000000000000e+00
3.457180952380952590e+02 0.000000000000000000e+00
3.459248979591836815e+02 0.000000000000000000e+00
3.461462131519274408e+02 0.000000000000000000e+00
3.463334240362812011e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
3.467419501133786639e+02 0.000000000000000000e+00
3.469616326530612014e+02 0.000000000000000000e+00
3.471533786848072509e+02 0.000000000000000000e+00
3.473690702947845921e+02 0.000000000000000000e+00
3.475818594104308659e+02 0.000000000000000000e+00
3.477882993197279120e+02 0.000000000000000000e+00
3.480039909297051963e+02 0.000000000000000000e+00
3.481908390022675803e+02 0.000000000000000000e+00
3.484132426303854686e+02 0.000000000000000000e+00
3.486340136054421919e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
3.490405442176870565e+02 0.000000000000000000e+00
3.492281179130000055e+02 0.000000000000000000e+00
3.494586848072562475e+02 0.000000000000000000e+00
3.496538775510204005e+02 0.000000000000000000e+00
3.498824489795918566e+02 0.000000000000000000e+00
3.500990476190476102e+02 0.000000000000000000e+00
3.503069387755102184e+02 0.000000000000000000e+00
3.504988662131519277e+02 0.000000000000000000e+00
3.507083900226757578e+02 0.000000000000000000e+00
3.509006802719999882e+02 0.000000000000000000e+00
3.511296145124716759e+02 0.000000000000000000e+00
3.513307936507936233e+02 0.000000000000000000e+00
3.515397732426303605e+02 0.000000000000000000e+00
3.517643537414966204e+02 0.000000000000000000e+00
3.519533786848072623e+02 0.000000000000000000e+00
3.521799546485260635e+02 0.000000000000000000e+00
3.523682539682539527e+02 0.000000000000000000e+00
3.525737868480725865e+02 0.000000000000000000e+00
3.527900226757369637e+02 0.000000000000000000e+00
3.530009977324262991e+02 0.000000000000000000e+00
3.532023582766439631e+02 0.000000000000000000e+00
3.534146031746032008e+02 0.000000000000000000e+00
3.536264852607709486e+02 0.000000000000000000e+00
3.538209523809524057e+02 0.000000000000000000e+00
3.540339229024943393e+02 0.000000000000000000e+00
3.542508843537414691e+02 0.000000000000000000e+00
3.544663945578231505e+02 0.000000000000000000e+00
3.546681179138321909e+02 0.000000000000000000e+00
3.548654875280000169e+02 0.000000000000000000e+00
3.550779138321995561e+02 0.000000000000000000e+00
3.552950566893424025e+02 0.000000000000000000e+00
3.554984126984127215e+02 0.000000000000000000e+00
3.557059410430838966e+02 0.000000000000000000e+00
3.559065759637188080e+02 0.000000000000000000e+00
3.561384126984127079e+02 0.000000000000000000e+00
3.563350566893424229e+02 0.000000000000000000e+00
3.565257142857142867e+02 0.000000000000000000e+00
3.567414058956916278e+02 0.000000000000000000e+00
3.569683446712018053e+02 0.000000000000000000e+00
3.571553741496598491e+02 0.000000000000000000e+00
3.573779591836734539e+02 0.000000000000000000e+00
3.575996371882085896e+02 0.000000000000000000e+00
3.577953741496598923e+02 0.000000000000000000e+00
3.579920181405895505e+02 0.000000000000000000e+00
3.582321995464852762e+02 0.000000000000000000e+00
3.584292063492063676e+02 0.000000000000000000e+00
3.586650340136054638e+02 0.000000000000000000e+00
3.588758276643990826e+02 0.000000000000000000e+00
3.590722902494330810e+02 0.000000000000000000e+00
3.592780045351473746e+02 0.000000000000000000e+00
3.594782766439909096e+02 0.000000000000000000e+00
3.596716553287981810e+02 0.000000000000000000e+00
3.598630385487528542e+02 0.000000000000000000e+00
3.600765532879818807e+02 0.000000000000000000e+00
3.603091156462584763e+02 0.000000000000000000e+00
3.605199092970521519e+02 0.000000000000000000e+00
3.607131065759637067e+02 0.000000000000000000e+00
3.609389569160997553e+02 0.000000000000000000e+00
3.611259863945577990e+02 0.000000000000000000e+00
3.613409523809523876e+02 0.000000000000000000e+00
3.615546485260770737e+02 0.000000000000000000e+00
3.617313378680000255e+02 1.000000000000000000e+00
3.619548299319727676e+02 0.000000000000000000e+00
3.621872108843537603e+02 0.000000000000000000e+00
3.623778684807256241e+02 0.000000000000000000e+00
3.626196825396825147e+02 0.000000000000000000e+00
3.628114285714285643e+02 0.000000000000000000e+00
3.630432653059999666e+02 1.000000000000000000e+00
3.632428117910000083e+02 1.000000000000000000e+00
3.634568707480000285e+02 1.000000000000000000e+00
3.636353741490000289e+02 1.000000000000000000e+00
3.638664852607709577e+02 0.000000000000000000e+00
3.640758276643990712e+02 0.000000000000000000e+00
3.642615873015873262e+02 0.000000000000000000e+00
3.644760090702947650e+02 0.000000000000000000e+00
3.646933333333333280e+02 0.000000000000000000e+00
3.648832653061224391e+02 0.000000000000000000e+00
3.650936961451247385e+02 0.000000000000000000e+00
3.653023129251700425e+02 0.000000000000000000e+00
3.655018594104308249e+02 0.000000000000000000e+00
3.657139229024943461e+02 0.000000000000000000e+00
3.659375963718820799e+02 0.000000000000000000e+00
3.661331519274376660e+02 0.000000000000000000e+00
3.663510204081632651e+02 0.000000000000000000e+00
3.665790476190476284e+02 0.000000000000000000e+00
3.667722448969999505e+02 1.000000000000000000e+00
3.669875736961451480e+02 0.000000000000000000e+00
3.671960090702947923e+02 0.000000000000000000e+00
3.674028117913832148e+02 0.000000000000000000e+00
3.676217687074829996e+02 0.000000000000000000e+00
3.678222222222221944e+02 0.000000000000000000e+00
3.680322902494331174e+02 0.000000000000000000e+00
3.682207709750566664e+02 0.000000000000000000e+00
3.684382766430000515e+02 0.000000000000000000e+00
3.686470748299319666e+02 0.000000000000000000e+00
3.688732879818593915e+02 0.000000000000000000e+00
3.691078458049886422e+02 0.000000000000000000e+00
3.692907029478458298e+02 0.000000000000000000e+00
3.695170975056689144e+02 0.000000000000000000e+00
3.697034013605442055e+02 0.000000000000000000e+00
3.699156462585033864e+02 0.000000000000000000e+00
3.701093877550000002e+02 0.000000000000000000e+00
3.703245351473922824e+02 0.000000000000000000e+00
3.705454875283446654e+02 0.000000000000000000e+00
3.707493877549999866e+02 0.000000000000000000e+00
3.709587301587301340e+02 0.000000000000000000e+00
3.711838548752834299e+02 0.000000000000000000e+00
3.713743310657596339e+02 0.000000000000000000e+00
3.715949206349206406e+02 0.000000000000000000e+00
3.718040816326530376e+02 0.000000000000000000e+00
3.720188662131519095e+02 0.000000000000000000e+00
3.722136961451247430e+02 0.000000000000000000e+00
3.724099773242630249e+02 0.000000000000000000e+00
3.726191383219954787e+02 0.000000000000000000e+00
3.728319274376416956e+02 0.000000000000000000e+00
3.730365532879818602e+02 0.000000000000000000e+00
3.732457142857143140e+02 0.000000000000000000e+00
3.734327437641723577e+02 0.000000000000000000e+00
3.736500680272108639e+02 0.000000000000000000e+00
3.738753741490000380e+02 0.000000000000000000e+00
3.740683900219999600e+02 0.000000000000000000e+00
3.742864399092970302e+02 0.000000000000000000e+00
3.745162811791383319e+02 0.000000000000000000e+00
3.747161904761904907e+02 0.000000000000000000e+00
3.749228117913831966e+02 0.000000000000000000e+00
3.751290702947845830e+02 0.000000000000000000e+00
3.753433106575963620e+02 0.000000000000000000e+00
3.755735147392290401e+02 0.000000000000000000e+00
3.757648979589999954e+02 1.000000000000000000e+00
3.759711564625850428e+02 0.000000000000000000e+00
3.761939229024943074e+02 0.000000000000000000e+00
3.763941950113378425e+02 0.000000000000000000e+00
3.766058956916099874e+02 0.000000000000000000e+00
3.768038095238095480e+02 0.000000000000000000e+00
3.770155102040816359e+02 0.000000000000000000e+00
3.772315646258503534e+02 0.000000000000000000e+00
3.774546938775509943e+02 0.000000000000000000e+00
3.776504308390022402e+02 0.000000000000000000e+00
3.778517913832199611e+02 0.000000000000000000e+00
3.780736507936508133e+02 0.000000000000000000e+00
3.782608616780045168e+02 0.000000000000000000e+00
3.784663945578231505e+02 0.000000000000000000e+00
3.786418140589569248e+02 0.000000000000000000e+00
3.788752834467120465e+02 0.000000000000000000e+00
3.790746485260771124e+02 0.000000000000000000e+00
3.792890702947846080e+02 0.000000000000000000e+00
3.795073015873015834e+02 0.000000000000000000e+00
3.796863492063492345e+02 0.000000000000000000e+00
3.799225396825397070e+02 0.000000000000000000e+00
3.801193650793650818e+02 0.000000000000000000e+00
3.803343310657596135e+02 0.000000000000000000e+00
3.805356916099773343e+02 0.000000000000000000e+00
3.807348752834466836e+02 0.000000000000000000e+00
3.809581859410430980e+02 0.000000000000000000e+00
3.811406802721088525e+02 0.000000000000000000e+00
3.813679818594104063e+02 0.000000000000000000e+00
3.815677097500000059e+02 0.000000000000000000e+00
3.817777777777777715e+02 0.000000000000000000e+00
3.819736961451247339e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
3.824039909297052304e+02 0.000000000000000000e+00
3.826160544217686947e+02 0.000000000000000000e+00
3.828273922902494064e+02 0.000000000000000000e+00
3.830358276643991076e+02 0.000000000000000000e+00
3.832627664399092851e+02 0.000000000000000000e+00
3.834452607709750396e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
3.840839909297052372e+02 0.000000000000000000e+00
3.842877097505668758e+02 0.000000000000000000e+00
3.845092063492063517e+02 0.000000000000000000e+00
3.847112925170068252e+02 0.000000000000000000e+00
3.849509297052154011e+02 0.000000000000000000e+00
3.851308843537415214e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
3.855577324263038577e+02 0.000000000000000000e+00
3.857429478458049630e+02 0.000000000000000000e+00
3.859570068027210823e+02 0.000000000000000000e+00
3.861534693877550808e+02 0.000000000000000000e+00
3.863490249433106669e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
3.867484807256236081e+02 0.000000000000000000e+00
3.869783219954648530e+02 0.000000000000000000e+00
3.871615419501133601e+02 0.000000000000000000e+00
3.874095238095238187e+02 0.000000000000000000e+00
3.876016326530612446e+02 0.000000000000000000e+00
3.878051700680272234e+02 0.000000000000000000e+00
3.880179591836734971e+02 0.000000000000000000e+00
3.882394557823129162e+02 0.000000000000000000e+00
3.884315646258503421e+02 0.000000000000000000e+00
3.886552380952380759e+02 0.000000000000000000e+00
3.888546031746031986e+02 0.000000000000000000e+00
3.890556009070294863e+02 0.000000000000000000e+00
3.892845351473922619e+02 0.000000000000000000e+00
3.894802721088435646e+02 0.000000000000000000e+00
3.896818140589568884e+02 0.000000000000000000e+00
3.898897052154194967e+02 0.000000000000000000e+00
3.901137414965986636e+02 0.000000000000000000e+00
3.903328798185941082e+02 0.000000000000000000e+00
3.905367800453514633e+02 0.000000000000000000e+00
3.907278004535147602e+02 0.000000000000000000e+00
3.909431292517006682e+02 0.000000000000000000e+00
3.911628117913832057e+02 0.000000000000000000e+00
3.913625396825397047e+02 0.000000000000000000e+00
3.915842176870748403e+02 0.000000000000000000e+00
3.917736054421768586e+02 0.000000000000000000e+00
3.919840362811791579e+02 0.000000000000000000e+00
3.922031746031746025e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
3.932331972789115753e+02 0.000000000000000000e+00
3.934557823129251801e+02 0.000000000000000000e+00
3.936511564625850497e+02 0.000000000000000000e+00
3.938534240362811829e+02 0.000000000000000000e+00
3.940858049886621188e+02 0.000000000000000000e+00
3.942866213151927468e+02 0.000000000000000000e+00
3.944850793650793435e+02 0.000000000000000000e+00
3.946891609977324151e+02 0.000000000000000000e+00
3.949095691609977052e+02 0.000000000000000000e+00
3.951374149659864088e+02 0.000000000000000000e+00
3.953206349206349159e+02 0.000000000000000000e+00
3.955520408159999874e+02 0.000000000000000000e+00
3.957531065759637272e+02 0.000000000000000000e+00
3.959345124716553528e+02 0.000000000000000000e+00
3.961440362811791260e+02 0.000000000000000000e+00
3.963408616780045577e+02 0.000000000000000000e+00
3.965652607709750441e+02 0.000000000000000000e+00
3.967515646258503352e+02 0.000000000000000000e+00
3.969572789115646287e+02 0.000000000000000000e+00
3.971885714285714357e+02 0.000000000000000000e+00
3.974020861678004621e+02 0.000000000000000000e+00
3.976170521541949938e+02 0.000000000000000000e+00
3.978173242630385289e+02 0.000000000000000000e+00
3.980306575963718956e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
3.984533333333333189e+02 0.000000000000000000e+00
3.986780952380952385e+02 0.000000000000000000e+00
3.988785487528344902e+02 0.000000000000000000e+00
3.990976870748299348e+02 0.000000000000000000e+00
3.993072108843537649e+02 0.000000000000000000e+00
3.995040362811791397e+02 0.000000000000000000e+00
3.996988662131519163e+02 0.000000000000000000e+00
3.999056689342403388e+02 0.000000000000000000e+00
4.001072108843537194e+02 0.000000000000000000e+00
4.003143764172335750e+02 0.000000000000000000e+00
4.005514739229025167e+02 0.000000000000000000e+00
4.007321541950113328e+02 0.000000000000000000e+00
4.009545578231292779e+02 0.000000000000000000e+00
4.011588208616780094e+02 0.000000000000000000e+00
4.013667120181406176e+02 0.000000000000000000e+00
4.015668027210884361e+02 0.000000000000000000e+00
4.017908390022675462e+02 0.000000000000000000e+00
4.020018140589569384e+02 0.000000000000000000e+00
4.022087981859410206e+02 0.000000000000000000e+00
4.024019954648526323e+02 0.000000000000000000e+00
4.026048072562358016e+02 0.000000000000000000e+00
4.028119727891156572e+02 0.000000000000000000e+00
4.030231292517006523e+02 0.000000000000000000e+00
4.032232199546485276e+02 0.000000000000000000e+00
4.034429024943310651e+02 0.000000000000000000e+00
4.036458956916099510e+02 0.000000000000000000e+00
4.038443537414966045e+02 0.000000000000000000e+00
4.040614965986394509e+02 0.000000000000000000e+00
4.042911564625850360e+02 0.000000000000000000e+00
4.045030385487528406e+02 0.000000000000000000e+00
4.047018594104308136e+02 0.000000000000000000e+00
4.049142857140000160e+02 0.000000000000000000e+00
4.051334240362811556e+02 0.000000000000000000e+00
4.053438548752834549e+02 0.000000000000000000e+00
4.055551020400000084e+02 0.000000000000000000e+00
4.057489342403628143e+02 0.000000000000000000e+00
4.059506575963718547e+02 0.000000000000000000e+00
4.061576417233559937e+02 0.000000000000000000e+00
4.063718820861677727e+02 0.000000000000000000e+00
4.065765079365079373e+02 0.000000000000000000e+00
4.067655328798185792e+02 0.000000000000000000e+00
4.069867346930000167e+02 0.000000000000000000e+00
4.071978231292516739e+02 0.000000000000000000e+00
4.074013605442177095e+02 0.000000000000000000e+00
4.076136054421768904e+02 0.000000000000000000e+00
4.078376417233560005e+02 0.000000000000000000e+00
4.080375510204081593e+02 0.000000000000000000e+00
4.082561224480000419e+02 0.000000000000000000e+00
4.084451700680272097e+02 0.000000000000000000e+00
4.086534240362811943e+02 0.000000000000000000e+00
4.088785487528344902e+02 0.000000000000000000e+00
4.090766439909297105e+02 0.000000000000000000e+00
4.092899773242630204e+02 0.000000000000000000e+00
4.094777324263038736e+02 0.000000000000000000e+00
4.096867120181406108e+02 0.000000000000000000e+00
4.098989569160997917e+02 0.000000000000000000e+00
4.101014058956915846e+02 0.000000000000000000e+00
4.103034920634920582e+02 0.000000000000000000e+00
4.105251700680271938e+02 0.000000000000000000e+00
4.107484807256236081e+02 0.000000000000000000e+00
4.109638095238095161e+02 0.000000000000000000e+00
4.111727891156462533e+02 0.000000000000000000e+00
4.113721541950113192e+02 0.000000000000000000e+00
4.115992743764172133e+02 0.000000000000000000e+00
4.118002721088435578e+02 0.000000000000000000e+00
4.120148752834467132e+02 0.000000000000000000e+00
4.122220408163265120e+02 0.000000000000000000e+00
4.124114285714285870e+02 0.000000000000000000e+00
4.126196825396825147e+02 0.000000000000000000e+00
4.128285714280000320e+02 0.000000000000000000e+00
4.130274829931972818e+02 0.000000000000000000e+00
4.132449886621315045e+02 0.000000000000000000e+00
4.134624943310657841e+02 0.000000000000000000e+00
4.136633106575963552e+02 0.000000000000000000e+00
4.138712018140589635e+02 0.000000000000000000e+00
4.140959637188208831e+02 0.000000000000000000e+00
4.142858956916099942e+02 0.000000000000000000e+00
4.145024943310657477e+02 0.000000000000000000e+00
4.147132879818594233e+02 0.000000000000000000e+00
4.149088435374149526e+02 0.000000000000000000e+00
4.151345124716553414e+02 0.000000000000000000e+00
4.153380498866213202e+02 0.000000000000000000e+00
4.155542857142856974e+02 0.000000000000000000e+00
4.157746938775510444e+02 0.000000000000000000e+00
4.159740589569161102e+02 0.000000000000000000e+00
4.162002721088435351e+02 0.000000000000000000e+00
4.163952834467120283e+02 0.000000000000000000e+00
4.165999092970521360e+02 0.000000000000000000e+00
4.168134240362811624e+02 0.000000000000000000e+00
4.169977324263038554e+02 0.000000000000000000e+00
4.172056235827664636e+02 0.000000000000000000e+00
4.174283900226757282e+02 0.000000000000000000e+00
4.176453514739229149e+02 0.000000000000000000e+00
4.178325623582766184e+02 0.000000000000000000e+00
4.180553287981859398e+02 0.000000000000000000e+00
4.182594104308390115e+02 0.000000000000000000e+00
4.184952380952381077e+02 0.000000000000000000e+00
4.186959183669999902e+02 0.000000000000000000e+00
4.188729251700680152e+02 0.000000000000000000e+00
4.190755102040000111e+02 0.000000000000000000e+00
4.192857142849999832e+02 0.000000000000000000e+00
4.195261678004534929e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
4.199193877550000025e+02 0.000000000000000000e+00
4.201502040816326371e+02 0.000000000000000000e+00
4.203669841269841072e+02 0.000000000000000000e+00
4.205844897959183868e+02 0.000000000000000000e+00
4.207894784580498708e+02 0.000000000000000000e+00
4.210011791383220157e+02 0.000000000000000000e+00
4.212034467120181489e+02 0.000000000000000000e+00
4.213781405895691705e+02 0.000000000000000000e+00
4.215927437641723259e+02 0.000000000000000000e+00
4.218249433106576021e+02 0.000000000000000000e+00
4.220204988662131314e+02 0.000000000000000000e+00
4.222249433106575793e+02 0.000000000000000000e+00
4.224406349206349205e+02 0.000000000000000000e+00
4.226444444439999870e+02 0.000000000000000000e+00
4.228580498866213020e+02 0.000000000000000000e+00
4.230432653061224642e+02 0.000000000000000000e+00
4.232536961451247066e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
4.236954195011338129e+02 0.000000000000000000e+00
4.239274376417233725e+02 0.000000000000000000e+00
4.241150113378685091e+02 0.000000000000000000e+00
4.243102040816326621e+02 0.000000000000000000e+00
4.245242630385487246e+02 0.000000000000000000e+00
4.247190929705215581e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
4.251326984126984030e+02 0.000000000000000000e+00
4.253289795918367417e+02 0.000000000000000000e+00
4.255385034013605718e+02 0.000000000000000000e+00
4.257478911559999801e+02 0.000000000000000000e+00
4.259733333333333576e+02 0.000000000000000000e+00
4.261946485260771169e+02 0.000000000000000000e+00
4.264074376417233339e+02 0.000000000000000000e+00
4.266144217680000565e+02 0.000000000000000000e+00
4.268154195011337606e+02 0.000000000000000000e+00
4.270151473922902596e+02 0.000000000000000000e+00
4.272315646258503534e+02 0.000000000000000000e+00
4.274149659863945772e+02 0.000000000000000000e+00
4.276257596371881959e+02 0.000000000000000000e+00
4.278405442176870679e+02 0.000000000000000000e+00
4.280362811791383137e+02 0.000000000000000000e+00
4.282610430839002333e+02 0.000000000000000000e+00
4.284625850340136139e+02 0.000000000000000000e+00
4.286655782312924998e+02 0.000000000000000000e+00
4.288961451247165542e+02 0.000000000000000000e+00
4.290938775510203982e+02 0.000000000000000000e+00
4.293079365079365175e+02 0.000000000000000000e+00
4.295016780045351652e+02 0.000000000000000000e+00
4.297168253968254135e+02 0.000000000000000000e+00
4.299298866209999801e+02 0.000000000000000000e+00
4.301436734693877497e+02 0.000000000000000000e+00
4.303579138321995288e+02 0.000000000000000000e+00
4.305609523800000034e+02 0.000000000000000000e+00
4.307795011337868232e+02 0.000000000000000000e+00
4.309879365079365243e+02 0.000000000000000000e+00
4.312059863945578400e+02 0.000000000000000000e+00
4.314314739229025122e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
4.324513378684807208e+02 0.000000000000000000e+00
4.326875283446711933e+02 0.000000000000000000e+00
4.328970521541950234e+02 0.000000000000000000e+00
4.330933333333333053e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
4.337286167800453427e+02 0.000000000000000000e+00
4.339272562358276559e+02 0.000000000000000000e+00
4.341298866213151655e+02 0.000000000000000000e+00
4.343463038548752593e+02 0.000000000000000000e+00
4.345551020408163367e+02 0.000000000000000000e+00


==> J20.dat <==
3.642630385487528599e-01 0.000000000000000000e+00
8.531519274376416773e-01 0.000000000000000000e+00
1.342040816326530717e+00 0.000000000000000000e+00
1.841088435374149679e+00 0.000000000000000000e+00
2.350476190476190386e+00 0.000000000000000000e+00
2.838820861678004626e+00 0.000000000000000000e+00
3.325170068027210935e+00 0.000000000000000000e+00
3.819138321995464658e+00 0.000000000000000000e+00
4.309297052154194674e+00 0.000000000000000000e+00
4.802176870748299464e+00 0.000000000000000000e+00
5.277278911564625474e+00 0.000000000000000000e+00
5.795192743764172150e+00 0.000000000000000000e+00
6.285351473922902166e+00 0.000000000000000000e+00
6.761904761904761862e+00 0.000000000000000000e+00
7.240816326530612024e+00 0.000000000000000000e+00
7.749115646258503354e+00 0.000000000000000000e+00
8.239455782312925081e+00 0.000000000000000000e+00
8.733242630385486649e+00 0.000000000000000000e+00
9.212698412698411943e+00 0.000000000000000000e+00
9.720997732426303273e+00 0.000000000000000000e+00
1.023346938775510218e+01 0.000000000000000000e+00
1.072453514739228986e+01 0.000000000000000000e+00
1.120798185941043101e+01 0.000000000000000000e+00
1.170956916099773260e+01 0.000000000000000000e+00
1.219809523809523810e+01 0.000000000000000000e+00
1.270530612244897917e+01 0.000000000000000000e+00
1.319854875283446738e+01 0.000000000000000000e+00
1.368979591836734677e+01 0.000000000000000000e+00
1.418938775510204131e+01 0.000000000000000000e+00
1.468408163265306143e+01 0.000000000000000000e+00
1.518222222222222229e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.615909297052154159e+01 0.000000000000000000e+00
1.665795918367346928e+01 0.000000000000000000e+00
1.715283446712018289e+01 0.000000000000000000e+00
1.763845804900000047e+01 1.000000000000000000e+00
1.814639455700000070e+01 1.000000000000000000e+00
nan -1.000000000000000000e+00
1.914467120181405946e+01 0.000000000000000000e+00
1.962793650793650713e+01 0.000000000000000000e+00
2.015038548752834302e+01 0.000000000000000000e+00
2.063328798185941082e+01 0.000000000000000000e+00
2.113197278911564680e+01 0.000000000000000000e+00
2.161070294784580526e+01 0.000000000000000000e+00
2.211356009070294704e+01 0.000000000000000000e+00
2.259736961451247339e+01 0.000000000000000000e+00
2.308517006802721028e+01 0.000000000000000000e+00
2.359383219954648681e+01 0.000000000000000000e+00
2.408725623582766318e+01 0.000000000000000000e+00
2.458394557823129389e+01 0.000000000000000000e+00
2.509224489795918345e+01 0.000000000000000000e+00
2.557278911564625901e+01 0.000000000000000000e+00
2.608181405895691540e+01 0.000000000000000000e+00
2.658303854875283534e+01 0.000000000000000000e+00
2.708009070294784593e+01 0.000000000000000000e+00
2.756353741400000246e+01 1.000000000000000000e+00
2.804825396800000092e+01 1.000000000000000000e+00
2.854911564625850318e+01 0.000000000000000000e+00
2.904199546485260797e+01 0.000000000000000000e+00
2.954811791383220054e+01 0.000000000000000000e+00
3.004698412698412824e+01 0.000000000000000000e+00
3.053968253968254132e+01 0.000000000000000000e+00
3.103002267573696216e+01 0.000000000000000000e+00
3.152145124716553326e+01 0.000000000000000000e+00
3.201469387755101792e+01 0.000000000000000000e+00
3.250630385487528429e+01 0.000000000000000000e+00
3.301750566893424121e+01 0.000000000000000000e+00
3.350403628117913968e+01 0.000000000000000000e+00
3.400544217687075133e+01 0.000000000000000000e+00
3.450430839002267902e+01 0.000000000000000000e+00
3.500226757369614461e+01 0.000000000000000000e+00
3.549260770975056545e+01 0.000000000000000000e+00
3.599092970521542156e+01 0.000000000000000000e+00
3.648925170068027057e+01 0.000000000000000000e+00
3.699337868480725433e+01 0.000000000000000000e+00
3.747809523809523569e+01 0.000000000000000000e+00
3.797569160997732496e+01 0.000000000000000000e+00
3.845768707482993420e+01 0.000000000000000000e+00
3.896453514739229007e+01 0.000000000000000000e+00
3.946575963718820645e+01 0.000000000000000000e+00
3.996444444444444599e+01 0.000000000000000000e+00
4.046621315192744106e+01 0.000000000000000000e+00
4.096217687074830138e+01 0.000000000000000000e+00
4.148625850340135912e+01 0.000000000000000000e+00
4.198385487528344839e+01 0.000000000000000000e+00
4.248417233560090978e+01 0.000000000000000000e+00
4.297287981859410166e+01 0.000000000000000000e+00
4.347192743764172462e+01 0.000000000000000000e+00
4.397115646258503574e+01 0.000000000000000000e+00
4.446947845804988475e+01 0.000000000000000000e+00
4.495310657596371584e+01 0.000000000000000000e+00
4.545705215419501144e+01 0.000000000000000000e+00
4.594303854875283122e+01 0.000000000000000000e+00
4.645351473922902841e+01 0.000000000000000000e+00
4.696689342403627876e+01 0.000000000000000000e+00
4.747482993197279200e+01 0.000000000000000000e+00
4.796408163265306257e+01 0.000000000000000000e+00
4.843954648526077023e+01 0.000000000000000000e+00
4.896507936507936165e+01 0.000000000000000000e+00
4.943746031746032088e+01 0.000000000000000000e+00
4.996444444444444599e+01 0.000000000000000000e+00
5.043755102040816496e+01 0.000000000000000000e+00
5.092625850340136395e+01 0.000000000000000000e+00
5.143673469387755404e+01 0.000000000000000000e+00
5.193741496598639173e+01 0.000000000000000000e+00
5.244009070294784891e+01 0.000000000000000000e+00
5.290140589569161023e+01 0.000000000000000000e+00
5.341460317460317242e+01 0.000000000000000000e+00
5.391510204081632907e+01 0.000000000000000000e+00
5.439854875283446489e+01 0.000000000000000000e+00
5.489560090702947548e+01 0.000000000000000000e+00
5.538630385487528685e+01 0.000000000000000000e+00
5.588045351473923006e+01 0.000000000000000000e+00
5.637514739229025196e+01 0.000000000000000000e+00
5.688616780045351362e+01 0.000000000000000000e+00
5.736344671201813838e+01 0.000000000000000000e+00
5.787809523809524137e+01 0.000000000000000000e+00
5.837587301587301880e+01 0.000000000000000000e+00
5.887909297052154045e+01 0.000000000000000000e+00
5.939102040816326422e+01 0.000000000000000000e+00
5.986702947845805056e+01 0.000000000000000000e+00
6.036607709750566642e+01 0.000000000000000000e+00
6.084208616780045276e+01 0.000000000000000000e+00
6.133986394557823019e+01 0.000000000000000000e+00
6.184943310657596527e+01 0.000000000000000000e+00
6.234321995464852506e+01 0.000000000000000000e+00
6.281106575963718797e+01 0.000000000000000000e+00
6.328743764172335773e+01 0.000000000000000000e+00
6.376689342403628302e+01 0.000000000000000000e+00
6.426884353741496625e+01 0.000000000000000000e+00
6.477315192743763816e+01 0.000000000000000000e+00
6.527328798185941139e+01 0.000000000000000000e+00
6.576018140589569327e+01 0.000000000000000000e+00
6.625287981859410991e+01 0.000000000000000000e+00
6.674848072562357970e+01 0.000000000000000000e+00
6.724136054421768449e+01 0.000000000000000000e+00
6.773587301587301113e+01 0.000000000000000000e+00
6.821387755102040273e+01 0.000000000000000000e+00
6.871818594104308886e+01 0.000000000000000000e+00
6.921795918367347156e+01 0.000000000000000000e+00
6.970793650793650897e+01 0.000000000000000000e+00
7.018104308390022084e+01 0.000000000000000000e+00
7.067519274376417115e+01 0.000000000000000000e+00
7.116226757369614120e+01 0.000000000000000000e+00
7.166004535147392573e+01 0.000000000000000000e+00
7.212970521541950575e+01 0.000000000000000000e+00
7.262095238095237448e+01 0.000000000000000000e+00
7.309913832199546846e+01 0.000000000000000000e+00
7.358240362811791613e+01 0.000000000000000000e+00
7.407655328798186645e+01 0.000000000000000000e+00
7.460136054421768392e+01 0.000000000000000000e+00
7.508716553287982265e+01 0.000000000000000000e+00
7.558893424036281772e+01 0.000000000000000000e+00
7.606385487528345379e+01 0.000000000000000000e+00
7.658448979591837258e+01 0.000000000000000000e+00
7.705832199546485128e+01 0.000000000000000000e+00
7.754068027210884395e+01 0.000000000000000000e+00
7.803192743764172690e+01 0.000000000000000000e+00
7.853206349206348591e+01 0.000000000000000000e+00
7.901750566893423411e+01 0.000000000000000000e+00
7.950294784580498231e+01 0.000000000000000000e+00
7.999927437641723316e+01 0.000000000000000000e+00
8.050249433106576191e+01 0.000000000000000000e+00
8.098140589569160852e+01 0.000000000000000000e+00
8.146140589499999862e+01 1.000000000000000000e+00
8.195773242600000685e+01 1.000000000000000000e+00
8.246857142800000418e+01 1.000000000000000000e+00
8.297215419500000166e+01 1.000000000000000000e+00
8.345251700600000788e+01 1.000000000000000000e+00
8.393233560090702383e+01 0.000000000000000000e+00
8.441269841269841834e+01 0.000000000000000000e+00
8.490013605442176470e+01 0.000000000000000000e+00
8.540444444399999213e+01 1.000000000000000000e+00
8.588045351399999561e+01 1.000000000000000000e+00
8.637823129200000949e+01 1.000000000000000000e+00
8.687600906999999495e+01 1.000000000000000000e+00
8.735346938700000408e+01 1.000000000000000000e+00
8.784108843500000319e+01 1.000000000000000000e+00
8.832870748200001287e+01 1.000000000000000000e+00
8.882938775499999906e+01 1.000000000000000000e+00
8.930013605442177038e+01 0.000000000000000000e+00
8.980789115646258836e+01 0.000000000000000000e+00
9.030421768707482499e+01 0.000000000000000000e+00
9.078857142799999735e+01 1.000000000000000000e+00
9.126639455782313348e+01 0.000000000000000000e+00
9.175746031746031406e+01 0.000000000000000000e+00
9.225088435374149753e+01 0.000000000000000000e+00
9.272308390000000600e+01 1.000000000000000000e+00
9.321215419499999655e+01 1.000000000000000000e+00
9.371283446700000752e+01 1.000000000000000000e+00
9.418938775510204664e+01 0.000000000000000000e+00
9.466920634920634825e+01 0.000000000000000000e+00
9.515682539682539698e+01 0.000000000000000000e+00
9.565043083900226861e+01 0.000000000000000000e+00
9.614512471599999799e+01 1.000000000000000000e+00
9.662984126899999637e+01 1.000000000000000000e+00
9.711310657500000332e+01 1.000000000000000000e+00
9.761070294784580881e+01 0.000000000000000000e+00
9.807891156462585514e+01 0.000000000000000000e+00
9.856761904761904702e+01 0.000000000000000000e+00
9.906630385487528656e+01 0.000000000000000000e+00
9.955664399092970029e+01 0.000000000000000000e+00
1.000241269841269798e+02 0.000000000000000000e+00
1.005046712018140624e+02 0.000000000000000000e+00
1.010039002259999990e+02 1.000000000000000000e+00
1.014682993189999962e+02 1.000000000000000000e+00
1.019443083900000033e+02 1.000000000000000000e+00
1.024261224479999868e+02 1.000000000000000000e+00
1.029229931972789132e+02 0.000000000000000000e+00
1.033973696145124705e+02 0.000000000000000000e+00
1.039043990929705217e+02 0.000000000000000000e+00
1.043722448970000016e+02 0.000000000000000000e+00
1.048613151920000064e+02 1.000000000000000000e+00
1.053402267570000106e+02 1.000000000000000000e+00
1.058467120179999910e+02 1.000000000000000000e+00
1.063198185939999973e+02 1.000000000000000000e+00
1.067958276640000008e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
1.078029931970000064e+02 1.000000000000000000e+00
1.082572335600000031e+02 1.000000000000000000e+00
1.087346938770000122e+02 1.000000000000000000e+00
1.092353741489999948e+02 1.000000000000000000e+00
1.097215419500000024e+02 1.000000000000000000e+00
1.101999092970521588e+02 0.000000000000000000e+00
1.106775510204081598e+02 0.000000000000000000e+00
1.111588208616780094e+02 0.000000000000000000e+00
1.116500680272108781e+02 0.000000000000000000e+00
1.121549206349206287e+02 0.000000000000000000e+00
1.126370975056689332e+02 0.000000000000000000e+00
1.131207256235827714e+02 0.000000000000000000e+00
1.136201360544217636e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.145775963718820805e+02 0.000000000000000000e+00
1.150643083900226742e+02 0.000000000000000000e+00
1.155580952380952340e+02 0.000000000000000000e+00
1.160382766439909261e+02 0.000000000000000000e+00
1.165186394557823064e+02 0.000000000000000000e+00
1.170111564625850349e+02 0.000000000000000000e+00
1.175169160997732405e+02 0.000000000000000000e+00
1.179967346938775563e+02 0.000000000000000000e+00
1.184685714285714226e+02 0.000000000000000000e+00
1.189875736961451196e+02 0.000000000000000000e+00
1.194924263038548702e+02 0.000000000000000000e+00
1.199677097505668968e+02 0.000000000000000000e+00
1.204640362811791334e+02 0.000000000000000000e+00
1.209603628117913843e+02 0.000000000000000000e+00
1.214581405895691546e+02 0.000000000000000000e+00
1.219390476190476136e+02 0.000000000000000000e+00
1.224226757369614518e+02 0.000000000000000000e+00
1.229090249429999915e+02 1.000000000000000000e+00
1.234115192743764169e+02 0.000000000000000000e+00
1.239018594104308448e+02 0.000000000000000000e+00
1.243956462585034046e+02 0.000000000000000000e+00
1.248937868480725655e+02 0.000000000000000000e+00
1.253826757369614455e+02 0.000000000000000000e+00
1.258753741489999953e+02 0.000000000000000000e+00
1.263726077097505680e+02 0.000000000000000000e+00
1.268651247159999969e+02 1.000000000000000000e+00
1.273599999999999994e+02 1.000000000000000000e+00
1.278496145124716605e+02 0.000000000000000000e+00
1.283475736961451332e+02 0.000000000000000000e+00
1.288317460317460359e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.298236734693877565e+02 0.000000000000000000e+00
1.303167346938775495e+02 0.000000000000000000e+00
1.308112471655328761e+02 0.000000000000000000e+00
1.313168253968254078e+02 0.000000000000000000e+00
1.318051700680272234e+02 0.000000000000000000e+00
1.322911564625850360e+02 0.000000000000000000e+00
1.328005442176870758e+02 0.000000000000000000e+00
1.333050340136054501e+02 0.000000000000000000e+00
1.337892063492063528e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.352718367346938635e+02 0.000000000000000000e+00
1.357756009070294851e+02 0.000000000000000000e+00
1.362623129251700789e+02 0.000000000000000000e+00
1.367542857142857144e+02 0.000000000000000000e+00
1.372582312925169958e+02 0.000000000000000000e+00
1.377618140589569293e+02 0.000000000000000000e+00
1.382479818594104302e+02 0.000000000000000000e+00
1.387310657596371755e+02 0.000000000000000000e+00
1.392141496598639492e+02 0.000000000000000000e+00
1.397006802721088548e+02 0.000000000000000000e+00
1.401986394557823132e+02 0.000000000000000000e+00
1.406840816326530614e+02 0.000000000000000000e+00
1.411987301587301715e+02 0.000000000000000000e+00
1.416903401360544308e+02 0.000000000000000000e+00
1.421678004535147295e+02 0.000000000000000000e+00
1.426597732426303935e+02 0.000000000000000000e+00
1.431492063492063380e+02 0.000000000000000000e+00
1.436478911564625776e+02 0.000000000000000000e+00
1.441485714285714153e+02 0.000000000000000000e+00
1.446131519274376558e+02 0.000000000000000000e+00
1.451013151927437548e+02 0.000000000000000000e+00
1.456125170068027330e+02 0.000000000000000000e+00
1.460907029478458128e+02 0.000000000000000000e+00
1.465997278911564763e+02 0.000000000000000000e+00
1.470967800453514656e+02 0.000000000000000000e+00
1.475976417233560198e+02 0.000000000000000000e+00
1.481037641723355875e+02 0.000000000000000000e+00
1.485799546485260691e+02 0.000000000000000000e+00
1.490768253968253987e+02 0.000000000000000000e+00
1.495599092970521440e+02 0.000000000000000000e+00
1.500397278911564740e+02 0.000000000000000000e+00
1.505195464852607756e+02 0.000000000000000000e+00
1.510000907029478583e+02 0.000000000000000000e+00
1.515221768707482966e+02 0.000000000000000000e+00
1.520123356009070221e+02 0.000000000000000000e+00
1.524901587301587256e+02 0.000000000000000000e+00
1.529935600907029425e+02 0.000000000000000000e+00
1.534824489795918225e+02 0.000000000000000000e+00
1.539751473922902392e+02 0.000000000000000000e+00
1.544714739229025042e+02 0.000000000000000000e+00
1.549467573696145166e+02 0.000000000000000000e+00
1.554416326530612196e+02 0.000000000000000000e+00
1.559406802721088354e+02 0.000000000000000000e+00
1.564121541950113397e+02 0.000000000000000000e+00
1.569068480725623544e+02 0.000000000000000000e+00
1.573919274376417263e+02 0.000000000000000000e+00
1.578775510204081627e+02 0.000000000000000000e+00
1.583695238095237983e+02 0.000000000000000000e+00
1.588573242630385494e+02 0.000000000000000000e+00
1.593610884353741426e+02 0.000000000000000000e+00
1.598548752834467166e+02 0.000000000000000000e+00
1.603564625850340235e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.613503854875283423e+02 0.000000000000000000e+00
1.618351020408163379e+02 0.000000000000000000e+00
1.623245351473922824e+02 0.000000000000000000e+00
1.628068934240362751e+02 0.000000000000000000e+00
1.633242630385487644e+02 0.000000000000000000e+00
1.638104308390022652e+02 0.000000000000000000e+00
1.642975056689342352e+02 0.000000000000000000e+00
1.647765986394557842e+02 0.000000000000000000e+00
1.652691156462585127e+02 0.000000000000000000e+00
1.657545578231292609e+02 0.000000000000000000e+00
1.662423582766439836e+02 0.000000000000000000e+00
1.667238095238095354e+02 0.000000000000000000e+00
1.672330158730158871e+02 0.000000000000000000e+00
1.677072108843537421e+02 0.000000000000000000e+00
1.681886621315192656e+02 0.000000000000000000e+00
1.686721088435374156e+02 0.000000000000000000e+00
1.691709750566893433e+02 0.000000000000000000e+00
1.696709297052154284e+02 0.000000000000000000e+00
1.701596371882086203e+02 0.000000000000000000e+00
1.706349206349206327e+02 0.000000000000000000e+00
1.711170975056689372e+02 0.000000000000000000e+00
1.716039909297052191e+02 0.000000000000000000e+00
1.720830839002267680e+02 0.000000000000000000e+00
1.725612698412698478e+02 0.000000000000000000e+00
1.730463492063492197e+02 0.000000000000000000e+00
1.735212698412698273e+02 0.000000000000000000e+00
1.740027210884353792e+02 0.000000000000000000e+00
1.744897959183673493e+02 0.000000000000000000e+00
1.750048072562358357e+02 0.000000000000000000e+00
1.754880725623582691e+02 0.000000000000000000e+00
1.759646258503401270e+02 0.000000000000000000e+00
1.764431746031746115e+02 0.000000000000000000e+00
1.769362358276644045e+02 0.000000000000000000e+00
1.774039002267573721e+02 0.000000000000000000e+00
1.778862585034013648e+02 0.000000000000000000e+00
1.783573696145124643e+02 0.000000000000000000e+00
1.788607709750566812e+02 0.000000000000000000e+00
1.793300680272108707e+02 0.000000000000000000e+00
1.798185941043084028e+02 0.000000000000000000e+00
1.803018594104308363e+02 0.000000000000000000e+00
1.808145124716553198e+02 0.000000000000000000e+00
1.812841723356009140e+02 0.000000000000000000e+00
1.817750566893423922e+02 0.000000000000000000e+00
1.822481632653061183e+02 0.000000000000000000e+00
1.827539229024943381e+02 0.000000000000000000e+00
1.832257596371882187e+02 0.000000000000000000e+00
1.837121088435374077e+02 0.000000000000000000e+00
1.841832199546485356e+02 0.000000000000000000e+00
1.846735600907029493e+02 0.000000000000000000e+00
1.851508390022675599e+02 0.000000000000000000e+00
1.856346485260770862e+02 0.000000000000000000e+00
1.861200907029478344e+02 0.000000000000000000e+00
1.866401814058957029e+02 0.000000000000000000e+00
1.871178231292516898e+02 0.000000000000000000e+00
1.876094331065759775e+02 0.000000000000000000e+00
1.880832653061224562e+02 0.000000000000000000e+00
1.885737868480725581e+02 0.000000000000000000e+00
1.890782766439909324e+02 0.000000000000000000e+00
1.895568253968253885e+02 0.000000000000000000e+00
1.900473469387755188e+02 0.000000000000000000e+00
1.905507482993197357e+02 0.000000000000000000e+00
1.910262131519274362e+02 0.000000000000000000e+00


==> J21.dat <==
2.581043082999999960e+00 0.000000000000000000e+00
3.000453514739228833e+00 0.000000000000000000e+00
3.364353741496598715e+00 0.000000000000000000e+00
3.806802721088435426e+00 0.000000000000000000e+00
4.206802721088435781e+00 0.000000000000000000e+00
4.614784580498866084e+00 0.000000000000000000e+00
5.011882086167800843e+00 0.000000000000000000e+00
5.428027210884353693e+00 0.000000000000000000e+00
5.822585034013605387e+00 0.000000000000000000e+00
6.247437641723355917e+00 0.000000000000000000e+00
6.613265306000000621e+00 0.000000000000000000e+00
7.051972789115645845e+00 0.000000000000000000e+00
7.446530612244897540e+00 0.000000000000000000e+00
7.873560090702947711e+00 0.000000000000000000e+00
8.263582766439908411e+00 0.000000000000000000e+00
8.677913832199546817e+00 0.000000000000000000e+00
9.069387755102040316e+00 0.000000000000000000e+00
9.482993197278911879e+00 0.000000000000000000e+00
9.888616780045351717e+00 0.000000000000000000e+00
1.030095238095238130e+01 0.000000000000000000e+00
1.069006802721088434e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.147120181405895778e+01 0.000000000000000000e+00
1.188317460317460394e+01 0.000000000000000000e+00
1.229478458049886669e+01 0.000000000000000000e+00
1.267845804988662195e+01 0.000000000000000000e+00
1.308625850340136054e+01 0.000000000000000000e+00
1.349478458049886598e+01 0.000000000000000000e+00
1.388571428571428612e+01 0.000000000000000000e+00
1.430911564625850296e+01 0.000000000000000000e+00
1.470367346938775555e+01 0.000000000000000000e+00
1.511165532879818585e+01 0.000000000000000000e+00
1.553469387755102105e+01 0.000000000000000000e+00
1.593596371882086160e+01 0.000000000000000000e+00
1.630875283446712132e+01 0.000000000000000000e+00
1.672544217687074664e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.738557823129251645e+01 0.000000000000000000e+00
1.781097505668934389e+01 0.000000000000000000e+00
1.818757369614512598e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.952544217687074735e+01 0.000000000000000000e+00
1.994557823129251872e+01 0.000000000000000000e+00
2.036988662131519234e+01 0.000000000000000000e+00
2.076770975056689394e+01 0.000000000000000000e+00
2.118222222222222229e+01 0.000000000000000000e+00
2.159655328798185892e+01 0.000000000000000000e+00
2.199274376417233512e+01 0.000000000000000000e+00
2.240471655328798306e+01 0.000000000000000000e+00
2.280453514739228993e+01 0.000000000000000000e+00
2.323646258503401185e+01 0.000000000000000000e+00
2.362213151927437593e+01 0.000000000000000000e+00
2.403464852607709901e+01 0.000000000000000000e+00
2.441632653061224545e+01 0.000000000000000000e+00
2.482630385487528457e+01 0.000000000000000000e+00
2.523174603174603092e+01 0.000000000000000000e+00
2.563773242630385596e+01 0.000000000000000000e+00
2.604789115646258679e+01 0.000000000000000000e+00
2.643918367346938680e+01 0.000000000000000000e+00
2.685006802721088448e+01 0.000000000000000000e+00
2.726149659863945729e+01 0.000000000000000000e+00
2.764752834467120124e+01 0.000000000000000000e+00
2.805605442176870667e+01 0.000000000000000000e+00
2.846149659863945658e+01 0.000000000000000000e+00
2.886603174603174438e+01 0.000000000000000000e+00
2.928108843537415140e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
3.048126984126984240e+01 0.000000000000000000e+00
3.087147392290249570e+01 0.000000000000000000e+00
3.129160997732426353e+01 0.000000000000000000e+00
3.167818594104308261e+01 0.000000000000000000e+00
3.211047619047619150e+01 0.000000000000000000e+00
3.248997732426303742e+01 0.000000000000000000e+00
3.291446712018140630e+01 0.000000000000000000e+00
3.330993197278911566e+01 0.000000000000000000e+00
3.372716553287981611e+01 0.000000000000000000e+00
3.412117913832199889e+01 0.000000000000000000e+00
3.454077097505668803e+01 0.000000000000000000e+00
3.492752834467120238e+01 0.000000000000000000e+00
3.533424036281179070e+01 0.000000000000000000e+00
3.572553287981859427e+01 0.000000000000000000e+00
3.614494331065759525e+01 0.000000000000000000e+00
3.654312925170068382e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
3.810049886621315096e+01 0.000000000000000000e+00
3.851555555555555799e+01 0.000000000000000000e+00
3.895727891156462874e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
4.135999999999999943e+01 0.000000000000000000e+00
4.177995464852607910e+01 0.000000000000000000e+00
4.219374149659864059e+01 0.000000000000000000e+00
4.261024943310657420e+01 0.000000000000000000e+00
4.301569160997732411e+01 0.000000000000000000e+00
4.340825396825396609e+01 0.000000000000000000e+00
4.381278911564626100e+01 0.000000000000000000e+00
4.422857142857142776e+01 0.000000000000000000e+00
4.463473922902494451e+01 0.000000000000000000e+00
4.504217687074829968e+01 0.000000000000000000e+00
4.544888888888888800e+01 0.000000000000000000e+00
4.587283446712017820e+01 0.000000000000000000e+00
4.626376417233559835e+01 0.000000000000000000e+00
4.667682539682540011e+01 0.000000000000000000e+00
4.706213151927437366e+01 0.000000000000000000e+00
4.746249433106576276e+01 0.000000000000000000e+00
4.789315192743764271e+01 0.000000000000000000e+00
4.826702947845804914e+01 0.000000000000000000e+00
4.869315192743763987e+01 0.000000000000000000e+00
4.910403628117914110e+01 0.000000000000000000e+00
4.950040816326530546e+01 0.000000000000000000e+00
4.991419501133786696e+01 0.000000000000000000e+00
5.031274376417233896e+01 0.000000000000000000e+00
5.073287981859410678e+01 0.000000000000000000e+00
5.111764172335600875e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
5.273777777777777942e+01 0.000000000000000000e+00
5.313034013605442141e+01 0.000000000000000000e+00
5.352163265306122497e+01 0.000000000000000000e+00
5.393378684807256462e+01 0.000000000000000000e+00
5.433342403628117978e+01 0.000000000000000000e+00
5.474467120181405733e+01 0.000000000000000000e+00
5.515464852607709645e+01 0.000000000000000000e+00
5.555083900226757265e+01 0.000000000000000000e+00
5.595736961451247282e+01 0.000000000000000000e+00
5.637532879818594012e+01 0.000000000000000000e+00
5.678421768707482897e+01 0.000000000000000000e+00
5.716299319727890804e+01 0.000000000000000000e+00
5.756716553287981952e+01 0.000000000000000000e+00
5.797206349206349074e+01 0.000000000000000000e+00
5.837931972789115775e+01 0.000000000000000000e+00
5.879002267573696372e+01 0.000000000000000000e+00
5.918693877551020677e+01 0.000000000000000000e+00
5.957768707482993165e+01 0.000000000000000000e+00
5.998058956916099760e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
6.483573696145124643e+01 0.000000000000000000e+00
6.523174603174602737e+01 0.000000000000000000e+00
6.564952380952381361e+01 0.000000000000000000e+00
6.604444444444445139e+01 0.000000000000000000e+00
6.643537414965986443e+01 0.000000000000000000e+00
6.683446712018140090e+01 0.000000000000000000e+00
6.722920634920635052e+01 0.000000000000000000e+00
6.765024943310658045e+01 0.000000000000000000e+00
6.804698412698412824e+01 0.000000000000000000e+00
6.845387755102041183e+01 0.000000000000000000e+00
6.885968253968253805e+01 0.000000000000000000e+00
6.928253968253967798e+01 0.000000000000000000e+00
6.966712018140589180e+01 0.000000000000000000e+00
7.006857142857143117e+01 0.000000000000000000e+00
7.046458049886621211e+01 0.000000000000000000e+00
7.087600907029478492e+01 0.000000000000000000e+00
7.127419501133786639e+01 0.000000000000000000e+00
7.168253968253968367e+01 0.000000000000000000e+00
7.208598639455782120e+01 0.000000000000000000e+00
7.249578231292517216e+01 0.000000000000000000e+00
7.288054421768707414e+01 0.000000000000000000e+00
7.328489795918366667e+01 0.000000000000000000e+00
7.367129251700680470e+01 0.000000000000000000e+00
7.408780045351474541e+01 0.000000000000000000e+00
7.448181405895691398e+01 0.000000000000000000e+00
7.489650793650793048e+01 0.000000000000000000e+00
7.529088435374148958e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
7.848870748299319189e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
7.933678004535147466e+01 0.000000000000000000e+00
7.972281179138322216e+01 0.000000000000000000e+00
8.013768707482992681e+01 0.000000000000000000e+00
8.052916099773243275e+01 0.000000000000000000e+00
8.094603174603174978e+01 0.000000000000000000e+00
8.136453514739228865e+01 0.000000000000000000e+00
8.176979591836735040e+01 0.000000000000000000e+00
8.217687074829932214e+01 0.000000000000000000e+00
8.256199546485261465e+01 0.000000000000000000e+00
8.296816326530611718e+01 0.000000000000000000e+00
8.338049886621314499e+01 0.000000000000000000e+00
8.379845804988661939e+01 0.000000000000000000e+00
8.423365079365079566e+01 0.000000000000000000e+00
8.462566893424036607e+01 0.000000000000000000e+00
8.502367346938775938e+01 0.000000000000000000e+00
8.543038548752834060e+01 0.000000000000000000e+00
8.582421768707483523e+01 0.000000000000000000e+00
8.624036281179138541e+01 0.000000000000000000e+00
8.666303854875283719e+01 0.000000000000000000e+00
8.707138321995465446e+01 0.000000000000000000e+00
8.749369614512471571e+01 0.000000000000000000e+00
8.790929705215420142e+01 0.000000000000000000e+00
8.830548752834467052e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
8.989986394557823246e+01 0.000000000000000000e+00
9.031999999999999318e+01 0.000000000000000000e+00
9.072326530612244255e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
9.151238095238095127e+01 0.000000000000000000e+00
9.191800453514738933e+01 0.000000000000000000e+00
9.230693877551020421e+01 0.000000000000000000e+00
9.272743764172335545e+01 0.000000000000000000e+00
9.310349206349206952e+01 0.000000000000000000e+00
9.352417233560090892e+01 0.000000000000000000e+00
9.391927437641723486e+01 0.000000000000000000e+00
9.433632653061224005e+01 0.000000000000000000e+00
9.474122448979591127e+01 0.000000000000000000e+00
9.513451247165532720e+01 0.000000000000000000e+00
9.554358276643991132e+01 0.000000000000000000e+00
9.596462585034014126e+01 0.000000000000000000e+00
9.635083900226757692e+01 0.000000000000000000e+00
9.676938775499999679e+01 1.000000000000000000e+00
9.717346938700001147e+01 1.000000000000000000e+00
nan -1.000000000000000000e+00
9.795918367299999829e+01 1.000000000000000000e+00
9.838839002267573619e+01 0.000000000000000000e+00
9.875845804988662735e+01 0.000000000000000000e+00
9.918022675736960991e+01 0.000000000000000000e+00
9.957714285714286007e+01 0.000000000000000000e+00
9.998163265299999125e+01 1.000000000000000000e+00
1.003816326529999969e+02 1.000000000000000000e+00
1.008020408160000017e+02 1.000000000000000000e+00
1.011836734689999986e+02 1.000000000000000000e+00
1.015980045351473962e+02 0.000000000000000000e+00
1.020137868480725558e+02 0.000000000000000000e+00
1.024065306122448931e+02 0.000000000000000000e+00
1.028096145124716543e+02 0.000000000000000000e+00
1.032161451247165473e+02 0.000000000000000000e+00
1.036402721088435328e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.076224489789999978e+02 0.000000000000000000e+00
1.080206802721088479e+02 0.000000000000000000e+00
1.084157823129251739e+02 0.000000000000000000e+00
1.088380952380952351e+02 0.000000000000000000e+00
1.092107029478458031e+02 0.000000000000000000e+00
1.096346938770000037e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.112618594104308443e+02 0.000000000000000000e+00
1.116364625850340104e+02 0.000000000000000000e+00
1.120304761904761932e+02 0.000000000000000000e+00
1.124230385487528281e+02 0.000000000000000000e+00
1.128364625850340133e+02 0.000000000000000000e+00
1.132286621315192718e+02 0.000000000000000000e+00
1.136424489795918333e+02 0.000000000000000000e+00
1.140313832199546482e+02 0.000000000000000000e+00
1.144306122440000024e+02 1.000000000000000000e+00
1.148489795910000026e+02 1.000000000000000000e+00
1.152530612239999925e+02 1.000000000000000000e+00
1.156469387749999953e+02 1.000000000000000000e+00
1.160656689342403638e+02 0.000000000000000000e+00
1.164605895691610016e+02 0.000000000000000000e+00
1.168660317460317515e+02 0.000000000000000000e+00
1.172653061224489761e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.180658503401360520e+02 0.000000000000000000e+00
1.184653061224489790e+02 0.000000000000000000e+00
1.188669387755102065e+02 0.000000000000000000e+00
1.192743764172335545e+02 0.000000000000000000e+00
1.196700226757369592e+02 0.000000000000000000e+00
1.200854421768707425e+02 0.000000000000000000e+00
1.204910657596371948e+02 0.000000000000000000e+00
1.209008616780045315e+02 0.000000000000000000e+00
1.212999546485260822e+02 0.000000000000000000e+00
1.217077551020408208e+02 0.000000000000000000e+00
1.221173696145124694e+02 0.000000000000000000e+00
1.225224489789999893e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.245387755099999936e+02 1.000000000000000000e+00
1.249609070294784630e+02 0.000000000000000000e+00
1.253648979591836792e+02 0.000000000000000000e+00
1.257904761904761841e+02 0.000000000000000000e+00
1.261953741496598695e+02 0.000000000000000000e+00
1.266207709750566863e+02 0.000000000000000000e+00
1.270307482993197254e+02 0.000000000000000000e+00
1.274358276643990990e+02 0.000000000000000000e+00
1.278585034013605508e+02 0.000000000000000000e+00
1.282760997732426347e+02 0.000000000000000000e+00
1.286784580498866148e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.307299773242630465e+02 0.000000000000000000e+00
1.311268934240362682e+02 0.000000000000000000e+00
1.315256235827664284e+02 0.000000000000000000e+00
1.319102040816326564e+02 0.000000000000000000e+00
1.323256235827664398e+02 0.000000000000000000e+00
1.327216326530612207e+02 0.000000000000000000e+00
1.331341496598639367e+02 0.000000000000000000e+00
1.335655328798185906e+02 0.000000000000000000e+00
1.339700680272108855e+02 0.000000000000000000e+00
1.343557369614512425e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.368166893424036346e+02 0.000000000000000000e+00
1.372036281179138371e+02 0.000000000000000000e+00
1.376034467120181546e+02 0.000000000000000000e+00
1.380041723356009129e+02 0.000000000000000000e+00
1.384101587301587415e+02 0.000000000000000000e+00
1.388114285714285643e+02 0.000000000000000000e+00
1.392121541950113510e+02 0.000000000000000000e+00
1.396223129251700641e+02 0.000000000000000000e+00
1.400248526077097608e+02 0.000000000000000000e+00
1.404415419501133897e+02 0.000000000000000000e+00
1.408324716553287885e+02 0.000000000000000000e+00
1.412379138321995526e+02 0.000000000000000000e+00
1.416330158730158644e+02 0.000000000000000000e+00
1.420484353741496477e+02 0.000000000000000000e+00
1.424497052154194989e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.436843537414966079e+02 0.000000000000000000e+00
1.440995918367347031e+02 0.000000000000000000e+00
1.444930612244897929e+02 0.000000000000000000e+00
1.448930612244897986e+02 0.000000000000000000e+00
1.453090249433106464e+02 0.000000000000000000e+00
1.457104761904761858e+02 0.000000000000000000e+00
1.461311564625850394e+02 0.000000000000000000e+00
1.465262585034013512e+02 0.000000000000000000e+00
1.469353287981859353e+02 0.000000000000000000e+00
1.473418594104308283e+02 0.000000000000000000e+00
1.477422222222222103e+02 0.000000000000000000e+00
1.481344217687074831e+02 0.000000000000000000e+00
1.485511111111111120e+02 0.000000000000000000e+00
1.489427664399092919e+02 0.000000000000000000e+00
1.493494784580498731e+02 0.000000000000000000e+00
1.497037641723356103e+02 0.000000000000000000e+00
1.501108390022675678e+02 0.000000000000000000e+00
1.505146485260771101e+02 0.000000000000000000e+00
1.509271655328798261e+02 0.000000000000000000e+00
1.513159183673469386e+02 0.000000000000000000e+00
1.517231746031746127e+02 0.000000000000000000e+00
1.521251700680272165e+02 0.000000000000000000e+00
1.525235374149660004e+02 0.000000000000000000e+00
1.529084807256235763e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.545367800453514633e+02 0.000000000000000000e+00
1.549226303854875368e+02 0.000000000000000000e+00
1.552907029478458014e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.565295238095238233e+02 0.000000000000000000e+00
1.569008616780045315e+02 0.000000000000000000e+00
1.573287981859410536e+02 0.000000000000000000e+00
1.577378684807256377e+02 0.000000000000000000e+00
1.581458503401360645e+02 0.000000000000000000e+00
1.585616326530612241e+02 0.000000000000000000e+00
1.589616326530612298e+02 0.000000000000000000e+00
1.593551020399999913e+02 0.000000000000000000e+00
1.597795918360000087e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
1.604627664399093021e+02 0.000000000000000000e+00
1.608558730158730157e+02 0.000000000000000000e+00
1.612535147392290185e+02 0.000000000000000000e+00
1.616654875283446700e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.625930158730158723e+02 0.000000000000000000e+00
1.629873922902494314e+02 0.000000000000000000e+00
1.633763265306122321e+02 0.000000000000000000e+00
1.637834013605442181e+02 0.000000000000000000e+00
1.641730612244897998e+02 0.000000000000000000e+00
1.645968253968254089e+02 0.000000000000000000e+00
1.650106122448979704e+02 0.000000000000000000e+00
1.653993650793650829e+02 0.000000000000000000e+00
1.658100680272108889e+02 0.000000000000000000e+00
1.662158730158730293e+02 0.000000000000000000e+00
1.666124263038548747e+02 0.000000000000000000e+00
1.670205895691609896e+02 0.000000000000000000e+00
1.674336507936507985e+02 0.000000000000000000e+00
1.678136961451247089e+02 0.000000000000000000e+00
1.682231292517006693e+02 0.000000000000000000e+00
1.686225850340136105e+02 0.000000000000000000e+00
1.690351020408163265e+02 0.000000000000000000e+00
1.694476190476190425e+02 0.000000000000000000e+00
1.698568707482993148e+02 0.000000000000000000e+00
1.702695691609977189e+02 0.000000000000000000e+00
1.706777324263038622e+02 0.000000000000000000e+00
1.710779138321995561e+02 0.000000000000000000e+00
1.714922448979591820e+02 0.000000000000000000e+00
1.718935147392290332e+02 0.000000000000000000e+00


==> J22.dat <==
6.633360544217687504e+01 0.000000000000000000e+00
6.668879818594103881e+01 0.000000000000000000e+00
6.706956916099773025e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
6.778630385487528542e+01 0.000000000000000000e+00
6.814349206349206156e+01 0.000000000000000000e+00
6.850467120100000784e+01 0.000000000000000000e+00
6.886585034013604911e+01 0.000000000000000000e+00
6.922104308390022709e+01 0.000000000000000000e+00
6.956498866213152610e+01 0.000000000000000000e+00
6.991873015873015618e+01 0.000000000000000000e+00
7.027265306122448862e+01 0.000000000000000000e+00
7.062929705215420029e+01 0.000000000000000000e+00
7.097777777777777430e+01 0.000000000000000000e+00
7.133931972789115150e+01 0.000000000000000000e+00
7.168979591836735210e+01 0.000000000000000000e+00
7.205913832199546221e+01 0.000000000000000000e+00
7.240580498866212622e+01 0.000000000000000000e+00
7.276843537414966079e+01 0.000000000000000000e+00
7.311691609977324902e+01 0.000000000000000000e+00
7.347555555555555884e+01 0.000000000000000000e+00
7.382004535147392232e+01 0.000000000000000000e+00
7.418176870748298768e+01 0.000000000000000000e+00
7.453532879818594381e+01 0.000000000000000000e+00
7.490321995464852023e+01 0.000000000000000000e+00
7.526294784580498742e+01 0.000000000000000000e+00
7.561505668934240987e+01 0.000000000000000000e+00
7.596643990929705126e+01 0.000000000000000000e+00
7.630675736961451605e+01 0.000000000000000000e+00
7.667954648526077222e+01 0.000000000000000000e+00
7.703183673469388282e+01 0.000000000000000000e+00
7.738793650793650158e+01 0.000000000000000000e+00
7.773950113378684534e+01 0.000000000000000000e+00
7.811827664399092441e+01 0.000000000000000000e+00
7.847437641723355739e+01 0.000000000000000000e+00
7.883954648526076880e+01 0.000000000000000000e+00
7.918947845804989072e+01 0.000000000000000000e+00
7.955628117913832398e+01 0.000000000000000000e+00
7.990022675736960878e+01 0.000000000000000000e+00
8.027664399092969916e+01 0.000000000000000000e+00
8.061460317460317526e+01 0.000000000000000000e+00
8.097560090702947377e+01 0.000000000000000000e+00
8.133405895691609544e+01 0.000000000000000000e+00
8.170521541950112976e+01 0.000000000000000000e+00
8.205369614512471799e+01 0.000000000000000000e+00
8.241578231292517387e+01 0.000000000000000000e+00
8.276317460317460473e+01 0.000000000000000000e+00
8.313378684807256036e+01 0.000000000000000000e+00
8.348807256235828334e+01 0.000000000000000000e+00
8.385469387755101422e+01 0.000000000000000000e+00
8.421260770975057142e+01 0.000000000000000000e+00
8.457868480725623783e+01 0.000000000000000000e+00
8.492226757369614631e+01 0.000000000000000000e+00
8.526403628117914479e+01 0.000000000000000000e+00
8.561941043083899672e+01 0.000000000000000000e+00
8.599274376417233157e+01 0.000000000000000000e+00
8.634739229024943086e+01 0.000000000000000000e+00
8.671111111111110858e+01 0.000000000000000000e+00
8.706158730158729497e+01 0.000000000000000000e+00
8.740988662131519504e+01 0.000000000000000000e+00
8.776725623582765934e+01 0.000000000000000000e+00
8.811646258503401441e+01 0.000000000000000000e+00
8.846331065759636658e+01 0.000000000000000000e+00
8.882666666666666799e+01 0.000000000000000000e+00
8.917387755102041069e+01 0.000000000000000000e+00
8.952961451247165314e+01 0.000000000000000000e+00
8.988117913832199690e+01 0.000000000000000000e+00
9.024362811791382910e+01 0.000000000000000000e+00
9.059682539682539471e+01 0.000000000000000000e+00
9.095419501133787321e+01 0.000000000000000000e+00
9.130049886621314670e+01 0.000000000000000000e+00
9.166458049886621495e+01 0.000000000000000000e+00
9.201777777777778056e+01 0.000000000000000000e+00
9.238312925170068013e+01 0.000000000000000000e+00
9.273596371882085521e+01 0.000000000000000000e+00
9.310149659863945715e+01 0.000000000000000000e+00
9.344163265306121957e+01 0.000000000000000000e+00
9.380662131519274283e+01 0.000000000000000000e+00
9.416072562358276343e+01 0.000000000000000000e+00
9.450993197278911850e+01 0.000000000000000000e+00
9.486621315192743964e+01 0.000000000000000000e+00
9.521160997732425813e+01 0.000000000000000000e+00
9.556752834467120294e+01 0.000000000000000000e+00
9.593705215419501542e+01 0.000000000000000000e+00
9.627428571428571047e+01 0.000000000000000000e+00
9.662911564625849792e+01 0.000000000000000000e+00
9.698321995464853273e+01 0.000000000000000000e+00
9.732643990929705069e+01 0.000000000000000000e+00
9.766603174603174864e+01 0.000000000000000000e+00
9.801596371882085634e+01 0.000000000000000000e+00
9.835482993197278745e+01 0.000000000000000000e+00
9.870312925170067331e+01 0.000000000000000000e+00
9.904870748299319416e+01 0.000000000000000000e+00
9.940208616780044792e+01 0.000000000000000000e+00
9.974458049886621325e+01 0.000000000000000000e+00
1.000941496598639446e+02 0.000000000000000000e+00
1.004299319727891202e+02 0.000000000000000000e+00
1.007854875283446745e+02 0.000000000000000000e+00
1.011363265306122514e+02 0.000000000000000000e+00
1.014868027210884378e+02 0.000000000000000000e+00
1.018327437641723350e+02 0.000000000000000000e+00
1.021922902494330998e+02 0.000000000000000000e+00
1.025396825396825449e+02 0.000000000000000000e+00
1.028901587301587313e+02 0.000000000000000000e+00
1.032382766439909290e+02 0.000000000000000000e+00
1.035853061224489835e+02 0.000000000000000000e+00
1.039336054421768694e+02 0.000000000000000000e+00
1.042891609977324237e+02 0.000000000000000000e+00
1.046385487528344669e+02 0.000000000000000000e+00
1.050020861678004565e+02 0.000000000000000000e+00
1.053547392290249434e+02 0.000000000000000000e+00
1.057077551020408208e+02 0.000000000000000000e+00
1.060576870748299285e+02 0.000000000000000000e+00
1.064199546485260726e+02 0.000000000000000000e+00
1.067687981859410371e+02 0.000000000000000000e+00
1.071229024943310719e+02 0.000000000000000000e+00
1.074672108843537472e+02 0.000000000000000000e+00
1.078245804988662115e+02 0.000000000000000000e+00
1.081639909297052213e+02 0.000000000000000000e+00
1.085295238095238091e+02 0.000000000000000000e+00
1.088819954648526078e+02 0.000000000000000000e+00
1.092451700680272069e+02 0.000000000000000000e+00
1.095947392290249383e+02 0.000000000000000000e+00
1.099524716553287931e+02 0.000000000000000000e+00
1.103062131519274374e+02 0.000000000000000000e+00
1.106663038548752809e+02 0.000000000000000000e+00
1.110321995464852591e+02 0.000000000000000000e+00
1.114077097505668945e+02 0.000000000000000000e+00
1.117569160997732496e+02 0.000000000000000000e+00
1.121075736961451241e+02 0.000000000000000000e+00
1.124587755102040774e+02 0.000000000000000000e+00
1.128212244897959238e+02 0.000000000000000000e+00
1.131807709750566886e+02 0.000000000000000000e+00
1.135394104308389984e+02 0.000000000000000000e+00
1.139029478458049880e+02 0.000000000000000000e+00
1.142679365079365112e+02 0.000000000000000000e+00
1.146191383219954645e+02 0.000000000000000000e+00
1.149884807256235888e+02 0.000000000000000000e+00
1.153327891156462641e+02 0.000000000000000000e+00
1.156780045351473944e+02 0.000000000000000000e+00
1.160310204081632719e+02 0.000000000000000000e+00
1.163956462585034046e+02 0.000000000000000000e+00
1.167450340136054479e+02 0.000000000000000000e+00
1.171031292517006790e+02 0.000000000000000000e+00
1.174476190476190425e+02 0.000000000000000000e+00
1.178182312925170123e+02 0.000000000000000000e+00
1.181754195011337885e+02 0.000000000000000000e+00
1.185266213151927417e+02 0.000000000000000000e+00
1.188640362811791391e+02 0.000000000000000000e+00
1.192195918367346934e+02 0.000000000000000000e+00
1.195747845804988714e+02 0.000000000000000000e+00
1.199250793650793696e+02 0.000000000000000000e+00
1.202833560090702889e+02 0.000000000000000000e+00
1.206467120181405903e+02 0.000000000000000000e+00
1.210046258503401333e+02 0.000000000000000000e+00
1.213705215419501116e+02 0.000000000000000000e+00
1.217019501133786861e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.222804535147392357e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.230214965986394589e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.285278911564625730e+02 0.000000000000000000e+00
1.288930612244897986e+02 0.000000000000000000e+00
1.292542403628117995e+02 0.000000000000000000e+00
1.295940136054421714e+02 0.000000000000000000e+00
1.299775056689342421e+02 0.000000000000000000e+00
1.303321541950113271e+02 0.000000000000000000e+00
1.306822675736961514e+02 0.000000000000000000e+00
1.310421768707483068e+02 0.000000000000000000e+00
1.313988208616780184e+02 0.000000000000000000e+00
1.317489342403628143e+02 0.000000000000000000e+00
1.321142857142857281e+02 0.000000000000000000e+00
1.324651247165532766e+02 0.000000000000000000e+00
1.328292063492063448e+02 0.000000000000000000e+00
1.331840362811791465e+02 0.000000000000000000e+00
1.335297959183673413e+02 0.000000000000000000e+00
1.338826303854875164e+02 0.000000000000000000e+00
1.342565079365079441e+02 0.000000000000000000e+00
1.346004535147392289e+02 0.000000000000000000e+00
1.349630839002267635e+02 0.000000000000000000e+00
1.353072108843537364e+02 0.000000000000000000e+00
1.356624036281179144e+02 0.000000000000000000e+00
1.360083446712018258e+02 0.000000000000000000e+00
1.363668027210884475e+02 0.000000000000000000e+00
1.367192743764172462e+02 0.000000000000000000e+00
1.370835374149659742e+02 0.000000000000000000e+00
1.374153287981859535e+02 0.000000000000000000e+00
1.377674376417233475e+02 0.000000000000000000e+00
1.381180952380952363e+02 0.000000000000000000e+00
1.384787301587301727e+02 0.000000000000000000e+00
1.388362811791383251e+02 0.000000000000000000e+00
1.391978231292517023e+02 0.000000000000000000e+00
1.395461224489795882e+02 0.000000000000000000e+00
1.399107482993197209e+02 0.000000000000000000e+00
1.402634013605442078e+02 0.000000000000000000e+00
1.406262131519274305e+02 0.000000000000000000e+00
1.409734240362811875e+02 0.000000000000000000e+00
1.413291609977324299e+02 0.000000000000000000e+00
1.416749206349206247e+02 0.000000000000000000e+00
1.420346485260770919e+02 0.000000000000000000e+00
1.423854875283446688e+02 0.000000000000000000e+00
1.427372335600907149e+02 0.000000000000000000e+00
1.430938775510203982e+02 0.000000000000000000e+00
1.434588662131519357e+02 0.000000000000000000e+00
1.438040816320000204e+02 0.000000000000000000e+00
1.441619954648525948e+02 0.000000000000000000e+00
1.445186394557823064e+02 0.000000000000000000e+00
1.448878004535147284e+02 0.000000000000000000e+00
1.452573242630385550e+02 0.000000000000000000e+00
1.456166893424036175e+02 0.000000000000000000e+00
1.459746031746031747e+02 0.000000000000000000e+00
1.463397732426303719e+02 0.000000000000000000e+00
1.466808163265306177e+02 0.000000000000000000e+00
1.470472562358276605e+02 0.000000000000000000e+00
1.473993650793650829e+02 0.000000000000000000e+00
1.477469387755102161e+02 0.000000000000000000e+00
1.480997732426303912e+02 0.000000000000000000e+00
1.484486167800453416e+02 0.000000000000000000e+00
1.488087074829931851e+02 0.000000000000000000e+00
1.491776870748299189e+02 0.000000000000000000e+00
1.495278004535147431e+02 0.000000000000000000e+00
1.498960544217686959e+02 0.000000000000000000e+00
1.502367346938775370e+02 0.000000000000000000e+00
1.505906575963718694e+02 0.000000000000000000e+00
1.509541950113378732e+02 0.000000000000000000e+00
1.513034013605442283e+02 0.000000000000000000e+00
1.516544217687074934e+02 0.000000000000000000e+00
1.520195918367346906e+02 0.000000000000000000e+00
1.523706122448979556e+02 0.000000000000000000e+00
1.527352380952380884e+02 0.000000000000000000e+00
1.530848072562358198e+02 0.000000000000000000e+00
1.534501587301587335e+02 0.000000000000000000e+00
1.537993650793650886e+02 0.000000000000000000e+00
1.541569160997732411e+02 0.000000000000000000e+00
1.545224489795918430e+02 0.000000000000000000e+00
1.548830839002267510e+02 0.000000000000000000e+00
1.552428117913832182e+02 0.000000000000000000e+00
1.556068934240362864e+02 0.000000000000000000e+00
1.559619047619047478e+02 0.000000000000000000e+00
1.563236281179138416e+02 0.000000000000000000e+00
1.566686621315192838e+02 0.000000000000000000e+00
1.570367346938775484e+02 0.000000000000000000e+00
1.573810430839002379e+02 0.000000000000000000e+00
1.577540136054421680e+02 0.000000000000000000e+00
1.581077551020408123e+02 0.000000000000000000e+00
1.584794557823129253e+02 0.000000000000000000e+00
1.588266666666666538e+02 0.000000000000000000e+00
1.591999999999999886e+02 0.000000000000000000e+00
1.595430385487528326e+02 0.000000000000000000e+00
1.599020408163265188e+02 0.000000000000000000e+00
1.602461678004535202e+02 0.000000000000000000e+00
1.606073469387755210e+02 0.000000000000000000e+00
1.609641723356009209e+02 0.000000000000000000e+00
1.613333333333333428e+02 0.000000000000000000e+00
1.616841723356009197e+02 0.000000000000000000e+00
1.620611337868480746e+02 0.000000000000000000e+00
1.624235827664399210e+02 0.000000000000000000e+00
1.627804081632652924e+02 0.000000000000000000e+00
1.631492063492063380e+02 0.000000000000000000e+00
1.635156462585034092e+02 0.000000000000000000e+00
1.638828117913832330e+02 0.000000000000000000e+00
1.642351020408163151e+02 0.000000000000000000e+00
1.645859410430838921e+02 0.000000000000000000e+00
1.649473015873015811e+02 0.000000000000000000e+00
1.653068480725623601e+02 0.000000000000000000e+00
1.656538775510204005e+02 0.000000000000000000e+00
1.660097959183673595e+02 0.000000000000000000e+00
1.663800453514739104e+02 0.000000000000000000e+00
1.667319727891156447e+02 0.000000000000000000e+00
1.670882539682539800e+02 0.000000000000000000e+00
1.674604988662131575e+02 0.000000000000000000e+00
1.678115192743764226e+02 0.000000000000000000e+00
1.681643537414965976e+02 0.000000000000000000e+00
1.685289795918367304e+02 0.000000000000000000e+00
1.688899773242630431e+02 0.000000000000000000e+00
1.692622222222222206e+02 0.000000000000000000e+00
1.696072562358276627e+02 0.000000000000000000e+00
1.699559183673469249e+02 0.000000000000000000e+00
1.703107482993197266e+02 0.000000000000000000e+00
1.706657596371882164e+02 0.000000000000000000e+00
1.710200453514739252e+02 0.000000000000000000e+00
1.713795918367347042e+02 0.000000000000000000e+00
1.717369614512471685e+02 0.000000000000000000e+00
1.720977777777777646e+02 0.000000000000000000e+00
1.724565986394557910e+02 0.000000000000000000e+00
1.728134240362811909e+02 0.000000000000000000e+00
1.731724263038548770e+02 0.000000000000000000e+00
1.735321541950113442e+02 0.000000000000000000e+00
1.738853514739228956e+02 0.000000000000000000e+00
1.742487074829932112e+02 0.000000000000000000e+00
1.745941043083900297e+02 0.000000000000000000e+00
1.749638095238095161e+02 0.000000000000000000e+00
1.753142857142857167e+02 0.000000000000000000e+00
1.756751020408163129e+02 0.000000000000000000e+00
1.760226757369614461e+02 0.000000000000000000e+00
1.763856689342403570e+02 0.000000000000000000e+00
1.767292517006802655e+02 0.000000000000000000e+00
1.770906122448979545e+02 0.000000000000000000e+00
1.774336507936507985e+02 0.000000000000000000e+00
1.777979138321995549e+02 0.000000000000000000e+00
1.781456689342403763e+02 0.000000000000000000e+00
1.785084807256235706e+02 0.000000000000000000e+00
1.788542403628117938e+02 0.000000000000000000e+00
1.792188662131519266e+02 0.000000000000000000e+00
1.795673469387755006e+02 0.000000000000000000e+00
1.799403174603174591e+02 0.000000000000000000e+00
1.802940589569161034e+02 0.000000000000000000e+00
1.806617687074829917e+02 0.000000000000000000e+00
1.810156916099773241e+02 0.000000000000000000e+00
1.813846712018140579e+02 0.000000000000000000e+00
1.817351473922902585e+02 0.000000000000000000e+00
1.820966893424036357e+02 0.000000000000000000e+00
1.824420861678004542e+02 0.000000000000000000e+00
1.828107029478458117e+02 0.000000000000000000e+00
1.831526530612244983e+02 0.000000000000000000e+00
1.835236281179138302e+02 0.000000000000000000e+00
1.838799092970521656e+02 0.000000000000000000e+00
1.842345578231292507e+02 0.000000000000000000e+00
1.845863038548752968e+02 0.000000000000000000e+00
1.849502040816326485e+02 0.000000000000000000e+00
1.852995918367346917e+02 0.000000000000000000e+00
1.856600453514739115e+02 0.000000000000000000e+00
1.860156009070294658e+02 0.000000000000000000e+00
1.863749659863945567e+02 0.000000000000000000e+00
1.867279818594104199e+02 0.000000000000000000e+00
1.870940589569160863e+02 0.000000000000000000e+00
1.874461678004535088e+02 0.000000000000000000e+00
1.878062585034013523e+02 0.000000000000000000e+00
1.881587301587301511e+02 0.000000000000000000e+00
1.885102947845805090e+02 0.000000000000000000e+00
1.888620408163265267e+02 0.000000000000000000e+00
1.892097959183673481e+02 0.000000000000000000e+00
1.895588208616780150e+02 0.000000000000000000e+00
1.899263492063492151e+02 0.000000000000000000e+00
1.902775510204081684e+02 0.000000000000000000e+00
1.906452607709750566e+02 0.000000000000000000e+00
1.909995464852607654e+02 0.000000000000000000e+00
1.913610884353741426e+02 0.000000000000000000e+00
1.917297052154195001e+02 0.000000000000000000e+00
1.920865306122448999e+02 0.000000000000000000e+00
1.924458956916099908e+02 0.000000000000000000e+00
1.928157823129251653e+02 0.000000000000000000e+00
1.931700680272108741e+02 0.000000000000000000e+00
1.935297959183673413e+02 0.000000000000000000e+00
1.938887981859410559e+02 0.000000000000000000e+00
1.942574149659863849e+02 0.000000000000000000e+00
1.946124263038548747e+02 0.000000000000000000e+00
1.949752380952380975e+02 0.000000000000000000e+00
1.953253514739228933e+02 0.000000000000000000e+00
1.956785487528344731e+02 0.000000000000000000e+00
1.960380952380952522e+02 0.000000000000000000e+00
1.963954648526077165e+02 0.000000000000000000e+00
1.967463038548752934e+02 0.000000000000000000e+00
1.971025850340136003e+02 0.000000000000000000e+00
1.974429024943310651e+02 0.000000000000000000e+00
1.978073469387755097e+02 0.000000000000000000e+00
1.981670748299319769e+02 0.000000000000000000e+00
1.985287981859410422e+02 0.000000000000000000e+00
1.988845351473922847e+02 0.000000000000000000e+00
1.992529705215419540e+02 0.000000000000000000e+00
1.996052607709750646e+02 0.000000000000000000e+00
1.999706122448979499e+02 0.000000000000000000e+00
2.003267120181405971e+02 0.000000000000000000e+00
2.006790022675737077e+02 0.000000000000000000e+00
2.010383673469387702e+02 0.000000000000000000e+00
2.013986394557823019e+02 0.000000000000000000e+00
2.017625396825396820e+02 0.000000000000000000e+00
2.021251700680272165e+02 0.000000000000000000e+00
2.024827210884353690e+02 0.000000000000000000e+00
2.028444444444444343e+02 0.000000000000000000e+00
2.031961904761904805e+02 0.000000000000000000e+00
2.035682539682539698e+02 0.000000000000000000e+00
2.039187301587301704e+02 0.000000000000000000e+00
2.042822675736961457e+02 0.000000000000000000e+00
2.046343764172335682e+02 0.000000000000000000e+00
2.050031746031746138e+02 0.000000000000000000e+00
2.053594557823129207e+02 0.000000000000000000e+00
2.057249886621315227e+02 0.000000000000000000e+00
2.060816326530612344e+02 0.000000000000000000e+00
2.064448072562358334e+02 0.000000000000000000e+00
2.067987301587301658e+02 0.000000000000000000e+00
2.071615419501133886e+02 0.000000000000000000e+00
2.075149206349206281e+02 0.000000000000000000e+00
2.078790022675736964e+02 0.000000000000000000e+00
2.082452607709750509e+02 0.000000000000000000e+00
2.086091609977324310e+02 0.000000000000000000e+00
2.089725170068027182e+02 0.000000000000000000e+00


==> J23.dat <==
3.013877551020408330e+00 0.000000000000000000e+00
3.358004535147392389e+00 0.000000000000000000e+00
3.700498866213151938e+00 0.000000000000000000e+00
4.046621315192743928e+00 0.000000000000000000e+00
4.393106575963718896e+00 0.000000000000000000e+00
4.743401360544218015e+00 0.000000000000000000e+00
5.080453514739229348e+00 0.000000000000000000e+00
5.413877551020408241e+00 0.000000000000000000e+00
5.741678004535147650e+00 0.000000000000000000e+00
6.081088435374149448e+00 0.000000000000000000e+00
6.401088435374149732e+00 0.000000000000000000e+00
6.731972789115646449e+00 0.000000000000000000e+00
7.090612244897958938e+00 0.000000000000000000e+00
7.422403628117914209e+00 0.000000000000000000e+00
7.740408163265306563e+00 0.000000000000000000e+00
8.054421768707483054e+00 0.000000000000000000e+00
8.422131519274376643e+00 0.000000000000000000e+00
8.753197278911564183e+00 0.000000000000000000e+00
9.076099773242630064e+00 0.000000000000000000e+00
9.394285714285715017e+00 0.000000000000000000e+00
9.722086167800453538e+00 0.000000000000000000e+00
1.004444444444444429e+01 0.000000000000000000e+00
1.036571428571428655e+01 0.000000000000000000e+00
1.067464852607709780e+01 0.000000000000000000e+00
1.103328798185941118e+01 0.000000000000000000e+00
1.137124716553288017e+01 0.000000000000000000e+00
1.169414965986394606e+01 0.000000000000000000e+00
1.200290249433106560e+01 0.000000000000000000e+00
1.232925170068027221e+01 0.000000000000000000e+00
1.265614512471655395e+01 0.000000000000000000e+00
1.298358276643990905e+01 0.000000000000000000e+00
1.328653061224489740e+01 0.000000000000000000e+00
1.364444444444444393e+01 0.000000000000000000e+00
1.396916099773242692e+01 0.000000000000000000e+00
1.431945578231292515e+01 0.000000000000000000e+00
1.462294784580498863e+01 0.000000000000000000e+00
1.496743764172335567e+01 0.000000000000000000e+00
1.529487528344671254e+01 0.000000000000000000e+00
1.561977324263038547e+01 0.000000000000000000e+00
1.594394557823129333e+01 0.000000000000000000e+00
1.629823129251700564e+01 0.000000000000000000e+00
1.663346938775510253e+01 0.000000000000000000e+00
1.697360544217687206e+01 0.000000000000000000e+00
1.727510204081632494e+01 0.000000000000000000e+00
1.759201814058956970e+01 0.000000000000000000e+00
1.791455782312925038e+01 0.000000000000000000e+00
1.825015873015873069e+01 0.000000000000000000e+00
1.854222222222222172e+01 0.000000000000000000e+00
1.892317460317460487e+01 0.000000000000000000e+00
1.925333333333333385e+01 0.000000000000000000e+00
1.957750566893423994e+01 0.000000000000000000e+00
1.989405895691610127e+01 0.000000000000000000e+00
2.021931972789115761e+01 0.000000000000000000e+00
2.055383219954648411e+01 0.000000000000000000e+00
2.087873015873015703e+01 0.000000000000000000e+00
2.118875283446712032e+01 0.000000000000000000e+00
2.155229024943310634e+01 0.000000000000000000e+00
2.189478458049886456e+01 0.000000000000000000e+00
2.221351473922902642e+01 0.000000000000000000e+00
2.252281179138321932e+01 0.000000000000000000e+00
2.285950113378684634e+01 0.000000000000000000e+00
2.320399092970521693e+01 0.000000000000000000e+00
2.352163265306122497e+01 0.000000000000000000e+00
2.382984126984127116e+01 0.000000000000000000e+00
2.420970521541950049e+01 0.000000000000000000e+00
2.449251700680272137e+01 0.000000000000000000e+00
2.486421768707483082e+01 0.000000000000000000e+00
2.517641723356009109e+01 0.000000000000000000e+00
2.550911564625850403e+01 0.000000000000000000e+00
2.584018140589569157e+01 0.000000000000000000e+00
2.616235827664399238e+01 0.000000000000000000e+00
2.647074829931972673e+01 0.000000000000000000e+00
2.684861678004535079e+01 0.000000000000000000e+00
2.717714285714285793e+01 0.000000000000000000e+00
2.749659863945578309e+01 0.000000000000000000e+00
2.781260770975056573e+01 0.000000000000000000e+00
2.813551020408163339e+01 0.000000000000000000e+00
2.846077097505668974e+01 0.000000000000000000e+00
2.878802721088435490e+01 0.000000000000000000e+00
2.910077097505669030e+01 0.000000000000000000e+00
2.944362811791383194e+01 0.000000000000000000e+00
2.978684807256235700e+01 0.000000000000000000e+00
3.009959183673469241e+01 0.000000000000000000e+00
3.039111111111111185e+01 0.000000000000000000e+00
3.072399092970521650e+01 0.000000000000000000e+00
3.104380952380952507e+01 0.000000000000000000e+00
3.135111111111111271e+01 0.000000000000000000e+00
3.166820861678004562e+01 0.000000000000000000e+00
3.203609977324263269e+01 0.000000000000000000e+00
3.235936507936507667e+01 0.000000000000000000e+00
3.267301587301587062e+01 0.000000000000000000e+00
3.299718820861677671e+01 0.000000000000000000e+00
3.332263038548752832e+01 0.000000000000000000e+00
3.361795918367347014e+01 0.000000000000000000e+00
3.391764172335600591e+01 0.000000000000000000e+00
3.421859410430838722e+01 0.000000000000000000e+00
3.458485260770974890e+01 0.000000000000000000e+00
3.489433106575963706e+01 0.000000000000000000e+00
3.521197278911564865e+01 0.000000000000000000e+00
3.551401360544218022e+01 0.000000000000000000e+00
3.584326530612244710e+01 0.000000000000000000e+00
3.615292517006803052e+01 0.000000000000000000e+00
3.648108843537414714e+01 0.000000000000000000e+00
3.679455782312925294e+01 0.000000000000000000e+00
3.714031746031746195e+01 0.000000000000000000e+00
3.743673469387755404e+01 0.000000000000000000e+00
3.775147392290249115e+01 0.000000000000000000e+00
3.806022675736961247e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
4.515718820861678040e+01 0.000000000000000000e+00
4.549351473922902755e+01 0.000000000000000000e+00
4.580571428571428783e+01 0.000000000000000000e+00
4.614712018140589578e+01 0.000000000000000000e+00
4.648181405895691398e+01 0.000000000000000000e+00
4.681487528344671034e+01 0.000000000000000000e+00
4.713523809523809405e+01 0.000000000000000000e+00
4.747755102040816411e+01 0.000000000000000000e+00
4.780444444444444230e+01 0.000000000000000000e+00
4.812517006802720942e+01 0.000000000000000000e+00
4.842630385487528599e+01 0.000000000000000000e+00
4.874213151927437337e+01 0.000000000000000000e+00
4.904526077097505521e+01 0.000000000000000000e+00
4.939428571428571502e+01 0.000000000000000000e+00
4.970448979591837002e+01 0.000000000000000000e+00
5.005678004535147352e+01 0.000000000000000000e+00
5.037297052154195143e+01 0.000000000000000000e+00
5.068190476190476090e+01 0.000000000000000000e+00
5.099845804988662223e+01 0.000000000000000000e+00
5.131882086167800594e+01 0.000000000000000000e+00
5.164462585034013387e+01 0.000000000000000000e+00
5.196643990929705126e+01 0.000000000000000000e+00
5.226938775510203783e+01 0.000000000000000000e+00
5.260916099773242394e+01 0.000000000000000000e+00
5.292353741496598474e+01 0.000000000000000000e+00
5.323156462585033921e+01 0.000000000000000000e+00
5.355265306122448976e+01 0.000000000000000000e+00
5.387936507936507979e+01 0.000000000000000000e+00
5.418104308390022794e+01 0.000000000000000000e+00
5.452009070294784721e+01 0.000000000000000000e+00
5.484335600907029828e+01 0.000000000000000000e+00
5.518857142857142861e+01 0.000000000000000000e+00
5.550022675736961730e+01 0.000000000000000000e+00
5.582403628117913996e+01 0.000000000000000000e+00
5.611210884353741335e+01 0.000000000000000000e+00
5.645260770975056630e+01 0.000000000000000000e+00
5.678367346938775739e+01 0.000000000000000000e+00
5.710113378684807373e+01 0.000000000000000000e+00
5.740589569160997740e+01 0.000000000000000000e+00
5.774784580498866404e+01 0.000000000000000000e+00
5.806675736961451406e+01 0.000000000000000000e+00
5.837170068027210590e+01 0.000000000000000000e+00
5.865287981859410138e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
6.588698412698413165e+01 0.000000000000000000e+00
6.622766439909297276e+01 0.000000000000000000e+00
6.655002267573695462e+01 0.000000000000000000e+00
6.688562358276644204e+01 0.000000000000000000e+00
6.716553287981859910e+01 0.000000000000000000e+00
6.744598639455782063e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
6.849015873000000454e+01 1.000000000000000000e+00
6.887183673469387202e+01 0.000000000000000000e+00
6.918802721088435703e+01 0.000000000000000000e+00
6.951655328798186417e+01 0.000000000000000000e+00
6.982675736961451207e+01 0.000000000000000000e+00
7.018249433106575452e+01 0.000000000000000000e+00
7.050176870748299507e+01 0.000000000000000000e+00
7.084498866213151302e+01 0.000000000000000000e+00
7.115882086167800935e+01 0.000000000000000000e+00
7.148553287981859228e+01 0.000000000000000000e+00
7.178775510204081911e+01 0.000000000000000000e+00
7.215038548752833947e+01 0.000000000000000000e+00
7.245968253968254658e+01 0.000000000000000000e+00
7.282249433106575509e+01 0.000000000000000000e+00
7.310730158730159189e+01 0.000000000000000000e+00
7.345904761904762381e+01 0.000000000000000000e+00
7.377287981859410593e+01 0.000000000000000000e+00
7.412281179138321363e+01 0.000000000000000000e+00
7.441632653061223834e+01 0.000000000000000000e+00
7.478258503401360713e+01 0.000000000000000000e+00
7.511455782312924612e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
7.774639455782312325e+01 0.000000000000000000e+00
7.807709750566893092e+01 0.000000000000000000e+00
7.837460317460318038e+01 0.000000000000000000e+00
7.873814058956915574e+01 0.000000000000000000e+00
7.903111111111111597e+01 0.000000000000000000e+00
7.939791383219954923e+01 0.000000000000000000e+00
7.972662131519274453e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
8.170140589569160738e+01 0.000000000000000000e+00
8.202848072562358084e+01 0.000000000000000000e+00
8.234485260770975401e+01 0.000000000000000000e+00
8.266920634920634825e+01 0.000000000000000000e+00
8.298367346899999575e+01 0.000000000000000000e+00
8.329941043083900354e+01 0.000000000000000000e+00
8.365333333333333599e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
8.428462585034013443e+01 0.000000000000000000e+00
8.463147392290250082e+01 0.000000000000000000e+00
8.493006802721087922e+01 0.000000000000000000e+00
8.525623582766439768e+01 0.000000000000000000e+00
8.556408163265305689e+01 0.000000000000000000e+00
8.591274376417233327e+01 0.000000000000000000e+00
8.621986394557822564e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
8.691374149659863235e+01 0.000000000000000000e+00
8.723102040816326053e+01 0.000000000000000000e+00
8.755700680272109082e+01 0.000000000000000000e+00
8.790040816326531115e+01 0.000000000000000000e+00
8.822494331065759354e+01 0.000000000000000000e+00
8.856308390022675781e+01 0.000000000000000000e+00
8.888798185941043073e+01 0.000000000000000000e+00
8.920798185941042391e+01 0.000000000000000000e+00
8.952308390022675155e+01 0.000000000000000000e+00
8.987065759637188478e+01 0.000000000000000000e+00
9.019446712018140033e+01 0.000000000000000000e+00
9.053061224489795222e+01 0.000000000000000000e+00
9.081922902494331140e+01 0.000000000000000000e+00
9.116063492063491935e+01 0.000000000000000000e+00
9.147083900226756725e+01 0.000000000000000000e+00
9.179374149659864202e+01 0.000000000000000000e+00
9.209197278911564410e+01 0.000000000000000000e+00
9.244897959183673208e+01 0.000000000000000000e+00
9.275482993197279313e+01 0.000000000000000000e+00
9.310403628117913399e+01 0.000000000000000000e+00
9.339537414965985818e+01 0.000000000000000000e+00
9.372517006802721085e+01 0.000000000000000000e+00
9.403337868480726058e+01 0.000000000000000000e+00
9.435229024943311060e+01 0.000000000000000000e+00
9.465687074829932612e+01 0.000000000000000000e+00
9.499573696145124302e+01 0.000000000000000000e+00
9.528326530612244483e+01 0.000000000000000000e+00
9.564752834467120124e+01 0.000000000000000000e+00
9.593614512471654621e+01 0.000000000000000000e+00
9.628625850340135628e+01 0.000000000000000000e+00
9.658013605442177152e+01 0.000000000000000000e+00
9.692027210884353394e+01 0.000000000000000000e+00
9.721904761904761472e+01 0.000000000000000000e+00
9.757297052154194716e+01 0.000000000000000000e+00
9.787301587301587347e+01 0.000000000000000000e+00
9.822730158730158223e+01 0.000000000000000000e+00
9.855201814058956700e+01 0.000000000000000000e+00
9.889197278911564126e+01 0.000000000000000000e+00
9.918113378684807913e+01 0.000000000000000000e+00
9.952888888888888630e+01 0.000000000000000000e+00
9.984417233560090210e+01 0.000000000000000000e+00
1.001736054421768642e+02 0.000000000000000000e+00
1.004734693877551024e+02 0.000000000000000000e+00
1.008284807256235780e+02 0.000000000000000000e+00
1.011174603174603135e+02 0.000000000000000000e+00
1.014653968253968230e+02 0.000000000000000000e+00
1.017703401360544149e+02 0.000000000000000000e+00
1.021168253968253907e+02 0.000000000000000000e+00
1.024197732426303844e+02 0.000000000000000000e+00
1.027715192743764163e+02 0.000000000000000000e+00
1.030652154195011292e+02 0.000000000000000000e+00
1.034180498866213185e+02 0.000000000000000000e+00
1.037215419501133766e+02 0.000000000000000000e+00
1.040720181405895630e+02 0.000000000000000000e+00
1.043559183673469448e+02 0.000000000000000000e+00
1.046757369614512498e+02 0.000000000000000000e+00
1.050062585034013551e+02 0.000000000000000000e+00
1.053387755102040870e+02 0.000000000000000000e+00
1.056272108843537438e+02 0.000000000000000000e+00
1.059849433106575987e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.066240362811791442e+02 0.000000000000000000e+00
1.069265306120000076e+02 0.000000000000000000e+00
1.072674829931972766e+02 0.000000000000000000e+00
1.075729705215419472e+02 0.000000000000000000e+00
1.079305215419501138e+02 0.000000000000000000e+00
1.082129705215419477e+02 0.000000000000000000e+00
1.085683446712018139e+02 0.000000000000000000e+00
1.088638548752834510e+02 0.000000000000000000e+00
1.092194104308390052e+02 0.000000000000000000e+00
1.095410430839002203e+02 0.000000000000000000e+00
1.098762811791383172e+02 0.000000000000000000e+00
1.101585487528344629e+02 0.000000000000000000e+00
1.105001360544217732e+02 0.000000000000000000e+00
1.108088888888888874e+02 0.000000000000000000e+00
1.111392290249433046e+02 0.000000000000000000e+00
1.114332879818594080e+02 0.000000000000000000e+00
1.117857596371882067e+02 0.000000000000000000e+00
1.120850793650793662e+02 0.000000000000000000e+00
1.124337414965986426e+02 0.000000000000000000e+00
1.127317913832199565e+02 0.000000000000000000e+00
1.130664852607709747e+02 0.000000000000000000e+00
1.133587301587301539e+02 0.000000000000000000e+00
1.137021315192743742e+02 0.000000000000000000e+00
1.139945578231292558e+02 0.000000000000000000e+00
1.143517460317460319e+02 0.000000000000000000e+00
1.146507029478458008e+02 0.000000000000000000e+00
1.149979138321995435e+02 0.000000000000000000e+00
1.152939682539682593e+02 0.000000000000000000e+00
1.156457142857142912e+02 0.000000000000000000e+00
1.159477551020408157e+02 0.000000000000000000e+00
1.162846258503401344e+02 0.000000000000000000e+00
1.165824943310657602e+02 0.000000000000000000e+00
1.169322448979591798e+02 0.000000000000000000e+00
1.172380952380952408e+02 0.000000000000000000e+00
1.175994557823129298e+02 0.000000000000000000e+00
1.179082086167800441e+02 0.000000000000000000e+00
1.182361904761904725e+02 0.000000000000000000e+00
1.185578231292517017e+02 0.000000000000000000e+00
1.188925170068027199e+02 0.000000000000000000e+00
1.192067120181405926e+02 0.000000000000000000e+00
1.195528344671201779e+02 0.000000000000000000e+00
1.198516099773242587e+02 0.000000000000000000e+00
1.201995464852607682e+02 0.000000000000000000e+00
1.204861678004535150e+02 0.000000000000000000e+00
1.208384580498866256e+02 0.000000000000000000e+00
1.211365079365079396e+02 0.000000000000000000e+00
1.214822675736961486e+02 0.000000000000000000e+00
1.217748752834467183e+02 0.000000000000000000e+00
1.221190022675736913e+02 0.000000000000000000e+00
1.224136054421768733e+02 0.000000000000000000e+00
1.227492063492063465e+02 0.000000000000000000e+00
1.230383673469387702e+02 0.000000000000000000e+00
1.233770521541950131e+02 0.000000000000000000e+00
1.236961451247165513e+02 0.000000000000000000e+00
1.240404535147392266e+02 0.000000000000000000e+00
1.243399546485260743e+02 0.000000000000000000e+00
1.246820861678004491e+02 0.000000000000000000e+00
1.250026303854875351e+02 0.000000000000000000e+00
1.253521995464852665e+02 0.000000000000000000e+00
1.256582312925170015e+02 0.000000000000000000e+00
1.260081632653061234e+02 0.000000000000000000e+00
1.263158276643990945e+02 0.000000000000000000e+00
1.266670294784580477e+02 0.000000000000000000e+00
1.269694331065759627e+02 0.000000000000000000e+00
1.272932426303854925e+02 0.000000000000000000e+00
1.276059863945578172e+02 0.000000000000000000e+00
1.279600907029478520e+02 0.000000000000000000e+00
1.282712018140589691e+02 0.000000000000000000e+00
1.286147845804988776e+02 0.000000000000000000e+00
1.289434920634920729e+02 0.000000000000000000e+00
1.292801814058956893e+02 0.000000000000000000e+00
1.295829478458049948e+02 0.000000000000000000e+00
1.299316099773242570e+02 0.000000000000000000e+00
1.302534240362811886e+02 0.000000000000000000e+00
1.306042630385487655e+02 0.000000000000000000e+00
1.309079365079365118e+02 0.000000000000000000e+00
1.312487981859410411e+02 0.000000000000000000e+00
1.315629931972788995e+02 0.000000000000000000e+00
1.319022222222222354e+02 0.000000000000000000e+00
1.322178684807256275e+02 0.000000000000000000e+00
1.325375056689342443e+02 0.000000000000000000e+00
1.328384580498866114e+02 0.000000000000000000e+00
1.331816780045351436e+02 0.000000000000000000e+00
1.334697505668934241e+02 0.000000000000000000e+00
1.338126077097505799e+02 0.000000000000000000e+00
1.340965079365079475e+02 0.000000000000000000e+00
1.344526077097505663e+02 0.000000000000000000e+00
1.347512018140589589e+02 0.000000000000000000e+00
1.350882539682539800e+02 0.000000000000000000e+00
1.353779591836734824e+02 0.000000000000000000e+00
1.357302494331065645e+02 0.000000000000000000e+00
1.360426303854875414e+02 0.000000000000000000e+00
1.363644444444444446e+02 0.000000000000000000e+00
1.366639455782313064e+02 0.000000000000000000e+00
1.370084353741496557e+02 0.000000000000000000e+00
1.373012244897959135e+02 0.000000000000000000e+00
1.376569614512471560e+02 0.000000000000000000e+00
1.379776870748299302e+02 0.000000000000000000e+00
1.383120181405895721e+02 0.000000000000000000e+00
1.386178684807256332e+02 0.000000000000000000e+00
1.389877551020408077e+02 0.000000000000000000e+00
1.392932426303854925e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.399247165532879933e+02 0.000000000000000000e+00
1.402715646258503455e+02 0.000000000000000000e+00
1.405532879818593983e+02 0.000000000000000000e+00
1.409006802721088434e+02 0.000000000000000000e+00
1.411952834467120113e+02 0.000000000000000000e+00
1.415443083900226782e+02 0.000000000000000000e+00
1.418481632653061126e+02 0.000000000000000000e+00
1.421935600907029595e+02 0.000000000000000000e+00
1.424914285714285711e+02 0.000000000000000000e+00
1.428422675736961480e+02 0.000000000000000000e+00
1.431508390022675599e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.437699773242630386e+02 0.000000000000000000e+00
1.441382312925170197e+02 0.000000000000000000e+00
1.444647619047619003e+02 0.000000000000000000e+00
1.447914739229024974e+02 0.000000000000000000e+00
1.451138321995464935e+02 0.000000000000000000e+00
1.454454421768707562e+02 0.000000000000000000e+00
1.457761451247165496e+02 0.000000000000000000e+00
1.461117460317460370e+02 0.000000000000000000e+00
1.464302947845804965e+02 0.000000000000000000e+00
1.467648072562358266e+02 0.000000000000000000e+00
1.470857142857142890e+02 0.000000000000000000e+00
1.474200453514739309e+02 0.000000000000000000e+00
1.477262585034013682e+02 0.000000000000000000e+00
1.480758276643990996e+02 0.000000000000000000e+00
1.483994557823129128e+02 0.000000000000000000e+00
1.487359637188208694e+02 0.000000000000000000e+00
1.490577777777777726e+02 0.000000000000000000e+00
1.494046258503401248e+02 0.000000000000000000e+00
1.497043083900226748e+02 0.000000000000000000e+00
1.500536961451247180e+02 0.000000000000000000e+00
1.503497505668934195e+02 0.000000000000000000e+00
1.506982312925169936e+02 0.000000000000000000e+00
1.510020861678004565e+02 0.000000000000000000e+00
1.513416780045351402e+02 0.000000000000000000e+00
1.516582312925170015e+02 0.000000000000000000e+00
1.519951020408163345e+02 0.000000000000000000e+00
1.522960544217687016e+02 0.000000000000000000e+00
1.526641269841269946e+02 0.000000000000000000e+00
1.529541950113378732e+02 0.000000000000000000e+00
1.533086621315192701e+02 0.000000000000000000e+00
1.536065306122449101e+02 0.000000000000000000e+00
1.539600907029478378e+02 0.000000000000000000e+00
1.542626757369614552e+02 0.000000000000000000e+00
1.546102494331065884e+02 0.000000000000000000e+00
1.549112018140589555e+02 0.000000000000000000e+00
1.552480725623582885e+02 0.000000000000000000e+00
1.555617233560090824e+02 0.000000000000000000e+00
1.559056689342403672e+02 0.000000000000000000e+00
1.562434467120181409e+02 0.000000000000000000e+00
1.565509297052154238e+02 0.000000000000000000e+00
1.568506122448979454e+02 0.000000000000000000e+00
1.571871201814059020e+02 0.000000000000000000e+00
1.574878911564625810e+02 0.000000000000000000e+00
1.578323809523809587e+02 0.000000000000000000e+00
1.581264399092970621e+02 0.000000000000000000e+00
1.584854421768707482e+02 0.000000000000000000e+00
1.587798639455782279e+02 0.000000000000000000e+00
1.591375963718820969e+02 0.000000000000000000e+00
1.594419954648525959e+02 0.000000000000000000e+00
1.597857596371882209e+02 0.000000000000000000e+00
1.600888888888889028e+02 0.000000000000000000e+00
1.604460770975056789e+02 0.000000000000000000e+00
1.607399546485260657e+02 0.000000000000000000e+00
1.610958730158730248e+02 0.000000000000000000e+00
1.614084353741496614e+02 0.000000000000000000e+00
1.617605442176870838e+02 0.000000000000000000e+00
1.620678458049886501e+02 0.000000000000000000e+00
1.624235827664399210e+02 0.000000000000000000e+00
1.627254421768707573e+02 0.000000000000000000e+00
1.630742857142857076e+02 0.000000000000000000e+00
1.633736054421768813e+02 0.000000000000000000e+00
1.637286167800453427e+02 0.000000000000000000e+00
1.640324716553288056e+02 0.000000000000000000e+00
1.643521088435374224e+02 0.000000000000000000e+00
1.646712018140589464e+02 0.000000000000000000e+00
1.650178684807256104e+02 0.000000000000000000e+00
1.653342403628117836e+02 0.000000000000000000e+00
1.656881632653061160e+02 0.000000000000000000e+00
1.660065306122448874e+02 0.000000000000000000e+00
1.663560997732426188e+02 0.000000000000000000e+00
1.666494331065759695e+02 0.000000000000000000e+00
1.670053514739229001e+02 0.000000000000000000e+00
1.673197278911564752e+02 0.000000000000000000e+00
1.676482539682539823e+02 0.000000000000000000e+00
1.679550113378684841e+02 0.000000000000000000e+00
1.682906122448979716e+02 0.000000000000000000e+00
1.686022675736961389e+02 0.000000000000000000e+00
1.689148299319727755e+02 0.000000000000000000e+00
1.692148752834467018e+02 0.000000000000000000e+00
1.695285260770974958e+02 0.000000000000000000e+00
1.698523356009070255e+02 0.000000000000000000e+00
1.702107936507936472e+02 0.000000000000000000e+00
1.704780045351473916e+02 0.000000000000000000e+00
1.708507936507936620e+02 0.000000000000000000e+00
1.711421315192743862e+02 0.000000000000000000e+00
1.714980498866213168e+02 0.000000000000000000e+00
1.717919274376417320e+02 0.000000000000000000e+00
1.721543764172335500e+02 0.000000000000000000e+00
1.724614965986394566e+02 0.000000000000000000e+00
1.728048979591836769e+02 0.000000000000000000e+00
1.731065759637188251e+02 0.000000000000000000e+00
1.734588662131519357e+02 0.000000000000000000e+00
1.737413151927437696e+02 0.000000000000000000e+00
1.741055782312925260e+02 0.000000000000000000e+00
1.744197732426303844e+02 0.000000000000000000e+00
1.747608163265306018e+02 0.000000000000000000e+00
1.750485260770975060e+02 0.000000000000000000e+00
1.753850340136054342e+02 0.000000000000000000e+00
1.756954195011337845e+02 0.000000000000000000e+00
1.760341043083900274e+02 0.000000000000000000e+00
1.763504761904762006e+02 0.000000000000000000e+00
1.766664852607709690e+02 0.000000000000000000e+00
1.769728798185940946e+02 0.000000000000000000e+00
1.773137414965986522e+02 0.000000000000000000e+00
1.776188662131519322e+02 0.000000000000000000e+00
1.779394104308389899e+02 0.000000000000000000e+00
1.782271201814058941e+02 0.000000000000000000e+00
1.785817687074829792e+02 0.000000000000000000e+00
1.788896145124716668e+02 0.000000000000000000e+00
1.792257596371882187e+02 0.000000000000000000e+00
1.795234467120181421e+02 0.000000000000000000e+00
1.798686621315192724e+02 0.000000000000000000e+00
1.801864852607709793e+02 0.000000000000000000e+00
1.805162811791383319e+02 0.000000000000000000e+00
1.808243083900226793e+02 0.000000000000000000e+00
1.811595464852607620e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.817026757369614529e+02 0.000000000000000000e+00
1.820221315192743816e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.827492063492063608e+02 0.000000000000000000e+00
1.830935147392290219e+02 0.000000000000000000e+00
1.833979138321995492e+02 0.000000000000000000e+00
1.837360544217686993e+02 0.000000000000000000e+00
1.840375510204081593e+02 0.000000000000000000e+00
1.843731519274376467e+02 0.000000000000000000e+00
1.847004081632653083e+02 0.000000000000000000e+00
1.850392743764172394e+02 0.000000000000000000e+00
1.853429478458049857e+02 0.000000000000000000e+00
1.856861678004535179e+02 0.000000000000000000e+00
1.859983673469387782e+02 0.000000000000000000e+00
1.863421315192743748e+02 0.000000000000000000e+00
1.866644897959183709e+02 0.000000000000000000e+00
1.869924716553287851e+02 0.000000000000000000e+00
1.873014058956916017e+02 0.000000000000000000e+00
1.876446258503401339e+02 0.000000000000000000e+00
1.879330612244897907e+02 0.000000000000000000e+00
1.882675736961451207e+02 0.000000000000000000e+00
1.885623582766439768e+02 0.000000000000000000e+00
1.888988662131519334e+02 0.000000000000000000e+00
1.891989115646258597e+02 0.000000000000000000e+00
1.895180045351473836e+02 0.000000000000000000e+00
1.898028117913832205e+02 0.000000000000000000e+00
1.901380498866213031e+02 0.000000000000000000e+00
1.904769160997732342e+02 0.000000000000000000e+00
1.908266666666666538e+02 0.000000000000000000e+00
1.911221768707482909e+02 0.000000000000000000e+00
1.914800907029478481e+02 0.000000000000000000e+00
1.917723356009070415e+02 0.000000000000000000e+00
1.921039455782313041e+02 0.000000000000000000e+00
1.924157823129251597e+02 0.000000000000000000e+00
1.927626303854875403e+02 0.000000000000000000e+00
1.930565079365079271e+02 0.000000000000000000e+00
1.934178684807256161e+02 0.000000000000000000e+00
1.937371428570000091e+02 0.000000000000000000e+00
1.940691156462584956e+02 0.000000000000000000e+00
1.943980045351473791e+02 0.000000000000000000e+00
1.947357823129251813e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.956642176870748244e+02 0.000000000000000000e+00
1.960177777777777806e+02 0.000000000000000000e+00
1.963305215419501053e+02 0.000000000000000000e+00
1.966664852607709690e+02 0.000000000000000000e+00
1.969761451247165667e+02 0.000000000000000000e+00
1.973233560090702952e+02 0.000000000000000000e+00
1.976125170068027330e+02 0.000000000000000000e+00
1.979606349206349307e+02 0.000000000000000000e+00
1.982585034013605423e+02 0.000000000000000000e+00
1.986053514739228945e+02 0.000000000000000000e+00
1.989338775510204016e+02 0.000000000000000000e+00
1.992556916099773332e+02 0.000000000000000000e+00
1.995512018140589703e+02 0.000000000000000000e+00
1.999027664399092998e+02 0.000000000000000000e+00
2.002115192743764283e+02 0.000000000000000000e+00
2.005304308390022641e+02 0.000000000000000000e+00
2.008341043083900104e+02 0.000000000000000000e+00
2.011791383219954525e+02 0.000000000000000000e+00
2.014722902494331152e+02 0.000000000000000000e+00
2.018040816326530660e+02 0.000000000000000000e+00
2.021344217687074831e+02 0.000000000000000000e+00
2.024511564625850326e+02 0.000000000000000000e+00
2.027560997732426245e+02 0.000000000000000000e+00
2.030989569160997803e+02 0.000000000000000000e+00
2.033870294784580608e+02 0.000000000000000000e+00
2.037404081632653003e+02 0.000000000000000000e+00
2.040513378684807151e+02 0.000000000000000000e+00
2.044018140589569157e+02 0.000000000000000000e+00
2.047170975056689315e+02 0.000000000000000000e+00
2.050488888888888823e+02 0.000000000000000000e+00
2.053534693877550978e+02 0.000000000000000000e+00
2.056968707482993182e+02 0.000000000000000000e+00
2.060154195011337777e+02 0.000000000000000000e+00
2.063533786848072680e+02 0.000000000000000000e+00
2.066650340136054353e+02 0.000000000000000000e+00
2.070068027210884338e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.079210884353741449e+02 0.000000000000000000e+00
2.082532426303855004e+02 0.000000000000000000e+00
2.085543764172335557e+02 0.000000000000000000e+00
2.088573242630385494e+02 0.000000000000000000e+00
2.091940136054421657e+02 0.000000000000000000e+00
2.095085714285714289e+02 0.000000000000000000e+00
2.098086167800453552e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.104600453514739229e+02 0.000000000000000000e+00
2.107736961451247168e+02 0.000000000000000000e+00
2.110956916099773366e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.117663492063492185e+02 0.000000000000000000e+00
2.120850793650793662e+02 0.000000000000000000e+00
2.124228571428571399e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.140890702947845909e+02 0.000000000000000000e+00
2.144194104308390081e+02 0.000000000000000000e+00
2.147278004535147318e+02 0.000000000000000000e+00
2.150405442176870849e+02 0.000000000000000000e+00
2.153638095238095218e+02 0.000000000000000000e+00
2.156709297052154284e+02 0.000000000000000000e+00
2.159865759637188205e+02 0.000000000000000000e+00
2.162978684807256116e+02 0.000000000000000000e+00
2.166051700680272063e+02 0.000000000000000000e+00
2.169523809523809632e+02 0.000000000000000000e+00
2.172647619047619116e+02 0.000000000000000000e+00
2.175637188208616806e+02 0.000000000000000000e+00
2.178982312925170106e+02 0.000000000000000000e+00
2.182327437641723407e+02 0.000000000000000000e+00
2.185576417233559994e+02 0.000000000000000000e+00
2.188823582766439984e+02 0.000000000000000000e+00
2.192012698412698342e+02 0.000000000000000000e+00
2.195212698412698273e+02 0.000000000000000000e+00
2.198100680272108889e+02 0.000000000000000000e+00
2.201253514739229047e+02 0.000000000000000000e+00
2.204946938775510148e+02 0.000000000000000000e+00
2.207898412690000214e+02 0.000000000000000000e+00
2.211201814058956927e+02 0.000000000000000000e+00
2.214020861678004621e+02 0.000000000000000000e+00
2.217474829931972806e+02 0.000000000000000000e+00
2.220448072562358277e+02 0.000000000000000000e+00
2.223954648526077165e+02 0.000000000000000000e+00
2.227089342403628223e+02 0.000000000000000000e+00
2.230296598639455681e+02 0.000000000000000000e+00
2.233228117913832307e+02 0.000000000000000000e+00
2.236812698412698523e+02 0.000000000000000000e+00
2.239805895691609976e+02 0.000000000000000000e+00
2.243234467120181534e+02 0.000000000000000000e+00
2.246138775510204084e+02 0.000000000000000000e+00
2.249634467120181398e+02 0.000000000000000000e+00
2.252741950113378664e+02 0.000000000000000000e+00
2.256192290249433086e+02 0.000000000000000000e+00
2.259163718820861675e+02 0.000000000000000000e+00
2.262652154195011462e+02 0.000000000000000000e+00
2.265585487528344686e+02 0.000000000000000000e+00
2.269052154195011326e+02 0.000000000000000000e+00
2.271958276643991042e+02 0.000000000000000000e+00
2.275450340136054308e+02 0.000000000000000000e+00
2.278458049886621382e+02 0.000000000000000000e+00
2.281794104308389990e+02 0.000000000000000000e+00
2.284562358276643863e+02 0.000000000000000000e+00
2.288172335600906990e+02 0.000000000000000000e+00
2.291388662131519141e+02 0.000000000000000000e+00
2.294617687074830030e+02 0.000000000000000000e+00
2.297358730158730111e+02 0.000000000000000000e+00
2.300839909297052088e+02 0.000000000000000000e+00
2.304023582766439802e+02 0.000000000000000000e+00
2.307163718820861789e+02 0.000000000000000000e+00
2.310321995464852591e+02 0.000000000000000000e+00
2.313505668934240305e+02 0.000000000000000000e+00
2.316404535147392210e+02 0.000000000000000000e+00
2.320032653061224437e+02 0.000000000000000000e+00
2.322799092970521428e+02 0.000000000000000000e+00
2.326390929705215456e+02 0.000000000000000000e+00
2.329273469387755142e+02 0.000000000000000000e+00
2.332736507936508019e+02 0.000000000000000000e+00
2.336061678004535054e+02 0.000000000000000000e+00
2.339167346938775438e+02 0.000000000000000000e+00
2.342156916099773127e+02 0.000000000000000000e+00
2.345725170068027126e+02 0.000000000000000000e+00
2.348546031746031701e+02 0.000000000000000000e+00
2.352047165532879944e+02 0.000000000000000000e+00
2.355111111111111200e+02 0.000000000000000000e+00
2.358621315192743850e+02 0.000000000000000000e+00
2.361610884353741540e+02 0.000000000000000000e+00
2.365115646258503261e+02 0.000000000000000000e+00
2.367985487528344777e+02 0.000000000000000000e+00
2.371675283446712115e+02 0.000000000000000000e+00
2.374563265306122446e+02 0.000000000000000000e+00
2.378002721088435294e+02 0.000000000000000000e+00
2.380908843537415009e+02 0.000000000000000000e+00
2.384502494331065634e+02 0.000000000000000000e+00
2.387537414965986500e+02 0.000000000000000000e+00
2.390967800453514656e+02 0.000000000000000000e+00
2.394026303854875266e+02 0.000000000000000000e+00
2.397509297052154125e+02 0.000000000000000000e+00
2.400879818594104336e+02 0.000000000000000000e+00
2.404108843537414941e+02 0.000000000000000000e+00
2.407051247165532857e+02 0.000000000000000000e+00
2.410601360544217755e+02 0.000000000000000000e+00
2.413619954648526118e+02 0.000000000000000000e+00
2.417191836734693879e+02 0.000000000000000000e+00
2.420277551020408282e+02 0.000000000000000000e+00
2.423658956916099783e+02 0.000000000000000000e+00
2.426644897959183709e+02 0.000000000000000000e+00
2.430146031746031667e+02 0.000000000000000000e+00
2.433229931972789188e+02 0.000000000000000000e+00
2.436513378684807378e+02 0.000000000000000000e+00
2.439717006802721073e+02 0.000000000000000000e+00
2.443002267573696145e+02 0.000000000000000000e+00
2.446302040816326553e+02 0.000000000000000000e+00
2.449453061224489829e+02 0.000000000000000000e+00
2.452671201814058861e+02 0.000000000000000000e+00
2.455918367346938851e+02 0.000000000000000000e+00
2.458938775510204096e+02 0.000000000000000000e+00
2.462490702947845875e+02 0.000000000000000000e+00
2.465373242630385562e+02 0.000000000000000000e+00
2.468896145124716668e+02 0.000000000000000000e+00
2.471804081632652981e+02 0.000000000000000000e+00
2.475305215419501224e+02 0.000000000000000000e+00
2.478115192743764226e+02 0.000000000000000000e+00
2.481534693877551092e+02 0.000000000000000000e+00
2.484620408163265211e+02 0.000000000000000000e+00
2.487972789115646322e+02 0.000000000000000000e+00
2.491158276643990916e+02 0.000000000000000000e+00
2.494351020408163322e+02 0.000000000000000000e+00
2.497454875283446825e+02 0.000000000000000000e+00
2.500901587301587199e+02 0.000000000000000000e+00
2.504174149659863815e+02 0.000000000000000000e+00
2.507330612244898020e+02 0.000000000000000000e+00
2.510552380952380815e+02 0.000000000000000000e+00
2.514039002267573721e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.523111111111111029e+02 0.000000000000000000e+00
2.526722902494331038e+02 0.000000000000000000e+00
2.529609070294784487e+02 0.000000000000000000e+00
2.533317006802721210e+02 0.000000000000000000e+00
2.536380952380952465e+02 0.000000000000000000e+00
2.539550113378684841e+02 0.000000000000000000e+00
2.542844444444444321e+02 0.000000000000000000e+00
2.546042630385487655e+02 0.000000000000000000e+00
2.549197278911564695e+02 0.000000000000000000e+00
2.552275736961451287e+02 0.000000000000000000e+00
2.555575510204081695e+02 0.000000000000000000e+00
2.558766439909296935e+02 0.000000000000000000e+00
2.561973696145124677e+02 0.000000000000000000e+00
2.565070294784580369e+02 0.000000000000000000e+00
2.568000000000000114e+02 0.000000000000000000e+00
2.571287074829932067e+02 0.000000000000000000e+00
2.574554195011338038e+02 0.000000000000000000e+00
2.577848526077097517e+02 0.000000000000000000e+00
2.580934240362811920e+02 0.000000000000000000e+00
2.584297505668934036e+02 0.000000000000000000e+00
2.587435827664398857e+02 0.000000000000000000e+00
2.590519727891156663e+02 0.000000000000000000e+00
2.593785034013605468e+02 0.000000000000000000e+00
2.596930612244897816e+02 0.000000000000000000e+00
2.600125170068027387e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.623009523809523671e+02 0.000000000000000000e+00
2.626082539682539618e+02 0.000000000000000000e+00
2.629527437641723395e+02 0.000000000000000000e+00
2.632769160997732456e+02 0.000000000000000000e+00
2.635947392290249240e+02 0.000000000000000000e+00
2.639067573696145246e+02 0.000000000000000000e+00
2.642389115646258233e+02 0.000000000000000000e+00
2.645520181405895528e+02 0.000000000000000000e+00
2.648854421768707539e+02 0.000000000000000000e+00
2.651853061224489920e+02 0.000000000000000000e+00
2.655176417233560073e+02 0.000000000000000000e+00
2.658556009070294976e+02 0.000000000000000000e+00
2.661607256235827776e+02 0.000000000000000000e+00
2.664872562358276582e+02 0.000000000000000000e+00
2.668021768707483261e+02 0.000000000000000000e+00
2.671149206349206224e+02 0.000000000000000000e+00
2.674517913832199270e+02 0.000000000000000000e+00
2.677979138321995265e+02 0.000000000000000000e+00
2.681268027210884384e+02 0.000000000000000000e+00
2.684377324263038531e+02 0.000000000000000000e+00
2.687863945578231437e+02 0.000000000000000000e+00
2.691009523809523785e+02 0.000000000000000000e+00
2.694173242630385516e+02 0.000000000000000000e+00
2.697402267573696122e+02 0.000000000000000000e+00
2.700745578231292257e+02 0.000000000000000000e+00
2.703804081632653151e+02 0.000000000000000000e+00
2.706944217687074570e+02 0.000000000000000000e+00
2.710138775510204141e+02 0.000000000000000000e+00
2.713364172335600983e+02 0.000000000000000000e+00
2.716457142857142912e+02 0.000000000000000000e+00
2.719599092970521497e+02 0.000000000000000000e+00
2.722652154195011462e+02 0.000000000000000000e+00
2.725886621315192997e+02 0.000000000000000000e+00
2.728785487528344902e+02 0.000000000000000000e+00
2.732259410430838784e+02 0.000000000000000000e+00
2.735488435374149390e+02 0.000000000000000000e+00
2.738702947845804943e+02 0.000000000000000000e+00
2.741685260770975106e+02 0.000000000000000000e+00
2.745404081632652833e+02 0.000000000000000000e+00
2.748368253968254180e+02 0.000000000000000000e+00
2.751700680272109025e+02 0.000000000000000000e+00
2.754848072562358539e+02 0.000000000000000000e+00
2.757906575963718865e+02 0.000000000000000000e+00
2.760847165532879899e+02 0.000000000000000000e+00
2.764408163260000038e+02 0.000000000000000000e+00
2.767305215419501110e+02 0.000000000000000000e+00
2.770828117913832216e+02 0.000000000000000000e+00
2.773861224489796200e+02 0.000000000000000000e+00
2.777160997732426040e+02 0.000000000000000000e+00
2.780085260770974855e+02 0.000000000000000000e+00
2.783591836734693743e+02 0.000000000000000000e+00
2.786617687074830201e+02 0.000000000000000000e+00
2.790037188208616499e+02 0.000000000000000000e+00
2.793148299319727812e+02 0.000000000000000000e+00
2.796440816326530694e+02 0.000000000000000000e+00
2.799849433106575702e+02 0.000000000000000000e+00
2.802958730158730418e+02 0.000000000000000000e+00
2.806051700680272347e+02 0.000000000000000000e+00
2.809251700680272279e+02 0.000000000000000000e+00
2.812284807256235695e+02 0.000000000000000000e+00
2.815406802721088297e+02 0.000000000000000000e+00
2.818467120181405789e+02 0.000000000000000000e+00
2.821670748299319484e+02 0.000000000000000000e+00
2.824850793650793435e+02 0.000000000000000000e+00
2.828010884353741403e+02 0.000000000000000000e+00
2.831131065759637409e+02 0.000000000000000000e+00
2.834467120181406017e+02 0.000000000000000000e+00
2.837721541950113533e+02 0.000000000000000000e+00
2.840961451247165428e+02 0.000000000000000000e+00
2.844090702947845557e+02 0.000000000000000000e+00
2.847290702947846057e+02 0.000000000000000000e+00
2.850352834467120147e+02 0.000000000000000000e+00
2.853674376417233702e+02 0.000000000000000000e+00
2.856604081632652878e+02 0.000000000000000000e+00
2.860107029478458003e+02 0.000000000000000000e+00
2.863105668934240384e+02 0.000000000000000000e+00
2.866552380952380759e+02 0.000000000000000000e+00
2.869737868480725638e+02 0.000000000000000000e+00
2.873102947845804920e+02 0.000000000000000000e+00
2.876391836734694039e+02 0.000000000000000000e+00
2.879617233560090881e+02 0.000000000000000000e+00
2.882750113378684773e+02 0.000000000000000000e+00
2.886180498866212929e+02 0.000000000000000000e+00
2.889436734693877611e+02 0.000000000000000000e+00
2.892558730158730214e+02 0.000000000000000000e+00
2.895646258503401214e+02 0.000000000000000000e+00
2.898926077097505640e+02 0.000000000000000000e+00
2.901968253968253748e+02 0.000000000000000000e+00
2.905344217687074888e+02 0.000000000000000000e+00
2.908694784580499118e+02 0.000000000000000000e+00
2.911726077097505936e+02 0.000000000000000000e+00
2.914884353741496739e+02 0.000000000000000000e+00
2.918153287981859307e+02 0.000000000000000000e+00
2.921186394557823292e+02 0.000000000000000000e+00
2.924611337868480518e+02 0.000000000000000000e+00
2.927727891156462761e+02 0.000000000000000000e+00
2.931018594104308477e+02 0.000000000000000000e+00
2.934367346938775540e+02 0.000000000000000000e+00
2.937529251700680106e+02 0.000000000000000000e+00
2.940680272108843383e+02 0.000000000000000000e+00
2.943960090702947809e+02 0.000000000000000000e+00
2.947140136054421760e+02 0.000000000000000000e+00
2.950454421768707221e+02 0.000000000000000000e+00
2.953656235827664318e+02 0.000000000000000000e+00
2.956934240362811579e+02 0.000000000000000000e+00
2.959873015873016016e+02 0.000000000000000000e+00
2.963267120181405971e+02 0.000000000000000000e+00
2.966418140589569248e+02 0.000000000000000000e+00
2.969532879818594324e+02 0.000000000000000000e+00
2.972946938775510262e+02 0.000000000000000000e+00
2.976145124716553028e+02 0.000000000000000000e+00
2.979341496598639196e+02 0.000000000000000000e+00
2.982644897959183936e+02 0.000000000000000000e+00
2.985746938775509989e+02 0.000000000000000000e+00
2.988881632653061047e+02 0.000000000000000000e+00
2.992048979591836542e+02 0.000000000000000000e+00
2.995374149659863861e+02 0.000000000000000000e+00
2.998735600907029379e+02 0.000000000000000000e+00
3.001886621315192656e+02 0.000000000000000000e+00
3.005008616780045259e+02 0.000000000000000000e+00
3.008281179138322159e+02 0.000000000000000000e+00
3.011482993197278688e+02 0.000000000000000000e+00
3.014780952380952499e+02 0.000000000000000000e+00
3.017939229024943302e+02 0.000000000000000000e+00
3.021391383219954605e+02 0.000000000000000000e+00
3.024595011337868300e+02 0.000000000000000000e+00
3.027887528344671182e+02 0.000000000000000000e+00
3.031076643990929824e+02 0.000000000000000000e+00
3.034483446712018235e+02 0.000000000000000000e+00
3.037578231292516762e+02 0.000000000000000000e+00
3.040928798185940991e+02 0.000000000000000000e+00
3.044328344671201876e+02 0.000000000000000000e+00
3.047210884353741562e+02 0.000000000000000000e+00
3.050775510204081797e+02 0.000000000000000000e+00
3.054042630385487769e+02 0.000000000000000000e+00
3.057253514739228990e+02 0.000000000000000000e+00
3.060515192743764032e+02 0.000000000000000000e+00
3.063541043083900490e+02 0.000000000000000000e+00
3.066693877551020364e+02 0.000000000000000000e+00
3.070053514739229286e+02 0.000000000000000000e+00
3.073262585034013341e+02 0.000000000000000000e+00
3.076754648526077176e+02 0.000000000000000000e+00
3.079951020408163345e+02 0.000000000000000000e+00
3.083192743764172405e+02 0.000000000000000000e+00
3.086478004535147193e+02 0.000000000000000000e+00
3.089670748299319598e+02 0.000000000000000000e+00
3.092954195011337788e+02 0.000000000000000000e+00
3.096310204081632378e+02 0.000000000000000000e+00
3.099568253968254226e+02 0.000000000000000000e+00
3.102869841269841231e+02 0.000000000000000000e+00
3.106274829931973045e+02 0.000000000000000000e+00
3.109538321995464685e+02 0.000000000000000000e+00
3.112870748299319530e+02 0.000000000000000000e+00
3.116081632653061320e+02 0.000000000000000000e+00
3.119239909297052122e+02 0.000000000000000000e+00
3.122554195011338152e+02 0.000000000000000000e+00
3.125699773242630499e+02 0.000000000000000000e+00
3.128767346938775518e+02 0.000000000000000000e+00
3.132156009070294544e+02 0.000000000000000000e+00
3.135294331065759366e+02 0.000000000000000000e+00
3.138786394557823201e+02 0.000000000000000000e+00
3.141933786848072714e+02 0.000000000000000000e+00
3.145209977324262809e+02 0.000000000000000000e+00
3.148391836734693925e+02 0.000000000000000000e+00
3.151669841269841186e+02 0.000000000000000000e+00
3.154673922902494496e+02 0.000000000000000000e+00
3.158302040816326439e+02 0.000000000000000000e+00
3.161614512471655303e+02 0.000000000000000000e+00
3.164901587301587256e+02 0.000000000000000000e+00
3.167780498866213179e+02 0.000000000000000000e+00
3.171432199546485435e+02 0.000000000000000000e+00
3.174782766439909096e+02 0.000000000000000000e+00
3.177970068027211141e+02 0.000000000000000000e+00
3.181180952380952363e+02 0.000000000000000000e+00
3.184346485260770692e+02 0.000000000000000000e+00
3.187577324263038463e+02 0.000000000000000000e+00
3.190995011337868732e+02 0.000000000000000000e+00
3.194289342403628211e+02 0.000000000000000000e+00
3.197454875283446540e+02 0.000000000000000000e+00
3.200709297052154056e+02 0.000000000000000000e+00
3.203871201814059191e+02 0.000000000000000000e+00
3.207062131519274431e+02 0.000000000000000000e+00
3.210305668934240089e+02 0.000000000000000000e+00
3.213678004535147466e+02 0.000000000000000000e+00
3.216838095238095434e+02 0.000000000000000000e+00
3.220161451247165587e+02 0.000000000000000000e+00
3.223401360544217482e+02 0.000000000000000000e+00
3.226590476190476124e+02 0.000000000000000000e+00
3.230053514739229286e+02 0.000000000000000000e+00
3.233122902494330901e+02 0.000000000000000000e+00
3.236388208616780275e+02 0.000000000000000000e+00
3.239343310657596362e+02 0.000000000000000000e+00
3.242719274376417502e+02 0.000000000000000000e+00
3.246048072562358016e+02 0.000000000000000000e+00
3.249277097505669190e+02 0.000000000000000000e+00
3.252524263038548611e+02 0.000000000000000000e+00
3.255720634920634780e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
3.265335147392290196e+02 0.000000000000000000e+00
3.268852607709750373e+02 0.000000000000000000e+00
3.271840362811791465e+02 0.000000000000000000e+00
3.275045804988662326e+02 0.000000000000000000e+00
3.278267573696145405e+02 0.000000000000000000e+00
3.281469387755101934e+02 0.000000000000000000e+00
3.284489795918367463e+02 0.000000000000000000e+00
3.287902040816326803e+02 0.000000000000000000e+00
3.291414058956916051e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
3.298160544217686834e+02 0.000000000000000000e+00
3.301277097505669076e+02 0.000000000000000000e+00
3.304533333333333189e+02 0.000000000000000000e+00
3.307740589569161216e+02 0.000000000000000000e+00
3.310962358276643727e+02 0.000000000000000000e+00
3.314142403628117677e+02 0.000000000000000000e+00
3.317391383219954832e+02 0.000000000000000000e+00
3.320667573696144927e+02 0.000000000000000000e+00
3.323945578231292757e+02 0.000000000000000000e+00
3.327081632649999960e+02 0.000000000000000000e+00
3.330410884353741494e+02 0.000000000000000000e+00
3.333723356009070358e+02 0.000000000000000000e+00
3.336758276643990939e+02 0.000000000000000000e+00
3.340152380952380895e+02 0.000000000000000000e+00
3.343524716553287703e+02 0.000000000000000000e+00
3.346661224489795927e+02 0.000000000000000000e+00
3.349910204081632514e+02 0.000000000000000000e+00
3.353278911564626128e+02 0.000000000000000000e+00
3.356409977324262854e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
3.361884807256236058e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
3.369505668934240248e+02 0.000000000000000000e+00
3.372790929705215603e+02 0.000000000000000000e+00
3.375869387755101911e+02 0.000000000000000000e+00
3.379236281179138359e+02 0.000000000000000000e+00
3.382294784580498686e+02 0.000000000000000000e+00
3.385467573696145109e+02 0.000000000000000000e+00
3.388642176870748131e+02 0.000000000000000000e+00
3.391980045351473905e+02 0.000000000000000000e+00
3.395301587301587460e+02 0.000000000000000000e+00
3.398448979591836974e+02 0.000000000000000000e+00
3.401605442176870611e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
3.411590022675736691e+02 0.000000000000000000e+00
3.414479818594104472e+02 0.000000000000000000e+00
3.418120634920634870e+02 0.000000000000000000e+00
3.421052154195011212e+02 0.000000000000000000e+00
3.424387755100000277e+02 1.000000000000000000e+00
3.427346938769999838e+02 1.000000000000000000e+00
3.431020408159999988e+02 0.000000000000000000e+00
3.434102494331065714e+02 0.000000000000000000e+00
3.437668934240362546e+02 0.000000000000000000e+00
3.440544217687074706e+02 0.000000000000000000e+00
3.444137868480725615e+02 0.000000000000000000e+00
3.447156462585033978e+02 0.000000000000000000e+00
3.450632199546485026e+02 0.000000000000000000e+00
3.453556462585033842e+02 0.000000000000000000e+00
3.457095691609977166e+02 0.000000000000000000e+00
3.460201360544217550e+02 0.000000000000000000e+00
3.463682539682539527e+02 0.000000000000000000e+00
3.466672108843537217e+02 0.000000000000000000e+00
3.470107936507936301e+02 0.000000000000000000e+00
3.473084807256236104e+02 0.000000000000000000e+00
3.476399092970521565e+02 0.000000000000000000e+00
3.479437641723355910e+02 0.000000000000000000e+00
3.482864399092970302e+02 0.000000000000000000e+00
3.485886621315192997e+02 0.000000000000000000e+00
3.489365986394557808e+02 0.000000000000000000e+00
3.492649433106575998e+02 0.000000000000000000e+00
3.495965532879818625e+02 0.000000000000000000e+00
3.498909750566893422e+02 0.000000000000000000e+00
3.502294784580498686e+02 0.000000000000000000e+00
3.505416780045351288e+02 0.000000000000000000e+00
3.508883446712018213e+02 0.000000000000000000e+00
3.511863945578231210e+02 0.000000000000000000e+00
3.515227210884353894e+02 0.000000000000000000e+00
3.518354648526076858e+02 0.000000000000000000e+00
3.521803174603174398e+02 0.000000000000000000e+00
3.524758276643991053e+02 0.000000000000000000e+00
3.528313832199546596e+02 0.000000000000000000e+00
3.531341496598639651e+02 0.000000000000000000e+00
3.534742857142857133e+02 0.000000000000000000e+00
3.537913832199546391e+02 0.000000000000000000e+00
3.541287981859410365e+02 0.000000000000000000e+00
3.544366439909297242e+02 0.000000000000000000e+00
3.547698866213152087e+02 0.000000000000000000e+00
3.550708390019999570e+02 0.000000000000000000e+00
3.554039002267573437e+02 0.000000000000000000e+00
3.556972335600906945e+02 0.000000000000000000e+00
3.560542403628118109e+02 0.000000000000000000e+00
3.563374149659863974e+02 0.000000000000000000e+00
3.566944217687074570e+02 0.000000000000000000e+00
3.569763265306122548e+02 0.000000000000000000e+00
3.573340589569161239e+02 0.000000000000000000e+00
3.576292063492063562e+02 0.000000000000000000e+00
3.579863945578231323e+02 0.000000000000000000e+00
3.582731972789115389e+02 0.000000000000000000e+00
3.586233106575963916e+02 0.000000000000000000e+00
3.589275283446712024e+02 0.000000000000000000e+00
3.592865306122449169e+02 0.000000000000000000e+00
3.595843990929705001e+02 0.000000000000000000e+00
3.599352380952381054e+02 0.000000000000000000e+00
3.602321995464852762e+02 0.000000000000000000e+00
3.605739682539682462e+02 0.000000000000000000e+00
3.608591383219954878e+02 0.000000000000000000e+00
3.612183219954648621e+02 0.000000000000000000e+00
3.615043990929705160e+02 0.000000000000000000e+00
3.618523356009070540e+02 0.000000000000000000e+00
3.621427664399092805e+02 0.000000000000000000e+00
3.625119274376417025e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
3.631615419500000144e+02 1.000000000000000000e+00
3.634334693877551103e+02 0.000000000000000000e+00
3.637866666666666902e+02 0.000000000000000000e+00
3.640794557823129480e+02 0.000000000000000000e+00
3.644277551020408055e+02 0.000000000000000000e+00
3.647412244897959113e+02 0.000000000000000000e+00
3.650628571428571263e+02 0.000000000000000000e+00
3.653443990929705478e+02 0.000000000000000000e+00
3.656843537414965795e+02 0.000000000000000000e+00
3.659829478458049721e+02 0.000000000000000000e+00
3.663187301587301477e+02 0.000000000000000000e+00
3.666113378684807458e+02 0.000000000000000000e+00
3.669589115646258506e+02 0.000000000000000000e+00
3.672388208616779934e+02 0.000000000000000000e+00
3.675994557823129298e+02 0.000000000000000000e+00
3.679074829931972772e+02 0.000000000000000000e+00
3.682316553287981833e+02 0.000000000000000000e+00
3.685166439909297083e+02 0.000000000000000000e+00
3.688669387755102207e+02 0.000000000000000000e+00
3.691512018140589362e+02 0.000000000000000000e+00
3.694904308390022720e+02 0.000000000000000000e+00
3.697670748299319712e+02 0.000000000000000000e+00
3.701179138321995197e+02 0.000000000000000000e+00
3.704059863945578286e+02 0.000000000000000000e+00
3.707490249433106442e+02 0.000000000000000000e+00
3.710401814058956802e+02 0.000000000000000000e+00
3.714002721088435237e+02 0.000000000000000000e+00
3.717003174603174784e+02 0.000000000000000000e+00
3.720613151927437912e+02 0.000000000000000000e+00
3.723499319727891361e+02 0.000000000000000000e+00
3.727118367346938612e+02 0.000000000000000000e+00
3.729870294784580551e+02 0.000000000000000000e+00
3.733485714285714039e+02 0.000000000000000000e+00
3.736442630385487291e+02 0.000000000000000000e+00
3.740078004535147329e+02 0.000000000000000000e+00
3.743042176869999480e+02 0.000000000000000000e+00
3.746302040816326553e+02 0.000000000000000000e+00
3.749440362811791374e+02 0.000000000000000000e+00
3.752691156462585127e+02 0.000000000000000000e+00
3.755457596371882119e+02 0.000000000000000000e+00
3.758991383219954514e+02 0.000000000000000000e+00
3.762048072562358243e+02 0.000000000000000000e+00
3.765429478458049743e+02 0.000000000000000000e+00
3.768457142857142799e+02 0.000000000000000000e+00
3.771691609977324333e+02 0.000000000000000000e+00
3.774585034013605309e+02 0.000000000000000000e+00
3.778189569160997507e+02 0.000000000000000000e+00
3.781081179138321886e+02 0.000000000000000000e+00
3.784663945578231505e+02 0.000000000000000000e+00
3.787588208616780321e+02 0.000000000000000000e+00
3.791013151927437548e+02 0.000000000000000000e+00
3.793926530612245074e+02 0.000000000000000000e+00
3.797549206349206088e+02 0.000000000000000000e+00
3.800524263038548725e+02 0.000000000000000000e+00
3.803916553287982083e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
3.810331065759636999e+02 0.000000000000000000e+00
3.813235374149659833e+02 0.000000000000000000e+00
3.816783673469387850e+02 0.000000000000000000e+00
3.819524716553287931e+02 0.000000000000000000e+00
3.823111111111111313e+02 0.000000000000000000e+00
3.826274829931973045e+02 0.000000000000000000e+00
3.829561904761904998e+02 0.000000000000000000e+00
3.832460770975056903e+02 0.000000000000000000e+00
3.835923809523809496e+02 0.000000000000000000e+00
3.838864399092970530e+02 0.000000000000000000e+00
3.842312925170068070e+02 0.000000000000000000e+00
3.845322448979591741e+02 0.000000000000000000e+00
3.848809070294784647e+02 0.000000000000000000e+00
3.851622675736961696e+02 0.000000000000000000e+00
3.855252607709750805e+02 0.000000000000000000e+00
3.858008163265305939e+02 0.000000000000000000e+00
3.861474829931972863e+02 0.000000000000000000e+00
3.864255782312924907e+02 0.000000000000000000e+00
3.867925623582766548e+02 0.000000000000000000e+00
3.870750113378684887e+02 0.000000000000000000e+00
3.874358276643990848e+02 0.000000000000000000e+00
3.877565532879818875e+02 0.000000000000000000e+00
3.880558730158730327e+02 0.000000000000000000e+00
3.883838548752834186e+02 0.000000000000000000e+00
3.887114739229024849e+02 0.000000000000000000e+00
3.890160544217687288e+02 0.000000000000000000e+00
3.893298866213152110e+02 0.000000000000000000e+00
3.896232199546485049e+02 0.000000000000000000e+00
3.899791383219954923e+02 0.000000000000000000e+00
3.902722902494331265e+02 0.000000000000000000e+00
3.906117006802721221e+02 0.000000000000000000e+00
3.909356916099773116e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
3.915666213151927195e+02 0.000000000000000000e+00
3.919087528344671227e+02 0.000000000000000000e+00
3.922184126984126920e+02 0.000000000000000000e+00
3.925498412698412949e+02 0.000000000000000000e+00
3.928627664399093078e+02 0.000000000000000000e+00
3.931862131519274612e+02 0.000000000000000000e+00
3.934985941043083812e+02 0.000000000000000000e+00
3.938100680272108889e+02 0.000000000000000000e+00
3.941360544217687334e+02 0.000000000000000000e+00
3.944393650793650750e+02 0.000000000000000000e+00
3.947604535147392539e+02 0.000000000000000000e+00
3.950782766439909324e+02 0.000000000000000000e+00
3.953921088435374145e+02 0.000000000000000000e+00
3.957077551020408350e+02 0.000000000000000000e+00
3.960056235827664182e+02 0.000000000000000000e+00
3.963388662131519027e+02 0.000000000000000000e+00
3.966717460317460109e+02 0.000000000000000000e+00
3.969777777777777601e+02 0.000000000000000000e+00
3.973086621315192701e+02 0.000000000000000000e+00
3.976239455782313144e+02 0.000000000000000000e+00
3.979365079365079509e+02 0.000000000000000000e+00
3.982541496598639696e+02 0.000000000000000000e+00
3.985696145124716736e+02 0.000000000000000000e+00
3.988914285714285484e+02 0.000000000000000000e+00
3.992021768707483034e+02 0.000000000000000000e+00
3.995455782312924953e+02 0.000000000000000000e+00
3.998517913832199611e+02 0.000000000000000000e+00
4.001783219954648416e+02 0.000000000000000000e+00
4.005131972789115480e+02 0.000000000000000000e+00
4.008293877551020614e+02 0.000000000000000000e+00
4.011470294784580233e+02 0.000000000000000000e+00
4.014862585034013591e+02 0.000000000000000000e+00
4.018062585034013523e+02 0.000000000000000000e+00
4.021226303854875255e+02 0.000000000000000000e+00
4.024462585034013387e+02 0.000000000000000000e+00
4.027740589569161216e+02 0.000000000000000000e+00
4.030906122448979545e+02 0.000000000000000000e+00
4.034118820861677932e+02 0.000000000000000000e+00
4.037393197278911430e+02 0.000000000000000000e+00
4.040616780045351675e+02 0.000000000000000000e+00
4.043628117913831943e+02 0.000000000000000000e+00
4.046695691609977530e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
4.052253968253968424e+02 0.000000000000000000e+00
4.055481179138321863e+02 0.000000000000000000e+00
4.058641269841269832e+02 0.000000000000000000e+00
4.061783219954648416e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
4.069275283446712024e+02 0.000000000000000000e+00
4.072402721088435555e+02 0.000000000000000000e+00
4.075573696145124813e+02 0.000000000000000000e+00
4.078619501133786684e+02 0.000000000000000000e+00
4.081505668934240134e+02 0.000000000000000000e+00
4.084899773242630658e+02 0.000000000000000000e+00
4.087887528344671182e+02 0.000000000000000000e+00
4.091307029478458048e+02 0.000000000000000000e+00
4.094568707482993091e+02 0.000000000000000000e+00
4.097707029478457912e+02 0.000000000000000000e+00
4.100741950113378493e+02 0.000000000000000000e+00
4.104058049886621120e+02 0.000000000000000000e+00
4.107319727891156731e+02 0.000000000000000000e+00
4.110452607709750623e+02 0.000000000000000000e+00
4.113743310657596339e+02 0.000000000000000000e+00
4.116847165532879558e+02 0.000000000000000000e+00
4.119765986394558013e+02 0.000000000000000000e+00
4.123366893424036448e+02 0.000000000000000000e+00
4.126302040816326553e+02 0.000000000000000000e+00
4.129861224489795859e+02 0.000000000000000000e+00
4.132752834467120238e+02 0.000000000000000000e+00
4.136366439909297128e+02 0.000000000000000000e+00
4.139067573696145246e+02 0.000000000000000000e+00
4.142693877551020591e+02 0.000000000000000000e+00
4.145648979591836678e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
4.161808616780045327e+02 0.000000000000000000e+00
4.164937868480725456e+02 0.000000000000000000e+00
4.167958276643990985e+02 0.000000000000000000e+00
4.171236281179138246e+02 0.000000000000000000e+00
4.174372789115646469e+02 0.000000000000000000e+00
4.177560090702947946e+02 0.000000000000000000e+00
4.180758276643990712e+02 0.000000000000000000e+00
4.183911111111111154e+02 0.000000000000000000e+00
4.187025850340136230e+02 0.000000000000000000e+00
4.190066213151927172e+02 0.000000000000000000e+00
4.193151927437641575e+02 0.000000000000000000e+00
4.196624036281178860e+02 0.000000000000000000e+00
4.199746031746031463e+02 0.000000000000000000e+00
4.202897052154194739e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
4.210913378684807071e+02 0.000000000000000000e+00
4.214423582766439722e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
4.221913832199546732e+02 0.000000000000000000e+00
4.225097505668934446e+02 0.000000000000000000e+00
4.228156009070294772e+02 0.000000000000000000e+00
4.231430385487528270e+02 0.000000000000000000e+00
4.234748299319728062e+02 0.000000000000000000e+00
4.237895691609977575e+02 0.000000000000000000e+00
4.241124716553288181e+02 0.000000000000000000e+00
4.244203174603174489e+02 0.000000000000000000e+00
4.246998639455782154e+02 0.000000000000000000e+00
4.250427210884353713e+02 0.000000000000000000e+00
4.253627210884353644e+02 0.000000000000000000e+00
4.256785487528344447e+02 0.000000000000000000e+00
4.259931065759637363e+02 0.000000000000000000e+00
4.263247165532879990e+02 0.000000000000000000e+00
4.266231292517006750e+02 0.000000000000000000e+00
4.269545578231292779e+02 0.000000000000000000e+00
4.272959637188208717e+02 0.000000000000000000e+00
4.276177777777778033e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
4.285298866213151996e+02 0.000000000000000000e+00
4.288509750566893217e+02 0.000000000000000000e+00
4.291580952380952567e+02 0.000000000000000000e+00
4.294693877551020478e+02 0.000000000000000000e+00
4.297792290249433336e+02 0.000000000000000000e+00
4.300932426303854754e+02 0.000000000000000000e+00
4.304027210884353849e+02 0.000000000000000000e+00
4.307091156462585104e+02 0.000000000000000000e+00
4.310298412698412562e+02 0.000000000000000000e+00
4.313335147392290310e+02 0.000000000000000000e+00
4.316253968253968196e+02 0.000000000000000000e+00
4.319577324263038349e+02 0.000000000000000000e+00
4.322554195011338152e+02 0.000000000000000000e+00
4.325855782312925157e+02 0.000000000000000000e+00
4.328634920634920604e+02 0.000000000000000000e+00
4.332097959183673197e+02 0.000000000000000000e+00
4.335227210884353894e+02 0.000000000000000000e+00
4.338347392290249331e+02 0.000000000000000000e+00
4.341567346938775245e+02 0.000000000000000000e+00
4.344598639455782063e+02 0.000000000000000000e+00
4.347145578231292689e+02 0.000000000000000000e+00
4.350663038548752866e+02 0.000000000000000000e+00
4.353737868480725410e+02 0.000000000000000000e+00
4.356821768707483216e+02 0.000000000000000000e+00
4.359961904761904634e+02 0.000000000000000000e+00
4.363207256235827458e+02 0.000000000000000000e+00
4.366024489795918271e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
4.372556916099773048e+02 0.000000000000000000e+00
4.375765986394557672e+02 0.000000000000000000e+00
4.378791836734694130e+02 0.000000000000000000e+00
4.382104308390022425e+02 0.000000000000000000e+00
4.385473015873016038e+02 0.000000000000000000e+00
4.388553287981859512e+02 0.000000000000000000e+00
4.391825850340135844e+02 0.000000000000000000e+00
4.394871655328798283e+02 0.000000000000000000e+00
4.398106122448979818e+02 0.000000000000000000e+00
4.401287981859410365e+02 0.000000000000000000e+00
4.404070748290000097e+02 0.000000000000000000e+00
4.407644444444444503e+02 0.000000000000000000e+00
4.410984126984126874e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
4.423571882086167761e+02 0.000000000000000000e+00
4.426960544217687357e+02 0.000000000000000000e+00
4.429892063492063699e+02 0.000000000000000000e+00
4.433375056689342273e+02 0.000000000000000000e+00
4.436391836734694039e+02 0.000000000000000000e+00
4.439682539682539755e+02 0.000000000000000000e+00
4.442637641723355841e+02 0.000000000000000000e+00
4.446224036281179224e+02 0.000000000000000000e+00
4.449295238095238005e+02 0.000000000000000000e+00
4.452838095238095093e+02 0.000000000000000000e+00
4.455824036281179019e+02 0.000000000000000000e+00
4.459352380952381054e+02 0.000000000000000000e+00
4.462300226757369614e+02 0.000000000000000000e+00
4.465489342403628257e+02 0.000000000000000000e+00
4.468542403628117654e+02 0.000000000000000000e+00
4.471929251700680084e+02 0.000000000000000000e+00
4.475027664399092941e+02 0.000000000000000000e+00
4.477723356009070130e+02 0.000000000000000000e+00
4.480549659863945635e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
4.487615419501133829e+02 0.000000000000000000e+00
4.490887981859410161e+02 0.000000000000000000e+00
4.493786848072562634e+02 0.000000000000000000e+00
4.497180952380952590e+02 0.000000000000000000e+00
4.500477097505668667e+02 0.000000000000000000e+00
4.503715192743763964e+02 0.000000000000000000e+00
4.506717460317460109e+02 0.000000000000000000e+00
4.510095238095237846e+02 0.000000000000000000e+00
4.513028571428571354e+02 0.000000000000000000e+00
4.516549659863945294e+02 0.000000000000000000e+00
4.519896598639455760e+02 0.000000000000000000e+00
4.523205442176870861e+02 0.000000000000000000e+00
4.526508843537415032e+02 0.000000000000000000e+00
4.529737868480725638e+02 0.000000000000000000e+00
4.532879818594104222e+02 0.000000000000000000e+00
4.536203174603174375e+02 0.000000000000000000e+00
4.539303401360544399e+02 0.000000000000000000e+00
4.542670294784580278e+02 0.000000000000000000e+00
4.545630839002267294e+02 0.000000000000000000e+00
4.548948752834467086e+02 0.000000000000000000e+00
4.552146938775510421e+02 0.000000000000000000e+00
4.555339682539682258e+02 0.000000000000000000e+00
4.558559637188208740e+02 0.000000000000000000e+00
4.561779591836734653e+02 0.000000000000000000e+00
4.565086621315192588e+02 0.000000000000000000e+00
4.568337414965986341e+02 0.000000000000000000e+00
4.571501133786848072e+02 0.000000000000000000e+00
4.574672108843537330e+02 0.000000000000000000e+00
4.577939229024943302e+02 0.000000000000000000e+00
4.580411791380000182e+02 0.000000000000000000e+00
4.583693424036281385e+02 0.000000000000000000e+00
4.586799092970521770e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
4.638042630385487541e+02 0.000000000000000000e+00
4.641598185941043084e+02 0.000000000000000000e+00
4.644772789115646106e+02 0.000000000000000000e+00
4.647560997732426245e+02 0.000000000000000000e+00
4.651056689342403843e+02 0.000000000000000000e+00
4.654271201814058827e+02 0.000000000000000000e+00
4.657523809523809746e+02 0.000000000000000000e+00
4.660250340136054206e+02 0.000000000000000000e+00
4.663951020408163117e+02 0.000000000000000000e+00
4.666770068027211096e+02 0.000000000000000000e+00
4.670207709750566778e+02 0.000000000000000000e+00
4.673117460317460541e+02 0.000000000000000000e+00
4.676515192743764260e+02 0.000000000000000000e+00
4.679613605442177118e+02 0.000000000000000000e+00
4.682980498866212997e+02 0.000000000000000000e+00
4.685803174603174739e+02 0.000000000000000000e+00
4.689229931972789132e+02 0.000000000000000000e+00
4.692174149659863929e+02 0.000000000000000000e+00
4.695519274376417229e+02 0.000000000000000000e+00
4.698434467120181353e+02 0.000000000000000000e+00
4.701921088435374259e+02 0.000000000000000000e+00
4.704747392290249195e+02 0.000000000000000000e+00
4.708072562358276514e+02 0.000000000000000000e+00
4.710788208616780253e+02 0.000000000000000000e+00
4.714331065759637340e+02 0.000000000000000000e+00
4.716997732426303855e+02 0.000000000000000000e+00
4.720504308390022743e+02 0.000000000000000000e+00
4.723216326530612150e+02 0.000000000000000000e+00
4.726588662131519527e+02 0.000000000000000000e+00
4.729598185941043198e+02 0.000000000000000000e+00
4.732946938775510262e+02 0.000000000000000000e+00
4.735851247165533096e+02 0.000000000000000000e+00
4.739201814058956757e+02 0.000000000000000000e+00
4.742097052154194898e+02 0.000000000000000000e+00
4.745502040816326712e+02 0.000000000000000000e+00
4.748399092970521451e+02 0.000000000000000000e+00
4.751842176870748062e+02 0.000000000000000000e+00
4.754889795918367099e+02 0.000000000000000000e+00
4.758227664399092873e+02 0.000000000000000000e+00
4.761126530612244778e+02 0.000000000000000000e+00
4.764551473922902574e+02 0.000000000000000000e+00
4.767629931972788881e+02 0.000000000000000000e+00
4.771058503401360440e+02 0.000000000000000000e+00
4.774243990929705319e+02 0.000000000000000000e+00
4.777411337868480814e+02 0.000000000000000000e+00
4.780371882086167830e+02 0.000000000000000000e+00
4.783713378684807367e+02 0.000000000000000000e+00
4.786646712018140306e+02 0.000000000000000000e+00
4.790089795918367486e+02 0.000000000000000000e+00
4.793160997732426267e+02 0.000000000000000000e+00
4.796371882086168057e+02 0.000000000000000000e+00
4.799366893424036107e+02 0.000000000000000000e+00
4.802487074829932112e+02 0.000000000000000000e+00
4.805338775510203959e+02 0.000000000000000000e+00
4.808692970521541952e+02 0.000000000000000000e+00
4.811827664399093010e+02 0.000000000000000000e+00
4.815016780045351652e+02 0.000000000000000000e+00
4.817933786848072373e+02 0.000000000000000000e+00
4.821242630385487473e+02 0.000000000000000000e+00
4.824234013605442328e+02 0.000000000000000000e+00
4.827644444444444503e+02 0.000000000000000000e+00
4.830693877551020137e+02 0.000000000000000000e+00
4.834171428571428351e+02 0.000000000000000000e+00
4.837043083900226748e+02 0.000000000000000000e+00
4.840491609977324288e+02 0.000000000000000000e+00
4.843604535147392198e+02 0.000000000000000000e+00
4.846858956916099714e+02 0.000000000000000000e+00
4.849863038548753025e+02 0.000000000000000000e+00
4.853237188208616999e+02 0.000000000000000000e+00
4.856248526077097267e+02 0.000000000000000000e+00
4.859626303854875005e+02 0.000000000000000000e+00
4.862579591836734494e+02 0.000000000000000000e+00
4.865913832199546505e+02 0.000000000000000000e+00
4.868799999999999955e+02 0.000000000000000000e+00
4.872355555555555497e+02 0.000000000000000000e+00
4.875288888888889005e+02 0.000000000000000000e+00
4.878737414965986545e+02 0.000000000000000000e+00
4.881532879818594211e+02 0.000000000000000000e+00
4.884968707482993295e+02 0.000000000000000000e+00
4.887827664399093237e+02 0.000000000000000000e+00
4.891283446712018304e+02 0.000000000000000000e+00
4.894280272108843519e+02 0.000000000000000000e+00
4.897618140589569293e+02 0.000000000000000000e+00
4.900636734693877656e+02 0.000000000000000000e+00
4.904010884353741631e+02 0.000000000000000000e+00
4.907042176870748449e+02 0.000000000000000000e+00
4.910296598639455965e+02 0.000000000000000000e+00
4.913365986394557581e+02 0.000000000000000000e+00
4.916692970521542065e+02 0.000000000000000000e+00
4.919629931972789336e+02 0.000000000000000000e+00
4.923100226757369455e+02 0.000000000000000000e+00
4.925982766439909142e+02 0.000000000000000000e+00
4.929532879818594324e+02 0.000000000000000000e+00
4.932371882086167716e+02 0.000000000000000000e+00
4.935958276643991098e+02 0.000000000000000000e+00
4.938726530612244687e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
4.948868934239999930e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
4.961407709750566823e+02 0.000000000000000000e+00
4.964341043083900331e+02 0.000000000000000000e+00
4.967867573696145200e+02 0.000000000000000000e+00
4.970577777777778010e+02 0.000000000000000000e+00
4.974140589569161079e+02 0.000000000000000000e+00
4.977102947845805261e+02 0.000000000000000000e+00
4.980544217687074706e+02 0.000000000000000000e+00
4.983590022675737146e+02 0.000000000000000000e+00
4.987080272108843815e+02 0.000000000000000000e+00
4.990347392290249218e+02 0.000000000000000000e+00
4.993659863945578081e+02 0.000000000000000000e+00
4.996818140589568884e+02 0.000000000000000000e+00
5.000183219954648735e+02 0.000000000000000000e+00
5.003316099773242627e+02 0.000000000000000000e+00
5.006634013605442419e+02 0.000000000000000000e+00
5.009440362811791374e+02 0.000000000000000000e+00
5.013064852607709554e+02 0.000000000000000000e+00
5.016290249433106396e+02 0.000000000000000000e+00
5.019495691609977257e+02 0.000000000000000000e+00
5.022245804988662030e+02 0.000000000000000000e+00
5.025835827664399176e+02 0.000000000000000000e+00
5.029050340136054160e+02 0.000000000000000000e+00
5.032210430839002129e+02 0.000000000000000000e+00
5.035330612244898134e+02 0.000000000000000000e+00
5.038666666666666742e+02 0.000000000000000000e+00
5.041674376417233816e+02 0.000000000000000000e+00
5.045146485260771101e+02 0.000000000000000000e+00
5.048023582766439858e+02 0.000000000000000000e+00
5.051370521541950325e+02 0.000000000000000000e+00
5.054300226757369501e+02 0.000000000000000000e+00
5.057601814058957075e+02 0.000000000000000000e+00
5.060656689342403638e+02 0.000000000000000000e+00
5.064039909297052304e+02 0.000000000000000000e+00
5.067098412698412631e+02 0.000000000000000000e+00
5.070403628117913968e+02 0.000000000000000000e+00
5.073362358276643818e+02 0.000000000000000000e+00
5.076841723356009197e+02 0.000000000000000000e+00
5.079914739229025145e+02 0.000000000000000000e+00
5.082822675736961173e+02 0.000000000000000000e+00
5.085944671201813776e+02 0.000000000000000000e+00
5.089262585034013568e+02 0.000000000000000000e+00
5.092097959183673197e+02 0.000000000000000000e+00
5.095726077097505708e+02 0.000000000000000000e+00
5.098721088435374327e+02 0.000000000000000000e+00
5.101984580498865967e+02 0.000000000000000000e+00
5.105133786848072646e+02 0.000000000000000000e+00
5.108471655328798420e+02 0.000000000000000000e+00
5.111512018140589362e+02 0.000000000000000000e+00
5.114951473922902778e+02 0.000000000000000000e+00
5.117810430839002152e+02 0.000000000000000000e+00
5.121451247165532550e+02 0.000000000000000000e+00
5.124669387755102434e+02 0.000000000000000000e+00
5.128090702947845330e+02 0.000000000000000000e+00
5.130730158730158337e+02 0.000000000000000000e+00
5.134311111111111359e+02 0.000000000000000000e+00
5.137139229024943461e+02 0.000000000000000000e+00
5.140578684807255740e+02 0.000000000000000000e+00
5.143533786848072396e+02 0.000000000000000000e+00
5.147149206349206452e+02 0.000000000000000000e+00
5.150249433106575907e+02 0.000000000000000000e+00
5.153576417233559823e+02 0.000000000000000000e+00
5.156420861678004712e+02 0.000000000000000000e+00
5.160009070294784124e+02 0.000000000000000000e+00
5.162884353741496852e+02 0.000000000000000000e+00
5.166407256235827390e+02 0.000000000000000000e+00
5.169242630385487018e+02 0.000000000000000000e+00
5.172598639455782177e+02 0.000000000000000000e+00
5.176052607709750646e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
5.188558730158730441e+02 0.000000000000000000e+00
5.191842176870748062e+02 0.000000000000000000e+00
5.194675736961451094e+02 0.000000000000000000e+00
5.198008163265305939e+02 0.000000000000000000e+00
5.201012244897958681e+02 0.000000000000000000e+00
5.204636734693877997e+02 0.000000000000000000e+00
5.207586394557822587e+02 0.000000000000000000e+00
5.210995011337868164e+02 0.000000000000000000e+00
5.214142403628118245e+02 0.000000000000000000e+00
5.217440362811790919e+02 0.000000000000000000e+00
5.220578684807255740e+02 0.000000000000000000e+00
5.223689795918367054e+02 0.000000000000000000e+00
5.226474376417233998e+02 0.000000000000000000e+00
5.229988208616780412e+02 0.000000000000000000e+00
5.232926984126984280e+02 0.000000000000000000e+00
5.236605895691609476e+02 0.000000000000000000e+00
5.239691609977323878e+02 0.000000000000000000e+00
5.242897052154195308e+02 0.000000000000000000e+00
5.245980952380951976e+02 0.000000000000000000e+00
5.249257142857143208e+02 0.000000000000000000e+00
5.252337414965986682e+02 0.000000000000000000e+00
5.255631746031746161e+02 0.000000000000000000e+00
5.258478004535147647e+02 0.000000000000000000e+00
5.261872108843537035e+02 0.000000000000000000e+00
5.264640362811791192e+02 0.000000000000000000e+00
5.268094331065759661e+02 0.000000000000000000e+00
5.270953287981859603e+02 0.000000000000000000e+00
5.274536054421769222e+02 0.000000000000000000e+00
5.277592743764172383e+02 0.000000000000000000e+00
5.280738321995464730e+02 0.000000000000000000e+00
5.283820408163264801e+02 0.000000000000000000e+00
5.287014965986394373e+02 0.000000000000000000e+00
5.289999092969999310e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
5.315555555549999553e+02 1.000000000000000000e+00
5.318690249429999994e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
5.337367800453514519e+02 0.000000000000000000e+00
5.340711111111111222e+02 0.000000000000000000e+00
5.344302947845804965e+02 0.000000000000000000e+00
5.347337868480000225e+02 0.000000000000000000e+00
5.350773696145124632e+02 0.000000000000000000e+00
5.353928344671202240e+02 0.000000000000000000e+00
5.357424036281179269e+02 0.000000000000000000e+00
5.360451700680272324e+02 0.000000000000000000e+00
5.363613605442176322e+02 0.000000000000000000e+00
5.366635827664399585e+02 0.000000000000000000e+00
5.370133333333333212e+02 0.000000000000000000e+00
5.372961451247165314e+02 0.000000000000000000e+00
5.376506122448979568e+02 0.000000000000000000e+00
5.379729705215419244e+02 0.000000000000000000e+00
5.382935147392290673e+02 0.000000000000000000e+00
5.386051700680271779e+02 0.000000000000000000e+00
5.389202721088435055e+02 0.000000000000000000e+00
5.392497052154194535e+02 0.000000000000000000e+00
5.395736961451246998e+02 0.000000000000000000e+00
5.398857142857142435e+02 0.000000000000000000e+00
5.402153287981859648e+02 0.000000000000000000e+00
5.404939682539682053e+02 0.000000000000000000e+00
5.408444444444444343e+02 0.000000000000000000e+00
5.411267120181405517e+02 0.000000000000000000e+00
5.414751927437641825e+02 0.000000000000000000e+00
5.417902947845805102e+02 0.000000000000000000e+00
5.421059410430839307e+02 0.000000000000000000e+00
5.424010884353741631e+02 0.000000000000000000e+00
5.427521088435373713e+02 0.000000000000000000e+00
5.430507029478458207e+02 0.000000000000000000e+00
5.433993650793651113e+02 0.000000000000000000e+00
5.437048526077097677e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
5.442456235827664841e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
5.449278911564625787e+02 0.000000000000000000e+00
5.452720181405895801e+02 0.000000000000000000e+00
5.455871201814059077e+02 0.000000000000000000e+00
5.459054875283446790e+02 0.000000000000000000e+00
5.461910204081632401e+02 0.000000000000000000e+00
5.465351473922902414e+02 0.000000000000000000e+00
5.468203174603174830e+02 0.000000000000000000e+00
5.471669841269841754e+02 0.000000000000000000e+00
5.474664852607709236e+02 0.000000000000000000e+00
5.478106122448979249e+02 0.000000000000000000e+00
5.481309750566892944e+02 0.000000000000000000e+00
5.484633106575963666e+02 0.000000000000000000e+00
5.487742403628118382e+02 0.000000000000000000e+00
5.490967800453514656e+02 0.000000000000000000e+00
5.493962811791383274e+02 0.000000000000000000e+00
5.497251700680271824e+02 0.000000000000000000e+00
5.500154195011338061e+02 0.000000000000000000e+00
5.503404988662131245e+02 0.000000000000000000e+00
5.506403628117914195e+02 0.000000000000000000e+00
5.509565532879818193e+02 0.000000000000000000e+00
5.512531519274376706e+02 0.000000000000000000e+00
5.515715192743764419e+02 0.000000000000000000e+00
5.518750113378685000e+02 0.000000000000000000e+00
5.521990022675737464e+02 0.000000000000000000e+00
5.525113832199546096e+02 0.000000000000000000e+00
5.528253968253968651e+02 0.000000000000000000e+00
5.531305215419500882e+02 0.000000000000000000e+00
5.534557823129251801e+02 0.000000000000000000e+00
5.537656235827664659e+02 0.000000000000000000e+00
5.540890702947846194e+02 0.000000000000000000e+00
5.544114285714285870e+02 0.000000000000000000e+00
5.547493877551020205e+02 0.000000000000000000e+00
5.550458049886620984e+02 0.000000000000000000e+00
5.553714285714286234e+02 0.000000000000000000e+00
5.556832653061223937e+02 0.000000000000000000e+00
5.560308390022676122e+02 0.000000000000000000e+00
5.563109297052154716e+02 0.000000000000000000e+00
5.566601360544217414e+02 0.000000000000000000e+00
5.569607256235827890e+02 0.000000000000000000e+00
5.573053968253967696e+02 0.000000000000000000e+00
5.576043537414966522e+02 0.000000000000000000e+00
5.579513832199546641e+02 0.000000000000000000e+00
5.582829931972788700e+02 0.000000000000000000e+00
5.586111564625850860e+02 0.000000000000000000e+00
5.589336961451247134e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
5.596244897959184073e+02 0.000000000000000000e+00
5.599317913832200020e+02 0.000000000000000000e+00
5.602448979591836178e+02 0.000000000000000000e+00
5.605638095238094820e+02 0.000000000000000000e+00
5.608838095238095320e+02 0.000000000000000000e+00
5.612204988662131200e+02 0.000000000000000000e+00
5.615439455782312734e+02 0.000000000000000000e+00
5.618802721088435419e+02 0.000000000000000000e+00
5.622042630385487882e+02 0.000000000000000000e+00
5.625516553287982333e+02 0.000000000000000000e+00
5.628707482993197573e+02 0.000000000000000000e+00
5.632056235827664068e+02 0.000000000000000000e+00
5.634962358276643499e+02 0.000000000000000000e+00
5.638516099773243013e+02 0.000000000000000000e+00
5.641759637188208671e+02 0.000000000000000000e+00
5.645135600907029811e+02 0.000000000000000000e+00
5.648304761904762472e+02 0.000000000000000000e+00
5.651874829931972499e+02 0.000000000000000000e+00
5.654991383219954741e+02 0.000000000000000000e+00
5.658253061224489784e+02 0.000000000000000000e+00
5.661746938775510216e+02 0.000000000000000000e+00
5.664734693877551308e+02 0.000000000000000000e+00
5.667836734693877361e+02 0.000000000000000000e+00
5.671207256235827572e+02 0.000000000000000000e+00
5.674563265306122730e+02 0.000000000000000000e+00
5.677801360544217459e+02 0.000000000000000000e+00
5.680507936507937075e+02 0.000000000000000000e+00
5.684201360544217323e+02 0.000000000000000000e+00
5.687385034013605036e+02 0.000000000000000000e+00
5.690721088435374213e+02 0.000000000000000000e+00
5.693785034013604900e+02 0.000000000000000000e+00
5.697090249433106237e+02 0.000000000000000000e+00
5.700319274376416843e+02 0.000000000000000000e+00
5.703443083900226611e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
5.710013605442177322e+02 0.000000000000000000e+00
5.713037641723356046e+02 0.000000000000000000e+00
5.716252154195011599e+02 0.000000000000000000e+00
5.719586394557823041e+02 0.000000000000000000e+00
5.722684807256235899e+02 0.000000000000000000e+00
5.725336961451247362e+02 0.000000000000000000e+00
5.729088435374150095e+02 0.000000000000000000e+00
5.732259410430839353e+02 0.000000000000000000e+00
5.735673469387754722e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
5.752188662131519550e+02 0.000000000000000000e+00
5.755287074829932408e+02 0.000000000000000000e+00
5.758363718820861550e+02 0.000000000000000000e+00
5.761634467120181853e+02 0.000000000000000000e+00
5.764888888888889369e+02 0.000000000000000000e+00
5.768210430839002356e+02 0.000000000000000000e+00
5.771336054421768722e+02 0.000000000000000000e+00
5.774768253968253475e+02 0.000000000000000000e+00
5.777904761904761699e+02 0.000000000000000000e+00
5.781141043083899831e+02 0.000000000000000000e+00
5.783903854875283059e+02 0.000000000000000000e+00
5.787617233560090426e+02 0.000000000000000000e+00
5.790829931972789382e+02 0.000000000000000000e+00
5.794127891156462056e+02 0.000000000000000000e+00
5.797068480725623658e+02 0.000000000000000000e+00
5.800023582766440313e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
5.809919274376417206e+02 0.000000000000000000e+00
5.813505668934240020e+02 0.000000000000000000e+00
5.816658503401361031e+02 0.000000000000000000e+00
5.820016326530612787e+02 0.000000000000000000e+00
5.822839002267573960e+02 0.000000000000000000e+00
5.826285714285713766e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
5.832569614512472072e+02 0.000000000000000000e+00
5.835346938775510353e+02 0.000000000000000000e+00
5.838759183673469124e+02 0.000000000000000000e+00
5.841785034013605582e+02 0.000000000000000000e+00
5.845200907029478685e+02 0.000000000000000000e+00
5.848360997732426085e+02 0.000000000000000000e+00
5.851724263038548770e+02 0.000000000000000000e+00
5.854701133786848004e+02 0.000000000000000000e+00
5.858204081632652560e+02 0.000000000000000000e+00
5.861222675736961492e+02 0.000000000000000000e+00
5.864596825396824897e+02 0.000000000000000000e+00
5.867401360544217823e+02 0.000000000000000000e+00
5.870764625850340508e+02 0.000000000000000000e+00
5.873618140589569521e+02 0.000000000000000000e+00
5.877128344671201603e+02 0.000000000000000000e+00
5.880241269841269514e+02 0.000000000000000000e+00
5.883682539682539527e+02 0.000000000000000000e+00
5.886846258503401259e+02 0.000000000000000000e+00
5.890309297052153852e+02 0.000000000000000000e+00
5.893511111111110949e+02 0.000000000000000000e+00
5.897041269841270150e+02 0.000000000000000000e+00
5.899905668934239884e+02 0.000000000000000000e+00
5.903294331065759479e+02 0.000000000000000000e+00
5.906410884353741721e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
5.912879818594104790e+02 0.000000000000000000e+00
5.916018140589569612e+02 0.000000000000000000e+00
5.919243537414965886e+02 0.000000000000000000e+00
5.922684807256235899e+02 0.000000000000000000e+00
5.925638095238094820e+02 0.000000000000000000e+00
5.929079365079364834e+02 0.000000000000000000e+00
5.932460770975056903e+02 0.000000000000000000e+00
5.935804081632653606e+02 0.000000000000000000e+00
5.938989569160997917e+02 0.000000000000000000e+00
5.942169614512471298e+02 0.000000000000000000e+00
5.945180952380952704e+02 0.000000000000000000e+00
5.948598639455782404e+02 0.000000000000000000e+00
5.951686167800453404e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
5.957741496598639515e+02 0.000000000000000000e+00
5.961101133786847868e+02 0.000000000000000000e+00
5.964136054421768449e+02 0.000000000000000000e+00
5.967414058956916278e+02 0.000000000000000000e+00
5.970565079365079555e+02 0.000000000000000000e+00
5.973933786848072032e+02 0.000000000000000000e+00
5.976780045351473518e+02 0.000000000000000000e+00
5.980185034013605900e+02 0.000000000000000000e+00
5.983348752834467632e+02 0.000000000000000000e+00
5.986539682539682872e+02 0.000000000000000000e+00
5.989398639455782813e+02 0.000000000000000000e+00
5.993017687074830064e+02 0.000000000000000000e+00
5.996204988659999344e+02 0.000000000000000000e+00
5.999575510204081183e+02 0.000000000000000000e+00
6.002717460317460336e+02 0.000000000000000000e+00
6.005890249433106192e+02 0.000000000000000000e+00
6.008872562358276355e+02 0.000000000000000000e+00
6.012360997732425858e+02 0.000000000000000000e+00
6.015468480725623976e+02 0.000000000000000000e+00
6.018604988662131063e+02 0.000000000000000000e+00
6.021815873015873422e+02 0.000000000000000000e+00
6.025030385487527838e+02 0.000000000000000000e+00
6.028019954648525527e+02 0.000000000000000000e+00
6.031493877551019978e+02 0.000000000000000000e+00
6.034750113378685228e+02 0.000000000000000000e+00
6.037999092970521815e+02 0.000000000000000000e+00
6.040731065759637204e+02 0.000000000000000000e+00
6.044119727891156799e+02 0.000000000000000000e+00
6.047180045351474291e+02 0.000000000000000000e+00
6.050612244897959044e+02 0.000000000000000000e+00
6.053362358276643818e+02 0.000000000000000000e+00
6.056928798185940650e+02 0.000000000000000000e+00
6.059746031746032031e+02 0.000000000000000000e+00
6.062819047619047979e+02 0.000000000000000000e+00
6.066000907029477958e+02 0.000000000000000000e+00
6.069378684807255695e+02 0.000000000000000000e+00
6.072174149659864497e+02 0.000000000000000000e+00
6.075608163265305848e+02 0.000000000000000000e+00
6.078628571428571377e+02 0.000000000000000000e+00
6.081984580498866535e+02 0.000000000000000000e+00
6.084870748299319985e+02 0.000000000000000000e+00
6.088206802721088025e+02 0.000000000000000000e+00
6.091063945578231369e+02 0.000000000000000000e+00
6.094503401360544785e+02 0.000000000000000000e+00
6.097527437641723509e+02 0.000000000000000000e+00
6.100770975056689167e+02 0.000000000000000000e+00
6.103657142857142617e+02 0.000000000000000000e+00
6.107024036281179633e+02 0.000000000000000000e+00
6.110240362811791783e+02 0.000000000000000000e+00
6.113300680272109275e+02 0.000000000000000000e+00
6.116328344671202331e+02 0.000000000000000000e+00
6.119811337868480905e+02 0.000000000000000000e+00
6.123054875283446563e+02 0.000000000000000000e+00
6.126376417233559550e+02 0.000000000000000000e+00
6.129157369614512163e+02 0.000000000000000000e+00
6.132680272108843837e+02 0.000000000000000000e+00
6.135896598639455988e+02 0.000000000000000000e+00
6.139043990929704933e+02 0.000000000000000000e+00
6.142224036281179451e+02 0.000000000000000000e+00
6.145525623582766457e+02 0.000000000000000000e+00
6.148201360544218232e+02 0.000000000000000000e+00
6.151608163265306075e+02 0.000000000000000000e+00
6.154528798185940559e+02 0.000000000000000000e+00
6.157792290249433336e+02 0.000000000000000000e+00
6.160863492063491549e+02 0.000000000000000000e+00
6.164074376417233907e+02 0.000000000000000000e+00
6.167223582766439449e+02 0.000000000000000000e+00
6.170878911564625469e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
6.177001360540000405e+02 1.000000000000000000e+00
6.180208616780000739e+02 1.000000000000000000e+00
6.183241723349999575e+02 1.000000000000000000e+00
6.186245804980000003e+02 0.000000000000000000e+00
6.189416780045351061e+02 0.000000000000000000e+00
6.192604081632653106e+02 0.000000000000000000e+00
6.195811337868481132e+02 0.000000000000000000e+00
6.198911564625850588e+02 0.000000000000000000e+00
6.201919274376417661e+02 0.000000000000000000e+00
6.205034013605442169e+02 0.000000000000000000e+00
6.208165079365079464e+02 0.000000000000000000e+00
6.211482993197279256e+02 0.000000000000000000e+00
6.214673922902494496e+02 0.000000000000000000e+00
6.217552834467120420e+02 0.000000000000000000e+00
6.220861678004534951e+02 0.000000000000000000e+00
6.223744217687075206e+02 0.000000000000000000e+00
6.226962358276643954e+02 0.000000000000000000e+00
6.229777777777777601e+02 0.000000000000000000e+00
6.233039455782312643e+02 0.000000000000000000e+00
6.236150566893423957e+02 0.000000000000000000e+00
6.239537414965986954e+02 0.000000000000000000e+00
6.242503401360544331e+02 0.000000000000000000e+00
6.245761451247165041e+02 0.000000000000000000e+00
6.248966893424036471e+02 0.000000000000000000e+00
6.252344671201814208e+02 0.000000000000000000e+00
6.255370521541950666e+02 0.000000000000000000e+00
6.258771882086167579e+02 0.000000000000000000e+00
6.261532879818594211e+02 0.000000000000000000e+00
6.264812698412698637e+02 0.000000000000000000e+00
6.268039909297052645e+02 0.000000000000000000e+00
6.271131065759636840e+02 0.000000000000000000e+00
6.274106122448979477e+02 0.000000000000000000e+00
6.277180952380000463e+02 1.000000000000000000e+00
6.280025396820000196e+02 1.000000000000000000e+00
6.283756916099773662e+02 0.000000000000000000e+00
6.286902494331066009e+02 0.000000000000000000e+00
6.289892063492063699e+02 0.000000000000000000e+00
6.292852607709750146e+02 0.000000000000000000e+00
6.296083446712018485e+02 0.000000000000000000e+00
6.299098412698413085e+02 0.000000000000000000e+00
6.302267573696144609e+02 0.000000000000000000e+00
6.304992290249433609e+02 0.000000000000000000e+00
6.308355555555555156e+02 0.000000000000000000e+00
6.311038548750000245e+02 1.000000000000000000e+00
6.314390929700000470e+02 1.000000000000000000e+00
6.317073922902494587e+02 0.000000000000000000e+00
6.320613151927437912e+02 0.000000000000000000e+00
6.323831292517006659e+02 0.000000000000000000e+00
6.326882539682540028e+02 0.000000000000000000e+00
6.330115192743763828e+02 0.000000000000000000e+00
6.333186394557823178e+02 0.000000000000000000e+00
6.336212244897959636e+02 0.000000000000000000e+00
6.339270748299319393e+02 0.000000000000000000e+00
6.342354648526077199e+02 0.000000000000000000e+00
6.345558276643990894e+02 0.000000000000000000e+00
6.348640362811790965e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
6.361182766439909528e+02 0.000000000000000000e+00
6.364166893424036289e+02 0.000000000000000000e+00
6.367210884353740994e+02 0.000000000000000000e+00
6.370302040816326326e+02 0.000000000000000000e+00
6.373355102040816291e+02 0.000000000000000000e+00
6.376460770975056676e+02 0.000000000000000000e+00
6.379470294784580346e+02 0.000000000000000000e+00
6.382679365079364970e+02 0.000000000000000000e+00
6.385817687074829792e+02 0.000000000000000000e+00
6.388983219954648121e+02 0.000000000000000000e+00
6.392137868480725729e+02 0.000000000000000000e+00
6.395267120181406426e+02 0.000000000000000000e+00
6.398300226757369273e+02 0.000000000000000000e+00
6.401648979591836905e+02 0.000000000000000000e+00
6.404716553287981924e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
6.411261678004534588e+02 0.000000000000000000e+00
6.414539682539682417e+02 0.000000000000000000e+00
6.417743310657596112e+02 0.000000000000000000e+00
6.420990476190476102e+02 0.000000000000000000e+00
6.424253968253967741e+02 0.000000000000000000e+00
6.427497505668934537e+02 0.000000000000000000e+00
6.430675736961451321e+02 0.000000000000000000e+00
6.434086167800453495e+02 0.000000000000000000e+00
6.437268027210884611e+02 0.000000000000000000e+00
6.440486167800453359e+02 0.000000000000000000e+00
6.443811337868480678e+02 0.000000000000000000e+00
6.447221768707482852e+02 0.000000000000000000e+00
6.449966439909296696e+02 0.000000000000000000e+00
6.453454875283446199e+02 0.000000000000000000e+00
6.456605895691609476e+02 0.000000000000000000e+00
6.460058049886621347e+02 0.000000000000000000e+00
6.462835374149659629e+02 0.000000000000000000e+00
6.466229478458050153e+02 0.000000000000000000e+00
6.469077551020408237e+02 0.000000000000000000e+00
6.472614965986394964e+02 0.000000000000000000e+00
6.475666213151927195e+02 0.000000000000000000e+00
6.478965986394557603e+02 0.000000000000000000e+00
6.481732426303855163e+02 0.000000000000000000e+00
6.485313378684807049e+02 0.000000000000000000e+00
6.488328344671201648e+02 0.000000000000000000e+00
6.491907482993196936e+02 0.000000000000000000e+00
6.494688435374149549e+02 0.000000000000000000e+00
6.498242176870747926e+02 0.000000000000000000e+00
6.501262585034013455e+02 0.000000000000000000e+00
6.504647619047618718e+02 0.000000000000000000e+00
6.507666213151927650e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
6.514184126984126806e+02 0.000000000000000000e+00
6.517520181405895983e+02 0.000000000000000000e+00
6.520497052154195217e+02 0.000000000000000000e+00
6.523898412698412130e+02 0.000000000000000000e+00
6.526799092970521770e+02 0.000000000000000000e+00
6.530189569160997962e+02 0.000000000000000000e+00
6.532943310657595930e+02 0.000000000000000000e+00
6.535853061224489693e+02 0.000000000000000000e+00
6.539506575963719115e+02 0.000000000000000000e+00
6.542826303854875505e+02 0.000000000000000000e+00
6.545857596371881755e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
6.620010884353741858e+02 0.000000000000000000e+00
6.623268934240362569e+02 0.000000000000000000e+00
6.626332879818594392e+02 0.000000000000000000e+00
6.629639909297052327e+02 0.000000000000000000e+00
6.632881632653061388e+02 0.000000000000000000e+00
6.635874829931972272e+02 0.000000000000000000e+00
6.639560997732426131e+02 0.000000000000000000e+00
6.642416326530611741e+02 0.000000000000000000e+00
6.645993650793650431e+02 0.000000000000000000e+00
6.649086621315192360e+02 0.000000000000000000e+00
6.652341043083899876e+02 0.000000000000000000e+00
6.655178231292517239e+02 0.000000000000000000e+00
6.658677551020408600e+02 0.000000000000000000e+00
6.661685260770974537e+02 0.000000000000000000e+00
6.665073922902494132e+02 0.000000000000000000e+00
6.668221315192744214e+02 0.000000000000000000e+00
6.671459410430838943e+02 0.000000000000000000e+00
6.674592290249432835e+02 0.000000000000000000e+00
6.677980952380952431e+02 0.000000000000000000e+00
6.680758276643990712e+02 0.000000000000000000e+00
6.684319274376417752e+02 0.000000000000000000e+00
6.687209070294784397e+02 0.000000000000000000e+00
6.690550566893424502e+02 0.000000000000000000e+00
6.693413151927437639e+02 0.000000000000000000e+00
6.696874376417233634e+02 0.000000000000000000e+00
6.700016326530612787e+02 0.000000000000000000e+00
6.703239909297052463e+02 0.000000000000000000e+00
6.706427210884353372e+02 0.000000000000000000e+00
6.709485714285714266e+02 0.000000000000000000e+00
6.712219501133787389e+02 0.000000000000000000e+00
6.715600907029478321e+02 0.000000000000000000e+00
6.718425396825397229e+02 0.000000000000000000e+00
6.721841269841270332e+02 0.000000000000000000e+00
6.724934240362812261e+02 0.000000000000000000e+00
6.728103401360543785e+02 0.000000000000000000e+00
6.731207256235827572e+02 0.000000000000000000e+00
6.734234920634920627e+02 0.000000000000000000e+00
6.737445804988661848e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
6.759548299319727676e+02 0.000000000000000000e+00
6.762958730158729850e+02 0.000000000000000000e+00
6.765743310657596794e+02 0.000000000000000000e+00
6.769565532879818193e+02 0.000000000000000000e+00
6.773173696145124723e+02 0.000000000000000000e+00
6.775940136054422283e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
6.827769614512471890e+02 0.000000000000000000e+00
6.830630385487528429e+02 0.000000000000000000e+00
6.834107936507936074e+02 0.000000000000000000e+00
6.837146485260770987e+02 0.000000000000000000e+00
6.840351927437641280e+02 0.000000000000000000e+00
6.843608163265306530e+02 0.000000000000000000e+00
6.846802721088434964e+02 0.000000000000000000e+00
6.850091609977324651e+02 0.000000000000000000e+00
6.853320634920635257e+02 0.000000000000000000e+00
6.856643990929704842e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
6.861953741496598695e+02 0.000000000000000000e+00
6.865099319727891043e+02 0.000000000000000000e+00
6.868183219954648848e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
6.874332879818593938e+02 0.000000000000000000e+00
6.877567346938775472e+02 0.000000000000000000e+00
6.880562358276644090e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
6.890975056689342182e+02 0.000000000000000000e+00
6.894323809523809814e+02 0.000000000000000000e+00
6.897619954648525891e+02 0.000000000000000000e+00
6.900908843537414441e+02 0.000000000000000000e+00
6.903856689342403570e+02 0.000000000000000000e+00
6.907258049886621620e+02 0.000000000000000000e+00
6.910133333333333212e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
6.916622222222222263e+02 0.000000000000000000e+00
6.919923809523809268e+02 0.000000000000000000e+00
6.923076643990929142e+02 0.000000000000000000e+00
6.926512471655329364e+02 0.000000000000000000e+00


==> J24.dat <==
7.638403628117913513e+01 0.000000000000000000e+00
7.679328798185940741e+01 0.000000000000000000e+00
7.712997732426303799e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
7.871328798185940911e+01 0.000000000000000000e+00
7.911981859410430218e+01 0.000000000000000000e+00
7.946848072562357856e+01 0.000000000000000000e+00
7.984979591836734869e+01 0.000000000000000000e+00
8.025034013605441885e+01 0.000000000000000000e+00
8.064199546485261294e+01 0.000000000000000000e+00
8.103020408163264676e+01 0.000000000000000000e+00
8.142494331065759638e+01 0.000000000000000000e+00
8.180879818594104336e+01 0.000000000000000000e+00
8.219573696145124586e+01 0.000000000000000000e+00
8.258902494331066180e+01 0.000000000000000000e+00
8.295455782312924953e+01 0.000000000000000000e+00
8.331863945578231778e+01 0.000000000000000000e+00
8.370158730158729554e+01 0.000000000000000000e+00
8.409160997732426779e+01 0.000000000000000000e+00
8.447274376417233555e+01 0.000000000000000000e+00
8.486349206349206042e+01 0.000000000000000000e+00
8.522975056689342921e+01 0.000000000000000000e+00
8.560344671201814037e+01 0.000000000000000000e+00
8.597405895691609601e+01 0.000000000000000000e+00
8.636952380952381247e+01 0.000000000000000000e+00
8.675337868480725945e+01 0.000000000000000000e+00
8.714122448979591695e+01 0.000000000000000000e+00
8.754140589569161079e+01 0.000000000000000000e+00
8.791891156462584433e+01 0.000000000000000000e+00
8.828952380952381418e+01 0.000000000000000000e+00
8.866412698412698035e+01 0.000000000000000000e+00
8.906430839002267419e+01 0.000000000000000000e+00
8.941260770975056005e+01 0.000000000000000000e+00
8.980444444444444230e+01 0.000000000000000000e+00
9.017904761904762267e+01 0.000000000000000000e+00
9.055600907029477753e+01 0.000000000000000000e+00
9.092916099773242422e+01 0.000000000000000000e+00
9.132045351473922778e+01 0.000000000000000000e+00
9.168616780045351788e+01 0.000000000000000000e+00
9.207401360544217539e+01 0.000000000000000000e+00
9.243809523809524364e+01 0.000000000000000000e+00
9.282848072562357800e+01 0.000000000000000000e+00
9.318149659863945544e+01 0.000000000000000000e+00
9.357659863945578138e+01 0.000000000000000000e+00
9.395501133786848413e+01 0.000000000000000000e+00
9.434594104308389717e+01 0.000000000000000000e+00
9.472199546485261124e+01 0.000000000000000000e+00
9.511800453514739218e+01 0.000000000000000000e+00
9.548353741496597991e+01 0.000000000000000000e+00
9.588081632653060637e+01 0.000000000000000000e+00
9.625814058956916597e+01 0.000000000000000000e+00
9.662947845804988845e+01 0.000000000000000000e+00
9.700154195011337777e+01 0.000000000000000000e+00
9.736054421768707812e+01 0.000000000000000000e+00
9.773188208616780059e+01 0.000000000000000000e+00
9.812190476190475863e+01 0.000000000000000000e+00
9.849850340136053717e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.011700680272108883e+02 0.000000000000000000e+00
1.015432199546485208e+02 0.000000000000000000e+00
1.019236281179138359e+02 0.000000000000000000e+00
1.022920634920634910e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.053382312925170083e+02 0.000000000000000000e+00
1.056885260770975066e+02 0.000000000000000000e+00
1.060636734693877514e+02 0.000000000000000000e+00
1.064348299319727857e+02 0.000000000000000000e+00
1.068059863945578201e+02 0.000000000000000000e+00
1.071575510204081638e+02 0.000000000000000000e+00
1.075372335600906979e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.082644897959183652e+02 0.000000000000000000e+00
1.086278458049886666e+02 0.000000000000000000e+00
1.090011791383220014e+02 0.000000000000000000e+00
1.093692517006802660e+02 0.000000000000000000e+00
1.097190022675736998e+02 0.000000000000000000e+00
1.101041269841269781e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.111940136054421799e+02 0.000000000000000000e+00
1.115831292517006830e+02 0.000000000000000000e+00
1.119555555555555486e+02 0.000000000000000000e+00
1.123238095238095298e+02 0.000000000000000000e+00
1.127103854875283417e+02 0.000000000000000000e+00
1.130768253968253987e+02 0.000000000000000000e+00
1.134312925170068098e+02 0.000000000000000000e+00
1.137991836734693862e+02 0.000000000000000000e+00
1.141456689342403621e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.152983219954648462e+02 0.000000000000000000e+00
1.156687528344671136e+02 0.000000000000000000e+00
1.160337414965986369e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.167882086167800395e+02 0.000000000000000000e+00
1.171626303854875317e+02 0.000000000000000000e+00
1.175493877551020461e+02 0.000000000000000000e+00
1.178993197278911538e+02 0.000000000000000000e+00
1.182842630385487581e+02 0.000000000000000000e+00
1.186505215419501127e+02 0.000000000000000000e+00
1.190445351473922955e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.212732879818594114e+02 0.000000000000000000e+00
1.216406349206349233e+02 0.000000000000000000e+00
1.220194104308390024e+02 0.000000000000000000e+00
1.223869387755102025e+02 0.000000000000000000e+00
1.227566439909297031e+02 0.000000000000000000e+00
1.231383219949999983e+02 0.000000000000000000e+00
1.235248979591836758e+02 0.000000000000000000e+00
1.238926077097505640e+02 0.000000000000000000e+00
1.242653968253968202e+02 0.000000000000000000e+00
1.246372789115646214e+02 0.000000000000000000e+00
1.250129705215419449e+02 0.000000000000000000e+00
1.253763265306122463e+02 0.000000000000000000e+00
1.257754195011337828e+02 0.000000000000000000e+00
1.261507482993197300e+02 0.000000000000000000e+00
1.265146485260770959e+02 0.000000000000000000e+00
1.268856235827664420e+02 0.000000000000000000e+00
1.272593197278911532e+02 0.000000000000000000e+00
1.276553287981859341e+02 0.000000000000000000e+00
1.280322902494331174e+02 0.000000000000000000e+00
1.283934693877550899e+02 0.000000000000000000e+00
1.287675283446712058e+02 0.000000000000000000e+00
1.291426757369614506e+02 0.000000000000000000e+00
1.295239909297052066e+02 0.000000000000000000e+00
1.298936961451247214e+02 0.000000000000000000e+00
1.302699319727891236e+02 0.000000000000000000e+00
1.306378231292517000e+02 0.000000000000000000e+00
1.310289342403628154e+02 0.000000000000000000e+00
1.313968253968253919e+02 0.000000000000000000e+00
1.317696145124716622e+02 0.000000000000000000e+00
1.321482086167800389e+02 0.000000000000000000e+00
1.325327891156462670e+02 0.000000000000000000e+00
1.329015873015873126e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.336513378684807378e+02 0.000000000000000000e+00
1.340377324263038474e+02 0.000000000000000000e+00
1.344094331065759604e+02 0.000000000000000000e+00
1.347836734693877645e+02 0.000000000000000000e+00
1.351629931972789223e+02 0.000000000000000000e+00
1.355437641723356137e+02 0.000000000000000000e+00
1.359243537414965886e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.366300226757369671e+02 0.000000000000000000e+00
1.370419954648526186e+02 0.000000000000000000e+00
1.374254875283446609e+02 0.000000000000000000e+00
1.377977324263038668e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.392937868480725569e+02 0.000000000000000000e+00
1.396749206349206247e+02 0.000000000000000000e+00
1.400468027210884259e+02 0.000000000000000000e+00
1.404130612244898089e+02 0.000000000000000000e+00
1.407909297052154329e+02 0.000000000000000000e+00
1.411508390022675599e+02 0.000000000000000000e+00
1.415377777777777908e+02 0.000000000000000000e+00
1.419076643990929654e+02 0.000000000000000000e+00
1.422768253968253873e+02 0.000000000000000000e+00
1.426615873015873035e+02 0.000000000000000000e+00
1.430243990929705262e+02 0.000000000000000000e+00
1.434035374149659958e+02 0.000000000000000000e+00
1.437832199546485299e+02 0.000000000000000000e+00
1.441460317460317526e+02 0.000000000000000000e+00
1.445346031746031770e+02 0.000000000000000000e+00
1.449077551020408237e+02 0.000000000000000000e+00
1.452850793650793548e+02 0.000000000000000000e+00
1.456732879818594029e+02 0.000000000000000000e+00
1.460395464852607574e+02 0.000000000000000000e+00
1.464458956916099908e+02 0.000000000000000000e+00
1.468339229024943222e+02 0.000000000000000000e+00
1.472105215419501008e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.479706122439999945e+02 1.000000000000000000e+00
1.483566439900000091e+02 1.000000000000000000e+00
1.487339682530000005e+02 1.000000000000000000e+00
1.491141950109999925e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.547408616780045350e+02 0.000000000000000000e+00
1.551301587301587404e+02 0.000000000000000000e+00
1.554978684807256286e+02 0.000000000000000000e+00
1.558797278911564490e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.940183219954648450e+02 0.000000000000000000e+00
1.943684353741496693e+02 0.000000000000000000e+00
1.947403174603174705e+02 0.000000000000000000e+00
1.951303401360544285e+02 0.000000000000000000e+00
1.954976870748299405e+02 0.000000000000000000e+00
1.958782766439909437e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.970501587301587278e+02 0.000000000000000000e+00
1.974376417233560232e+02 0.000000000000000000e+00
1.978224036281179110e+02 0.000000000000000000e+00
1.981995464852607824e+02 0.000000000000000000e+00
1.985514739229024883e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.993549206349206315e+02 0.000000000000000000e+00
1.997434920634920559e+02 0.000000000000000000e+00
2.001224489795918373e+02 0.000000000000000000e+00
2.005072108843537535e+02 0.000000000000000000e+00
2.008905215419501076e+02 0.000000000000000000e+00
2.012747392290249309e+02 0.000000000000000000e+00
2.016705668934240236e+02 0.000000000000000000e+00
2.020317460317460245e+02 0.000000000000000000e+00
2.024234013605442044e+02 0.000000000000000000e+00
2.028003628117913877e+02 0.000000000000000000e+00
2.031408616780045406e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.039834920634920650e+02 0.000000000000000000e+00
2.043437641723355966e+02 0.000000000000000000e+00
2.047390476190476249e+02 0.000000000000000000e+00
2.051238095238095127e+02 0.000000000000000000e+00
2.055114739229024963e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.137425850340136151e+02 0.000000000000000000e+00
2.141171882086167670e+02 0.000000000000000000e+00
2.144970521541950177e+02 0.000000000000000000e+00
2.148685714285714425e+02 0.000000000000000000e+00
2.152442630385487519e+02 0.000000000000000000e+00
2.156288435374149799e+02 0.000000000000000000e+00
2.160081632653061092e+02 0.000000000000000000e+00
2.163722448979591775e+02 0.000000000000000000e+00
2.167466666666666697e+02 0.000000000000000000e+00
2.171401360544217596e+02 0.000000000000000000e+00
2.175383219954648553e+02 0.000000000000000000e+00
2.179245351473922767e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.190820861678004405e+02 0.000000000000000000e+00
2.194771882086167807e+02 0.000000000000000000e+00
2.198590476190476295e+02 0.000000000000000000e+00
2.202318367346938714e+02 0.000000000000000000e+00
2.206078911564625855e+02 0.000000000000000000e+00
2.209990022675737009e+02 0.000000000000000000e+00
2.213676190476190584e+02 0.000000000000000000e+00
2.217621768707483056e+02 0.000000000000000000e+00
2.221298866213151939e+02 0.000000000000000000e+00
2.225255328798185985e+02 0.000000000000000000e+00
2.229046712018140681e+02 0.000000000000000000e+00
2.232843537414966022e+02 0.000000000000000000e+00
2.236567800453514678e+02 0.000000000000000000e+00
2.240455328798185803e+02 0.000000000000000000e+00
2.244321088435374065e+02 0.000000000000000000e+00
2.248315646258503477e+02 0.000000000000000000e+00
2.251740589569160989e+02 0.000000000000000000e+00
2.255749659863945453e+02 0.000000000000000000e+00
2.259357823129251699e+02 0.000000000000000000e+00
2.263332426303854845e+02 0.000000000000000000e+00
2.267007709750566846e+02 0.000000000000000000e+00
2.271004081632653140e+02 0.000000000000000000e+00
2.274704761904761767e+02 0.000000000000000000e+00
2.278624943310657613e+02 0.000000000000000000e+00
2.282147845804988719e+02 0.000000000000000000e+00
2.286160544217686947e+02 0.000000000000000000e+00
2.289962811791383217e+02 0.000000000000000000e+00
2.293841269841269934e+02 0.000000000000000000e+00
2.297601814058956791e+02 0.000000000000000000e+00
2.301538321995464855e+02 0.000000000000000000e+00
2.305251700680272222e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.313030385487528235e+02 0.000000000000000000e+00
2.316932426303854982e+02 0.000000000000000000e+00
2.320760090702947878e+02 0.000000000000000000e+00
2.324770975056689224e+02 0.000000000000000000e+00
2.328388208616780162e+02 0.000000000000000000e+00
2.332375510204081763e+02 0.000000000000000000e+00
2.336038095238095309e+02 0.000000000000000000e+00
2.340000000000000000e+02 0.000000000000000000e+00
2.343604535147392198e+02 0.000000000000000000e+00
2.347560997732426245e+02 0.000000000000000000e+00
2.351424943310657625e+02 0.000000000000000000e+00
2.355339682539682542e+02 0.000000000000000000e+00
2.359111111111110972e+02 0.000000000000000000e+00
2.363143764172335466e+02 0.000000000000000000e+00
2.367103854875283560e+02 0.000000000000000000e+00
2.371067573696145132e+02 0.000000000000000000e+00
2.374887981859410502e+02 0.000000000000000000e+00
2.378846258503401430e+02 0.000000000000000000e+00
2.382565079365079441e+02 0.000000000000000000e+00
2.386494331065759695e+02 0.000000000000000000e+00
2.390418140589569020e+02 0.000000000000000000e+00
2.394316553287981719e+02 0.000000000000000000e+00
2.398347392290249331e+02 0.000000000000000000e+00
2.402340136054421862e+02 0.000000000000000000e+00
2.406185941043083858e+02 0.000000000000000000e+00
2.410265759637188125e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.421979138321995606e+02 0.000000000000000000e+00
2.425463945578231346e+02 0.000000000000000000e+00
2.429128344671201774e+02 0.000000000000000000e+00
2.433082993197278938e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.441333333333333258e+02 0.000000000000000000e+00
2.444936054421768574e+02 0.000000000000000000e+00
2.448634920634920604e+02 0.000000000000000000e+00
2.452270294784580358e+02 0.000000000000000000e+00
2.456203174603174659e+02 0.000000000000000000e+00
2.460043537414966011e+02 0.000000000000000000e+00
2.464059863945578286e+02 0.000000000000000000e+00
2.467707936507936495e+02 0.000000000000000000e+00
2.471620861678004530e+02 0.000000000000000000e+00
2.475401360544217653e+02 0.000000000000000000e+00
2.479131065759637238e+02 0.000000000000000000e+00
2.483036734693877463e+02 0.000000000000000000e+00
2.486840816326530614e+02 0.000000000000000000e+00
2.490976870748299348e+02 0.000000000000000000e+00
2.494532426303854891e+02 0.000000000000000000e+00
2.498340136054421805e+02 0.000000000000000000e+00
2.502271201814058941e+02 0.000000000000000000e+00
2.505959183673469397e+02 0.000000000000000000e+00
2.509953741496598525e+02 0.000000000000000000e+00
2.513492970521541849e+02 0.000000000000000000e+00
2.517404081632653003e+02 0.000000000000000000e+00
2.521291609977324129e+02 0.000000000000000000e+00
2.525153741496598627e+02 0.000000000000000000e+00
2.529075736961451355e+02 0.000000000000000000e+00
2.532789115646258438e+02 0.000000000000000000e+00
2.536538775510204005e+02 0.000000000000000000e+00
2.540259410430838898e+02 0.000000000000000000e+00
2.544018140589569157e+02 0.000000000000000000e+00
2.547858503401360508e+02 0.000000000000000000e+00
2.551613605442177004e+02 0.000000000000000000e+00
2.555399546485260771e+02 0.000000000000000000e+00
2.559241723356009004e+02 0.000000000000000000e+00
2.563205442176870861e+02 0.000000000000000000e+00
2.566877097505669099e+02 0.000000000000000000e+00
2.570733786848072668e+02 0.000000000000000000e+00
2.574621315192743509e+02 0.000000000000000000e+00
2.578579591836734721e+02 0.000000000000000000e+00
2.582336507936507815e+02 0.000000000000000000e+00
2.586008163265306052e+02 0.000000000000000000e+00
2.589906575963718751e+02 0.000000000000000000e+00
2.593984580498866421e+02 0.000000000000000000e+00
2.597601814058957075e+02 0.000000000000000000e+00
2.601425850340136208e+02 0.000000000000000000e+00
2.605311564625850451e+02 0.000000000000000000e+00
2.609075736961451071e+02 0.000000000000000000e+00
2.612885260770975151e+02 0.000000000000000000e+00
2.616651247165532936e+02 0.000000000000000000e+00
2.620549659863945635e+02 0.000000000000000000e+00
2.624239455782312689e+02 0.000000000000000000e+00
2.628277551020408396e+02 0.000000000000000000e+00
2.631780498866212952e+02 0.000000000000000000e+00
2.635501133786847845e+02 0.000000000000000000e+00
2.639172789115646083e+02 0.000000000000000000e+00
2.643121995464852603e+02 0.000000000000000000e+00
2.646942403628117972e+02 0.000000000000000000e+00
2.650788208616780253e+02 0.000000000000000000e+00
2.654706575963718933e+02 0.000000000000000000e+00
2.658409070294784442e+02 0.000000000000000000e+00
2.662127891156462738e+02 0.000000000000000000e+00
2.665912018140589339e+02 0.000000000000000000e+00
2.669512925170067774e+02 0.000000000000000000e+00
2.673409523809523876e+02 0.000000000000000000e+00
2.676917913832199361e+02 0.000000000000000000e+00
2.680712925170067820e+02 0.000000000000000000e+00
2.684622222222222376e+02 0.000000000000000000e+00
2.688139682539682553e+02 0.000000000000000000e+00
2.692023582766439631e+02 0.000000000000000000e+00
2.695715192743764419e+02 0.000000000000000000e+00
2.699504761904761949e+02 0.000000000000000000e+00
2.703243537414966227e+02 0.000000000000000000e+00
2.706875283446711933e+02 0.000000000000000000e+00
2.710550566893423934e+02 0.000000000000000000e+00
2.714361904761904611e+02 0.000000000000000000e+00
2.717852154195011281e+02 0.000000000000000000e+00
2.721902947845804874e+02 0.000000000000000000e+00
2.725434920634920672e+02 0.000000000000000000e+00
2.729204535147392221e+02 0.000000000000000000e+00
2.733088435374149867e+02 0.000000000000000000e+00
2.736923356009070289e+02 0.000000000000000000e+00
2.740671201814058691e+02 0.000000000000000000e+00
2.744275736961451457e+02 0.000000000000000000e+00
2.748009070294784806e+02 0.000000000000000000e+00
2.751947392290249468e+02 0.000000000000000000e+00
2.755715192743764419e+02 0.000000000000000000e+00
2.759648072562358152e+02 0.000000000000000000e+00
2.763560997732426472e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.782497959183673402e+02 0.000000000000000000e+00
2.786454421768707448e+02 0.000000000000000000e+00
2.790160544217687288e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.797743310657596112e+02 0.000000000000000000e+00
2.801529251700680447e+02 0.000000000000000000e+00
2.805496598639455783e+02 0.000000000000000000e+00
2.809491156462585195e+02 0.000000000000000000e+00
2.813429478458049857e+02 0.000000000000000000e+00
2.817226303854875482e+02 0.000000000000000000e+00
2.821128344671201944e+02 0.000000000000000000e+00
2.824761904761904816e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.854093424036281021e+02 0.000000000000000000e+00
2.857968253968253975e+02 0.000000000000000000e+00
2.861859410430839148e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.882263945578231414e+02 0.000000000000000000e+00
2.886037188208616726e+02 0.000000000000000000e+00
2.890200453514739252e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.911965532879818852e+02 0.000000000000000000e+00
2.915599092970521724e+02 0.000000000000000000e+00
2.919611791383219952e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.932255782312925021e+02 0.000000000000000000e+00
2.936195918367346849e+02 0.000000000000000000e+00
2.939947392290249581e+02 0.000000000000000000e+00
2.944027210884353849e+02 0.000000000000000000e+00
2.947798639455782563e+02 0.000000000000000000e+00
2.951751473922902278e+02 0.000000000000000000e+00
2.955722448979591945e+02 0.000000000000000000e+00
2.959432199546484981e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.990149659863945431e+02 0.000000000000000000e+00
2.993627210884353644e+02 0.000000000000000000e+00
2.997458503401360304e+02 0.000000000000000000e+00
3.001424036281179042e+02 0.000000000000000000e+00
3.005398639455782472e+02 0.000000000000000000e+00
3.009209977324263150e+02 0.000000000000000000e+00
3.012917913832199588e+02 0.000000000000000000e+00
3.017026757369614529e+02 0.000000000000000000e+00
3.020859863945578354e+02 0.000000000000000000e+00
3.024702040816326303e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
3.039640816326530626e+02 0.000000000000000000e+00
3.043513832199546414e+02 0.000000000000000000e+00
3.047227210884353781e+02 0.000000000000000000e+00
3.051140136054421532e+02 0.000000000000000000e+00
3.054866213151927354e+02 0.000000000000000000e+00
3.058759183673469124e+02 0.000000000000000000e+00
3.062701133786848118e+02 0.000000000000000000e+00
3.066390929705215171e+02 0.000000000000000000e+00
3.070273015873015652e+02 0.000000000000000000e+00
3.074111564625850406e+02 0.000000000000000000e+00
3.077993650793650886e+02 0.000000000000000000e+00
3.081982766439909369e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
3.093191836734694107e+02 0.000000000000000000e+00
3.097117460317460313e+02 0.000000000000000000e+00
3.100789115646258551e+02 0.000000000000000000e+00
3.104785487528344561e+02 0.000000000000000000e+00
3.108391836734693925e+02 0.000000000000000000e+00
3.112460770975056903e+02 0.000000000000000000e+00
3.116335600907029288e+02 0.000000000000000000e+00
3.120264852607709827e+02 0.000000000000000000e+00
3.123951020408163117e+02 0.000000000000000000e+00
3.127918367346939021e+02 0.000000000000000000e+00
3.131631746031745820e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
3.151666213151927423e+02 0.000000000000000000e+00
3.155562811791382956e+02 0.000000000000000000e+00
3.159499319727891020e+02 0.000000000000000000e+00
3.163027664399093055e+02 0.000000000000000000e+00
3.166780952380952385e+02 0.000000000000000000e+00
3.170639455782313121e+02 0.000000000000000000e+00
3.174494331065759525e+02 0.000000000000000000e+00
3.178117006802721107e+02 0.000000000000000000e+00
3.182171428571428464e+02 0.000000000000000000e+00
3.185930158730158723e+02 0.000000000000000000e+00
3.189665306122449238e+02 0.000000000000000000e+00
3.193358730158730054e+02 0.000000000000000000e+00
3.197315192743764101e+02 0.000000000000000000e+00
3.201066666666666833e+02 0.000000000000000000e+00
3.205034013605442169e+02 0.000000000000000000e+00
3.208939682539682394e+02 0.000000000000000000e+00
3.212794557823129367e+02 0.000000000000000000e+00
3.216810884353741358e+02 0.000000000000000000e+00
3.220509750566893672e+02 0.000000000000000000e+00
3.224145124716553141e+02 0.000000000000000000e+00
3.228148752834467246e+02 0.000000000000000000e+00
3.231738775510203823e+02 0.000000000000000000e+00
3.235419501133786753e+02 0.000000000000000000e+00
3.239292517006802541e+02 0.000000000000000000e+00
3.243045804988661871e+02 0.000000000000000000e+00
3.247018594104308136e+02 0.000000000000000000e+00
3.250748299319727721e+02 0.000000000000000000e+00
3.254528798185941127e+02 0.000000000000000000e+00
3.258352834467120260e+02 0.000000000000000000e+00
3.262140589569161193e+02 0.000000000000000000e+00
3.266147845804988492e+02 0.000000000000000000e+00
3.269788662131519459e+02 0.000000000000000000e+00
3.273540136054421623e+02 0.000000000000000000e+00
3.277371428571428851e+02 0.000000000000000000e+00
3.281329705215419494e+02 0.000000000000000000e+00
3.284999546485260566e+02 0.000000000000000000e+00
3.288910657596371721e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
3.296658503401360463e+02 0.000000000000000000e+00
3.300353741496598445e+02 0.000000000000000000e+00
3.304199546485260726e+02 0.000000000000000000e+00
3.308125170068026932e+02 0.000000000000000000e+00
3.311880272108843428e+02 0.000000000000000000e+00
3.315591836734693629e+02 0.000000000000000000e+00
3.319577324263038349e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
3.331294331065759593e+02 0.000000000000000000e+00
3.334995011337868505e+02 0.000000000000000000e+00
3.338750113378685000e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
3.346546938775510398e+02 0.000000000000000000e+00
3.350340136054421691e+02 0.000000000000000000e+00
3.354122448979591695e+02 0.000000000000000000e+00
3.357792290249433336e+02 0.000000000000000000e+00
3.361795918367346871e+02 0.000000000000000000e+00
3.365658049886621370e+02 0.000000000000000000e+00
3.369429478458050085e+02 0.000000000000000000e+00
3.373434920634920786e+02 0.000000000000000000e+00
3.377442176870748085e+02 0.000000000000000000e+00
3.381197278911564581e+02 0.000000000000000000e+00
3.385126530612245119e+02 0.000000000000000000e+00
3.388770975056689281e+02 0.000000000000000000e+00
3.392620408163265324e+02 0.000000000000000000e+00
3.396624036281178860e+02 0.000000000000000000e+00
3.400402721088435101e+02 0.000000000000000000e+00
3.404088888888888960e+02 0.000000000000000000e+00
3.407787755102040705e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
3.415455782312924953e+02 0.000000000000000000e+00
3.419036734693877406e+02 0.000000000000000000e+00
3.422808163265306121e+02 0.000000000000000000e+00
3.426869841269841004e+02 0.000000000000000000e+00
3.430615873015872808e+02 0.000000000000000000e+00
3.434537868480725820e+02 0.000000000000000000e+00
3.438394557823129389e+02 0.000000000000000000e+00
3.442167800453514701e+02 0.000000000000000000e+00
3.446173242630385403e+02 0.000000000000000000e+00
3.449786848072562293e+02 0.000000000000000000e+00
3.453716099773242831e+02 0.000000000000000000e+00
3.457411337868480814e+02 0.000000000000000000e+00
3.461369614509999906e+02 1.000000000000000000e+00
3.465244444440000393e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
3.472573242630000436e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
3.479655328790000226e+02 1.000000000000000000e+00
3.483631746030000045e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
3.630118820861678159e+02 0.000000000000000000e+00
3.634022675736961219e+02 0.000000000000000000e+00
3.637924716553288249e+02 0.000000000000000000e+00
3.641775963718820890e+02 0.000000000000000000e+00
3.645603628117913786e+02 0.000000000000000000e+00
3.649639909297052327e+02 0.000000000000000000e+00
3.653463945578231460e+02 0.000000000000000000e+00
3.657505668934240362e+02 0.000000000000000000e+00
3.661155555555555452e+02 0.000000000000000000e+00
3.664818140589568998e+02 0.000000000000000000e+00
3.668613151927437457e+02 0.000000000000000000e+00
3.672540589569160829e+02 0.000000000000000000e+00
3.676286621315192633e+02 0.000000000000000000e+00
3.680014512471655053e+02 0.000000000000000000e+00
3.683905668934240225e+02 0.000000000000000000e+00
3.687736961451246884e+02 0.000000000000000000e+00
3.691457596371882346e+02 0.000000000000000000e+00
3.695234467120181421e+02 0.000000000000000000e+00
3.699080272108843701e+02 0.000000000000000000e+00
3.703103854875283218e+02 0.000000000000000000e+00
3.706849886621315022e+02 0.000000000000000000e+00
3.710608616780045281e+02 0.000000000000000000e+00
3.714470748299319780e+02 0.000000000000000000e+00
3.718129705215419563e+02 0.000000000000000000e+00
3.721937414965986477e+02 0.000000000000000000e+00
3.725808616780045099e+02 0.000000000000000000e+00
3.729538321995464685e+02 0.000000000000000000e+00
3.733462131519274294e+02 0.000000000000000000e+00
3.737075736961451184e+02 0.000000000000000000e+00
3.741108390022675962e+02 0.000000000000000000e+00
3.744787301587301727e+02 0.000000000000000000e+00
3.748667573696145041e+02 0.000000000000000000e+00
3.752538775510204232e+02 0.000000000000000000e+00
3.756458956916099510e+02 0.000000000000000000e+00
3.760126984126983984e+02 0.000000000000000000e+00
3.764072562358276741e+02 0.000000000000000000e+00
3.767932879818594074e+02 0.000000000000000000e+00
3.771637188208616749e+02 0.000000000000000000e+00
3.775680725623582816e+02 0.000000000000000000e+00
3.779660770975056607e+02 0.000000000000000000e+00
3.783406802721088411e+02 0.000000000000000000e+00
3.787292517006802655e+02 0.000000000000000000e+00
3.791158276643990916e+02 0.000000000000000000e+00
3.794851700680272302e+02 0.000000000000000000e+00
3.798726530612244687e+02 0.000000000000000000e+00
3.802581405895691660e+02 0.000000000000000000e+00
3.806579591836734835e+02 0.000000000000000000e+00
3.810445351473923097e+02 0.000000000000000000e+00
3.814167800453514587e+02 0.000000000000000000e+00
3.818124263038548634e+02 0.000000000000000000e+00
3.821913832199546732e+02 0.000000000000000000e+00
3.825734240362811533e+02 0.000000000000000000e+00
3.829498412698412722e+02 0.000000000000000000e+00
3.833502040816326257e+02 0.000000000000000000e+00
3.837213605442177027e+02 0.000000000000000000e+00
3.841287981859410365e+02 0.000000000000000000e+00
3.845030385487528406e+02 0.000000000000000000e+00
3.848827210884353462e+02 0.000000000000000000e+00
3.852682086167800435e+02 0.000000000000000000e+00
3.856282993190000070e+02 0.000000000000000000e+00
3.859925623580000433e+02 0.000000000000000000e+00
3.863887528344671409e+02 0.000000000000000000e+00
3.867551927437641552e+02 0.000000000000000000e+00
3.871267120181406085e+02 0.000000000000000000e+00
3.875022222222222013e+02 0.000000000000000000e+00
3.879033106575963643e+02 0.000000000000000000e+00
3.882614058956916097e+02 0.000000000000000000e+00
3.886497959183673743e+02 0.000000000000000000e+00
3.890178684807256104e+02 0.000000000000000000e+00
3.894187755102040569e+02 0.000000000000000000e+00
3.898004535147392176e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
3.905777777777777828e+02 0.000000000000000000e+00
3.909812244897959204e+02 0.000000000000000000e+00
3.913658049886621484e+02 0.000000000000000000e+00
3.917554648526077017e+02 0.000000000000000000e+00
3.921347845804988879e+02 0.000000000000000000e+00
3.925396825396825307e+02 0.000000000000000000e+00
3.929200907029478458e+02 0.000000000000000000e+00
3.933219047619047615e+02 0.000000000000000000e+00
3.937070294784580256e+02 0.000000000000000000e+00
3.941008616780045486e+02 0.000000000000000000e+00
3.944812698412698637e+02 0.000000000000000000e+00
3.948785487519999720e+02 0.000000000000000000e+00
3.952495238095237937e+02 0.000000000000000000e+00
3.956587755102040660e+02 0.000000000000000000e+00
3.960711111111111222e+02 0.000000000000000000e+00
3.964243083900227020e+02 0.000000000000000000e+00
3.967960090702947582e+02 0.000000000000000000e+00
3.971865759637188376e+02 0.000000000000000000e+00
3.975629931972788995e+02 0.000000000000000000e+00
3.979673469387755063e+02 0.000000000000000000e+00
3.983669841269841072e+02 0.000000000000000000e+00
3.987073015873015720e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
4.002862585034013705e+02 0.000000000000000000e+00
4.006617687074830201e+02 0.000000000000000000e+00
4.010764625850339939e+02 0.000000000000000000e+00
4.014387301587301522e+02 0.000000000000000000e+00
4.018314739229024894e+02 0.000000000000000000e+00
4.022136961451247430e+02 0.000000000000000000e+00
4.026200453514739479e+02 0.000000000000000000e+00
4.029930158730158496e+02 0.000000000000000000e+00
4.033846712018140579e+02 0.000000000000000000e+00
4.037563718820861709e+02 0.000000000000000000e+00
4.041687074829931703e+02 0.000000000000000000e+00
4.045525623582766457e+02 0.000000000000000000e+00
4.049365986394557808e+02 0.000000000000000000e+00
4.053391383219954491e+02 0.000000000000000000e+00
4.057128344671201603e+02 0.000000000000000000e+00
4.060974149659863883e+02 0.000000000000000000e+00
4.064649433106575884e+02 0.000000000000000000e+00
4.068614965986394623e+02 0.000000000000000000e+00
4.072395464852607461e+02 0.000000000000000000e+00
4.076237641723355978e+02 0.000000000000000000e+00
4.080284807256235808e+02 0.000000000000000000e+00
4.084041723356008902e+02 0.000000000000000000e+00
4.087825850340136071e+02 0.000000000000000000e+00
4.091724263038548770e+02 0.000000000000000000e+00
4.095515646258503466e+02 0.000000000000000000e+00
4.099404988662131473e+02 0.000000000000000000e+00
4.103274376417233498e+02 0.000000000000000000e+00
4.107040362811791283e+02 0.000000000000000000e+00
4.110822675736961287e+02 0.000000000000000000e+00
4.114532426303854891e+02 0.000000000000000000e+00
4.118416326530611968e+02 0.000000000000000000e+00
4.122144217687074956e+02 0.000000000000000000e+00
4.125942857142857179e+02 0.000000000000000000e+00
4.129832199546485185e+02 0.000000000000000000e+00
4.133741496598639173e+02 0.000000000000000000e+00
4.137565532879818875e+02 0.000000000000000000e+00
4.141380498866213316e+02 0.000000000000000000e+00
4.145131972789115480e+02 0.000000000000000000e+00
4.148974149659863997e+02 0.000000000000000000e+00
4.152745578231292711e+02 0.000000000000000000e+00
4.156517006802720857e+02 0.000000000000000000e+00
4.160170521541950279e+02 0.000000000000000000e+00
4.164047165532879831e+02 0.000000000000000000e+00
4.167720634920634666e+02 0.000000000000000000e+00
4.171535600907029675e+02 0.000000000000000000e+00
4.175163718820861618e+02 0.000000000000000000e+00
4.179076643990929938e+02 0.000000000000000000e+00
4.182839002267573960e+02 0.000000000000000000e+00
4.186630385487528088e+02 0.000000000000000000e+00
4.190490702947845989e+02 0.000000000000000000e+00
4.194358276643990848e+02 0.000000000000000000e+00
4.198107936507936415e+02 0.000000000000000000e+00
4.201988208616780298e+02 0.000000000000000000e+00
4.205792290249432881e+02 0.000000000000000000e+00
4.209648979591836451e+02 0.000000000000000000e+00
4.213482086167800276e+02 0.000000000000000000e+00
4.217251700680272393e+02 0.000000000000000000e+00
4.220798185941043243e+02 0.000000000000000000e+00
4.224486167800453700e+02 0.000000000000000000e+00
4.228468027210884088e+02 0.000000000000000000e+00
4.232128798185941037e+02 0.000000000000000000e+00
4.235833106575963711e+02 0.000000000000000000e+00
4.239564625850339894e+02 0.000000000000000000e+00
4.243212698412698387e+02 0.000000000000000000e+00
4.247094784580498867e+02 0.000000000000000000e+00
4.250924263038548929e+02 0.000000000000000000e+00
4.254661224489796041e+02 0.000000000000000000e+00
4.258548752834466882e+02 0.000000000000000000e+00
4.262309297052154307e+02 0.000000000000000000e+00
4.266107936507936529e+02 0.000000000000000000e+00
4.270040816326530830e+02 0.000000000000000000e+00
4.273707029478458139e+02 0.000000000000000000e+00
4.277545578231292325e+02 0.000000000000000000e+00
4.281346031746031713e+02 0.000000000000000000e+00
4.285206349206349046e+02 0.000000000000000000e+00
4.288959637188208376e+02 0.000000000000000000e+00
4.292749206349206474e+02 0.000000000000000000e+00
4.296587755102040660e+02 0.000000000000000000e+00
4.300487981859410525e+02 0.000000000000000000e+00
4.304304761904762131e+02 0.000000000000000000e+00
4.308177777777777919e+02 0.000000000000000000e+00
4.311936507936508178e+02 0.000000000000000000e+00
4.315671655328798124e+02 0.000000000000000000e+00
4.319593650793650568e+02 0.000000000000000000e+00
4.323512018140589817e+02 0.000000000000000000e+00
4.327317913832199565e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
4.339127437641723191e+02 0.000000000000000000e+00
4.342833560090703031e+02 0.000000000000000000e+00
4.346800907029478367e+02 0.000000000000000000e+00
4.350603174603174352e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
4.358327437640000426e+02 1.000000000000000000e+00
4.362245804980000230e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
4.370064399092970575e+02 0.000000000000000000e+00
4.373775963718820776e+02 0.000000000000000000e+00
4.377572789115646401e+02 0.000000000000000000e+00
4.381429478458049971e+02 0.000000000000000000e+00
4.385391383219954378e+02 0.000000000000000000e+00
4.389387755102040956e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
4.397211791383219861e+02 0.000000000000000000e+00
4.401148299319727926e+02 0.000000000000000000e+00
4.404986848072562111e+02 0.000000000000000000e+00
4.408596825396825238e+02 0.000000000000000000e+00
4.412435374149659992e+02 0.000000000000000000e+00
4.416310204081632378e+02 0.000000000000000000e+00
4.420107029478458003e+02 0.000000000000000000e+00
4.424085260770975196e+02 0.000000000000000000e+00
4.427898412698412471e+02 0.000000000000000000e+00
4.431775056689342591e+02 0.000000000000000000e+00
4.435571882086167648e+02 0.000000000000000000e+00
4.439406802721088638e+02 0.000000000000000000e+00
4.443024036281179292e+02 0.000000000000000000e+00
4.446839002267573733e+02 0.000000000000000000e+00
4.450563265306122389e+02 0.000000000000000000e+00
4.454494331065759525e+02 0.000000000000000000e+00
4.458389115646258460e+02 0.000000000000000000e+00
4.462285714285714562e+02 0.000000000000000000e+00
4.466049886621315181e+02 0.000000000000000000e+00
4.469852154195011167e+02 0.000000000000000000e+00
4.473701587301587210e+02 0.000000000000000000e+00
4.477619954648525891e+02 0.000000000000000000e+00
4.481209977324263036e+02 0.000000000000000000e+00
4.485126530612245119e+02 0.000000000000000000e+00
4.488970521541950234e+02 0.000000000000000000e+00
4.492859863945578240e+02 0.000000000000000000e+00
4.496575056689342205e+02 0.000000000000000000e+00
4.500221315192743532e+02 0.000000000000000000e+00
4.504148752834466904e+02 0.000000000000000000e+00
4.507860317460317674e+02 0.000000000000000000e+00
4.511744217687074752e+02 0.000000000000000000e+00
4.515591836734693629e+02 0.000000000000000000e+00
4.519437641723355910e+02 0.000000000000000000e+00
4.523499319727891361e+02 0.000000000000000000e+00
4.527501133786848300e+02 0.000000000000000000e+00
4.531120181405895551e+02 0.000000000000000000e+00
4.535103854875283673e+02 0.000000000000000000e+00
4.538820861678004803e+02 0.000000000000000000e+00
4.542871655328798397e+02 0.000000000000000000e+00
4.546786394557823314e+02 0.000000000000000000e+00
4.550496145124716350e+02 0.000000000000000000e+00
4.554476190476190709e+02 0.000000000000000000e+00
4.558100680272108889e+02 0.000000000000000000e+00
4.561752380952381145e+02 0.000000000000000000e+00
4.565531065759637386e+02 0.000000000000000000e+00
4.569650793650793617e+02 0.000000000000000000e+00
4.573454875283446768e+02 0.000000000000000000e+00
4.577157369614512277e+02 0.000000000000000000e+00
4.581086621315192815e+02 0.000000000000000000e+00
4.585093877551020682e+02 0.000000000000000000e+00
4.588887074829931976e+02 0.000000000000000000e+00
4.592576870748299598e+02 0.000000000000000000e+00
4.596399092970521565e+02 0.000000000000000000e+00
4.600308390022675553e+02 0.000000000000000000e+00
4.603900226757369865e+02 0.000000000000000000e+00
4.607658956916099555e+02 0.000000000000000000e+00
4.611317913832199338e+02 0.000000000000000000e+00
4.615285260769999809e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
4.622839002267573960e+02 0.000000000000000000e+00
4.626528798185941014e+02 0.000000000000000000e+00
4.630492517006802586e+02 0.000000000000000000e+00
4.634260317460317538e+02 0.000000000000000000e+00
4.638160544217686834e+02 0.000000000000000000e+00
4.641957369614512459e+02 0.000000000000000000e+00
4.645824943310657318e+02 0.000000000000000000e+00
4.649527437641723395e+02 0.000000000000000000e+00
4.653389569160997894e+02 0.000000000000000000e+00
4.657170068027210732e+02 0.000000000000000000e+00
4.660968707482992954e+02 0.000000000000000000e+00
4.664829024943310856e+02 0.000000000000000000e+00
4.668556916099773275e+02 0.000000000000000000e+00
4.672419047619047774e+02 0.000000000000000000e+00
4.676253968253968196e+02 0.000000000000000000e+00
4.680010884353741289e+02 0.000000000000000000e+00
4.683876643990929551e+02 0.000000000000000000e+00
4.687829478458049834e+02 0.000000000000000000e+00
4.691510204081632764e+02 0.000000000000000000e+00
4.695441269841269900e+02 0.000000000000000000e+00
4.699290702947845944e+02 0.000000000000000000e+00
4.702958730158730418e+02 0.000000000000000000e+00
4.707083900226757578e+02 0.000000000000000000e+00
4.710750113378684887e+02 0.000000000000000000e+00
4.714682993197279188e+02 0.000000000000000000e+00
4.718425396825396660e+02 0.000000000000000000e+00
4.722291156462584922e+02 0.000000000000000000e+00
4.725790476190476284e+02 0.000000000000000000e+00
4.729536507936508087e+02 0.000000000000000000e+00
4.733215419501133852e+02 0.000000000000000000e+00
4.737186394557822950e+02 0.000000000000000000e+00
4.740879818594104336e+02 0.000000000000000000e+00
4.744683900226757487e+02 0.000000000000000000e+00
4.748386394557822996e+02 0.000000000000000000e+00
4.752141496598639492e+02 0.000000000000000000e+00
4.755902040816326348e+02 0.000000000000000000e+00
4.759771428571428373e+02 0.000000000000000000e+00
4.763321541950113556e+02 0.000000000000000000e+00
4.767370521541949984e+02 0.000000000000000000e+00
4.771158276643990916e+02 0.000000000000000000e+00
4.775014965986394486e+02 0.000000000000000000e+00
4.778759183673469124e+02 0.000000000000000000e+00
4.782525170068027478e+02 0.000000000000000000e+00
4.786271201814058713e+02 0.000000000000000000e+00
4.790004535147392062e+02 0.000000000000000000e+00
4.793803174603174853e+02 0.000000000000000000e+00
4.797609070294784601e+02 0.000000000000000000e+00
4.801380498866213316e+02 0.000000000000000000e+00
4.805155555555555793e+02 0.000000000000000000e+00
4.808974149659863997e+02 0.000000000000000000e+00
4.812830839002267567e+02 0.000000000000000000e+00
4.816560544217687152e+02 0.000000000000000000e+00
4.820527891156462488e+02 0.000000000000000000e+00
4.824293877551020273e+02 0.000000000000000000e+00
4.828330158730158814e+02 0.000000000000000000e+00
4.831974603174602976e+02 0.000000000000000000e+00
4.835619047619047706e+02 0.000000000000000000e+00
4.839588208616780207e+02 0.000000000000000000e+00
4.843372335600906808e+02 0.000000000000000000e+00
4.847267120181405744e+02 0.000000000000000000e+00
4.850964172335600892e+02 0.000000000000000000e+00
4.854799092970521315e+02 0.000000000000000000e+00
4.858597732426304106e+02 0.000000000000000000e+00
4.862516099773242786e+02 0.000000000000000000e+00
4.866401814058957029e+02 0.000000000000000000e+00
4.870147845804988833e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
4.877433106575963961e+02 0.000000000000000000e+00
4.881268027210884384e+02 0.000000000000000000e+00
4.884841723356009311e+02 0.000000000000000000e+00
4.888578684807256423e+02 0.000000000000000000e+00
4.892388208616779934e+02 0.000000000000000000e+00
4.896261224489795723e+02 0.000000000000000000e+00
4.900038095238095366e+02 0.000000000000000000e+00
4.903722448979592059e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
4.910891609977324492e+02 0.000000000000000000e+00
4.914735600907029607e+02 0.000000000000000000e+00
4.918779138321995674e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
4.926222222222222058e+02 0.000000000000000000e+00
4.929868480725623385e+02 0.000000000000000000e+00
4.933732426303855050e+02 0.000000000000000000e+00
4.937398639455782359e+02 0.000000000000000000e+00
4.941177324263038599e+02 0.000000000000000000e+00
4.945099319727891043e+02 0.000000000000000000e+00
4.948747392290249536e+02 0.000000000000000000e+00
4.952604081632653106e+02 0.000000000000000000e+00
4.956429931972788836e+02 0.000000000000000000e+00
4.960299319727891429e+02 0.000000000000000000e+00
4.964094331065759889e+02 0.000000000000000000e+00
4.967834920634920763e+02 0.000000000000000000e+00
4.971657142857142730e+02 0.000000000000000000e+00
4.975455782312924953e+02 0.000000000000000000e+00
4.979134693877551285e+02 0.000000000000000000e+00
4.982846258503401486e+02 0.000000000000000000e+00
4.986748299319727948e+02 0.000000000000000000e+00
4.990351020408163549e+02 0.000000000000000000e+00
4.994273015873015993e+02 0.000000000000000000e+00
4.997955555555555520e+02 0.000000000000000000e+00
5.001950113378684932e+02 0.000000000000000000e+00
5.005616326530612241e+02 0.000000000000000000e+00
5.009538321995464685e+02 0.000000000000000000e+00
5.013502040816326257e+02 0.000000000000000000e+00
5.017311564625850338e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
5.024756462585033887e+02 0.000000000000000000e+00
5.028553287981859512e+02 0.000000000000000000e+00
5.032549659863945521e+02 0.000000000000000000e+00
5.036263038548752888e+02 0.000000000000000000e+00
5.040199546485260953e+02 0.000000000000000000e+00
5.044059863945578286e+02 0.000000000000000000e+00
5.047905668934240566e+02 0.000000000000000000e+00
5.051726077097505936e+02 0.000000000000000000e+00
5.055522902494330992e+02 0.000000000000000000e+00
5.059219954648526141e+02 0.000000000000000000e+00
5.062985941043083926e+02 0.000000000000000000e+00
5.066790022675737077e+02 0.000000000000000000e+00
5.070713832199546687e+02 0.000000000000000000e+00
5.074220408163265574e+02 0.000000000000000000e+00
5.078341950113378402e+02 0.000000000000000000e+00
5.081926530612244619e+02 0.000000000000000000e+00
5.085823129251700720e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
5.123666213151927877e+02 0.000000000000000000e+00
5.127497505668934537e+02 0.000000000000000000e+00
5.131370521541949756e+02 0.000000000000000000e+00
5.135160090702947855e+02 0.000000000000000000e+00
5.138855328798185838e+02 0.000000000000000000e+00
5.142365532879819057e+02 0.000000000000000000e+00
5.146251247165532732e+02 0.000000000000000000e+00
5.149939229024943188e+02 0.000000000000000000e+00
5.153935600907029766e+02 0.000000000000000000e+00
5.157665306122448783e+02 0.000000000000000000e+00
5.161416780045351516e+02 0.000000000000000000e+00
5.165190022675736827e+02 0.000000000000000000e+00
5.168972335600907400e+02 0.000000000000000000e+00
5.172740136054421782e+02 0.000000000000000000e+00
5.176460770975056676e+02 0.000000000000000000e+00
5.180192290249433427e+02 0.000000000000000000e+00
5.183980045351473791e+02 0.000000000000000000e+00
5.187727891156462192e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
5.195317913832199110e+02 0.000000000000000000e+00
5.199136507936508451e+02 0.000000000000000000e+00
5.202735600907029720e+02 0.000000000000000000e+00
5.206699319727890725e+02 0.000000000000000000e+00
5.210399999999999636e+02 0.000000000000000000e+00
5.214410884353741267e+02 0.000000000000000000e+00
5.218042630385486973e+02 0.000000000000000000e+00
5.221913832199546732e+02 0.000000000000000000e+00
5.225739682539682462e+02 0.000000000000000000e+00
5.229476643990930143e+02 0.000000000000000000e+00
5.233329705215419381e+02 0.000000000000000000e+00
5.237407709750566482e+02 0.000000000000000000e+00
5.240961451247165996e+02 0.000000000000000000e+00
5.244879818594104108e+02 0.000000000000000000e+00
5.248562358276643636e+02 0.000000000000000000e+00
5.252573242630385266e+02 0.000000000000000000e+00
5.256395464852607802e+02 0.000000000000000000e+00
5.260070748299319803e+02 0.000000000000000000e+00
5.264041723356009470e+02 0.000000000000000000e+00
5.267829478458049834e+02 0.000000000000000000e+00
5.271490249433106783e+02 0.000000000000000000e+00
5.275294331065759934e+02 0.000000000000000000e+00
5.278942403628118427e+02 0.000000000000000000e+00
5.282866213151927468e+02 0.000000000000000000e+00
5.286682993197279075e+02 0.000000000000000000e+00
5.290456235827664386e+02 0.000000000000000000e+00
5.294046258503401532e+02 0.000000000000000000e+00
5.297835827664399631e+02 0.000000000000000000e+00
5.301801360544217232e+02 0.000000000000000000e+00
5.305462131519274180e+02 0.000000000000000000e+00
5.309186394557823405e+02 0.000000000000000000e+00
5.312974149659863770e+02 0.000000000000000000e+00
5.316809070294784760e+02 0.000000000000000000e+00
5.320790929705215149e+02 0.000000000000000000e+00
5.324480725623582202e+02 0.000000000000000000e+00
5.328395464852608256e+02 0.000000000000000000e+00
5.332163265306122639e+02 0.000000000000000000e+00
5.335945578231292075e+02 0.000000000000000000e+00
5.339834920634920081e+02 0.000000000000000000e+00
5.343463038548752593e+02 0.000000000000000000e+00
5.347221768707482852e+02 0.000000000000000000e+00
5.350926077097506095e+02 0.000000000000000000e+00
5.354895238095238028e+02 0.000000000000000000e+00
5.358677551020408600e+02 0.000000000000000000e+00
5.362566893424036607e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
5.370347392290249218e+02 0.000000000000000000e+00
5.374029931972788745e+02 0.000000000000000000e+00
5.378118820861677705e+02 0.000000000000000000e+00
5.382107936507936756e+02 0.000000000000000000e+00
5.385832199546484844e+02 0.000000000000000000e+00
5.389679818594104290e+02 0.000000000000000000e+00
5.393540136054422192e+02 0.000000000000000000e+00
5.397304308390022243e+02 0.000000000000000000e+00
5.401237188208616544e+02 0.000000000000000000e+00
5.405059410430839080e+02 0.000000000000000000e+00
5.409006802721088434e+02 0.000000000000000000e+00
5.412845351473922619e+02 0.000000000000000000e+00
5.416656689342403297e+02 0.000000000000000000e+00
5.420489795918367690e+02 0.000000000000000000e+00
5.424137868480726183e+02 0.000000000000000000e+00
5.428021768707483261e+02 0.000000000000000000e+00
5.431840362811791465e+02 0.000000000000000000e+00
5.435767800453514837e+02 0.000000000000000000e+00
5.439644444444444389e+02 0.000000000000000000e+00
5.443497505668934764e+02 0.000000000000000000e+00
5.447238095238095639e+02 0.000000000000000000e+00
5.451225396825396956e+02 0.000000000000000000e+00
5.454987755102040410e+02 0.000000000000000000e+00
5.458753741496598195e+02 0.000000000000000000e+00
5.462721088435374668e+02 0.000000000000000000e+00
5.466423582766440177e+02 0.000000000000000000e+00
5.470153287981859194e+02 0.000000000000000000e+00
5.474020861678004621e+02 0.000000000000000000e+00
5.477906575963718296e+02 0.000000000000000000e+00
5.481757823129252074e+02 0.000000000000000000e+00
5.485592743764171928e+02 0.000000000000000000e+00
5.489480272108843337e+02 0.000000000000000000e+00
5.493405895691610112e+02 0.000000000000000000e+00
5.497295238095238119e+02 0.000000000000000000e+00
5.501043083900226520e+02 0.000000000000000000e+00
5.505039455782313098e+02 0.000000000000000000e+00
5.508883446712018213e+02 0.000000000000000000e+00
5.513017687074830064e+02 0.000000000000000000e+00
5.516845351473922392e+02 0.000000000000000000e+00
5.520776417233560096e+02 0.000000000000000000e+00
5.524511564625850042e+02 0.000000000000000000e+00
5.528551473922902915e+02 0.000000000000000000e+00
5.532511564625850724e+02 0.000000000000000000e+00
5.536506122448979568e+02 0.000000000000000000e+00
5.540449886621315727e+02 0.000000000000000000e+00
5.544219501133786707e+02 0.000000000000000000e+00
5.548016326530612332e+02 0.000000000000000000e+00
5.551990929705215194e+02 0.000000000000000000e+00
5.555811337868481132e+02 0.000000000000000000e+00
5.559744217687074297e+02 0.000000000000000000e+00
5.563526530612244869e+02 0.000000000000000000e+00
5.567439455782313189e+02 0.000000000000000000e+00
5.571272562358276446e+02 0.000000000000000000e+00
5.575241723356009516e+02 0.000000000000000000e+00
5.579096598639455351e+02 0.000000000000000000e+00


==> J25.dat <==
5.984000000000000341e+01 0.000000000000000000e+00
6.043428571428571416e+01 0.000000000000000000e+00
6.106811791383219656e+01 0.000000000000000000e+00
6.169451247165532948e+01 0.000000000000000000e+00
6.233396825396825136e+01 0.000000000000000000e+00
6.295346938775509926e+01 0.000000000000000000e+00
6.357369614512471401e+01 0.000000000000000000e+00
6.421024943310658273e+01 0.000000000000000000e+00
6.483446712018140090e+01 0.000000000000000000e+00
6.546666666666666856e+01 0.000000000000000000e+00
6.608961451247165542e+01 0.000000000000000000e+00
6.671727891156461965e+01 0.000000000000000000e+00
6.734802721088435362e+01 0.000000000000000000e+00
6.795827664399092782e+01 0.000000000000000000e+00
6.859410430839002970e+01 0.000000000000000000e+00
6.920217687074830337e+01 0.000000000000000000e+00
6.981768707482993364e+01 0.000000000000000000e+00
7.043428571428572127e+01 0.000000000000000000e+00
7.103981859410430388e+01 0.000000000000000000e+00
7.165460317460318151e+01 0.000000000000000000e+00
7.227247165532880047e+01 0.000000000000000000e+00
7.287510204081632992e+01 0.000000000000000000e+00
7.349351473922902755e+01 0.000000000000000000e+00
7.410267573696144439e+01 0.000000000000000000e+00
7.471492063492063096e+01 0.000000000000000000e+00
7.531827664399092725e+01 0.000000000000000000e+00
7.592870748299320383e+01 0.000000000000000000e+00
7.651664399092970825e+01 0.000000000000000000e+00
7.712526077097506061e+01 0.000000000000000000e+00
7.771773242630385425e+01 0.000000000000000000e+00
7.832036281179138371e+01 0.000000000000000000e+00
7.892625850340135685e+01 0.000000000000000000e+00
7.951818594104308602e+01 0.000000000000000000e+00
8.012226757369614916e+01 0.000000000000000000e+00
8.073505668934240020e+01 0.000000000000000000e+00
8.133986394557823019e+01 0.000000000000000000e+00
8.194503401360543648e+01 0.000000000000000000e+00
8.254911564625849962e+01 0.000000000000000000e+00
8.316027210884354304e+01 0.000000000000000000e+00
8.375600907029478037e+01 0.000000000000000000e+00
8.435900226757370035e+01 0.000000000000000000e+00
8.496054421768707243e+01 0.000000000000000000e+00
8.556607709750566926e+01 0.000000000000000000e+00
8.616852607709751055e+01 0.000000000000000000e+00
8.676716553287981526e+01 0.000000000000000000e+00
8.736925170068026603e+01 0.000000000000000000e+00
8.797605442176870838e+01 0.000000000000000000e+00
8.856816326530612571e+01 0.000000000000000000e+00
8.917278911564625332e+01 0.000000000000000000e+00
8.976653061224489250e+01 0.000000000000000000e+00
9.036172335600906536e+01 0.000000000000000000e+00
9.094439909297052793e+01 0.000000000000000000e+00
9.153287981859411104e+01 0.000000000000000000e+00
9.212734693877551706e+01 0.000000000000000000e+00
9.272471655328797624e+01 0.000000000000000000e+00
9.330104308390022538e+01 0.000000000000000000e+00
9.389696145124716509e+01 0.000000000000000000e+00
9.447782312925170345e+01 0.000000000000000000e+00
9.507755102040816553e+01 0.000000000000000000e+00
9.564553287981858887e+01 0.000000000000000000e+00
9.624671201814058463e+01 0.000000000000000000e+00
9.682557823129251062e+01 0.000000000000000000e+00
9.742548752834467507e+01 0.000000000000000000e+00
9.800761904761904475e+01 0.000000000000000000e+00
9.859156462585033864e+01 0.000000000000000000e+00
9.918839002267573335e+01 0.000000000000000000e+00
9.979682539682539755e+01 0.000000000000000000e+00
1.003782312925170004e+02 0.000000000000000000e+00
1.009799546485260748e+02 0.000000000000000000e+00
1.015611791383219895e+02 0.000000000000000000e+00
1.021520181405895755e+02 0.000000000000000000e+00
1.027512018140589589e+02 0.000000000000000000e+00
1.033420408163265307e+02 0.000000000000000000e+00
1.039214512471655354e+02 0.000000000000000000e+00
1.045240816326530648e+02 0.000000000000000000e+00
1.051120181405895693e+02 0.000000000000000000e+00
1.056999546485260737e+02 0.000000000000000000e+00
1.062759183673469323e+02 0.000000000000000000e+00
1.068711111111111052e+02 0.000000000000000000e+00
1.074331065759637198e+02 0.000000000000000000e+00
1.080206802721088479e+02 0.000000000000000000e+00
1.086144217687074871e+02 0.000000000000000000e+00
1.092038095238095252e+02 0.000000000000000000e+00
1.097846712018140636e+02 0.000000000000000000e+00
1.103639002267573659e+02 0.000000000000000000e+00
1.109302494331065816e+02 0.000000000000000000e+00
1.115296145124716531e+02 0.000000000000000000e+00
1.120981405895691552e+02 0.000000000000000000e+00
1.127045804988662070e+02 0.000000000000000000e+00
1.132796371882086106e+02 0.000000000000000000e+00
1.138750113378684858e+02 0.000000000000000000e+00
1.144453514739228979e+02 0.000000000000000000e+00
1.150336507936507928e+02 0.000000000000000000e+00
1.156045351473922835e+02 0.000000000000000000e+00
1.161928344671201785e+02 0.000000000000000000e+00
1.167715192743764163e+02 0.000000000000000000e+00
1.173529251700680334e+02 0.000000000000000000e+00
1.179297959183673470e+02 0.000000000000000000e+00
1.185311564625850309e+02 0.000000000000000000e+00
1.191011337868480666e+02 0.000000000000000000e+00
1.196890702947845853e+02 0.000000000000000000e+00
1.202664852607709776e+02 0.000000000000000000e+00
1.208598639455782262e+02 0.000000000000000000e+00
1.214447165532879751e+02 0.000000000000000000e+00
1.220362811791383280e+02 0.000000000000000000e+00
1.226153287981859421e+02 0.000000000000000000e+00
1.231998185941043147e+02 0.000000000000000000e+00
1.237696145124716622e+02 0.000000000000000000e+00
1.243644444444444446e+02 0.000000000000000000e+00
1.249253514739229018e+02 0.000000000000000000e+00
1.255205442176870747e+02 0.000000000000000000e+00
1.260994104308390007e+02 0.000000000000000000e+00
1.266902494331065725e+02 0.000000000000000000e+00
1.272714739229025014e+02 0.000000000000000000e+00
1.278545124716553261e+02 0.000000000000000000e+00
1.284393650793650750e+02 0.000000000000000000e+00
1.290334693877551047e+02 0.000000000000000000e+00
1.296215873015873115e+02 0.000000000000000000e+00
1.302024489795918498e+02 0.000000000000000000e+00
1.307746031746031861e+02 0.000000000000000000e+00
1.313607256235827663e+02 0.000000000000000000e+00
1.319326984126984144e+02 0.000000000000000000e+00
1.325131972789115764e+02 0.000000000000000000e+00
1.330791836734694016e+02 0.000000000000000000e+00
1.336578684807256252e+02 0.000000000000000000e+00
1.342321995464852478e+02 0.000000000000000000e+00
1.348174149659863872e+02 0.000000000000000000e+00
1.353882993197278779e+02 0.000000000000000000e+00
1.359608163265306189e+02 0.000000000000000000e+00
1.365249886621315056e+02 0.000000000000000000e+00
1.371121995464852716e+02 0.000000000000000000e+00
1.376950566893424082e+02 0.000000000000000000e+00
1.382755555555555418e+02 0.000000000000000000e+00
1.388520634920634791e+02 0.000000000000000000e+00
1.394354648526077085e+02 0.000000000000000000e+00
1.400126984126984269e+02 0.000000000000000000e+00
1.406019047619047626e+02 0.000000000000000000e+00
1.411753287981859444e+02 0.000000000000000000e+00
1.417512925170067888e+02 0.000000000000000000e+00
1.423346938775510182e+02 0.000000000000000000e+00
1.429150113378684921e+02 0.000000000000000000e+00
1.434766439909297162e+02 0.000000000000000000e+00
1.440665759637188330e+02 0.000000000000000000e+00
1.446563265306122332e+02 0.000000000000000000e+00
1.452224943310657466e+02 0.000000000000000000e+00
1.457926530612244846e+02 0.000000000000000000e+00
1.463733333333333348e+02 0.000000000000000000e+00
1.469402267573696008e+02 0.000000000000000000e+00
1.475165532879818500e+02 0.000000000000000000e+00
1.480823582766439870e+02 0.000000000000000000e+00
1.486574149659863906e+02 0.000000000000000000e+00
1.492186848072562384e+02 0.000000000000000000e+00
1.497975510204081502e+02 0.000000000000000000e+00
1.503555555555555543e+02 0.000000000000000000e+00
1.509505668934240248e+02 0.000000000000000000e+00
1.515109297052154318e+02 0.000000000000000000e+00
1.520885260770974980e+02 0.000000000000000000e+00
1.526610430839002390e+02 0.000000000000000000e+00
1.532469841269841311e+02 0.000000000000000000e+00
1.538205895691610010e+02 0.000000000000000000e+00
1.544125170068027160e+02 0.000000000000000000e+00
1.549906575963718751e+02 0.000000000000000000e+00
1.555749659863945453e+02 0.000000000000000000e+00
1.561547392290249547e+02 0.000000000000000000e+00
1.567326984126984257e+02 0.000000000000000000e+00
1.573053968253968264e+02 0.000000000000000000e+00
1.578980498866213225e+02 0.000000000000000000e+00
1.584854421768707482e+02 0.000000000000000000e+00
1.590657596371882221e+02 0.000000000000000000e+00
1.596339229024943336e+02 0.000000000000000000e+00
1.602082539682539561e+02 0.000000000000000000e+00
1.607900226757369637e+02 0.000000000000000000e+00
1.613721541950113476e+02 0.000000000000000000e+00
1.619439455782312791e+02 0.000000000000000000e+00
1.625253514739229104e+02 0.000000000000000000e+00
1.630909750566893308e+02 0.000000000000000000e+00
1.636718367346938692e+02 0.000000000000000000e+00
1.642516099773242502e+02 0.000000000000000000e+00
1.648237641723356148e+02 0.000000000000000000e+00
1.653786848072562350e+02 0.000000000000000000e+00
1.659546485260771078e+02 0.000000000000000000e+00
1.665248072562358175e+02 0.000000000000000000e+00
1.671036734693877577e+02 0.000000000000000000e+00
1.676740136054421839e+02 0.000000000000000000e+00
1.682546938775510341e+02 0.000000000000000000e+00
1.688250340136054319e+02 0.000000000000000000e+00
1.693939229024943245e+02 0.000000000000000000e+00
1.699698866213151973e+02 0.000000000000000000e+00
1.705398639455782188e+02 0.000000000000000000e+00
1.711063945578231369e+02 0.000000000000000000e+00
1.716841723356009197e+02 0.000000000000000000e+00
1.722586848072562304e+02 0.000000000000000000e+00
1.728239455782313030e+02 0.000000000000000000e+00
1.733844897959183697e+02 0.000000000000000000e+00
1.739484807256235968e+02 0.000000000000000000e+00
1.745213605442176856e+02 0.000000000000000000e+00
1.750926077097505811e+02 0.000000000000000000e+00
1.756553287981859341e+02 0.000000000000000000e+00
1.762318367346938714e+02 0.000000000000000000e+00
1.768045351473923006e+02 0.000000000000000000e+00
1.773837641723355887e+02 0.000000000000000000e+00
1.779501133786848186e+02 0.000000000000000000e+00
1.785104761904761972e+02 0.000000000000000000e+00
1.790730158730158621e+02 0.000000000000000000e+00
1.796439002267573812e+02 0.000000000000000000e+00
1.802080725623582680e+02 0.000000000000000000e+00
1.807771428571428487e+02 0.000000000000000000e+00
1.813331519274376546e+02 0.000000000000000000e+00
1.818998639455782325e+02 0.000000000000000000e+00
1.824596825396825466e+02 0.000000000000000000e+00
1.830407256235827731e+02 0.000000000000000000e+00
1.836034467120181546e+02 0.000000000000000000e+00
1.841910204081632685e+02 0.000000000000000000e+00
1.847588208616780037e+02 0.000000000000000000e+00
1.853335147392290310e+02 0.000000000000000000e+00
1.859025850340136117e+02 0.000000000000000000e+00
1.864814512471655235e+02 0.000000000000000000e+00
1.870603174603174637e+02 0.000000000000000000e+00
1.876310204081632662e+02 0.000000000000000000e+00
1.881970068027210914e+02 0.000000000000000000e+00
1.887709750566893376e+02 0.000000000000000000e+00
1.893483900226757441e+02 0.000000000000000000e+00
1.899307029478458162e+02 0.000000000000000000e+00
1.905023129251700595e+02 0.000000000000000000e+00
1.910626757369614381e+02 0.000000000000000000e+00
1.916286621315192633e+02 0.000000000000000000e+00
1.922033560090702906e+02 0.000000000000000000e+00
1.927775056689342534e+02 0.000000000000000000e+00
1.933427664399092976e+02 0.000000000000000000e+00
1.939109297052154091e+02 0.000000000000000000e+00
1.944718367346938805e+02 0.000000000000000000e+00
1.950332879818594165e+02 0.000000000000000000e+00
1.955887528344671296e+02 0.000000000000000000e+00
1.961603628117913729e+02 0.000000000000000000e+00
1.967149206349206452e+02 0.000000000000000000e+00
1.972848979591836667e+02 0.000000000000000000e+00
1.978456235827664500e+02 0.000000000000000000e+00
1.984029024943310731e+02 0.000000000000000000e+00
1.989647165532879853e+02 0.000000000000000000e+00
1.995151020408163163e+02 0.000000000000000000e+00
2.000892517006802791e+02 0.000000000000000000e+00
2.006556009070294806e+02 0.000000000000000000e+00
2.012417233560090608e+02 0.000000000000000000e+00
2.017886621315192883e+02 0.000000000000000000e+00
2.023584580498866217e+02 0.000000000000000000e+00
2.029215419501133795e+02 0.000000000000000000e+00
2.034967800453514712e+02 0.000000000000000000e+00
2.040689342403628075e+02 0.000000000000000000e+00
2.046459863945578093e+02 0.000000000000000000e+00
2.052103401360544126e+02 0.000000000000000000e+00
2.057799546485260862e+02 0.000000000000000000e+00
2.063653514739229138e+02 0.000000000000000000e+00
2.069414965986394463e+02 0.000000000000000000e+00
2.075025850340136060e+02 0.000000000000000000e+00
2.080734693877550967e+02 0.000000000000000000e+00
2.086503401360544103e+02 0.000000000000000000e+00
2.092257596371882187e+02 0.000000000000000000e+00
2.097855782312925044e+02 0.000000000000000000e+00
2.103631746031745990e+02 0.000000000000000000e+00
2.109271655328798261e+02 0.000000000000000000e+00
2.115004081632653197e+02 0.000000000000000000e+00
2.120565986394557854e+02 0.000000000000000000e+00
2.126292970521541861e+02 0.000000000000000000e+00
2.131903854875283457e+02 0.000000000000000000e+00
2.137639909297052156e+02 0.000000000000000000e+00
2.143319727891156390e+02 0.000000000000000000e+00
2.149059410430839137e+02 0.000000000000000000e+00
2.154682993197278904e+02 0.000000000000000000e+00
2.160400907029478503e+02 0.000000000000000000e+00
2.166048072562358300e+02 0.000000000000000000e+00
2.171805895691609862e+02 0.000000000000000000e+00
2.177420408163265222e+02 0.000000000000000000e+00
2.182944217687074797e+02 0.000000000000000000e+00
2.188600453514739286e+02 0.000000000000000000e+00
2.194343764172335511e+02 0.000000000000000000e+00
2.200018140589569100e+02 0.000000000000000000e+00
2.205757823129251562e+02 0.000000000000000000e+00
2.211404988662131643e+02 0.000000000000000000e+00
2.217157369614512561e+02 0.000000000000000000e+00
2.222800907029478594e+02 0.000000000000000000e+00
2.228399092970521451e+02 0.000000000000000000e+00
2.234167800453514872e+02 0.000000000000000000e+00
2.239851247165532868e+02 0.000000000000000000e+00
2.245502040816326428e+02 0.000000000000000000e+00
2.251274376417233611e+02 0.000000000000000000e+00
2.256939682539682508e+02 0.000000000000000000e+00
2.262728344671201910e+02 0.000000000000000000e+00
2.268277551020408112e+02 0.000000000000000000e+00
2.273957369614512345e+02 0.000000000000000000e+00
2.279584580498866160e+02 0.000000000000000000e+00
2.285307936507936404e+02 0.000000000000000000e+00
2.290848072562358198e+02 0.000000000000000000e+00
2.296578684807256252e+02 0.000000000000000000e+00
2.302258503401360485e+02 0.000000000000000000e+00
2.307918367346938737e+02 0.000000000000000000e+00
2.313556462585034126e+02 0.000000000000000000e+00
2.319352380952381054e+02 0.000000000000000000e+00
2.324975963718820822e+02 0.000000000000000000e+00
2.330791836734694016e+02 0.000000000000000000e+00
2.336484353741496705e+02 0.000000000000000000e+00
2.342109750566893354e+02 0.000000000000000000e+00
2.347818594104308261e+02 0.000000000000000000e+00
2.353538321995464742e+02 0.000000000000000000e+00
2.359051247165532743e+02 0.000000000000000000e+00
2.364749206349206361e+02 0.000000000000000000e+00
2.370341950113378573e+02 0.000000000000000000e+00
2.376016326530612162e+02 0.000000000000000000e+00
2.381674376417233532e+02 0.000000000000000000e+00
2.387201814058956870e+02 0.000000000000000000e+00
2.392832653061224448e+02 0.000000000000000000e+00
2.398447165532879808e+02 0.000000000000000000e+00
2.404156009070294715e+02 0.000000000000000000e+00
2.409857596371882096e+02 0.000000000000000000e+00
2.415294331065759650e+02 0.000000000000000000e+00
2.421055782312925260e+02 0.000000000000000000e+00
2.426528798185941014e+02 0.000000000000000000e+00
2.432299319727891032e+02 0.000000000000000000e+00
2.437757823129251733e+02 0.000000000000000000e+00
2.443570068027210880e+02 0.000000000000000000e+00
2.449090249433106692e+02 0.000000000000000000e+00
2.454713832199546459e+02 0.000000000000000000e+00
2.460177777777777806e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.475042176870748278e+02 0.000000000000000000e+00
2.480549659863945635e+02 0.000000000000000000e+00
2.486352834467120090e+02 0.000000000000000000e+00
2.491878458049886547e+02 0.000000000000000000e+00
2.497583673469387691e+02 0.000000000000000000e+00
2.503089342403628166e+02 0.000000000000000000e+00
2.508876190476190402e+02 0.000000000000000000e+00
2.514465306122448851e+02 0.000000000000000000e+00
2.520083446712018258e+02 0.000000000000000000e+00
2.525681632653061115e+02 0.000000000000000000e+00
2.531259863945578275e+02 0.000000000000000000e+00
2.536868934240362705e+02 0.000000000000000000e+00
2.542583219954648541e+02 0.000000000000000000e+00
2.548253968253968367e+02 0.000000000000000000e+00
2.553977324263038611e+02 0.000000000000000000e+00
2.559577324263038633e+02 0.000000000000000000e+00
2.565224489795918430e+02 0.000000000000000000e+00
2.570737414965986432e+02 0.000000000000000000e+00
2.576306575963718615e+02 0.000000000000000000e+00
2.581824943310657545e+02 0.000000000000000000e+00
2.587481179138321750e+02 0.000000000000000000e+00
2.592936054421768972e+02 0.000000000000000000e+00
2.598626757369614779e+02 0.000000000000000000e+00
2.604063492063492049e+02 0.000000000000000000e+00
2.609656235827664545e+02 0.000000000000000000e+00
2.615178231292517239e+02 0.000000000000000000e+00
2.620839909297052372e+02 0.000000000000000000e+00
2.626356462585034137e+02 0.000000000000000000e+00
2.631981859410431071e+02 0.000000000000000000e+00
2.637502040816326598e+02 0.000000000000000000e+00
2.643236281179138132e+02 0.000000000000000000e+00
2.648555102040816109e+02 0.000000000000000000e+00
2.654196825396825261e+02 0.000000000000000000e+00
2.659675283446712228e+02 0.000000000000000000e+00
2.665340589569161125e+02 0.000000000000000000e+00
2.670998639455782495e+02 0.000000000000000000e+00
2.676702040816326758e+02 0.000000000000000000e+00
2.682332879818594051e+02 0.000000000000000000e+00
2.687925623582766548e+02 0.000000000000000000e+00
2.693478458049886513e+02 0.000000000000000000e+00
2.699074829931972772e+02 0.000000000000000000e+00
2.704805442169999878e+02 0.000000000000000000e+00
2.710316553287981947e+02 0.000000000000000000e+00
2.715756916099772980e+02 0.000000000000000000e+00
2.721220861678004326e+02 0.000000000000000000e+00
2.726755555555555475e+02 0.000000000000000000e+00
2.732275736961451003e+02 0.000000000000000000e+00
2.737570975056689235e+02 0.000000000000000000e+00
2.743252607709750350e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.754693877551020478e+02 0.000000000000000000e+00
2.760056235827664182e+02 0.000000000000000000e+00
2.765665306122448897e+02 0.000000000000000000e+00
2.771232653061224482e+02 0.000000000000000000e+00
2.776887074829932089e+02 0.000000000000000000e+00
2.782485260770974946e+02 0.000000000000000000e+00
2.788136054421768790e+02 0.000000000000000000e+00
2.793814058956916142e+02 0.000000000000000000e+00
2.799332426303855073e+02 0.000000000000000000e+00
2.804863492063491890e+02 0.000000000000000000e+00
2.810516099773242900e+02 0.000000000000000000e+00
2.816270294784580415e+02 0.000000000000000000e+00
2.821968253968253748e+02 0.000000000000000000e+00
2.827609977324262900e+02 0.000000000000000000e+00
2.833295238095238346e+02 0.000000000000000000e+00
2.838869841269841459e+02 0.000000000000000000e+00
2.844402721088435442e+02 0.000000000000000000e+00
2.849939229024943188e+02 0.000000000000000000e+00
2.855459410430839284e+02 0.000000000000000000e+00
2.861028571428571468e+02 0.000000000000000000e+00
2.866532426303854777e+02 0.000000000000000000e+00
2.872101587301587529e+02 0.000000000000000000e+00
2.877560090702947946e+02 0.000000000000000000e+00
2.883120181405895437e+02 0.000000000000000000e+00
2.888683900226757260e+02 0.000000000000000000e+00
2.894140589569161079e+02 0.000000000000000000e+00
2.899706122448979499e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.910795464852607779e+02 0.000000000000000000e+00
2.916088888888888846e+02 0.000000000000000000e+00
2.921663492063491958e+02 0.000000000000000000e+00
2.927170975056689599e+02 0.000000000000000000e+00
2.932816326530612514e+02 0.000000000000000000e+00
2.938247619047618855e+02 0.000000000000000000e+00
2.943780498866213406e+02 0.000000000000000000e+00
2.949520181405895869e+02 0.000000000000000000e+00
2.955185487528344765e+02 0.000000000000000000e+00
2.960509750566893672e+02 0.000000000000000000e+00
2.966183673459999568e+02 1.000000000000000000e+00
2.971734693870000115e+02 1.000000000000000000e+00
2.977551020399999970e+02 1.000000000000000000e+00
2.982918367340000145e+02 1.000000000000000000e+00
2.988693877549999911e+02 1.000000000000000000e+00
2.994621315192743509e+02 0.000000000000000000e+00
3.000170521541950279e+02 0.000000000000000000e+00
3.005928344671201558e+02 0.000000000000000000e+00
3.011419501133786980e+02 0.000000000000000000e+00
3.017088435374149640e+02 0.000000000000000000e+00
3.022860770975056539e+02 0.000000000000000000e+00
3.028560544217687038e+02 0.000000000000000000e+00
3.034102494331065714e+02 0.000000000000000000e+00
3.039940136054421487e+02 0.000000000000000000e+00
3.045581859410430638e+02 0.000000000000000000e+00
3.051383219954648780e+02 0.000000000000000000e+00
3.057006802721088548e+02 0.000000000000000000e+00
3.062800907029478594e+02 0.000000000000000000e+00
3.068306122440000081e+02 1.000000000000000000e+00
3.074124263038548861e+02 0.000000000000000000e+00
3.079682539682539755e+02 0.000000000000000000e+00
3.085678004535147352e+02 0.000000000000000000e+00
3.091306122440000195e+02 1.000000000000000000e+00
3.097081632649999960e+02 1.000000000000000000e+00
3.102714285710000013e+02 1.000000000000000000e+00
3.108689342403628189e+02 0.000000000000000000e+00
3.114253061224490011e+02 0.000000000000000000e+00
3.119994557823129071e+02 0.000000000000000000e+00


==> J26.dat <==
1.586122448979591759e+01 0.000000000000000000e+00
1.620625850340136154e+01 0.000000000000000000e+00
1.652371882086167787e+01 0.000000000000000000e+00
1.684879818594104250e+01 0.000000000000000000e+00
1.718385487528344768e+01 0.000000000000000000e+00
1.751401360544217667e+01 0.000000000000000000e+00
1.782167800453514772e+01 0.000000000000000000e+00
1.813895691609977234e+01 0.000000000000000000e+00
1.846240362811791513e+01 0.000000000000000000e+00
1.879147392290249385e+01 0.000000000000000000e+00
1.910603174603174637e+01 0.000000000000000000e+00
1.943437641723356180e+01 0.000000000000000000e+00
1.973678004535147323e+01 0.000000000000000000e+00
2.006802721088435248e+01 0.000000000000000000e+00
2.039582766439909278e+01 0.000000000000000000e+00
2.071963718820861544e+01 0.000000000000000000e+00
2.102421768707483096e+01 0.000000000000000000e+00
2.135492063492063508e+01 0.000000000000000000e+00
2.167274376417233483e+01 0.000000000000000000e+00
2.200435374149659751e+01 0.000000000000000000e+00
2.232145124716553397e+01 0.000000000000000000e+00
2.264907029478457900e+01 0.000000000000000000e+00
2.294965986394557689e+01 0.000000000000000000e+00
2.328598639455782404e+01 0.000000000000000000e+00
2.360399092970521551e+01 0.000000000000000000e+00
2.391800453514739289e+01 0.000000000000000000e+00
2.424072562358276528e+01 0.000000000000000000e+00
2.454058956916099632e+01 0.000000000000000000e+00
2.486911564625850346e+01 0.000000000000000000e+00
2.520163265306122469e+01 0.000000000000000000e+00
2.551274376417233469e+01 0.000000000000000000e+00
2.583637188208616919e+01 0.000000000000000000e+00
2.614675736961451236e+01 0.000000000000000000e+00
2.647619047619047450e+01 0.000000000000000000e+00
2.679546485260771149e+01 0.000000000000000000e+00
2.710929705215419361e+01 0.000000000000000000e+00
2.743346938775510324e+01 0.000000000000000000e+00
2.776090702947845656e+01 0.000000000000000000e+00
2.807873015873015987e+01 0.000000000000000000e+00
2.839873015873016016e+01 0.000000000000000000e+00
2.871310657596371740e+01 0.000000000000000000e+00
2.903455782312925137e+01 0.000000000000000000e+00
2.933333333333333215e+01 0.000000000000000000e+00
2.966734693800000144e+01 1.000000000000000000e+00
2.997551020400000255e+01 1.000000000000000000e+00
3.029750566893423880e+01 0.000000000000000000e+00
3.062204081632653185e+01 0.000000000000000000e+00
3.095437641723356137e+01 0.000000000000000000e+00
3.125605442176870596e+01 0.000000000000000000e+00
3.159201814058956970e+01 0.000000000000000000e+00
3.189859410430839048e+01 0.000000000000000000e+00
3.223129251700679987e+01 0.000000000000000000e+00
3.254294784580498856e+01 0.000000000000000000e+00
3.287056689342403359e+01 0.000000000000000000e+00
3.318312925170067729e+01 0.000000000000000000e+00
3.350548752834467336e+01 0.000000000000000000e+00
3.383165532879818471e+01 0.000000000000000000e+00
3.416689342403628160e+01 0.000000000000000000e+00
3.446675736961451264e+01 0.000000000000000000e+00
3.481396825396825534e+01 0.000000000000000000e+00
3.512707482993197061e+01 0.000000000000000000e+00
3.545160997732426011e+01 0.000000000000000000e+00
3.576399092970521565e+01 0.000000000000000000e+00
3.609886621315192912e+01 0.000000000000000000e+00
3.642412698412698546e+01 0.000000000000000000e+00
3.673505668934240020e+01 0.000000000000000000e+00
3.706521541950113630e+01 0.000000000000000000e+00
3.739229024943310975e+01 0.000000000000000000e+00
3.769886621315193054e+01 0.000000000000000000e+00
3.802956916099773110e+01 0.000000000000000000e+00
3.832961451247165741e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
3.930811791383219855e+01 0.000000000000000000e+00
3.962521541950113146e+01 0.000000000000000000e+00
3.995356009070295045e+01 0.000000000000000000e+00
4.026938775510203783e+01 0.000000000000000000e+00
4.059809523809524023e+01 0.000000000000000000e+00
4.091755102040816183e+01 0.000000000000000000e+00
4.124489795899999933e+01 1.000000000000000000e+00
4.155510204000000130e+01 1.000000000000000000e+00
4.187755101999999852e+01 1.000000000000000000e+00
4.219183673399999890e+01 1.000000000000000000e+00
4.252770975056689196e+01 0.000000000000000000e+00
4.284825396825397092e+01 0.000000000000000000e+00
4.318004535147392176e+01 0.000000000000000000e+00
4.349496598639456124e+01 0.000000000000000000e+00
4.381315192743764442e+01 0.000000000000000000e+00
4.412734693877550995e+01 0.000000000000000000e+00
4.445986394557823473e+01 0.000000000000000000e+00
4.476716553287981526e+01 0.000000000000000000e+00
4.508208616780045475e+01 0.000000000000000000e+00
4.539301587301586949e+01 0.000000000000000000e+00
4.572317460317460558e+01 0.000000000000000000e+00
4.605478458049886825e+01 0.000000000000000000e+00
4.638367346899999433e+01 1.000000000000000000e+00
4.670816326500000315e+01 1.000000000000000000e+00
4.704489795899999649e+01 1.000000000000000000e+00
4.735918367300000398e+01 1.000000000000000000e+00
4.768367346899999859e+01 1.000000000000000000e+00
4.801428571399999612e+01 1.000000000000000000e+00
4.834693877499999815e+01 1.000000000000000000e+00
4.866734693800000144e+01 1.000000000000000000e+00
4.898775510200000127e+01 1.000000000000000000e+00
4.931020408100000196e+01 1.000000000000000000e+00
4.963673469300000107e+01 1.000000000000000000e+00
4.995306122399999538e+01 1.000000000000000000e+00
nan -1.000000000000000000e+00
5.028988662131519050e+01 0.000000000000000000e+00
5.061351473922902500e+01 0.000000000000000000e+00
5.092789115646258580e+01 0.000000000000000000e+00
5.126058956916099874e+01 0.000000000000000000e+00
5.159219954648526141e+01 0.000000000000000000e+00
5.190603174603174352e+01 0.000000000000000000e+00
5.223038548752834487e+01 0.000000000000000000e+00
5.254712018140589436e+01 0.000000000000000000e+00
5.288380952380952493e+01 0.000000000000000000e+00
5.320308390022675837e+01 0.000000000000000000e+00
5.353287981859410394e+01 0.000000000000000000e+00
5.385560090702947633e+01 0.000000000000000000e+00
5.419065759637188506e+01 0.000000000000000000e+00
5.450793650793650613e+01 0.000000000000000000e+00
5.483972789115646407e+01 0.000000000000000000e+00
5.516045351473923120e+01 0.000000000000000000e+00
5.549097505668934360e+01 0.000000000000000000e+00
5.580517006802720914e+01 0.000000000000000000e+00
5.614675736961451236e+01 0.000000000000000000e+00
5.648217687074829740e+01 0.000000000000000000e+00
5.680290249433106453e+01 0.000000000000000000e+00
5.713215419501133852e+01 0.000000000000000000e+00
5.746448979591836803e+01 0.000000000000000000e+00
5.778321995464852279e+01 0.000000000000000000e+00
5.812081632653061547e+01 0.000000000000000000e+00
5.845242630385487814e+01 0.000000000000000000e+00
5.878965986394558030e+01 0.000000000000000000e+00
5.912834467120181614e+01 0.000000000000000000e+00
5.945941043083900013e+01 0.000000000000000000e+00
5.978866213151927411e+01 0.000000000000000000e+00
6.010884353741496255e+01 0.000000000000000000e+00
6.041160997732426097e+01 0.000000000000000000e+00
6.074884353741496312e+01 0.000000000000000000e+00
6.106557823129251972e+01 0.000000000000000000e+00
6.140371882086167687e+01 0.000000000000000000e+00
6.172480725623582742e+01 0.000000000000000000e+00
6.202702947845804715e+01 0.000000000000000000e+00
6.236462585034013273e+01 0.000000000000000000e+00
6.268775510199999701e+01 1.000000000000000000e+00
6.301632653000000062e+01 1.000000000000000000e+00
6.333242630385487359e+01 0.000000000000000000e+00
6.366040816326530916e+01 0.000000000000000000e+00
6.398693877551020393e+01 0.000000000000000000e+00
6.431727891156462817e+01 0.000000000000000000e+00
6.465378684807255638e+01 0.000000000000000000e+00
6.497959183599999733e+01 0.000000000000000000e+00
6.528979591799999582e+01 1.000000000000000000e+00
6.562448979500000235e+01 1.000000000000000000e+00
6.595714285699999380e+01 1.000000000000000000e+00
6.627346938699999157e+01 1.000000000000000000e+00
6.658793650793650443e+01 0.000000000000000000e+00
6.692063492063492447e+01 0.000000000000000000e+00
6.726004535147392005e+01 0.000000000000000000e+00
6.758403628117913797e+01 0.000000000000000000e+00
6.790408163200000047e+01 1.000000000000000000e+00
6.823265306100000771e+01 1.000000000000000000e+00
6.857142857099999844e+01 1.000000000000000000e+00
6.888571428500000593e+01 1.000000000000000000e+00
6.921632653000000346e+01 1.000000000000000000e+00
6.953673469299999965e+01 1.000000000000000000e+00
6.986326530600000240e+01 1.000000000000000000e+00
7.019387755099999993e+01 1.000000000000000000e+00
7.052857142800000645e+01 1.000000000000000000e+00
7.084693877499999815e+01 1.000000000000000000e+00
nan -1.000000000000000000e+00
7.118312925170067729e+01 0.000000000000000000e+00
7.150566893424036152e+01 0.000000000000000000e+00
7.182766439909296707e+01 0.000000000000000000e+00
7.214947845804988447e+01 0.000000000000000000e+00
7.246802721088435817e+01 0.000000000000000000e+00
7.278421768707482897e+01 0.000000000000000000e+00
7.312253968253968139e+01 0.000000000000000000e+00
7.344308390022675326e+01 0.000000000000000000e+00
7.375873015873015959e+01 0.000000000000000000e+00
7.409541950113379016e+01 0.000000000000000000e+00
7.441396825396824966e+01 0.000000000000000000e+00
7.472453514739228808e+01 0.000000000000000000e+00
7.507047619047618525e+01 0.000000000000000000e+00
7.539138321995464764e+01 0.000000000000000000e+00
7.570575963718820844e+01 0.000000000000000000e+00
7.604045351473922665e+01 0.000000000000000000e+00
7.637142857100000981e+01 1.000000000000000000e+00
7.668163265300000830e+01 1.000000000000000000e+00
7.699387755099999708e+01 1.000000000000000000e+00
7.731836734600000227e+01 1.000000000000000000e+00
7.764693877499999530e+01 1.000000000000000000e+00
7.797551020400000255e+01 1.000000000000000000e+00
7.829795918300000324e+01 1.000000000000000000e+00
7.862653061199999627e+01 1.000000000000000000e+00
7.894081632600000376e+01 1.000000000000000000e+00
7.928775510199999133e+01 1.000000000000000000e+00
7.961428571399999043e+01 1.000000000000000000e+00
7.994081632600000376e+01 1.000000000000000000e+00
8.025918367299999545e+01 1.000000000000000000e+00
8.059795918300000039e+01 1.000000000000000000e+00
8.092857142799999792e+01 1.000000000000000000e+00
8.127142857100000128e+01 1.000000000000000000e+00
8.159591836699999590e+01 1.000000000000000000e+00
8.190816326499999889e+01 1.000000000000000000e+00
8.224693877500000383e+01 1.000000000000000000e+00
8.257142857099999844e+01 1.000000000000000000e+00
8.289795918299999755e+01 1.000000000000000000e+00
8.322448979499999666e+01 1.000000000000000000e+00
nan -1.000000000000000000e+00
8.356208616780045872e+01 0.000000000000000000e+00
8.387301587301587347e+01 0.000000000000000000e+00
8.421514739229024826e+01 0.000000000000000000e+00
8.453641723356008697e+01 0.000000000000000000e+00
8.484662131519274908e+01 0.000000000000000000e+00
8.517786848072562123e+01 0.000000000000000000e+00
8.550077097505669599e+01 0.000000000000000000e+00
8.583492063492063551e+01 0.000000000000000000e+00
8.615981859410430843e+01 0.000000000000000000e+00
8.649560090702948401e+01 0.000000000000000000e+00
8.681020408100000907e+01 1.000000000000000000e+00
8.714693877499999530e+01 1.000000000000000000e+00
8.746326530599999671e+01 1.000000000000000000e+00
8.777959183600000870e+01 1.000000000000000000e+00
8.812063492063492731e+01 0.000000000000000000e+00
8.843863945578230812e+01 0.000000000000000000e+00
8.877877551020408475e+01 0.000000000000000000e+00
8.910403628117913399e+01 0.000000000000000000e+00
8.940970521541950689e+01 0.000000000000000000e+00
8.974512471655329193e+01 0.000000000000000000e+00
9.005913832199546221e+01 0.000000000000000000e+00
9.039020408163264619e+01 0.000000000000000000e+00
9.071002267573696543e+01 0.000000000000000000e+00
9.103873015873016072e+01 0.000000000000000000e+00
9.138594104308390342e+01 0.000000000000000000e+00
9.169487528344670579e+01 0.000000000000000000e+00
9.201578231292516818e+01 0.000000000000000000e+00
9.233650793650794242e+01 0.000000000000000000e+00
9.264725623582766900e+01 0.000000000000000000e+00
9.298358276643990905e+01 0.000000000000000000e+00
9.331319727891155935e+01 0.000000000000000000e+00
9.365496598639455783e+01 0.000000000000000000e+00
9.398571428500000025e+01 1.000000000000000000e+00
9.430816326500000457e+01 1.000000000000000000e+00
9.464693877499999530e+01 1.000000000000000000e+00
9.497346938700000862e+01 1.000000000000000000e+00
9.532040816299999619e+01 1.000000000000000000e+00
9.564693877499999530e+01 1.000000000000000000e+00
9.597115646258502863e+01 0.000000000000000000e+00
9.631365079365079396e+01 0.000000000000000000e+00
9.664163265306122241e+01 0.000000000000000000e+00
9.695873015873016243e+01 0.000000000000000000e+00
9.729886621315192485e+01 0.000000000000000000e+00
9.762122448979592093e+01 0.000000000000000000e+00
9.793541950113379357e+01 0.000000000000000000e+00
9.824634920634920832e+01 0.000000000000000000e+00
9.857977324263038099e+01 0.000000000000000000e+00
9.890575963718821129e+01 0.000000000000000000e+00
9.922902494331066237e+01 0.000000000000000000e+00
9.954630385487529054e+01 0.000000000000000000e+00
9.987464852607709531e+01 0.000000000000000000e+00
1.001948299319727909e+02 0.000000000000000000e+00
1.005160997732426296e+02 0.000000000000000000e+00
1.008346485260771033e+02 0.000000000000000000e+00
1.011673469387755091e+02 0.000000000000000000e+00
1.014985941043083955e+02 0.000000000000000000e+00
1.018326530610000020e+02 1.000000000000000000e+00
1.021469387749999953e+02 1.000000000000000000e+00
1.024653061220000012e+02 1.000000000000000000e+00
1.027897959179999958e+02 1.000000000000000000e+00
1.031203628117913809e+02 0.000000000000000000e+00
1.034321995464852648e+02 0.000000000000000000e+00
1.037629024943310725e+02 0.000000000000000000e+00
1.040729251700680322e+02 0.000000000000000000e+00
1.044076190476190504e+02 0.000000000000000000e+00
1.047307029478457991e+02 0.000000000000000000e+00
1.050516099773242615e+02 0.000000000000000000e+00
1.053730612244898026e+02 0.000000000000000000e+00
1.056959637188208632e+02 0.000000000000000000e+00
1.060123356009070363e+02 0.000000000000000000e+00
1.063306122439999939e+02 1.000000000000000000e+00
1.066551020400000027e+02 1.000000000000000000e+00
1.069755102040000025e+02 1.000000000000000000e+00
1.072979591829999890e+02 1.000000000000000000e+00
1.076337414965986454e+02 0.000000000000000000e+00
1.079337868480725575e+02 0.000000000000000000e+00
1.082541496598639412e+02 0.000000000000000000e+00
1.085904761904761955e+02 0.000000000000000000e+00
1.089079365079365118e+02 0.000000000000000000e+00
1.092339229024943279e+02 0.000000000000000000e+00
1.095805895691609919e+02 0.000000000000000000e+00
1.099051247165532885e+02 0.000000000000000000e+00
1.102187755102040825e+02 0.000000000000000000e+00
1.105483900226757328e+02 0.000000000000000000e+00
1.108816326529999969e+02 1.000000000000000000e+00
1.112000000000000028e+02 1.000000000000000000e+00
1.115265306120000020e+02 1.000000000000000000e+00
1.118510204079999966e+02 1.000000000000000000e+00
1.121710657596371874e+02 0.000000000000000000e+00
1.125017687074829951e+02 0.000000000000000000e+00
1.128360997732426370e+02 0.000000000000000000e+00
1.131510204081632622e+02 0.000000000000000000e+00
1.134601360544217670e+02 0.000000000000000000e+00
1.137982766439909312e+02 0.000000000000000000e+00
1.141137414965986352e+02 0.000000000000000000e+00
1.144439002267573642e+02 0.000000000000000000e+00
1.147600907029478492e+02 0.000000000000000000e+00
1.150708390022675758e+02 0.000000000000000000e+00
1.154173242630385516e+02 0.000000000000000000e+00
1.157275283446711995e+02 0.000000000000000000e+00
1.160471655328798164e+02 0.000000000000000000e+00
1.163671655328798238e+02 0.000000000000000000e+00
1.166898866213151962e+02 0.000000000000000000e+00
1.169962811791383217e+02 0.000000000000000000e+00
1.173346031746031741e+02 0.000000000000000000e+00
1.176618594104308357e+02 0.000000000000000000e+00
1.179883900226757305e+02 0.000000000000000000e+00
1.183040362811791368e+02 0.000000000000000000e+00
1.186312925170067984e+02 0.000000000000000000e+00
1.189356916099773258e+02 0.000000000000000000e+00
1.192462585034013642e+02 0.000000000000000000e+00
1.195624489795918350e+02 0.000000000000000000e+00
1.198940589569160977e+02 0.000000000000000000e+00
1.202231292517006835e+02 0.000000000000000000e+00
1.205298866213151996e+02 0.000000000000000000e+00
1.208593197278911617e+02 0.000000000000000000e+00
1.211865759637188233e+02 0.000000000000000000e+00
1.215076643990929739e+02 0.000000000000000000e+00
1.218184126984127005e+02 0.000000000000000000e+00
1.221447619047619071e+02 0.000000000000000000e+00
1.224673015873015913e+02 0.000000000000000000e+00
1.227780498866213179e+02 0.000000000000000000e+00
1.230965986394557774e+02 0.000000000000000000e+00
1.234040816320000147e+02 1.000000000000000000e+00
1.237346938770000122e+02 1.000000000000000000e+00
1.240428571420000026e+02 1.000000000000000000e+00
1.243816326529999969e+02 1.000000000000000000e+00
1.247040816320000118e+02 1.000000000000000000e+00
1.250418140589569163e+02 0.000000000000000000e+00
1.253402267573696207e+02 0.000000000000000000e+00
1.256624036281179144e+02 0.000000000000000000e+00
1.259711564625850286e+02 0.000000000000000000e+00
1.263020408163265245e+02 0.000000000000000000e+00
1.266214965986394532e+02 0.000000000000000000e+00
1.269448979590000022e+02 1.000000000000000000e+00
1.272653061220000126e+02 1.000000000000000000e+00
1.275807709750566943e+02 0.000000000000000000e+00
1.279007709750566875e+02 0.000000000000000000e+00
1.282245804988662030e+02 0.000000000000000000e+00
1.285467573696145109e+02 0.000000000000000000e+00
1.288462585034013728e+02 0.000000000000000000e+00
1.291958276643991042e+02 0.000000000000000000e+00
1.295149206349206281e+02 0.000000000000000000e+00
1.298534240362811829e+02 0.000000000000000000e+00
1.301630839002267521e+02 0.000000000000000000e+00
1.304810884353741471e+02 0.000000000000000000e+00
1.308034467120181432e+02 0.000000000000000000e+00
1.311214512471655382e+02 0.000000000000000000e+00
1.314334693877551103e+02 0.000000000000000000e+00
1.317745124716553278e+02 0.000000000000000000e+00
1.320918367339999975e+02 1.000000000000000000e+00
1.323938775510000028e+02 1.000000000000000000e+00
1.327204081630000019e+02 1.000000000000000000e+00
1.330448979589999965e+02 1.000000000000000000e+00
1.333673469379999972e+02 1.000000000000000000e+00
1.336775510200000099e+02 1.000000000000000000e+00
1.340016326530612218e+02 0.000000000000000000e+00
1.343281632653061308e+02 0.000000000000000000e+00
1.346481632653061240e+02 0.000000000000000000e+00
1.349712471655328727e+02 0.000000000000000000e+00
1.352926984126983996e+02 0.000000000000000000e+00
1.356228571428571570e+02 0.000000000000000000e+00
1.359428571420000083e+02 1.000000000000000000e+00
1.362632653059999939e+02 1.000000000000000000e+00
1.365745124716553391e+02 0.000000000000000000e+00
1.368926984126984223e+02 0.000000000000000000e+00
1.372107029478458173e+02 0.000000000000000000e+00
1.375305215419501224e+02 0.000000000000000000e+00
1.378372789115646242e+02 0.000000000000000000e+00
1.381395011337868368e+02 0.000000000000000000e+00
1.384555102040816337e+02 0.000000000000000000e+00
1.387755102039999997e+02 1.000000000000000000e+00
1.390995011337868448e+02 0.000000000000000000e+00
1.394198639455782427e+02 0.000000000000000000e+00
1.397521995464852580e+02 0.000000000000000000e+00
1.400673015873015856e+02 0.000000000000000000e+00
1.404027210884353849e+02 0.000000000000000000e+00
1.407229024943310662e+02 0.000000000000000000e+00
1.410490702947845705e+02 0.000000000000000000e+00
1.413571428570000137e+02 1.000000000000000000e+00
1.416836734689999844e+02 1.000000000000000000e+00
1.419877551019999942e+02 1.000000000000000000e+00
1.423142857139999933e+02 1.000000000000000000e+00
1.426469387749999953e+02 1.000000000000000000e+00
1.429806802721088559e+02 0.000000000000000000e+00
1.432934240362811806e+02 0.000000000000000000e+00
1.436308390022675781e+02 0.000000000000000000e+00
1.439444897959183720e+02 0.000000000000000000e+00
1.442712018140589691e+02 0.000000000000000000e+00
1.445863038548752968e+02 0.000000000000000000e+00
1.449177324263038429e+02 0.000000000000000000e+00
1.452337414965986397e+02 0.000000000000000000e+00
1.455546485260771021e+02 0.000000000000000000e+00
1.458677551020408032e+02 0.000000000000000000e+00
1.462019047619047569e+02 0.000000000000000000e+00
1.465122902494331072e+02 0.000000000000000000e+00
1.468411791383219906e+02 0.000000000000000000e+00
1.471586394557823212e+02 0.000000000000000000e+00
1.474931519274376512e+02 0.000000000000000000e+00
1.477962811791383331e+02 0.000000000000000000e+00
1.481355102040816405e+02 0.000000000000000000e+00
1.484433560090702997e+02 0.000000000000000000e+00
1.487771428571428487e+02 0.000000000000000000e+00
1.491034920634920695e+02 0.000000000000000000e+00
1.494258503401360656e+02 0.000000000000000000e+00
1.497287981859410309e+02 0.000000000000000000e+00
1.500711111111111222e+02 0.000000000000000000e+00
1.503707936507936438e+02 0.000000000000000000e+00
1.507049433106575975e+02 0.000000000000000000e+00
1.510151473922902596e+02 0.000000000000000000e+00
1.513431292517006739e+02 0.000000000000000000e+00
1.516538775510204005e+02 0.000000000000000000e+00
1.519896598639455760e+02 0.000000000000000000e+00
1.523069387755101900e+02 0.000000000000000000e+00
1.526278458049886524e+02 0.000000000000000000e+00
1.529436734693877611e+02 0.000000000000000000e+00
1.532879818594104222e+02 0.000000000000000000e+00
1.535891156462585059e+02 0.000000000000000000e+00
1.539002267573696088e+02 0.000000000000000000e+00
1.542269387755102059e+02 0.000000000000000000e+00
1.545574603174603112e+02 0.000000000000000000e+00
1.548781859410430854e+02 0.000000000000000000e+00
1.551938775510000141e+02 1.000000000000000000e+00
1.555224489789999893e+02 1.000000000000000000e+00
1.558706575963718706e+02 0.000000000000000000e+00
1.561946485260770885e+02 0.000000000000000000e+00
1.565148299319727982e+02 0.000000000000000000e+00
1.568214058956916119e+02 0.000000000000000000e+00
1.571546485260770964e+02 0.000000000000000000e+00
1.574764625850339996e+02 0.000000000000000000e+00
1.578082539682539789e+02 0.000000000000000000e+00
1.581240816326530592e+02 0.000000000000000000e+00
1.584527891156462545e+02 0.000000000000000000e+00
1.587604535147392255e+02 0.000000000000000000e+00
1.591040816320000033e+02 1.000000000000000000e+00
1.594224489789999950e+02 1.000000000000000000e+00
1.597580045351473927e+02 0.000000000000000000e+00
1.600674829931972738e+02 0.000000000000000000e+00
1.603954648526077165e+02 0.000000000000000000e+00
1.607078458049886649e+02 0.000000000000000000e+00
1.610409070294784613e+02 0.000000000000000000e+00
1.613552834467120078e+02 0.000000000000000000e+00
1.616912471655328716e+02 0.000000000000000000e+00
1.620087074829932021e+02 0.000000000000000000e+00
1.623408163260000094e+02 1.000000000000000000e+00
1.626489795909999998e+02 1.000000000000000000e+00
1.629841269841269877e+02 0.000000000000000000e+00
1.633177324263038486e+02 0.000000000000000000e+00
1.636424489795918475e+02 0.000000000000000000e+00
1.639479365079365039e+02 0.000000000000000000e+00
1.642797278911564547e+02 0.000000000000000000e+00
1.646020861678004508e+02 0.000000000000000000e+00
1.649271655328798261e+02 0.000000000000000000e+00
1.652602267573696224e+02 0.000000000000000000e+00
1.655809523809523682e+02 0.000000000000000000e+00
1.659142857139999876e+02 1.000000000000000000e+00
1.662467120181405846e+02 0.000000000000000000e+00
1.665610884353741596e+02 0.000000000000000000e+00
1.668910657596372005e+02 0.000000000000000000e+00
1.671902040816326576e+02 0.000000000000000000e+00
1.675167346938775381e+02 0.000000000000000000e+00
1.678394557823129389e+02 0.000000000000000000e+00
1.681743310657596453e+02 0.000000000000000000e+00
1.684881632653061274e+02 0.000000000000000000e+00
1.688168707482993227e+02 0.000000000000000000e+00
1.691165532879818727e+02 0.000000000000000000e+00
1.694326530609999963e+02 1.000000000000000000e+00
1.697244897950000109e+02 1.000000000000000000e+00
1.700448979589999965e+02 1.000000000000000000e+00
1.703591836729999898e+02 1.000000000000000000e+00
1.706836734689999844e+02 1.000000000000000000e+00
1.710081632650000074e+02 1.000000000000000000e+00
1.713448979590000079e+02 1.000000000000000000e+00
1.716571428569999966e+02 1.000000000000000000e+00
1.719918367340000032e+02 1.000000000000000000e+00
1.723020408159999874e+02 1.000000000000000000e+00
1.726136961451247203e+02 0.000000000000000000e+00
1.729404081632653174e+02 0.000000000000000000e+00
1.732692970521542009e+02 0.000000000000000000e+00
1.735842176870748403e+02 0.000000000000000000e+00
1.739013151927437661e+02 0.000000000000000000e+00
1.742216780045351356e+02 0.000000000000000000e+00
1.745456689342403536e+02 0.000000000000000000e+00
1.748520634920634791e+02 0.000000000000000000e+00
1.751825850340136128e+02 0.000000000000000000e+00
1.755024036281179178e+02 0.000000000000000000e+00
1.758289342403627984e+02 0.000000000000000000e+00
1.761558276643990837e+02 0.000000000000000000e+00
1.764758276643991053e+02 0.000000000000000000e+00
1.768014512471655451e+02 0.000000000000000000e+00
1.771245351473922938e+02 0.000000000000000000e+00
1.774294784580498856e+02 0.000000000000000000e+00
1.777572789115646117e+02 0.000000000000000000e+00
1.780692970521541838e+02 0.000000000000000000e+00
1.783920181405895562e+02 0.000000000000000000e+00
1.787103854875283560e+02 0.000000000000000000e+00
1.790381859410430820e+02 0.000000000000000000e+00
1.793540136054421907e+02 0.000000000000000000e+00
1.796843537414966079e+02 0.000000000000000000e+00
1.799911111111111097e+02 0.000000000000000000e+00
1.803279818594104427e+02 0.000000000000000000e+00
1.806570521541950143e+02 0.000000000000000000e+00
1.809775963718821004e+02 0.000000000000000000e+00
1.812959637188208717e+02 0.000000000000000000e+00
1.816313832199546425e+02 0.000000000000000000e+00
1.819488435374149731e+02 0.000000000000000000e+00
1.822780952380952328e+02 0.000000000000000000e+00
1.825921088435374031e+02 0.000000000000000000e+00
1.829122448969999937e+02 1.000000000000000000e+00
1.832224489790000064e+02 1.000000000000000000e+00
1.835613605442176777e+02 0.000000000000000000e+00
1.838686621315192724e+02 0.000000000000000000e+00
1.841788662131519345e+02 0.000000000000000000e+00
1.844878004535147511e+02 0.000000000000000000e+00
1.847994557823129185e+02 0.000000000000000000e+00
1.851053061224489795e+02 0.000000000000000000e+00
1.854530612240000096e+02 0.000000000000000000e+00
1.857496598639455669e+02 0.000000000000000000e+00
1.860790929705215433e+02 0.000000000000000000e+00
1.864016326530612275e+02 0.000000000000000000e+00
1.867367346929999883e+02 1.000000000000000000e+00
1.870469387750000010e+02 1.000000000000000000e+00
1.873857142850000059e+02 1.000000000000000000e+00
1.877102040809999721e+02 1.000000000000000000e+00
1.880367346929999997e+02 1.000000000000000000e+00
1.883448979590000079e+02 1.000000000000000000e+00
1.886877551020000112e+02 1.000000000000000000e+00
1.890061224479999851e+02 1.000000000000000000e+00
1.893402267573696065e+02 0.000000000000000000e+00
1.896536961451247123e+02 0.000000000000000000e+00
1.899811337868480621e+02 0.000000000000000000e+00
1.903016780045351481e+02 0.000000000000000000e+00
1.906254875283446779e+02 0.000000000000000000e+00
1.909255328798186042e+02 0.000000000000000000e+00
1.912558730158730214e+02 0.000000000000000000e+00
1.915804081632653038e+02 0.000000000000000000e+00
1.919078458049886535e+02 0.000000000000000000e+00
1.922309297052154307e+02 0.000000000000000000e+00
1.925596371882086260e+02 0.000000000000000000e+00
1.928725623582766389e+02 0.000000000000000000e+00
1.932027210884353678e+02 0.000000000000000000e+00
1.935205442176870747e+02 0.000000000000000000e+00
1.938501587301587392e+02 0.000000000000000000e+00
1.941476643990929745e+02 0.000000000000000000e+00
1.944794557823129253e+02 0.000000000000000000e+00
1.948048979591836769e+02 0.000000000000000000e+00
1.951326530609999850e+02 1.000000000000000000e+00
1.954448979590000022e+02 1.000000000000000000e+00
1.957774149659863951e+02 0.000000000000000000e+00
1.961021315192743657e+02 0.000000000000000000e+00
1.964279365079365220e+02 0.000000000000000000e+00
1.967472108843537342e+02 0.000000000000000000e+00
1.970797278911564661e+02 0.000000000000000000e+00
1.973935600907029482e+02 0.000000000000000000e+00
1.977233560090703008e+02 0.000000000000000000e+00
1.980156009070294658e+02 0.000000000000000000e+00
1.983174603174603305e+02 0.000000000000000000e+00
1.986608616780045224e+02 0.000000000000000000e+00
1.989859410430838977e+02 0.000000000000000000e+00
1.993004988662131609e+02 0.000000000000000000e+00
1.996197732426303730e+02 0.000000000000000000e+00
1.999274376417233441e+02 0.000000000000000000e+00
2.002514285714285620e+02 0.000000000000000000e+00
2.005746938775510273e+02 0.000000000000000000e+00
2.008994104308389979e+02 0.000000000000000000e+00
2.012241269841269968e+02 0.000000000000000000e+00
2.015488435374149674e+02 0.000000000000000000e+00
2.018615873015872921e+02 0.000000000000000000e+00
2.021892063492063585e+02 0.000000000000000000e+00
2.025197278911564638e+02 0.000000000000000000e+00
2.028549659863945465e+02 0.000000000000000000e+00
2.031613605442177004e+02 0.000000000000000000e+00
2.034929705215419631e+02 0.000000000000000000e+00
2.038095238095237960e+02 0.000000000000000000e+00
2.041396825396825534e+02 0.000000000000000000e+00
2.044489795918367463e+02 0.000000000000000000e+00
2.047818594104308261e+02 0.000000000000000000e+00
2.050770068027210868e+02 0.000000000000000000e+00
2.054225850340135935e+02 0.000000000000000000e+00
2.057338775510204130e+02 0.000000000000000000e+00
2.060612244890000113e+02 1.000000000000000000e+00
2.063775510199999985e+02 1.000000000000000000e+00
2.067127437641723304e+02 0.000000000000000000e+00
2.070120634920635041e+02 0.000000000000000000e+00
2.073474829931972749e+02 0.000000000000000000e+00
2.076565986394557797e+02 0.000000000000000000e+00
2.079912925170067979e+02 0.000000000000000000e+00
2.083087528344671284e+02 0.000000000000000000e+00
2.086345578231292563e+02 0.000000000000000000e+00
2.089351473922902471e+02 0.000000000000000000e+00
2.092604081632653106e+02 0.000000000000000000e+00
2.095762358276643909e+02 0.000000000000000000e+00
2.098938775509999743e+02 1.000000000000000000e+00
2.102142857140000274e+02 1.000000000000000000e+00
2.105367346929999997e+02 1.000000000000000000e+00
2.108346938770000065e+02 1.000000000000000000e+00
2.111571428569999966e+02 1.000000000000000000e+00
2.114530612240000096e+02 1.000000000000000000e+00
2.117897959179999816e+02 1.000000000000000000e+00
2.121081632650000017e+02 1.000000000000000000e+00
2.124382766439909176e+02 0.000000000000000000e+00
2.127490249433106442e+02 0.000000000000000000e+00
2.130733786848072668e+02 0.000000000000000000e+00
2.133852154195011224e+02 0.000000000000000000e+00
2.137088435374149640e+02 0.000000000000000000e+00
2.140284807256235808e+02 0.000000000000000000e+00
2.143475736961451332e+02 0.000000000000000000e+00
2.146659410430839046e+02 0.000000000000000000e+00
2.149899319727891225e+02 0.000000000000000000e+00
2.152745578231292427e+02 0.000000000000000000e+00
2.155833106575963711e+02 0.000000000000000000e+00
2.158991383219954514e+02 0.000000000000000000e+00
2.162283900226757396e+02 0.000000000000000000e+00
2.165302494331065759e+02 0.000000000000000000e+00
2.168596825396825523e+02 0.000000000000000000e+00
2.171747845804988799e+02 0.000000000000000000e+00
2.175058503401360497e+02 0.000000000000000000e+00
2.178251247165532902e+02 0.000000000000000000e+00
2.181502040816326655e+02 0.000000000000000000e+00
2.184736507936507905e+02 0.000000000000000000e+00
2.187863945578231153e+02 0.000000000000000000e+00
2.191107482993197380e+02 0.000000000000000000e+00
2.194352834467120203e+02 0.000000000000000000e+00
2.197527437641723225e+02 0.000000000000000000e+00
2.200654875283446756e+02 0.000000000000000000e+00
2.203923809523809609e+02 0.000000000000000000e+00
2.207163718820861789e+02 0.000000000000000000e+00
2.210185941043083915e+02 0.000000000000000000e+00
2.213382312925170083e+02 0.000000000000000000e+00
2.216478911564625776e+02 0.000000000000000000e+00
2.219898412698412642e+02 0.000000000000000000e+00
2.223183673469387713e+02 0.000000000000000000e+00
2.226505215419501269e+02 0.000000000000000000e+00
2.229436734693877611e+02 0.000000000000000000e+00
2.232865306122448885e+02 0.000000000000000000e+00
2.235931065759637306e+02 0.000000000000000000e+00
2.239296145124716588e+02 0.000000000000000000e+00
2.242479818594104302e+02 0.000000000000000000e+00
2.245673469379999858e+02 1.000000000000000000e+00
2.248775510199999985e+02 1.000000000000000000e+00
2.252102040809999721e+02 1.000000000000000000e+00
2.255224489790000177e+02 1.000000000000000000e+00
2.258489795909999884e+02 1.000000000000000000e+00
2.261530612240000266e+02 1.000000000000000000e+00
2.264877551019999942e+02 1.000000000000000000e+00
2.267979591829999890e+02 1.000000000000000000e+00
2.271272562358276730e+02 0.000000000000000000e+00
2.274389115646258404e+02 0.000000000000000000e+00
2.277694331065759741e+02 0.000000000000000000e+00
2.280743764172335659e+02 0.000000000000000000e+00
2.284054421768707357e+02 0.000000000000000000e+00
2.287272562358276673e+02 0.000000000000000000e+00
2.290392743764172394e+02 0.000000000000000000e+00
2.293280725623582725e+02 0.000000000000000000e+00
2.296551020400000027e+02 1.000000000000000000e+00
2.299510204080000051e+02 1.000000000000000000e+00
2.303045804988662155e+02 0.000000000000000000e+00
2.305881179138322068e+02 0.000000000000000000e+00
2.308841723356009084e+02 0.000000000000000000e+00
2.311918367340000202e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
2.318332879818593995e+02 0.000000000000000000e+00
2.321552834467120192e+02 0.000000000000000000e+00
2.324682086167800321e+02 0.000000000000000000e+00
2.327943764172335648e+02 0.000000000000000000e+00
2.331169160997732490e+02 0.000000000000000000e+00
2.334497959183673572e+02 0.000000000000000000e+00
2.337480272108843451e+02 0.000000000000000000e+00
2.340714285709999842e+02 1.000000000000000000e+00
2.343755102040000224e+02 1.000000000000000000e+00
2.347163265300000035e+02 1.000000000000000000e+00
2.350265306120000162e+02 1.000000000000000000e+00
2.353578231292516989e+02 0.000000000000000000e+00
2.356498866213152041e+02 0.000000000000000000e+00
2.359778684807256184e+02 0.000000000000000000e+00
2.362877551020000055e+02 1.000000000000000000e+00
2.366040816320000033e+02 1.000000000000000000e+00
2.369061224479999908e+02 1.000000000000000000e+00
2.372387755100000106e+02 1.000000000000000000e+00
2.375367346929999997e+02 1.000000000000000000e+00
2.378734693870000001e+02 1.000000000000000000e+00
2.381897959179999873e+02 1.000000000000000000e+00
2.385163265299999864e+02 1.000000000000000000e+00
2.388265306119999991e+02 1.000000000000000000e+00
2.391590022675736975e+02 0.000000000000000000e+00
2.394519727891156435e+02 0.000000000000000000e+00
2.397971882086167739e+02 0.000000000000000000e+00
2.401061224489795904e+02 0.000000000000000000e+00
2.404367346930000053e+02 1.000000000000000000e+00
2.407346938770000122e+02 1.000000000000000000e+00
2.410734693870000172e+02 1.000000000000000000e+00
2.413918367340000088e+02 1.000000000000000000e+00
2.417102040809999721e+02 1.000000000000000000e+00
2.420265306120000162e+02 1.000000000000000000e+00
2.423489795909999884e+02 1.000000000000000000e+00
2.426489795909999714e+02 1.000000000000000000e+00
2.429792290249433222e+02 0.000000000000000000e+00
2.432939682539682451e+02 0.000000000000000000e+00
2.436272108843537296e+02 0.000000000000000000e+00
2.439334240362811670e+02 0.000000000000000000e+00
2.442614058956916097e+02 0.000000000000000000e+00
2.445619954648526004e+02 0.000000000000000000e+00
2.448910657596372005e+02 0.000000000000000000e+00
2.451912925170068149e+02 0.000000000000000000e+00
2.455185487528344765e+02 0.000000000000000000e+00
2.458323809523809587e+02 0.000000000000000000e+00
2.461315192743764158e+02 0.000000000000000000e+00
2.464491609977324345e+02 0.000000000000000000e+00
2.467773242630385369e+02 0.000000000000000000e+00
2.470844444444444434e+02 0.000000000000000000e+00
2.474120634920634814e+02 0.000000000000000000e+00
2.477333333333333201e+02 0.000000000000000000e+00
2.480571428571428498e+02 0.000000000000000000e+00
2.483617233560090654e+02 0.000000000000000000e+00
2.486737414965986375e+02 0.000000000000000000e+00
2.489912018140589680e+02 0.000000000000000000e+00
2.493286167800453654e+02 0.000000000000000000e+00
2.496212244897959067e+02 0.000000000000000000e+00
2.499326530609999963e+02 1.000000000000000000e+00
2.502530612240000210e+02 1.000000000000000000e+00
2.505612244890000113e+02 1.000000000000000000e+00
2.508734693870000001e+02 1.000000000000000000e+00
2.512078004535147500e+02 0.000000000000000000e+00
2.515163718820861618e+02 0.000000000000000000e+00
2.518443537414966045e+02 0.000000000000000000e+00
2.521601814058956847e+02 0.000000000000000000e+00
2.524805442176870827e+02 0.000000000000000000e+00
2.527860317460317390e+02 0.000000000000000000e+00
2.531172789115646253e+02 0.000000000000000000e+00
2.534450793650793514e+02 0.000000000000000000e+00
2.537667120181405949e+02 0.000000000000000000e+00
2.540794557823129196e+02 0.000000000000000000e+00
2.543985487528344720e+02 0.000000000000000000e+00
2.547004081632653083e+02 0.000000000000000000e+00
2.550336507936507928e+02 0.000000000000000000e+00
2.553382312925170083e+02 0.000000000000000000e+00
2.556743764172335602e+02 0.000000000000000000e+00
2.559767800453514610e+02 0.000000000000000000e+00
2.563058503401360326e+02 0.000000000000000000e+00
2.566073469387754926e+02 0.000000000000000000e+00
2.569387755100000277e+02 1.000000000000000000e+00
2.572612244890000284e+02 1.000000000000000000e+00
2.575836734690000185e+02 1.000000000000000000e+00
2.578755102040000224e+02 1.000000000000000000e+00
2.582115192743764283e+02 0.000000000000000000e+00
2.585222675736961264e+02 0.000000000000000000e+00
2.588513378684806980e+02 0.000000000000000000e+00
2.591560997732426586e+02 0.000000000000000000e+00
2.594853514739228899e+02 0.000000000000000000e+00
2.597839455782312825e+02 0.000000000000000000e+00
2.600654875283446472e+02 0.000000000000000000e+00
2.604101587301587415e+02 0.000000000000000000e+00
2.607330612244898020e+02 0.000000000000000000e+00
2.610507029478458207e+02 0.000000000000000000e+00
2.613670748299319939e+02 0.000000000000000000e+00
2.616731065759637431e+02 0.000000000000000000e+00
2.619885714285714471e+02 0.000000000000000000e+00
2.623027664399093055e+02 0.000000000000000000e+00
2.626200453514739479e+02 0.000000000000000000e+00
2.629487528344671432e+02 0.000000000000000000e+00
2.632651247165533164e+02 0.000000000000000000e+00
2.635762358276643909e+02 0.000000000000000000e+00
2.638918367340000373e+02 1.000000000000000000e+00
2.641938775509999573e+02 1.000000000000000000e+00
2.645326530609999622e+02 1.000000000000000000e+00
2.648346938770000065e+02 1.000000000000000000e+00
2.651551020399999743e+02 1.000000000000000000e+00
2.654612244890000170e+02 1.000000000000000000e+00
2.657853968253968446e+02 0.000000000000000000e+00
2.661048526077097449e+02 0.000000000000000000e+00
2.664237641723356091e+02 0.000000000000000000e+00
2.667131065759637067e+02 0.000000000000000000e+00
2.670447165532879694e+02 0.000000000000000000e+00
2.673456689342403365e+02 0.000000000000000000e+00
2.676551020399999743e+02 1.000000000000000000e+00
2.679673469379999915e+02 1.000000000000000000e+00
2.682862585034013705e+02 0.000000000000000000e+00
2.685955555555555634e+02 0.000000000000000000e+00
2.689135600907029584e+02 0.000000000000000000e+00
2.692048979591836542e+02 0.000000000000000000e+00
2.695299773242630295e+02 0.000000000000000000e+00
2.698340136054421805e+02 0.000000000000000000e+00
2.701536507936507974e+02 0.000000000000000000e+00
2.704533333333333189e+02 0.000000000000000000e+00
2.707891156462584945e+02 0.000000000000000000e+00
2.710935147392290219e+02 0.000000000000000000e+00
2.714082539682539732e+02 0.000000000000000000e+00
2.717219047619047387e+02 0.000000000000000000e+00
2.720265306119999877e+02 1.000000000000000000e+00
2.723142857139999933e+02 1.000000000000000000e+00
2.726163265299999807e+02 1.000000000000000000e+00
2.729040816319999863e+02 1.000000000000000000e+00
2.732317460317460132e+02 0.000000000000000000e+00
2.735285260770975242e+02 0.000000000000000000e+00
2.738610430839001992e+02 0.000000000000000000e+00
2.741396825396825534e+02 0.000000000000000000e+00
2.744575056689342318e+02 0.000000000000000000e+00
2.747517460317460518e+02 0.000000000000000000e+00
2.750786394557823087e+02 0.000000000000000000e+00
2.753834013605442124e+02 0.000000000000000000e+00
2.757017687074829837e+02 0.000000000000000000e+00
2.760036281179138200e+02 0.000000000000000000e+00
2.763183673460000023e+02 1.000000000000000000e+00
2.766102040810000062e+02 1.000000000000000000e+00
2.769349659863945590e+02 0.000000000000000000e+00
2.772420861678004371e+02 0.000000000000000000e+00
2.775613605442176777e+02 0.000000000000000000e+00
2.778751927437641598e+02 0.000000000000000000e+00
2.781857142850000173e+02 1.000000000000000000e+00
2.784857142849999718e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.794343764172335796e+02 0.000000000000000000e+00
2.797482086167800617e+02 0.000000000000000000e+00
2.800571428571428783e+02 0.000000000000000000e+00
2.803648072562358493e+02 0.000000000000000000e+00
2.806804535147392130e+02 0.000000000000000000e+00
2.809893877551020296e+02 0.000000000000000000e+00
2.813099319727891157e+02 0.000000000000000000e+00
2.816217687074829996e+02 0.000000000000000000e+00
2.819443083900226839e+02 0.000000000000000000e+00
2.822296598639455851e+02 0.000000000000000000e+00
2.825565532879818420e+02 0.000000000000000000e+00
2.828564172335600801e+02 0.000000000000000000e+00
2.831778684807256354e+02 0.000000000000000000e+00
2.834873469387754881e+02 0.000000000000000000e+00
2.838042630385487541e+02 0.000000000000000000e+00
2.841101133786847868e+02 0.000000000000000000e+00
2.844339229024943165e+02 0.000000000000000000e+00
2.847285260770975128e+02 0.000000000000000000e+00
2.850494331065759752e+02 0.000000000000000000e+00
2.853531065759636931e+02 0.000000000000000000e+00
2.856656689342403865e+02 0.000000000000000000e+00
2.859713378684807026e+02 0.000000000000000000e+00
2.862835374149659629e+02 0.000000000000000000e+00
2.865970068027210687e+02 0.000000000000000000e+00
2.869122448969999937e+02 1.000000000000000000e+00
2.872142857140000274e+02 1.000000000000000000e+00
2.875356009070295045e+02 0.000000000000000000e+00
2.878490702947845534e+02 0.000000000000000000e+00
2.881636281179138450e+02 0.000000000000000000e+00
2.884747392290249195e+02 0.000000000000000000e+00
2.887795011337868232e+02 0.000000000000000000e+00
2.890840816326530671e+02 0.000000000000000000e+00
2.894024489795918385e+02 0.000000000000000000e+00
2.897004988662131382e+02 0.000000000000000000e+00
2.900243083900226679e+02 0.000000000000000000e+00
2.903397732426303719e+02 0.000000000000000000e+00
2.906483446712018122e+02 0.000000000000000000e+00
2.909621768707482943e+02 0.000000000000000000e+00
2.912682086167800435e+02 0.000000000000000000e+00
2.915704308390022561e+02 0.000000000000000000e+00
2.918768253968253816e+02 0.000000000000000000e+00
2.921754195011337742e+02 0.000000000000000000e+00
2.925015873015872785e+02 0.000000000000000000e+00
2.927938321995465003e+02 0.000000000000000000e+00
2.931169160997732206e+02 0.000000000000000000e+00
2.934283900226757282e+02 0.000000000000000000e+00
2.937505668934240362e+02 0.000000000000000000e+00
2.940584126984127238e+02 0.000000000000000000e+00
2.943820408163265370e+02 0.000000000000000000e+00
2.946668480725623454e+02 0.000000000000000000e+00
2.949788662131519459e+02 0.000000000000000000e+00
2.952903401360543967e+02 0.000000000000000000e+00
2.956083446712017917e+02 0.000000000000000000e+00
2.959200000000000159e+02 0.000000000000000000e+00
2.962352834467120033e+02 0.000000000000000000e+00
2.965402267573696236e+02 0.000000000000000000e+00
2.968491609977324401e+02 0.000000000000000000e+00
2.971450340136054251e+02 0.000000000000000000e+00
2.974588662131519072e+02 0.000000000000000000e+00
2.977540136054421964e+02 0.000000000000000000e+00
2.980736507936508133e+02 0.000000000000000000e+00
2.983990929705215649e+02 0.000000000000000000e+00
2.987167346938775268e+02 0.000000000000000000e+00
2.990169614512471412e+02 0.000000000000000000e+00
2.993300680272108707e+02 0.000000000000000000e+00
2.996435374149659765e+02 0.000000000000000000e+00
2.999602721088435260e+02 0.000000000000000000e+00
3.002619501133787026e+02 0.000000000000000000e+00
3.005759637188208444e+02 0.000000000000000000e+00
3.008798185941043357e+02 0.000000000000000000e+00
3.011943764172335705e+02 0.000000000000000000e+00
3.015071201814059236e+02 0.000000000000000000e+00
3.018204081632653129e+02 0.000000000000000000e+00
3.021164625850340144e+02 0.000000000000000000e+00
3.024468027210884316e+02 0.000000000000000000e+00
3.027346938775510239e+02 0.000000000000000000e+00
3.030595918367346826e+02 0.000000000000000000e+00
3.033612698412698592e+02 0.000000000000000000e+00
3.036801814058956666e+02 0.000000000000000000e+00
3.039820408163265029e+02 0.000000000000000000e+00
3.042942403628117631e+02 0.000000000000000000e+00
3.045873922902494542e+02 0.000000000000000000e+00
3.049166439909296855e+02 0.000000000000000000e+00
3.052199546485260839e+02 0.000000000000000000e+00
3.055383219954648553e+02 0.000000000000000000e+00
3.058414512471655371e+02 0.000000000000000000e+00
3.061483900226757555e+02 0.000000000000000000e+00
3.064388208616779821e+02 0.000000000000000000e+00
3.067678911564626105e+02 0.000000000000000000e+00
3.070664852607710031e+02 0.000000000000000000e+00
3.073801360544217687e+02 0.000000000000000000e+00
3.076916099773242763e+02 0.000000000000000000e+00
3.080041723356009129e+02 0.000000000000000000e+00
3.083192743764172405e+02 0.000000000000000000e+00
3.086421768707483011e+02 0.000000000000000000e+00
3.089587301587301340e+02 0.000000000000000000e+00
3.092573242630385266e+02 0.000000000000000000e+00
3.095633560090702758e+02 0.000000000000000000e+00
3.098710204081632469e+02 0.000000000000000000e+00
3.101734240362811761e+02 0.000000000000000000e+00
3.104878004535147511e+02 0.000000000000000000e+00
3.107961904761904748e+02 0.000000000000000000e+00
3.111029478458049766e+02 0.000000000000000000e+00
3.114051700680271892e+02 0.000000000000000000e+00
3.117295238095238119e+02 0.000000000000000000e+00
3.120136054421768677e+02 0.000000000000000000e+00
3.123170975056689258e+02 0.000000000000000000e+00
3.126318367346938771e+02 0.000000000000000000e+00
3.129538321995464685e+02 0.000000000000000000e+00
3.132562358276643977e+02 0.000000000000000000e+00
3.135522902494330992e+02 0.000000000000000000e+00
3.138430839002267589e+02 0.000000000000000000e+00
3.141634467120181284e+02 0.000000000000000000e+00
3.144518820861678137e+02 0.000000000000000000e+00
3.147767800453514724e+02 0.000000000000000000e+00
3.150750113378684887e+02 0.000000000000000000e+00
3.153946485260771055e+02 0.000000000000000000e+00
3.157066666666666492e+02 0.000000000000000000e+00
3.160181405895691569e+02 0.000000000000000000e+00
3.163154648526077040e+02 0.000000000000000000e+00
3.166325623582766298e+02 0.000000000000000000e+00
3.169275283446712024e+02 0.000000000000000000e+00
3.172433560090702827e+02 0.000000000000000000e+00
3.175524716553288158e+02 0.000000000000000000e+00
3.178793650793650727e+02 0.000000000000000000e+00
3.181785034013605582e+02 0.000000000000000000e+00
3.184867120181405653e+02 0.000000000000000000e+00
3.187805895691610090e+02 0.000000000000000000e+00
3.190969614512471821e+02 0.000000000000000000e+00
3.193917460317460382e+02 0.000000000000000000e+00
3.197055782312925203e+02 0.000000000000000000e+00
3.200146938775509966e+02 0.000000000000000000e+00
3.203143764172335750e+02 0.000000000000000000e+00
3.206142403628118132e+02 0.000000000000000000e+00
3.209340589569160898e+02 0.000000000000000000e+00
3.212295691609977553e+02 0.000000000000000000e+00
3.215428571428571445e+02 0.000000000000000000e+00
3.218327437641723350e+02 0.000000000000000000e+00
3.221443990929705024e+02 0.000000000000000000e+00
3.224500680272108752e+02 0.000000000000000000e+00
3.227695238095238324e+02 0.000000000000000000e+00
3.230713832199546687e+02 0.000000000000000000e+00
3.233843083900226816e+02 0.000000000000000000e+00
3.236872562358276468e+02 0.000000000000000000e+00
3.239941950113378653e+02 0.000000000000000000e+00
3.242965986394557945e+02 0.000000000000000000e+00
3.246234920634920513e+02 0.000000000000000000e+00
3.249168253968254021e+02 0.000000000000000000e+00
3.252268480725623476e+02 0.000000000000000000e+00
3.255328798185940968e+02 0.000000000000000000e+00
3.258472562358276718e+02 0.000000000000000000e+00
3.261235374149659947e+02 0.000000000000000000e+00
3.264255782312924907e+02 0.000000000000000000e+00
3.267212698412698160e+02 0.000000000000000000e+00
3.270450793650793457e+02 0.000000000000000000e+00
3.273306122448979636e+02 0.000000000000000000e+00
3.276395464852607802e+02 0.000000000000000000e+00
3.279473922902494110e+02 0.000000000000000000e+00
3.282474376417233657e+02 0.000000000000000000e+00
3.285349659863945817e+02 0.000000000000000000e+00
3.288638548752834367e+02 0.000000000000000000e+00
3.291486621315193020e+02 0.000000000000000000e+00
3.294701133786848004e+02 0.000000000000000000e+00
3.297752380952380804e+02 0.000000000000000000e+00
3.300756462585034114e+02 0.000000000000000000e+00
3.303805895691609749e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
3.312845351473922619e+02 0.000000000000000000e+00
3.315814965986394327e+02 0.000000000000000000e+00
3.318893424036281203e+02 0.000000000000000000e+00
3.321690702947846034e+02 0.000000000000000000e+00
3.324778231292517034e+02 0.000000000000000000e+00
3.327744217687074979e+02 0.000000000000000000e+00
3.330940589569161148e+02 0.000000000000000000e+00
3.333785034013605468e+02 0.000000000000000000e+00
3.336986848072562566e+02 0.000000000000000000e+00
3.339811337868480905e+02 0.000000000000000000e+00
3.342976870748299234e+02 0.000000000000000000e+00
3.345853968253967992e+02 0.000000000000000000e+00
3.349006802721088434e+02 0.000000000000000000e+00
3.351941950113378539e+02 0.000000000000000000e+00
3.354982312925170049e+02 0.000000000000000000e+00
3.357971882086167739e+02 0.000000000000000000e+00
3.361142857142856997e+02 0.000000000000000000e+00
3.364050793650793594e+02 0.000000000000000000e+00
3.367147392290249286e+02 0.000000000000000000e+00
3.369964625850340099e+02 0.000000000000000000e+00
3.373159183673469670e+02 0.000000000000000000e+00
3.376105215419501064e+02 0.000000000000000000e+00
3.379287074829932180e+02 0.000000000000000000e+00
3.382336507936507815e+02 0.000000000000000000e+00
3.385500226757369546e+02 0.000000000000000000e+00
3.388431746031745888e+02 0.000000000000000000e+00
3.391620861678004530e+02 0.000000000000000000e+00
3.394581405895691546e+02 0.000000000000000000e+00
3.397841269841269991e+02 0.000000000000000000e+00
3.400879818594104336e+02 0.000000000000000000e+00
3.403827664399092896e+02 0.000000000000000000e+00
3.406998639455782154e+02 0.000000000000000000e+00
3.410060770975056812e+02 0.000000000000000000e+00
3.412936054421768972e+02 0.000000000000000000e+00
3.416181405895691796e+02 0.000000000000000000e+00
3.419200000000000159e+02 0.000000000000000000e+00
3.422231292517006978e+02 0.000000000000000000e+00
3.425228117913832193e+02 0.000000000000000000e+00
3.428424489795918362e+02 0.000000000000000000e+00
3.431292517006802996e+02 0.000000000000000000e+00
3.434439909297051940e+02 0.000000000000000000e+00
3.437427664399093032e+02 0.000000000000000000e+00
3.440504308390022743e+02 0.000000000000000000e+00
3.443412244897959340e+02 0.000000000000000000e+00
3.446519727891156322e+02 0.000000000000000000e+00
3.449449433106576066e+02 0.000000000000000000e+00
3.452553287981859285e+02 0.000000000000000000e+00
3.455537414965986613e+02 0.000000000000000000e+00
3.458644897959183595e+02 0.000000000000000000e+00
3.461567346938775245e+02 0.000000000000000000e+00
3.464660317460317742e+02 0.000000000000000000e+00
3.467537414965986500e+02 0.000000000000000000e+00
3.470791836734694016e+02 0.000000000000000000e+00
3.473688888888888755e+02 0.000000000000000000e+00
3.476591383219954423e+02 0.000000000000000000e+00
3.479704308390022902e+02 0.000000000000000000e+00
3.482719274376417502e+02 0.000000000000000000e+00
3.485705215419500860e+02 0.000000000000000000e+00
3.488872562358276923e+02 0.000000000000000000e+00
3.491871201814058736e+02 0.000000000000000000e+00
3.494764625850340281e+02 0.000000000000000000e+00
3.497703401360544149e+02 0.000000000000000000e+00
3.500732879818594370e+02 0.000000000000000000e+00
3.503591836734693743e+02 0.000000000000000000e+00
3.506590476190476124e+02 0.000000000000000000e+00
3.509674376417233361e+02 0.000000000000000000e+00
3.513019501133786662e+02 0.000000000000000000e+00
3.516152380952381122e+02 0.000000000000000000e+00
3.519306122440000308e+02 1.000000000000000000e+00
3.522489795909999657e+02 1.000000000000000000e+00
3.525587301587301567e+02 0.000000000000000000e+00
3.528596825396825238e+02 0.000000000000000000e+00
3.531882086167800594e+02 0.000000000000000000e+00
3.534926077097505868e+02 0.000000000000000000e+00
3.537986394557823360e+02 0.000000000000000000e+00
3.541026757369614302e+02 0.000000000000000000e+00
3.544059863945578286e+02 0.000000000000000000e+00
3.546971428571428646e+02 0.000000000000000000e+00
3.550131519274376615e+02 0.000000000000000000e+00
3.553008616780045372e+02 0.000000000000000000e+00
3.556203174603174375e+02 0.000000000000000000e+00
3.559180045351474178e+02 0.000000000000000000e+00
3.562338321995464980e+02 0.000000000000000000e+00
3.565309750566893285e+02 0.000000000000000000e+00
3.568453514739229036e+02 0.000000000000000000e+00
3.571571882086167875e+02 0.000000000000000000e+00
3.574606802721088457e+02 0.000000000000000000e+00
3.577725170068027296e+02 0.000000000000000000e+00
3.580899773242630317e+02 0.000000000000000000e+00
3.584061678004534883e+02 0.000000000000000000e+00
3.587174603174603362e+02 0.000000000000000000e+00
3.590026303854875209e+02 0.000000000000000000e+00
3.593199092970521633e+02 0.000000000000000000e+00
3.596058049886621575e+02 0.000000000000000000e+00
3.599163265299999921e+02 1.000000000000000000e+00
3.602142857140000274e+02 1.000000000000000000e+00
3.605213605442177141e+02 0.000000000000000000e+00
3.608154195011337606e+02 0.000000000000000000e+00
3.611350566893423775e+02 0.000000000000000000e+00
3.614425396825396888e+02 0.000000000000000000e+00
3.617599999999999909e+02 0.000000000000000000e+00
3.620680272108843383e+02 0.000000000000000000e+00
3.623820408163265370e+02 0.000000000000000000e+00
3.626962358276643954e+02 0.000000000000000000e+00
3.630117006802720994e+02 0.000000000000000000e+00
3.633108390022675849e+02 0.000000000000000000e+00
3.636304761904762017e+02 0.000000000000000000e+00
3.639111111111110972e+02 0.000000000000000000e+00
3.642185941043084085e+02 0.000000000000000000e+00
3.645039455782313098e+02 0.000000000000000000e+00
3.648076190476190277e+02 0.000000000000000000e+00
3.651000453514739092e+02 0.000000000000000000e+00
3.654107936507936643e+02 0.000000000000000000e+00
3.657135600907029698e+02 0.000000000000000000e+00
3.660331972789115866e+02 0.000000000000000000e+00
3.663305215419501337e+02 0.000000000000000000e+00
3.666514285714285961e+02 0.000000000000000000e+00
3.669563718820861595e+02 0.000000000000000000e+00
3.672673015873015743e+02 0.000000000000000000e+00
3.675818594104308659e+02 0.000000000000000000e+00
3.678962358276643840e+02 0.000000000000000000e+00
3.681901133786848277e+02 0.000000000000000000e+00
3.685028571428571240e+02 0.000000000000000000e+00
3.688070748299319916e+02 0.000000000000000000e+00
3.691265306122448919e+02 0.000000000000000000e+00
3.694189569160997735e+02 0.000000000000000000e+00
3.697309750566893172e+02 0.000000000000000000e+00
3.700132426303854913e+02 0.000000000000000000e+00
3.703477551020408214e+02 0.000000000000000000e+00
3.706372789115646356e+02 0.000000000000000000e+00
3.709529251700679993e+02 0.000000000000000000e+00
3.712622222222222490e+02 0.000000000000000000e+00
3.715673469380000142e+02 1.000000000000000000e+00
3.718693877549999911e+02 1.000000000000000000e+00
3.721968253968253748e+02 0.000000000000000000e+00
3.724790929705215490e+02 0.000000000000000000e+00
3.728072562358276514e+02 0.000000000000000000e+00
3.731087528344671114e+02 0.000000000000000000e+00
3.734321995464852648e+02 0.000000000000000000e+00
3.737153741496598514e+02 0.000000000000000000e+00
3.740331972789115866e+02 0.000000000000000000e+00
3.743100226757369455e+02 0.000000000000000000e+00
3.746390929705215171e+02 0.000000000000000000e+00
3.749180952380952476e+02 0.000000000000000000e+00
3.752390022675737100e+02 0.000000000000000000e+00
3.755395918367347008e+02 0.000000000000000000e+00
3.758517913832199611e+02 0.000000000000000000e+00
3.761465759637188171e+02 0.000000000000000000e+00
3.764691156462585013e+02 0.000000000000000000e+00
3.767671655328798010e+02 0.000000000000000000e+00
3.770766439909297105e+02 0.000000000000000000e+00
3.773654421768707721e+02 0.000000000000000000e+00
3.776867120181406108e+02 0.000000000000000000e+00
3.779753287981859557e+02 0.000000000000000000e+00
3.783000453514738979e+02 0.000000000000000000e+00
3.786109750566893695e+02 0.000000000000000000e+00
3.789155555555555566e+02 0.000000000000000000e+00
3.792107029478457889e+02 0.000000000000000000e+00
3.795341496598639424e+02 0.000000000000000000e+00
3.798332879818594279e+02 0.000000000000000000e+00
3.801531065759637045e+02 0.000000000000000000e+00
3.804553287981859171e+02 0.000000000000000000e+00
3.807619047619047592e+02 0.000000000000000000e+00
3.810735600907029266e+02 0.000000000000000000e+00
3.813803174603174853e+02 0.000000000000000000e+00
3.816789115646258779e+02 0.000000000000000000e+00
3.819891156462584831e+02 0.000000000000000000e+00
3.822813605442177050e+02 0.000000000000000000e+00
3.825984580498866308e+02 0.000000000000000000e+00
3.828905215419501360e+02 0.000000000000000000e+00
3.831938321995464776e+02 0.000000000000000000e+00
3.835011337868480723e+02 0.000000000000000000e+00
3.838247619047618855e+02 0.000000000000000000e+00
3.841048526077097449e+02 0.000000000000000000e+00
3.844301133786847799e+02 0.000000000000000000e+00
3.847190929705215581e+02 0.000000000000000000e+00
3.850243990929704978e+02 0.000000000000000000e+00
3.853184580498866012e+02 0.000000000000000000e+00
3.856201360544217778e+02 0.000000000000000000e+00
3.859299773242630636e+02 0.000000000000000000e+00
3.862389115646258233e+02 0.000000000000000000e+00
3.865565532879818420e+02 0.000000000000000000e+00
3.868658503401360349e+02 0.000000000000000000e+00
3.871602721088435146e+02 0.000000000000000000e+00
3.874734693869999660e+02 1.000000000000000000e+00
3.877673469380000029e+02 1.000000000000000000e+00
3.880805442176870770e+02 0.000000000000000000e+00
3.883825850340136299e+02 0.000000000000000000e+00
3.886975056689342409e+02 0.000000000000000000e+00
3.890013605442176754e+02 0.000000000000000000e+00
3.893171882086167557e+02 0.000000000000000000e+00
3.896195918367346849e+02 0.000000000000000000e+00
3.899328798185941309e+02 0.000000000000000000e+00
3.902267573696145178e+02 0.000000000000000000e+00
3.905405895691609999e+02 0.000000000000000000e+00
3.908337414965986341e+02 0.000000000000000000e+00
3.911428571428571672e+02 0.000000000000000000e+00
3.914452607709750396e+02 0.000000000000000000e+00
3.917451247165532777e+02 0.000000000000000000e+00
3.920511564625850269e+02 0.000000000000000000e+00
3.923566439909296832e+02 0.000000000000000000e+00
3.926614058956915869e+02 0.000000000000000000e+00
3.929694331065759911e+02 0.000000000000000000e+00
3.932807256235827822e+02 0.000000000000000000e+00
3.936014512471655280e+02 0.000000000000000000e+00
3.939121995464852830e+02 0.000000000000000000e+00
3.942231292517006978e+02 0.000000000000000000e+00
3.945202721088435283e+02 0.000000000000000000e+00
3.948388208616780162e+02 0.000000000000000000e+00
3.951238095238095411e+02 0.000000000000000000e+00
3.954253061224490011e+02 0.000000000000000000e+00
3.957349659863945703e+02 0.000000000000000000e+00
3.960565986394557854e+02 0.000000000000000000e+00
3.963555555555555543e+02 0.000000000000000000e+00
3.966630385487528088e+02 0.000000000000000000e+00
3.969520181405895869e+02 0.000000000000000000e+00
3.972665759637188216e+02 0.000000000000000000e+00
3.975575510204081411e+02 0.000000000000000000e+00
3.978770068027210982e+02 0.000000000000000000e+00
3.981835827664398835e+02 0.000000000000000000e+00
3.985166439909297083e+02 0.000000000000000000e+00
3.988110657596371880e+02 0.000000000000000000e+00
3.991308843537415214e+02 0.000000000000000000e+00
3.994133333333333553e+02 0.000000000000000000e+00
3.997228117913832079e+02 0.000000000000000000e+00
4.000221315192743532e+02 0.000000000000000000e+00
4.003348752834467064e+02 0.000000000000000000e+00
4.006412698412698319e+02 0.000000000000000000e+00
4.009650793650793617e+02 0.000000000000000000e+00
4.012754648526076835e+02 0.000000000000000000e+00
4.015833106575963711e+02 0.000000000000000000e+00
4.018808163265306348e+02 0.000000000000000000e+00
4.021962811791383388e+02 0.000000000000000000e+00
4.024896145124716327e+02 0.000000000000000000e+00
4.028063492063491822e+02 0.000000000000000000e+00
4.031160090702948082e+02 0.000000000000000000e+00
4.034227664399093101e+02 0.000000000000000000e+00
4.037242630385487701e+02 0.000000000000000000e+00
4.040397278911564740e+02 0.000000000000000000e+00
4.043352380952380827e+02 0.000000000000000000e+00
4.046429024943310537e+02 0.000000000000000000e+00
4.049489342403628029e+02 0.000000000000000000e+00
4.052651247165533164e+02 0.000000000000000000e+00
4.055506575963718774e+02 0.000000000000000000e+00
4.058637641723356069e+02 0.000000000000000000e+00
4.061826757369614711e+02 0.000000000000000000e+00
4.064878004535147511e+02 0.000000000000000000e+00
4.068001814058956711e+02 0.000000000000000000e+00
4.071180045351474064e+02 0.000000000000000000e+00
4.074068027210884111e+02 0.000000000000000000e+00
4.077344217687074774e+02 0.000000000000000000e+00
4.080185034013605332e+02 0.000000000000000000e+00
4.083328798185941082e+02 0.000000000000000000e+00
4.086327437641723463e+02 0.000000000000000000e+00
4.089465759637188285e+02 0.000000000000000000e+00
4.092424489795918134e+02 0.000000000000000000e+00
4.095450340136054592e+02 0.000000000000000000e+00
4.098481632653061411e+02 0.000000000000000000e+00
4.101621768707482829e+02 0.000000000000000000e+00
4.104723809523809450e+02 0.000000000000000000e+00
4.107941950113378766e+02 0.000000000000000000e+00
4.110951473922902437e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
4.119936507936507724e+02 0.000000000000000000e+00
4.122902494331065668e+02 0.000000000000000000e+00
4.126147845804988492e+02 0.000000000000000000e+00
4.129019501133786889e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
4.135143764172335636e+02 0.000000000000000000e+00
4.138118820861678273e+02 0.000000000000000000e+00
4.141010430839002083e+02 0.000000000000000000e+00
4.144194104308389797e+02 0.000000000000000000e+00
4.147103854875283560e+02 0.000000000000000000e+00
4.150309297052154420e+02 0.000000000000000000e+00
4.153244444444444525e+02 0.000000000000000000e+00
4.156355555555555839e+02 0.000000000000000000e+00
4.159332426303855073e+02 0.000000000000000000e+00
4.162418140589568907e+02 0.000000000000000000e+00
4.165304308390022925e+02 0.000000000000000000e+00
4.168565986394557967e+02 0.000000000000000000e+00
4.171646258503401441e+02 0.000000000000000000e+00
4.174817233560090699e+02 0.000000000000000000e+00
4.177832199546485299e+02 0.000000000000000000e+00
4.180939682539682281e+02 0.000000000000000000e+00
4.183967346938775336e+02 0.000000000000000000e+00
4.187194557823129344e+02 0.000000000000000000e+00
4.190068027210884338e+02 0.000000000000000000e+00
4.193108390022675849e+02 0.000000000000000000e+00
4.196146938775510193e+02 0.000000000000000000e+00
4.199138321995465049e+02 0.000000000000000000e+00
4.202107936507936756e+02 0.000000000000000000e+00
4.205117460317460427e+02 0.000000000000000000e+00
4.208085260770974969e+02 0.000000000000000000e+00
4.211334240362811556e+02 0.000000000000000000e+00
4.214238548752834390e+02 0.000000000000000000e+00
4.217318820861677864e+02 0.000000000000000000e+00
4.220362811791383137e+02 0.000000000000000000e+00
4.223479365079364811e+02 0.000000000000000000e+00
4.226501587301587506e+02 0.000000000000000000e+00
4.229587301587301340e+02 0.000000000000000000e+00
4.232422675736961537e+02 0.000000000000000000e+00
4.235582766439909506e+02 0.000000000000000000e+00
4.238479818594104245e+02 0.000000000000000000e+00
4.241590929705215558e+02 0.000000000000000000e+00
4.244444444444444571e+02 0.000000000000000000e+00
4.247332426303854618e+02 0.000000000000000000e+00
4.250374603174603294e+02 0.000000000000000000e+00
4.253369614512471912e+02 0.000000000000000000e+00
4.256419047619047547e+02 0.000000000000000000e+00
4.259559183673469533e+02 0.000000000000000000e+00
4.262510657596371857e+02 0.000000000000000000e+00
4.265551020408163367e+02 0.000000000000000000e+00
4.268536961451247294e+02 0.000000000000000000e+00
4.271802267573696099e+02 0.000000000000000000e+00
4.274646712018140420e+02 0.000000000000000000e+00
4.277723356009070130e+02 0.000000000000000000e+00
4.280809070294784533e+02 0.000000000000000000e+00
4.283877551019999714e+02 1.000000000000000000e+00
4.286857142850000173e+02 1.000000000000000000e+00
4.289926530612244733e+02 0.000000000000000000e+00
4.292883446712017985e+02 0.000000000000000000e+00
4.295994557823129298e+02 0.000000000000000000e+00
4.298931519274376569e+02 0.000000000000000000e+00
4.302048072562358243e+02 0.000000000000000000e+00
4.305106575963718569e+02 0.000000000000000000e+00
4.308203174603174830e+02 0.000000000000000000e+00
4.311161904761904680e+02 0.000000000000000000e+00
4.314238548752834390e+02 0.000000000000000000e+00
4.317121088435374077e+02 0.000000000000000000e+00
4.320201360544217550e+02 0.000000000000000000e+00
4.323131065759637295e+02 0.000000000000000000e+00
4.326278458049886808e+02 0.000000000000000000e+00
4.329268027210884497e+02 0.000000000000000000e+00
4.332453514739228808e+02 0.000000000000000000e+00
4.335263492063492095e+02 0.000000000000000000e+00
4.338347392290249331e+02 0.000000000000000000e+00
4.341246258503401236e+02 0.000000000000000000e+00
4.344313832199546255e+02 0.000000000000000000e+00
4.347183673469387486e+02 0.000000000000000000e+00
4.350245804988662144e+02 0.000000000000000000e+00
4.353075736961451412e+02 0.000000000000000000e+00
4.356136054421768904e+02 0.000000000000000000e+00
4.359034920634920809e+02 0.000000000000000000e+00
4.362306122440000422e+02 1.000000000000000000e+00
4.364986848072562111e+02 0.000000000000000000e+00
4.368058049886621461e+02 0.000000000000000000e+00
4.370771882086168034e+02 0.000000000000000000e+00
4.373975510204081729e+02 0.000000000000000000e+00
4.376758276643990939e+02 0.000000000000000000e+00
4.379804081632652810e+02 0.000000000000000000e+00
4.382594104308390115e+02 0.000000000000000000e+00
4.385634467120181625e+02 0.000000000000000000e+00
4.388567800453514565e+02 0.000000000000000000e+00
4.391697052154195262e+02 0.000000000000000000e+00
4.394536054421768654e+02 0.000000000000000000e+00
4.397783219954648644e+02 0.000000000000000000e+00
4.400769160997732570e+02 0.000000000000000000e+00
4.403990929705215649e+02 0.000000000000000000e+00
4.406927891156462351e+02 0.000000000000000000e+00
4.410213151927437707e+02 0.000000000000000000e+00
4.413077551020408009e+02 0.000000000000000000e+00
4.416192290249433086e+02 0.000000000000000000e+00
4.419156462585033864e+02 0.000000000000000000e+00
4.422267573696145178e+02 0.000000000000000000e+00
4.425304308390022925e+02 0.000000000000000000e+00
4.428546031746031986e+02 0.000000000000000000e+00
4.430918367340000259e+02 1.000000000000000000e+00
4.434367346930000053e+02 1.000000000000000000e+00
4.437387755099999822e+02 1.000000000000000000e+00
4.440244897950000222e+02 1.000000000000000000e+00
4.443408163259999810e+02 1.000000000000000000e+00
4.446387755100000163e+02 1.000000000000000000e+00
4.449387755100000277e+02 1.000000000000000000e+00
4.452489795909999657e+02 1.000000000000000000e+00
4.455489795909999771e+02 1.000000000000000000e+00
4.458693877549999911e+02 1.000000000000000000e+00
4.461530612239999982e+02 1.000000000000000000e+00
4.464580498866213247e+02 0.000000000000000000e+00
4.467517460317460518e+02 0.000000000000000000e+00
4.470514285714285734e+02 0.000000000000000000e+00
4.473451247165533005e+02 0.000000000000000000e+00
4.476669387755102321e+02 0.000000000000000000e+00
4.479497505668934423e+02 0.000000000000000000e+00
4.482624943310657386e+02 0.000000000000000000e+00
4.485594557823129094e+02 0.000000000000000000e+00
4.488711111111111336e+02 0.000000000000000000e+00
4.491687981859410570e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
4.497540136054421964e+02 0.000000000000000000e+00
4.500665759637188330e+02 0.000000000000000000e+00
4.503733333333333348e+02 0.000000000000000000e+00
4.506693877550000025e+02 1.000000000000000000e+00
4.509653061219999586e+02 1.000000000000000000e+00
4.512848979591836951e+02 0.000000000000000000e+00
4.515825850340136185e+02 0.000000000000000000e+00
4.518853514739229240e+02 0.000000000000000000e+00
4.521846712018140693e+02 0.000000000000000000e+00
4.524865306122449056e+02 0.000000000000000000e+00
4.527816780045351379e+02 0.000000000000000000e+00
4.530889795918367327e+02 0.000000000000000000e+00
4.533821315192743668e+02 0.000000000000000000e+00
4.536948752834467200e+02 0.000000000000000000e+00
4.539972789115646492e+02 0.000000000000000000e+00
4.543091156462584763e+02 0.000000000000000000e+00
4.545937414965986250e+02 0.000000000000000000e+00
4.549204535147392221e+02 0.000000000000000000e+00
4.552059863945578400e+02 0.000000000000000000e+00
4.555299773242630295e+02 0.000000000000000000e+00
4.558233106575963802e+02 0.000000000000000000e+00
4.561393197278911771e+02 0.000000000000000000e+00
4.564397278911564513e+02 0.000000000000000000e+00
4.567619047619047592e+02 0.000000000000000000e+00
4.570325623582766639e+02 0.000000000000000000e+00
4.573416780045351402e+02 0.000000000000000000e+00
4.576411791383220020e+02 0.000000000000000000e+00
4.579472108843537512e+02 0.000000000000000000e+00
4.582401814058956688e+02 0.000000000000000000e+00
4.585405895691609999e+02 0.000000000000000000e+00
4.588480725623582543e+02 0.000000000000000000e+00
4.591555555555555657e+02 0.000000000000000000e+00
4.594452607709750396e+02 0.000000000000000000e+00
4.597632653061224346e+02 0.000000000000000000e+00
4.600678458049886785e+02 0.000000000000000000e+00
4.603689795918367622e+02 0.000000000000000000e+00
4.606577777777777669e+02 0.000000000000000000e+00
4.609726984126984348e+02 0.000000000000000000e+00
4.612584126984127124e+02 0.000000000000000000e+00
4.615617233560090540e+02 0.000000000000000000e+00
4.618641269841269832e+02 0.000000000000000000e+00
4.621661678004535361e+02 0.000000000000000000e+00
4.624613151927437684e+02 0.000000000000000000e+00
4.627729705215419358e+02 0.000000000000000000e+00
4.630463492063491913e+02 0.000000000000000000e+00
4.633817687074829905e+02 0.000000000000000000e+00
4.636647619047619173e+02 0.000000000000000000e+00
4.639914739229025145e+02 0.000000000000000000e+00
4.642659410430838989e+02 0.000000000000000000e+00
4.645824943310657318e+02 0.000000000000000000e+00
4.648546031746031986e+02 0.000000000000000000e+00
4.651658956916099896e+02 0.000000000000000000e+00
4.654581405895691546e+02 0.000000000000000000e+00
4.657634467120181512e+02 0.000000000000000000e+00
4.660567800453515019e+02 0.000000000000000000e+00
4.663724263038548656e+02 0.000000000000000000e+00
4.666552380952380759e+02 0.000000000000000000e+00
4.669641723356008924e+02 0.000000000000000000e+00
4.672409977324263082e+02 0.000000000000000000e+00
4.675426757369614279e+02 0.000000000000000000e+00
4.678260317460317310e+02 0.000000000000000000e+00
4.681405895691610226e+02 0.000000000000000000e+00
4.684159637188208762e+02 0.000000000000000000e+00
4.687210884353741562e+02 0.000000000000000000e+00
4.690049886621314954e+02 0.000000000000000000e+00
4.693090249433106464e+02 0.000000000000000000e+00
4.695894784580498822e+02 0.000000000000000000e+00
4.698982312925169822e+02 0.000000000000000000e+00
4.701754195011337742e+02 0.000000000000000000e+00
4.704872562358276582e+02 0.000000000000000000e+00
4.707711564625850542e+02 0.000000000000000000e+00
4.710898866213152019e+02 0.000000000000000000e+00
4.713808616780045213e+02 0.000000000000000000e+00
4.716841723356009197e+02 0.000000000000000000e+00
4.719608163265306189e+02 0.000000000000000000e+00
4.722692063492063426e+02 0.000000000000000000e+00
4.725500226757369546e+02 0.000000000000000000e+00
4.728624036281179315e+02 0.000000000000000000e+00
4.731297959183673356e+02 0.000000000000000000e+00
4.734447165532880035e+02 0.000000000000000000e+00
4.737257142857142753e+02 0.000000000000000000e+00
4.740386394557822882e+02 0.000000000000000000e+00
4.743138321995464821e+02 0.000000000000000000e+00
4.746231292517006750e+02 0.000000000000000000e+00
4.749010430839002197e+02 0.000000000000000000e+00
4.752237641723356205e+02 0.000000000000000000e+00
4.755141950113378471e+02 0.000000000000000000e+00
4.758218594104308181e+02 0.000000000000000000e+00
4.760957823129251665e+02 0.000000000000000000e+00
4.764197732426304128e+02 0.000000000000000000e+00
4.767045804988662212e+02 0.000000000000000000e+00
4.769973696145124791e+02 0.000000000000000000e+00
4.772910657596372062e+02 0.000000000000000000e+00
4.776088888888888846e+02 0.000000000000000000e+00
4.779036734693877406e+02 0.000000000000000000e+00
4.781977324263038440e+02 0.000000000000000000e+00
4.784821768707482761e+02 0.000000000000000000e+00
4.787805895691610090e+02 0.000000000000000000e+00
4.790699319727891066e+02 0.000000000000000000e+00
4.793710657596371902e+02 0.000000000000000000e+00
4.796400907029478731e+02 0.000000000000000000e+00
4.799475736961451275e+02 0.000000000000000000e+00
4.802234920634920741e+02 0.000000000000000000e+00
4.805347845804988651e+02 0.000000000000000000e+00
4.808139682539682553e+02 0.000000000000000000e+00
4.811261678004535156e+02 0.000000000000000000e+00
4.813783219954648303e+02 0.000000000000000000e+00
4.816937868480725342e+02 0.000000000000000000e+00
4.819833106575963484e+02 0.000000000000000000e+00
4.822976870748299234e+02 0.000000000000000000e+00
4.825866666666666447e+02 0.000000000000000000e+00
4.828943310657596157e+02 0.000000000000000000e+00
4.831510204080000221e+02 1.000000000000000000e+00
4.834530612240000096e+02 1.000000000000000000e+00
4.837180952380952590e+02 0.000000000000000000e+00
4.840391836734693811e+02 0.000000000000000000e+00
4.843219954648525913e+02 0.000000000000000000e+00
4.846354648526076971e+02 0.000000000000000000e+00
4.849273469387754858e+02 0.000000000000000000e+00
4.852195918367347076e+02 0.000000000000000000e+00
4.855089342403628052e+02 0.000000000000000000e+00
4.858113378684807344e+02 0.000000000000000000e+00
4.861115646258503489e+02 0.000000000000000000e+00
4.864081632649999847e+02 1.000000000000000000e+00
4.866931519274376683e+02 0.000000000000000000e+00
4.869975510204081388e+02 0.000000000000000000e+00
4.872830839002267567e+02 0.000000000000000000e+00
4.875954648526077335e+02 0.000000000000000000e+00
4.878858956916099601e+02 0.000000000000000000e+00
4.881828571428571308e+02 0.000000000000000000e+00
4.884689342403627847e+02 0.000000000000000000e+00
4.887731519274376524e+02 0.000000000000000000e+00
4.890586848072562134e+02 0.000000000000000000e+00
4.893670748299319939e+02 0.000000000000000000e+00
4.896551473922902460e+02 0.000000000000000000e+00
4.899669841269841299e+02 0.000000000000000000e+00
4.902479818594104586e+02 0.000000000000000000e+00
4.905730612244897770e+02 0.000000000000000000e+00
4.908440816326530580e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
4.914321995464852648e+02 0.000000000000000000e+00
4.917449433106576180e+02 0.000000000000000000e+00
4.920281179138322045e+02 0.000000000000000000e+00
4.923316099773242627e+02 0.000000000000000000e+00
4.926169614512471640e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
4.950216780045351470e+02 0.000000000000000000e+00
4.953375056689342273e+02 0.000000000000000000e+00
4.956282993197278870e+02 0.000000000000000000e+00
4.959223582766439904e+02 0.000000000000000000e+00
4.962185941043084085e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
4.968040816319999635e+02 1.000000000000000000e+00
4.971183673459999568e+02 1.000000000000000000e+00
4.974020408160000102e+02 1.000000000000000000e+00
4.977183673459999795e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
4.985924716553287794e+02 0.000000000000000000e+00
4.989090249433106692e+02 0.000000000000000000e+00
4.991945578231292302e+02 0.000000000000000000e+00
4.994973242630385357e+02 0.000000000000000000e+00
4.997834013605441896e+02 0.000000000000000000e+00
5.001059410430838739e+02 0.000000000000000000e+00
5.003816780045351607e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
5.021578231292517103e+02 0.000000000000000000e+00
5.024326530612244710e+02 0.000000000000000000e+00
5.027408616780045350e+02 0.000000000000000000e+00
5.030367346930000281e+02 1.000000000000000000e+00
5.033224489790000007e+02 1.000000000000000000e+00
5.036326530609999850e+02 1.000000000000000000e+00
5.039147392290249172e+02 0.000000000000000000e+00
5.042205895691610067e+02 0.000000000000000000e+00
5.044966893424036130e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
5.050882539682539800e+02 0.000000000000000000e+00
5.053904761904761926e+02 0.000000000000000000e+00
5.056780045351474087e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
5.074461678004535088e+02 0.000000000000000000e+00
5.077543764172335727e+02 0.000000000000000000e+00
5.080386394557822882e+02 0.000000000000000000e+00
5.083319727891156390e+02 0.000000000000000000e+00
5.086238548752834276e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
5.091985487528344834e+02 0.000000000000000000e+00
5.095120181405895892e+02 0.000000000000000000e+00
5.097810430839002152e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
5.103702494331065509e+02 0.000000000000000000e+00
5.106748299319727948e+02 0.000000000000000000e+00
5.109676190476190527e+02 0.000000000000000000e+00
5.112843537414966022e+02 0.000000000000000000e+00
5.115680725623582816e+02 0.000000000000000000e+00
5.118760997732426290e+02 0.000000000000000000e+00
5.121775510200000099e+02 0.000000000000000000e+00
5.124867120181405653e+02 0.000000000000000000e+00
5.127736961451247453e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
5.133716099773242831e+02 0.000000000000000000e+00
5.136716553287982379e+02 0.000000000000000000e+00
5.139653514739228513e+02 0.000000000000000000e+00
5.142926077097505413e+02 0.000000000000000000e+00
5.145757823129251847e+02 0.000000000000000000e+00
5.148908843537415123e+02 0.000000000000000000e+00
5.151729705215419699e+02 0.000000000000000000e+00
5.154775510204082138e+02 0.000000000000000000e+00
5.157603628117914241e+02 0.000000000000000000e+00
5.160493424036280885e+02 0.000000000000000000e+00
5.163239909297052463e+02 0.000000000000000000e+00
5.166213151927437366e+02 0.000000000000000000e+00
5.169170068027210618e+02 0.000000000000000000e+00
5.172181405895692023e+02 0.000000000000000000e+00
5.175031292517006705e+02 0.000000000000000000e+00
5.178242176870747926e+02 0.000000000000000000e+00
5.180968707482993523e+02 0.000000000000000000e+00
5.184128798185940923e+02 0.000000000000000000e+00
5.186982312925169936e+02 0.000000000000000000e+00
5.190082539682539391e+02 0.000000000000000000e+00
5.192979591836734699e+02 0.000000000000000000e+00
5.196188662131519322e+02 0.000000000000000000e+00
5.198984126984126988e+02 0.000000000000000000e+00
5.202077097505668917e+02 0.000000000000000000e+00
5.205057596371882482e+02 0.000000000000000000e+00
5.208195918367347304e+02 0.000000000000000000e+00
5.211080272108843019e+02 0.000000000000000000e+00
5.214198639455781858e+02 0.000000000000000000e+00
5.217193650793650477e+02 0.000000000000000000e+00
5.220183219954648166e+02 0.000000000000000000e+00
5.223094784580498526e+02 0.000000000000000000e+00
5.226160544217686947e+02 0.000000000000000000e+00
5.228981405895691523e+02 0.000000000000000000e+00
5.232050793650793139e+02 0.000000000000000000e+00
5.234819047619047296e+02 0.000000000000000000e+00
5.237942857142857065e+02 0.000000000000000000e+00
5.240647619047618946e+02 0.000000000000000000e+00
5.243697052154194580e+02 0.000000000000000000e+00
5.246559637188208853e+02 0.000000000000000000e+00
5.249725170068027182e+02 0.000000000000000000e+00
5.252564172335601143e+02 0.000000000000000000e+00
5.255764172335600506e+02 0.000000000000000000e+00
5.258528798185941469e+02 0.000000000000000000e+00
5.261632653061224119e+02 0.000000000000000000e+00
5.264379138321995697e+02 0.000000000000000000e+00
5.267537414965986500e+02 0.000000000000000000e+00
5.270376417233560460e+02 0.000000000000000000e+00
5.273462131519274863e+02 0.000000000000000000e+00
5.276175963718820867e+02 0.000000000000000000e+00
5.279354195011337652e+02 0.000000000000000000e+00
5.282109750566893354e+02 0.000000000000000000e+00
5.285175510204081775e+02 0.000000000000000000e+00
5.288114285714285643e+02 0.000000000000000000e+00
5.291234467120181080e+02 0.000000000000000000e+00
5.294131519274376387e+02 0.000000000000000000e+00
5.297177324263038827e+02 0.000000000000000000e+00
5.300025396825396911e+02 0.000000000000000000e+00
5.303125623582766366e+02 0.000000000000000000e+00
5.305881179138322068e+02 0.000000000000000000e+00
5.308995918367346576e+02 0.000000000000000000e+00
5.311789569160997644e+02 0.000000000000000000e+00
5.314855328798186065e+02 0.000000000000000000e+00
5.317543764172335159e+02 0.000000000000000000e+00
5.320674829931972454e+02 0.000000000000000000e+00
5.323446712018140943e+02 0.000000000000000000e+00
5.326380045351473882e+02 0.000000000000000000e+00
5.329298866213151769e+02 0.000000000000000000e+00
5.332261224489795950e+02 0.000000000000000000e+00
5.335031292517006705e+02 0.000000000000000000e+00
5.338078911564625741e+02 0.000000000000000000e+00
5.340845351473923301e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
5.346797278911565172e+02 0.000000000000000000e+00
5.349808616780045440e+02 0.000000000000000000e+00
5.352711111111111677e+02 0.000000000000000000e+00
5.355807709750566801e+02 0.000000000000000000e+00
5.358543310657596521e+02 0.000000000000000000e+00
5.361525623582766684e+02 0.000000000000000000e+00
5.364357369614511981e+02 0.000000000000000000e+00
5.367624489795917953e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
5.399000453514739775e+02 0.000000000000000000e+00
5.402176870748298825e+02 0.000000000000000000e+00
5.404936054421768858e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
5.410762811791382774e+02 0.000000000000000000e+00
5.413939229024942961e+02 0.000000000000000000e+00
5.416691156462585468e+02 0.000000000000000000e+00
5.419629931972789336e+02 0.000000000000000000e+00
5.422632199546485481e+02 0.000000000000000000e+00
5.425707029478458026e+02 0.000000000000000000e+00
5.428478911564625378e+02 0.000000000000000000e+00
5.431541043083900604e+02 0.000000000000000000e+00
5.434409070294784669e+02 0.000000000000000000e+00
5.437409523809524217e+02 0.000000000000000000e+00
5.440210430839002811e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
5.446385487528344811e+02 0.000000000000000000e+00
5.449445804988662303e+02 0.000000000000000000e+00
5.452362811791383592e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
5.458200453514739365e+02 0.000000000000000000e+00
5.461306122448979750e+02 0.000000000000000000e+00
5.464094331065759889e+02 0.000000000000000000e+00
5.467145578231292120e+02 0.000000000000000000e+00
5.469881179138321841e+02 0.000000000000000000e+00
5.472625850340135685e+02 0.000000000000000000e+00
5.475410430839002629e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
5.486853514739228785e+02 0.000000000000000000e+00
5.489821315192743896e+02 0.000000000000000000e+00
5.492772789115646219e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
5.498340136054421237e+02 0.000000000000000000e+00
5.501246258503401805e+02 0.000000000000000000e+00
5.504134240362811852e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
5.521144671201814162e+02 0.000000000000000000e+00
5.524092517006802154e+02 0.000000000000000000e+00
5.526982312925169936e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
5.544491609977324060e+02 0.000000000000000000e+00
5.547448526077097313e+02 0.000000000000000000e+00
5.550345578231292620e+02 0.000000000000000000e+00
5.553482086167800844e+02 0.000000000000000000e+00
5.556201360544217778e+02 0.000000000000000000e+00
5.559265306122448465e+02 0.000000000000000000e+00
5.562060770975056130e+02 0.000000000000000000e+00
5.565006802721088661e+02 0.000000000000000000e+00
5.567802267573696327e+02 0.000000000000000000e+00
5.570744671201814526e+02 0.000000000000000000e+00
5.573454875283446199e+02 0.000000000000000000e+00
5.576446258503401623e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
5.583795918360000314e+02 0.000000000000000000e+00
5.586508843537415032e+02 0.000000000000000000e+00
5.589616326530612014e+02 0.000000000000000000e+00
5.592653061224490330e+02 0.000000000000000000e+00
5.596143310657596430e+02 0.000000000000000000e+00
5.598965986394557603e+02 0.000000000000000000e+00
5.601815873015873422e+02 0.000000000000000000e+00
5.604658503401360576e+02 0.000000000000000000e+00
5.607457596371882573e+02 0.000000000000000000e+00
5.610534240362811715e+02 0.000000000000000000e+00
5.613219047619047615e+02 0.000000000000000000e+00
5.616159637188208080e+02 0.000000000000000000e+00
5.619069387755101843e+02 0.000000000000000000e+00
5.622062585034013864e+02 0.000000000000000000e+00
5.624832653061224619e+02 0.000000000000000000e+00
5.627793197278911066e+02 0.000000000000000000e+00
5.630655782312925339e+02 0.000000000000000000e+00
5.633667120181405608e+02 0.000000000000000000e+00
5.636651247165532368e+02 0.000000000000000000e+00
5.639602721088435828e+02 0.000000000000000000e+00
5.642240362811791101e+02 0.000000000000000000e+00
5.645358730158729941e+02 0.000000000000000000e+00
5.647941950113378198e+02 0.000000000000000000e+00
5.650980498866213111e+02 0.000000000000000000e+00
5.653667120181405608e+02 0.000000000000000000e+00
5.656765532879818466e+02 0.000000000000000000e+00
5.659613605442176549e+02 0.000000000000000000e+00
5.662536054421768767e+02 0.000000000000000000e+00
5.665425850340136549e+02 0.000000000000000000e+00
5.668391836734693925e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
5.675945578231292075e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
5.682809977324262718e+02 0.000000000000000000e+00
5.685594557823129662e+02 0.000000000000000000e+00
5.688451700680271870e+02 0.000000000000000000e+00
5.691437641723356364e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
5.700030839002267840e+02 0.000000000000000000e+00
5.703067573696145018e+02 0.000000000000000000e+00
5.705946485260770942e+02 0.000000000000000000e+00
5.708994104308389979e+02 0.000000000000000000e+00
5.711693424036280931e+02 0.000000000000000000e+00
5.714668480725623567e+02 0.000000000000000000e+00
5.717491156462584740e+02 0.000000000000000000e+00
5.720471655328798306e+02 0.000000000000000000e+00
5.723270748299319166e+02 0.000000000000000000e+00
5.726298412698412221e+02 0.000000000000000000e+00
5.729057596371882255e+02 0.000000000000000000e+00
5.732119727891156344e+02 0.000000000000000000e+00
5.734848072562358539e+02 0.000000000000000000e+00
5.737861224489795404e+02 0.000000000000000000e+00
5.740558730158729759e+02 0.000000000000000000e+00
5.743541043083899922e+02 0.000000000000000000e+00
5.746234920634921082e+02 0.000000000000000000e+00
5.749269841269841663e+02 0.000000000000000000e+00
5.752054421768707471e+02 0.000000000000000000e+00
5.754996825396825670e+02 0.000000000000000000e+00
5.757841269841269423e+02 0.000000000000000000e+00
5.760878004535147738e+02 0.000000000000000000e+00
5.763664399092970143e+02 0.000000000000000000e+00
5.766737414965986090e+02 0.000000000000000000e+00
5.769309750566893626e+02 0.000000000000000000e+00
5.772475283446711956e+02 0.000000000000000000e+00
5.775136507936507542e+02 0.000000000000000000e+00
5.778198639455782768e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
5.786681179138322477e+02 0.000000000000000000e+00
5.789775963718821004e+02 0.000000000000000000e+00
5.792513378684807321e+02 0.000000000000000000e+00
5.795533786848072850e+02 0.000000000000000000e+00
5.798178684807256786e+02 0.000000000000000000e+00
5.801095691609976939e+02 0.000000000000000000e+00
5.803842176870748517e+02 0.000000000000000000e+00
5.806824489795918680e+02 0.000000000000000000e+00


==> J27.dat <==
3.181859410430838864e+00 0.000000000000000000e+00
3.672018140589569324e+00 0.000000000000000000e+00
4.173968253968253883e+00 0.000000000000000000e+00
4.666303854875283541e+00 0.000000000000000000e+00
5.153197278911564538e+00 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
7.065396825396825342e+00 0.000000000000000000e+00
7.540136054421768819e+00 0.000000000000000000e+00
8.043174603174602311e+00 0.000000000000000000e+00
8.539319727891156120e+00 0.000000000000000000e+00
9.020589569160998522e+00 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.089868480725623634e+01 0.000000000000000000e+00
1.141315192743764229e+01 0.000000000000000000e+00
1.188063492063491999e+01 0.000000000000000000e+00
1.236988662131519234e+01 0.000000000000000000e+00
1.283392290249433110e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.581532879818594139e+01 0.000000000000000000e+00
1.634321995464852506e+01 0.000000000000000000e+00
1.682430839002267575e+01 0.000000000000000000e+00
1.736530612199999979e+01 1.000000000000000000e+00
1.783877551000000139e+01 1.000000000000000000e+00
1.836970521541950063e+01 0.000000000000000000e+00
1.885043083900226790e+01 0.000000000000000000e+00
1.936399092970521707e+01 0.000000000000000000e+00
1.988317460317460217e+01 0.000000000000000000e+00
2.038421768707483039e+01 0.000000000000000000e+00
2.084045351473922736e+01 0.000000000000000000e+00
2.137160997732426182e+01 0.000000000000000000e+00
2.181678004535147508e+01 0.000000000000000000e+00
2.233578231292516847e+01 0.000000000000000000e+00
2.279437641723356123e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.435537414965986258e+01 0.000000000000000000e+00
2.486149659863945516e+01 0.000000000000000000e+00
2.538394557823129105e+01 0.000000000000000000e+00
2.584816326530612329e+01 0.000000000000000000e+00
2.636154195011337720e+01 0.000000000000000000e+00
2.683791383219954696e+01 0.000000000000000000e+00
2.737560090702947946e+01 0.000000000000000000e+00
2.787954648526077150e+01 0.000000000000000000e+00
2.836244897959183575e+01 0.000000000000000000e+00
2.888308390022675809e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
3.570394557823129134e+01 0.000000000000000000e+00
3.620480725623582430e+01 0.000000000000000000e+00
3.665922902494330771e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
3.963374149659863832e+01 0.000000000000000000e+00
4.013260770975056602e+01 0.000000000000000000e+00
4.061405895691609658e+01 0.000000000000000000e+00
4.114195011337868380e+01 0.000000000000000000e+00
4.162231292517007120e+01 0.000000000000000000e+00
4.211482993197279256e+01 0.000000000000000000e+00
4.259410430839002260e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
4.650521541950113402e+01 0.000000000000000000e+00
4.695328798185941110e+01 0.000000000000000000e+00
4.746049886621315039e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
4.899918367346938908e+01 0.000000000000000000e+00
4.947192743764172462e+01 0.000000000000000000e+00
4.998022675736961418e+01 0.000000000000000000e+00
5.044952380952381077e+01 0.000000000000000000e+00
5.098430839002267589e+01 0.000000000000000000e+00
5.144562358276643721e+01 0.000000000000000000e+00
5.195809523809523967e+01 0.000000000000000000e+00
5.243591836734693601e+01 0.000000000000000000e+00
5.293442176870748028e+01 0.000000000000000000e+00
5.337995464852608052e+01 0.000000000000000000e+00
5.387265306122449005e+01 0.000000000000000000e+00
5.435210884353741534e+01 0.000000000000000000e+00
5.488997732426303600e+01 0.000000000000000000e+00
5.535383219954648837e+01 0.000000000000000000e+00
5.587301587301587347e+01 0.000000000000000000e+00
5.636698412698412852e+01 0.000000000000000000e+00
5.688272108843537467e+01 0.000000000000000000e+00
5.732480725623582885e+01 0.000000000000000000e+00
5.782512471655329023e+01 0.000000000000000000e+00
5.830095238095238130e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
5.930122448979592065e+01 0.000000000000000000e+00
5.981424036281179468e+01 0.000000000000000000e+00
6.030312925170068183e+01 0.000000000000000000e+00
6.080399092970521480e+01 0.000000000000000000e+00
6.127746031746031719e+01 0.000000000000000000e+00
6.175619047619047564e+01 0.000000000000000000e+00
6.226739229024943256e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
6.327219954648526112e+01 0.000000000000000000e+00
6.377251700680272251e+01 0.000000000000000000e+00
6.426158730158729782e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
6.522848072562358368e+01 0.000000000000000000e+00
6.573841269841270218e+01 0.000000000000000000e+00
6.622149659863946169e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
6.720435374149660390e+01 0.000000000000000000e+00
6.768979591836735210e+01 0.000000000000000000e+00
6.817342403628117609e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
7.108662131519274396e+01 0.000000000000000000e+00
7.158131519274375876e+01 0.000000000000000000e+00
7.206566893424036380e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
7.305414965986395259e+01 0.000000000000000000e+00
7.355936507936507951e+01 0.000000000000000000e+00
7.404680272108844008e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
7.594666666666667254e+01 0.000000000000000000e+00
7.645460317460317867e+01 0.000000000000000000e+00
7.690630385487528997e+01 0.000000000000000000e+00
7.741750566893423979e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
7.884408163265305802e+01 0.000000000000000000e+00
7.935401360544217653e+01 0.000000000000000000e+00
7.987047619047619662e+01 0.000000000000000000e+00
8.038294784580499197e+01 0.000000000000000000e+00
8.088380952380951783e+01 0.000000000000000000e+00
8.137687074829932499e+01 0.000000000000000000e+00
8.186104308390022766e+01 0.000000000000000000e+00
8.236063492063492220e+01 0.000000000000000000e+00
8.283682539682540380e+01 0.000000000000000000e+00
8.334929705215419915e+01 0.000000000000000000e+00
8.385578231292517160e+01 0.000000000000000000e+00
8.434938775510204323e+01 0.000000000000000000e+00
8.484825396825397092e+01 0.000000000000000000e+00
8.534004535147391834e+01 0.000000000000000000e+00
8.583691609977324788e+01 0.000000000000000000e+00
8.634195011337868664e+01 0.000000000000000000e+00
8.682068027210884509e+01 0.000000000000000000e+00
8.732244897959184016e+01 0.000000000000000000e+00
8.781696145124716679e+01 0.000000000000000000e+00
8.832689342403628530e+01 0.000000000000000000e+00
8.881523809523810087e+01 0.000000000000000000e+00
8.932553287981859569e+01 0.000000000000000000e+00
8.982947845804989129e+01 0.000000000000000000e+00
9.033777777777777374e+01 0.000000000000000000e+00
9.081977324263039009e+01 0.000000000000000000e+00
9.131700680272108173e+01 0.000000000000000000e+00
9.180789115646258836e+01 0.000000000000000000e+00
9.230458049886621552e+01 0.000000000000000000e+00
9.279945578231291847e+01 0.000000000000000000e+00
9.331464852607709304e+01 0.000000000000000000e+00
9.380571428571428783e+01 0.000000000000000000e+00
9.428662131519274681e+01 0.000000000000000000e+00
9.475609977324262445e+01 0.000000000000000000e+00
9.524426303854875187e+01 0.000000000000000000e+00
9.575274376417233668e+01 0.000000000000000000e+00
9.625197278911564069e+01 0.000000000000000000e+00
9.674448979591836917e+01 0.000000000000000000e+00
9.725623582766439768e+01 0.000000000000000000e+00
9.773133786848072191e+01 0.000000000000000000e+00
9.821224489795918089e+01 0.000000000000000000e+00
9.867555555555556168e+01 0.000000000000000000e+00
9.917115646258503148e+01 0.000000000000000000e+00
9.966349206349205758e+01 0.000000000000000000e+00
1.001512925170068087e+02 0.000000000000000000e+00
1.006577777777777811e+02 0.000000000000000000e+00
1.011499319727891191e+02 0.000000000000000000e+00
1.015954648526077051e+02 0.000000000000000000e+00
1.020948752834467115e+02 0.000000000000000000e+00
1.025739682539682605e+02 0.000000000000000000e+00
1.030804535147392329e+02 0.000000000000000000e+00
1.035686167800453461e+02 0.000000000000000000e+00
1.040836281179138325e+02 0.000000000000000000e+00
1.045759637188208586e+02 0.000000000000000000e+00
1.050964172335600892e+02 0.000000000000000000e+00
1.055673469387755148e+02 0.000000000000000000e+00
1.060694784580498862e+02 0.000000000000000000e+00
1.065460317460317441e+02 0.000000000000000000e+00
1.070503401360544160e+02 0.000000000000000000e+00
1.075415873015872990e+02 0.000000000000000000e+00
1.080284807256235808e+02 0.000000000000000000e+00
1.085026757369614501e+02 0.000000000000000000e+00
1.090102494331065799e+02 0.000000000000000000e+00
1.094958730158730162e+02 0.000000000000000000e+00
1.099851247165532868e+02 0.000000000000000000e+00
1.104721995464852569e+02 0.000000000000000000e+00
1.109834013605442209e+02 0.000000000000000000e+00
1.114590476190476238e+02 0.000000000000000000e+00
1.119642630385487507e+02 0.000000000000000000e+00
1.124355555555555526e+02 0.000000000000000000e+00
1.129322448979591798e+02 0.000000000000000000e+00
1.134111564625850406e+02 0.000000000000000000e+00
1.139051247165532885e+02 0.000000000000000000e+00
1.143635374149659896e+02 0.000000000000000000e+00
1.148758276643990968e+02 0.000000000000000000e+00
1.153306122448979636e+02 0.000000000000000000e+00
1.158331065759637255e+02 0.000000000000000000e+00
1.163016780045351481e+02 0.000000000000000000e+00
1.167882086167800395e+02 0.000000000000000000e+00
1.172667573696145098e+02 0.000000000000000000e+00
1.177489342403628143e+02 0.000000000000000000e+00
1.182309297052154164e+02 0.000000000000000000e+00
1.187468480725623579e+02 0.000000000000000000e+00
1.192330158730158729e+02 0.000000000000000000e+00
1.197558276643990922e+02 0.000000000000000000e+00
1.202390929705215399e+02 0.000000000000000000e+00
1.207337868480725689e+02 0.000000000000000000e+00
1.212199546485260839e+02 0.000000000000000000e+00
1.217146485260770987e+02 0.000000000000000000e+00
1.221882993197278893e+02 0.000000000000000000e+00
1.226858956916099714e+02 0.000000000000000000e+00
1.231564625850340207e+02 0.000000000000000000e+00
1.236682086167800492e+02 0.000000000000000000e+00
1.241456689342403621e+02 0.000000000000000000e+00
1.246448979591836803e+02 0.000000000000000000e+00
1.251379591836734733e+02 0.000000000000000000e+00
1.256406349206349233e+02 0.000000000000000000e+00
1.261246258503401378e+02 0.000000000000000000e+00
1.266227664399092987e+02 0.000000000000000000e+00
1.271109297052154261e+02 0.000000000000000000e+00
1.276067120181405841e+02 0.000000000000000000e+00
1.280905215419501246e+02 0.000000000000000000e+00
1.285919274376417150e+02 0.000000000000000000e+00
1.290692063492063539e+02 0.000000000000000000e+00
1.295570068027210766e+02 0.000000000000000000e+00
1.300275736961451116e+02 0.000000000000000000e+00
1.305159183673469272e+02 0.000000000000000000e+00
1.310051700680272120e+02 0.000000000000000000e+00
1.314918820861678057e+02 0.000000000000000000e+00
1.319722448979591718e+02 0.000000000000000000e+00
1.324787301587301727e+02 0.000000000000000000e+00
1.329812244897959204e+02 0.000000000000000000e+00
1.334800907029478481e+02 0.000000000000000000e+00
1.339693424036281044e+02 0.000000000000000000e+00
1.344709297052154113e+02 0.000000000000000000e+00
1.349465759637188285e+02 0.000000000000000000e+00
1.354586848072562475e+02 0.000000000000000000e+00
1.359546485260771078e+02 0.000000000000000000e+00
1.364593197278911703e+02 0.000000000000000000e+00
1.369483900226757385e+02 0.000000000000000000e+00
1.374296598639455738e+02 0.000000000000000000e+00
1.379031292517006761e+02 0.000000000000000000e+00
1.383892970521542054e+02 0.000000000000000000e+00
1.388767346938775518e+02 0.000000000000000000e+00
1.393723356009070358e+02 0.000000000000000000e+00
1.398505215419501155e+02 0.000000000000000000e+00
1.403434013605442203e+02 0.000000000000000000e+00
1.408103401360544353e+02 0.000000000000000000e+00
1.413075736961451128e+02 0.000000000000000000e+00
1.417980952380952431e+02 0.000000000000000000e+00
1.422984126984127045e+02 0.000000000000000000e+00
1.427709750566893376e+02 0.000000000000000000e+00
1.432580498866213077e+02 0.000000000000000000e+00
1.437498412698412835e+02 0.000000000000000000e+00
1.442314739229024951e+02 0.000000000000000000e+00
1.447323356009070210e+02 0.000000000000000000e+00
1.452333786848072634e+02 0.000000000000000000e+00
1.457015873015872955e+02 0.000000000000000000e+00
1.461895691609977348e+02 0.000000000000000000e+00
1.466839002267573733e+02 0.000000000000000000e+00
1.471809523809523910e+02 0.000000000000000000e+00
1.476480725623582657e+02 0.000000000000000000e+00
1.481483900226757271e+02 0.000000000000000000e+00
1.486169614512471640e+02 0.000000000000000000e+00
1.491080272108843587e+02 0.000000000000000000e+00
1.495900226757369751e+02 0.000000000000000000e+00
1.500850793650793662e+02 0.000000000000000000e+00
1.505714285714285836e+02 0.000000000000000000e+00
1.510570521541950200e+02 0.000000000000000000e+00
1.515288888888889005e+02 0.000000000000000000e+00
1.520284807256235808e+02 0.000000000000000000e+00
1.524928798185941048e+02 0.000000000000000000e+00
1.529707029478458082e+02 0.000000000000000000e+00
1.534525170068027080e+02 0.000000000000000000e+00
1.539475736961451275e+02 0.000000000000000000e+00
1.544324716553288113e+02 0.000000000000000000e+00
1.549365986394557808e+02 0.000000000000000000e+00
1.554102494331065714e+02 0.000000000000000000e+00
1.559102040816326564e+02 0.000000000000000000e+00
1.563771428571428430e+02 0.000000000000000000e+00
1.568758276643990826e+02 0.000000000000000000e+00
1.573518367346938760e+02 0.000000000000000000e+00
1.578438095238095116e+02 0.000000000000000000e+00
1.583169160997732376e+02 0.000000000000000000e+00
1.588203174603174546e+02 0.000000000000000000e+00
1.592975963718820935e+02 0.000000000000000000e+00
1.597957369614512402e+02 0.000000000000000000e+00
1.602664852607709634e+02 0.000000000000000000e+00
1.607666213151927366e+02 0.000000000000000000e+00
1.612295691609977268e+02 0.000000000000000000e+00
1.617217233560090790e+02 0.000000000000000000e+00
1.621950113378684932e+02 0.000000000000000000e+00
1.626984126984127101e+02 0.000000000000000000e+00
1.631782312925170118e+02 0.000000000000000000e+00
1.636770975056689394e+02 0.000000000000000000e+00
1.641485714285714153e+02 0.000000000000000000e+00
1.646545124716553232e+02 0.000000000000000000e+00
1.651247165532879819e+02 0.000000000000000000e+00
1.656145124716553312e+02 0.000000000000000000e+00
1.660896145124716554e+02 0.000000000000000000e+00
1.665690702947845807e+02 0.000000000000000000e+00
1.670568707482993318e+02 0.000000000000000000e+00
1.675492063492063437e+02 0.000000000000000000e+00
1.680121541950113340e+02 0.000000000000000000e+00
1.685048526077097506e+02 0.000000000000000000e+00
1.689707029478458082e+02 0.000000000000000000e+00
1.694532426303854891e+02 0.000000000000000000e+00
1.699174603174603249e+02 0.000000000000000000e+00
1.704273922902494292e+02 0.000000000000000000e+00
1.708861678004535065e+02 0.000000000000000000e+00
1.713765079365079487e+02 0.000000000000000000e+00
1.718300226757369558e+02 0.000000000000000000e+00
1.722973242630385471e+02 0.000000000000000000e+00
1.727941950113378766e+02 0.000000000000000000e+00
1.732934240362811806e+02 0.000000000000000000e+00
1.737748752834467041e+02 0.000000000000000000e+00
1.742864399092970586e+02 0.000000000000000000e+00
1.747729705215419642e+02 0.000000000000000000e+00
1.752814512471655348e+02 0.000000000000000000e+00
1.757400453514739240e+02 0.000000000000000000e+00
1.762441723356008936e+02 0.000000000000000000e+00
1.767230839002267544e+02 0.000000000000000000e+00
1.772166893424036402e+02 0.000000000000000000e+00
1.776770975056689394e+02 0.000000000000000000e+00
1.782040816326530717e+02 0.000000000000000000e+00
1.786712018140589464e+02 0.000000000000000000e+00
1.791620861678004530e+02 0.000000000000000000e+00
1.796475283446712012e+02 0.000000000000000000e+00
1.801514739229024826e+02 0.000000000000000000e+00
1.806260317460317424e+02 0.000000000000000000e+00
1.811285260770975185e+02 0.000000000000000000e+00
1.816029024943310617e+02 0.000000000000000000e+00
1.821008616780045486e+02 0.000000000000000000e+00
1.825794104308390047e+02 0.000000000000000000e+00
1.830840816326530671e+02 0.000000000000000000e+00
1.835628117913832114e+02 0.000000000000000000e+00
1.840611337868480746e+02 0.000000000000000000e+00
1.845318820861677978e+02 0.000000000000000000e+00
1.850220408163265233e+02 0.000000000000000000e+00
1.854984126984126931e+02 0.000000000000000000e+00
1.860001814058956882e+02 0.000000000000000000e+00
1.864761904761904816e+02 0.000000000000000000e+00
1.869783219954648530e+02 0.000000000000000000e+00
1.874536054421768654e+02 0.000000000000000000e+00
1.879386848072562373e+02 0.000000000000000000e+00
1.884039909297052020e+02 0.000000000000000000e+00
1.889190022675736884e+02 0.000000000000000000e+00
1.893808616780045213e+02 0.000000000000000000e+00
1.898848072562358311e+02 0.000000000000000000e+00
1.903805895691610033e+02 0.000000000000000000e+00
1.908769160997732399e+02 0.000000000000000000e+00
1.913393197278911657e+02 0.000000000000000000e+00
1.918401814058956916e+02 0.000000000000000000e+00
1.923107482993197266e+02 0.000000000000000000e+00
1.927918367346938737e+02 0.000000000000000000e+00
1.932698412698412653e+02 0.000000000000000000e+00
1.937801360544217744e+02 0.000000000000000000e+00
1.942510657596371857e+02 0.000000000000000000e+00
1.947555555555555600e+02 0.000000000000000000e+00
1.952259410430839068e+02 0.000000000000000000e+00
1.957182766439909187e+02 0.000000000000000000e+00
1.961864852607709793e+02 0.000000000000000000e+00
1.966804535147392414e+02 0.000000000000000000e+00
1.971432199546485151e+02 0.000000000000000000e+00
1.976380952380952465e+02 0.000000000000000000e+00
1.980841723356008970e+02 0.000000000000000000e+00
1.985939229024943415e+02 0.000000000000000000e+00
1.990751927437641768e+02 0.000000000000000000e+00
1.995680725623582816e+02 0.000000000000000000e+00
2.000279365079365164e+02 0.000000000000000000e+00
2.005229931972789075e+02 0.000000000000000000e+00
2.009979138321995435e+02 0.000000000000000000e+00
2.015145578231292518e+02 0.000000000000000000e+00
2.019782312925169947e+02 0.000000000000000000e+00
2.024440816326530523e+02 0.000000000000000000e+00
2.028838095238095320e+02 0.000000000000000000e+00
2.033384126984126965e+02 0.000000000000000000e+00
2.038198639455782200e+02 0.000000000000000000e+00
2.043212698412698387e+02 0.000000000000000000e+00
2.048217687074829882e+02 0.000000000000000000e+00
2.053326077097505618e+02 0.000000000000000000e+00
2.058109750566893297e+02 0.000000000000000000e+00
2.062944217687074797e+02 0.000000000000000000e+00
2.067682539682539584e+02 0.000000000000000000e+00
2.072769160997732456e+02 0.000000000000000000e+00
2.077545578231292609e+02 0.000000000000000000e+00
2.082559637188208512e+02 0.000000000000000000e+00
2.087408616780045350e+02 0.000000000000000000e+00
2.092395464852607745e+02 0.000000000000000000e+00
2.097235374149659890e+02 0.000000000000000000e+00
2.102100680272108946e+02 0.000000000000000000e+00
2.107053061224489738e+02 0.000000000000000000e+00
2.111958276643991042e+02 0.000000000000000000e+00
2.116718367346938692e+02 0.000000000000000000e+00
2.121529251700680163e+02 0.000000000000000000e+00
2.126390929705215456e+02 0.000000000000000000e+00
2.131254421768707346e+02 0.000000000000000000e+00
2.136052607709750646e+02 0.000000000000000000e+00
2.141082993197279052e+02 0.000000000000000000e+00
2.145806802721088502e+02 0.000000000000000000e+00
2.150935147392290219e+02 0.000000000000000000e+00
2.155805895691609919e+02 0.000000000000000000e+00
2.160702040816326530e+02 0.000000000000000000e+00
2.165427664399092862e+02 0.000000000000000000e+00
2.170249433106575907e+02 0.000000000000000000e+00
2.174987755102040694e+02 0.000000000000000000e+00
2.179892970521541997e+02 0.000000000000000000e+00
2.184633106575963666e+02 0.000000000000000000e+00
2.189545578231292495e+02 0.000000000000000000e+00
2.194323809523809530e+02 0.000000000000000000e+00
2.199272562358276559e+02 0.000000000000000000e+00
2.204165079365079407e+02 0.000000000000000000e+00
2.208966893424036186e+02 0.000000000000000000e+00
2.213810430839002379e+02 0.000000000000000000e+00
2.218911564625850303e+02 0.000000000000000000e+00
2.223664399092970427e+02 0.000000000000000000e+00
2.228660317460317515e+02 0.000000000000000000e+00
2.233418594104308283e+02 0.000000000000000000e+00
2.238374603174603124e+02 0.000000000000000000e+00
2.243167346938775495e+02 0.000000000000000000e+00
2.248023582766439858e+02 0.000000000000000000e+00
2.252825396825396922e+02 0.000000000000000000e+00
2.257895691609977291e+02 0.000000000000000000e+00
2.262773696145124802e+02 0.000000000000000000e+00
2.267809523809523853e+02 0.000000000000000000e+00
2.272520634920634848e+02 0.000000000000000000e+00
2.277467573696144996e+02 0.000000000000000000e+00
2.282211337868480712e+02 0.000000000000000000e+00
2.287258049886621336e+02 0.000000000000000000e+00
2.292070748299319689e+02 0.000000000000000000e+00
2.296879818594104279e+02 0.000000000000000000e+00
2.301759637188208671e+02 0.000000000000000000e+00
2.306510657596371914e+02 0.000000000000000000e+00
2.311350566893424059e+02 0.000000000000000000e+00
2.316179591836734630e+02 0.000000000000000000e+00
2.321048526077097449e+02 0.000000000000000000e+00
2.325745124716553391e+02 0.000000000000000000e+00
2.330416326530612139e+02 0.000000000000000000e+00
2.334868027210884236e+02 0.000000000000000000e+00
2.339653514739229081e+02 0.000000000000000000e+00
2.344444444444444571e+02 0.000000000000000000e+00
2.349200907029478458e+02 0.000000000000000000e+00
2.354055328798185940e+02 0.000000000000000000e+00
2.358965986394557888e+02 0.000000000000000000e+00
2.363736961451247112e+02 0.000000000000000000e+00
2.368663945578231278e+02 0.000000000000000000e+00
2.373405895691610112e+02 0.000000000000000000e+00
2.378251247165532902e+02 0.000000000000000000e+00
2.383096598639455692e+02 0.000000000000000000e+00
2.387785941043083824e+02 0.000000000000000000e+00
2.392493424036281056e+02 0.000000000000000000e+00
2.397242630385487416e+02 0.000000000000000000e+00
2.402013605442176924e+02 0.000000000000000000e+00
2.406715646258503511e+02 0.000000000000000000e+00
2.411365079365079396e+02 0.000000000000000000e+00
2.416212244897959067e+02 0.000000000000000000e+00
2.421144671201814162e+02 0.000000000000000000e+00
2.425639909297052270e+02 0.000000000000000000e+00
2.430483446712018178e+02 0.000000000000000000e+00
2.435272562358276502e+02 0.000000000000000000e+00
2.440380952380952522e+02 0.000000000000000000e+00
2.445208163265306212e+02 0.000000000000000000e+00
2.450160544217687004e+02 0.000000000000000000e+00
2.454987755102040694e+02 0.000000000000000000e+00
2.459827664399092839e+02 0.000000000000000000e+00
2.464422675736961423e+02 0.000000000000000000e+00
2.469396825396825363e+02 0.000000000000000000e+00
2.474175056689342398e+02 0.000000000000000000e+00
2.479120181405895664e+02 0.000000000000000000e+00
2.483697052154195148e+02 0.000000000000000000e+00
2.488604081632653049e+02 0.000000000000000000e+00
2.493407709750566994e+02 0.000000000000000000e+00
2.498283900226757339e+02 0.000000000000000000e+00
2.503094784580498811e+02 0.000000000000000000e+00
2.507914739229024974e+02 0.000000000000000000e+00
2.512763718820861811e+02 0.000000000000000000e+00
2.517409523809523932e+02 0.000000000000000000e+00
2.522291156462584922e+02 0.000000000000000000e+00
2.527189115646258415e+02 0.000000000000000000e+00
2.532056235827664352e+02 0.000000000000000000e+00
2.537153741496598514e+02 0.000000000000000000e+00
2.541895691609977348e+02 0.000000000000000000e+00
2.546871655328798170e+02 0.000000000000000000e+00
2.551666213151927423e+02 0.000000000000000000e+00
2.556513378684807378e+02 0.000000000000000000e+00
2.561545578231292666e+02 0.000000000000000000e+00
2.566530612244898180e+02 0.000000000000000000e+00
2.571394104308390069e+02 0.000000000000000000e+00
2.576339229024943052e+02 0.000000000000000000e+00
2.581110204081632560e+02 0.000000000000000000e+00
2.585899319727890884e+02 0.000000000000000000e+00
2.590721088435374213e+02 0.000000000000000000e+00
2.595608163265305848e+02 0.000000000000000000e+00
2.600426303854875414e+02 0.000000000000000000e+00
2.605358730158729941e+02 0.000000000000000000e+00
2.610200453514739252e+02 0.000000000000000000e+00
2.615134693877550944e+02 0.000000000000000000e+00
2.619927437641723600e+02 0.000000000000000000e+00
2.624814512471655235e+02 0.000000000000000000e+00
2.629540136054421851e+02 0.000000000000000000e+00
2.634349206349206156e+02 0.000000000000000000e+00
2.639158276643991030e+02 0.000000000000000000e+00
2.643898412698412699e+02 0.000000000000000000e+00
2.648390022675736759e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.658106122448979818e+02 0.000000000000000000e+00
2.663007709750567074e+02 0.000000000000000000e+00
2.667869387755101798e+02 0.000000000000000000e+00
2.672723809523809564e+02 0.000000000000000000e+00
2.677476643990929688e+02 0.000000000000000000e+00
2.682351020408163436e+02 0.000000000000000000e+00
2.687207256235827799e+02 0.000000000000000000e+00
2.692072562358276855e+02 0.000000000000000000e+00
2.697052154195011440e+02 0.000000000000000000e+00
2.701988208616780298e+02 0.000000000000000000e+00
2.706819047619047751e+02 0.000000000000000000e+00
2.711945578231292302e+02 0.000000000000000000e+00
2.716809070294784760e+02 0.000000000000000000e+00
2.721712471655328613e+02 0.000000000000000000e+00
2.726574149659863906e+02 0.000000000000000000e+00
2.731517460317460291e+02 0.000000000000000000e+00
2.736326530612245165e+02 0.000000000000000000e+00
2.741177324263038599e+02 0.000000000000000000e+00
2.745915646258503671e+02 0.000000000000000000e+00
2.750915192743764237e+02 0.000000000000000000e+00
2.755668027210884361e+02 0.000000000000000000e+00
2.760585941043083835e+02 0.000000000000000000e+00
2.765378684807256491e+02 0.000000000000000000e+00
2.770220408163265233e+02 0.000000000000000000e+00
2.775013151927437889e+02 0.000000000000000000e+00
2.779961904761904634e+02 0.000000000000000000e+00
2.784751020408163527e+02 0.000000000000000000e+00
2.789581859410430980e+02 0.000000000000000000e+00
2.794278458049886353e+02 0.000000000000000000e+00
2.798897052154194967e+02 0.000000000000000000e+00
2.803515646258503580e+02 0.000000000000000000e+00
2.808148752834467246e+02 0.000000000000000000e+00
2.813104761904762086e+02 0.000000000000000000e+00
2.817835827664399062e+02 0.000000000000000000e+00
2.822730158730158792e+02 0.000000000000000000e+00
2.827475736961451389e+02 0.000000000000000000e+00
2.832295691609977553e+02 0.000000000000000000e+00
2.837141043083900058e+02 0.000000000000000000e+00
2.841944671201814003e+02 0.000000000000000000e+00
2.846849886621315022e+02 0.000000000000000000e+00
2.851385034013605377e+02 0.000000000000000000e+00
2.856219501133786594e+02 0.000000000000000000e+00
2.861190022675737055e+02 0.000000000000000000e+00
2.866049886621315181e+02 0.000000000000000000e+00
2.870829931972789382e+02 0.000000000000000000e+00
2.875660770975056835e+02 0.000000000000000000e+00
2.880549659863945635e+02 0.000000000000000000e+00
2.885360544217687107e+02 0.000000000000000000e+00
2.889921088435374372e+02 0.000000000000000000e+00
2.894726530612244915e+02 0.000000000000000000e+00
2.899571882086167989e+02 0.000000000000000000e+00
2.904535147392290355e+02 0.000000000000000000e+00
2.909369614512471571e+02 0.000000000000000000e+00
2.914195011337868664e+02 0.000000000000000000e+00
2.918837188208617022e+02 0.000000000000000000e+00
2.923842176870748517e+02 0.000000000000000000e+00
2.928692970521541952e+02 0.000000000000000000e+00
2.933393197278911657e+02 0.000000000000000000e+00
2.938327437641723350e+02 0.000000000000000000e+00
2.943225396825396842e+02 0.000000000000000000e+00
2.948083446712018372e+02 0.000000000000000000e+00
2.952939682539682735e+02 0.000000000000000000e+00
2.957886621315192883e+02 0.000000000000000000e+00
2.962661224489796155e+02 0.000000000000000000e+00
2.967441269841269786e+02 0.000000000000000000e+00
2.972424489795918134e+02 0.000000000000000000e+00
2.977418594104308340e+02 0.000000000000000000e+00
2.982321995464852762e+02 0.000000000000000000e+00
2.987049433106575975e+02 0.000000000000000000e+00
2.991965532879818852e+02 0.000000000000000000e+00
2.996867120181406108e+02 0.000000000000000000e+00
3.001672562358276650e+02 0.000000000000000000e+00
3.006532426303854777e+02 0.000000000000000000e+00
3.011395918367346667e+02 0.000000000000000000e+00
3.016259410430839125e+02 0.000000000000000000e+00
3.021003174603174557e+02 0.000000000000000000e+00
3.025648979591836678e+02 0.000000000000000000e+00
3.030610430839002447e+02 0.000000000000000000e+00
3.035399546485260771e+02 0.000000000000000000e+00
3.040174149659864042e+02 0.000000000000000000e+00
3.045032199546485003e+02 0.000000000000000000e+00
3.049834013605442351e+02 0.000000000000000000e+00
3.054628571428571604e+02 0.000000000000000000e+00
3.059406802721088638e+02 0.000000000000000000e+00
3.064179591836734744e+02 0.000000000000000000e+00
3.069072108843537308e+02 0.000000000000000000e+00
3.073950113378684819e+02 0.000000000000000000e+00
3.078780952380952272e+02 0.000000000000000000e+00
3.083432199546485322e+02 0.000000000000000000e+00
3.088308390022675667e+02 0.000000000000000000e+00
3.092948752834466859e+02 0.000000000000000000e+00
3.097875736961451025e+02 0.000000000000000000e+00
3.102545124716553460e+02 0.000000000000000000e+00
3.107453968253968242e+02 0.000000000000000000e+00
3.111960090702947923e+02 0.000000000000000000e+00
3.116852607709750487e+02 0.000000000000000000e+00
3.121538321995464571e+02 0.000000000000000000e+00
3.126409070294784556e+02 0.000000000000000000e+00
3.130969614512471821e+02 0.000000000000000000e+00
3.135905668934240111e+02 0.000000000000000000e+00
3.140613151927437912e+02 0.000000000000000000e+00
3.145427664399093146e+02 0.000000000000000000e+00
3.150294784580498799e+02 0.000000000000000000e+00
3.154955102040816541e+02 0.000000000000000000e+00
3.159557369614512368e+02 0.000000000000000000e+00
3.164110657596372107e+02 0.000000000000000000e+00
3.168584126984126783e+02 0.000000000000000000e+00
3.173229931972788904e+02 0.000000000000000000e+00
3.177960997732426449e+02 0.000000000000000000e+00
3.182780952380952613e+02 0.000000000000000000e+00
3.187544671201814026e+02 0.000000000000000000e+00
3.192221315192743987e+02 0.000000000000000000e+00
3.197043083900226748e+02 0.000000000000000000e+00
3.201950113378684932e+02 0.000000000000000000e+00
3.206751927437641712e+02 0.000000000000000000e+00
3.211678911564625878e+02 0.000000000000000000e+00
3.216464399092970439e+02 0.000000000000000000e+00
3.221362358276643931e+02 0.000000000000000000e+00
3.226073469387754926e+02 0.000000000000000000e+00
3.230918820861678000e+02 0.000000000000000000e+00
3.235651700680272143e+02 0.000000000000000000e+00
3.240399092970521338e+02 0.000000000000000000e+00
3.244959637188208603e+02 0.000000000000000000e+00
3.249699773242630272e+02 0.000000000000000000e+00
3.254430839002267817e+02 0.000000000000000000e+00
3.259067573696145246e+02 0.000000000000000000e+00
3.263693424036281385e+02 0.000000000000000000e+00
3.268219501133787048e+02 0.000000000000000000e+00
3.273021315192743828e+02 0.000000000000000000e+00
3.277795918367347099e+02 0.000000000000000000e+00
3.282641269841269605e+02 0.000000000000000000e+00
3.287452154195011076e+02 0.000000000000000000e+00
3.292081632653060979e+02 0.000000000000000000e+00
3.296950566893423797e+02 0.000000000000000000e+00
3.301567346938775245e+02 0.000000000000000000e+00
3.306441723356008993e+02 0.000000000000000000e+00
3.311053061224490079e+02 0.000000000000000000e+00
3.315960090702947696e+02 0.000000000000000000e+00
3.320571428571428783e+02 0.000000000000000000e+00
3.325237188208616885e+02 0.000000000000000000e+00
3.329794104308389819e+02 0.000000000000000000e+00
3.334485260770974833e+02 0.000000000000000000e+00
3.339502947845804783e+02 0.000000000000000000e+00
3.344297505668934036e+02 0.000000000000000000e+00
3.348939682539682394e+02 0.000000000000000000e+00
3.353944671201813890e+02 0.000000000000000000e+00
3.358893424036281203e+02 0.000000000000000000e+00
3.363677097505669167e+02 0.000000000000000000e+00
3.368542403628117654e+02 0.000000000000000000e+00
3.373473015873016152e+02 0.000000000000000000e+00
3.378419954648526300e+02 0.000000000000000000e+00
3.383265306122448806e+02 0.000000000000000000e+00
3.388078004535147443e+02 0.000000000000000000e+00
3.392897959183673606e+02 0.000000000000000000e+00
3.397668934240362546e+02 0.000000000000000000e+00
3.402360090702948128e+02 0.000000000000000000e+00
3.406817233560090585e+02 0.000000000000000000e+00
3.411513832199546528e+02 0.000000000000000000e+00
3.416266666666666652e+02 0.000000000000000000e+00
3.421003174603174557e+02 0.000000000000000000e+00
3.425850340136054228e+02 0.000000000000000000e+00
3.430559637188208626e+02 0.000000000000000000e+00
3.435446712018140829e+02 0.000000000000000000e+00
3.440239455782312916e+02 0.000000000000000000e+00
3.444872562358276582e+02 0.000000000000000000e+00
3.449676190476190527e+02 0.000000000000000000e+00
3.454229478458049698e+02 0.000000000000000000e+00
3.458915192743764351e+02 0.000000000000000000e+00
3.463649886621315090e+02 0.000000000000000000e+00
3.468622222222222149e+02 0.000000000000000000e+00
3.473331519274376546e+02 0.000000000000000000e+00
3.478253061224489784e+02 0.000000000000000000e+00
3.483219954648525913e+02 0.000000000000000000e+00
3.488090702947845898e+02 0.000000000000000000e+00
3.492865306122449169e+02 0.000000000000000000e+00
3.497425850340135867e+02 0.000000000000000000e+00
3.502138775510204027e+02 0.000000000000000000e+00
3.506906122448979772e+02 0.000000000000000000e+00
3.511459410430838943e+02 0.000000000000000000e+00
3.516250340136054433e+02 0.000000000000000000e+00
3.520754648526076949e+02 0.000000000000000000e+00
3.525723356009070244e+02 0.000000000000000000e+00
3.530287528344671273e+02 0.000000000000000000e+00
3.534962358276644068e+02 0.000000000000000000e+00
3.539695238095238210e+02 0.000000000000000000e+00
3.544618594104308613e+02 0.000000000000000000e+00
3.549191836734693766e+02 0.000000000000000000e+00
3.553939229024943529e+02 0.000000000000000000e+00
3.558528798185940900e+02 0.000000000000000000e+00
3.563238095238095298e+02 0.000000000000000000e+00
3.567869387755101798e+02 0.000000000000000000e+00
3.572553287981859285e+02 0.000000000000000000e+00
3.577190022675736714e+02 0.000000000000000000e+00
3.582187755102040683e+02 0.000000000000000000e+00
3.586931519274376683e+02 0.000000000000000000e+00
3.591713378684807481e+02 0.000000000000000000e+00
3.596556916099773389e+02 0.000000000000000000e+00
3.601411337868480587e+02 0.000000000000000000e+00
3.606243990929705205e+02 0.000000000000000000e+00
3.611049433106575748e+02 0.000000000000000000e+00
3.615383219954648553e+02 0.000000000000000000e+00
3.620306575963718956e+02 0.000000000000000000e+00
3.625063038548752843e+02 0.000000000000000000e+00
3.629908390022675917e+02 0.000000000000000000e+00
3.634615873015873149e+02 0.000000000000000000e+00
3.639517460317460404e+02 0.000000000000000000e+00
3.644199546485260726e+02 0.000000000000000000e+00
3.649055782312925089e+02 0.000000000000000000e+00
3.653895691609977234e+02 0.000000000000000000e+00
3.658675736961451435e+02 0.000000000000000000e+00
3.663626303854875346e+02 0.000000000000000000e+00
3.668424489795918362e+02 0.000000000000000000e+00
3.673298866213152110e+02 0.000000000000000000e+00
3.678167800453514928e+02 0.000000000000000000e+00
3.683002267573696145e+02 0.000000000000000000e+00
3.687845804988662053e+02 0.000000000000000000e+00
3.692616780045351561e+02 0.000000000000000000e+00
3.697438548752834322e+02 0.000000000000000000e+00
3.702218594104308522e+02 0.000000000000000000e+00
3.706855328798185951e+02 0.000000000000000000e+00
3.711726077097505936e+02 0.000000000000000000e+00
3.716482539682539823e+02 0.000000000000000000e+00
3.721378684807256150e+02 0.000000000000000000e+00
3.725872108843537376e+02 0.000000000000000000e+00
3.730739229024943029e+02 0.000000000000000000e+00
3.735544671201814140e+02 0.000000000000000000e+00
3.740292063492063335e+02 0.000000000000000000e+00
3.744921541950113237e+02 0.000000000000000000e+00
3.749674376417233361e+02 0.000000000000000000e+00
3.754374603174603067e+02 0.000000000000000000e+00
3.759121995464852830e+02 0.000000000000000000e+00
3.763843990929705114e+02 0.000000000000000000e+00
3.768663945578231278e+02 0.000000000000000000e+00
3.773364172335600983e+02 0.000000000000000000e+00
3.778425396825396660e+02 0.000000000000000000e+00
3.783229024943310606e+02 0.000000000000000000e+00
3.788001814058956711e+02 0.000000000000000000e+00
3.792858049886621075e+02 0.000000000000000000e+00
3.797489342403628143e+02 0.000000000000000000e+00
3.802189569160997848e+02 0.000000000000000000e+00
3.806806349206349296e+02 0.000000000000000000e+00
3.811414058956916051e+02 0.000000000000000000e+00
3.816092517006802609e+02 0.000000000000000000e+00
3.820954195011337902e+02 0.000000000000000000e+00
3.825431292517006909e+02 0.000000000000000000e+00
3.830093424036281249e+02 0.000000000000000000e+00
3.834641269841270059e+02 0.000000000000000000e+00
3.839604535147392426e+02 0.000000000000000000e+00
3.844134240362811852e+02 0.000000000000000000e+00
3.848965079365079305e+02 0.000000000000000000e+00
3.853329705215419381e+02 0.000000000000000000e+00
3.858091609977324197e+02 0.000000000000000000e+00
3.862675736961451207e+02 0.000000000000000000e+00
3.867475736961451389e+02 0.000000000000000000e+00
3.872074376417233452e+02 0.000000000000000000e+00
3.876975963718820708e+02 0.000000000000000000e+00
3.881692517006802632e+02 0.000000000000000000e+00
3.886380045351473882e+02 0.000000000000000000e+00
3.891065759637187966e+02 0.000000000000000000e+00
3.895820408163265256e+02 0.000000000000000000e+00
3.900660317460317401e+02 0.000000000000000000e+00
3.905400453514739070e+02 0.000000000000000000e+00
3.910180498866213270e+02 0.000000000000000000e+00
3.914940589569160920e+02 0.000000000000000000e+00
3.919521088435374168e+02 0.000000000000000000e+00
3.924326530612244710e+02 0.000000000000000000e+00
3.929126530612244892e+02 0.000000000000000000e+00
3.933763265306122321e+02 0.000000000000000000e+00
3.938653968253968287e+02 0.000000000000000000e+00
3.943537414965986159e+02 0.000000000000000000e+00
3.947967346938775677e+02 0.000000000000000000e+00
3.952901587301587369e+02 0.000000000000000000e+00
3.957636281179138109e+02 0.000000000000000000e+00
3.962269387755101775e+02 0.000000000000000000e+00
3.966886167800453791e+02 0.000000000000000000e+00
3.971811337868480791e+02 0.000000000000000000e+00
3.976458956916099510e+02 0.000000000000000000e+00
3.981327891156462329e+02 0.000000000000000000e+00
3.985861224489796086e+02 0.000000000000000000e+00
3.990623129251700902e+02 0.000000000000000000e+00
3.995180045351473836e+02 0.000000000000000000e+00
4.000048979591836655e+02 0.000000000000000000e+00
4.004698412698412540e+02 0.000000000000000000e+00
4.009465759637188285e+02 0.000000000000000000e+00
4.014220408163265574e+02 0.000000000000000000e+00
4.018922448979591877e+02 0.000000000000000000e+00
4.023698866213151746e+02 0.000000000000000000e+00
4.028500680272109093e+02 0.000000000000000000e+00
4.032994104308389751e+02 0.000000000000000000e+00
4.037857596371882209e+02 0.000000000000000000e+00
4.042292970521542088e+02 0.000000000000000000e+00
4.046973242630385244e+02 0.000000000000000000e+00
4.051571882086167875e+02 0.000000000000000000e+00
4.056266666666666652e+02 0.000000000000000000e+00
4.061037641723356160e+02 0.000000000000000000e+00
4.065801360544217573e+02 0.000000000000000000e+00
4.070583219954648371e+02 0.000000000000000000e+00
4.075185487528344765e+02 0.000000000000000000e+00
4.080090702947845784e+02 0.000000000000000000e+00
4.084732879818594142e+02 0.000000000000000000e+00
4.089540136054421851e+02 0.000000000000000000e+00
4.094269387755102230e+02 0.000000000000000000e+00
4.099047619047619264e+02 0.000000000000000000e+00
4.103822222222221967e+02 0.000000000000000000e+00
4.108546031746031986e+02 0.000000000000000000e+00
4.113463945578231460e+02 0.000000000000000000e+00
4.118505215419501155e+02 0.000000000000000000e+00
4.123339682539682371e+02 0.000000000000000000e+00
4.128143310657596317e+02 0.000000000000000000e+00
4.133055782312925430e+02 0.000000000000000000e+00
4.137850340136054683e+02 0.000000000000000000e+00
4.142565079365079441e+02 0.000000000000000000e+00
4.147256235827664455e+02 0.000000000000000000e+00
4.152085260770975310e+02 0.000000000000000000e+00
4.156663945578231392e+02 0.000000000000000000e+00
4.161262585034013455e+02 0.000000000000000000e+00
4.165821315192743555e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
4.175005895691609794e+02 0.000000000000000000e+00
4.179502947845804783e+02 0.000000000000000000e+00
4.184348299319727857e+02 0.000000000000000000e+00
4.189050340136054160e+02 0.000000000000000000e+00
4.193743310657596339e+02 0.000000000000000000e+00
4.198708390022675871e+02 0.000000000000000000e+00
4.203279818594104427e+02 0.000000000000000000e+00
4.208161451247165701e+02 0.000000000000000000e+00
4.212796371882085964e+02 0.000000000000000000e+00
4.217483900226757214e+02 0.000000000000000000e+00
4.222306122440000422e+02 0.000000000000000000e+00
4.227214512471655325e+02 0.000000000000000000e+00
4.232012698412698342e+02 0.000000000000000000e+00
4.236580498866213134e+02 0.000000000000000000e+00
4.241521995464852353e+02 0.000000000000000000e+00
4.246478004535147193e+02 0.000000000000000000e+00
4.251299773242630522e+02 0.000000000000000000e+00
4.256097959183673538e+02 0.000000000000000000e+00
4.260629478458050130e+02 0.000000000000000000e+00
4.265492970521542020e+02 0.000000000000000000e+00
4.270329251700680402e+02 0.000000000000000000e+00
4.274996825396825670e+02 0.000000000000000000e+00
4.279807709750567142e+02 0.000000000000000000e+00
4.284738321995465071e+02 0.000000000000000000e+00
4.289514739229024940e+02 0.000000000000000000e+00
4.294253061224490011e+02 0.000000000000000000e+00
4.298775510204081911e+02 0.000000000000000000e+00
4.303506575963718888e+02 0.000000000000000000e+00
4.308121541950113169e+02 0.000000000000000000e+00
4.312946938775510262e+02 0.000000000000000000e+00
4.317681632653061001e+02 0.000000000000000000e+00
4.322581405895691660e+02 0.000000000000000000e+00
4.327229024943310378e+02 0.000000000000000000e+00
4.332063492063492163e+02 0.000000000000000000e+00
4.336823582766439813e+02 0.000000000000000000e+00
4.341641723356008811e+02 0.000000000000000000e+00
4.346461678004534974e+02 0.000000000000000000e+00
4.351185487528344424e+02 0.000000000000000000e+00
4.355954648526077335e+02 0.000000000000000000e+00
4.360863492063492117e+02 0.000000000000000000e+00
4.365763265306122207e+02 0.000000000000000000e+00
4.370508843537414805e+02 0.000000000000000000e+00
4.375210884353741676e+02 0.000000000000000000e+00
4.380068934240362637e+02 0.000000000000000000e+00
4.384961451247165769e+02 0.000000000000000000e+00
4.389915646258503443e+02 0.000000000000000000e+00
4.394813605442176936e+02 0.000000000000000000e+00
4.399571882086167989e+02 0.000000000000000000e+00
4.404317460317460586e+02 0.000000000000000000e+00
4.409124716553287726e+02 0.000000000000000000e+00
4.413806802721088616e+02 0.000000000000000000e+00
4.418717460317460564e+02 0.000000000000000000e+00
4.423501133786847959e+02 0.000000000000000000e+00
4.428370068027210777e+02 0.000000000000000000e+00
4.433019501133786662e+02 0.000000000000000000e+00
4.437786848072562407e+02 0.000000000000000000e+00
4.442537868480725365e+02 0.000000000000000000e+00
4.447395918367346894e+02 0.000000000000000000e+00
4.452025396825396797e+02 0.000000000000000000e+00
4.456819954648526050e+02 0.000000000000000000e+00
4.461531065759637045e+02 0.000000000000000000e+00
4.466251247165532732e+02 0.000000000000000000e+00
4.470886167800453563e+02 0.000000000000000000e+00
4.475575510204081411e+02 0.000000000000000000e+00
4.480319274376417411e+02 0.000000000000000000e+00
4.485199092970521519e+02 0.000000000000000000e+00
4.489692517006802746e+02 0.000000000000000000e+00
4.494427210884353485e+02 0.000000000000000000e+00
4.499232653061224596e+02 0.000000000000000000e+00
4.504076190476190504e+02 0.000000000000000000e+00
4.508865306122448828e+02 0.000000000000000000e+00
4.513589115646258279e+02 0.000000000000000000e+00
4.518361904761904952e+02 0.000000000000000000e+00
4.523100226757369455e+02 0.000000000000000000e+00
4.527687981859410229e+02 0.000000000000000000e+00
4.532549659863945521e+02 0.000000000000000000e+00
4.537317006802721266e+02 0.000000000000000000e+00
4.542133333333333098e+02 0.000000000000000000e+00
4.546975056689342409e+02 0.000000000000000000e+00
4.551876643990929665e+02 0.000000000000000000e+00
4.556524263038548952e+02 0.000000000000000000e+00
4.561253514739228763e+02 0.000000000000000000e+00
4.566107936507936529e+02 0.000000000000000000e+00
4.570918820861678000e+02 0.000000000000000000e+00
4.575729705215419472e+02 0.000000000000000000e+00
4.580620408163265438e+02 0.000000000000000000e+00
4.585277097505668848e+02 0.000000000000000000e+00
4.590149659863945431e+02 0.000000000000000000e+00
4.594880725623582975e+02 0.000000000000000000e+00
4.599613605442177118e+02 0.000000000000000000e+00
4.604448072562358334e+02 0.000000000000000000e+00
4.609362358276644045e+02 0.000000000000000000e+00
4.614158730158729895e+02 0.000000000000000000e+00
4.618991383219954514e+02 0.000000000000000000e+00
4.623845804988662280e+02 0.000000000000000000e+00
4.628662131519274112e+02 0.000000000000000000e+00
4.633525623582766571e+02 0.000000000000000000e+00
4.638211337868480655e+02 0.000000000000000000e+00
4.642887981859410615e+02 0.000000000000000000e+00
4.647666213151927650e+02 0.000000000000000000e+00
4.652331972789115753e+02 0.000000000000000000e+00
4.657106575963719024e+02 0.000000000000000000e+00
4.661725170068027069e+02 0.000000000000000000e+00
4.666410884353741721e+02 0.000000000000000000e+00
4.671025850340136003e+02 0.000000000000000000e+00
4.675791383219954582e+02 0.000000000000000000e+00
4.680542403628118109e+02 0.000000000000000000e+00
4.685402267573696236e+02 0.000000000000000000e+00
4.690120634920634757e+02 0.000000000000000000e+00
4.695013151927437889e+02 0.000000000000000000e+00
4.699751473922902392e+02 0.000000000000000000e+00
4.704669387755101866e+02 0.000000000000000000e+00
4.709318820861677750e+02 0.000000000000000000e+00
4.713982766439909255e+02 0.000000000000000000e+00
4.718766439909297219e+02 0.000000000000000000e+00
4.723609977324263127e+02 0.000000000000000000e+00
4.728487981859410638e+02 0.000000000000000000e+00
4.733356916099773457e+02 0.000000000000000000e+00
4.738225850340136276e+02 0.000000000000000000e+00
4.742984126984126760e+02 0.000000000000000000e+00
4.747746031746031576e+02 0.000000000000000000e+00
4.752555102040816450e+02 0.000000000000000000e+00
4.757351473922902301e+02 0.000000000000000000e+00
4.762115192743764283e+02 0.000000000000000000e+00
4.766913378684807299e+02 0.000000000000000000e+00
4.771687981859410570e+02 0.000000000000000000e+00
4.776370068027210891e+02 0.000000000000000000e+00
4.781153741496598855e+02 0.000000000000000000e+00
4.785846712018140465e+02 0.000000000000000000e+00
4.790526984126984189e+02 0.000000000000000000e+00
4.795379591836734789e+02 0.000000000000000000e+00
4.800420861678004485e+02 0.000000000000000000e+00
4.805425850340135980e+02 0.000000000000000000e+00
4.810229478458049925e+02 0.000000000000000000e+00
4.815024036281179178e+02 0.000000000000000000e+00
4.819952834467119942e+02 0.000000000000000000e+00
4.824716553287981924e+02 0.000000000000000000e+00
4.829581859410430980e+02 0.000000000000000000e+00
4.834249433106575680e+02 0.000000000000000000e+00
4.838982312925169822e+02 0.000000000000000000e+00
4.843784126984127170e+02 0.000000000000000000e+00
4.848638548752834367e+02 0.000000000000000000e+00
4.853502040816326257e+02 0.000000000000000000e+00
4.858405442176870679e+02 0.000000000000000000e+00
4.863165532879818329e+02 0.000000000000000000e+00
4.867541043083900263e+02 0.000000000000000000e+00
4.872117913832199747e+02 0.000000000000000000e+00
4.876792743764172542e+02 0.000000000000000000e+00
4.881532879818594211e+02 0.000000000000000000e+00
4.886340136054421919e+02 0.000000000000000000e+00
4.890965986394558058e+02 0.000000000000000000e+00
4.895388662131519482e+02 0.000000000000000000e+00
4.899907482993197050e+02 0.000000000000000000e+00
4.904351927437641621e+02 0.000000000000000000e+00
4.908952380952380850e+02 0.000000000000000000e+00
4.913828571428571195e+02 0.000000000000000000e+00
4.918619501133786684e+02 0.000000000000000000e+00
4.923174603174603021e+02 0.000000000000000000e+00
4.928065306122448987e+02 0.000000000000000000e+00
4.932656689342403524e+02 0.000000000000000000e+00
4.937173696145124495e+02 0.000000000000000000e+00
4.941808616780045327e+02 0.000000000000000000e+00
4.946349206349206611e+02 0.000000000000000000e+00
4.951078458049886422e+02 0.000000000000000000e+00
4.955680725623582816e+02 0.000000000000000000e+00
4.960587755102041001e+02 0.000000000000000000e+00
4.965144671201813935e+02 0.000000000000000000e+00
4.969853968253968333e+02 0.000000000000000000e+00
4.974318367346938885e+02 0.000000000000000000e+00
4.979033106575963643e+02 0.000000000000000000e+00
4.983798639455782222e+02 0.000000000000000000e+00
4.988484353741496875e+02 0.000000000000000000e+00
4.993142857142856883e+02 0.000000000000000000e+00
4.997763265306122662e+02 0.000000000000000000e+00
5.002432653061224528e+02 0.000000000000000000e+00
5.007308843537414873e+02 0.000000000000000000e+00
5.011871201814058736e+02 0.000000000000000000e+00
5.016720181405895573e+02 0.000000000000000000e+00
5.021639909297052213e+02 0.000000000000000000e+00
5.026619501133786798e+02 0.000000000000000000e+00
5.031488435374149617e+02 0.000000000000000000e+00
5.036239455782313144e+02 0.000000000000000000e+00
5.040890702947845625e+02 0.000000000000000000e+00
5.045570975056689349e+02 0.000000000000000000e+00
5.050347392290249218e+02 0.000000000000000000e+00
5.055221768707482966e+02 0.000000000000000000e+00
5.059952834467119942e+02 0.000000000000000000e+00
5.064830839002267453e+02 0.000000000000000000e+00
5.069411337868480700e+02 0.000000000000000000e+00
5.074331065759637340e+02 0.000000000000000000e+00
5.078866213151927695e+02 0.000000000000000000e+00
5.083484807256235740e+02 0.000000000000000000e+00
5.087921995464852785e+02 0.000000000000000000e+00
5.092399092970521792e+02 0.000000000000000000e+00
5.097204535147392335e+02 0.000000000000000000e+00
5.102039002267573551e+02 0.000000000000000000e+00
5.106897052154195080e+02 0.000000000000000000e+00
5.111570068027210709e+02 0.000000000000000000e+00
5.116377324263038417e+02 0.000000000000000000e+00
5.121371428571428623e+02 0.000000000000000000e+00
5.126042630385487655e+02 0.000000000000000000e+00
5.130701133786848231e+02 0.000000000000000000e+00
5.135392290249433245e+02 0.000000000000000000e+00
5.140241269841269514e+02 0.000000000000000000e+00
5.145229931972788791e+02 0.000000000000000000e+00
5.149960997732425767e+02 0.000000000000000000e+00
5.154737414965986773e+02 0.000000000000000000e+00
5.159463038548752820e+02 0.000000000000000000e+00
5.164273922902494860e+02 0.000000000000000000e+00
5.169130158730158655e+02 0.000000000000000000e+00
5.173990022675736782e+02 0.000000000000000000e+00
5.178770068027210982e+02 0.000000000000000000e+00
5.183551927437641780e+02 0.000000000000000000e+00
5.188400907029478049e+02 0.000000000000000000e+00
5.193153741496598741e+02 0.000000000000000000e+00
5.197881179138322523e+02 0.000000000000000000e+00
5.202710204081632810e+02 0.000000000000000000e+00
5.207343310657596476e+02 0.000000000000000000e+00
5.212050793650793139e+02 0.000000000000000000e+00
5.216829024943310742e+02 0.000000000000000000e+00
5.221576417233560505e+02 0.000000000000000000e+00
5.226258503401360258e+02 0.000000000000000000e+00
5.230926077097506095e+02 0.000000000000000000e+00
5.235814965986394327e+02 0.000000000000000000e+00
5.240330158730158701e+02 0.000000000000000000e+00
5.244937868480725456e+02 0.000000000000000000e+00
5.249692517006802746e+02 0.000000000000000000e+00
5.254361904761905180e+02 0.000000000000000000e+00
5.259018594104308022e+02 0.000000000000000000e+00
5.263686167800453859e+02 0.000000000000000000e+00
5.268308390022675667e+02 0.000000000000000000e+00
5.273043083900226975e+02 0.000000000000000000e+00
5.277721541950113533e+02 0.000000000000000000e+00
5.282450793650793912e+02 0.000000000000000000e+00
5.287185487528345220e+02 0.000000000000000000e+00
5.291970975056689213e+02 0.000000000000000000e+00
5.296509750566893899e+02 0.000000000000000000e+00
5.301358730158730168e+02 0.000000000000000000e+00
5.305924716553288363e+02 0.000000000000000000e+00
5.310673922902494724e+02 0.000000000000000000e+00
5.315466666666666242e+02 0.000000000000000000e+00
5.320188662131519095e+02 0.000000000000000000e+00
5.324934240362812261e+02 0.000000000000000000e+00
5.329826757369614825e+02 0.000000000000000000e+00
5.334574149659863451e+02 0.000000000000000000e+00
5.339414058956915596e+02 0.000000000000000000e+00
5.344217687074830110e+02 0.000000000000000000e+00
5.349004988662131836e+02 0.000000000000000000e+00
5.353917460317460382e+02 0.000000000000000000e+00
5.358624943310657045e+02 0.000000000000000000e+00
5.363238095238094729e+02 0.000000000000000000e+00
5.368114285714285643e+02 0.000000000000000000e+00
5.372812698412698182e+02 0.000000000000000000e+00
5.377549206349206088e+02 0.000000000000000000e+00
5.382227664399092646e+02 0.000000000000000000e+00
5.387250793650794094e+02 0.000000000000000000e+00
5.391878458049886831e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
5.411938775510000141e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
5.421685260770974537e+02 0.000000000000000000e+00
5.426839002267573733e+02 0.000000000000000000e+00
5.431524716553287817e+02 0.000000000000000000e+00
5.436649433106575771e+02 0.000000000000000000e+00
5.441425850340135639e+02 0.000000000000000000e+00
5.446372789115646356e+02 0.000000000000000000e+00
5.450969614512471253e+02 0.000000000000000000e+00
5.455729705215419472e+02 0.000000000000000000e+00
5.460326530612244369e+02 0.000000000000000000e+00
5.465148299319728267e+02 0.000000000000000000e+00
5.469881179138321841e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
5.479236281179138359e+02 0.000000000000000000e+00
5.484081632653061433e+02 0.000000000000000000e+00
5.488743764172335204e+02 0.000000000000000000e+00
5.493750566893423866e+02 0.000000000000000000e+00
5.498169614512471526e+02 0.000000000000000000e+00
5.502985941043083358e+02 0.000000000000000000e+00
5.507885714285714585e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
5.517518367346938248e+02 0.000000000000000000e+00
5.522570521541949802e+02 0.000000000000000000e+00
5.527452154195011644e+02 0.000000000000000000e+00
5.532446258503401850e+02 0.000000000000000000e+00
5.537128344671201603e+02 0.000000000000000000e+00
5.541872108843537035e+02 0.000000000000000000e+00
5.546575963718820503e+02 0.000000000000000000e+00
5.551573696145125041e+02 0.000000000000000000e+00
5.556364625850339962e+02 0.000000000000000000e+00
5.561311564625850679e+02 0.000000000000000000e+00
5.566091609977323742e+02 0.000000000000000000e+00
5.571100226757370137e+02 0.000000000000000000e+00
5.575675283446712456e+02 0.000000000000000000e+00
5.580531519274376251e+02 0.000000000000000000e+00
5.585393197278912112e+02 0.000000000000000000e+00
5.590399999999999636e+02 0.000000000000000000e+00
5.595087528344671455e+02 0.000000000000000000e+00
5.599834920634920081e+02 0.000000000000000000e+00
5.604422675736961992e+02 0.000000000000000000e+00
5.609326530609999963e+02 1.000000000000000000e+00
5.614053514739229058e+02 0.000000000000000000e+00
5.619169160997732888e+02 0.000000000000000000e+00
5.624083446712018031e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
5.642813605442177050e+02 0.000000000000000000e+00
5.647628117913832284e+02 0.000000000000000000e+00
5.652678458049886103e+02 0.000000000000000000e+00
5.657482086167800617e+02 0.000000000000000000e+00
5.662400000000000091e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
5.671843990929704660e+02 0.000000000000000000e+00
5.676705668934240521e+02 0.000000000000000000e+00
5.681569160997732979e+02 0.000000000000000000e+00
5.686430839002267703e+02 0.000000000000000000e+00
5.691121995464852716e+02 0.000000000000000000e+00
5.696190476190475920e+02 0.000000000000000000e+00
5.700770975056689167e+02 0.000000000000000000e+00
5.705705215419501428e+02 0.000000000000000000e+00
5.710456235827664386e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
5.725583673469387804e+02 0.000000000000000000e+00
5.730294784580498799e+02 0.000000000000000000e+00
5.735377777777778192e+02 0.000000000000000000e+00
5.740253968253967969e+02 0.000000000000000000e+00
5.745128344671202285e+02 0.000000000000000000e+00
5.750019047619047114e+02 0.000000000000000000e+00
5.755103854875283105e+02 0.000000000000000000e+00
5.759787755102040592e+02 0.000000000000000000e+00
5.764558730158730668e+02 0.000000000000000000e+00
5.769320634920635484e+02 0.000000000000000000e+00
5.774224036281178769e+02 0.000000000000000000e+00
5.779089342403627825e+02 0.000000000000000000e+00
5.783987301587301317e+02 0.000000000000000000e+00
5.788843537414966249e+02 0.000000000000000000e+00
5.793783219954648303e+02 0.000000000000000000e+00
5.798643083900226429e+02 0.000000000000000000e+00
5.803724263038549225e+02 0.000000000000000000e+00
5.808752834467120465e+02 0.000000000000000000e+00
5.813589115646258279e+02 0.000000000000000000e+00
5.818378231292516602e+02 0.000000000000000000e+00
5.823316099773243195e+02 0.000000000000000000e+00
5.828212244897958954e+02 0.000000000000000000e+00
5.833079365079364607e+02 0.000000000000000000e+00
5.837841269841269423e+02 0.000000000000000000e+00
5.842635827664398676e+02 0.000000000000000000e+00
5.847482993197278347e+02 0.000000000000000000e+00
5.852330158730159155e+02 0.000000000000000000e+00
5.856888888888888687e+02 0.000000000000000000e+00
5.861607256235827208e+02 0.000000000000000000e+00
5.866612244897959272e+02 0.000000000000000000e+00
5.871145578231293030e+02 0.000000000000000000e+00
5.875994557823129298e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
5.885467573696145109e+02 0.000000000000000000e+00
5.890205895691609612e+02 0.000000000000000000e+00


==> J28.dat <==
1.155954648526077122e+01 0.000000000000000000e+00
1.188825396825396830e+01 0.000000000000000000e+00
1.219755102040816297e+01 0.000000000000000000e+00
1.252444444444444471e+01 0.000000000000000000e+00
1.286149659863945516e+01 0.000000000000000000e+00
1.318077097505668860e+01 0.000000000000000000e+00
1.351637188208616713e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.417814058956916057e+01 0.000000000000000000e+00
1.450176870748299329e+01 0.000000000000000000e+00
1.482521541950113431e+01 0.000000000000000000e+00
1.515591836734693842e+01 0.000000000000000000e+00
1.546848072562358212e+01 0.000000000000000000e+00
1.580154195011337848e+01 0.000000000000000000e+00
1.612408163265306271e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.676081632653061249e+01 0.000000000000000000e+00
1.709659863945578095e+01 0.000000000000000000e+00
1.740117913832199648e+01 0.000000000000000000e+00
1.772208616780045176e+01 0.000000000000000000e+00
1.805061224489795890e+01 0.000000000000000000e+00
1.836643990929705339e+01 0.000000000000000000e+00
1.870312925170068041e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.934077097505668874e+01 0.000000000000000000e+00
1.967437641723356023e+01 0.000000000000000000e+00
1.999038548752834643e+01 0.000000000000000000e+00
2.032235827664399253e+01 0.000000000000000000e+00
2.062875283446712160e+01 0.000000000000000000e+00
2.093768707482993108e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.190058956916099930e+01 0.000000000000000000e+00
2.221931972789115761e+01 0.000000000000000000e+00
2.254494331065759738e+01 0.000000000000000000e+00
2.285297052154195185e+01 0.000000000000000000e+00
2.317424036281179056e+01 0.000000000000000000e+00
2.347827664399093095e+01 0.000000000000000000e+00
2.380371882086167901e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.768689342403628117e+01 0.000000000000000000e+00
2.799383219954648538e+01 0.000000000000000000e+00
2.834049886621315295e+01 0.000000000000000000e+00
2.863981859410430886e+01 0.000000000000000000e+00
2.895002267573696031e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.961106575963718868e+01 0.000000000000000000e+00
2.993197278911564752e+01 0.000000000000000000e+00
3.024507936507936634e+01 0.000000000000000000e+00
3.055147392290249542e+01 0.000000000000000000e+00
3.086585034013605267e+01 0.000000000000000000e+00
3.117750566893424136e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
3.214621315192744078e+01 0.000000000000000000e+00
3.245986394557823473e+01 0.000000000000000000e+00
3.277514739229025054e+01 0.000000000000000000e+00
3.308571428571428896e+01 0.000000000000000000e+00
3.340843537414966136e+01 0.000000000000000000e+00
3.373678004535147323e+01 0.000000000000000000e+00
3.406349206349206327e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
3.467682539682540011e+01 0.000000000000000000e+00
3.499337868480725433e+01 0.000000000000000000e+00
3.530408163199999905e+01 0.000000000000000000e+00
3.561995464852607540e+01 0.000000000000000000e+00
3.592834467120181330e+01 0.000000000000000000e+00
3.623111111111111171e+01 0.000000000000000000e+00
3.657287981859410309e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
3.780698412698412625e+01 0.000000000000000000e+00
3.814222222222222314e+01 0.000000000000000000e+00
3.844553287981859313e+01 0.000000000000000000e+00
3.877188208616779974e+01 0.000000000000000000e+00
3.908208616780045475e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
3.970086167800453580e+01 0.000000000000000000e+00
4.003229024943310321e+01 0.000000000000000000e+00
4.034757369614512612e+01 0.000000000000000000e+00
4.067555555555555458e+01 0.000000000000000000e+00
4.101405895691610226e+01 0.000000000000000000e+00
4.131664399092970541e+01 0.000000000000000000e+00
4.166657596371882022e+01 0.000000000000000000e+00
4.194557823129251517e+01 0.000000000000000000e+00
4.227210884353741704e+01 0.000000000000000000e+00
4.260553287981859683e+01 0.000000000000000000e+00
4.290666666666666629e+01 0.000000000000000000e+00
4.323265306100000060e+01 0.000000000000000000e+00
4.354430839002267817e+01 0.000000000000000000e+00
4.386739229024943398e+01 0.000000000000000000e+00
4.420752834467120351e+01 0.000000000000000000e+00
4.452535147392290327e+01 0.000000000000000000e+00
4.484371882086167460e+01 0.000000000000000000e+00
4.514897959100000691e+01 0.000000000000000000e+00
4.547682539682539726e+01 0.000000000000000000e+00
4.579392290249433017e+01 0.000000000000000000e+00
4.610195011337868465e+01 0.000000000000000000e+00
4.643392290249433074e+01 0.000000000000000000e+00
4.674975056689342523e+01 0.000000000000000000e+00
4.708154195011337606e+01 0.000000000000000000e+00
4.739827664399093266e+01 0.000000000000000000e+00
4.771247165532879819e+01 0.000000000000000000e+00
4.803501133786848243e+01 0.000000000000000000e+00
4.835446712018140403e+01 0.000000000000000000e+00
4.867791383219954326e+01 0.000000000000000000e+00
4.900390022675736645e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
5.000544217687075133e+01 0.000000000000000000e+00
5.031346938775509869e+01 0.000000000000000000e+00
5.063927437641723373e+01 0.000000000000000000e+00
5.097469387755101877e+01 0.000000000000000000e+00
5.128834467120181273e+01 0.000000000000000000e+00
5.162811791383219884e+01 0.000000000000000000e+00
5.195501133786848413e+01 0.000000000000000000e+00
5.224816326530612542e+01 0.000000000000000000e+00
5.255673469387755148e+01 0.000000000000000000e+00
5.287655328798185650e+01 0.000000000000000000e+00
5.319691609977324021e+01 0.000000000000000000e+00
5.353197278911564894e+01 0.000000000000000000e+00
5.383836734693877446e+01 0.000000000000000000e+00
5.417705215419501030e+01 0.000000000000000000e+00
5.448344671201814293e+01 0.000000000000000000e+00
5.482031746031746167e+01 0.000000000000000000e+00
5.513578231292517273e+01 0.000000000000000000e+00
5.545560090702947775e+01 0.000000000000000000e+00
5.576199546485261038e+01 0.000000000000000000e+00
5.608544217687074962e+01 0.000000000000000000e+00
5.638204081632652986e+01 0.000000000000000000e+00
5.669714285714285751e+01 0.000000000000000000e+00
5.701351473922902358e+01 0.000000000000000000e+00
5.733514739229025281e+01 0.000000000000000000e+00
5.765260770975056914e+01 0.000000000000000000e+00
5.797006802721088548e+01 0.000000000000000000e+00
5.827628117913832284e+01 0.000000000000000000e+00
5.859682539682539471e+01 0.000000000000000000e+00
5.890993197278911708e+01 0.000000000000000000e+00
5.922721088435373815e+01 0.000000000000000000e+00
5.955283446712017792e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
6.021551020408163168e+01 0.000000000000000000e+00
6.056217687074830280e+01 0.000000000000000000e+00
6.086675736961451122e+01 0.000000000000000000e+00
6.118657596371882335e+01 0.000000000000000000e+00
6.150965986394557916e+01 0.000000000000000000e+00
6.181895691609977206e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
6.245260770975056630e+01 0.000000000000000000e+00
6.275990929705215393e+01 0.000000000000000000e+00
6.309278911564625503e+01 0.000000000000000000e+00
6.340879818594104478e+01 0.000000000000000000e+00
6.373242630385487217e+01 0.000000000000000000e+00
6.404353741496598218e+01 0.000000000000000000e+00
6.437514739229024485e+01 0.000000000000000000e+00
6.469931972789115093e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
6.533659863945578650e+01 0.000000000000000000e+00
6.565623582766440336e+01 0.000000000000000000e+00
6.597696145124716338e+01 0.000000000000000000e+00
6.630004535147392630e+01 0.000000000000000000e+00
6.663183673469387713e+01 0.000000000000000000e+00
6.694712018140589294e+01 0.000000000000000000e+00
6.725315192743764214e+01 0.000000000000000000e+00
6.758712018140589350e+01 0.000000000000000000e+00
6.789714285714285325e+01 0.000000000000000000e+00
6.821768707482992511e+01 0.000000000000000000e+00
6.853804988662130881e+01 0.000000000000000000e+00
6.884952380952381645e+01 0.000000000000000000e+00
6.918403628117913229e+01 0.000000000000000000e+00
6.950403628117913968e+01 0.000000000000000000e+00
6.982131519274376785e+01 0.000000000000000000e+00
7.014131519274376103e+01 0.000000000000000000e+00
7.047365079365079055e+01 0.000000000000000000e+00
7.081904761904762324e+01 0.000000000000000000e+00
7.112181405895691455e+01 0.000000000000000000e+00
7.145124716553287669e+01 0.000000000000000000e+00
7.177197278911565093e+01 0.000000000000000000e+00
7.209596371882085464e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
7.272598639455782177e+01 0.000000000000000000e+00
7.305124716553288522e+01 0.000000000000000000e+00
7.338467120181405789e+01 0.000000000000000000e+00
7.370394557823129844e+01 0.000000000000000000e+00
7.402612244897959215e+01 0.000000000000000000e+00
7.433342403628117268e+01 0.000000000000000000e+00
7.468698412698412881e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
7.528834467120181273e+01 0.000000000000000000e+00
7.559999999999999432e+01 0.000000000000000000e+00
7.591818594104307749e+01 0.000000000000000000e+00
7.623873015873016357e+01 0.000000000000000000e+00
7.655510204081632253e+01 0.000000000000000000e+00
7.688290249433106283e+01 0.000000000000000000e+00
7.721451247165532550e+01 0.000000000000000000e+00
7.751999999999999602e+01 0.000000000000000000e+00
7.782657596371882391e+01 0.000000000000000000e+00
7.814421768707482840e+01 0.000000000000000000e+00
7.848725623582765820e+01 0.000000000000000000e+00
7.881215419501133113e+01 0.000000000000000000e+00
7.913487528344671773e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
8.241324263038548281e+01 0.000000000000000000e+00
8.273741496598638889e+01 0.000000000000000000e+00
8.305088435374149469e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
8.401596371882085634e+01 0.000000000000000000e+00
8.434938775510204323e+01 0.000000000000000000e+00
8.465215419501133454e+01 0.000000000000000000e+00
8.497197278911563956e+01 0.000000000000000000e+00
8.529832199546484617e+01 0.000000000000000000e+00
8.562176870748299962e+01 0.000000000000000000e+00
8.592145124716553539e+01 0.000000000000000000e+00
8.625578231292516307e+01 0.000000000000000000e+00
8.655365079365078884e+01 0.000000000000000000e+00
8.686621315192743964e+01 0.000000000000000000e+00
8.718766439909296651e+01 0.000000000000000000e+00
8.750585034013604968e+01 0.000000000000000000e+00
8.782712018140590260e+01 0.000000000000000000e+00
8.812390022675737100e+01 0.000000000000000000e+00
8.844662131519274340e+01 0.000000000000000000e+00
8.875591836734693629e+01 0.000000000000000000e+00
8.906866213151927525e+01 0.000000000000000000e+00
8.938793650793650158e+01 0.000000000000000000e+00
8.970086167800452870e+01 0.000000000000000000e+00
9.001233560090703634e+01 0.000000000000000000e+00
9.031038548752835027e+01 0.000000000000000000e+00
9.062530612244897554e+01 0.000000000000000000e+00
9.092698412698412369e+01 0.000000000000000000e+00
9.125641723356008583e+01 0.000000000000000000e+00
9.156208616780045872e+01 0.000000000000000000e+00
9.187265306122448294e+01 0.000000000000000000e+00
9.216707482993197686e+01 0.000000000000000000e+00
9.249469387755101479e+01 0.000000000000000000e+00
9.281832199546485640e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
9.342929705215419744e+01 0.000000000000000000e+00
9.375582766439909221e+01 0.000000000000000000e+00
9.405605442176870667e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
9.467972789115646037e+01 0.000000000000000000e+00
9.499718820861677671e+01 0.000000000000000000e+00
9.530612244897959329e+01 0.000000000000000000e+00
9.560671201814058406e+01 0.000000000000000000e+00
9.591002267573696827e+01 0.000000000000000000e+00
9.622784580498866092e+01 0.000000000000000000e+00
9.653804988662130881e+01 0.000000000000000000e+00
9.685641723356009436e+01 0.000000000000000000e+00
9.719365079365078941e+01 0.000000000000000000e+00
9.749714285714286177e+01 0.000000000000000000e+00
9.784598639455782632e+01 0.000000000000000000e+00
9.811773242630385994e+01 0.000000000000000000e+00
9.845750566893424605e+01 0.000000000000000000e+00
9.878077097505668291e+01 0.000000000000000000e+00
9.909206349206348818e+01 0.000000000000000000e+00
9.940716553287981583e+01 0.000000000000000000e+00
9.973496598639455613e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.003414058956916080e+02 0.000000000000000000e+00
1.006579591836734693e+02 0.000000000000000000e+00
1.009583673469387719e+02 0.000000000000000000e+00
1.012751020408163214e+02 0.000000000000000000e+00
1.015896598639455846e+02 0.000000000000000000e+00
1.019167346938775580e+02 0.000000000000000000e+00
1.022374603174603180e+02 0.000000000000000000e+00
1.025317006802721096e+02 0.000000000000000000e+00
1.028370068027210920e+02 0.000000000000000000e+00
1.031414058956916051e+02 0.000000000000000000e+00
1.034517913832199554e+02 0.000000000000000000e+00
1.037471201814058901e+02 0.000000000000000000e+00
1.040647619047619088e+02 0.000000000000000000e+00
1.044019954648526038e+02 0.000000000000000000e+00
1.047132879818594091e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.053072108843537364e+02 0.000000000000000000e+00
1.056166893424036317e+02 0.000000000000000000e+00
1.059241723356009004e+02 0.000000000000000000e+00
1.062285714285714278e+02 0.000000000000000000e+00
1.065338775510204101e+02 0.000000000000000000e+00
1.068535147392290270e+02 0.000000000000000000e+00
1.071637188208616749e+02 0.000000000000000000e+00
1.074499773242630454e+02 0.000000000000000000e+00
1.077806802721088388e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.083938321995464804e+02 0.000000000000000000e+00
1.086956916099773309e+02 0.000000000000000000e+00
1.090107936507936444e+02 0.000000000000000000e+00
1.093231746031746070e+02 0.000000000000000000e+00
1.096419047619047689e+02 0.000000000000000000e+00
1.099599092970521497e+02 0.000000000000000000e+00
1.102561451247165536e+02 0.000000000000000000e+00
1.105594557823129236e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.130454421768707505e+02 0.000000000000000000e+00
1.133756009070294795e+02 0.000000000000000000e+00
1.136999546485260737e+02 0.000000000000000000e+00
1.140219501133786792e+02 0.000000000000000000e+00
1.143256235827664398e+02 0.000000000000000000e+00
1.146289342403628098e+02 0.000000000000000000e+00
1.149409523809523819e+02 0.000000000000000000e+00
1.152431746031746087e+02 0.000000000000000000e+00
1.155639002267573687e+02 0.000000000000000000e+00
1.158641269841269832e+02 0.000000000000000000e+00
1.161904761904761898e+02 0.000000000000000000e+00
1.164952380952380935e+02 0.000000000000000000e+00
1.168214058956916119e+02 0.000000000000000000e+00
1.171305215419501167e+02 0.000000000000000000e+00
1.174409070294784527e+02 0.000000000000000000e+00
1.177589115646258477e+02 0.000000000000000000e+00
1.180736507936507991e+02 0.000000000000000000e+00
1.183755102040816354e+02 0.000000000000000000e+00
1.187016780045351538e+02 0.000000000000000000e+00
1.190175056689342341e+02 0.000000000000000000e+00
1.193282539682539749e+02 0.000000000000000000e+00
1.196391836734693896e+02 0.000000000000000000e+00
1.199464852607709702e+02 0.000000000000000000e+00
1.202537868480725649e+02 0.000000000000000000e+00
1.205705215419501144e+02 0.000000000000000000e+00
1.208897959183673407e+02 0.000000000000000000e+00
1.212021768707483034e+02 0.000000000000000000e+00
1.215216326530612179e+02 0.000000000000000000e+00
1.218394557823129247e+02 0.000000000000000000e+00
1.221476643990929745e+02 0.000000000000000000e+00
1.224515192743764231e+02 0.000000000000000000e+00
1.227513832199546471e+02 0.000000000000000000e+00
1.230657596371882079e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.237926530612244846e+02 0.000000000000000000e+00
1.241061224489795904e+02 0.000000000000000000e+00
1.244099773242630391e+02 0.000000000000000000e+00
1.247089342403628081e+02 0.000000000000000000e+00
1.250345578231292478e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.301941043083900240e+02 0.000000000000000000e+00
1.305209977324263093e+02 0.000000000000000000e+00
1.308460770975056562e+02 0.000000000000000000e+00
1.311693424036281215e+02 0.000000000000000000e+00
1.314760997732426233e+02 0.000000000000000000e+00
1.318095238095237960e+02 0.000000000000000000e+00
1.321082993197279052e+02 0.000000000000000000e+00
1.324357369614512550e+02 0.000000000000000000e+00
1.327357823129251813e+02 0.000000000000000000e+00
1.330552380952380815e+02 0.000000000000000000e+00
1.333652607709750555e+02 0.000000000000000000e+00
1.336934240362811863e+02 0.000000000000000000e+00
1.339932879818594245e+02 0.000000000000000000e+00
1.343109297052154147e+02 0.000000000000000000e+00
1.346126077097505629e+02 0.000000000000000000e+00
1.349268027210884213e+02 0.000000000000000000e+00
1.352373696145124597e+02 0.000000000000000000e+00
1.355637188208616806e+02 0.000000000000000000e+00
1.358775510204081627e+02 0.000000000000000000e+00
1.361917460317460211e+02 0.000000000000000000e+00
1.364847165532879956e+02 0.000000000000000000e+00
1.368099773242630306e+02 0.000000000000000000e+00
1.371160090702947798e+02 0.000000000000000000e+00
1.374316553287981719e+02 0.000000000000000000e+00
1.377302494331065645e+02 0.000000000000000000e+00
1.380565986394557854e+02 0.000000000000000000e+00
1.383495691609977314e+02 0.000000000000000000e+00
1.386721088435374156e+02 0.000000000000000000e+00
1.389638095238095161e+02 0.000000000000000000e+00
1.392847165532879785e+02 0.000000000000000000e+00
1.395798639455782393e+02 0.000000000000000000e+00
1.399043990929705217e+02 0.000000000000000000e+00
1.401988208616780014e+02 0.000000000000000000e+00
1.405286167800453541e+02 0.000000000000000000e+00
1.408255782312925248e+02 0.000000000000000000e+00
1.411539229024943438e+02 0.000000000000000000e+00
1.414530612244898009e+02 0.000000000000000000e+00
1.417794104308389933e+02 0.000000000000000000e+00
1.420649433106575827e+02 0.000000000000000000e+00
1.423925623582766491e+02 0.000000000000000000e+00
1.426965986394557717e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.481852154195011337e+02 0.000000000000000000e+00
1.484970521541950177e+02 0.000000000000000000e+00
1.488063492063492106e+02 0.000000000000000000e+00
1.491049433106576032e+02 0.000000000000000000e+00
1.494387301587301522e+02 0.000000000000000000e+00
1.497273469387754972e+02 0.000000000000000000e+00
1.500522448979591843e+02 0.000000000000000000e+00
1.503631746031745990e+02 0.000000000000000000e+00
1.506917006802721062e+02 0.000000000000000000e+00
1.509931972789115662e+02 0.000000000000000000e+00
1.513064852607709838e+02 0.000000000000000000e+00
1.516125170068027330e+02 0.000000000000000000e+00
1.519328798185941025e+02 0.000000000000000000e+00
1.522370975056689417e+02 0.000000000000000000e+00
1.525460317460317583e+02 0.000000000000000000e+00
1.528419047619047717e+02 0.000000000000000000e+00
1.531584580498866330e+02 0.000000000000000000e+00
1.534594104308390001e+02 0.000000000000000000e+00
1.537697959183673504e+02 0.000000000000000000e+00
1.540653061224489875e+02 0.000000000000000000e+00
1.543687981859410456e+02 0.000000000000000000e+00
1.546499773242630340e+02 0.000000000000000000e+00
1.549757823129251619e+02 0.000000000000000000e+00
1.552689342403628245e+02 0.000000000000000000e+00
1.555896598639455704e+02 0.000000000000000000e+00
1.558811791383219827e+02 0.000000000000000000e+00
1.561904761904762040e+02 0.000000000000000000e+00
1.564959637188208603e+02 0.000000000000000000e+00
1.568061678004535224e+02 0.000000000000000000e+00
1.571058503401360440e+02 0.000000000000000000e+00
1.574196825396825261e+02 0.000000000000000000e+00
1.577286167800453427e+02 0.000000000000000000e+00
1.580487981859410525e+02 0.000000000000000000e+00
1.583571882086167761e+02 0.000000000000000000e+00
1.586624943310657727e+02 0.000000000000000000e+00
1.589785034013605411e+02 0.000000000000000000e+00
1.592917913832199588e+02 0.000000000000000000e+00
1.595923809523809496e+02 0.000000000000000000e+00
1.598980498866213225e+02 0.000000000000000000e+00
1.602124263038548690e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.619209070294784567e+02 0.000000000000000000e+00
1.622229478458049812e+02 0.000000000000000000e+00
1.625792290249433165e+02 0.000000000000000000e+00
1.629298866213152053e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.635356009070294760e+02 0.000000000000000000e+00
1.638358276643990905e+02 0.000000000000000000e+00
1.641578231292517103e+02 0.000000000000000000e+00
1.644437188208616760e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.649471201814058929e+02 0.000000000000000000e+00
1.652482539682539766e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.660005442176870645e+02 0.000000000000000000e+00
1.662804535147392357e+02 0.000000000000000000e+00
1.665926530612244960e+02 0.000000000000000000e+00
1.668856235827664420e+02 0.000000000000000000e+00
1.672043537414965897e+02 0.000000000000000000e+00
1.675258049886621450e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.681050340136054331e+02 0.000000000000000000e+00
1.684058049886621404e+02 0.000000000000000000e+00
1.687076643990929767e+02 0.000000000000000000e+00
1.690138775510204141e+02 0.000000000000000000e+00
1.693193650793650704e+02 0.000000000000000000e+00
1.696208616780045304e+02 0.000000000000000000e+00
1.699223582766439904e+02 0.000000000000000000e+00
1.702566893424036323e+02 0.000000000000000000e+00
1.705304308390022641e+02 0.000000000000000000e+00
1.708453514739229036e+02 0.000000000000000000e+00
1.711321541950113385e+02 0.000000000000000000e+00
1.714418140589569077e+02 0.000000000000000000e+00
1.717413151927437696e+02 0.000000000000000000e+00
1.720399092970521622e+02 0.000000000000000000e+00
1.723428571428571558e+02 0.000000000000000000e+00
1.726354648526076971e+02 0.000000000000000000e+00
1.729625396825396706e+02 0.000000000000000000e+00
1.732732879818593972e+02 0.000000000000000000e+00
1.735807709750566801e+02 0.000000000000000000e+00
1.738887981859410559e+02 0.000000000000000000e+00
1.741931972789115548e+02 0.000000000000000000e+00
1.744925170068027285e+02 0.000000000000000000e+00
1.747943764172335648e+02 0.000000000000000000e+00
1.751227210884353838e+02 0.000000000000000000e+00
1.754327437641723293e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.762813605442176765e+02 0.000000000000000000e+00
1.765979138321995379e+02 0.000000000000000000e+00
1.768957823129251778e+02 0.000000000000000000e+00
1.772045351473922778e+02 0.000000000000000000e+00
1.775074829931972715e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.804083446712018031e+02 0.000000000000000000e+00
1.806947845804988617e+02 0.000000000000000000e+00
1.810193197278911441e+02 0.000000000000000000e+00
1.813605442176870781e+02 0.000000000000000000e+00
1.816620408163265381e+02 0.000000000000000000e+00
1.819867573696145087e+02 0.000000000000000000e+00
1.823065759637188137e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.829512925170068058e+02 0.000000000000000000e+00
1.832602267573696224e+02 0.000000000000000000e+00
1.835702494331065679e+02 0.000000000000000000e+00
1.838663038548752695e+02 0.000000000000000000e+00
1.841609070294784658e+02 0.000000000000000000e+00
1.844732879818594142e+02 0.000000000000000000e+00
1.847892970521541827e+02 0.000000000000000000e+00
1.850873469387755108e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.857093877551020284e+02 0.000000000000000000e+00
1.860199546485260669e+02 0.000000000000000000e+00
1.863105668934240384e+02 0.000000000000000000e+00


==> J29.dat <==
3.451791383219954490e+00 0.000000000000000000e+00
3.810975056689342555e+00 0.000000000000000000e+00
4.144399092970521892e+00 0.000000000000000000e+00
4.472562358276643835e+00 0.000000000000000000e+00
4.804353741496598218e+00 0.000000000000000000e+00
5.153378684807256249e+00 0.000000000000000000e+00
5.495691609977324532e+00 0.000000000000000000e+00
5.830929705215419645e+00 0.000000000000000000e+00
6.153469387755102105e+00 0.000000000000000000e+00
6.473469387000000630e+00 0.000000000000000000e+00
6.818140589569161136e+00 0.000000000000000000e+00
7.157369614512471223e+00 0.000000000000000000e+00
7.491156462585034426e+00 0.000000000000000000e+00
7.818412698412698703e+00 0.000000000000000000e+00
8.146031746031745513e+00 0.000000000000000000e+00
8.462222222222221646e+00 0.000000000000000000e+00
8.787120181405896346e+00 0.000000000000000000e+00
9.100408163265306882e+00 0.000000000000000000e+00
9.446530612244897540e+00 0.000000000000000000e+00
9.758185941043084455e+00 0.000000000000000000e+00
1.010793650793650755e+01 0.000000000000000000e+00
1.042104308390022638e+01 0.000000000000000000e+00
1.076825396825396908e+01 0.000000000000000000e+00
1.107156462585034085e+01 0.000000000000000000e+00
1.141188208616780031e+01 0.000000000000000000e+00
1.172045351473922814e+01 0.000000000000000000e+00
1.205278911564625766e+01 0.000000000000000000e+00
1.238058956916099795e+01 0.000000000000000000e+00
1.272707482993197203e+01 0.000000000000000000e+00
1.303709750566893355e+01 0.000000000000000000e+00
1.336943310657596307e+01 0.000000000000000000e+00
1.368290249433106531e+01 0.000000000000000000e+00
1.401687074829932023e+01 0.000000000000000000e+00
1.433632653061224538e+01 0.000000000000000000e+00
1.466648526077097436e+01 0.000000000000000000e+00
1.498557823129251787e+01 0.000000000000000000e+00
1.531682539682539712e+01 0.000000000000000000e+00
1.563410430839002352e+01 0.000000000000000000e+00
1.597351473922902443e+01 0.000000000000000000e+00
1.626902494331065796e+01 0.000000000000000000e+00
1.659156462585033864e+01 0.000000000000000000e+00
1.692390022675736816e+01 0.000000000000000000e+00
1.726131519274376558e+01 0.000000000000000000e+00
1.757079365079365019e+01 0.000000000000000000e+00
1.791637188208616749e+01 0.000000000000000000e+00
1.820952380952380878e+01 0.000000000000000000e+00
1.853768707482993250e+01 0.000000000000000000e+00
1.885768707482993278e+01 0.000000000000000000e+00
1.918802721088435348e+01 0.000000000000000000e+00
1.949551020408163282e+01 0.000000000000000000e+00
1.984145124716553354e+01 0.000000000000000000e+00
2.013678004535147537e+01 0.000000000000000000e+00
2.048308390022675596e+01 0.000000000000000000e+00
2.080562358276644019e+01 0.000000000000000000e+00
2.111909297052154244e+01 0.000000000000000000e+00
2.142113378684807401e+01 0.000000000000000000e+00
2.174965986394557760e+01 0.000000000000000000e+00
2.206131519274376274e+01 0.000000000000000000e+00
2.241414965986394492e+01 0.000000000000000000e+00
2.272362811791383308e+01 0.000000000000000000e+00
2.305324263038548693e+01 0.000000000000000000e+00
2.337632653061224630e+01 0.000000000000000000e+00
2.371011337868480595e+01 0.000000000000000000e+00
2.401505668934240489e+01 0.000000000000000000e+00
2.433977324263038611e+01 0.000000000000000000e+00
2.465070294784580440e+01 0.000000000000000000e+00
2.498086167800453339e+01 0.000000000000000000e+00
2.531446712018140488e+01 0.000000000000000000e+00
2.563990929705215294e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.628789115646258523e+01 0.000000000000000000e+00
2.659392290249433088e+01 0.000000000000000000e+00
2.692063492063492092e+01 0.000000000000000000e+00
2.725913832199546505e+01 0.000000000000000000e+00
2.758548752834467166e+01 0.000000000000000000e+00
2.791129251700680314e+01 0.000000000000000000e+00
2.824235827664399068e+01 0.000000000000000000e+00
2.857179138321995637e+01 0.000000000000000000e+00
2.890811791383219997e+01 0.000000000000000000e+00
2.923628117913832369e+01 0.000000000000000000e+00
2.956063492063492149e+01 0.000000000000000000e+00
2.986321995464852463e+01 0.000000000000000000e+00
3.018285714285714150e+01 0.000000000000000000e+00
3.051863945578231352e+01 0.000000000000000000e+00
3.084861678004535079e+01 0.000000000000000000e+00
3.118566893424036124e+01 0.000000000000000000e+00
3.150585034013605323e+01 0.000000000000000000e+00
3.183691609977324433e+01 0.000000000000000000e+00
3.215746031746031974e+01 0.000000000000000000e+00
3.250013605442176612e+01 0.000000000000000000e+00
3.281832199546484929e+01 0.000000000000000000e+00
3.314467120181405591e+01 0.000000000000000000e+00
3.349405895691609913e+01 0.000000000000000000e+00
3.382258503401360628e+01 0.000000000000000000e+00
3.414131519274376103e+01 0.000000000000000000e+00
3.447655328798185792e+01 0.000000000000000000e+00
3.480453514739229348e+01 0.000000000000000000e+00
3.510911564625850190e+01 0.000000000000000000e+00
3.545088435374149327e+01 0.000000000000000000e+00
3.576598639455782092e+01 0.000000000000000000e+00
3.609215419501133937e+01 0.000000000000000000e+00
3.642412698412698546e+01 0.000000000000000000e+00
3.674376417233560232e+01 0.000000000000000000e+00
3.705102040799999941e+01 0.000000000000000000e+00
3.740117913832199292e+01 0.000000000000000000e+00
3.772371882086167716e+01 0.000000000000000000e+00
3.804970521541950035e+01 0.000000000000000000e+00
3.835374149659863718e+01 0.000000000000000000e+00
3.868081632653061064e+01 0.000000000000000000e+00
3.900952380952381304e+01 0.000000000000000000e+00
3.934984126984127073e+01 0.000000000000000000e+00
3.965333333333333599e+01 0.000000000000000000e+00
3.998979591799999866e+01 0.000000000000000000e+00
4.032780045351474030e+01 0.000000000000000000e+00
4.066249433106575850e+01 0.000000000000000000e+00
4.096253968253968480e+01 0.000000000000000000e+00
4.129179138321995168e+01 0.000000000000000000e+00
4.159727891156462931e+01 0.000000000000000000e+00
4.192108843537415197e+01 0.000000000000000000e+00
4.223092970521541645e+01 0.000000000000000000e+00
4.255782312925170174e+01 0.000000000000000000e+00
4.286947845804988333e+01 0.000000000000000000e+00
4.320507936507936364e+01 0.000000000000000000e+00
4.350367346938775626e+01 0.000000000000000000e+00
4.384163265306122526e+01 0.000000000000000000e+00
4.415020408163265131e+01 0.000000000000000000e+00
4.448163265306122582e+01 0.000000000000000000e+00
4.480290249433106453e+01 0.000000000000000000e+00
4.512344671201814350e+01 0.000000000000000000e+00
4.543691609977324219e+01 0.000000000000000000e+00
4.578086167800453410e+01 0.000000000000000000e+00
4.610938775510204124e+01 0.000000000000000000e+00
4.643863945578231522e+01 0.000000000000000000e+00
4.675192743764172576e+01 0.000000000000000000e+00
4.708009070294784237e+01 0.000000000000000000e+00
4.739736961451247055e+01 0.000000000000000000e+00
4.773297052154195086e+01 0.000000000000000000e+00
4.806911564625850275e+01 0.000000000000000000e+00
4.837986394557822933e+01 0.000000000000000000e+00
4.869859410430839119e+01 0.000000000000000000e+00
4.902802721088435334e+01 0.000000000000000000e+00
4.934712018140589862e+01 0.000000000000000000e+00
4.966929705215419233e+01 0.000000000000000000e+00
4.998639455782313235e+01 0.000000000000000000e+00
5.033759637188208558e+01 0.000000000000000000e+00
5.064453514739228979e+01 0.000000000000000000e+00
5.096544217687074507e+01 0.000000000000000000e+00
5.129034013605442510e+01 0.000000000000000000e+00
5.161650793650793645e+01 0.000000000000000000e+00
5.194158730158730464e+01 0.000000000000000000e+00
5.227736961451247311e+01 0.000000000000000000e+00
5.259736961451247339e+01 0.000000000000000000e+00
5.292190476190476289e+01 0.000000000000000000e+00
5.323972789115646265e+01 0.000000000000000000e+00
5.356081632653061320e+01 0.000000000000000000e+00
5.387573696145124558e+01 0.000000000000000000e+00
5.420643990929705325e+01 0.000000000000000000e+00
5.452970521541950433e+01 0.000000000000000000e+00
5.485224489795918146e+01 0.000000000000000000e+00
5.517297052154194859e+01 0.000000000000000000e+00
5.551129251700680101e+01 0.000000000000000000e+00
5.582258503401360628e+01 0.000000000000000000e+00
5.615310657596371868e+01 0.000000000000000000e+00
5.646204081632652816e+01 0.000000000000000000e+00
5.680108843537414742e+01 0.000000000000000000e+00
5.711111111111111427e+01 0.000000000000000000e+00
5.744471655328798221e+01 0.000000000000000000e+00
5.776580498866213276e+01 0.000000000000000000e+00
5.810049886621315096e+01 0.000000000000000000e+00
5.842321995464852336e+01 0.000000000000000000e+00
5.874902494331065839e+01 0.000000000000000000e+00
5.907356009070294789e+01 0.000000000000000000e+00
5.938775510199999985e+01 0.000000000000000000e+00
5.972643990929704927e+01 0.000000000000000000e+00
6.004916099773242877e+01 0.000000000000000000e+00
6.037260770975056801e+01 0.000000000000000000e+00
6.069623582766440251e+01 0.000000000000000000e+00
6.101678004535147437e+01 0.000000000000000000e+00
6.134294784580498572e+01 0.000000000000000000e+00
6.167365079365079339e+01 0.000000000000000000e+00
6.199002267573695946e+01 0.000000000000000000e+00
6.231310657596371527e+01 0.000000000000000000e+00
6.264435374149660163e+01 0.000000000000000000e+00
6.296526077097505691e+01 0.000000000000000000e+00
6.327873015873015561e+01 0.000000000000000000e+00
6.359546485260771220e+01 0.000000000000000000e+00
6.392036281179138513e+01 0.000000000000000000e+00
6.425342403628117438e+01 0.000000000000000000e+00
6.459410430839002970e+01 0.000000000000000000e+00
6.493678004535146897e+01 0.000000000000000000e+00
6.527274376417233270e+01 0.000000000000000000e+00
6.557823129251700323e+01 0.000000000000000000e+00
6.589714285714285325e+01 0.000000000000000000e+00
6.621333333333333826e+01 0.000000000000000000e+00
6.654439909297052225e+01 0.000000000000000000e+00
6.686149659863946226e+01 0.000000000000000000e+00
6.718621315192743282e+01 0.000000000000000000e+00
6.750875283446711705e+01 0.000000000000000000e+00
6.784235827664399210e+01 0.000000000000000000e+00
6.817795918367346530e+01 0.000000000000000000e+00
6.850122448979591638e+01 0.000000000000000000e+00
6.880036281179138768e+01 0.000000000000000000e+00
6.913614512471654905e+01 0.000000000000000000e+00
6.945142857142856485e+01 0.000000000000000000e+00
6.977451247165532777e+01 0.000000000000000000e+00
7.009433106575963279e+01 0.000000000000000000e+00
7.040689342403628359e+01 0.000000000000000000e+00
7.073306122448980204e+01 0.000000000000000000e+00
7.107047619047618525e+01 0.000000000000000000e+00
7.139464852607709133e+01 0.000000000000000000e+00
7.171700680272108741e+01 0.000000000000000000e+00
7.204154195011338402e+01 0.000000000000000000e+00
7.236299319727891088e+01 0.000000000000000000e+00
7.267863945578231721e+01 0.000000000000000000e+00
7.299718820861677671e+01 0.000000000000000000e+00
7.330993197278911566e+01 0.000000000000000000e+00
7.363519274376417911e+01 0.000000000000000000e+00
7.394793650793650386e+01 0.000000000000000000e+00
7.428408163265305575e+01 0.000000000000000000e+00
7.461986394557823132e+01 0.000000000000000000e+00
7.492843537414965738e+01 0.000000000000000000e+00
7.523791383219955264e+01 0.000000000000000000e+00
7.557442176870748085e+01 0.000000000000000000e+00
7.589278911564625218e+01 0.000000000000000000e+00
7.621405895691610510e+01 0.000000000000000000e+00
7.653297052154195512e+01 0.000000000000000000e+00
7.685478458049887251e+01 0.000000000000000000e+00
7.717043083900226463e+01 0.000000000000000000e+00
7.749786848072562861e+01 0.000000000000000000e+00
7.782131519274376785e+01 0.000000000000000000e+00
7.816435374149659765e+01 0.000000000000000000e+00
7.847038548752834686e+01 0.000000000000000000e+00
7.878131519274376160e+01 0.000000000000000000e+00
7.909496598639455556e+01 0.000000000000000000e+00
7.941115646258504057e+01 0.000000000000000000e+00
7.974022675736961219e+01 0.000000000000000000e+00
8.005369614512471799e+01 0.000000000000000000e+00
8.038421768707482329e+01 0.000000000000000000e+00
8.071419501133786412e+01 0.000000000000000000e+00
8.104163265306122810e+01 0.000000000000000000e+00
8.136326530612244312e+01 0.000000000000000000e+00
8.168634920634920604e+01 0.000000000000000000e+00
8.201070294784580028e+01 0.000000000000000000e+00
8.232798185941042846e+01 0.000000000000000000e+00
8.265342403628118007e+01 0.000000000000000000e+00
8.297197278911563956e+01 0.000000000000000000e+00
8.329723356009070301e+01 0.000000000000000000e+00
8.362485260770975515e+01 0.000000000000000000e+00
8.393342403628118120e+01 0.000000000000000000e+00
8.425832199546485413e+01 0.000000000000000000e+00
8.458394557823129389e+01 0.000000000000000000e+00
8.489850340136054285e+01 0.000000000000000000e+00
8.523482993197278290e+01 0.000000000000000000e+00
8.554086167800453211e+01 0.000000000000000000e+00
8.585433106575963791e+01 0.000000000000000000e+00
8.618539682539682190e+01 0.000000000000000000e+00
8.650594104308389376e+01 0.000000000000000000e+00
8.684172335600906933e+01 0.000000000000000000e+00
8.716680272108843042e+01 0.000000000000000000e+00
8.747736961451246884e+01 0.000000000000000000e+00
8.781442176870748995e+01 0.000000000000000000e+00
8.811755102040815757e+01 0.000000000000000000e+00
8.843791383219954128e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
8.936380952380952181e+01 0.000000000000000000e+00
8.969795918367347554e+01 0.000000000000000000e+00
9.004462585034013955e+01 0.000000000000000000e+00
9.037460317460318038e+01 0.000000000000000000e+00
9.070258503401360883e+01 0.000000000000000000e+00
9.099718820861677671e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
9.164335600907028834e+01 0.000000000000000000e+00
9.196190476190476204e+01 0.000000000000000000e+00
9.229151927437641234e+01 0.000000000000000000e+00
9.262448979500000235e+01 1.000000000000000000e+00
9.293673469299999113e+01 1.000000000000000000e+00
9.325918367299999545e+01 1.000000000000000000e+00
9.358458049886621666e+01 0.000000000000000000e+00
9.391219954648525459e+01 0.000000000000000000e+00
9.422875283446711592e+01 0.000000000000000000e+00
9.454331065759636488e+01 0.000000000000000000e+00
9.487256235827663886e+01 0.000000000000000000e+00
9.519546485260771362e+01 0.000000000000000000e+00
9.551637188208616180e+01 0.000000000000000000e+00
9.583274376417233498e+01 0.000000000000000000e+00
9.615873015873016527e+01 0.000000000000000000e+00
9.647038548752834686e+01 0.000000000000000000e+00
9.678113378684807344e+01 0.000000000000000000e+00
9.710639455782312268e+01 0.000000000000000000e+00
9.743056689342404297e+01 0.000000000000000000e+00
9.775746031746031406e+01 0.000000000000000000e+00
9.808090702947845330e+01 0.000000000000000000e+00
9.837351473922902301e+01 0.000000000000000000e+00
9.870965986394557490e+01 0.000000000000000000e+00
9.902258503401360201e+01 0.000000000000000000e+00
9.931836734600000227e+01 0.000000000000000000e+00
9.965714285700001085e+01 0.000000000000000000e+00
1.000072562358276684e+02 0.000000000000000000e+00
1.003227210884353724e+02 0.000000000000000000e+00
1.006443537414966016e+02 0.000000000000000000e+00
1.009492970521541935e+02 0.000000000000000000e+00
1.012781859410430769e+02 0.000000000000000000e+00
1.016012698412698398e+02 0.000000000000000000e+00
1.019192743764172349e+02 0.000000000000000000e+00
1.022347392290249388e+02 0.000000000000000000e+00
1.025692517006802689e+02 0.000000000000000000e+00
1.028968707482993210e+02 0.000000000000000000e+00
1.032214058956916034e+02 0.000000000000000000e+00
1.035479365079365124e+02 0.000000000000000000e+00
1.038565079365079384e+02 0.000000000000000000e+00
1.041725170068027211e+02 0.000000000000000000e+00
1.044845351473922932e+02 0.000000000000000000e+00
1.047992743764172303e+02 0.000000000000000000e+00
1.051259863945578275e+02 0.000000000000000000e+00
1.054503401360544217e+02 0.000000000000000000e+00
1.057683446712018167e+02 0.000000000000000000e+00
1.060856235827664449e+02 0.000000000000000000e+00
1.064061678004535167e+02 0.000000000000000000e+00
1.067167346938775552e+02 0.000000000000000000e+00
1.070476190476190510e+02 0.000000000000000000e+00
1.073616326530612213e+02 0.000000000000000000e+00
1.076923356009070289e+02 0.000000000000000000e+00
1.080125170068027245e+02 0.000000000000000000e+00
1.083303401360544171e+02 0.000000000000000000e+00
1.086528798185941014e+02 0.000000000000000000e+00
1.089707029478458082e+02 0.000000000000000000e+00
1.092834467120181472e+02 0.000000000000000000e+00
1.095987301587301630e+02 0.000000000000000000e+00
1.099250793650793696e+02 0.000000000000000000e+00
1.102528798185941099e+02 0.000000000000000000e+00
1.105777777777777828e+02 0.000000000000000000e+00
1.109102947845805005e+02 0.000000000000000000e+00
1.112219501133786821e+02 0.000000000000000000e+00
1.115573696145124671e+02 0.000000000000000000e+00
1.118681179138321937e+02 0.000000000000000000e+00
1.121908390022675803e+02 0.000000000000000000e+00
1.125153741496598627e+02 0.000000000000000000e+00
1.128498866213151928e+02 0.000000000000000000e+00
1.131649886621315204e+02 0.000000000000000000e+00
1.134826303854875249e+02 0.000000000000000000e+00
1.137819501133786844e+02 0.000000000000000000e+00
1.141208163265306155e+02 0.000000000000000000e+00
1.144235827664399068e+02 0.000000000000000000e+00
1.147566439909297031e+02 0.000000000000000000e+00
1.150715646258503426e+02 0.000000000000000000e+00
1.154200453514739166e+02 0.000000000000000000e+00
1.157053968253968321e+02 0.000000000000000000e+00
1.160531519274376393e+02 0.000000000000000000e+00
1.163575510204081667e+02 0.000000000000000000e+00
1.166984126984126959e+02 0.000000000000000000e+00
1.170097052154195012e+02 0.000000000000000000e+00
1.173465759637188199e+02 0.000000000000000000e+00
1.176714285710000070e+02 1.000000000000000000e+00
1.180163265300000006e+02 1.000000000000000000e+00
1.183224489790000007e+02 1.000000000000000000e+00
1.186693877550000025e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.202897959179999958e+02 1.000000000000000000e+00
1.206331065759637227e+02 0.000000000000000000e+00
1.209629024943310611e+02 0.000000000000000000e+00
1.212667573696145098e+02 0.000000000000000000e+00
1.215814965986394611e+02 0.000000000000000000e+00
1.219071201814059009e+02 0.000000000000000000e+00
1.222140589569161051e+02 0.000000000000000000e+00
1.225199092970521519e+02 0.000000000000000000e+00
1.228299319727891117e+02 0.000000000000000000e+00
1.231297959183673498e+02 0.000000000000000000e+00
1.234595918367346883e+02 0.000000000000000000e+00
1.237921088435374202e+02 0.000000000000000000e+00
1.241213605442176942e+02 0.000000000000000000e+00
1.244439002267573642e+02 0.000000000000000000e+00
1.247622675736961497e+02 0.000000000000000000e+00
1.250768253968253987e+02 0.000000000000000000e+00
1.253834013605442124e+02 0.000000000000000000e+00
1.257164625850340087e+02 0.000000000000000000e+00
1.260330158730158701e+02 0.000000000000000000e+00
1.263515646258503438e+02 0.000000000000000000e+00
1.266673469379999943e+02 1.000000000000000000e+00
1.269714285714285751e+02 0.000000000000000000e+00
1.272892517006802677e+02 0.000000000000000000e+00
1.276087074829931964e+02 0.000000000000000000e+00
1.279377777777777823e+02 0.000000000000000000e+00
1.282583219954648541e+02 0.000000000000000000e+00
1.285685260770975162e+02 0.000000000000000000e+00
1.288774603174603044e+02 0.000000000000000000e+00
1.291985487528344549e+02 0.000000000000000000e+00
1.295232653061224539e+02 0.000000000000000000e+00
1.298398185941043153e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.304798185941043016e+02 0.000000000000000000e+00
1.308186848072562327e+02 0.000000000000000000e+00
1.311434013605442317e+02 0.000000000000000000e+00
1.314615873015873149e+02 0.000000000000000000e+00
1.317763265306122378e+02 0.000000000000000000e+00
1.321195464852607699e+02 0.000000000000000000e+00
1.324395464852607631e+02 0.000000000000000000e+00
1.327512018140589589e+02 0.000000000000000000e+00
1.330768253968253987e+02 0.000000000000000000e+00
1.334097052154195069e+02 0.000000000000000000e+00
1.337364172335601040e+02 0.000000000000000000e+00
1.340908843537415009e+02 0.000000000000000000e+00
1.344081632653061149e+02 0.000000000000000000e+00
1.347383219954648439e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.357942857142857065e+02 0.000000000000000000e+00


==> J30.dat <==
8.979591836734693300e-02 0.000000000000000000e+00
3.744217687074830048e-01 0.000000000000000000e+00
7.043990929705215009e-01 0.000000000000000000e+00
9.901133786848073104e-01 0.000000000000000000e+00
1.318095238095237987e+00 0.000000000000000000e+00
1.605986394557823216e+00 0.000000000000000000e+00
1.902766439909296947e+00 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.449523809523809437e+00 0.000000000000000000e+00
2.734331065759637358e+00 0.000000000000000000e+00
3.036190476190476328e+00 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
4.478004535147392495e+00 0.000000000000000000e+00
4.736507936507936556e+00 0.000000000000000000e+00
5.016235827664399238e+00 0.000000000000000000e+00
5.347845804988661911e+00 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
6.210975056689342466e+00 0.000000000000000000e+00
6.515736961451247033e+00 0.000000000000000000e+00
6.808707482993197502e+00 0.000000000000000000e+00
7.094965986394558222e+00 0.000000000000000000e+00
7.382131519274376608e+00 0.000000000000000000e+00
7.690702947845805326e+00 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
9.768163265306123222e+00 0.000000000000000000e+00
1.006893424036281104e+01 0.000000000000000000e+00
1.036897959183673557e+01 0.000000000000000000e+00
1.070276643990929699e+01 0.000000000000000000e+00
1.098612244897959123e+01 0.000000000000000000e+00
1.130267573696145078e+01 0.000000000000000000e+00
1.158113378684807238e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.393215419501133745e+01 0.000000000000000000e+00
1.420045351473922857e+01 0.000000000000000000e+00
1.450467120181405889e+01 0.000000000000000000e+00
1.482594104308389937e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.829514739229025011e+01 0.000000000000000000e+00
1.859936507936507866e+01 0.000000000000000000e+00
1.890394557823129418e+01 0.000000000000000000e+00
1.921451247165532905e+01 0.000000000000000000e+00
1.952308390022675866e+01 0.000000000000000000e+00
1.980843537414965994e+01 0.000000000000000000e+00
2.013024943310657733e+01 0.000000000000000000e+00
2.040108843537414884e+01 0.000000000000000000e+00
2.072253968253968281e+01 0.000000000000000000e+00
2.100426303854875343e+01 0.000000000000000000e+00
2.133242630385487359e+01 0.000000000000000000e+00
2.160471655328798235e+01 0.000000000000000000e+00
2.189569160997732311e+01 0.000000000000000000e+00
2.219029478458049809e+01 0.000000000000000000e+00
2.250811791383219784e+01 0.000000000000000000e+00
2.278095238095238173e+01 0.000000000000000000e+00
2.309079365079364976e+01 0.000000000000000000e+00
2.336308390022675852e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.396625850340135955e+01 0.000000000000000000e+00
2.426702947845804914e+01 0.000000000000000000e+00
2.456562358276643820e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.514721088435373986e+01 0.000000000000000000e+00
2.545324263038548906e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.621641723356009024e+01 0.000000000000000000e+00
2.652625850340136182e+01 0.000000000000000000e+00
2.680616780045351533e+01 0.000000000000000000e+00
2.709859410430838977e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.810956916099773295e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.870766439909296963e+01 0.000000000000000000e+00
2.900553287981859540e+01 0.000000000000000000e+00
2.930612244897959329e+01 0.000000000000000000e+00
2.962231292517006764e+01 0.000000000000000000e+00
2.992725623582766303e+01 0.000000000000000000e+00
3.023129251700680342e+01 0.000000000000000000e+00
3.054693877500000099e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
3.110058956916099859e+01 0.000000000000000000e+00
3.141442176870748426e+01 0.000000000000000000e+00
3.170485260770974989e+01 0.000000000000000000e+00
3.200943310657596186e+01 0.000000000000000000e+00
3.231873015873016186e+01 0.000000000000000000e+00
3.264181405895691768e+01 0.000000000000000000e+00
3.292625850340136395e+01 0.000000000000000000e+00
3.320526077097505890e+01 0.000000000000000000e+00
3.350748299319727863e+01 0.000000000000000000e+00
3.379990929705215308e+01 0.000000000000000000e+00
3.410394557823128991e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
3.770594104308390371e+01 0.000000000000000000e+00
3.800163265306122184e+01 0.000000000000000000e+00
3.827537414965986073e+01 0.000000000000000000e+00
3.857850340136054257e+01 0.000000000000000000e+00
3.886185941043083858e+01 0.000000000000000000e+00
3.916081632653061462e+01 0.000000000000000000e+00
3.945723356009069960e+01 0.000000000000000000e+00
3.972843537414966164e+01 0.000000000000000000e+00
4.003936507936507638e+01 0.000000000000000000e+00
4.037895691609977433e+01 0.000000000000000000e+00
4.064907029478457900e+01 0.000000000000000000e+00
4.094312925170068240e+01 0.000000000000000000e+00
4.124897959183673635e+01 0.000000000000000000e+00
4.156299319727891373e+01 0.000000000000000000e+00
4.183147392290249655e+01 0.000000000000000000e+00
4.216145124716553028e+01 0.000000000000000000e+00
4.243972789115646549e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
4.303147392290249229e+01 0.000000000000000000e+00
4.334294784580498572e+01 0.000000000000000000e+00
4.363210884353741648e+01 0.000000000000000000e+00
4.394920634920634939e+01 0.000000000000000000e+00
4.422730158730158934e+01 0.000000000000000000e+00
4.453641723356009408e+01 0.000000000000000000e+00
4.481832199546484929e+01 0.000000000000000000e+00
4.513451247165532720e+01 0.000000000000000000e+00
4.543727891156462562e+01 0.000000000000000000e+00
4.573823129251700692e+01 0.000000000000000000e+00
4.600888888888889028e+01 0.000000000000000000e+00
4.632743764172335688e+01 0.000000000000000000e+00
4.662621315192743765e+01 0.000000000000000000e+00
4.692317460317460132e+01 0.000000000000000000e+00
4.720616780045351391e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
4.781369614512471600e+01 0.000000000000000000e+00
4.813587301587301681e+01 0.000000000000000000e+00
4.840453514739228780e+01 0.000000000000000000e+00
4.873342403628117836e+01 0.000000000000000000e+00
4.902040816326530859e+01 0.000000000000000000e+00
4.932040816300000330e+01 1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
5.021950113378684932e+01 0.000000000000000000e+00
5.052208616780045247e+01 0.000000000000000000e+00
5.079401360544217425e+01 0.000000000000000000e+00
5.112544217687074877e+01 0.000000000000000000e+00
5.139210884353741449e+01 0.000000000000000000e+00
5.172244897899999927e+01 1.000000000000000000e+00
5.201106575963719081e+01 0.000000000000000000e+00
5.230240362811791499e+01 0.000000000000000000e+00
5.259609977324262786e+01 0.000000000000000000e+00
5.291210884353741761e+01 0.000000000000000000e+00
5.318929705215419546e+01 0.000000000000000000e+00
5.347863945578231437e+01 0.000000000000000000e+00
5.378902494331065753e+01 0.000000000000000000e+00
5.410231292517006807e+01 0.000000000000000000e+00
5.438929705215419830e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
5.490321995464852733e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
5.560489795918367406e+01 0.000000000000000000e+00
5.588934240362812034e+01 0.000000000000000000e+00
5.620625850340135798e+01 0.000000000000000000e+00
5.648761904761904873e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
5.738938775510204238e+01 0.000000000000000000e+00
5.768780045351473973e+01 0.000000000000000000e+00
5.799129251700680499e+01 0.000000000000000000e+00
5.829823129251700919e+01 0.000000000000000000e+00
5.857977324263038810e+01 0.000000000000000000e+00
5.889705215419500917e+01 0.000000000000000000e+00
5.917804988662131649e+01 0.000000000000000000e+00
5.947900226757369779e+01 0.000000000000000000e+00
5.975963718820861459e+01 0.000000000000000000e+00
6.006240362811791300e+01 0.000000000000000000e+00
6.035990929705215535e+01 0.000000000000000000e+00
6.066122448979592008e+01 0.000000000000000000e+00
6.095909297052153875e+01 0.000000000000000000e+00
6.127564625850340008e+01 0.000000000000000000e+00
6.155700680272109082e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
6.215782312925170316e+01 0.000000000000000000e+00
6.247510204081632423e+01 0.000000000000000000e+00
6.276263038548752604e+01 0.000000000000000000e+00
6.308426303854875528e+01 0.000000000000000000e+00
6.336036281179138285e+01 0.000000000000000000e+00
6.367473922902494365e+01 0.000000000000000000e+00
6.395283446712018360e+01 0.000000000000000000e+00
6.426086167800453097e+01 0.000000000000000000e+00
6.455873015873015675e+01 0.000000000000000000e+00
6.486748299319728517e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
6.559854875283446063e+01 0.000000000000000000e+00
6.592054421768708039e+01 0.000000000000000000e+00
6.621496598639456010e+01 0.000000000000000000e+00
6.650213151927437139e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
6.723174603174602737e+01 0.000000000000000000e+00
6.752072562358276286e+01 0.000000000000000000e+00
6.785215419501133738e+01 0.000000000000000000e+00
6.811374149659863519e+01 0.000000000000000000e+00
6.843900226757369865e+01 0.000000000000000000e+00
6.869895691609977462e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
6.929995464852608222e+01 0.000000000000000000e+00
6.963029478458049937e+01 0.000000000000000000e+00
6.990385487528344299e+01 0.000000000000000000e+00
7.021569160997732695e+01 0.000000000000000000e+00
7.049814058956916085e+01 0.000000000000000000e+00
7.082376417233560062e+01 0.000000000000000000e+00
7.108154195011337606e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
7.169832199546485185e+01 0.000000000000000000e+00
7.201523809523808950e+01 0.000000000000000000e+00
7.228897959183673549e+01 0.000000000000000000e+00
7.261097505668934105e+01 0.000000000000000000e+00
7.289197278911564126e+01 0.000000000000000000e+00
7.320870748299319075e+01 0.000000000000000000e+00
7.349006802721088150e+01 0.000000000000000000e+00
7.379229024943310833e+01 0.000000000000000000e+00
7.409451247165533516e+01 0.000000000000000000e+00
7.440671201814059543e+01 0.000000000000000000e+00
7.469823129251700777e+01 0.000000000000000000e+00
7.501061224489795620e+01 0.000000000000000000e+00
7.529995464852608222e+01 0.000000000000000000e+00
7.556698412698412426e+01 0.000000000000000000e+00
7.587029478458049425e+01 0.000000000000000000e+00
7.619555555555555770e+01 0.000000000000000000e+00
7.645877551020407736e+01 0.000000000000000000e+00
7.677242630385487132e+01 0.000000000000000000e+00
7.703437641723355966e+01 0.000000000000000000e+00
7.735854875283446574e+01 0.000000000000000000e+00
7.765260770975056914e+01 0.000000000000000000e+00
7.799528344671202262e+01 0.000000000000000000e+00
7.827047619047618809e+01 0.000000000000000000e+00
7.860208616780045077e+01 0.000000000000000000e+00
7.887510204081632992e+01 0.000000000000000000e+00
7.918439909297052282e+01 0.000000000000000000e+00
7.946648526077098040e+01 0.000000000000000000e+00
7.977868480725624067e+01 0.000000000000000000e+00
8.004716553287981640e+01 0.000000000000000000e+00
8.036154195011337720e+01 0.000000000000000000e+00
8.063981859410431241e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
8.122993197278911737e+01 0.000000000000000000e+00
8.155755102040816951e+01 0.000000000000000000e+00
8.182712018140590260e+01 0.000000000000000000e+00
8.214058956916099419e+01 0.000000000000000000e+00
8.242140589569160625e+01 0.000000000000000000e+00
8.273759637188209126e+01 0.000000000000000000e+00
8.301333333333333542e+01 0.000000000000000000e+00
8.331972789115646094e+01 0.000000000000000000e+00
8.362503401360544331e+01 0.000000000000000000e+00
8.393451247165532436e+01 0.000000000000000000e+00
8.423891156462585172e+01 0.000000000000000000e+00
8.454040816326531171e+01 0.000000000000000000e+00
8.483501133786847959e+01 0.000000000000000000e+00
8.515936507936507383e+01 0.000000000000000000e+00
8.543473922902494166e+01 0.000000000000000000e+00
8.575764172335600222e+01 0.000000000000000000e+00
8.605587301587301852e+01 0.000000000000000000e+00
8.633541950113378505e+01 0.000000000000000000e+00
8.666811791383220509e+01 0.000000000000000000e+00
8.692843537414965738e+01 0.000000000000000000e+00
8.726040816326531058e+01 0.000000000000000000e+00
8.753668934240363342e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
8.812353741496598047e+01 0.000000000000000000e+00
8.843446712018140943e+01 0.000000000000000000e+00
8.871056689342402990e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
8.927147392290250139e+01 0.000000000000000000e+00
8.961124716553287328e+01 0.000000000000000000e+00
8.988208616780045190e+01 0.000000000000000000e+00
9.014947845804988447e+01 0.000000000000000000e+00
9.047582766439909108e+01 0.000000000000000000e+00
9.077841269841269423e+01 0.000000000000000000e+00
9.105342403628118575e+01 0.000000000000000000e+00
9.138775510204081343e+01 0.000000000000000000e+00
9.167165532879818102e+01 0.000000000000000000e+00
9.198603174603174182e+01 0.000000000000000000e+00
9.228099773242630022e+01 0.000000000000000000e+00
9.260027210884354076e+01 0.000000000000000000e+00
9.287238095238095070e+01 0.000000000000000000e+00
9.318639455782313519e+01 0.000000000000000000e+00
9.347664399092970200e+01 0.000000000000000000e+00
9.377777777777777146e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
9.438784580498865751e+01 0.000000000000000000e+00
9.467537414965985931e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
9.526675736961450980e+01 0.000000000000000000e+00
9.558349206349205929e+01 0.000000000000000000e+00
9.588444444444444059e+01 0.000000000000000000e+00
9.619773242630385823e+01 0.000000000000000000e+00
9.648344671201813583e+01 0.000000000000000000e+00
9.678458049886621950e+01 0.000000000000000000e+00
9.708063492063492106e+01 0.000000000000000000e+00
9.740770975056689451e+01 0.000000000000000000e+00
9.768199546485260498e+01 0.000000000000000000e+00
9.797931972789115207e+01 0.000000000000000000e+00
9.827573696145124416e+01 0.000000000000000000e+00
9.857886621315192599e+01 0.000000000000000000e+00
9.884480725623582487e+01 0.000000000000000000e+00
9.916843537414966647e+01 0.000000000000000000e+00
9.946158730158730066e+01 0.000000000000000000e+00
9.977687074829931646e+01 0.000000000000000000e+00
1.000549659863945635e+02 0.000000000000000000e+00
1.003550113378684756e+02 0.000000000000000000e+00
1.006410884353741437e+02 0.000000000000000000e+00
1.009672562358276622e+02 0.000000000000000000e+00
1.012774603174603243e+02 0.000000000000000000e+00
1.015898412698412727e+02 0.000000000000000000e+00
1.018873469387755080e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.024025396825396825e+02 0.000000000000000000e+00
1.026996825396825415e+02 0.000000000000000000e+00
1.029808616780045298e+02 0.000000000000000000e+00
1.032749206349206332e+02 0.000000000000000000e+00
1.035771428571428601e+02 0.000000000000000000e+00
1.038790022675736964e+02 0.000000000000000000e+00
1.041960997732426364e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.048560544217687038e+02 0.000000000000000000e+00
1.051981859410430786e+02 0.000000000000000000e+00
1.054793650793650812e+02 0.000000000000000000e+00
1.057897505668934173e+02 0.000000000000000000e+00
1.060854421768707425e+02 0.000000000000000000e+00
1.064195918367346962e+02 0.000000000000000000e+00
1.066884353741496625e+02 0.000000000000000000e+00
1.070058956916099788e+02 0.000000000000000000e+00
1.072700226757369677e+02 0.000000000000000000e+00
1.076014512471655280e+02 0.000000000000000000e+00
1.078791836734693845e+02 0.000000000000000000e+00
1.081980952380952345e+02 0.000000000000000000e+00
1.084794557823129253e+02 0.000000000000000000e+00
1.087883900226757419e+02 0.000000000000000000e+00
1.090922448979591906e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.096890702947845853e+02 0.000000000000000000e+00
1.099863945578231323e+02 0.000000000000000000e+00
1.102779138321995447e+02 0.000000000000000000e+00
1.105861224489795944e+02 0.000000000000000000e+00
1.108725623582766389e+02 0.000000000000000000e+00
1.111867573696145115e+02 0.000000000000000000e+00
1.114619501133786912e+02 0.000000000000000000e+00
1.117884807256235860e+02 0.000000000000000000e+00
1.120653061224489733e+02 0.000000000000000000e+00
1.123655328798185877e+02 0.000000000000000000e+00
1.126741043083900280e+02 0.000000000000000000e+00
1.129779591836734625e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.139310657596371925e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.145131972789115622e+02 0.000000000000000000e+00
1.148154195011337890e+02 0.000000000000000000e+00
1.150989569160997803e+02 0.000000000000000000e+00
1.154165986394557848e+02 0.000000000000000000e+00
1.157001360544217619e+02 0.000000000000000000e+00
1.160282993197278927e+02 0.000000000000000000e+00
1.163049433106575918e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.174777324263038594e+02 0.000000000000000000e+00
1.178106122448979534e+02 0.000000000000000000e+00
1.180805442176870770e+02 0.000000000000000000e+00
1.183963718820861715e+02 0.000000000000000000e+00
1.187004081632653083e+02 0.000000000000000000e+00
1.190184126984127033e+02 0.000000000000000000e+00
1.192917913832199588e+02 0.000000000000000000e+00
1.195851247165532811e+02 0.000000000000000000e+00
1.198846258503401430e+02 0.000000000000000000e+00
1.201953741496598695e+02 0.000000000000000000e+00
1.204879818594104250e+02 0.000000000000000000e+00
1.208003628117913877e+02 0.000000000000000000e+00
1.210931519274376456e+02 0.000000000000000000e+00
1.214042630385487485e+02 0.000000000000000000e+00
1.216921541950113408e+02 0.000000000000000000e+00
1.220032653061224437e+02 0.000000000000000000e+00
1.223000453514739263e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.231657142857142873e+02 0.000000000000000000e+00
1.234713832199546459e+02 0.000000000000000000e+00
1.237656235827664375e+02 0.000000000000000000e+00
1.240475283446712069e+02 0.000000000000000000e+00
1.243252607709750635e+02 0.000000000000000000e+00
1.246173242630385545e+02 0.000000000000000000e+00
1.249231746031746013e+02 0.000000000000000000e+00
1.251961904761904805e+02 0.000000000000000000e+00
1.254917006802721033e+02 0.000000000000000000e+00
1.257993650793650744e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.275140136054421731e+02 0.000000000000000000e+00
1.278242176870748352e+02 0.000000000000000000e+00
1.280887074829931862e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.286989569160997746e+02 0.000000000000000000e+00
1.290013605442176754e+02 0.000000000000000000e+00
1.293229931972789188e+02 0.000000000000000000e+00
1.296482539682539823e+02 0.000000000000000000e+00
1.299281632653061251e+02 0.000000000000000000e+00
1.302361904761904725e+02 0.000000000000000000e+00
1.305224489795918430e+02 0.000000000000000000e+00
1.308248526077097438e+02 0.000000000000000000e+00
1.311049433106576032e+02 0.000000000000000000e+00
1.314057142857142821e+02 0.000000000000000000e+00
1.316965079365079418e+02 0.000000000000000000e+00
1.319965532879818682e+02 0.000000000000000000e+00
1.322935147392290389e+02 0.000000000000000000e+00
1.325968253968254089e+02 0.000000000000000000e+00
1.328896145124716668e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.334628571428571320e+02 0.000000000000000000e+00
1.337794104308389933e+02 0.000000000000000000e+00
1.340634920634920775e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.346556009070294806e+02 0.000000000000000000e+00
1.349583673469387861e+02 0.000000000000000000e+00
1.352500680272108866e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.358202267573696247e+02 0.000000000000000000e+00
1.361516553287981992e+02 0.000000000000000000e+00
1.364174149659863815e+02 0.000000000000000000e+00
1.367484807256235797e+02 0.000000000000000000e+00
1.370202267573696133e+02 0.000000000000000000e+00
1.373532879818594097e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.382182312925170038e+02 0.000000000000000000e+00
1.385422222222222217e+02 0.000000000000000000e+00
1.388068934240362751e+02 0.000000000000000000e+00
1.391234467120181364e+02 0.000000000000000000e+00
1.393873922902494371e+02 0.000000000000000000e+00
1.397084807256235877e+02 0.000000000000000000e+00
1.399869387755101968e+02 0.000000000000000000e+00
1.403009523809523671e+02 0.000000000000000000e+00
1.405897505668934286e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.411648072562358323e+02 0.000000000000000000e+00
1.414722902494331152e+02 0.000000000000000000e+00
1.417404081632653003e+02 0.000000000000000000e+00
1.420651247165532993e+02 0.000000000000000000e+00
1.423395918367346837e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.429228117913832250e+02 0.000000000000000000e+00
1.432228571428571513e+02 0.000000000000000000e+00
1.434946031746031849e+02 0.000000000000000000e+00
1.438296598639455794e+02 0.000000000000000000e+00
1.441082993197279052e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.447038548752834402e+02 0.000000000000000000e+00
1.450321995464852591e+02 0.000000000000000000e+00
1.453008616780045372e+02 0.000000000000000000e+00
1.456117913832199520e+02 0.000000000000000000e+00
1.458911564625850303e+02 0.000000000000000000e+00
1.462216780045351356e+02 0.000000000000000000e+00
1.464970521541950177e+02 0.000000000000000000e+00
1.468123356009070335e+02 0.000000000000000000e+00
1.470993197278911566e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.476874376417233634e+02 0.000000000000000000e+00
1.480083446712018258e+02 0.000000000000000000e+00
1.482855328798185894e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.488908843537414839e+02 0.000000000000000000e+00
1.492021768707483034e+02 0.000000000000000000e+00
1.494766439909297162e+02 0.000000000000000000e+00
1.498120634920634870e+02 0.000000000000000000e+00
1.500876190476190573e+02 0.000000000000000000e+00
1.504170521541950052e+02 0.000000000000000000e+00
1.506884353741496625e+02 0.000000000000000000e+00
1.509901133786848106e+02 0.000000000000000000e+00
1.512792743764172201e+02 0.000000000000000000e+00
1.516157823129251767e+02 0.000000000000000000e+00
1.518813605442176993e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.524827210884353690e+02 0.000000000000000000e+00
1.528067120181405869e+02 0.000000000000000000e+00
1.530931519274376456e+02 0.000000000000000000e+00
1.534022675736961503e+02 0.000000000000000000e+00
1.536767346938775631e+02 0.000000000000000000e+00
1.539891156462585116e+02 0.000000000000000000e+00
1.542848072562358368e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.554507029478457980e+02 0.000000000000000000e+00
1.557942857142857065e+02 0.000000000000000000e+00
1.560789115646258551e+02 0.000000000000000000e+00
1.564110657596371823e+02 0.000000000000000000e+00
1.566844444444444377e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.572832653061224448e+02 0.000000000000000000e+00
1.575969160997732388e+02 0.000000000000000000e+00
1.578788208616780082e+02 0.000000000000000000e+00
1.581997278911564706e+02 0.000000000000000000e+00
1.584633106575963666e+02 0.000000000000000000e+00
1.587800453514739161e+02 0.000000000000000000e+00
1.590653968253968173e+02 0.000000000000000000e+00
1.593834013605442124e+02 0.000000000000000000e+00
1.596604081632653163e+02 0.000000000000000000e+00
1.599769614512471776e+02 0.000000000000000000e+00
1.602575963718820731e+02 0.000000000000000000e+00
1.605656235827664489e+02 0.000000000000000000e+00
1.608622222222222149e+02 0.000000000000000000e+00
1.611671655328798067e+02 0.000000000000000000e+00


==> J31.dat <==
5.532879818594104576e-02 0.000000000000000000e+00
2.958730158730158988e-01 0.000000000000000000e+00
5.458503401360543794e-01 0.000000000000000000e+00
7.673469387755101900e-01 0.000000000000000000e+00
1.004444444444444473e+00 0.000000000000000000e+00
1.235374149659864029e+00 0.000000000000000000e+00
1.454875283446712020e+00 0.000000000000000000e+00
1.666394557823129174e+00 0.000000000000000000e+00
1.900952380952380949e+00 0.000000000000000000e+00
2.126984126984126977e+00 0.000000000000000000e+00
2.345759637188208568e+00 0.000000000000000000e+00
2.569977324263038376e+00 0.000000000000000000e+00
2.786575963718820770e+00 0.000000000000000000e+00
3.020589569160997634e+00 0.000000000000000000e+00
3.231927437641723522e+00 0.000000000000000000e+00
3.459773242630385326e+00 0.000000000000000000e+00
3.687800453514739285e+00 0.000000000000000000e+00
3.899863945578231128e+00 0.000000000000000000e+00
4.133696145124716281e+00 0.000000000000000000e+00
4.354829931972789225e+00 0.000000000000000000e+00
4.572879818594103973e+00 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
5.262585034013605778e+00 0.000000000000000000e+00
5.481179138321995659e+00 0.000000000000000000e+00
5.714648526077097834e+00 0.000000000000000000e+00
5.946848072562358034e+00 0.000000000000000000e+00
6.144399092970521892e+00 0.000000000000000000e+00
6.369342403628118099e+00 0.000000000000000000e+00
6.590839002267573576e+00 0.000000000000000000e+00
nan -1.000000000000000000e+00
7.040362811791383457e+00 0.000000000000000000e+00
7.285986394557823154e+00 0.000000000000000000e+00
7.522176870748299216e+00 0.000000000000000000e+00
7.742947845804988738e+00 0.000000000000000000e+00
7.968798185941043499e+00 0.000000000000000000e+00
8.189750566893424732e+00 0.000000000000000000e+00
8.430113378684806591e+00 0.000000000000000000e+00
8.664489795918367321e+00 0.000000000000000000e+00
8.894875283446712189e+00 0.000000000000000000e+00
9.109115646258503673e+00 0.000000000000000000e+00
9.336780045351474655e+00 0.000000000000000000e+00
9.556462585034013912e+00 0.000000000000000000e+00
9.789569160997732666e+00 0.000000000000000000e+00
1.001015873015873048e+01 0.000000000000000000e+00
1.023873015873015824e+01 0.000000000000000000e+00
1.045297052154194972e+01 0.000000000000000000e+00
1.068117913832199584e+01 0.000000000000000000e+00
1.090630385487528287e+01 0.000000000000000000e+00
1.113723356009070287e+01 0.000000000000000000e+00
1.136217687074829996e+01 0.000000000000000000e+00
1.158439909297052139e+01 0.000000000000000000e+00
1.180390022675736894e+01 0.000000000000000000e+00
1.203029478458049972e+01 0.000000000000000000e+00
1.224417233560090779e+01 0.000000000000000000e+00
1.248090702947845720e+01 0.000000000000000000e+00
1.270857142857142819e+01 0.000000000000000000e+00
1.293678004535147430e+01 0.000000000000000000e+00
1.315755102040816382e+01 0.000000000000000000e+00
1.338975056689342402e+01 0.000000000000000000e+00
1.360217687074830017e+01 0.000000000000000000e+00
1.383619047619047571e+01 0.000000000000000000e+00
1.405714285700000055e+01 0.000000000000000000e+00
1.428136054421768719e+01 0.000000000000000000e+00
1.451174603174603206e+01 0.000000000000000000e+00
1.474575963718820937e+01 0.000000000000000000e+00
1.496761904761904738e+01 0.000000000000000000e+00
1.519963718820861764e+01 0.000000000000000000e+00
1.542585034013605494e+01 0.000000000000000000e+00
1.566004535147392218e+01 0.000000000000000000e+00
1.588027210884353657e+01 0.000000000000000000e+00
1.611682539682539783e+01 0.000000000000000000e+00
1.633832199546485242e+01 0.000000000000000000e+00
1.657160997732426466e+01 0.000000000000000000e+00
1.679455782312925294e+01 0.000000000000000000e+00
1.702512471655328952e+01 0.000000000000000000e+00
1.722866213151927539e+01 0.000000000000000000e+00
1.746231292517006750e+01 0.000000000000000000e+00
1.766349206349206469e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.264399092970521465e+01 0.000000000000000000e+00
2.286149659863945516e+01 0.000000000000000000e+00
2.308426303854875172e+01 0.000000000000000000e+00
2.331700680272108883e+01 0.000000000000000000e+00
2.353614512471655473e+01 0.000000000000000000e+00
2.376126984126983999e+01 0.000000000000000000e+00
2.398820861678004590e+01 0.000000000000000000e+00
2.421424036281178971e+01 0.000000000000000000e+00
2.444517006802720971e+01 0.000000000000000000e+00
2.467229024943310733e+01 0.000000000000000000e+00
2.490068027210884338e+01 0.000000000000000000e+00
2.511981859410430928e+01 0.000000000000000000e+00
2.534657596371881993e+01 0.000000000000000000e+00
2.555863945578231267e+01 0.000000000000000000e+00
2.578467120181406003e+01 0.000000000000000000e+00
2.600489795918367264e+01 0.000000000000000000e+00
2.622893424036281118e+01 0.000000000000000000e+00
2.645424036281179170e+01 0.000000000000000000e+00
2.668208616780045261e+01 0.000000000000000000e+00
2.691809523809523697e+01 0.000000000000000000e+00
2.714340136054421748e+01 0.000000000000000000e+00
2.737197278911564524e+01 0.000000000000000000e+00
2.759528344671201694e+01 0.000000000000000000e+00
2.782403628117913996e+01 0.000000000000000000e+00
2.804081632653061362e+01 0.000000000000000000e+00
2.827573696145124771e+01 0.000000000000000000e+00
2.848798185941043215e+01 0.000000000000000000e+00
2.870408163199999763e+01 0.000000000000000000e+00
2.893673469300000178e+01 0.000000000000000000e+00
2.916752834467120081e+01 0.000000000000000000e+00
2.941823129251700664e+01 0.000000000000000000e+00
2.963990929705215294e+01 0.000000000000000000e+00
2.986376417233559977e+01 0.000000000000000000e+00
3.007999999999999829e+01 0.000000000000000000e+00
3.029795918300000324e+01 0.000000000000000000e+00
3.052734693877550853e+01 0.000000000000000000e+00
3.075011337868480865e+01 0.000000000000000000e+00
3.098195011337868365e+01 0.000000000000000000e+00
3.119637188208616863e+01 0.000000000000000000e+00
3.141841269841269835e+01 0.000000000000000000e+00
3.164172335600907005e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
3.253532879818594381e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
3.301224489795918515e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
3.344671201814058747e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
3.687673469387755176e+01 0.000000000000000000e+00
3.708970521541949950e+01 0.000000000000000000e+00
3.733895691609977519e+01 0.000000000000000000e+00
3.755337868480725660e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
4.296217687074830138e+01 0.000000000000000000e+00
4.317895691609977149e+01 0.000000000000000000e+00
4.340226757369614319e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
5.106993197278911367e+01 0.000000000000000000e+00
5.127764172335601245e+01 0.000000000000000000e+00
5.150911564625850048e+01 0.000000000000000000e+00
5.171047619047619293e+01 0.000000000000000000e+00
5.194829931972789439e+01 0.000000000000000000e+00
5.216616780045351476e+01 0.000000000000000000e+00
5.240272108843537069e+01 0.000000000000000000e+00
5.264562358276644005e+01 0.000000000000000000e+00
5.287655328798185650e+01 0.000000000000000000e+00
5.310693877551020137e+01 0.000000000000000000e+00
5.333242630385487359e+01 0.000000000000000000e+00
5.355247165532880160e+01 0.000000000000000000e+00
5.378376417233560147e+01 0.000000000000000000e+00
5.401070294784580739e+01 0.000000000000000000e+00
5.424671201814059174e+01 0.000000000000000000e+00
5.446258503401360684e+01 0.000000000000000000e+00
5.467900226757369353e+01 0.000000000000000000e+00
5.490575963718821129e+01 0.000000000000000000e+00
5.513759637188208274e+01 0.000000000000000000e+00
5.536399092970521707e+01 0.000000000000000000e+00
5.559111111111111114e+01 0.000000000000000000e+00
5.581895691609977206e+01 0.000000000000000000e+00
5.605569160997732325e+01 0.000000000000000000e+00
5.627537414965986073e+01 0.000000000000000000e+00
5.650049886621314954e+01 0.000000000000000000e+00
5.672290249433106624e+01 0.000000000000000000e+00
5.694349206349206582e+01 0.000000000000000000e+00
5.717351473922902727e+01 0.000000000000000000e+00
5.738430839002267447e+01 0.000000000000000000e+00
5.760852607709750828e+01 0.000000000000000000e+00
5.781786848072562179e+01 0.000000000000000000e+00
5.805351473922902272e+01 0.000000000000000000e+00
5.825759637188208728e+01 0.000000000000000000e+00
5.849523809523809348e+01 0.000000000000000000e+00
5.871582766439909307e+01 0.000000000000000000e+00
5.895020408163265557e+01 0.000000000000000000e+00
5.917061224489795990e+01 0.000000000000000000e+00
5.943238095238095298e+01 0.000000000000000000e+00
5.964770975056689650e+01 0.000000000000000000e+00
5.988988662131519192e+01 0.000000000000000000e+00
6.010031746031746280e+01 0.000000000000000000e+00
6.034594104308389717e+01 0.000000000000000000e+00
6.054349206349206014e+01 0.000000000000000000e+00
6.078839002267573477e+01 0.000000000000000000e+00
6.101333333333333542e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
6.164535147392290071e+01 0.000000000000000000e+00
6.188136054421768506e+01 0.000000000000000000e+00
6.208979591836734357e+01 0.000000000000000000e+00
6.231564625850339922e+01 0.000000000000000000e+00
6.254489795899999649e+01 0.000000000000000000e+00
6.278675736961451292e+01 0.000000000000000000e+00
6.299609977324263355e+01 0.000000000000000000e+00
6.322104308390022709e+01 0.000000000000000000e+00
6.345179138321995538e+01 0.000000000000000000e+00
6.366938775500000247e+01 0.000000000000000000e+00
6.388643990929705296e+01 0.000000000000000000e+00
6.412625850340135969e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
6.520344671201813469e+01 0.000000000000000000e+00
6.546612244897958988e+01 0.000000000000000000e+00
6.568707482993197289e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
6.615292517006803052e+01 0.000000000000000000e+00
6.638258503401360144e+01 0.000000000000000000e+00
6.660462585034014182e+01 0.000000000000000000e+00
6.684263038548752434e+01 0.000000000000000000e+00
6.704743764172336284e+01 0.000000000000000000e+00
6.730702947845804829e+01 0.000000000000000000e+00
6.754031746031745342e+01 0.000000000000000000e+00
6.775891156462584775e+01 0.000000000000000000e+00
6.796353741496598388e+01 0.000000000000000000e+00
6.819482993197279086e+01 0.000000000000000000e+00
6.842757369614513152e+01 0.000000000000000000e+00
6.864253968253967741e+01 0.000000000000000000e+00
6.887328798185940570e+01 0.000000000000000000e+00
6.910893424036281374e+01 0.000000000000000000e+00
6.934421768707483125e+01 0.000000000000000000e+00
6.956770975056689110e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
7.093532879818593528e+01 0.000000000000000000e+00
7.115247165532879592e+01 0.000000000000000000e+00
7.136471655328797681e+01 0.000000000000000000e+00
7.156208616780045872e+01 0.000000000000000000e+00
7.180752834467119783e+01 0.000000000000000000e+00
7.203138321995464821e+01 0.000000000000000000e+00
7.227156462585034546e+01 0.000000000000000000e+00
7.250816326499999320e+01 0.000000000000000000e+00
7.271873015873015333e+01 0.000000000000000000e+00
7.294081632600000376e+01 0.000000000000000000e+00
7.316716553287982094e+01 0.000000000000000000e+00
7.338630385487527974e+01 0.000000000000000000e+00
7.362140589569160909e+01 0.000000000000000000e+00
7.383836734693878157e+01 0.000000000000000000e+00
7.406748299319727380e+01 0.000000000000000000e+00
7.428190476190475522e+01 0.000000000000000000e+00
7.452136054421768563e+01 0.000000000000000000e+00
7.473614512471655758e+01 0.000000000000000000e+00
7.496072562358276059e+01 0.000000000000000000e+00
7.518185941043084597e+01 0.000000000000000000e+00
7.542421768707482954e+01 0.000000000000000000e+00
7.565551020408163652e+01 0.000000000000000000e+00
7.588480725623583112e+01 0.000000000000000000e+00
7.607755102000000136e+01 0.000000000000000000e+00
7.630331065759636999e+01 0.000000000000000000e+00
7.650684807256236297e+01 0.000000000000000000e+00
7.675156462585033523e+01 0.000000000000000000e+00
7.698031746031746536e+01 0.000000000000000000e+00
7.720489795918366838e+01 0.000000000000000000e+00
7.743183673469387429e+01 0.000000000000000000e+00
7.766911564625850417e+01 0.000000000000000000e+00
7.787954648526077506e+01 0.000000000000000000e+00
7.810866213151926729e+01 0.000000000000000000e+00
7.831873015873016186e+01 0.000000000000000000e+00
7.855873015873015675e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
7.969015873015872842e+01 0.000000000000000000e+00
7.992435374149660277e+01 0.000000000000000000e+00
8.013133786848072759e+01 0.000000000000000000e+00
8.037460317460318038e+01 0.000000000000000000e+00
8.060843537414966420e+01 0.000000000000000000e+00
8.083192743764172405e+01 0.000000000000000000e+00
8.107156462585034262e+01 0.000000000000000000e+00
8.128798185941043641e+01 0.000000000000000000e+00
8.150566893424036152e+01 0.000000000000000000e+00
8.174149659863945772e+01 0.000000000000000000e+00
8.195229024943310492e+01 0.000000000000000000e+00
8.217469387755102161e+01 0.000000000000000000e+00
8.239383219954648041e+01 0.000000000000000000e+00
8.261768707482993079e+01 0.000000000000000000e+00
8.283773242630385880e+01 0.000000000000000000e+00
8.306594104308389603e+01 0.000000000000000000e+00
8.329034013605442510e+01 0.000000000000000000e+00
8.353723356009069789e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
8.466267573696144666e+01 0.000000000000000000e+00
8.490031746031746707e+01 0.000000000000000000e+00
8.510911564625850190e+01 0.000000000000000000e+00
8.533823129251700834e+01 0.000000000000000000e+00
8.553832199546485526e+01 0.000000000000000000e+00
8.577668934240362830e+01 0.000000000000000000e+00
8.598276643990929813e+01 0.000000000000000000e+00
8.621823129251700379e+01 0.000000000000000000e+00
8.642448979591836178e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
8.688253968253968651e+01 0.000000000000000000e+00
8.711727891156462533e+01 0.000000000000000000e+00
8.734222222222221887e+01 0.000000000000000000e+00
8.759365079365079509e+01 0.000000000000000000e+00
8.781242630385487757e+01 0.000000000000000000e+00
8.804716553287981640e+01 0.000000000000000000e+00
8.827736961451246600e+01 0.000000000000000000e+00
8.850975056689343035e+01 0.000000000000000000e+00
8.872417233560091177e+01 0.000000000000000000e+00
8.895274376417233952e+01 0.000000000000000000e+00
8.919383219954649178e+01 0.000000000000000000e+00
8.942331065759637454e+01 0.000000000000000000e+00
8.965351473922902414e+01 0.000000000000000000e+00
8.986884353741496057e+01 0.000000000000000000e+00
9.009378684807256832e+01 0.000000000000000000e+00
9.032435374149659424e+01 0.000000000000000000e+00
9.054149659863945487e+01 0.000000000000000000e+00
9.075356009070294760e+01 0.000000000000000000e+00
9.096399092970521849e+01 0.000000000000000000e+00
9.118947845804989072e+01 0.000000000000000000e+00
9.140117913832199292e+01 0.000000000000000000e+00
9.165714285714285836e+01 0.000000000000000000e+00
9.186829931972789609e+01 0.000000000000000000e+00
9.209342403628117779e+01 0.000000000000000000e+00
9.232362811791382740e+01 0.000000000000000000e+00
9.256689342403628018e+01 0.000000000000000000e+00
9.275863945578231551e+01 0.000000000000000000e+00
9.299845804988662223e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
9.502512471655329307e+01 0.000000000000000000e+00
9.525478458049886399e+01 0.000000000000000000e+00
9.547900226757369069e+01 0.000000000000000000e+00
9.571482993197278688e+01 0.000000000000000000e+00
9.592000000000000171e+01 0.000000000000000000e+00
9.617324263038548793e+01 0.000000000000000000e+00
9.641251700680271597e+01 0.000000000000000000e+00
9.663129251700679845e+01 0.000000000000000000e+00
9.684462585034013671e+01 0.000000000000000000e+00
9.706829931972788472e+01 0.000000000000000000e+00
9.729977324263037985e+01 0.000000000000000000e+00
9.751419501133787548e+01 0.000000000000000000e+00
9.773986394557823587e+01 0.000000000000000000e+00
9.798113378684807628e+01 0.000000000000000000e+00
9.821641723356009379e+01 0.000000000000000000e+00
9.843990929705215365e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
9.912580498866212508e+01 0.000000000000000000e+00
9.932625850340136253e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
9.980752834467119783e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.004342857142857213e+02 0.000000000000000000e+00
1.006797278911564604e+02 0.000000000000000000e+00
1.009037641723355989e+02 0.000000000000000000e+00
1.011441269841269843e+02 0.000000000000000000e+00
1.013836734690000014e+02 0.000000000000000000e+00
1.015909297052154159e+02 0.000000000000000000e+00
1.018122448970000136e+02 0.000000000000000000e+00
1.020384580498866143e+02 0.000000000000000000e+00
1.022583219954648541e+02 0.000000000000000000e+00
1.024934240362811835e+02 0.000000000000000000e+00
1.027078458049886649e+02 0.000000000000000000e+00
1.029405895691609913e+02 0.000000000000000000e+00
1.031539229024943296e+02 0.000000000000000000e+00
1.033935600907029482e+02 0.000000000000000000e+00
1.036085260770975083e+02 0.000000000000000000e+00
1.038329251700680231e+02 0.000000000000000000e+00
1.040544217687074848e+02 0.000000000000000000e+00
1.042962358276644039e+02 0.000000000000000000e+00
1.045277097505668991e+02 0.000000000000000000e+00
1.047575510204081581e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.051751473922902562e+02 0.000000000000000000e+00
1.053917460317460382e+02 0.000000000000000000e+00
1.056234013605442215e+02 0.000000000000000000e+00
1.058525170068027279e+02 0.000000000000000000e+00
1.060756462585033972e+02 0.000000000000000000e+00
1.063040362811791368e+02 0.000000000000000000e+00
1.065416780045351430e+02 0.000000000000000000e+00
1.067515646258503352e+02 0.000000000000000000e+00
1.069808616780045298e+02 0.000000000000000000e+00
1.071909297052154244e+02 0.000000000000000000e+00
1.074309297052154193e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.078848072562358311e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.087965532879818653e+02 0.000000000000000000e+00
1.090017233560090659e+02 0.000000000000000000e+00
1.092466213151927406e+02 0.000000000000000000e+00
1.094806349206349267e+02 0.000000000000000000e+00
1.097044897959183629e+02 0.000000000000000000e+00
1.099435827664399028e+02 0.000000000000000000e+00
1.101619954648526090e+02 0.000000000000000000e+00
1.103753287981859472e+02 0.000000000000000000e+00
1.106138775510204084e+02 0.000000000000000000e+00
1.108244897959183675e+02 0.000000000000000000e+00
1.110467120181405960e+02 0.000000000000000000e+00
1.112718367346938777e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.117099319727891213e+02 0.000000000000000000e+00
1.119386848072562373e+02 0.000000000000000000e+00
1.121625396825396876e+02 0.000000000000000000e+00
1.124094331065759604e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.135490249433106555e+02 0.000000000000000000e+00
1.137725170068027154e+02 0.000000000000000000e+00
1.139814965986394526e+02 0.000000000000000000e+00
1.142104308390022709e+02 0.000000000000000000e+00
1.144050793650793594e+02 0.000000000000000000e+00
1.146488888888888908e+02 0.000000000000000000e+00
1.148549659863945607e+02 0.000000000000000000e+00
1.150904308390022663e+02 0.000000000000000000e+00
1.152965079365079362e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.157547392290249491e+02 0.000000000000000000e+00
1.159894784580498879e+02 0.000000000000000000e+00
1.162144217687074814e+02 0.000000000000000000e+00
1.164658503401360576e+02 0.000000000000000000e+00
1.166844444444444377e+02 0.000000000000000000e+00
1.169175510204081689e+02 0.000000000000000000e+00
1.171495691609977285e+02 0.000000000000000000e+00
1.173819501133786787e+02 0.000000000000000000e+00
1.175981859410430843e+02 0.000000000000000000e+00
1.178249433106576021e+02 0.000000000000000000e+00
1.180660317460317401e+02 0.000000000000000000e+00
1.182955102040816371e+02 0.000000000000000000e+00
1.185257142857142867e+02 0.000000000000000000e+00
1.187410430839002231e+02 0.000000000000000000e+00
1.189659863945578167e+02 0.000000000000000000e+00
1.191967346938775449e+02 0.000000000000000000e+00
1.193955555555555605e+02 0.000000000000000000e+00
1.196460770975056676e+02 0.000000000000000000e+00
1.198637641723356069e+02 0.000000000000000000e+00
1.200901587301587341e+02 0.000000000000000000e+00
1.203033106575963700e+02 0.000000000000000000e+00
1.205297052154194972e+02 0.000000000000000000e+00
1.207463038548752792e+02 0.000000000000000000e+00
1.209741496598639401e+02 0.000000000000000000e+00
1.212061678004535139e+02 0.000000000000000000e+00
1.214387301587301522e+02 0.000000000000000000e+00
1.216515192743764118e+02 0.000000000000000000e+00
1.218690249433106629e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.232682086167800435e+02 0.000000000000000000e+00
1.234889795918367383e+02 0.000000000000000000e+00
1.237110204081632645e+02 0.000000000000000000e+00
1.239366893424036249e+02 0.000000000000000000e+00
1.241492970521541963e+02 0.000000000000000000e+00
1.243862131519274357e+02 0.000000000000000000e+00
1.246107936507936529e+02 0.000000000000000000e+00
1.248181405895691540e+02 0.000000000000000000e+00
1.250646712018140647e+02 0.000000000000000000e+00
1.252633106575963780e+02 0.000000000000000000e+00
1.254967800453514712e+02 0.000000000000000000e+00
1.257162811791383206e+02 0.000000000000000000e+00
1.259359637188208580e+02 0.000000000000000000e+00
1.261648979591836763e+02 0.000000000000000000e+00
1.264108843537414941e+02 0.000000000000000000e+00
1.266307482993197340e+02 0.000000000000000000e+00
1.268453514739229036e+02 0.000000000000000000e+00
1.270726530612244858e+02 0.000000000000000000e+00
1.272901587301587369e+02 0.000000000000000000e+00
1.274982312925170049e+02 0.000000000000000000e+00
1.277547392290249491e+02 0.000000000000000000e+00
1.279898412698412642e+02 0.000000000000000000e+00
1.282111564625850235e+02 0.000000000000000000e+00
1.284439002267573642e+02 0.000000000000000000e+00
1.286690249433106601e+02 0.000000000000000000e+00
1.289017687074830008e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.297697959183673504e+02 0.000000000000000000e+00
1.299996371882086237e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.304540589569161000e+02 0.000000000000000000e+00
1.306494331065759695e+02 0.000000000000000000e+00
1.308934240362811749e+02 0.000000000000000000e+00
1.311123809523809598e+02 0.000000000000000000e+00
1.313601814058957018e+02 0.000000000000000000e+00
1.315863945578231267e+02 0.000000000000000000e+00
1.318097052154195126e+02 0.000000000000000000e+00
1.320326530612244937e+02 0.000000000000000000e+00
1.322541496598639412e+02 0.000000000000000000e+00
1.324848979591836837e+02 0.000000000000000000e+00
1.327274376417233555e+02 0.000000000000000000e+00
1.329440362811791374e+02 0.000000000000000000e+00
1.331668027210884304e+02 0.000000000000000000e+00
1.333970068027210800e+02 0.000000000000000000e+00
1.336070748299319746e+02 0.000000000000000000e+00
1.338267573696145121e+02 0.000000000000000000e+00
1.340598639455782290e+02 0.000000000000000000e+00
1.342702947845804999e+02 0.000000000000000000e+00
1.344972335600907059e+02 0.000000000000000000e+00
1.347053061224489738e+02 0.000000000000000000e+00
1.349463945578231403e+02 0.000000000000000000e+00
1.351742403628117870e+02 0.000000000000000000e+00
1.353991836734693948e+02 0.000000000000000000e+00
1.356019954648526209e+02 0.000000000000000000e+00
1.358523356009070255e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.362429024943310765e+02 0.000000000000000000e+00
1.364633106575963666e+02 0.000000000000000000e+00
1.367334240362811784e+02 0.000000000000000000e+00
1.369233560090702895e+02 0.000000000000000000e+00
1.371865759637188091e+02 0.000000000000000000e+00
1.373910204081632571e+02 0.000000000000000000e+00
1.376370068027210891e+02 0.000000000000000000e+00
1.378565079365079384e+02 0.000000000000000000e+00
1.381017687074829894e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.387809523809523853e+02 0.000000000000000000e+00
1.390073469387754983e+02 0.000000000000000000e+00
1.392502494331065748e+02 0.000000000000000000e+00
1.394907936507936483e+02 0.000000000000000000e+00
1.397204535147392335e+02 0.000000000000000000e+00
1.399395918367347065e+02 0.000000000000000000e+00
1.401473015873015981e+02 0.000000000000000000e+00
1.403814965986394441e+02 0.000000000000000000e+00
1.406155102040816303e+02 0.000000000000000000e+00
1.408413605442176788e+02 0.000000000000000000e+00
1.410786394557823087e+02 0.000000000000000000e+00
1.412965079365079362e+02 0.000000000000000000e+00
1.415102040816326507e+02 0.000000000000000000e+00
1.417346031746031656e+02 0.000000000000000000e+00
1.419513832199546357e+02 0.000000000000000000e+00
1.421870294784580437e+02 0.000000000000000000e+00
1.424094331065759604e+02 0.000000000000000000e+00
1.426441723356008993e+02 0.000000000000000000e+00
1.428678458049886615e+02 0.000000000000000000e+00
1.430929705215419574e+02 0.000000000000000000e+00
1.433124716553288067e+02 0.000000000000000000e+00
1.435308843537414987e+02 0.000000000000000000e+00
1.437654421768707493e+02 0.000000000000000000e+00
1.439961904761904634e+02 0.000000000000000000e+00
1.442066213151927343e+02 0.000000000000000000e+00
1.444285714279999979e+02 0.000000000000000000e+00
1.446499773242630340e+02 0.000000000000000000e+00
1.449070294784580426e+02 0.000000000000000000e+00
1.451094784580498924e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.458002721088435294e+02 0.000000000000000000e+00
1.460371882086167830e+02 0.000000000000000000e+00
1.462706575963718763e+02 0.000000000000000000e+00
1.464925170068027285e+02 0.000000000000000000e+00
1.467143764172335523e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.471484807256235854e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.484838095238095264e+02 0.000000000000000000e+00
1.487254421768707573e+02 0.000000000000000000e+00
1.489503854875283366e+02 0.000000000000000000e+00
1.491773242630385425e+02 0.000000000000000000e+00
1.494127891156462624e+02 0.000000000000000000e+00
1.496277551020408225e+02 0.000000000000000000e+00
1.498628571428571377e+02 0.000000000000000000e+00
1.500887074829931862e+02 0.000000000000000000e+00
1.503158276643990803e+02 0.000000000000000000e+00
1.505313378684807333e+02 0.000000000000000000e+00
1.507408163260000151e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.520714739229024985e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.524994104308389922e+02 0.000000000000000000e+00
1.527658956916099839e+02 0.000000000000000000e+00
1.530011791383219872e+02 0.000000000000000000e+00
1.532186848072562384e+02 0.000000000000000000e+00
1.534162358276643943e+02 0.000000000000000000e+00
1.536308390022675781e+02 0.000000000000000000e+00


==> J32.dat <==
9.096780045351474442e+00 0.000000000000000000e+00
9.372154195011338729e+00 0.000000000000000000e+00
9.669841269841269238e+00 0.000000000000000000e+00
9.945034013605441814e+00 0.000000000000000000e+00
1.023219954648526020e+01 0.000000000000000000e+00
1.049687074829931888e+01 0.000000000000000000e+00
1.078784580498866141e+01 0.000000000000000000e+00
1.105451247165532891e+01 0.000000000000000000e+00
1.134167800453514729e+01 0.000000000000000000e+00
1.161650793650793645e+01 0.000000000000000000e+00
1.190730158730158728e+01 0.000000000000000000e+00
1.217723356009070379e+01 0.000000000000000000e+00
1.247600907029478456e+01 0.000000000000000000e+00
1.274340136054421713e+01 0.000000000000000000e+00
1.301714285714285779e+01 0.000000000000000000e+00
1.327891156462585087e+01 0.000000000000000000e+00
1.358403628117913797e+01 0.000000000000000000e+00
1.386521541950113345e+01 0.000000000000000000e+00
1.415492063492063579e+01 0.000000000000000000e+00
1.443065759637188172e+01 0.000000000000000000e+00
1.471981859410430893e+01 0.000000000000000000e+00
1.498775510204081662e+01 0.000000000000000000e+00
1.527564625850340185e+01 0.000000000000000000e+00
1.552471655328798228e+01 0.000000000000000000e+00
1.581841269841269870e+01 0.000000000000000000e+00
1.607401360544217539e+01 0.000000000000000000e+00
1.635392290249433245e+01 0.000000000000000000e+00
1.662421768707482883e+01 0.000000000000000000e+00
1.690467120181405747e+01 0.000000000000000000e+00
1.717551020408163254e+01 0.000000000000000000e+00
1.744072562358276812e+01 0.000000000000000000e+00
1.774204081632652930e+01 0.000000000000000000e+00
1.802993197278911452e+01 0.000000000000000000e+00
1.829714285714285538e+01 0.000000000000000000e+00
1.856489795918367491e+01 0.000000000000000000e+00
1.881922902494331140e+01 0.000000000000000000e+00
1.911038548752834387e+01 0.000000000000000000e+00
1.937850340136054328e+01 0.000000000000000000e+00
1.966947845804988759e+01 0.000000000000000000e+00
1.993687074829932016e+01 0.000000000000000000e+00
2.023020408163265316e+01 0.000000000000000000e+00
2.049868480725623598e+01 0.000000000000000000e+00
2.078204081632653200e+01 0.000000000000000000e+00
2.104163265306122454e+01 0.000000000000000000e+00
2.133097505668934346e+01 0.000000000000000000e+00
2.160253968253968182e+01 0.000000000000000000e+00
2.188390022675736901e+01 0.000000000000000000e+00
2.214530612244897867e+01 0.000000000000000000e+00
2.242285714285714349e+01 0.000000000000000000e+00
2.269315192743764342e+01 0.000000000000000000e+00
2.297451247165532706e+01 0.000000000000000000e+00
2.322739229024943342e+01 0.000000000000000000e+00
2.351619047619047720e+01 0.000000000000000000e+00
2.378303854875283463e+01 0.000000000000000000e+00
2.407473922902494223e+01 0.000000000000000000e+00
2.435120181405895678e+01 0.000000000000000000e+00
2.463564625850340306e+01 0.000000000000000000e+00
2.490757369614512484e+01 0.000000000000000000e+00
2.518675736961451150e+01 0.000000000000000000e+00
2.544453514739229050e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.744036281179138470e+01 0.000000000000000000e+00
2.770575963718820844e+01 0.000000000000000000e+00
2.800290249433106737e+01 0.000000000000000000e+00
2.826793650793650770e+01 0.000000000000000000e+00
2.856362811791383294e+01 0.000000000000000000e+00
2.883736961451247183e+01 0.000000000000000000e+00
2.913034013605442141e+01 0.000000000000000000e+00
2.939591836699999661e+01 0.000000000000000000e+00
2.967873015873015774e+01 0.000000000000000000e+00
2.994630385487528201e+01 0.000000000000000000e+00
3.021823129251700735e+01 0.000000000000000000e+00
3.048326530612244767e+01 0.000000000000000000e+00
3.077931972789115633e+01 0.000000000000000000e+00
3.105523809523809575e+01 0.000000000000000000e+00
3.133768707482993321e+01 0.000000000000000000e+00
3.161179138321995552e+01 0.000000000000000000e+00
3.189006802721088363e+01 0.000000000000000000e+00
3.215909297052154159e+01 0.000000000000000000e+00
3.243700680272108627e+01 0.000000000000000000e+00
3.270331065759636857e+01 0.000000000000000000e+00
3.298448979591836405e+01 0.000000000000000000e+00
3.325043083900227003e+01 0.000000000000000000e+00
3.353088435374149867e+01 0.000000000000000000e+00
3.379555555555555202e+01 0.000000000000000000e+00
3.407056689342403644e+01 0.000000000000000000e+00
3.433814058956916426e+01 0.000000000000000000e+00
3.459029478458050022e+01 0.000000000000000000e+00
3.487401360544217965e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
3.539755102040816581e+01 0.000000000000000000e+00
3.565986394557823047e+01 0.000000000000000000e+00
3.594684807256236070e+01 0.000000000000000000e+00
3.622222222222222143e+01 0.000000000000000000e+00
3.647510204081632423e+01 0.000000000000000000e+00
3.676099773242630420e+01 0.000000000000000000e+00
3.702512471655328596e+01 0.000000000000000000e+00
3.731337868480725461e+01 0.000000000000000000e+00
3.757133786848072532e+01 0.000000000000000000e+00
3.786575963718821214e+01 0.000000000000000000e+00
3.813351473922902812e+01 0.000000000000000000e+00
3.842430839002267362e+01 0.000000000000000000e+00
3.869405895691610198e+01 0.000000000000000000e+00
3.897324263038548509e+01 0.000000000000000000e+00
3.923773242630385738e+01 0.000000000000000000e+00
3.951963718820861970e+01 0.000000000000000000e+00
3.977414965986394435e+01 0.000000000000000000e+00
4.004698412698412824e+01 0.000000000000000000e+00
4.031927437641723344e+01 0.000000000000000000e+00
4.059791383219954497e+01 0.000000000000000000e+00
4.086494331065759411e+01 0.000000000000000000e+00
4.114793650793650670e+01 0.000000000000000000e+00
4.141460317460317242e+01 0.000000000000000000e+00
4.169795918367346843e+01 0.000000000000000000e+00
4.196879818594103995e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
4.475356009070294760e+01 0.000000000000000000e+00
4.502312925170068070e+01 0.000000000000000000e+00
4.529034013605442510e+01 0.000000000000000000e+00
4.557678004535147664e+01 0.000000000000000000e+00
4.584888888888888658e+01 0.000000000000000000e+00
4.610993197278911282e+01 0.000000000000000000e+00
4.640907029478457702e+01 0.000000000000000000e+00
4.667990929705215564e+01 0.000000000000000000e+00
4.695419501133786611e+01 0.000000000000000000e+00
4.720834467120181444e+01 0.000000000000000000e+00
4.751401360544218022e+01 0.000000000000000000e+00
4.779029478458049596e+01 0.000000000000000000e+00
4.807165532879818670e+01 0.000000000000000000e+00
4.834068027210884111e+01 0.000000000000000000e+00
4.858340136054421521e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
4.914721088435373986e+01 0.000000000000000000e+00
4.945197278911564354e+01 0.000000000000000000e+00
4.971120181405895977e+01 0.000000000000000000e+00
4.999528344671201552e+01 0.000000000000000000e+00
5.026594104308389888e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
5.112163265306122639e+01 0.000000000000000000e+00
5.138231292517006921e+01 0.000000000000000000e+00
5.166820861678004206e+01 0.000000000000000000e+00
5.193287981859410252e+01 0.000000000000000000e+00
5.221659863945578195e+01 0.000000000000000000e+00
5.249088435374149952e+01 0.000000000000000000e+00
5.274975056689342523e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
5.479492063492063636e+01 0.000000000000000000e+00
5.509061224489796160e+01 0.000000000000000000e+00
5.536253968253968338e+01 0.000000000000000000e+00
5.564861678004535150e+01 0.000000000000000000e+00
5.591383219954648354e+01 0.000000000000000000e+00
5.620934240362812062e+01 0.000000000000000000e+00
5.647673469387755318e+01 0.000000000000000000e+00
5.676752834467119868e+01 0.000000000000000000e+00
5.704090702947846125e+01 0.000000000000000000e+00
5.731954648526077278e+01 0.000000000000000000e+00
5.759002267573696088e+01 0.000000000000000000e+00
5.787718820861677926e+01 0.000000000000000000e+00
5.814947845804988447e+01 0.000000000000000000e+00
5.842993197278911310e+01 0.000000000000000000e+00
5.870893424036281516e+01 0.000000000000000000e+00
5.899428571428571644e+01 0.000000000000000000e+00
5.926403628117913769e+01 0.000000000000000000e+00
5.954557823129251659e+01 0.000000000000000000e+00
5.981369614512471600e+01 0.000000000000000000e+00
6.010485260770975202e+01 0.000000000000000000e+00
6.036625850340136168e+01 0.000000000000000000e+00
6.063963718820861715e+01 0.000000000000000000e+00
6.091900226757369552e+01 0.000000000000000000e+00
6.117696145124716622e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
6.200507936507936790e+01 0.000000000000000000e+00
6.230113378684806946e+01 0.000000000000000000e+00
6.256290249433106254e+01 0.000000000000000000e+00
6.283210884353741221e+01 0.000000000000000000e+00
6.309351473922902187e+01 0.000000000000000000e+00
6.337959183673469710e+01 0.000000000000000000e+00
6.364897959183673493e+01 0.000000000000000000e+00
6.394866213151927781e+01 0.000000000000000000e+00
6.422222222222222854e+01 0.000000000000000000e+00
6.450557823129251744e+01 0.000000000000000000e+00
6.477605442176870554e+01 0.000000000000000000e+00
6.506702947845805340e+01 0.000000000000000000e+00
6.534276643990929756e+01 0.000000000000000000e+00
6.563990929705215649e+01 0.000000000000000000e+00
6.590204081632653299e+01 0.000000000000000000e+00
6.618340136054422373e+01 0.000000000000000000e+00
6.645224489795918998e+01 0.000000000000000000e+00
6.673941043083900126e+01 0.000000000000000000e+00
6.701514739229024542e+01 0.000000000000000000e+00
6.728834467120181273e+01 0.000000000000000000e+00
6.754176870748298711e+01 0.000000000000000000e+00
6.783619047619048104e+01 0.000000000000000000e+00
6.811446712018140204e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
6.869605442176870724e+01 0.000000000000000000e+00
6.897160997732426324e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
7.086929705215419517e+01 0.000000000000000000e+00
7.116063492063491935e+01 0.000000000000000000e+00
7.144344671201814378e+01 0.000000000000000000e+00
7.171519274376417741e+01 0.000000000000000000e+00
7.199092970521542156e+01 0.000000000000000000e+00
7.227410430839002231e+01 0.000000000000000000e+00
7.254458049886621041e+01 0.000000000000000000e+00
7.282376417233560062e+01 0.000000000000000000e+00
7.308861678004535634e+01 0.000000000000000000e+00
7.337560090702947946e+01 0.000000000000000000e+00
7.364807256235827992e+01 0.000000000000000000e+00
7.393832199546484674e+01 0.000000000000000000e+00
7.420099773242630192e+01 0.000000000000000000e+00
7.447510204081632423e+01 0.000000000000000000e+00
7.473378684807256889e+01 0.000000000000000000e+00
7.501351473922902358e+01 0.000000000000000000e+00
7.527219954648525402e+01 0.000000000000000000e+00
7.556643990929704557e+01 0.000000000000000000e+00
7.584798185941042448e+01 0.000000000000000000e+00
7.612952380952380338e+01 0.000000000000000000e+00
7.640290249433105885e+01 0.000000000000000000e+00
7.669133786848072987e+01 0.000000000000000000e+00
7.695365079365079453e+01 0.000000000000000000e+00
7.723718820861678580e+01 0.000000000000000000e+00
7.750458049886621836e+01 0.000000000000000000e+00
7.778684807256236411e+01 0.000000000000000000e+00
7.806222222222221774e+01 0.000000000000000000e+00
7.834648526077097586e+01 0.000000000000000000e+00
7.861351473922901789e+01 0.000000000000000000e+00
7.890140589569161023e+01 0.000000000000000000e+00
7.915845804988661882e+01 0.000000000000000000e+00
7.943292517006803166e+01 0.000000000000000000e+00
7.968870748299319473e+01 0.000000000000000000e+00
7.999129251700679788e+01 0.000000000000000000e+00
8.026648526077097756e+01 0.000000000000000000e+00
8.054875283446712331e+01 0.000000000000000000e+00
8.082848072562357800e+01 0.000000000000000000e+00
8.111383219954647927e+01 0.000000000000000000e+00
8.138612244897959158e+01 0.000000000000000000e+00
8.166802721088434680e+01 0.000000000000000000e+00
8.192816326530612514e+01 0.000000000000000000e+00
8.221732426303854879e+01 0.000000000000000000e+00
8.248507936507937188e+01 0.000000000000000000e+00
8.277768707482992738e+01 0.000000000000000000e+00
8.304344671201813810e+01 0.000000000000000000e+00
8.331755102040816041e+01 0.000000000000000000e+00
8.359183673469387088e+01 0.000000000000000000e+00
8.387482993197278347e+01 0.000000000000000000e+00
8.414240362811791840e+01 0.000000000000000000e+00
8.443700680272108627e+01 0.000000000000000000e+00
8.471020408163265358e+01 0.000000000000000000e+00
8.498068027210884168e+01 0.000000000000000000e+00
8.525260770975056346e+01 0.000000000000000000e+00
8.553959183673470079e+01 0.000000000000000000e+00
8.581024943310657704e+01 0.000000000000000000e+00
8.609324263038548963e+01 0.000000000000000000e+00
8.636208616780045588e+01 0.000000000000000000e+00
8.664308390022675610e+01 0.000000000000000000e+00
8.691464852607710156e+01 0.000000000000000000e+00
8.719764172335601415e+01 0.000000000000000000e+00
8.746358276643991303e+01 0.000000000000000000e+00
8.773061224399999958e+01 0.000000000000000000e+00
8.800072562358276684e+01 0.000000000000000000e+00
8.827827664399093521e+01 0.000000000000000000e+00
8.855238095238095752e+01 0.000000000000000000e+00
8.885151927437641461e+01 0.000000000000000000e+00
8.912000000000000455e+01 0.000000000000000000e+00
8.939791383219954923e+01 0.000000000000000000e+00
8.967346938775510523e+01 0.000000000000000000e+00
8.994938775510203754e+01 0.000000000000000000e+00
9.020952380952381588e+01 0.000000000000000000e+00
9.048290249433107135e+01 0.000000000000000000e+00
9.074594104308390285e+01 0.000000000000000000e+00
9.103564625850340519e+01 0.000000000000000000e+00
9.130249433106575907e+01 0.000000000000000000e+00
9.158476190476190482e+01 0.000000000000000000e+00
9.186430839002267135e+01 0.000000000000000000e+00
9.214712018140589578e+01 0.000000000000000000e+00
9.241106575963718228e+01 0.000000000000000000e+00
9.269115646258502750e+01 0.000000000000000000e+00
9.296453514739229718e+01 0.000000000000000000e+00
9.325442176870748767e+01 0.000000000000000000e+00
9.352235827664398471e+01 0.000000000000000000e+00
9.380934240362812204e+01 0.000000000000000000e+00
9.408707482993197857e+01 0.000000000000000000e+00
9.437786848072562407e+01 0.000000000000000000e+00
9.464290249433106794e+01 0.000000000000000000e+00
9.492081632653061263e+01 0.000000000000000000e+00
9.518766439909296651e+01 0.000000000000000000e+00
9.545977324263039065e+01 0.000000000000000000e+00
9.573823129251699982e+01 0.000000000000000000e+00
9.603192743764172690e+01 0.000000000000000000e+00
9.630022675736961446e+01 0.000000000000000000e+00
9.658086167800453836e+01 0.000000000000000000e+00
9.684172335600906933e+01 0.000000000000000000e+00
9.711619047619048217e+01 0.000000000000000000e+00
9.737596371882085577e+01 0.000000000000000000e+00
9.767655328798186076e+01 0.000000000000000000e+00
9.794539682539682701e+01 0.000000000000000000e+00
9.821950113378684932e+01 0.000000000000000000e+00
9.849868480725623954e+01 0.000000000000000000e+00
9.877605442176870554e+01 0.000000000000000000e+00
9.903600907029478151e+01 0.000000000000000000e+00
9.933206349206349728e+01 0.000000000000000000e+00
9.959655328798186247e+01 0.000000000000000000e+00
9.986902494331066293e+01 0.000000000000000000e+00
1.001320634920634944e+02 0.000000000000000000e+00
1.004181405895691626e+02 0.000000000000000000e+00
1.006878911564625838e+02 0.000000000000000000e+00
1.009652607709750498e+02 0.000000000000000000e+00
1.012484353741496648e+02 0.000000000000000000e+00
1.015287074829931981e+02 0.000000000000000000e+00
1.017941043083900183e+02 0.000000000000000000e+00
1.020885260770975123e+02 0.000000000000000000e+00
1.023562811791383211e+02 0.000000000000000000e+00
1.026325623582766440e+02 0.000000000000000000e+00
1.029004988662131552e+02 0.000000000000000000e+00
1.031923809523809581e+02 0.000000000000000000e+00
1.034537868480725678e+02 0.000000000000000000e+00
1.037322448979591769e+02 0.000000000000000000e+00
1.039840362811791437e+02 0.000000000000000000e+00
1.042641269841269889e+02 0.000000000000000000e+00
1.045384126984126993e+02 0.000000000000000000e+00
1.048097959183673424e+02 0.000000000000000000e+00
1.050868027210884321e+02 0.000000000000000000e+00
1.053634467120181455e+02 0.000000000000000000e+00
1.056170521541950080e+02 0.000000000000000000e+00
1.058815419501133732e+02 0.000000000000000000e+00
1.061453061224489858e+02 0.000000000000000000e+00
1.064382766439909318e+02 0.000000000000000000e+00
1.067149206349206310e+02 0.000000000000000000e+00
1.070066213151927457e+02 0.000000000000000000e+00
1.072734693877550995e+02 0.000000000000000000e+00
1.075524716553288016e+02 0.000000000000000000e+00
1.078111564625850320e+02 0.000000000000000000e+00
1.080925170068027228e+02 0.000000000000000000e+00
1.083606349206349222e+02 0.000000000000000000e+00
1.086612244897959130e+02 0.000000000000000000e+00
1.089360544217687021e+02 0.000000000000000000e+00
1.092192290249433171e+02 0.000000000000000000e+00
1.094900680272108815e+02 0.000000000000000000e+00
1.097855782312925186e+02 0.000000000000000000e+00
1.100506122448979625e+02 0.000000000000000000e+00
1.103281632653061166e+02 0.000000000000000000e+00
1.105977324263038497e+02 0.000000000000000000e+00
1.108720181405895744e+02 0.000000000000000000e+00
1.111430385487528412e+02 0.000000000000000000e+00
1.114287528344671188e+02 0.000000000000000000e+00
1.116928798185941076e+02 0.000000000000000000e+00
1.119769614512471634e+02 0.000000000000000000e+00
1.122334693877551075e+02 0.000000000000000000e+00
1.125146485260770959e+02 0.000000000000000000e+00
1.127851247165532840e+02 0.000000000000000000e+00
1.130704761904761853e+02 0.000000000000000000e+00
1.133342403628117978e+02 0.000000000000000000e+00
1.136136054421768762e+02 0.000000000000000000e+00
1.138684807256235842e+02 0.000000000000000000e+00
1.141492970521541963e+02 0.000000000000000000e+00
1.144125170068027160e+02 0.000000000000000000e+00
1.146960544217687072e+02 0.000000000000000000e+00
1.149627210884353730e+02 0.000000000000000000e+00
1.152546031746031758e+02 0.000000000000000000e+00
1.155261678004535213e+02 0.000000000000000000e+00
1.158164172335600881e+02 0.000000000000000000e+00
1.160821768707482988e+02 0.000000000000000000e+00
1.163640816326530683e+02 0.000000000000000000e+00
1.166262131519274305e+02 0.000000000000000000e+00
1.169186394557823121e+02 0.000000000000000000e+00
1.171775056689342449e+02 0.000000000000000000e+00
1.174663038548752780e+02 0.000000000000000000e+00
1.177404081632653003e+02 0.000000000000000000e+00
1.180339229024943251e+02 0.000000000000000000e+00
1.182978684807256258e+02 0.000000000000000000e+00
1.185756009070294823e+02 0.000000000000000000e+00
1.188384580498866256e+02 0.000000000000000000e+00
1.191105668934240356e+02 0.000000000000000000e+00
1.193765079365079345e+02 0.000000000000000000e+00
1.196656689342403581e+02 0.000000000000000000e+00
1.199370521541950154e+02 0.000000000000000000e+00
1.202086167800453467e+02 0.000000000000000000e+00
1.204838095238095264e+02 0.000000000000000000e+00
1.207717006802721045e+02 0.000000000000000000e+00
1.210202267573696133e+02 0.000000000000000000e+00
1.213037641723356046e+02 0.000000000000000000e+00
1.215800453514739274e+02 0.000000000000000000e+00
1.218565079365079384e+02 0.000000000000000000e+00
1.221331519274376376e+02 0.000000000000000000e+00
1.224208616780045418e+02 0.000000000000000000e+00
1.226811791383219941e+02 0.000000000000000000e+00
1.229648979591836735e+02 0.000000000000000000e+00
1.232175963718820810e+02 0.000000000000000000e+00
1.234998639455782268e+02 0.000000000000000000e+00
1.237551020408163254e+02 0.000000000000000000e+00
1.240453514739229064e+02 0.000000000000000000e+00
1.243127437641723390e+02 0.000000000000000000e+00
1.245926530612244960e+02 0.000000000000000000e+00
1.248491609977324259e+02 0.000000000000000000e+00
1.251303401360544285e+02 0.000000000000000000e+00
1.253897505668934258e+02 0.000000000000000000e+00
1.256761904761904702e+02 0.000000000000000000e+00
1.259328798185941025e+02 0.000000000000000000e+00
1.262087981859410490e+02 0.000000000000000000e+00
1.264669387755102008e+02 0.000000000000000000e+00
1.267595464852607705e+02 0.000000000000000000e+00
1.270122448979591780e+02 0.000000000000000000e+00
1.272917913832199588e+02 0.000000000000000000e+00
1.275570068027210908e+02 0.000000000000000000e+00
1.278425396825396803e+02 0.000000000000000000e+00
1.280966893424036357e+02 0.000000000000000000e+00
1.283840362811791351e+02 0.000000000000000000e+00
1.286392743764172337e+02 0.000000000000000000e+00
1.289088435374149526e+02 0.000000000000000000e+00
1.291747845804988799e+02 0.000000000000000000e+00
1.294626757369614438e+02 0.000000000000000000e+00
1.297228117913832079e+02 0.000000000000000000e+00
1.300030839002267555e+02 0.000000000000000000e+00
1.302643083900226770e+02 0.000000000000000000e+00
1.305543764172335557e+02 0.000000000000000000e+00
1.308250340136054319e+02 0.000000000000000000e+00
1.311100226757369569e+02 0.000000000000000000e+00
1.313739682539682576e+02 0.000000000000000000e+00
1.316536961451247123e+02 0.000000000000000000e+00
1.319160090702947912e+02 0.000000000000000000e+00
1.321814058956915972e+02 0.000000000000000000e+00
1.324536961451247237e+02 0.000000000000000000e+00
1.327430385487528213e+02 0.000000000000000000e+00
1.330185941043083915e+02 0.000000000000000000e+00
1.333064852607709838e+02 0.000000000000000000e+00
1.335635374149659924e+02 0.000000000000000000e+00
1.338468934240362671e+02 0.000000000000000000e+00
1.341146485260771044e+02 0.000000000000000000e+00
1.343954648526077165e+02 0.000000000000000000e+00
1.346590476190476124e+02 0.000000000000000000e+00
1.349482086167800503e+02 0.000000000000000000e+00
1.352165079365079237e+02 0.000000000000000000e+00
1.354996825396825386e+02 0.000000000000000000e+00
1.357712471655328841e+02 0.000000000000000000e+00
1.360593197278911646e+02 0.000000000000000000e+00
1.363210884353741505e+02 0.000000000000000000e+00
1.365941043083900297e+02 0.000000000000000000e+00
1.368622222222222149e+02 0.000000000000000000e+00
1.371533786848072509e+02 0.000000000000000000e+00
1.374193197278911498e+02 0.000000000000000000e+00
1.376963265306122537e+02 0.000000000000000000e+00
1.379697052154195092e+02 0.000000000000000000e+00
1.382570521541950086e+02 0.000000000000000000e+00
1.385217233560090619e+02 0.000000000000000000e+00
1.387980045351473848e+02 0.000000000000000000e+00
1.390585034013605537e+02 0.000000000000000000e+00
1.393284353741496489e+02 0.000000000000000000e+00
1.396025396825396854e+02 0.000000000000000000e+00
1.398871655328798056e+02 0.000000000000000000e+00
1.401418594104308397e+02 0.000000000000000000e+00
1.404159637188208478e+02 0.000000000000000000e+00
1.406712018140589464e+02 0.000000000000000000e+00
1.409438548752834492e+02 0.000000000000000000e+00
1.412050793650793707e+02 0.000000000000000000e+00
1.414898866213151791e+02 0.000000000000000000e+00
1.417474829931972806e+02 0.000000000000000000e+00
1.420239455782312916e+02 0.000000000000000000e+00
1.422906122448979716e+02 0.000000000000000000e+00
1.425692517006802689e+02 0.000000000000000000e+00
1.428366439909297014e+02 0.000000000000000000e+00
1.431239909297052293e+02 0.000000000000000000e+00
1.433868480725623442e+02 0.000000000000000000e+00
1.436604081632653163e+02 0.000000000000000000e+00
1.439299773242630351e+02 0.000000000000000000e+00
1.442136961451247146e+02 0.000000000000000000e+00
1.444716553287981924e+02 0.000000000000000000e+00
1.447551927437641837e+02 0.000000000000000000e+00
1.450165986394557933e+02 0.000000000000000000e+00
1.452903401360544251e+02 0.000000000000000000e+00
1.455555555555555429e+02 0.000000000000000000e+00
1.458434467120181353e+02 0.000000000000000000e+00
1.461037641723355875e+02 0.000000000000000000e+00
1.463807709750566914e+02 0.000000000000000000e+00
1.466523356009070369e+02 0.000000000000000000e+00
1.469278911564625787e+02 0.000000000000000000e+00
1.471894784580498765e+02 0.000000000000000000e+00
1.474655782312925112e+02 0.000000000000000000e+00
1.477304308390022811e+02 0.000000000000000000e+00
1.480087074829932021e+02 0.000000000000000000e+00
1.482809977324263002e+02 0.000000000000000000e+00
1.485598185941043141e+02 0.000000000000000000e+00
1.488330158730158814e+02 0.000000000000000000e+00
1.491136507936508053e+02 0.000000000000000000e+00
1.493808616780045213e+02 0.000000000000000000e+00
1.496555102040816223e+02 0.000000000000000000e+00
1.499123809523809427e+02 0.000000000000000000e+00
1.502015419501133806e+02 0.000000000000000000e+00
1.504747392290249479e+02 0.000000000000000000e+00
1.507437641723356023e+02 0.000000000000000000e+00
1.510136961451247259e+02 0.000000000000000000e+00
1.512966893424036243e+02 0.000000000000000000e+00
1.515633560090703043e+02 0.000000000000000000e+00
1.518507029478458037e+02 0.000000000000000000e+00
1.521093877551020341e+02 0.000000000000000000e+00
1.523902040816326462e+02 0.000000000000000000e+00
1.526632199546485253e+02 0.000000000000000000e+00
1.529443990929705137e+02 0.000000000000000000e+00
1.532092517006802836e+02 0.000000000000000000e+00
1.534822675736961344e+02 0.000000000000000000e+00
1.537436734693877440e+02 0.000000000000000000e+00
1.540061678004535111e+02 0.000000000000000000e+00
1.542717460317460336e+02 0.000000000000000000e+00
1.545696145124716452e+02 0.000000000000000000e+00
1.548433560090703054e+02 0.000000000000000000e+00
1.551209070294784453e+02 0.000000000000000000e+00
1.553892063492063471e+02 0.000000000000000000e+00
1.556692970521542065e+02 0.000000000000000000e+00
1.559330612244897907e+02 0.000000000000000000e+00
1.562040816326530717e+02 0.000000000000000000e+00
1.564682086167800321e+02 0.000000000000000000e+00
1.567528344671201808e+02 0.000000000000000000e+00
1.570269387755102173e+02 0.000000000000000000e+00
1.573112018140589612e+02 0.000000000000000000e+00
1.575689795918367224e+02 0.000000000000000000e+00
1.578488888888888937e+02 0.000000000000000000e+00
1.581017687074829894e+02 0.000000000000000000e+00
1.583709750566893320e+02 0.000000000000000000e+00
1.586392743764172337e+02 0.000000000000000000e+00
1.589307936507936461e+02 0.000000000000000000e+00
1.591954648526076994e+02 0.000000000000000000e+00
1.594543310657596464e+02 0.000000000000000000e+00
1.597416780045351459e+02 0.000000000000000000e+00
1.600275736961451116e+02 0.000000000000000000e+00
1.602942403628117916e+02 0.000000000000000000e+00
1.605625396825396933e+02 0.000000000000000000e+00
1.608339229024943222e+02 0.000000000000000000e+00
1.611100226757369569e+02 0.000000000000000000e+00
1.613810430839002379e+02 0.000000000000000000e+00
1.616689342403628018e+02 0.000000000000000000e+00
1.619312471655328807e+02 0.000000000000000000e+00
1.622117006802721164e+02 0.000000000000000000e+00
1.624769160997732342e+02 0.000000000000000000e+00
1.627633560090702929e+02 0.000000000000000000e+00
1.630247619047619025e+02 0.000000000000000000e+00
1.632992290249433154e+02 0.000000000000000000e+00
1.635686167800453461e+02 0.000000000000000000e+00
1.638478004535147363e+02 0.000000000000000000e+00
1.641126530612244778e+02 0.000000000000000000e+00
1.643918367346938680e+02 0.000000000000000000e+00
1.646568707482993261e+02 0.000000000000000000e+00
1.649331519274376490e+02 0.000000000000000000e+00
1.651994557823129242e+02 0.000000000000000000e+00
1.654822675736961344e+02 0.000000000000000000e+00
1.657393197278911430e+02 0.000000000000000000e+00
1.660166893424036232e+02 0.000000000000000000e+00
1.662741043083900365e+02 0.000000000000000000e+00
1.665500226757369546e+02 0.000000000000000000e+00
1.668125170068027217e+02 0.000000000000000000e+00
1.670884353741496682e+02 0.000000000000000000e+00
1.673431292517006739e+02 0.000000000000000000e+00
1.676439002267573812e+02 0.000000000000000000e+00
1.679078458049886535e+02 0.000000000000000000e+00
1.681948299319727766e+02 0.000000000000000000e+00
1.684595011337868584e+02 0.000000000000000000e+00
1.687421315192743805e+02 0.000000000000000000e+00
1.689973696145124791e+02 0.000000000000000000e+00
1.692816326530612230e+02 0.000000000000000000e+00
1.695346938775510068e+02 0.000000000000000000e+00
1.698213151927437536e+02 0.000000000000000000e+00
1.700816326530612344e+02 0.000000000000000000e+00
1.703559183673469306e+02 0.000000000000000000e+00
1.706218594104308295e+02 0.000000000000000000e+00
1.709028571428571297e+02 0.000000000000000000e+00
1.711504761904761835e+02 0.000000000000000000e+00
1.714296598639455738e+02 0.000000000000000000e+00
1.716803628117913831e+02 0.000000000000000000e+00
1.719560997732426415e+02 0.000000000000000000e+00
1.722155102040816246e+02 0.000000000000000000e+00
1.724963265306122366e+02 0.000000000000000000e+00
1.727651700680272029e+02 0.000000000000000000e+00
1.730427210884353713e+02 0.000000000000000000e+00
1.733019501133786946e+02 0.000000000000000000e+00
1.735785941043083938e+02 0.000000000000000000e+00
1.738262131519274476e+02 0.000000000000000000e+00
1.741113832199546607e+02 0.000000000000000000e+00
1.743568253968253998e+02 0.000000000000000000e+00
1.746501587301587222e+02 0.000000000000000000e+00
1.749034013605442226e+02 0.000000000000000000e+00
1.751809523809523910e+02 0.000000000000000000e+00
1.754363718820861777e+02 0.000000000000000000e+00
1.757297052154195001e+02 0.000000000000000000e+00
1.759980045351474018e+02 0.000000000000000000e+00
1.762839002267573676e+02 0.000000000000000000e+00
1.765674376417233589e+02 0.000000000000000000e+00
1.768448072562358391e+02 0.000000000000000000e+00
1.771125623582766480e+02 0.000000000000000000e+00
1.773980952380952374e+02 0.000000000000000000e+00
1.776673015873015800e+02 0.000000000000000000e+00
1.779415873015873046e+02 0.000000000000000000e+00
1.782156916099773127e+02 0.000000000000000000e+00
1.784999546485260851e+02 0.000000000000000000e+00
1.787521088435374281e+02 0.000000000000000000e+00
1.790320181405895710e+02 0.000000000000000000e+00
1.792885260770975151e+02 0.000000000000000000e+00
1.795657142857142787e+02 0.000000000000000000e+00
1.798175056689342455e+02 0.000000000000000000e+00
1.801095691609977223e+02 0.000000000000000000e+00
1.803709750566893320e+02 0.000000000000000000e+00
1.806488888888888766e+02 0.000000000000000000e+00
1.809126530612244892e+02 0.000000000000000000e+00
1.811994557823129242e+02 0.000000000000000000e+00
1.814497959183673572e+02 0.000000000000000000e+00
1.817400453514739240e+02 0.000000000000000000e+00
1.820003628117913763e+02 0.000000000000000000e+00
1.822741043083900365e+02 0.000000000000000000e+00
1.825291609977324185e+02 0.000000000000000000e+00
1.828072562358276514e+02 0.000000000000000000e+00
1.830704761904761995e+02 0.000000000000000000e+00
1.833413151927437639e+02 0.000000000000000000e+00
1.836094331065759775e+02 0.000000000000000000e+00
1.838902494331065895e+02 0.000000000000000000e+00
1.841453061224489716e+02 0.000000000000000000e+00
1.844137868480725615e+02 0.000000000000000000e+00
1.846721088435374156e+02 0.000000000000000000e+00
1.849554648526077187e+02 0.000000000000000000e+00
1.852292063492063505e+02 0.000000000000000000e+00
1.855045804988662042e+02 0.000000000000000000e+00
1.857659863945578138e+02 0.000000000000000000e+00
1.860576870748299427e+02 0.000000000000000000e+00
1.863158276643990803e+02 0.000000000000000000e+00
1.865941043083900297e+02 0.000000000000000000e+00
1.868497052154195046e+02 0.000000000000000000e+00
1.871225396825396956e+02 0.000000000000000000e+00
1.873866666666666561e+02 0.000000000000000000e+00
1.876683900226757373e+02 0.000000000000000000e+00
1.879152834467120101e+02 0.000000000000000000e+00
1.881933786848072430e+02 0.000000000000000000e+00
1.884524263038548781e+02 0.000000000000000000e+00
1.887265306122448862e+02 0.000000000000000000e+00
1.889971882086167909e+02 0.000000000000000000e+00
1.892834467120181330e+02 0.000000000000000000e+00
1.895334240362811897e+02 0.000000000000000000e+00
1.898060770975056641e+02 0.000000000000000000e+00
1.900620408163265438e+02 0.000000000000000000e+00
1.903316099773242627e+02 0.000000000000000000e+00
1.905935600907029368e+02 0.000000000000000000e+00
1.908765532879818636e+02 0.000000000000000000e+00
1.911281632653061138e+02 0.000000000000000000e+00
1.914097052154195069e+02 0.000000000000000000e+00
1.916624036281179144e+02 0.000000000000000000e+00
1.919475736961451275e+02 0.000000000000000000e+00
1.921921088435374259e+02 0.000000000000000000e+00
1.924549659863945692e+02 0.000000000000000000e+00
1.927307029478457991e+02 0.000000000000000000e+00
1.930095238095238130e+02 0.000000000000000000e+00
1.932640362811791306e+02 0.000000000000000000e+00
1.935506575963718774e+02 0.000000000000000000e+00
1.938300226757369558e+02 0.000000000000000000e+00
1.941117460317460370e+02 0.000000000000000000e+00
1.943771428571428430e+02 0.000000000000000000e+00
1.946514285714285677e+02 0.000000000000000000e+00
1.949014058956915960e+02 0.000000000000000000e+00
1.951921995464852557e+02 0.000000000000000000e+00
1.954499773242630454e+02 0.000000000000000000e+00
1.957260770975056801e+02 0.000000000000000000e+00
1.960094331065759548e+02 0.000000000000000000e+00
1.962915192743764123e+02 0.000000000000000000e+00
1.965483900226757328e+02 0.000000000000000000e+00
1.968255782312925248e+02 0.000000000000000000e+00
1.970880725623582634e+02 0.000000000000000000e+00
1.973806802721088332e+02 0.000000000000000000e+00
1.976495238095237994e+02 0.000000000000000000e+00
1.979270748299319678e+02 0.000000000000000000e+00
1.981895691609977348e+02 0.000000000000000000e+00
1.984711111111110995e+02 0.000000000000000000e+00
1.987279818594104199e+02 0.000000000000000000e+00
1.989890249433106533e+02 0.000000000000000000e+00
1.992613151927437514e+02 0.000000000000000000e+00
1.995403174603174534e+02 0.000000000000000000e+00
1.998026303854875323e+02 0.000000000000000000e+00
2.000843537414965851e+02 0.000000000000000000e+00
2.003390476190476193e+02 0.000000000000000000e+00
2.006153287981859421e+02 0.000000000000000000e+00
2.008703854875283525e+02 0.000000000000000000e+00
2.011590022675736975e+02 0.000000000000000000e+00
2.014207709750566835e+02 0.000000000000000000e+00
2.016936054421768745e+02 0.000000000000000000e+00
2.019580952380952397e+02 0.000000000000000000e+00
2.022441723356008936e+02 0.000000000000000000e+00
2.025035827664399051e+02 0.000000000000000000e+00
2.027795011337868516e+02 0.000000000000000000e+00
2.030389115646258631e+02 0.000000000000000000e+00
2.033173696145124723e+02 0.000000000000000000e+00
2.035738775510204164e+02 0.000000000000000000e+00
2.038608616780045395e+02 0.000000000000000000e+00
2.041260770975056573e+02 0.000000000000000000e+00
2.043980045351473791e+02 0.000000000000000000e+00
2.046510657596371914e+02 0.000000000000000000e+00
2.049291609977324242e+02 0.000000000000000000e+00
2.051911111111110984e+02 0.000000000000000000e+00
2.054715646258503341e+02 0.000000000000000000e+00
2.057304308390022811e+02 0.000000000000000000e+00
2.059814965986394668e+02 0.000000000000000000e+00
2.062608616780045452e+02 0.000000000000000000e+00
2.065453061224489772e+02 0.000000000000000000e+00
2.068065306122448987e+02 0.000000000000000000e+00
2.070833560090702861e+02 0.000000000000000000e+00
2.073498412698412778e+02 0.000000000000000000e+00
2.076313832199546425e+02 0.000000000000000000e+00
2.078933333333333451e+02 0.000000000000000000e+00
2.081630839002267521e+02 0.000000000000000000e+00
2.084156009070294715e+02 0.000000000000000000e+00
2.086817233560090585e+02 0.000000000000000000e+00
2.089456689342403592e+02 0.000000000000000000e+00
2.092170521541950166e+02 0.000000000000000000e+00
2.094746485260770896e+02 0.000000000000000000e+00
2.097407709750566767e+02 0.000000000000000000e+00
2.100009070294784692e+02 0.000000000000000000e+00
2.102762811791383228e+02 0.000000000000000000e+00
2.105309750566893285e+02 0.000000000000000000e+00
2.108157823129251653e+02 0.000000000000000000e+00
2.110788208616779968e+02 0.000000000000000000e+00
2.113485714285714323e+02 0.000000000000000000e+00
2.116146938775510193e+02 0.000000000000000000e+00
2.118904308390022777e+02 0.000000000000000000e+00
2.121489342403628200e+02 0.000000000000000000e+00
2.124239455782312973e+02 0.000000000000000000e+00
2.126795464852607722e+02 0.000000000000000000e+00
2.129505668934240248e+02 0.000000000000000000e+00
2.132114285714285700e+02 0.000000000000000000e+00
2.134871655328798283e+02 0.000000000000000000e+00
2.137438548752834606e+02 0.000000000000000000e+00
2.140116099773242695e+02 0.000000000000000000e+00
2.142715646258503455e+02 0.000000000000000000e+00
2.145476643990929801e+02 0.000000000000000000e+00
2.148070748299319632e+02 0.000000000000000000e+00
2.150871655328798226e+02 0.000000000000000000e+00
2.153387755100000049e+02 0.000000000000000000e+00
2.156244897959183788e+02 0.000000000000000000e+00
2.158819047619047637e+02 0.000000000000000000e+00
2.161599999999999966e+02 0.000000000000000000e+00
2.164116099773242752e+02 0.000000000000000000e+00
2.166811791383219941e+02 0.000000000000000000e+00
2.169487528344671148e+02 0.000000000000000000e+00
2.172183219954648621e+02 0.000000000000000000e+00
2.174719274376417104e+02 0.000000000000000000e+00
2.177422222222222103e+02 0.000000000000000000e+00
2.179813151927437502e+02 0.000000000000000000e+00
2.182657596371882107e+02 0.000000000000000000e+00
2.185209977324263093e+02 0.000000000000000000e+00
2.187885714285714300e+02 0.000000000000000000e+00
2.190389115646258631e+02 0.000000000000000000e+00
2.193209977324262923e+02 0.000000000000000000e+00
2.195714285709999842e+02 0.000000000000000000e+00
2.198461678004535145e+02 0.000000000000000000e+00
2.200974149659863883e+02 0.000000000000000000e+00
2.203796825396825341e+02 0.000000000000000000e+00
2.206392743764172337e+02 0.000000000000000000e+00
2.209148299319727755e+02 0.000000000000000000e+00
2.211604535147392312e+02 0.000000000000000000e+00
2.214590476190476238e+02 0.000000000000000000e+00
2.217204535147392335e+02 0.000000000000000000e+00
2.219784126984127113e+02 0.000000000000000000e+00
2.222430839002267646e+02 0.000000000000000000e+00
2.225204535147392164e+02 0.000000000000000000e+00
2.227736961451247168e+02 0.000000000000000000e+00
2.230459863945578149e+02 0.000000000000000000e+00
2.233026757369614472e+02 0.000000000000000000e+00
2.235902040816326632e+02 0.000000000000000000e+00
2.238470748299319837e+02 0.000000000000000000e+00
2.241195464852607699e+02 0.000000000000000000e+00
2.243824036281179133e+02 0.000000000000000000e+00
2.246621315192743680e+02 0.000000000000000000e+00
2.249208163265305984e+02 0.000000000000000000e+00
2.251918367346938794e+02 0.000000000000000000e+00
2.254510657596371743e+02 0.000000000000000000e+00
2.257255328798185872e+02 0.000000000000000000e+00
2.259809523809523739e+02 0.000000000000000000e+00
2.262566893424036323e+02 0.000000000000000000e+00
2.265168253968253964e+02 0.000000000000000000e+00
2.267972789115646322e+02 0.000000000000000000e+00
2.270543310657596408e+02 0.000000000000000000e+00
2.273324263038548736e+02 0.000000000000000000e+00
2.276094331065759775e+02 0.000000000000000000e+00
2.278866213151927411e+02 0.000000000000000000e+00
2.281518367346938874e+02 0.000000000000000000e+00
2.284371882086167886e+02 0.000000000000000000e+00
2.286897052154195080e+02 0.000000000000000000e+00
2.289663492063492072e+02 0.000000000000000000e+00
2.292232199546485276e+02 0.000000000000000000e+00
2.295004081632653197e+02 0.000000000000000000e+00
2.297563718820861709e+02 0.000000000000000000e+00
2.300388208616780048e+02 0.000000000000000000e+00
2.303063945578231255e+02 0.000000000000000000e+00
2.305843083900226702e+02 0.000000000000000000e+00
2.308527891156462601e+02 0.000000000000000000e+00
2.311303401360544285e+02 0.000000000000000000e+00
2.313823129251700550e+02 0.000000000000000000e+00
2.316562358276644034e+02 0.000000000000000000e+00
2.319176417233560130e+02 0.000000000000000000e+00
2.321888435374149537e+02 0.000000000000000000e+00
2.324409977324262968e+02 0.000000000000000000e+00
2.327176417233559960e+02 0.000000000000000000e+00
2.329746938775510330e+02 0.000000000000000000e+00
2.332491609977324174e+02 0.000000000000000000e+00
2.335074829931972715e+02 0.000000000000000000e+00
2.337788662131519288e+02 0.000000000000000000e+00
2.340422675736961367e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.345688888888888926e+02 0.000000000000000000e+00
2.348371882086167659e+02 0.000000000000000000e+00
2.350956916099773366e+02 0.000000000000000000e+00
2.353648979591836792e+02 0.000000000000000000e+00
2.356304761904762017e+02 0.000000000000000000e+00
2.359056689342403672e+02 0.000000000000000000e+00
2.361658049886621313e+02 0.000000000000000000e+00
2.364567800453514792e+02 0.000000000000000000e+00
2.367149206349206452e+02 0.000000000000000000e+00
2.369910204081632514e+02 0.000000000000000000e+00
2.372600453514739343e+02 0.000000000000000000e+00
2.375434013605442090e+02 0.000000000000000000e+00
2.378060770975056641e+02 0.000000000000000000e+00
2.380839909297052088e+02 0.000000000000000000e+00
2.383410430839002174e+02 0.000000000000000000e+00
2.386160544217686947e+02 0.000000000000000000e+00
2.388727437641723270e+02 0.000000000000000000e+00
2.391575510204081638e+02 0.000000000000000000e+00
2.394142403628117961e+02 0.000000000000000000e+00
2.396945124716553153e+02 0.000000000000000000e+00
2.399434013605442146e+02 0.000000000000000000e+00
2.402233106575963859e+02 0.000000000000000000e+00
2.404636734693877429e+02 0.000000000000000000e+00
2.407588208616780037e+02 0.000000000000000000e+00
2.410280272108843462e+02 0.000000000000000000e+00
2.412983219954648462e+02 0.000000000000000000e+00
2.415651700680272143e+02 0.000000000000000000e+00
2.418503401360544274e+02 0.000000000000000000e+00
2.421039455782313041e+02 0.000000000000000000e+00
2.423704308390022675e+02 0.000000000000000000e+00
2.426200453514739195e+02 0.000000000000000000e+00
2.428986848072562452e+02 0.000000000000000000e+00
2.431519274376417172e+02 0.000000000000000000e+00
2.434329251700680175e+02 0.000000000000000000e+00
2.436825396825396695e+02 0.000000000000000000e+00
2.439506575963718831e+02 0.000000000000000000e+00
2.442135147392290264e+02 0.000000000000000000e+00
2.444843537414965908e+02 0.000000000000000000e+00
2.447287074829932010e+02 0.000000000000000000e+00
2.450222222222222115e+02 0.000000000000000000e+00
2.452839909297052259e+02 0.000000000000000000e+00
2.455515646258503466e+02 0.000000000000000000e+00
2.458195011337868436e+02 0.000000000000000000e+00
2.460945124716553210e+02 0.000000000000000000e+00
2.463452154195011303e+02 0.000000000000000000e+00
2.466196825396825432e+02 0.000000000000000000e+00
2.468707482993197289e+02 0.000000000000000000e+00
2.471443083900226725e+02 0.000000000000000000e+00
2.474011791383219929e+02 0.000000000000000000e+00
2.476845351473922960e+02 0.000000000000000000e+00
2.479381405895691728e+02 0.000000000000000000e+00
2.481959183673469340e+02 0.000000000000000000e+00
2.484792743764172371e+02 0.000000000000000000e+00
2.487501133786848015e+02 0.000000000000000000e+00
2.490042630385487428e+02 0.000000000000000000e+00
2.492905215419501133e+02 0.000000000000000000e+00
2.495452154195011474e+02 0.000000000000000000e+00
2.498169614512471526e+02 0.000000000000000000e+00
2.500687528344671193e+02 0.000000000000000000e+00
2.503468480725623522e+02 0.000000000000000000e+00
2.506006349206349171e+02 0.000000000000000000e+00
2.508807256235827765e+02 0.000000000000000000e+00
2.511326984126984030e+02 0.000000000000000000e+00
2.514136961451247032e+02 0.000000000000000000e+00
2.516627664399092907e+02 0.000000000000000000e+00
2.519437641723355910e+02 0.000000000000000000e+00
2.522053514739228888e+02 0.000000000000000000e+00
2.524629478458049903e+02 0.000000000000000000e+00
2.527492063492063608e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.538080725623582907e+02 0.000000000000000000e+00
2.540741950113378778e+02 0.000000000000000000e+00
2.543276190476190379e+02 0.000000000000000000e+00
2.546086167800453381e+02 0.000000000000000000e+00
2.548662131519274396e+02 0.000000000000000000e+00
2.551434013605442317e+02 0.000000000000000000e+00
2.553982766439909255e+02 0.000000000000000000e+00
2.556721995464852739e+02 0.000000000000000000e+00
2.559368707482993273e+02 0.000000000000000000e+00
2.562256689342403888e+02 0.000000000000000000e+00
2.564805442176870542e+02 0.000000000000000000e+00
2.567722448979591832e+02 0.000000000000000000e+00
2.570224036281178996e+02 0.000000000000000000e+00
2.572890702947846080e+02 0.000000000000000000e+00
2.575419501133786753e+02 0.000000000000000000e+00
2.578187755102040910e+02 0.000000000000000000e+00
2.580928798185940991e+02 0.000000000000000000e+00
2.583668027210884475e+02 0.000000000000000000e+00
2.586309297052154079e+02 0.000000000000000000e+00
2.589126530612244892e+02 0.000000000000000000e+00
2.591697052154195262e+02 0.000000000000000000e+00
2.594537868480725820e+02 0.000000000000000000e+00
2.597004988662131382e+02 0.000000000000000000e+00
2.599658956916100010e+02 0.000000000000000000e+00
2.602278458049886467e+02 0.000000000000000000e+00
2.605055782312925317e+02 0.000000000000000000e+00
2.607513832199546755e+02 0.000000000000000000e+00
2.610351020408163549e+02 0.000000000000000000e+00
2.612834467120181330e+02 0.000000000000000000e+00
2.615482993197279029e+02 0.000000000000000000e+00
2.617899319727891339e+02 0.000000000000000000e+00
2.620754648526076949e+02 0.000000000000000000e+00
2.623317913832199793e+02 0.000000000000000000e+00
2.625988208616780071e+02 0.000000000000000000e+00
2.628604081632653333e+02 0.000000000000000000e+00
2.631379591836734448e+02 0.000000000000000000e+00
2.633995464852607711e+02 0.000000000000000000e+00
2.636825396825396979e+02 0.000000000000000000e+00
2.639374149659864202e+02 0.000000000000000000e+00
2.642200453514739138e+02 0.000000000000000000e+00
2.644878004535147511e+02 0.000000000000000000e+00
2.647560997732426245e+02 0.000000000000000000e+00
2.650171428571428578e+02 0.000000000000000000e+00
2.652925170068027114e+02 0.000000000000000000e+00
2.655446712018140829e+02 0.000000000000000000e+00
2.658178684807256218e+02 0.000000000000000000e+00
2.660705668934240293e+02 0.000000000000000000e+00
2.663553741496598377e+02 0.000000000000000000e+00
2.666173242630385403e+02 0.000000000000000000e+00
2.668850793650793776e+02 0.000000000000000000e+00
2.671502947845805238e+02 0.000000000000000000e+00
2.674321995464852648e+02 0.000000000000000000e+00
2.676852607709750487e+02 0.000000000000000000e+00
2.679736961451247339e+02 0.000000000000000000e+00
2.682378231292516944e+02 0.000000000000000000e+00
2.685090249433106351e+02 0.000000000000000000e+00
2.687824036281178905e+02 0.000000000000000000e+00
2.690628571428571263e+02 0.000000000000000000e+00
2.693253514739229217e+02 0.000000000000000000e+00
2.695980045351473677e+02 0.000000000000000000e+00
2.698721088435374327e+02 0.000000000000000000e+00
2.701578231292517103e+02 0.000000000000000000e+00
2.704183219954648507e+02 0.000000000000000000e+00
2.707080272108843815e+02 0.000000000000000000e+00
2.709687074829931817e+02 0.000000000000000000e+00
2.712391836734693698e+02 0.000000000000000000e+00
2.714955102040816541e+02 0.000000000000000000e+00
2.717741496598639515e+02 0.000000000000000000e+00
2.720440816326530467e+02 0.000000000000000000e+00
2.723192743764172405e+02 0.000000000000000000e+00
2.725922902494331197e+02 0.000000000000000000e+00
2.728692970521541952e+02 0.000000000000000000e+00
2.731207256235827572e+02 0.000000000000000000e+00
2.734017233560090858e+02 0.000000000000000000e+00
2.736584126984126897e+02 0.000000000000000000e+00
2.739272562358276559e+02 0.000000000000000000e+00
2.741795918367346871e+02 0.000000000000000000e+00
2.744643990929704955e+02 0.000000000000000000e+00
2.747394104308390297e+02 0.000000000000000000e+00
2.750075283446711865e+02 0.000000000000000000e+00
2.752830839002267567e+02 0.000000000000000000e+00
2.755597278911564558e+02 0.000000000000000000e+00
2.758233106575963802e+02 0.000000000000000000e+00
2.761041269841269923e+02 0.000000000000000000e+00
2.763539229024943324e+02 0.000000000000000000e+00
2.766151473922902255e+02 0.000000000000000000e+00
2.768687528344671023e+02 0.000000000000000000e+00
2.771550113378684728e+02 0.000000000000000000e+00
2.774133333333333553e+02 0.000000000000000000e+00
2.776794557823129139e+02 0.000000000000000000e+00
2.779437641723355910e+02 0.000000000000000000e+00
2.782175056689342227e+02 0.000000000000000000e+00
2.784662131519274340e+02 0.000000000000000000e+00
2.787357823129251528e+02 0.000000000000000000e+00
2.789962811791383501e+02 0.000000000000000000e+00
2.792852607709750714e+02 0.000000000000000000e+00
2.795386848072562316e+02 0.000000000000000000e+00
2.798126077097505799e+02 0.000000000000000000e+00
2.800620408163265438e+02 0.000000000000000000e+00
2.803435827664399085e+02 0.000000000000000000e+00
2.805950113378684705e+02 0.000000000000000000e+00
2.808770975056689281e+02 0.000000000000000000e+00
2.811276190476190209e+02 0.000000000000000000e+00
2.814033560090703077e+02 0.000000000000000000e+00
2.816553287981859626e+02 0.000000000000000000e+00
2.819452154195011531e+02 0.000000000000000000e+00
2.822006349206349114e+02 0.000000000000000000e+00
2.824792743764172087e+02 0.000000000000000000e+00
2.827310657596372039e+02 0.000000000000000000e+00
2.830195011337868323e+02 0.000000000000000000e+00
2.832821768707482875e+02 0.000000000000000000e+00
2.835530158730158519e+02 0.000000000000000000e+00
2.838100680272108889e+02 0.000000000000000000e+00
2.840890702947845625e+02 0.000000000000000000e+00
2.843408616780045577e+02 0.000000000000000000e+00
2.846227664399092987e+02 0.000000000000000000e+00
2.848810884353741244e+02 0.000000000000000000e+00
2.851524716553287817e+02 0.000000000000000000e+00
2.854031746031745911e+02 0.000000000000000000e+00
2.856841723356009197e+02 0.000000000000000000e+00
2.859357823129251983e+02 0.000000000000000000e+00
2.862184126984126920e+02 0.000000000000000000e+00
2.864830839002267453e+02 0.000000000000000000e+00
2.867546485260771192e+02 0.000000000000000000e+00
2.869935600907029425e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.878287528344671387e+02 0.000000000000000000e+00
2.880751020408163185e+02 0.000000000000000000e+00
2.883486621315192906e+02 0.000000000000000000e+00
2.885912018140589339e+02 0.000000000000000000e+00
2.888741950113378607e+02 0.000000000000000000e+00
2.891283446712018304e+02 0.000000000000000000e+00
2.894156916099773298e+02 0.000000000000000000e+00
2.896736507936507792e+02 0.000000000000000000e+00
2.899542857142857315e+02 0.000000000000000000e+00
2.902077097505668917e+02 0.000000000000000000e+00
2.904790929705215490e+02 0.000000000000000000e+00
2.907254421768707289e+02 0.000000000000000000e+00
2.910039002267573665e+02 0.000000000000000000e+00
2.912556916099773048e+02 0.000000000000000000e+00
2.915263492063492095e+02 0.000000000000000000e+00
2.917884807256235717e+02 0.000000000000000000e+00
2.920691156462585241e+02 0.000000000000000000e+00
2.923121995464852603e+02 0.000000000000000000e+00
2.925855782312925157e+02 0.000000000000000000e+00
2.928379138321995470e+02 0.000000000000000000e+00
2.931065759637187966e+02 0.000000000000000000e+00
2.933679818594104063e+02 0.000000000000000000e+00
2.936486167800453586e+02 0.000000000000000000e+00
2.939049433106575862e+02 0.000000000000000000e+00
2.941792290249433108e+02 0.000000000000000000e+00
2.944272108843537694e+02 0.000000000000000000e+00
2.946978684807256172e+02 0.000000000000000000e+00
2.949494784580498958e+02 0.000000000000000000e+00
2.952226757369614347e+02 0.000000000000000000e+00
2.954779138321995333e+02 0.000000000000000000e+00
2.957416780045351743e+02 0.000000000000000000e+00
2.959941950113378653e+02 0.000000000000000000e+00
2.962817233560090813e+02 0.000000000000000000e+00
2.965496598639455783e+02 0.000000000000000000e+00
2.968226757369614575e+02 0.000000000000000000e+00
2.970757369614512413e+02 0.000000000000000000e+00
2.973643537414965863e+02 0.000000000000000000e+00
2.976150566893423957e+02 0.000000000000000000e+00
2.978840816326530785e+02 0.000000000000000000e+00
2.981404081632653060e+02 0.000000000000000000e+00
2.984117913832199633e+02 0.000000000000000000e+00
2.986686621315192838e+02 0.000000000000000000e+00
2.989358730158730282e+02 0.000000000000000000e+00
2.991958276643990757e+02 0.000000000000000000e+00
2.994784580498866262e+02 0.000000000000000000e+00
2.997327891156462556e+02 0.000000000000000000e+00
3.000041723356009129e+02 0.000000000000000000e+00
3.002595918367346712e+02 0.000000000000000000e+00
3.005395011337868709e+02 0.000000000000000000e+00
3.007891156462584945e+02 0.000000000000000000e+00
3.010742857142857360e+02 0.000000000000000000e+00
3.013302494331065873e+02 0.000000000000000000e+00
3.016052607709750646e+02 0.000000000000000000e+00
3.018657596371882050e+02 0.000000000000000000e+00
3.021491156462585081e+02 0.000000000000000000e+00
3.024056235827664523e+02 0.000000000000000000e+00
3.026628571428571490e+02 0.000000000000000000e+00
3.029373242630385334e+02 0.000000000000000000e+00
3.032107029478457889e+02 0.000000000000000000e+00
3.034568707482993091e+02 0.000000000000000000e+00
3.037213605442177027e+02 0.000000000000000000e+00
3.039858503401360394e+02 0.000000000000000000e+00
3.042575963718820731e+02 0.000000000000000000e+00
3.045110204081632901e+02 0.000000000000000000e+00
3.048050793650793935e+02 0.000000000000000000e+00
3.050682993197278847e+02 0.000000000000000000e+00
3.053396825396825420e+02 0.000000000000000000e+00
3.055941950113378880e+02 0.000000000000000000e+00
3.058791836734694130e+02 0.000000000000000000e+00
3.061151927437641689e+02 0.000000000000000000e+00
3.063733333333333348e+02 0.000000000000000000e+00
3.066334693877550990e+02 0.000000000000000000e+00
3.069015873015873126e+02 0.000000000000000000e+00
3.071624489795918294e+02 0.000000000000000000e+00
3.074347392290249559e+02 0.000000000000000000e+00
3.076841723356009197e+02 0.000000000000000000e+00
3.079448526077097767e+02 0.000000000000000000e+00
3.082086167800453609e+02 0.000000000000000000e+00
3.084878004535147511e+02 0.000000000000000000e+00
3.087477551020407986e+02 0.000000000000000000e+00
3.090331065759636999e+02 0.000000000000000000e+00
3.093010430839002538e+02 0.000000000000000000e+00
3.095749659863945453e+02 0.000000000000000000e+00
3.098351020408163095e+02 0.000000000000000000e+00
3.101190022675737055e+02 0.000000000000000000e+00
3.103711564625850201e+02 0.000000000000000000e+00
3.106516099773242559e+02 0.000000000000000000e+00
3.108986848072562452e+02 0.000000000000000000e+00
3.111824036281179247e+02 0.000000000000000000e+00
3.114383673469387759e+02 0.000000000000000000e+00
3.117220861678004553e+02 0.000000000000000000e+00
3.119700680272108571e+02 0.000000000000000000e+00
3.122530612244897839e+02 0.000000000000000000e+00
3.124981405895691751e+02 0.000000000000000000e+00
3.127689795918367395e+02 0.000000000000000000e+00
3.130082539682539959e+02 0.000000000000000000e+00
3.132912471655328659e+02 0.000000000000000000e+00
3.135608163265305848e+02 0.000000000000000000e+00
3.138224036281179110e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
3.170144217687075070e+02 0.000000000000000000e+00
3.173004988662131609e+02 0.000000000000000000e+00
3.175666213151927195e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
3.223336054421768608e+02 0.000000000000000000e+00
3.226019047619047342e+02 0.000000000000000000e+00
3.228431746031745888e+02 0.000000000000000000e+00
3.231287074829932067e+02 0.000000000000000000e+00
3.233931972789115434e+02 0.000000000000000000e+00
3.236756462585033773e+02 0.000000000000000000e+00
3.239426757369614620e+02 0.000000000000000000e+00
3.242193197278911612e+02 0.000000000000000000e+00
3.244798185941043016e+02 0.000000000000000000e+00
3.247522902494330879e+02 0.000000000000000000e+00
3.250115192743764396e+02 0.000000000000000000e+00
3.252897959179999816e+02 0.000000000000000000e+00
3.255584580498866103e+02 0.000000000000000000e+00
3.258414512471655371e+02 0.000000000000000000e+00
3.261035827664398994e+02 0.000000000000000000e+00
3.263677097505669167e+02 0.000000000000000000e+00
3.266398185941043266e+02 0.000000000000000000e+00
3.269264399092970734e+02 0.000000000000000000e+00
3.271668027210884588e+02 0.000000000000000000e+00
3.274581405895691546e+02 0.000000000000000000e+00
3.277246258503401464e+02 0.000000000000000000e+00
3.280137868480725842e+02 0.000000000000000000e+00
3.282672108843537444e+02 0.000000000000000000e+00
3.285458503401360417e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
3.303646258503401327e+02 0.000000000000000000e+00
3.306585034013605195e+02 0.000000000000000000e+00
3.309574603174603453e+02 0.000000000000000000e+00
3.312565986394557740e+02 0.000000000000000000e+00
3.315404988662131700e+02 0.000000000000000000e+00
3.318325623582766184e+02 0.000000000000000000e+00
3.320937868480725683e+02 0.000000000000000000e+00
3.323738775510204277e+02 0.000000000000000000e+00
3.326481632653060956e+02 0.000000000000000000e+00
3.329306122448979863e+02 0.000000000000000000e+00
3.332003628117913649e+02 0.000000000000000000e+00
3.334895238095238028e+02 0.000000000000000000e+00
3.337599999999999909e+02 0.000000000000000000e+00
3.340502494331065577e+02 0.000000000000000000e+00
3.343183673469387713e+02 0.000000000000000000e+00
3.345997278911564763e+02 0.000000000000000000e+00
3.348729251700680152e+02 0.000000000000000000e+00
3.351550113378684728e+02 0.000000000000000000e+00
3.354380045351473996e+02 0.000000000000000000e+00
3.357142857142857224e+02 0.000000000000000000e+00
3.359961904761904634e+02 0.000000000000000000e+00
3.362739229024943484e+02 0.000000000000000000e+00
3.365531065759637386e+02 0.000000000000000000e+00
3.368348299319727630e+02 0.000000000000000000e+00
3.371027664399093169e+02 0.000000000000000000e+00
3.373817687074829905e+02 0.000000000000000000e+00
3.376536961451247407e+02 0.000000000000000000e+00
3.379196371882086396e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
3.392152380952380781e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
3.397647165532879967e+02 0.000000000000000000e+00
3.400281179138322045e+02 0.000000000000000000e+00
3.402840816326530557e+02 0.000000000000000000e+00
3.405736054421768699e+02 0.000000000000000000e+00
3.408475283446712183e+02 0.000000000000000000e+00
3.411303401360544285e+02 0.000000000000000000e+00
3.413931972789115434e+02 0.000000000000000000e+00
3.416838095238095434e+02 0.000000000000000000e+00
3.419506575963718547e+02 0.000000000000000000e+00
3.422213151927437593e+02 0.000000000000000000e+00
3.424718367346938521e+02 0.000000000000000000e+00
3.427620861678004758e+02 0.000000000000000000e+00
3.430389115646258347e+02 0.000000000000000000e+00
3.433208163265306325e+02 0.000000000000000000e+00
3.435751473922902619e+02 0.000000000000000000e+00
3.438479818594104245e+02 0.000000000000000000e+00
3.441347845804988879e+02 0.000000000000000000e+00
3.444172335600907218e+02 0.000000000000000000e+00
3.446634013605442419e+02 0.000000000000000000e+00
3.449405895691609771e+02 0.000000000000000000e+00
3.451998185941043289e+02 0.000000000000000000e+00
3.454846258503401373e+02 0.000000000000000000e+00
3.457347845804988538e+02 0.000000000000000000e+00
3.460408163265306030e+02 0.000000000000000000e+00
3.463283446712018190e+02 0.000000000000000000e+00
3.466075283446712092e+02 0.000000000000000000e+00
3.468977777777777760e+02 0.000000000000000000e+00
3.471905668934240339e+02 0.000000000000000000e+00
3.474639455782312893e+02 0.000000000000000000e+00
3.477543764172335727e+02 0.000000000000000000e+00
3.480506122448979340e+02 0.000000000000000000e+00
3.483443083900226611e+02 0.000000000000000000e+00
3.486278458049886808e+02 0.000000000000000000e+00
3.488946938775509921e+02 0.000000000000000000e+00
3.491978231292516739e+02 0.000000000000000000e+00
3.494586848072562475e+02 0.000000000000000000e+00
3.497347845804988538e+02 0.000000000000000000e+00
3.500076190476190732e+02 0.000000000000000000e+00
3.502646712018140533e+02 0.000000000000000000e+00
3.505471201814058873e+02 0.000000000000000000e+00
3.508346485260771033e+02 0.000000000000000000e+00
3.511169160997732206e+02 0.000000000000000000e+00
3.513752380952381031e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
3.538360090702947787e+02 0.000000000000000000e+00
3.541039455782312757e+02 0.000000000000000000e+00
3.543780498866213406e+02 0.000000000000000000e+00
3.546610430839002106e+02 0.000000000000000000e+00
3.549336961451247134e+02 0.000000000000000000e+00
3.551871201814058736e+02 0.000000000000000000e+00
3.554791836734693788e+02 0.000000000000000000e+00
3.557467573696144996e+02 0.000000000000000000e+00
3.560384580498866285e+02 0.000000000000000000e+00
3.563073015873015947e+02 0.000000000000000000e+00
3.565616326530612241e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
3.571782312925170118e+02 0.000000000000000000e+00
3.574644897959183822e+02 0.000000000000000000e+00
3.577578231292516762e+02 0.000000000000000000e+00
3.580277551020408282e+02 0.000000000000000000e+00
3.583116553287981674e+02 0.000000000000000000e+00
3.585912018140589339e+02 0.000000000000000000e+00
3.588829024943310628e+02 0.000000000000000000e+00
3.591530158730158746e+02 0.000000000000000000e+00
3.594436281179138177e+02 0.000000000000000000e+00
3.597208163265306098e+02 0.000000000000000000e+00
3.599990929705215308e+02 0.000000000000000000e+00
3.602862585034013705e+02 0.000000000000000000e+00
3.605658049886621370e+02 0.000000000000000000e+00
3.608319274376416956e+02 0.000000000000000000e+00
3.611071201814058895e+02 0.000000000000000000e+00
3.613808616780045213e+02 0.000000000000000000e+00
3.616740136054421555e+02 0.000000000000000000e+00
3.619555555555555770e+02 0.000000000000000000e+00
3.622394557823129162e+02 0.000000000000000000e+00
3.625048526077097222e+02 0.000000000000000000e+00
3.627796825396825398e+02 0.000000000000000000e+00
3.630490702947845989e+02 0.000000000000000000e+00
3.633260770975056744e+02 0.000000000000000000e+00
3.635990929705215535e+02 0.000000000000000000e+00
3.638766439909297219e+02 0.000000000000000000e+00
3.641482086167800389e+02 0.000000000000000000e+00
3.644237641723356091e+02 0.000000000000000000e+00
3.646980498866213338e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
3.657703401360544149e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
3.663439455782312848e+02 0.000000000000000000e+00
3.666042630385487655e+02 0.000000000000000000e+00
3.668647619047619060e+02 0.000000000000000000e+00
3.671504761904761835e+02 0.000000000000000000e+00
3.674229478458049698e+02 0.000000000000000000e+00
3.677099319727890929e+02 0.000000000000000000e+00
3.679775056689342136e+02 0.000000000000000000e+00
3.682690249433106828e+02 0.000000000000000000e+00
3.685476643990929801e+02 0.000000000000000000e+00
3.688185034013605446e+02 0.000000000000000000e+00
3.690751927437641484e+02 0.000000000000000000e+00
3.693532879818594097e+02 0.000000000000000000e+00
3.696279365079365107e+02 0.000000000000000000e+00
3.699051247165533027e+02 0.000000000000000000e+00
3.701638095238095048e+02 0.000000000000000000e+00
3.704319274376417184e+02 0.000000000000000000e+00
3.707040362811791283e+02 0.000000000000000000e+00
3.709837641723356114e+02 0.000000000000000000e+00
3.712395464852607461e+02 0.000000000000000000e+00
3.715132879818594347e+02 0.000000000000000000e+00
3.717678004535147238e+02 0.000000000000000000e+00
3.720282993197278643e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
3.732061678004534997e+02 0.000000000000000000e+00
3.734920634920634939e+02 0.000000000000000000e+00
3.737761451247165496e+02 0.000000000000000000e+00
3.740564172335600688e+02 0.000000000000000000e+00
3.743325170068027319e+02 0.000000000000000000e+00
3.746033560090702963e+02 0.000000000000000000e+00
3.749039455782312871e+02 0.000000000000000000e+00
3.751892970521541883e+02 0.000000000000000000e+00
3.754804535147392244e+02 0.000000000000000000e+00
3.757570975056689235e+02 0.000000000000000000e+00
3.760486167800453359e+02 0.000000000000000000e+00
3.763154648526077040e+02 0.000000000000000000e+00
3.765962811791383160e+02 0.000000000000000000e+00
3.768694784580499118e+02 0.000000000000000000e+00
3.771521088435374054e+02 0.000000000000000000e+00
3.774331065759637340e+02 0.000000000000000000e+00
3.777092063492063403e+02 0.000000000000000000e+00
3.780061678004535111e+02 0.000000000000000000e+00
3.782897052154194739e+02 0.000000000000000000e+00
3.785806802721088502e+02 0.000000000000000000e+00
3.788593197278911475e+02 0.000000000000000000e+00
3.791470294784580233e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
3.797170068027210732e+02 0.000000000000000000e+00
3.799989115646258711e+02 0.000000000000000000e+00
3.802632199546485481e+02 0.000000000000000000e+00
3.805551020408163367e+02 0.000000000000000000e+00
3.808204988662131427e+02 0.000000000000000000e+00
3.811074829931972658e+02 0.000000000000000000e+00
3.813756009070294795e+02 0.000000000000000000e+00


==> J33.dat <==
1.111836734693877560e+00 0.000000000000000000e+00
1.523265306122449037e+00 0.000000000000000000e+00
1.968072562358276656e+00 0.000000000000000000e+00
2.404897959183673439e+00 0.000000000000000000e+00
2.817959183673469425e+00 0.000000000000000000e+00
3.261133786848072535e+00 0.000000000000000000e+00
3.681269841269841248e+00 0.000000000000000000e+00
4.090158730158730549e+00 0.000000000000000000e+00
4.524807256235827246e+00 0.000000000000000000e+00
4.932789115646258438e+00 0.000000000000000000e+00
5.383219954648525984e+00 0.000000000000000000e+00
5.813514739229025174e+00 0.000000000000000000e+00
6.230022675736961446e+00 0.000000000000000000e+00
6.638911564625850303e+00 0.000000000000000000e+00
7.045804988662131230e+00 0.000000000000000000e+00
7.495147392290249400e+00 0.000000000000000000e+00
7.928888888888889319e+00 0.000000000000000000e+00
8.370249433106575765e+00 0.000000000000000000e+00
8.787845804988661413e+00 0.000000000000000000e+00
9.218684807256236624e+00 0.000000000000000000e+00
9.637551020408162472e+00 0.000000000000000000e+00
1.004734693877550988e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.474612244897959101e+01 0.000000000000000000e+00
1.517387755102040892e+01 0.000000000000000000e+00
1.559945578231292451e+01 0.000000000000000000e+00
1.604952380952380864e+01 0.000000000000000000e+00
1.650739229024943455e+01 0.000000000000000000e+00
1.689269841269841166e+01 0.000000000000000000e+00
1.731029478458049908e+01 0.000000000000000000e+00
1.778358276643990976e+01 0.000000000000000000e+00
1.819083900226757322e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.909115646258503318e+01 0.000000000000000000e+00
1.950331065759637283e+01 0.000000000000000000e+00
1.994049886621315082e+01 0.000000000000000000e+00
2.040253968253968253e+01 0.000000000000000000e+00
2.081832199546485285e+01 0.000000000000000000e+00
2.125641723356008939e+01 0.000000000000000000e+00
2.167891156462584945e+01 0.000000000000000000e+00
2.209179138321995595e+01 0.000000000000000000e+00
2.250884353741496469e+01 0.000000000000000000e+00
2.295818594104308374e+01 0.000000000000000000e+00
2.336380952380952536e+01 0.000000000000000000e+00
2.381061224489796047e+01 0.000000000000000000e+00
2.425414965986394478e+01 0.000000000000000000e+00
2.467047619047619023e+01 0.000000000000000000e+00
2.510476190476190439e+01 0.000000000000000000e+00
2.555374149659864003e+01 0.000000000000000000e+00
2.599201814058956828e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.813170068027210746e+01 0.000000000000000000e+00
2.854784580498866120e+01 0.000000000000000000e+00
2.899102040816326564e+01 0.000000000000000000e+00
2.941877551020408177e+01 0.000000000000000000e+00
2.983292517006802669e+01 0.000000000000000000e+00
3.025560090702947846e+01 0.000000000000000000e+00
3.068190476190476090e+01 0.000000000000000000e+00
3.107301587301587276e+01 0.000000000000000000e+00
3.153360544217687078e+01 0.000000000000000000e+00
3.195464852607709716e+01 0.000000000000000000e+00
3.236916099773242905e+01 0.000000000000000000e+00
3.281160997732425955e+01 0.000000000000000000e+00
3.325678004535147636e+01 0.000000000000000000e+00
3.365532879818594125e+01 0.000000000000000000e+00
3.407709750566893092e+01 0.000000000000000000e+00
3.451428571428571246e+01 0.000000000000000000e+00
3.493351473922902528e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
3.957514739229024769e+01 0.000000000000000000e+00
3.995537414965986045e+01 0.000000000000000000e+00
4.039981859410431042e+01 0.000000000000000000e+00
4.085061224489795961e+01 0.000000000000000000e+00
4.125188208616780372e+01 0.000000000000000000e+00
4.171664399092970399e+01 0.000000000000000000e+00
4.216199546485260896e+01 0.000000000000000000e+00
4.254712018140589436e+01 0.000000000000000000e+00
4.297959183673469141e+01 0.000000000000000000e+00
4.340643990929704898e+01 0.000000000000000000e+00
4.381206349206349415e+01 0.000000000000000000e+00
4.425124716553288096e+01 0.000000000000000000e+00
4.465977324263038639e+01 0.000000000000000000e+00
4.512580498866213219e+01 0.000000000000000000e+00
4.559600907029478378e+01 0.000000000000000000e+00
4.603011337868480979e+01 0.000000000000000000e+00
4.645097505668934446e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
4.985795918367347213e+01 0.000000000000000000e+00
5.026884353741496625e+01 0.000000000000000000e+00
5.072326530612244966e+01 0.000000000000000000e+00
5.116480725623582515e+01 0.000000000000000000e+00
5.159056689342403956e+01 0.000000000000000000e+00
5.202068027210884082e+01 0.000000000000000000e+00
5.250394557823129560e+01 0.000000000000000000e+00
5.292752834467120238e+01 0.000000000000000000e+00
5.338630385487528685e+01 0.000000000000000000e+00
5.384816326530611974e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
5.511437641723355796e+01 0.000000000000000000e+00
5.558421768707483324e+01 0.000000000000000000e+00
5.605024943310657903e+01 0.000000000000000000e+00
5.646585034013605764e+01 0.000000000000000000e+00
5.691809523809524052e+01 0.000000000000000000e+00
5.733841269841269650e+01 0.000000000000000000e+00
5.778213151927437963e+01 0.000000000000000000e+00
5.822385487528344328e+01 0.000000000000000000e+00
5.862185941043083659e+01 0.000000000000000000e+00
5.907736961451247026e+01 0.000000000000000000e+00
5.949605442176870440e+01 0.000000000000000000e+00
5.990657596371882221e+01 0.000000000000000000e+00
6.033977324263038611e+01 0.000000000000000000e+00
6.076861678004534895e+01 0.000000000000000000e+00
6.118875283446711677e+01 0.000000000000000000e+00
6.163301587301587148e+01 0.000000000000000000e+00
6.202285714285714135e+01 0.000000000000000000e+00
6.247945578231292529e+01 0.000000000000000000e+00
6.292136054421768421e+01 0.000000000000000000e+00
6.332970521541950149e+01 0.000000000000000000e+00
6.374494331065759667e+01 0.000000000000000000e+00
6.417596371882086714e+01 0.000000000000000000e+00
6.459827664399092839e+01 0.000000000000000000e+00
6.505995464852607313e+01 0.000000000000000000e+00
6.547138321995464594e+01 0.000000000000000000e+00
6.587827664399092953e+01 0.000000000000000000e+00
6.630077097505669315e+01 0.000000000000000000e+00
6.673306122448980204e+01 0.000000000000000000e+00
6.715882086167800935e+01 0.000000000000000000e+00
6.760653061224489591e+01 0.000000000000000000e+00
6.806566893424036380e+01 0.000000000000000000e+00
6.845714285714285552e+01 0.000000000000000000e+00
6.890557823129252313e+01 0.000000000000000000e+00
6.934494331065759809e+01 0.000000000000000000e+00
6.975655328798185906e+01 0.000000000000000000e+00
7.017868480725623215e+01 0.000000000000000000e+00
7.061278911564626526e+01 0.000000000000000000e+00
7.102494331065759070e+01 0.000000000000000000e+00
7.145324263038548906e+01 0.000000000000000000e+00
7.190004535147392062e+01 0.000000000000000000e+00
7.234285714285714164e+01 0.000000000000000000e+00
7.279292517006803109e+01 0.000000000000000000e+00
7.324244897959184186e+01 0.000000000000000000e+00
7.366494331065759127e+01 0.000000000000000000e+00
7.410666666666666913e+01 0.000000000000000000e+00
7.455437641723355569e+01 0.000000000000000000e+00
7.497850340136054115e+01 0.000000000000000000e+00
7.541823129251700664e+01 0.000000000000000000e+00
7.585251700680272791e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
7.849433106575963848e+01 0.000000000000000000e+00
7.893895691609976950e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
7.988190476190476375e+01 0.000000000000000000e+00
8.029024943310658102e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
8.117696145124716622e+01 0.000000000000000000e+00
8.159764172335600563e+01 0.000000000000000000e+00
8.206494331065759695e+01 0.000000000000000000e+00
8.252589569160997485e+01 0.000000000000000000e+00
8.296054421768707243e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
8.382258503401359917e+01 0.000000000000000000e+00
8.423074829931972829e+01 0.000000000000000000e+00
8.470766439909297674e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
8.694276643990929188e+01 0.000000000000000000e+00
8.741315192743763873e+01 0.000000000000000000e+00
8.786848072562358425e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
9.276970521541950632e+01 0.000000000000000000e+00
9.320925170068026944e+01 0.000000000000000000e+00
9.366294784580499311e+01 0.000000000000000000e+00
9.410920634920634598e+01 0.000000000000000000e+00
9.455038548752834515e+01 0.000000000000000000e+00
9.497160997732426324e+01 0.000000000000000000e+00
9.538648526077098211e+01 0.000000000000000000e+00
9.585052154195011553e+01 0.000000000000000000e+00
9.629478458049887024e+01 0.000000000000000000e+00
9.674086167800453495e+01 0.000000000000000000e+00
9.717605442176871122e+01 0.000000000000000000e+00
9.760145124716552800e+01 0.000000000000000000e+00
9.803138321995464821e+01 0.000000000000000000e+00
9.846585034013605764e+01 0.000000000000000000e+00
9.889360544217687732e+01 0.000000000000000000e+00
9.931102040816325882e+01 0.000000000000000000e+00
9.974929705215419062e+01 0.000000000000000000e+00
1.001717913832199542e+02 0.000000000000000000e+00
1.005935600907029510e+02 0.000000000000000000e+00
1.010334693877551047e+02 0.000000000000000000e+00
1.014623129251700675e+02 0.000000000000000000e+00
1.018849886621315193e+02 0.000000000000000000e+00
1.023345124716553300e+02 0.000000000000000000e+00
1.027410430839002231e+02 0.000000000000000000e+00
1.031854875283446660e+02 0.000000000000000000e+00
1.036322902494331117e+02 0.000000000000000000e+00
1.040466213151927377e+02 0.000000000000000000e+00
1.044854421768707482e+02 0.000000000000000000e+00
1.048896145124716526e+02 0.000000000000000000e+00
1.053048526077097478e+02 0.000000000000000000e+00
1.057587301587301596e+02 0.000000000000000000e+00
1.062098866213151922e+02 0.000000000000000000e+00
1.066292970521542003e+02 0.000000000000000000e+00
1.070581405895691631e+02 0.000000000000000000e+00
1.075025850340136060e+02 0.000000000000000000e+00
1.079091156462584991e+02 0.000000000000000000e+00
1.083312471655328864e+02 0.000000000000000000e+00
1.087602721088435374e+02 0.000000000000000000e+00
1.091620861678004530e+02 0.000000000000000000e+00
1.095949206349206406e+02 0.000000000000000000e+00
1.100409977324263053e+02 0.000000000000000000e+00
1.104446258503401310e+02 0.000000000000000000e+00
1.108859863945578184e+02 0.000000000000000000e+00
1.113222675736961520e+02 0.000000000000000000e+00
1.117431292517006796e+02 0.000000000000000000e+00
1.121714285714285779e+02 0.000000000000000000e+00
1.125658049886621370e+02 0.000000000000000000e+00
1.129678004535147409e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.137703401360544149e+02 0.000000000000000000e+00
1.142323809523809501e+02 0.000000000000000000e+00
1.146741043083900280e+02 0.000000000000000000e+00
1.151140136054421816e+02 0.000000000000000000e+00
1.155190929705215410e+02 0.000000000000000000e+00
1.159539229024943268e+02 0.000000000000000000e+00
1.163951020408163259e+02 0.000000000000000000e+00
1.168360997732426370e+02 0.000000000000000000e+00
1.172689342403628103e+02 0.000000000000000000e+00
1.176972335600907087e+02 0.000000000000000000e+00
1.181306122448979607e+02 0.000000000000000000e+00
1.185387755102040757e+02 0.000000000000000000e+00
1.189532879818594040e+02 0.000000000000000000e+00
1.193779591836734681e+02 0.000000000000000000e+00
1.198019047619047655e+02 0.000000000000000000e+00
1.202539682539682531e+02 0.000000000000000000e+00
1.206470748299319666e+02 0.000000000000000000e+00
1.210704761904761853e+02 0.000000000000000000e+00
1.215123809523809513e+02 0.000000000000000000e+00
1.219508390022675712e+02 0.000000000000000000e+00
1.223914739229024917e+02 0.000000000000000000e+00
1.228371882086167801e+02 0.000000000000000000e+00
1.232642176870748330e+02 0.000000000000000000e+00
1.236776417233560039e+02 0.000000000000000000e+00
1.241235374149659805e+02 0.000000000000000000e+00
1.245610884353741454e+02 0.000000000000000000e+00
1.249806802721088417e+02 0.000000000000000000e+00
1.254086167800453495e+02 0.000000000000000000e+00
1.258191383219954673e+02 0.000000000000000000e+00
1.262552380952380986e+02 0.000000000000000000e+00
1.266866213151927383e+02 0.000000000000000000e+00
1.270955102040816342e+02 0.000000000000000000e+00
1.275181859410430860e+02 0.000000000000000000e+00
1.279510204081632594e+02 0.000000000000000000e+00
1.283658956916099783e+02 0.000000000000000000e+00
1.287931065759637193e+02 0.000000000000000000e+00
1.292134240362811681e+02 0.000000000000000000e+00
1.296266666666666652e+02 0.000000000000000000e+00
1.300513378684807151e+02 0.000000000000000000e+00
1.304749206349206361e+02 0.000000000000000000e+00
1.309179138321995595e+02 0.000000000000000000e+00
1.313719727891156595e+02 0.000000000000000000e+00
1.318136961451247089e+02 0.000000000000000000e+00
1.322606802721088570e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.339325170068027262e+02 0.000000000000000000e+00
1.343911111111111154e+02 0.000000000000000000e+00
1.348284807256235922e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.357086621315192758e+02 0.000000000000000000e+00
1.361228117913832136e+02 0.000000000000000000e+00
1.365754195011337799e+02 0.000000000000000000e+00
1.369966439909296980e+02 0.000000000000000000e+00
1.374383673469387759e+02 0.000000000000000000e+00
1.378987755102040751e+02 0.000000000000000000e+00
1.383354195011337993e+02 0.000000000000000000e+00
1.387742403628117813e+02 0.000000000000000000e+00
1.392156009070294829e+02 0.000000000000000000e+00
1.396575056689342489e+02 0.000000000000000000e+00
1.400763718820861641e+02 0.000000000000000000e+00
1.405175510204081775e+02 0.000000000000000000e+00
1.409917460317460325e+02 0.000000000000000000e+00
1.413810430839002379e+02 0.000000000000000000e+00
1.418338321995464923e+02 0.000000000000000000e+00
1.422523356009070312e+02 0.000000000000000000e+00
1.427163718820861789e+02 0.000000000000000000e+00
1.431669841269841186e+02 0.000000000000000000e+00
1.435969160997732388e+02 0.000000000000000000e+00
1.440310204081632719e+02 0.000000000000000000e+00
1.444531519274376308e+02 0.000000000000000000e+00
1.448959637188208660e+02 0.000000000000000000e+00
1.453340589569160954e+02 0.000000000000000000e+00
1.457877551020408191e+02 0.000000000000000000e+00
1.462374603174603180e+02 0.000000000000000000e+00
1.466973242630385528e+02 0.000000000000000000e+00
1.471221768707482909e+02 0.000000000000000000e+00
1.475577324263038577e+02 0.000000000000000000e+00
1.479945578231292416e+02 0.000000000000000000e+00
1.484500680272108752e+02 0.000000000000000000e+00
1.488890702947845739e+02 0.000000000000000000e+00
1.493338775510204073e+02 0.000000000000000000e+00
1.497661678004535020e+02 0.000000000000000000e+00
1.502247619047618912e+02 0.000000000000000000e+00
1.506677551020408146e+02 0.000000000000000000e+00
1.511154648526077153e+02 0.000000000000000000e+00
1.515724263038548827e+02 0.000000000000000000e+00
1.520250340136054490e+02 0.000000000000000000e+00
1.524740136054421669e+02 0.000000000000000000e+00
1.528885260770975094e+02 0.000000000000000000e+00
1.533338775510204073e+02 0.000000000000000000e+00
1.537678004535147522e+02 0.000000000000000000e+00
1.541982766439909369e+02 0.000000000000000000e+00
1.546276643990929642e+02 0.000000000000000000e+00
1.550472562358276605e+02 0.000000000000000000e+00
1.554750113378684944e+02 0.000000000000000000e+00
1.559395918367347065e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.568248526077097438e+02 0.000000000000000000e+00
1.572787301587301556e+02 0.000000000000000000e+00
1.577180952380952306e+02 0.000000000000000000e+00
1.581977324263038440e+02 0.000000000000000000e+00
1.586360090702947900e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.595381405895691671e+02 0.000000000000000000e+00
1.599756916099773321e+02 0.000000000000000000e+00
1.604413605442176731e+02 0.000000000000000000e+00
1.608878004535147284e+02 0.000000000000000000e+00
1.613166439909296912e+02 0.000000000000000000e+00
1.617783219954648644e+02 0.000000000000000000e+00
1.622334693877550933e+02 0.000000000000000000e+00
1.626917006802721062e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.635722448979591945e+02 0.000000000000000000e+00
1.640355555555555611e+02 0.000000000000000000e+00
1.644885260770975037e+02 0.000000000000000000e+00
1.649300680272108934e+02 0.000000000000000000e+00
1.653732426303854766e+02 0.000000000000000000e+00
1.658060770975056641e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.676749206349206247e+02 0.000000000000000000e+00
1.680934240362811920e+02 0.000000000000000000e+00
1.685663492063492015e+02 0.000000000000000000e+00
1.690312925170067899e+02 0.000000000000000000e+00
1.694351020408163322e+02 0.000000000000000000e+00
1.699138321995464764e+02 0.000000000000000000e+00
1.703615419501133772e+02 0.000000000000000000e+00
1.707648072562358266e+02 0.000000000000000000e+00
1.712569614512471787e+02 0.000000000000000000e+00
1.717251700680272108e+02 0.000000000000000000e+00
1.721456689342403763e+02 0.000000000000000000e+00
1.726372789115646356e+02 0.000000000000000000e+00
1.730980498866213111e+02 0.000000000000000000e+00
1.735287074829931839e+02 0.000000000000000000e+00
1.739513832199546357e+02 0.000000000000000000e+00
1.744134240362811852e+02 0.000000000000000000e+00
1.748313832199546596e+02 0.000000000000000000e+00
1.752798185941043130e+02 0.000000000000000000e+00
1.757142857142857224e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.770623129251700618e+02 0.000000000000000000e+00
1.775375963718820742e+02 0.000000000000000000e+00
1.779648072562358152e+02 0.000000000000000000e+00
1.784232199546485163e+02 0.000000000000000000e+00
1.788865306122449113e+02 0.000000000000000000e+00
1.793139229024943404e+02 0.000000000000000000e+00
1.797570975056689235e+02 0.000000000000000000e+00
1.801790476190476227e+02 0.000000000000000000e+00
1.806376417233560119e+02 0.000000000000000000e+00
1.811112925170068024e+02 0.000000000000000000e+00
1.815279818594104313e+02 0.000000000000000000e+00
1.819727891156462647e+02 0.000000000000000000e+00
1.824480725623582771e+02 0.000000000000000000e+00
1.828917913832199531e+02 0.000000000000000000e+00
1.833447619047618957e+02 0.000000000000000000e+00
1.837901133786847936e+02 0.000000000000000000e+00
1.842144217687074956e+02 0.000000000000000000e+00
1.846719274376417275e+02 0.000000000000000000e+00
1.851053061224489795e+02 0.000000000000000000e+00
1.855404988662131416e+02 0.000000000000000000e+00
1.860088888888888903e+02 0.000000000000000000e+00
1.864634920634920547e+02 0.000000000000000000e+00
1.868887074829931976e+02 0.000000000000000000e+00
1.873260770975056744e+02 0.000000000000000000e+00
1.877808616780045270e+02 0.000000000000000000e+00
1.882028117913832261e+02 0.000000000000000000e+00
1.886706575963718819e+02 0.000000000000000000e+00
1.891513832199546528e+02 0.000000000000000000e+00
1.895684353741496579e+02 0.000000000000000000e+00
1.900399092970521622e+02 0.000000000000000000e+00
1.904687528344671250e+02 0.000000000000000000e+00
1.909104761904762029e+02 0.000000000000000000e+00
1.913777777777777658e+02 0.000000000000000000e+00
1.918071655328798215e+02 0.000000000000000000e+00
1.922282086167800514e+02 0.000000000000000000e+00
1.926786394557823030e+02 0.000000000000000000e+00
1.931073015873015777e+02 0.000000000000000000e+00
1.935632653059999768e+02 1.000000000000000000e+00
1.940306122440000252e+02 1.000000000000000000e+00
1.944877551019999942e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
1.953884807256235945e+02 0.000000000000000000e+00
1.958361904761904668e+02 0.000000000000000000e+00
1.962706575963718763e+02 0.000000000000000000e+00
1.967328798185941139e+02 0.000000000000000000e+00


==> J34.dat <==
1.656235827664399030e-01 0.000000000000000000e+00
6.151473922902493952e-01 0.000000000000000000e+00
1.045442176870748252e+00 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.957006802721088512e+00 0.000000000000000000e+00
2.375691609977324426e+00 0.000000000000000000e+00
2.826303854875283239e+00 0.000000000000000000e+00
nan -1.000000000000000000e+00
3.720634920634920739e+00 0.000000000000000000e+00
4.148934240362811998e+00 0.000000000000000000e+00
4.610249433106575978e+00 0.000000000000000000e+00
5.025850340136054584e+00 0.000000000000000000e+00
5.461405895691609835e+00 0.000000000000000000e+00
5.863582766439908944e+00 0.000000000000000000e+00
6.298594104308389952e+00 0.000000000000000000e+00
6.706575963718821143e+00 0.000000000000000000e+00
7.160453514739229419e+00 0.000000000000000000e+00
7.567709750566893767e+00 0.000000000000000000e+00
8.014875283446711407e+00 0.000000000000000000e+00
8.430657596371881723e+00 0.000000000000000000e+00
8.872380952380952479e+00 0.000000000000000000e+00
9.304489795918367889e+00 0.000000000000000000e+00
9.734965986394557902e+00 0.000000000000000000e+00
1.014965986394557795e+01 0.000000000000000000e+00
1.058793650793650798e+01 0.000000000000000000e+00
1.102185941043083872e+01 0.000000000000000000e+00
1.146884353741496554e+01 0.000000000000000000e+00
1.188970521541950198e+01 0.000000000000000000e+00
1.232308390022675759e+01 0.000000000000000000e+00
1.273324263038548665e+01 0.000000000000000000e+00
1.317006802721088476e+01 0.000000000000000000e+00
1.359564625850340214e+01 0.000000000000000000e+00
1.404208616780045382e+01 0.000000000000000000e+00
1.446839002267573626e+01 0.000000000000000000e+00
1.491718820861678019e+01 0.000000000000000000e+00
1.533188208616780024e+01 0.000000000000000000e+00
1.577160997732426218e+01 0.000000000000000000e+00
1.618902494331065611e+01 0.000000000000000000e+00
1.662675736961451278e+01 0.000000000000000000e+00
1.704798185941043087e+01 0.000000000000000000e+00
1.748009070294784451e+01 0.000000000000000000e+00
1.789079365079365047e+01 0.000000000000000000e+00
1.831727891156462462e+01 0.000000000000000000e+00
1.874321995464852719e+01 0.000000000000000000e+00
1.917678004535147451e+01 0.000000000000000000e+00
1.959238095238095312e+01 0.000000000000000000e+00
2.002938775510203939e+01 0.000000000000000000e+00
2.044117913832199562e+01 0.000000000000000000e+00
2.088417233560090835e+01 0.000000000000000000e+00
2.130321995464852591e+01 0.000000000000000000e+00
2.174965986394557760e+01 0.000000000000000000e+00
2.216544217687074791e+01 0.000000000000000000e+00
2.261188208616779960e+01 0.000000000000000000e+00
2.302385487528344754e+01 0.000000000000000000e+00
2.345959183673469539e+01 0.000000000000000000e+00
2.388353741496598559e+01 0.000000000000000000e+00
2.432743764172335688e+01 0.000000000000000000e+00
2.474376417233560232e+01 0.000000000000000000e+00
2.519528344671201836e+01 0.000000000000000000e+00
2.562195011337868422e+01 0.000000000000000000e+00
2.605913832199546576e+01 0.000000000000000000e+00
2.646512471655328724e+01 0.000000000000000000e+00
2.690394557823129418e+01 0.000000000000000000e+00
2.733696145124716637e+01 0.000000000000000000e+00
2.776399092970521565e+01 0.000000000000000000e+00
2.818975056689342296e+01 0.000000000000000000e+00
2.862349206349206199e+01 0.000000000000000000e+00
2.903092970521542071e+01 0.000000000000000000e+00
2.944199546485260655e+01 0.000000000000000000e+00
2.989206349206349245e+01 0.000000000000000000e+00
3.029478458049886669e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
3.202721088435374241e+01 0.000000000000000000e+00
3.244535147392290497e+01 0.000000000000000000e+00
3.286875283446712359e+01 0.000000000000000000e+00
3.329741496598639117e+01 0.000000000000000000e+00
3.371700680272108741e+01 0.000000000000000000e+00
3.415111111111111342e+01 0.000000000000000000e+00
3.457814058956915915e+01 0.000000000000000000e+00
3.500045351473922750e+01 0.000000000000000000e+00
3.541768707482993506e+01 0.000000000000000000e+00
3.583727891156462420e+01 0.000000000000000000e+00
3.625850340136054228e+01 0.000000000000000000e+00
3.669442176870748540e+01 0.000000000000000000e+00
3.710040816326530688e+01 0.000000000000000000e+00
3.752380952380952550e+01 0.000000000000000000e+00
3.795609977324262729e+01 0.000000000000000000e+00
3.838367346938775171e+01 0.000000000000000000e+00
3.880453514739229348e+01 0.000000000000000000e+00
3.922811791383220026e+01 0.000000000000000000e+00
3.965678004535147494e+01 0.000000000000000000e+00
4.008780045351473831e+01 0.000000000000000000e+00
4.050285714285714533e+01 0.000000000000000000e+00
4.093006802721088633e+01 0.000000000000000000e+00
4.134730158730158678e+01 0.000000000000000000e+00
4.177614512471655672e+01 0.000000000000000000e+00
4.217868480725623925e+01 0.000000000000000000e+00
4.260988662131519078e+01 0.000000000000000000e+00
4.302839002267573676e+01 0.000000000000000000e+00
4.344888888888888800e+01 0.000000000000000000e+00
4.385977324263038213e+01 0.000000000000000000e+00
4.429278911564625787e+01 0.000000000000000000e+00
4.468843537414966249e+01 0.000000000000000000e+00
4.513632653061224431e+01 0.000000000000000000e+00
4.554739229024943370e+01 0.000000000000000000e+00
4.595519274376417229e+01 0.000000000000000000e+00
4.639092970521542014e+01 0.000000000000000000e+00
4.680743764172335375e+01 0.000000000000000000e+00
4.723882086167800765e+01 0.000000000000000000e+00
4.765206349206349046e+01 0.000000000000000000e+00
4.808453514739228751e+01 0.000000000000000000e+00
4.850557823129251744e+01 0.000000000000000000e+00
4.893623582766439739e+01 0.000000000000000000e+00
4.935419501133787179e+01 0.000000000000000000e+00
4.981315192743764442e+01 0.000000000000000000e+00
5.023256235827664540e+01 0.000000000000000000e+00
5.066557823129251403e+01 0.000000000000000000e+00
5.108825396825396581e+01 0.000000000000000000e+00
5.152417233560090892e+01 0.000000000000000000e+00
5.194376417233559806e+01 0.000000000000000000e+00
5.237061224489795563e+01 0.000000000000000000e+00
5.279437641723355767e+01 0.000000000000000000e+00
5.322049886621314840e+01 0.000000000000000000e+00
5.362612244897959357e+01 0.000000000000000000e+00
5.407074829931972459e+01 0.000000000000000000e+00
5.449469387755102190e+01 0.000000000000000000e+00
5.489578231292517074e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
5.616761904761904844e+01 0.000000000000000000e+00
5.658902494331065469e+01 0.000000000000000000e+00
5.701732426303854595e+01 0.000000000000000000e+00
5.747809523809523569e+01 0.000000000000000000e+00
5.791836734693877276e+01 0.000000000000000000e+00
5.834031746031745769e+01 0.000000000000000000e+00
5.876879818594104421e+01 0.000000000000000000e+00
5.922267573696144893e+01 0.000000000000000000e+00
5.963537414965986727e+01 0.000000000000000000e+00
6.003755102040816638e+01 0.000000000000000000e+00
6.048598639455781978e+01 0.000000000000000000e+00
6.089868480725623812e+01 0.000000000000000000e+00
6.130811791383219855e+01 0.000000000000000000e+00
6.172698412698412795e+01 0.000000000000000000e+00
6.211755102040816467e+01 0.000000000000000000e+00
6.253514739229024855e+01 0.000000000000000000e+00
6.296961451247165797e+01 0.000000000000000000e+00
6.339519274376417002e+01 0.000000000000000000e+00
6.381605442176870469e+01 0.000000000000000000e+00
6.422476190476190538e+01 0.000000000000000000e+00
6.464290249433106794e+01 0.000000000000000000e+00
6.507428571428570763e+01 0.000000000000000000e+00
6.550149659863946283e+01 0.000000000000000000e+00
6.591746031746031065e+01 0.000000000000000000e+00
6.632961451247165030e+01 0.000000000000000000e+00
6.674231292517006864e+01 0.000000000000000000e+00
6.715809523809524251e+01 0.000000000000000000e+00
6.757405895691610453e+01 0.000000000000000000e+00
6.799909297052154500e+01 0.000000000000000000e+00
6.842086167800454177e+01 0.000000000000000000e+00
6.884825396825397092e+01 0.000000000000000000e+00
6.926331065759637795e+01 0.000000000000000000e+00
6.968199546485260498e+01 0.000000000000000000e+00
7.009088435374150095e+01 0.000000000000000000e+00
7.051446712018140772e+01 0.000000000000000000e+00
7.092317460317460132e+01 0.000000000000000000e+00
7.134730158730158678e+01 0.000000000000000000e+00
7.175873015873015959e+01 0.000000000000000000e+00
7.218031746031745399e+01 0.000000000000000000e+00
7.259464852607709417e+01 0.000000000000000000e+00
7.301587301587301226e+01 0.000000000000000000e+00
7.342585034013605139e+01 0.000000000000000000e+00
7.384308390022675894e+01 0.000000000000000000e+00
7.423637188208617488e+01 0.000000000000000000e+00
7.466612244897959272e+01 0.000000000000000000e+00
7.507954648526077790e+01 0.000000000000000000e+00
7.550820861678003837e+01 0.000000000000000000e+00
7.591836734693877986e+01 0.000000000000000000e+00
7.633632653061224005e+01 0.000000000000000000e+00
7.674394557823129048e+01 0.000000000000000000e+00
7.717333333333333201e+01 0.000000000000000000e+00
7.758403628117913797e+01 0.000000000000000000e+00
7.800598639455782290e+01 0.000000000000000000e+00
7.840616780045351675e+01 0.000000000000000000e+00
7.883863945578231380e+01 0.000000000000000000e+00
7.924371882086167318e+01 0.000000000000000000e+00
7.966367346938775995e+01 0.000000000000000000e+00
8.007401360544217539e+01 0.000000000000000000e+00
8.049015873015872558e+01 0.000000000000000000e+00
8.091464852607710156e+01 0.000000000000000000e+00
8.133532879818594097e+01 0.000000000000000000e+00
8.175274376417233668e+01 0.000000000000000000e+00
8.216526077097505265e+01 0.000000000000000000e+00
8.258721088435373758e+01 0.000000000000000000e+00
8.299337868480725433e+01 0.000000000000000000e+00
8.340698412698412767e+01 0.000000000000000000e+00
8.382730158730159076e+01 0.000000000000000000e+00
8.423201814058957382e+01 0.000000000000000000e+00
8.465142857142856769e+01 0.000000000000000000e+00
8.504780045351473916e+01 0.000000000000000000e+00
8.546702947845804488e+01 0.000000000000000000e+00
8.585795918367347213e+01 0.000000000000000000e+00
8.627936507936507837e+01 0.000000000000000000e+00
8.669061224489796302e+01 0.000000000000000000e+00
8.711383219954647927e+01 0.000000000000000000e+00
8.752598639455781893e+01 0.000000000000000000e+00
8.794539682539682701e+01 0.000000000000000000e+00
8.835482993197278745e+01 0.000000000000000000e+00
8.878839002267574187e+01 0.000000000000000000e+00
8.919891156462584547e+01 0.000000000000000000e+00
8.961795918367346303e+01 0.000000000000000000e+00
9.002902494331065952e+01 0.000000000000000000e+00
9.043356009070295443e+01 0.000000000000000000e+00
9.085079365079364777e+01 0.000000000000000000e+00
9.126548752834466427e+01 0.000000000000000000e+00
9.166548752834466995e+01 0.000000000000000000e+00
9.207637188208616408e+01 0.000000000000000000e+00
9.248036281179138030e+01 0.000000000000000000e+00
9.289541950113378732e+01 0.000000000000000000e+00
9.328489795918366667e+01 0.000000000000000000e+00
9.370793650793650897e+01 0.000000000000000000e+00
9.410249433106575623e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
9.498068027210884168e+01 0.000000000000000000e+00
9.538938775510203527e+01 0.000000000000000000e+00
9.580099773242631045e+01 0.000000000000000000e+00
9.621442176870748142e+01 0.000000000000000000e+00
9.662294784580498686e+01 0.000000000000000000e+00
9.703927437641723941e+01 0.000000000000000000e+00
9.745741496598638776e+01 0.000000000000000000e+00
9.787700680272108400e+01 0.000000000000000000e+00
9.828807256235828049e+01 0.000000000000000000e+00
9.870947845804988674e+01 0.000000000000000000e+00
9.911346938775510296e+01 0.000000000000000000e+00
9.956625850340135742e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.025135600907029527e+02 0.000000000000000000e+00
1.029449433106575924e+02 0.000000000000000000e+00
1.033683446712018110e+02 0.000000000000000000e+00
1.037855782312925186e+02 0.000000000000000000e+00
1.041921088435374116e+02 0.000000000000000000e+00
1.046122448979591866e+02 0.000000000000000000e+00
1.050205895691610039e+02 0.000000000000000000e+00
1.054432653061224556e+02 0.000000000000000000e+00
1.058478004535147363e+02 0.000000000000000000e+00
1.062717460317460336e+02 0.000000000000000000e+00
1.066770068027210954e+02 0.000000000000000000e+00
1.070929705215419432e+02 0.000000000000000000e+00
1.075031292517006847e+02 0.000000000000000000e+00
1.079207256235827685e+02 0.000000000000000000e+00
1.083314285714285745e+02 0.000000000000000000e+00
1.087463038548752792e+02 0.000000000000000000e+00
1.091452154195011275e+02 0.000000000000000000e+00
1.095749659863945595e+02 0.000000000000000000e+00
1.099738775510204079e+02 0.000000000000000000e+00
1.103932879818594159e+02 0.000000000000000000e+00
1.107992743764172303e+02 0.000000000000000000e+00
1.112228571428571371e+02 0.000000000000000000e+00
1.116255782312925220e+02 0.000000000000000000e+00
1.120384580498866143e+02 0.000000000000000000e+00
1.124429931972789092e+02 0.000000000000000000e+00
1.128763718820861612e+02 0.000000000000000000e+00
1.132620408163265324e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.157509297052154125e+02 0.000000000000000000e+00
1.161708843537414992e+02 0.000000000000000000e+00
1.165683446712018139e+02 0.000000000000000000e+00
1.170039002267573665e+02 0.000000000000000000e+00
1.173995464852607711e+02 0.000000000000000000e+00
1.178160544217687118e+02 0.000000000000000000e+00
1.182287528344671159e+02 0.000000000000000000e+00
1.186476190476190453e+02 0.000000000000000000e+00
1.190603174603174637e+02 0.000000000000000000e+00
1.194753741496598707e+02 0.000000000000000000e+00
1.198800907029478395e+02 0.000000000000000000e+00
1.202935147392290247e+02 0.000000000000000000e+00
1.207042176870748307e+02 0.000000000000000000e+00
1.211272562358276588e+02 0.000000000000000000e+00
1.215241723356009089e+02 0.000000000000000000e+00
1.219591836734693828e+02 0.000000000000000000e+00
1.223619047619047677e+02 0.000000000000000000e+00
1.227687981859410371e+02 0.000000000000000000e+00
1.231802267573696099e+02 0.000000000000000000e+00
1.235978231292516938e+02 0.000000000000000000e+00
1.240056235827664466e+02 0.000000000000000000e+00
1.244275736961451315e+02 0.000000000000000000e+00
1.248125170068027217e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.286652154195011235e+02 0.000000000000000000e+00
1.290799092970521542e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.299016780045351425e+02 0.000000000000000000e+00
1.303183673469387713e+02 0.000000000000000000e+00
1.307492063492063608e+02 0.000000000000000000e+00
1.311537414965986272e+02 0.000000000000000000e+00
1.315611791383219895e+02 0.000000000000000000e+00
1.319796825396825284e+02 0.000000000000000000e+00
1.323891156462585172e+02 0.000000000000000000e+00
1.328052607709750532e+02 0.000000000000000000e+00
1.332197732426303958e+02 0.000000000000000000e+00
1.336495238095237994e+02 0.000000000000000000e+00
1.340595011337868527e+02 0.000000000000000000e+00
1.344776417233560153e+02 0.000000000000000000e+00
1.349034013605442226e+02 0.000000000000000000e+00
1.352892517006802677e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.361128344671201944e+02 0.000000000000000000e+00
1.365262585034013512e+02 0.000000000000000000e+00
1.369523809523809632e+02 0.000000000000000000e+00
1.373645351473923029e+02 0.000000000000000000e+00
1.377690702947845693e+02 0.000000000000000000e+00
1.381917460317460211e+02 0.000000000000000000e+00
1.386093424036281192e+02 0.000000000000000000e+00
1.390015419501133920e+02 0.000000000000000000e+00
1.394247619047619082e+02 0.000000000000000000e+00
1.398189569160997792e+02 0.000000000000000000e+00
1.402312925170068070e+02 0.000000000000000000e+00
1.406419954648526129e+02 0.000000000000000000e+00
1.410548752834467052e+02 0.000000000000000000e+00
1.414739229024943370e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.423341496598639537e+02 0.000000000000000000e+00
1.427276190476190436e+02 0.000000000000000000e+00
1.431390476190476306e+02 0.000000000000000000e+00
1.435584580498866103e+02 0.000000000000000000e+00
1.439602721088435260e+02 0.000000000000000000e+00
1.443769614512471549e+02 0.000000000000000000e+00
1.447887528344671182e+02 0.000000000000000000e+00
1.452101587301587244e+02 0.000000000000000000e+00
1.456206802721088422e+02 0.000000000000000000e+00
1.460244897959183561e+02 0.000000000000000000e+00
1.464366439909296957e+02 0.000000000000000000e+00
1.468542403628117938e+02 0.000000000000000000e+00
1.472471655328798192e+02 0.000000000000000000e+00
1.476643990929705126e+02 0.000000000000000000e+00
1.480832653061224562e+02 0.000000000000000000e+00
1.484908843537415066e+02 0.000000000000000000e+00
1.488941496598639560e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.497240816326530535e+02 0.000000000000000000e+00
1.501636281179138450e+02 0.000000000000000000e+00
1.505716099773242718e+02 0.000000000000000000e+00
1.509991836734693891e+02 0.000000000000000000e+00
1.514167800453514872e+02 0.000000000000000000e+00
1.518205895691610010e+02 0.000000000000000000e+00
1.522351020408163151e+02 0.000000000000000000e+00
1.526523356009070369e+02 0.000000000000000000e+00
1.530628571428571547e+02 0.000000000000000000e+00
1.534851700680272018e+02 0.000000000000000000e+00
1.538962358276644125e+02 0.000000000000000000e+00
1.543303401360544171e+02 0.000000000000000000e+00
1.547446712018140715e+02 0.000000000000000000e+00
1.551450340136054535e+02 0.000000000000000000e+00
1.555597278911564558e+02 0.000000000000000000e+00
1.559927437641723316e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.568112471655328761e+02 0.000000000000000000e+00
1.572511564625850440e+02 0.000000000000000000e+00
1.576774603174603158e+02 0.000000000000000000e+00
1.580801814058957007e+02 0.000000000000000000e+00
1.585008616780045259e+02 0.000000000000000000e+00
1.589170068027210903e+02 0.000000000000000000e+00
1.593371428571428510e+02 0.000000000000000000e+00
1.597765079365079259e+02 0.000000000000000000e+00
1.601719727891156424e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.614875283446712046e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.622969614512471708e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.630953287981859319e+02 0.000000000000000000e+00
1.635406802721088297e+02 0.000000000000000000e+00
1.639544671201814197e+02 0.000000000000000000e+00
1.643593650793650909e+02 0.000000000000000000e+00
1.647377777777777794e+02 0.000000000000000000e+00
1.651776870748299189e+02 0.000000000000000000e+00
1.656217687074829996e+02 0.000000000000000000e+00
1.660029024943310674e+02 0.000000000000000000e+00
1.664683900226757487e+02 0.000000000000000000e+00
1.668995918367346860e+02 0.000000000000000000e+00


==> J35.dat <==
1.190285714285714249e+02 0.000000000000000000e+00
1.195129251700680300e+02 0.000000000000000000e+00
1.199981859410430900e+02 0.000000000000000000e+00
1.205079365079365061e+02 0.000000000000000000e+00
1.210287528344671273e+02 0.000000000000000000e+00
1.215330612244897992e+02 0.000000000000000000e+00
1.220339229024943251e+02 0.000000000000000000e+00
1.225289795918367304e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.254175056689342398e+02 0.000000000000000000e+00
1.259377777777777823e+02 0.000000000000000000e+00
1.264312018139999907e+02 0.000000000000000000e+00
1.269209977324263008e+02 0.000000000000000000e+00
1.274115192743764169e+02 0.000000000000000000e+00
1.279105668934240327e+02 0.000000000000000000e+00
1.284146938775510307e+02 0.000000000000000000e+00
1.288914285714285768e+02 0.000000000000000000e+00
1.293935600907029482e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.322608616780045452e+02 0.000000000000000000e+00
1.327675283446712058e+02 0.000000000000000000e+00
1.332471655328798192e+02 0.000000000000000000e+00
1.337614512471655246e+02 0.000000000000000000e+00
1.342572335600906968e+02 0.000000000000000000e+00
1.347658956916099839e+02 0.000000000000000000e+00
1.352631292517006898e+02 0.000000000000000000e+00
1.357599999999999909e+02 0.000000000000000000e+00
1.362610430839002333e+02 0.000000000000000000e+00
1.367517460317460234e+02 0.000000000000000000e+00
1.372409977324263082e+02 0.000000000000000000e+00
1.377500226757369717e+02 0.000000000000000000e+00
1.382403628117913854e+02 0.000000000000000000e+00
1.387548299319727789e+02 0.000000000000000000e+00
1.392417233560090608e+02 0.000000000000000000e+00
1.397434920634920559e+02 0.000000000000000000e+00
1.402158730158730293e+02 0.000000000000000000e+00
1.407548299319727789e+02 0.000000000000000000e+00
1.412475283446711956e+02 0.000000000000000000e+00
1.417473015873015925e+02 0.000000000000000000e+00
1.422599546485260760e+02 0.000000000000000000e+00
1.427729705215419642e+02 0.000000000000000000e+00
1.432740136054421782e+02 0.000000000000000000e+00
1.437848526077097517e+02 0.000000000000000000e+00
1.442866213151927468e+02 0.000000000000000000e+00
1.448029024943310787e+02 0.000000000000000000e+00
1.452921541950113351e+02 0.000000000000000000e+00
1.458077097505668860e+02 0.000000000000000000e+00
1.463063945578231255e+02 0.000000000000000000e+00
1.467996371882086066e+02 0.000000000000000000e+00
1.472879818594104222e+02 0.000000000000000000e+00
1.477982766439909312e+02 0.000000000000000000e+00
1.482860770975056823e+02 0.000000000000000000e+00
1.487963718820861629e+02 0.000000000000000000e+00
1.492950566893424025e+02 0.000000000000000000e+00
1.498017233560090631e+02 0.000000000000000000e+00
1.502976870748299234e+02 0.000000000000000000e+00
1.508094331065759661e+02 0.000000000000000000e+00
1.512977777777777817e+02 0.000000000000000000e+00
1.517953741496598639e+02 0.000000000000000000e+00
1.523038548752834345e+02 0.000000000000000000e+00
1.527972789115646322e+02 0.000000000000000000e+00
1.532950566893424025e+02 0.000000000000000000e+00
1.537895691609977291e+02 0.000000000000000000e+00
1.543085714285714403e+02 0.000000000000000000e+00
1.547911111111111211e+02 0.000000000000000000e+00
1.552919727891156469e+02 0.000000000000000000e+00
1.557897505668934173e+02 0.000000000000000000e+00
1.562965986394557945e+02 0.000000000000000000e+00
1.567983673469387895e+02 0.000000000000000000e+00
1.573030385487528235e+02 0.000000000000000000e+00
1.578044444444444423e+02 0.000000000000000000e+00
1.583011337868480837e+02 0.000000000000000000e+00
1.588166893424036346e+02 0.000000000000000000e+00
1.593186394557823178e+02 0.000000000000000000e+00
1.598153287981859307e+02 0.000000000000000000e+00
1.603132879818594176e+02 0.000000000000000000e+00
1.608081632653061206e+02 0.000000000000000000e+00
1.613070294784580483e+02 0.000000000000000000e+00
1.618175056689342455e+02 0.000000000000000000e+00
1.623198185941043050e+02 0.000000000000000000e+00
1.628212244897959238e+02 0.000000000000000000e+00
1.633151927437641859e+02 0.000000000000000000e+00
1.638153287981859307e+02 0.000000000000000000e+00
1.643272562358276616e+02 0.000000000000000000e+00
1.648324716553287885e+02 0.000000000000000000e+00
1.653389569160997610e+02 0.000000000000000000e+00
1.658519727891156492e+02 0.000000000000000000e+00
1.663434013605442203e+02 0.000000000000000000e+00
1.668489795918367236e+02 0.000000000000000000e+00
1.673471201814058986e+02 0.000000000000000000e+00
1.678458049886621382e+02 0.000000000000000000e+00
1.683488435374149788e+02 0.000000000000000000e+00
1.688301133786848141e+02 0.000000000000000000e+00
1.693391383219954776e+02 0.000000000000000000e+00
1.698369160997732479e+02 0.000000000000000000e+00
1.703443083900226895e+02 0.000000000000000000e+00
1.708595011337868357e+02 0.000000000000000000e+00
1.713794104308390160e+02 0.000000000000000000e+00
1.718933333333333451e+02 0.000000000000000000e+00
1.723860317460317333e+02 0.000000000000000000e+00
1.728950566893423968e+02 0.000000000000000000e+00
1.733806802721088332e+02 0.000000000000000000e+00
1.738864399092970530e+02 0.000000000000000000e+00
1.743825850340136014e+02 0.000000000000000000e+00
1.748943310657596442e+02 0.000000000000000000e+00
1.753999092970521474e+02 0.000000000000000000e+00
1.759031292517006761e+02 0.000000000000000000e+00
1.764085260770975196e+02 0.000000000000000000e+00
1.769082993197278881e+02 0.000000000000000000e+00
1.774104308390022595e+02 0.000000000000000000e+00
1.779016780045351425e+02 0.000000000000000000e+00
1.784154195011337833e+02 0.000000000000000000e+00
1.789206349206349103e+02 0.000000000000000000e+00
1.794296598639455738e+02 0.000000000000000000e+00
1.799263492063492151e+02 0.000000000000000000e+00
1.804384580498866342e+02 0.000000000000000000e+00
1.809520181405895585e+02 0.000000000000000000e+00
1.814677551020408259e+02 0.000000000000000000e+00
1.819749659863945510e+02 0.000000000000000000e+00
1.824914285714285711e+02 0.000000000000000000e+00
1.830062585034013694e+02 0.000000000000000000e+00
1.835167346938775381e+02 0.000000000000000000e+00
1.840235827664399153e+02 0.000000000000000000e+00
1.845443990929705080e+02 0.000000000000000000e+00
1.850537868480725763e+02 0.000000000000000000e+00
1.855499319727891248e+02 0.000000000000000000e+00
1.860556916099773161e+02 0.000000000000000000e+00
1.865639909297052270e+02 0.000000000000000000e+00
1.870679365079365084e+02 0.000000000000000000e+00
1.875838548752834356e+02 0.000000000000000000e+00
1.880732879818594085e+02 0.000000000000000000e+00
1.885757823129251562e+02 0.000000000000000000e+00
1.890815419501133761e+02 0.000000000000000000e+00
1.895941950113378596e+02 0.000000000000000000e+00
1.901119274376417252e+02 0.000000000000000000e+00
1.906202267573696076e+02 0.000000000000000000e+00
1.911417687074829814e+02 0.000000000000000000e+00
1.916585941043083778e+02 0.000000000000000000e+00
1.921828571428571308e+02 0.000000000000000000e+00
1.926782766439909267e+02 0.000000000000000000e+00
1.932039909297052134e+02 0.000000000000000000e+00
1.937170068027211016e+02 0.000000000000000000e+00
1.942260317460317367e+02 0.000000000000000000e+00
1.947221768707482852e+02 0.000000000000000000e+00
1.952395464852607745e+02 0.000000000000000000e+00
1.957456689342403706e+02 0.000000000000000000e+00
1.962866213151927468e+02 0.000000000000000000e+00
1.967876643990929608e+02 0.000000000000000000e+00
1.973073922902494246e+02 0.000000000000000000e+00
1.978285714285714221e+02 0.000000000000000000e+00
1.983602721088435317e+02 0.000000000000000000e+00
1.988738321995464844e+02 0.000000000000000000e+00
1.993946485260771055e+02 0.000000000000000000e+00
1.999098412698412801e+02 0.000000000000000000e+00
2.004406349206349205e+02 0.000000000000000000e+00
2.009772335600906956e+02 0.000000000000000000e+00
2.015065759637188307e+02 0.000000000000000000e+00
2.020248526077097608e+02 0.000000000000000000e+00
2.025387755102040899e+02 0.000000000000000000e+00
2.030708390022675758e+02 0.000000000000000000e+00
2.035813151927437730e+02 0.000000000000000000e+00
2.040901587301587199e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.051531972789115628e+02 0.000000000000000000e+00
2.056687528344671136e+02 0.000000000000000000e+00
2.061997278911564706e+02 0.000000000000000000e+00
2.067265306122448862e+02 0.000000000000000000e+00
2.072337414965986397e+02 0.000000000000000000e+00
2.077614512471655246e+02 0.000000000000000000e+00
2.082770068027210755e+02 0.000000000000000000e+00
2.088067120181405869e+02 0.000000000000000000e+00
2.093226303854875425e+02 0.000000000000000000e+00
2.098869841269841174e+02 0.000000000000000000e+00
2.103943764172335591e+02 0.000000000000000000e+00
2.109271655320000036e+02 0.000000000000000000e+00
2.114307482990000153e+02 0.000000000000000000e+00
2.119673469387755063e+02 0.000000000000000000e+00
2.124747392290249479e+02 0.000000000000000000e+00
2.130196825396825488e+02 0.000000000000000000e+00
2.135265306122448976e+02 0.000000000000000000e+00
2.140943310657596328e+02 0.000000000000000000e+00
2.146220408163265176e+02 0.000000000000000000e+00
2.151611791383219838e+02 0.000000000000000000e+00
2.156620408163265381e+02 0.000000000000000000e+00
2.162115192743764283e+02 0.000000000000000000e+00
2.167502947845804897e+02 0.000000000000000000e+00
2.172974149659864054e+02 0.000000000000000000e+00
2.178180498866213100e+02 0.000000000000000000e+00
2.183515646258503295e+02 0.000000000000000000e+00
2.188647619047619060e+02 0.000000000000000000e+00
2.194004535147392403e+02 0.000000000000000000e+00
2.199247165532879933e+02 0.000000000000000000e+00
2.204466213151927434e+02 0.000000000000000000e+00
2.209844897959183641e+02 0.000000000000000000e+00
2.215268934240362739e+02 0.000000000000000000e+00
2.220457142857142969e+02 0.000000000000000000e+00
2.225803174603174739e+02 0.000000000000000000e+00
2.231145578231292461e+02 0.000000000000000000e+00
2.236524263038548668e+02 0.000000000000000000e+00
2.241717913832199542e+02 0.000000000000000000e+00
2.247067573696145075e+02 0.000000000000000000e+00
2.252310204081632605e+02 0.000000000000000000e+00
2.257623582766439938e+02 0.000000000000000000e+00
2.263000453514739263e+02 0.000000000000000000e+00
2.268440816326530580e+02 0.000000000000000000e+00
2.273652607709750555e+02 0.000000000000000000e+00
2.279189115646258585e+02 0.000000000000000000e+00
2.284134240362811852e+02 0.000000000000000000e+00
2.289478458049886740e+02 0.000000000000000000e+00
2.294713832199546459e+02 0.000000000000000000e+00
2.300282993197278927e+02 0.000000000000000000e+00
2.305618140589569123e+02 0.000000000000000000e+00
2.311054875283446677e+02 0.000000000000000000e+00
2.316324716553287999e+02 0.000000000000000000e+00
2.321824943310657545e+02 0.000000000000000000e+00
2.326962358276643954e+02 0.000000000000000000e+00
2.332388208616779934e+02 0.000000000000000000e+00
2.337692517006802859e+02 0.000000000000000000e+00
2.342893424036281260e+02 0.000000000000000000e+00
2.348154195011337890e+02 0.000000000000000000e+00
2.353607256235827663e+02 0.000000000000000000e+00
2.358946031746031622e+02 0.000000000000000000e+00
2.364375510204081650e+02 0.000000000000000000e+00
2.369632653061224516e+02 0.000000000000000000e+00
2.375002267573696031e+02 0.000000000000000000e+00
2.380223129251700698e+02 0.000000000000000000e+00
2.385754195011337799e+02 0.000000000000000000e+00
2.391009523809523785e+02 0.000000000000000000e+00
2.396420861678004428e+02 0.000000000000000000e+00
2.401650793650793787e+02 0.000000000000000000e+00
2.406855328798185951e+02 0.000000000000000000e+00
2.412047165532879944e+02 0.000000000000000000e+00
2.417453061224489659e+02 0.000000000000000000e+00
2.422744671201814128e+02 0.000000000000000000e+00
2.428039909297052077e+02 0.000000000000000000e+00
2.433180952380952249e+02 0.000000000000000000e+00
2.438557823129251574e+02 0.000000000000000000e+00
2.443863945578231380e+02 0.000000000000000000e+00
2.449131972789115537e+02 0.000000000000000000e+00
2.454381859410430877e+02 0.000000000000000000e+00
2.459854875283446631e+02 0.000000000000000000e+00
2.465012244897959306e+02 0.000000000000000000e+00
2.470358276643990791e+02 0.000000000000000000e+00
2.475481179138321863e+02 0.000000000000000000e+00
2.480995918367347031e+02 0.000000000000000000e+00
2.486249433106575850e+02 0.000000000000000000e+00
2.491637188208616749e+02 0.000000000000000000e+00
2.497010430839002311e+02 0.000000000000000000e+00
2.502456235827664273e+02 0.000000000000000000e+00
2.507615419501133829e+02 0.000000000000000000e+00
2.512990476190476272e+02 0.000000000000000000e+00
2.518305668934240487e+02 0.000000000000000000e+00
2.523787755102040933e+02 0.000000000000000000e+00
2.528974149659863997e+02 0.000000000000000000e+00
2.534147845804988606e+02 0.000000000000000000e+00
2.539557369614512368e+02 0.000000000000000000e+00
2.544858049886621245e+02 0.000000000000000000e+00
2.550008163265306109e+02 0.000000000000000000e+00
2.555394104308390126e+02 0.000000000000000000e+00
2.560732879818594370e+02 0.000000000000000000e+00
2.566251247165532732e+02 0.000000000000000000e+00
2.571591836734693857e+02 0.000000000000000000e+00
2.577003174603174784e+02 0.000000000000000000e+00
2.582323809523809359e+02 0.000000000000000000e+00
2.587780498866213179e+02 0.000000000000000000e+00
2.593119274376417138e+02 0.000000000000000000e+00
2.598501587299999755e+02 0.000000000000000000e+00
2.603889342403628007e+02 0.000000000000000000e+00
2.609291609977324242e+02 0.000000000000000000e+00
2.614570521541950257e+02 0.000000000000000000e+00
2.620116099773242695e+02 0.000000000000000000e+00
2.625545578231292438e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.646791836734693675e+02 0.000000000000000000e+00
2.652284807256235695e+02 0.000000000000000000e+00
2.657266213151927445e+02 0.000000000000000000e+00
2.663089342403628166e+02 0.000000000000000000e+00
2.668406349206348978e+02 0.000000000000000000e+00
2.673984580498866421e+02 0.000000000000000000e+00
2.679181859410430775e+02 0.000000000000000000e+00
2.684611337868480518e+02 0.000000000000000000e+00
2.690093424036281249e+02 0.000000000000000000e+00
2.695287074829931839e+02 0.000000000000000000e+00
2.700624036281179201e+02 0.000000000000000000e+00
2.706117006802721221e+02 0.000000000000000000e+00
2.711566439909296946e+02 0.000000000000000000e+00
2.716769160997732229e+02 0.000000000000000000e+00
2.722077097505668917e+02 0.000000000000000000e+00
2.727459410430839171e+02 0.000000000000000000e+00
2.732823582766440040e+02 0.000000000000000000e+00
2.738390929705215626e+02 0.000000000000000000e+00
2.743782312925170004e+02 0.000000000000000000e+00
2.749342403628118063e+02 0.000000000000000000e+00
2.754842630385487610e+02 0.000000000000000000e+00
2.760409977324263195e+02 0.000000000000000000e+00
2.765668934240362660e+02 0.000000000000000000e+00
2.771049433106575748e+02 0.000000000000000000e+00
2.776411791383220020e+02 0.000000000000000000e+00
2.781930158730158951e+02 0.000000000000000000e+00
2.787426757369614734e+02 0.000000000000000000e+00
2.792805442176870656e+02 0.000000000000000000e+00
2.798066213151927286e+02 0.000000000000000000e+00
2.803423129251700630e+02 0.000000000000000000e+00
2.808665759637188444e+02 0.000000000000000000e+00
2.813884807256235945e+02 0.000000000000000000e+00
2.819261678004535270e+02 0.000000000000000000e+00
2.824673015873015629e+02 0.000000000000000000e+00
2.830095238095237846e+02 0.000000000000000000e+00
2.835512018140589703e+02 0.000000000000000000e+00
2.840852607709750828e+02 0.000000000000000000e+00
2.846254875283446495e+02 0.000000000000000000e+00
2.851553741496598491e+02 0.000000000000000000e+00
2.856758276643990939e+02 0.000000000000000000e+00
2.862222222222222285e+02 0.000000000000000000e+00
2.867611791383220066e+02 0.000000000000000000e+00
2.872863492063492004e+02 0.000000000000000000e+00
2.878318367346938658e+02 0.000000000000000000e+00
2.883878458049886717e+02 0.000000000000000000e+00
2.889173696145124950e+02 0.000000000000000000e+00
2.894634013605441965e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.904669387755101866e+02 0.000000000000000000e+00
2.910113378684807230e+02 0.000000000000000000e+00
2.915268934240363023e+02 0.000000000000000000e+00
2.920616780045351675e+02 0.000000000000000000e+00
2.926196825396825147e+02 0.000000000000000000e+00
2.931658956916099896e+02 0.000000000000000000e+00
2.937014058956916074e+02 0.000000000000000000e+00
2.942546938775510057e+02 0.000000000000000000e+00
2.947713378684807140e+02 0.000000000000000000e+00
2.953113832199546209e+02 0.000000000000000000e+00
2.958429024943310424e+02 0.000000000000000000e+00
2.963853061224489807e+02 0.000000000000000000e+00
2.969191836734693766e+02 0.000000000000000000e+00
2.974541496598639583e+02 0.000000000000000000e+00
2.979970975056689326e+02 0.000000000000000000e+00
2.985287981859410706e+02 0.000000000000000000e+00
2.990742857142857360e+02 0.000000000000000000e+00
2.996114285714285757e+02 0.000000000000000000e+00
3.001447619047618787e+02 0.000000000000000000e+00
3.006853514739228785e+02 0.000000000000000000e+00
3.012146938775510421e+02 0.000000000000000000e+00
3.017469387755102161e+02 0.000000000000000000e+00
3.022842630385487723e+02 0.000000000000000000e+00
3.028079818594104040e+02 0.000000000000000000e+00
3.033518367346939044e+02 0.000000000000000000e+00
3.038777324263038508e+02 0.000000000000000000e+00
3.044032653061224210e+02 0.000000000000000000e+00
3.049224489795918203e+02 0.000000000000000000e+00
3.054501587301587051e+02 0.000000000000000000e+00
3.059814965986394668e+02 0.000000000000000000e+00
3.065068480725623772e+02 0.000000000000000000e+00
3.070323809523809473e+02 0.000000000000000000e+00
3.075684353741496579e+02 0.000000000000000000e+00
3.081093877551020341e+02 0.000000000000000000e+00
3.086374603174602953e+02 0.000000000000000000e+00
3.091740589569160989e+02 0.000000000000000000e+00
3.097280725623582498e+02 0.000000000000000000e+00
3.102704761904761881e+02 0.000000000000000000e+00
3.107851247165532982e+02 0.000000000000000000e+00
3.113137414965986522e+02 0.000000000000000000e+00
3.118523356009070540e+02 0.000000000000000000e+00
3.123896598639455533e+02 0.000000000000000000e+00
3.129275283446712024e+02 0.000000000000000000e+00
3.134521541950113601e+02 0.000000000000000000e+00
3.139862131519274158e+02 0.000000000000000000e+00
3.145121088435374190e+02 0.000000000000000000e+00
3.150338321995465094e+02 0.000000000000000000e+00
3.155606349206349250e+02 0.000000000000000000e+00
3.161024943310657704e+02 0.000000000000000000e+00
3.166436281179138064e+02 0.000000000000000000e+00
3.171805895691609862e+02 0.000000000000000000e+00
3.177160997732426040e+02 0.000000000000000000e+00
3.182392743764172565e+02 0.000000000000000000e+00
3.187655328798185792e+02 0.000000000000000000e+00
3.192894331065759843e+02 0.000000000000000000e+00
3.198062585034013523e+02 0.000000000000000000e+00
3.203276190476190664e+02 0.000000000000000000e+00
3.208517006802721312e+02 0.000000000000000000e+00
3.213786848072562634e+02 0.000000000000000000e+00
3.219089342403628393e+02 0.000000000000000000e+00
3.224540589569160716e+02 0.000000000000000000e+00
3.229603628117913559e+02 0.000000000000000000e+00
3.234819047619047865e+02 0.000000000000000000e+00
3.239954648526077108e+02 0.000000000000000000e+00
3.245306122448979522e+02 0.000000000000000000e+00
3.250474376417233771e+02 0.000000000000000000e+00
3.255898412698412585e+02 0.000000000000000000e+00
3.261213605442176799e+02 0.000000000000000000e+00
3.266497959183673743e+02 0.000000000000000000e+00
3.271843990929705228e+02 0.000000000000000000e+00
3.277101133786848095e+02 0.000000000000000000e+00
3.282120634920634643e+02 0.000000000000000000e+00
3.287439455782313189e+02 0.000000000000000000e+00
3.292780045351473746e+02 0.000000000000000000e+00
3.298077097505669144e+02 0.000000000000000000e+00
3.303437641723356251e+02 0.000000000000000000e+00
3.308975963718820594e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
3.319274376417233725e+02 0.000000000000000000e+00
3.324692970521542179e+02 0.000000000000000000e+00
3.329960997732426335e+02 0.000000000000000000e+00
3.335283446712018076e+02 0.000000000000000000e+00
3.340393650793650977e+02 0.000000000000000000e+00
3.345663718819999985e+02 0.000000000000000000e+00
3.350797278911564376e+02 0.000000000000000000e+00
3.356185034013605559e+02 0.000000000000000000e+00
3.361122902494331015e+02 0.000000000000000000e+00
3.366488888888889051e+02 0.000000000000000000e+00
3.371771428571428828e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
3.401119274376417252e+02 0.000000000000000000e+00
3.406577777777777669e+02 0.000000000000000000e+00
3.411550113378684728e+02 0.000000000000000000e+00
3.416834467120181671e+02 0.000000000000000000e+00
3.422140589569161193e+02 0.000000000000000000e+00
3.427105668934240157e+02 0.000000000000000000e+00
3.432328344671201990e+02 0.000000000000000000e+00
3.437398639455782359e+02 0.000000000000000000e+00
3.442626757369614552e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
3.472117913832199747e+02 0.000000000000000000e+00
3.477253514739228990e+02 0.000000000000000000e+00
3.482236734693877338e+02 0.000000000000000000e+00
3.487388662131519368e+02 0.000000000000000000e+00
3.492580498866213361e+02 0.000000000000000000e+00
3.497569160997732638e+02 0.000000000000000000e+00
3.502831746031745865e+02 0.000000000000000000e+00
3.507842176870748290e+02 0.000000000000000000e+00


==> J36.dat <==
2.641632653061224545e+01 0.000000000000000000e+00
2.661714285714285566e+01 0.000000000000000000e+00
2.684408163265306158e+01 0.000000000000000000e+00
2.704616780045351376e+01 0.000000000000000000e+00
2.726131519274376558e+01 0.000000000000000000e+00
2.747029478458049923e+01 0.000000000000000000e+00
2.766965986394557930e+01 0.000000000000000000e+00
2.788136054421768861e+01 0.000000000000000000e+00
2.808870748299319686e+01 0.000000000000000000e+00
2.830929705215419645e+01 0.000000000000000000e+00
2.851809523809523839e+01 0.000000000000000000e+00
2.873142857142857309e+01 0.000000000000000000e+00
2.893387755102040870e+01 0.000000000000000000e+00
2.914321995464852577e+01 0.000000000000000000e+00
2.933841269841270005e+01 0.000000000000000000e+00
2.954321995464852435e+01 0.000000000000000000e+00
2.973097505668934204e+01 0.000000000000000000e+00
2.994485260770975188e+01 0.000000000000000000e+00
3.014929705215419631e+01 0.000000000000000000e+00
3.036063492063492220e+01 0.000000000000000000e+00
3.056834467120181387e+01 0.000000000000000000e+00
3.077532879818594225e+01 0.000000000000000000e+00
3.098267573696145050e+01 0.000000000000000000e+00
3.118839002267573690e+01 0.000000000000000000e+00
3.138049886621315210e+01 0.000000000000000000e+00
3.158167800453514573e+01 0.000000000000000000e+00
3.178757369614512385e+01 0.000000000000000000e+00
3.199238095238095170e+01 0.000000000000000000e+00
3.218956916099773480e+01 0.000000000000000000e+00
3.239873015873016016e+01 0.000000000000000000e+00
3.260371881999999744e+01 0.000000000000000000e+00
3.282376417233560062e+01 0.000000000000000000e+00
3.301732426303854595e+01 0.000000000000000000e+00
3.322612244897959499e+01 0.000000000000000000e+00
3.343818594104308062e+01 0.000000000000000000e+00
3.364335600907029544e+01 0.000000000000000000e+00
3.384000000000000341e+01 0.000000000000000000e+00
3.403972789099999829e+01 1.000000000000000000e+00
3.424417233560090779e+01 0.000000000000000000e+00
3.445260770975056630e+01 0.000000000000000000e+00
3.465578231292516875e+01 0.000000000000000000e+00
3.486820861678004491e+01 0.000000000000000000e+00
3.507337868480725973e+01 0.000000000000000000e+00
3.528616780045351220e+01 0.000000000000000000e+00
3.548589569160997570e+01 0.000000000000000000e+00
3.570267573696145291e+01 0.000000000000000000e+00
3.591111111099999675e+01 0.000000000000000000e+00
3.612027210884353678e+01 0.000000000000000000e+00
3.632163265306122213e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
3.672163265306122781e+01 0.000000000000000000e+00
3.693043083900226975e+01 0.000000000000000000e+00
3.713179138321995509e+01 0.000000000000000000e+00
3.734222222222221887e+01 0.000000000000000000e+00
3.754448979499999695e+01 0.000000000000000000e+00
3.776290249400000221e+01 0.000000000000000000e+00
3.796335600907029573e+01 0.000000000000000000e+00
3.817795918367347241e+01 0.000000000000000000e+00
3.838439909297051855e+01 0.000000000000000000e+00
3.859410430839002260e+01 0.000000000000000000e+00
3.879655328798185820e+01 0.000000000000000000e+00
3.901097505668933962e+01 0.000000000000000000e+00
3.921124716553288181e+01 0.000000000000000000e+00
3.942603174603174665e+01 0.000000000000000000e+00
3.963374149659863832e+01 0.000000000000000000e+00
3.983582766439909051e+01 0.000000000000000000e+00
4.004172335600907218e+01 0.000000000000000000e+00
4.026049886621315466e+01 0.000000000000000000e+00
4.046476190476190737e+01 0.000000000000000000e+00
4.066866213151927667e+01 0.000000000000000000e+00
4.086857142800000275e+01 0.000000000000000000e+00
4.107682539599999672e+01 0.000000000000000000e+00
4.128598639455782404e+01 0.000000000000000000e+00
4.149641723356008782e+01 0.000000000000000000e+00
4.169523809523809632e+01 0.000000000000000000e+00
4.190947845804988958e+01 0.000000000000000000e+00
4.211301587301587546e+01 0.000000000000000000e+00
4.232380952380952266e+01 0.000000000000000000e+00
4.252009070294784721e+01 0.000000000000000000e+00
4.274013605442176811e+01 0.000000000000000000e+00
4.293732426300000071e+01 0.000000000000000000e+00
4.314630385487528486e+01 0.000000000000000000e+00
4.333986394557823019e+01 0.000000000000000000e+00
4.355519274376417371e+01 0.000000000000000000e+00
4.375274376417233668e+01 0.000000000000000000e+00
4.396299319727891231e+01 0.000000000000000000e+00
4.416090702947845870e+01 0.000000000000000000e+00
4.438058956899999430e+01 0.000000000000000000e+00
4.457396825396825335e+01 0.000000000000000000e+00
4.478748299319727977e+01 0.000000000000000000e+00
4.499736961451247197e+01 0.000000000000000000e+00
4.520544217687074706e+01 0.000000000000000000e+00
4.539718820861678239e+01 0.000000000000000000e+00
4.561197278911564723e+01 0.000000000000000000e+00
4.580353741496598730e+01 0.000000000000000000e+00
4.600961451247165712e+01 0.000000000000000000e+00
4.620607709750566983e+01 0.000000000000000000e+00
4.642684807199999852e+01 0.000000000000000000e+00
4.662058956916099817e+01 0.000000000000000000e+00
4.684498866213152013e+01 0.000000000000000000e+00
4.704145124716553283e+01 0.000000000000000000e+00
4.726458049886621637e+01 0.000000000000000000e+00
4.746213151927437934e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
4.788716553287981981e+01 0.000000000000000000e+00
4.809560090702947832e+01 0.000000000000000000e+00
4.829532879818594182e+01 0.000000000000000000e+00
4.850176870748299507e+01 0.000000000000000000e+00
4.869587301587301909e+01 0.000000000000000000e+00
4.890267573600000617e+01 0.000000000000000000e+00
4.910439909297052452e+01 0.000000000000000000e+00
4.930666666666666487e+01 0.000000000000000000e+00
4.950421768707482784e+01 0.000000000000000000e+00
4.970666666666666345e+01 0.000000000000000000e+00
4.990385487528345010e+01 0.000000000000000000e+00
5.011210884353741335e+01 0.000000000000000000e+00
5.031201814058957211e+01 0.000000000000000000e+00
5.053043083900226407e+01 0.000000000000000000e+00
5.072616780045351703e+01 0.000000000000000000e+00
5.093859410430839318e+01 0.000000000000000000e+00
5.113578231292517273e+01 0.000000000000000000e+00
5.134748299319728204e+01 0.000000000000000000e+00
5.154702947845805028e+01 0.000000000000000000e+00
5.175746031746031406e+01 0.000000000000000000e+00
5.195446712018140545e+01 0.000000000000000000e+00
5.217124716553288266e+01 0.000000000000000000e+00
5.236716553287981668e+01 0.000000000000000000e+00
5.257596371882085862e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
5.319528344671201836e+01 0.000000000000000000e+00
5.342185941000000327e+01 0.000000000000000000e+00
5.363265306122448806e+01 0.000000000000000000e+00
5.384707482899999320e+01 0.000000000000000000e+00
5.404662131519274482e+01 0.000000000000000000e+00
5.425342403628118149e+01 0.000000000000000000e+00
5.445732426303855078e+01 0.000000000000000000e+00
5.466757369614512641e+01 0.000000000000000000e+00
5.486385487528344385e+01 0.000000000000000000e+00
5.507265306122449289e+01 0.000000000000000000e+00
5.527147392290249428e+01 0.000000000000000000e+00
5.547972789115646464e+01 0.000000000000000000e+00
5.568707482993197289e+01 0.000000000000000000e+00
5.589369614512471429e+01 0.000000000000000000e+00
5.609396825396825648e+01 0.000000000000000000e+00
5.629841269841269735e+01 0.000000000000000000e+00
5.651156462585034035e+01 0.000000000000000000e+00
5.672653061224490045e+01 0.000000000000000000e+00
5.692535147392290185e+01 0.000000000000000000e+00
5.713723356009070642e+01 0.000000000000000000e+00
5.735219954648525942e+01 0.000000000000000000e+00
5.756063492063491793e+01 0.000000000000000000e+00
5.775963718820861459e+01 0.000000000000000000e+00
5.796770975056689679e+01 0.000000000000000000e+00
5.817106575963718740e+01 0.000000000000000000e+00
5.838421768707483039e+01 0.000000000000000000e+00
5.858086167800453836e+01 0.000000000000000000e+00
5.878349206349206213e+01 0.000000000000000000e+00
5.901496598600000709e+01 0.000000000000000000e+00
5.921251700680272023e+01 0.000000000000000000e+00
5.942240362811791243e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
5.984544217687074763e+01 0.000000000000000000e+00
6.004716553287981640e+01 0.000000000000000000e+00
6.024907029478458043e+01 0.000000000000000000e+00
6.046748299319727948e+01 0.000000000000000000e+00
6.068099773242630590e+01 0.000000000000000000e+00
6.089160997732426495e+01 0.000000000000000000e+00
6.108698412698412739e+01 0.000000000000000000e+00
6.129741496598639117e+01 0.000000000000000000e+00
6.150458049886621126e+01 0.000000000000000000e+00
6.171845804988662110e+01 0.000000000000000000e+00
6.192943310657596356e+01 0.000000000000000000e+00
6.214294784580498998e+01 0.000000000000000000e+00
6.234993197278911481e+01 0.000000000000000000e+00
6.255764172335600648e+01 0.000000000000000000e+00
6.275791383219954866e+01 0.000000000000000000e+00
6.296235827664398954e+01 0.000000000000000000e+00
6.318548752834467308e+01 0.000000000000000000e+00
6.338902494331065895e+01 0.000000000000000000e+00
6.359092970521542298e+01 0.000000000000000000e+00
6.380970521541949836e+01 0.000000000000000000e+00
6.401541950113379187e+01 0.000000000000000000e+00
6.420462584999999933e+01 0.000000000000000000e+00
6.442158730100000241e+01 0.000000000000000000e+00
6.464907029478457900e+01 0.000000000000000000e+00
6.484789115646258040e+01 0.000000000000000000e+00
6.504671201814059600e+01 0.000000000000000000e+00
6.526204081632653242e+01 0.000000000000000000e+00
6.548444444444444912e+01 0.000000000000000000e+00
6.566984126984127101e+01 0.000000000000000000e+00
6.586920634920635109e+01 0.000000000000000000e+00
6.607038548752834117e+01 0.000000000000000000e+00
6.628916099773242365e+01 0.000000000000000000e+00
6.648743764172336057e+01 0.000000000000000000e+00
6.668789115646258381e+01 0.000000000000000000e+00
6.691011337868481235e+01 0.000000000000000000e+00
6.713777777777777089e+01 0.000000000000000000e+00
6.732099773242630647e+01 0.000000000000000000e+00
6.752562358276644261e+01 0.000000000000000000e+00
6.771845804988662110e+01 0.000000000000000000e+00
6.793179138321995936e+01 0.000000000000000000e+00
6.812281179138321363e+01 0.000000000000000000e+00
6.832925170068027398e+01 0.000000000000000000e+00
6.854040816326531171e+01 0.000000000000000000e+00
6.874757369614512470e+01 0.000000000000000000e+00
6.894095238095238187e+01 0.000000000000000000e+00
6.915700680272108514e+01 0.000000000000000000e+00
6.936145124716553312e+01 0.000000000000000000e+00
6.957006802721087979e+01 0.000000000000000000e+00
6.977378684807256093e+01 0.000000000000000000e+00
6.998439909297051997e+01 0.000000000000000000e+00
7.019174603174603533e+01 0.000000000000000000e+00
7.040090702947846069e+01 0.000000000000000000e+00
7.060317460317460814e+01 0.000000000000000000e+00
7.081378684807256718e+01 0.000000000000000000e+00
7.101297052154194489e+01 0.000000000000000000e+00
7.122739229024942631e+01 0.000000000000000000e+00
7.142893424036280692e+01 0.000000000000000000e+00
7.163809523809523228e+01 0.000000000000000000e+00
7.184090702947845841e+01 0.000000000000000000e+00
7.204716553287981640e+01 0.000000000000000000e+00
7.224997732426304253e+01 0.000000000000000000e+00
7.246621315192743396e+01 0.000000000000000000e+00
7.267773242630384800e+01 0.000000000000000000e+00
7.287346938775510807e+01 0.000000000000000000e+00
7.308154195011337606e+01 0.000000000000000000e+00
7.329342403628118063e+01 0.000000000000000000e+00
7.349133786848072702e+01 0.000000000000000000e+00
7.370557823129252029e+01 0.000000000000000000e+00
7.390095238095237562e+01 0.000000000000000000e+00
7.410321995464852307e+01 0.000000000000000000e+00
7.430603174603174921e+01 0.000000000000000000e+00
7.451573696145125325e+01 0.000000000000000000e+00
7.471129251700679674e+01 0.000000000000000000e+00
7.492716553287981185e+01 0.000000000000000000e+00
7.512634920634920377e+01 0.000000000000000000e+00
7.533786848072561781e+01 0.000000000000000000e+00
7.553142857142857736e+01 0.000000000000000000e+00
7.574965986394558115e+01 0.000000000000000000e+00
7.596045351473922835e+01 0.000000000000000000e+00
7.615999999999999659e+01 0.000000000000000000e+00
7.635809523809523114e+01 0.000000000000000000e+00
7.656217687074830280e+01 0.000000000000000000e+00
7.676081632599999693e+01 0.000000000000000000e+00
7.698195011337868721e+01 0.000000000000000000e+00
7.718167800453514360e+01 0.000000000000000000e+00
7.737469387699999857e+01 0.000000000000000000e+00
7.759092970521541588e+01 0.000000000000000000e+00
7.781641723356008811e+01 0.000000000000000000e+00
7.800907029478457844e+01 0.000000000000000000e+00
7.819845804988662508e+01 0.000000000000000000e+00
7.843229024943310890e+01 0.000000000000000000e+00
7.863637188208616635e+01 0.000000000000000000e+00
7.883174603174603590e+01 0.000000000000000000e+00
7.904326530612244994e+01 0.000000000000000000e+00
7.924752834467119555e+01 0.000000000000000000e+00
7.945088435374150038e+01 0.000000000000000000e+00
7.965913832199547073e+01 0.000000000000000000e+00
7.987501133786848584e+01 0.000000000000000000e+00
8.007437641723356592e+01 0.000000000000000000e+00
8.029297052154194603e+01 0.000000000000000000e+00
8.049541950113378164e+01 0.000000000000000000e+00
8.069895691609977462e+01 0.000000000000000000e+00
8.090648526077097813e+01 0.000000000000000000e+00
8.112000000000000455e+01 0.000000000000000000e+00
8.132861678004535122e+01 0.000000000000000000e+00
8.154068027210884395e+01 0.000000000000000000e+00
8.174349206349207009e+01 0.000000000000000000e+00
8.195029478458049255e+01 0.000000000000000000e+00
8.216054421768707527e+01 0.000000000000000000e+00
8.238439909297052566e+01 0.000000000000000000e+00
8.258467120181406074e+01 0.000000000000000000e+00
8.278494331000000273e+01 0.000000000000000000e+00
8.300371882086167830e+01 0.000000000000000000e+00
8.321451247165532550e+01 0.000000000000000000e+00
8.341986394557822848e+01 0.000000000000000000e+00
8.364770975056688940e+01 0.000000000000000000e+00
8.384471655328798079e+01 0.000000000000000000e+00
8.405079365079365061e+01 0.000000000000000000e+00
8.425741496598639912e+01 0.000000000000000000e+00
8.447310657596371186e+01 0.000000000000000000e+00
8.468081632653061774e+01 0.000000000000000000e+00
8.489451247165533232e+01 0.000000000000000000e+00
8.509804988662131109e+01 0.000000000000000000e+00
8.530213151927438275e+01 0.000000000000000000e+00
8.552689342403628814e+01 0.000000000000000000e+00
8.573641723356008981e+01 0.000000000000000000e+00
8.593433106575963620e+01 0.000000000000000000e+00
8.615999999999999659e+01 0.000000000000000000e+00
8.636952380952381247e+01 0.000000000000000000e+00
8.658485260770974890e+01 0.000000000000000000e+00
8.678784580498866319e+01 0.000000000000000000e+00
8.700063492063492276e+01 0.000000000000000000e+00
8.721197278911564865e+01 0.000000000000000000e+00
8.742621315192744191e+01 0.000000000000000000e+00
8.761922902494330856e+01 0.000000000000000000e+00
8.783854875283446972e+01 0.000000000000000000e+00
8.804643990929704955e+01 0.000000000000000000e+00
8.827065759637187625e+01 0.000000000000000000e+00
8.848090702947845898e+01 0.000000000000000000e+00
8.868916099773242934e+01 0.000000000000000000e+00
8.888997732426304310e+01 0.000000000000000000e+00
8.911238095238094559e+01 0.000000000000000000e+00
8.931482993197279541e+01 0.000000000000000000e+00
8.953487528344670920e+01 0.000000000000000000e+00
8.974657596371882562e+01 0.000000000000000000e+00
8.996117913832199520e+01 0.000000000000000000e+00
9.016489795918367633e+01 0.000000000000000000e+00
9.039111111111111541e+01 0.000000000000000000e+00
9.060281179138321761e+01 0.000000000000000000e+00
9.081070294784581165e+01 0.000000000000000000e+00
9.101823129251700095e+01 0.000000000000000000e+00
9.123664399092970712e+01 0.000000000000000000e+00
9.144054421768707641e+01 0.000000000000000000e+00
9.164099773242629965e+01 0.000000000000000000e+00
9.184743764172336000e+01 0.000000000000000000e+00
9.207147392200000979e+01 0.000000000000000000e+00
9.228045351473923574e+01 0.000000000000000000e+00
9.249197278911564979e+01 0.000000000000000000e+00
9.269750566893424093e+01 0.000000000000000000e+00
9.290122448979592207e+01 0.000000000000000000e+00
9.312054421768706902e+01 0.000000000000000000e+00
9.333115646200000981e+01 1.000000000000000000e+00
9.354340136054422317e+01 0.000000000000000000e+00
9.375165532879817931e+01 0.000000000000000000e+00
9.396099773242630704e+01 0.000000000000000000e+00
9.416634920634921002e+01 0.000000000000000000e+00
9.438149659863945828e+01 0.000000000000000000e+00
9.459646258503401839e+01 0.000000000000000000e+00
9.480598639455782006e+01 0.000000000000000000e+00
9.501859410430839148e+01 0.000000000000000000e+00
9.521197278911564865e+01 0.000000000000000000e+00
9.544326530612245563e+01 0.000000000000000000e+00
9.564861678004534440e+01 0.000000000000000000e+00
9.584689342403628132e+01 0.000000000000000000e+00
9.606385487528345379e+01 0.000000000000000000e+00
9.628752834467120181e+01 0.000000000000000000e+00
9.647365079365079055e+01 0.000000000000000000e+00
9.669623582766439540e+01 0.000000000000000000e+00
9.690195011337868891e+01 0.000000000000000000e+00
9.708263038500000164e+01 1.000000000000000000e+00
9.730630385487528144e+01 0.000000000000000000e+00
9.752907029478457446e+01 0.000000000000000000e+00
9.772081632653060979e+01 0.000000000000000000e+00
9.792544217687074593e+01 0.000000000000000000e+00
9.812136054421769416e+01 0.000000000000000000e+00
9.834684807256235217e+01 0.000000000000000000e+00
9.854893424036281147e+01 0.000000000000000000e+00
9.874721088435374838e+01 0.000000000000000000e+00
9.896780045351474087e+01 0.000000000000000000e+00
9.919528344671201125e+01 0.000000000000000000e+00
9.938594104308390342e+01 0.000000000000000000e+00
9.959092970521541588e+01 0.000000000000000000e+00
9.979791383219954071e+01 0.000000000000000000e+00
1.000083446712018116e+02 0.000000000000000000e+00
1.002126077097505714e+02 0.000000000000000000e+00
1.004204988662131512e+02 0.000000000000000000e+00
1.006218594104308437e+02 0.000000000000000000e+00
1.008319274370000045e+02 0.000000000000000000e+00
1.010271201814058912e+02 0.000000000000000000e+00
1.012330158730158729e+02 0.000000000000000000e+00
1.014403628117913883e+02 0.000000000000000000e+00
1.016473469387755131e+02 0.000000000000000000e+00
1.018465306122449050e+02 0.000000000000000000e+00
1.020575056679999904e+02 1.000000000000000000e+00
1.022583219954648541e+02 0.000000000000000000e+00
1.024698412698412682e+02 0.000000000000000000e+00
1.026677551020408146e+02 0.000000000000000000e+00
1.028814512471655291e+02 0.000000000000000000e+00
1.030712018140589521e+02 0.000000000000000000e+00
1.032899773242630346e+02 0.000000000000000000e+00
1.034915192743764152e+02 0.000000000000000000e+00
1.036946938775510176e+02 0.000000000000000000e+00
1.038947845804988646e+02 0.000000000000000000e+00
1.041115646258503347e+02 0.000000000000000000e+00
1.043100226757369597e+02 0.000000000000000000e+00
1.045157369614512533e+02 0.000000000000000000e+00
1.047143764172335665e+02 0.000000000000000000e+00
1.049233560090702895e+02 0.000000000000000000e+00
1.051225396825396814e+02 0.000000000000000000e+00
1.053382312925170083e+02 0.000000000000000000e+00
1.055343310657596305e+02 0.000000000000000000e+00
1.057362358276644017e+02 0.000000000000000000e+00
1.059678911564625849e+02 0.000000000000000000e+00
1.061580045351473984e+02 0.000000000000000000e+00
1.063769614512471691e+02 0.000000000000000000e+00
1.065959183673469397e+02 0.000000000000000000e+00
1.067992743764172303e+02 0.000000000000000000e+00
1.070136961451247117e+02 0.000000000000000000e+00
1.072234013605442158e+02 0.000000000000000000e+00
1.074367346938775540e+02 0.000000000000000000e+00
1.076424489795918333e+02 0.000000000000000000e+00
1.078512471655328824e+02 0.000000000000000000e+00
1.080546031746031730e+02 0.000000000000000000e+00
1.082487074829931970e+02 0.000000000000000000e+00
1.084709297052154255e+02 0.000000000000000000e+00
1.086775510204081598e+02 0.000000000000000000e+00
1.088756462585033944e+02 0.000000000000000000e+00
1.090873469387755108e+02 0.000000000000000000e+00
1.092818140589569111e+02 0.000000000000000000e+00
1.094900680272108815e+02 0.000000000000000000e+00
1.096945124716553295e+02 0.000000000000000000e+00
1.099047619047618980e+02 0.000000000000000000e+00
1.101101133786848010e+02 0.000000000000000000e+00
1.103223582760000028e+02 1.000000000000000000e+00
1.105286167800453541e+02 0.000000000000000000e+00
1.107506575963718802e+02 0.000000000000000000e+00
1.109547392290249377e+02 0.000000000000000000e+00
1.111522902494331078e+02 0.000000000000000000e+00
1.113663492063492129e+02 0.000000000000000000e+00
1.115853061224489835e+02 0.000000000000000000e+00
1.117912018140589510e+02 0.000000000000000000e+00
1.119735147392290315e+02 0.000000000000000000e+00
1.121888435374149680e+02 0.000000000000000000e+00
1.124048979591836712e+02 0.000000000000000000e+00
1.126104308390022624e+02 0.000000000000000000e+00
1.128108843537414998e+02 0.000000000000000000e+00
1.130233106575963689e+02 0.000000000000000000e+00
1.132359183673469403e+02 0.000000000000000000e+00
1.134421768707482983e+02 0.000000000000000000e+00
1.136478911564625918e+02 0.000000000000000000e+00
1.138519727891156492e+02 0.000000000000000000e+00
1.140678458049886643e+02 0.000000000000000000e+00
1.142728344671201768e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.146880725623582720e+02 0.000000000000000000e+00
1.148921541950113436e+02 0.000000000000000000e+00
1.151029478458049908e+02 0.000000000000000000e+00
1.153166439909297054e+02 0.000000000000000000e+00
1.155154648526077068e+02 0.000000000000000000e+00
1.157222675736961435e+02 0.000000000000000000e+00
1.159312471655328807e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.167577324263038605e+02 0.000000000000000000e+00
1.169694331065759627e+02 0.000000000000000000e+00
1.171775056689342449e+02 0.000000000000000000e+00
1.173893877551020353e+02 0.000000000000000000e+00
1.175818594104308374e+02 0.000000000000000000e+00
1.178039002267573636e+02 0.000000000000000000e+00
1.179998185941043118e+02 0.000000000000000000e+00
1.182111564625850377e+02 0.000000000000000000e+00
1.184070748299319717e+02 0.000000000000000000e+00
1.186298412698412648e+02 0.000000000000000000e+00
1.188295691609977354e+02 0.000000000000000000e+00
1.190450793650793599e+02 0.000000000000000000e+00
1.192433560090702969e+02 0.000000000000000000e+00
1.194441723356009106e+02 0.000000000000000000e+00
1.196627664399092907e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.200823582766439870e+02 0.000000000000000000e+00
1.202815419501133789e+02 0.000000000000000000e+00
1.204934240360000075e+02 0.000000000000000000e+00
1.207167346938775552e+02 0.000000000000000000e+00
1.209110204081632673e+02 0.000000000000000000e+00
1.210993197270000081e+02 1.000000000000000000e+00
1.213233560090702952e+02 0.000000000000000000e+00
1.215550113378684784e+02 0.000000000000000000e+00
1.217402267573696122e+02 0.000000000000000000e+00
1.219473922902494394e+02 0.000000000000000000e+00
1.221478458049886626e+02 0.000000000000000000e+00
1.223590022675737004e+02 0.000000000000000000e+00
1.225645351473922915e+02 0.000000000000000000e+00
1.227709750566893376e+02 0.000000000000000000e+00
1.229768707482993193e+02 0.000000000000000000e+00
1.231916553287981912e+02 0.000000000000000000e+00
1.233863038548752797e+02 0.000000000000000000e+00
1.235952834467120169e+02 0.000000000000000000e+00
1.237971882086167739e+02 0.000000000000000000e+00
1.240179591836734687e+02 0.000000000000000000e+00
1.242106122448979590e+02 0.000000000000000000e+00
1.244232199546485305e+02 0.000000000000000000e+00
1.246291156462584979e+02 0.000000000000000000e+00
1.248400907029478475e+02 0.000000000000000000e+00
1.250458049886621268e+02 0.000000000000000000e+00
1.252502494331065748e+02 0.000000000000000000e+00
1.254739229024943370e+02 0.000000000000000000e+00
1.256928798185941076e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.260881632653061217e+02 0.000000000000000000e+00
1.263136507936507940e+02 0.000000000000000000e+00
1.265208163265306069e+02 0.000000000000000000e+00
1.267285260770974986e+02 0.000000000000000000e+00
1.269465759637188143e+02 0.000000000000000000e+00
1.271619047619047649e+02 0.000000000000000000e+00
1.273761451247165581e+02 0.000000000000000000e+00
1.275775056689342364e+02 0.000000000000000000e+00
1.277844897959183612e+02 0.000000000000000000e+00
1.280021768707482863e+02 0.000000000000000000e+00
1.282122448979591809e+02 0.000000000000000000e+00
1.284391836734693868e+02 0.000000000000000000e+00
1.286425396825396774e+02 0.000000000000000000e+00
1.288738321995464844e+02 0.000000000000000000e+00
1.290764625850340224e+02 0.000000000000000000e+00
1.292843537414966022e+02 0.000000000000000000e+00
1.295047619047618923e+02 0.000000000000000000e+00
1.297122902494330958e+02 0.000000000000000000e+00
1.299326984126984144e+02 0.000000000000000000e+00
1.301291609977324129e+02 0.000000000000000000e+00
1.303408616780045293e+02 0.000000000000000000e+00
1.305505668934240475e+02 0.000000000000000000e+00
1.307649886621315147e+02 0.000000000000000000e+00
1.309616326530612298e+02 0.000000000000000000e+00
1.311749659863945681e+02 0.000000000000000000e+00
1.313752380952381031e+02 0.000000000000000000e+00
1.315849433106575930e+02 0.000000000000000000e+00
1.317904761904761983e+02 0.000000000000000000e+00
1.319994557823129355e+02 0.000000000000000000e+00
1.322087981859410490e+02 0.000000000000000000e+00
1.324252154195011428e+02 0.000000000000000000e+00
1.326351020408163208e+02 0.000000000000000000e+00
1.328362811791383251e+02 0.000000000000000000e+00
1.330536054421768597e+02 0.000000000000000000e+00
1.332607709750000140e+02 1.000000000000000000e+00
1.334612244897959101e+02 0.000000000000000000e+00
1.336888888888888971e+02 0.000000000000000000e+00
1.338917006802720948e+02 0.000000000000000000e+00
1.340896145124716554e+02 0.000000000000000000e+00
1.343040362811791510e+02 0.000000000000000000e+00
1.345202721088435283e+02 0.000000000000000000e+00
1.347209070294784681e+02 0.000000000000000000e+00
1.349413151920000189e+02 1.000000000000000000e+00
1.351557369614512538e+02 0.000000000000000000e+00
1.353554648526076960e+02 0.000000000000000000e+00
1.355760544217687027e+02 0.000000000000000000e+00
1.357951927437641757e+02 0.000000000000000000e+00
1.360003628117913763e+02 0.000000000000000000e+00
1.362058956916099817e+02 0.000000000000000000e+00
1.364175963718820981e+02 0.000000000000000000e+00
1.366331065759637227e+02 0.000000000000000000e+00
1.368448072562358391e+02 0.000000000000000000e+00
1.370363718820861720e+02 0.000000000000000000e+00
1.372531519274376421e+02 0.000000000000000000e+00
1.374824489795918225e+02 0.000000000000000000e+00
1.376798185941043187e+02 0.000000000000000000e+00
1.378880725623582748e+02 0.000000000000000000e+00
1.380874376417233691e+02 0.000000000000000000e+00
1.383007709750566789e+02 0.000000000000000000e+00
1.385010430839002140e+02 0.000000000000000000e+00
1.387109297050000123e+02 1.000000000000000000e+00
1.389104761899999971e+02 1.000000000000000000e+00
1.391143764170000168e+02 1.000000000000000000e+00
1.393320634920634973e+02 0.000000000000000000e+00
1.395479365079364982e+02 0.000000000000000000e+00
1.397405895691609885e+02 0.000000000000000000e+00
1.399430385480000041e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
1.403580952380000042e+02 1.000000000000000000e+00
1.405614512471655360e+02 0.000000000000000000e+00
1.407631746031746047e+02 0.000000000000000000e+00
1.409647165532879853e+02 0.000000000000000000e+00
1.411816780039999912e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
1.415981859409999970e+02 1.000000000000000000e+00
1.418058956916099760e+02 0.000000000000000000e+00
1.420110657589999903e+02 0.000000000000000000e+00
1.422167800453514701e+02 0.000000000000000000e+00
1.424312018140589657e+02 0.000000000000000000e+00
1.426292970521541861e+02 0.000000000000000000e+00
1.428333786848072577e+02 0.000000000000000000e+00
1.430372789115646128e+02 0.000000000000000000e+00
1.432431746029999999e+02 1.000000000000000000e+00
1.434438095238095343e+02 0.000000000000000000e+00
1.436567800453514678e+02 0.000000000000000000e+00
1.438499773242630511e+02 0.000000000000000000e+00
1.440614965986394509e+02 0.000000000000000000e+00
1.442563265306122560e+02 0.000000000000000000e+00
1.444643990929705240e+02 0.000000000000000000e+00
1.446634013605442135e+02 0.000000000000000000e+00
1.448700226750000013e+02 1.000000000000000000e+00
1.450806349206349068e+02 0.000000000000000000e+00
1.453028571428571354e+02 0.000000000000000000e+00
1.454980498866213168e+02 0.000000000000000000e+00
1.456965079365079418e+02 0.000000000000000000e+00
1.459230839002267714e+02 0.000000000000000000e+00
1.461086621310000169e+02 0.000000000000000000e+00
1.463288888888888835e+02 0.000000000000000000e+00
1.465467573696145109e+02 0.000000000000000000e+00
1.467473922902494223e+02 0.000000000000000000e+00
1.469574603174603169e+02 0.000000000000000000e+00
1.471637188208616749e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.475771428571428601e+02 0.000000000000000000e+00
1.477882993197278836e+02 0.000000000000000000e+00
1.479914739229024860e+02 0.000000000000000000e+00
1.481877551020408248e+02 0.000000000000000000e+00
1.484165079365079407e+02 0.000000000000000000e+00
1.486231292517006750e+02 0.000000000000000000e+00
1.488166893424036346e+02 0.000000000000000000e+00
1.490320181405895710e+02 0.000000000000000000e+00
1.492400907029478390e+02 0.000000000000000000e+00
1.494363718820000031e+02 0.000000000000000000e+00
1.496433560090702883e+02 0.000000000000000000e+00
1.498485260770975174e+02 0.000000000000000000e+00
1.500420861678004485e+02 0.000000000000000000e+00
1.502505215410000119e+02 0.000000000000000000e+00
1.504558730158730100e+02 0.000000000000000000e+00
1.506604988660000117e+02 1.000000000000000000e+00
1.508676643990929733e+02 0.000000000000000000e+00
1.510804535147392187e+02 0.000000000000000000e+00
1.512736507936508019e+02 0.000000000000000000e+00
1.514878911564625810e+02 0.000000000000000000e+00
1.516847165532879842e+02 0.000000000000000000e+00
1.518955102040816314e+02 0.000000000000000000e+00
1.520937868480725683e+02 0.000000000000000000e+00
1.523100226757369740e+02 0.000000000000000000e+00
1.525073922902494417e+02 0.000000000000000000e+00
1.527158276643990860e+02 0.000000000000000000e+00
1.529146485260770874e+02 0.000000000000000000e+00
1.531223582766439790e+02 0.000000000000000000e+00
1.533195464852607586e+02 0.000000000000000000e+00
1.535339682539682542e+02 0.000000000000000000e+00
1.537371428571428567e+02 0.000000000000000000e+00
1.539453968249999889e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
1.543539229019999937e+02 1.000000000000000000e+00
1.545514739229024883e+02 0.000000000000000000e+00
1.547666213151927366e+02 0.000000000000000000e+00
1.549690702947845864e+02 0.000000000000000000e+00
1.551796825389999981e+02 1.000000000000000000e+00
1.553823129251700550e+02 0.000000000000000000e+00
1.555983673469387725e+02 0.000000000000000000e+00
1.557990022675736839e+02 0.000000000000000000e+00
1.560105215410000028e+02 0.000000000000000000e+00
1.562160544217687175e+02 0.000000000000000000e+00
1.564212244889999965e+02 1.000000000000000000e+00
1.566234920634920513e+02 0.000000000000000000e+00
1.568379138321995470e+02 0.000000000000000000e+00
1.570380045351473939e+02 0.000000000000000000e+00
1.572433560089999958e+02 1.000000000000000000e+00
1.574387301587301522e+02 0.000000000000000000e+00
1.576585941043083778e+02 0.000000000000000000e+00
1.578574149659864077e+02 0.000000000000000000e+00
1.580651247165532993e+02 0.000000000000000000e+00
1.582686621315192781e+02 0.000000000000000000e+00
1.584859863945578127e+02 0.000000000000000000e+00
1.586784580498866148e+02 0.000000000000000000e+00
1.589032199546485344e+02 0.000000000000000000e+00
1.591102040816326451e+02 0.000000000000000000e+00
1.593122902494331186e+02 0.000000000000000000e+00
1.595239909297052066e+02 0.000000000000000000e+00
1.597326077097505674e+02 0.000000000000000000e+00
1.599323356009070380e+02 0.000000000000000000e+00
1.601382312925170197e+02 0.000000000000000000e+00
1.603455782312925066e+02 0.000000000000000000e+00
1.605511111111111120e+02 0.000000000000000000e+00
1.607657142857142958e+02 0.000000000000000000e+00
1.609634467120181398e+02 0.000000000000000000e+00
1.611662585034013659e+02 0.000000000000000000e+00
1.613803174603174568e+02 0.000000000000000000e+00
1.615829478458049948e+02 0.000000000000000000e+00
1.617955555555555520e+02 0.000000000000000000e+00
1.619941950113378653e+02 0.000000000000000000e+00
1.622078911564625798e+02 0.000000000000000000e+00
1.624023582766439802e+02 0.000000000000000000e+00
1.626247619047618969e+02 0.000000000000000000e+00
1.628148752834467246e+02 0.000000000000000000e+00
1.630267573696145007e+02 0.000000000000000000e+00
1.632319274376417297e+02 0.000000000000000000e+00
1.634354648526077085e+02 0.000000000000000000e+00
1.636386394557823110e+02 0.000000000000000000e+00
1.638512471655328682e+02 0.000000000000000000e+00
1.640600453514739172e+02 0.000000000000000000e+00
1.642688435374149662e+02 0.000000000000000000e+00
1.644564172335601029e+02 0.000000000000000000e+00
1.646661224489795927e+02 0.000000000000000000e+00
1.648716553287981981e+02 0.000000000000000000e+00
1.650750113378684887e+02 0.000000000000000000e+00
1.652756462585034001e+02 0.000000000000000000e+00
1.654835374149659799e+02 0.000000000000000000e+00
1.656847165532879842e+02 0.000000000000000000e+00
1.658820861678004519e+02 0.000000000000000000e+00
1.660974149659863883e+02 0.000000000000000000e+00
1.663105668934240384e+02 0.000000000000000000e+00
1.665121088435374190e+02 0.000000000000000000e+00
1.667158276643990860e+02 0.000000000000000000e+00
1.669159183673469329e+02 0.000000000000000000e+00
1.671234467120181364e+02 0.000000000000000000e+00
1.673253514739228933e+02 0.000000000000000000e+00
1.675283446710000135e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
1.679368707479999898e+02 1.000000000000000000e+00
1.681414965986394634e+02 0.000000000000000000e+00
1.683459410430839114e+02 0.000000000000000000e+00
1.685521995459999971e+02 0.000000000000000000e+00
1.687619047610000109e+02 1.000000000000000000e+00
1.689621768707482943e+02 0.000000000000000000e+00
1.691633560090702986e+02 0.000000000000000000e+00
1.693743310657596339e+02 0.000000000000000000e+00
1.695782312919999981e+02 1.000000000000000000e+00
1.697761451247165496e+02 0.000000000000000000e+00
1.699896598639455760e+02 0.000000000000000000e+00
1.701766893424036198e+02 0.000000000000000000e+00
1.703963718820861573e+02 0.000000000000000000e+00
1.705970068027210971e+02 0.000000000000000000e+00
1.708052607709750532e+02 0.000000000000000000e+00
1.709993650793650772e+02 0.000000000000000000e+00
1.712128798185941037e+02 0.000000000000000000e+00
1.714173242630385516e+02 0.000000000000000000e+00
1.716282993197278870e+02 0.000000000000000000e+00
1.718263945578231358e+02 0.000000000000000000e+00
1.720328344671201819e+02 0.000000000000000000e+00
1.722370975056689417e+02 0.000000000000000000e+00
1.724540589569161000e+02 0.000000000000000000e+00
1.726419954648526129e+02 0.000000000000000000e+00
1.728540589569161057e+02 0.000000000000000000e+00
1.730441723356009049e+02 0.000000000000000000e+00
1.732616780045351561e+02 0.000000000000000000e+00
1.734566893424036209e+02 0.000000000000000000e+00
1.736718367346938692e+02 0.000000000000000000e+00
1.738652154195011406e+02 0.000000000000000000e+00
1.740859863945578354e+02 0.000000000000000000e+00
1.742887981859410331e+02 0.000000000000000000e+00
1.745057596371882198e+02 0.000000000000000000e+00
1.747096598639455749e+02 0.000000000000000000e+00
1.749262585034013568e+02 0.000000000000000000e+00
1.751170975056689372e+02 0.000000000000000000e+00
1.753297052154194944e+02 0.000000000000000000e+00
1.755374149659863861e+02 0.000000000000000000e+00
1.757248072562358345e+02 0.000000000000000000e+00
1.759570068027210823e+02 0.000000000000000000e+00
1.761705215419501087e+02 0.000000000000000000e+00
1.763599092970521554e+02 0.000000000000000000e+00
1.765756009070294681e+02 0.000000000000000000e+00
1.767686167800453632e+02 0.000000000000000000e+00
1.769567346938775643e+02 0.000000000000000000e+00
1.771749659863945681e+02 0.000000000000000000e+00
1.773937414965986363e+02 0.000000000000000000e+00
1.775791383219954582e+02 0.000000000000000000e+00
1.777779591836734596e+02 0.000000000000000000e+00
1.779834920634920650e+02 0.000000000000000000e+00
1.781995464852607824e+02 0.000000000000000000e+00
1.783927437641723373e+02 0.000000000000000000e+00
1.786069841269841163e+02 0.000000000000000000e+00
1.788032653061224551e+02 0.000000000000000000e+00
1.789982766429999970e+02 1.000000000000000000e+00
1.792050793650793707e+02 0.000000000000000000e+00
1.793942857142857008e+02 0.000000000000000000e+00
1.796019954648526209e+02 0.000000000000000000e+00
1.798180498866213100e+02 0.000000000000000000e+00
1.800116099773242695e+02 0.000000000000000000e+00
1.802229478458049812e+02 0.000000000000000000e+00
1.804168707482993170e+02 0.000000000000000000e+00
1.806240362811791442e+02 0.000000000000000000e+00
1.808141496598639435e+02 0.000000000000000000e+00
1.810251247165532789e+02 0.000000000000000000e+00
1.812197732426303958e+02 0.000000000000000000e+00
1.814253061224489727e+02 0.000000000000000000e+00
1.816241269841269741e+02 0.000000000000000000e+00
1.818318367346938658e+02 0.000000000000000000e+00
1.820246712018140727e+02 0.000000000000000000e+00
1.822380045351473825e+02 0.000000000000000000e+00
1.824232199546485163e+02 0.000000000000000000e+00
1.826205895691609840e+02 0.000000000000000000e+00
1.828380952380952351e+02 0.000000000000000000e+00
1.830345578231292620e+02 0.000000000000000000e+00
1.832183219954648621e+02 0.000000000000000000e+00
1.834311111109999786e+02 1.000000000000000000e+00
1.836192290249433086e+02 0.000000000000000000e+00
1.838345578231292450e+02 0.000000000000000000e+00
1.840368253968254066e+02 0.000000000000000000e+00
1.842387301587301636e+02 0.000000000000000000e+00
1.844346485260770976e+02 0.000000000000000000e+00
1.846421768699999859e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
1.850318367340000236e+02 1.000000000000000000e+00
1.852310204081632605e+02 0.000000000000000000e+00
1.854405442176870622e+02 0.000000000000000000e+00
1.856324716553287999e+02 0.000000000000000000e+00
1.858430839000000105e+02 1.000000000000000000e+00
1.860448072562358277e+02 0.000000000000000000e+00
1.862557823129251631e+02 0.000000000000000000e+00
1.864415419501133897e+02 0.000000000000000000e+00
1.866450793650793685e+02 0.000000000000000000e+00
1.868482539682539709e+02 0.000000000000000000e+00
1.870585034013605537e+02 0.000000000000000000e+00
1.872486167800453529e+02 0.000000000000000000e+00
1.874626757369614438e+02 0.000000000000000000e+00
1.876449886621315102e+02 0.000000000000000000e+00
1.878604988662131632e+02 0.000000000000000000e+00
1.880468027210884259e+02 0.000000000000000000e+00
1.882661224489795870e+02 0.000000000000000000e+00
1.884585941043083892e+02 0.000000000000000000e+00
1.886746485260771067e+02 0.000000000000000000e+00
1.888671201814059089e+02 0.000000000000000000e+00
1.890628571428571547e+02 0.000000000000000000e+00
1.892504308390022629e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.898594104299999969e+02 1.000000000000000000e+00
1.900518820861678080e+02 0.000000000000000000e+00
1.902603174603174523e+02 0.000000000000000000e+00
1.904536961451247237e+02 0.000000000000000000e+00
1.906588662131519243e+02 0.000000000000000000e+00
1.908506122448979454e+02 0.000000000000000000e+00
1.910592290249433063e+02 0.000000000000000000e+00
1.912506122448979511e+02 0.000000000000000000e+00
1.914566893424036209e+02 0.000000000000000000e+00
1.916491609977324231e+02 0.000000000000000000e+00
1.918692063492063369e+02 0.000000000000000000e+00
1.920593197278911646e+02 0.000000000000000000e+00
1.922628571428571433e+02 0.000000000000000000e+00
1.924475283446712126e+02 0.000000000000000000e+00
1.926637641723355898e+02 0.000000000000000000e+00
1.928540589569161057e+02 0.000000000000000000e+00
1.930568707482993318e+02 0.000000000000000000e+00
1.932442630385487519e+02 0.000000000000000000e+00
1.934557823129251801e+02 0.000000000000000000e+00
1.936433560090702883e+02 0.000000000000000000e+00
1.938430839000000105e+02 1.000000000000000000e+00
1.940339229024943393e+02 0.000000000000000000e+00
1.942481632653061183e+02 0.000000000000000000e+00
1.944355555555555668e+02 0.000000000000000000e+00
1.946332879809999952e+02 1.000000000000000000e+00
1.948261224489795893e+02 0.000000000000000000e+00
1.950429024943310594e+02 0.000000000000000000e+00
1.952257596371882187e+02 0.000000000000000000e+00
1.954416326530612196e+02 0.000000000000000000e+00
1.956292063492063562e+02 0.000000000000000000e+00
1.958401814058956916e+02 0.000000000000000000e+00
1.960286621315192690e+02 0.000000000000000000e+00
1.962332879818594051e+02 0.000000000000000000e+00
1.964288435374149628e+02 0.000000000000000000e+00
1.966447165532879922e+02 0.000000000000000000e+00
1.968344671201814151e+02 0.000000000000000000e+00
1.970443537414965931e+02 0.000000000000000000e+00
1.972250340136054376e+02 0.000000000000000000e+00
1.974336507936507985e+02 0.000000000000000000e+00
1.976221315192743759e+02 0.000000000000000000e+00
1.978305668934240487e+02 0.000000000000000000e+00
1.980263038548752945e+02 0.000000000000000000e+00
1.982238548752834504e+02 0.000000000000000000e+00
1.984150566893424070e+02 0.000000000000000000e+00
1.986265759637188069e+02 0.000000000000000000e+00
1.988146938775510080e+02 0.000000000000000000e+00
1.990269387749999908e+02 1.000000000000000000e+00
1.992141496590000145e+02 1.000000000000000000e+00
1.994224036279999837e+02 1.000000000000000000e+00
1.996154195009999910e+02 1.000000000000000000e+00
1.998127891149999869e+02 1.000000000000000000e+00
2.000081632653061092e+02 0.000000000000000000e+00
2.002229478458049812e+02 0.000000000000000000e+00
2.004114285714285586e+02 0.000000000000000000e+00
2.006175056689342284e+02 0.000000000000000000e+00
2.008087074829931851e+02 0.000000000000000000e+00
2.010129705209999713e+02 0.000000000000000000e+00
2.012090702947845671e+02 0.000000000000000000e+00
2.014167800453514872e+02 0.000000000000000000e+00
2.015999999999999943e+02 0.000000000000000000e+00
2.018107936507936415e+02 0.000000000000000000e+00
2.020076190476190447e+02 0.000000000000000000e+00
2.022146031746031838e+02 0.000000000000000000e+00
2.024014512471655394e+02 0.000000000000000000e+00
2.026185941043083858e+02 0.000000000000000000e+00
2.028027210884353622e+02 0.000000000000000000e+00
2.030153287981859478e+02 0.000000000000000000e+00
2.032065306122449044e+02 0.000000000000000000e+00
2.034095238095238187e+02 0.000000000000000000e+00
2.036003628117913706e+02 0.000000000000000000e+00
2.038068027210884452e+02 0.000000000000000000e+00
2.039867573696145087e+02 0.000000000000000000e+00
2.042087981859410490e+02 0.000000000000000000e+00
2.043990929705215365e+02 0.000000000000000000e+00
2.045937414965986534e+02 0.000000000000000000e+00
2.047992743764172303e+02 0.000000000000000000e+00
2.049999092970521417e+02 0.000000000000000000e+00
2.051925623582766320e+02 0.000000000000000000e+00
2.054029931972789029e+02 0.000000000000000000e+00
2.055963718820861743e+02 0.000000000000000000e+00
2.058098866213152007e+02 0.000000000000000000e+00
2.059965532879818682e+02 0.000000000000000000e+00
2.062049886621315125e+02 0.000000000000000000e+00
2.063920181405895562e+02 0.000000000000000000e+00
2.065982766439909426e+02 0.000000000000000000e+00
2.067898412698412756e+02 0.000000000000000000e+00
2.069995464852607654e+02 0.000000000000000000e+00
2.071940136054421657e+02 0.000000000000000000e+00
2.073962811790000274e+02 1.000000000000000000e+00
2.075892970521541940e+02 0.000000000000000000e+00
2.077879365079365073e+02 0.000000000000000000e+00
2.079824036281179076e+02 0.000000000000000000e+00
2.081922902490000240e+02 1.000000000000000000e+00
2.083795011337868459e+02 0.000000000000000000e+00
2.085933786848072486e+02 0.000000000000000000e+00
2.087807709750566971e+02 0.000000000000000000e+00
2.089901133786848106e+02 0.000000000000000000e+00
2.091769614512471662e+02 0.000000000000000000e+00
2.093810430839002379e+02 0.000000000000000000e+00
2.095702494331065679e+02 0.000000000000000000e+00
2.097806802720000121e+02 1.000000000000000000e+00
2.099662585034013489e+02 0.000000000000000000e+00
2.101752380952380861e+02 0.000000000000000000e+00
2.103620861678004417e+02 0.000000000000000000e+00
2.105703401360544262e+02 0.000000000000000000e+00
2.107560997732426245e+02 0.000000000000000000e+00
2.109607256235827606e+02 0.000000000000000000e+00
2.111517460317460291e+02 0.000000000000000000e+00
2.113618140579999931e+02 1.000000000000000000e+00
2.115461224489795882e+02 0.000000000000000000e+00
2.117554648526077017e+02 0.000000000000000000e+00
2.119470294784580631e+02 0.000000000000000000e+00
2.121619954648525948e+02 0.000000000000000000e+00
2.123481179138321977e+02 0.000000000000000000e+00
2.125489342399999941e+02 1.000000000000000000e+00
2.127394104308390013e+02 0.000000000000000000e+00
2.129425850340136037e+02 0.000000000000000000e+00
2.131361451247165633e+02 0.000000000000000000e+00
2.133436734693877668e+02 0.000000000000000000e+00
2.135263492063492095e+02 0.000000000000000000e+00
2.137443990929705251e+02 0.000000000000000000e+00
2.139323356009070380e+02 0.000000000000000000e+00
2.141242630385487473e+02 0.000000000000000000e+00
2.143259863945578161e+02 0.000000000000000000e+00
2.145347845804988651e+02 0.000000000000000000e+00
2.147263492063491981e+02 0.000000000000000000e+00
2.149326077090000240e+02 1.000000000000000000e+00
2.151219954640000083e+02 1.000000000000000000e+00
2.153309750559999713e+02 1.000000000000000000e+00
2.155321541950113442e+02 0.000000000000000000e+00
2.157384126984127022e+02 0.000000000000000000e+00
2.159227210884353667e+02 0.000000000000000000e+00
2.161336961451247305e+02 0.000000000000000000e+00
2.163223582766439961e+02 0.000000000000000000e+00
2.165231746031745956e+02 0.000000000000000000e+00
2.167058503401360667e+02 0.000000000000000000e+00
2.169215419500000053e+02 1.000000000000000000e+00
2.171082086167800469e+02 0.000000000000000000e+00
2.173104761904761801e+02 0.000000000000000000e+00
2.174971428571428476e+02 0.000000000000000000e+00
2.176932426303854982e+02 0.000000000000000000e+00
2.178958730158730077e+02 0.000000000000000000e+00
2.181057596371882141e+02 0.000000000000000000e+00
2.182969614512471708e+02 0.000000000000000000e+00
2.185028571428571524e+02 0.000000000000000000e+00
2.186980498866213054e+02 0.000000000000000000e+00
2.189024943310657534e+02 0.000000000000000000e+00
2.190929705215419574e+02 0.000000000000000000e+00
2.193061224489795791e+02 0.000000000000000000e+00
2.194873469387755165e+02 0.000000000000000000e+00
2.196912471649999929e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.202704761904761881e+02 0.000000000000000000e+00
2.204783673469387679e+02 0.000000000000000000e+00
2.206710204081632583e+02 0.000000000000000000e+00
2.208703854875283525e+02 0.000000000000000000e+00
2.210579591836734608e+02 0.000000000000000000e+00
2.212640362811791306e+02 0.000000000000000000e+00
2.214588662131519357e+02 0.000000000000000000e+00
2.216607709750566926e+02 0.000000000000000000e+00
2.218561451247165621e+02 0.000000000000000000e+00
2.220604081632652935e+02 0.000000000000000000e+00
2.222492517006802757e+02 0.000000000000000000e+00
2.224547845804988526e+02 0.000000000000000000e+00
2.226516099773242559e+02 0.000000000000000000e+00
2.228529705215419483e+02 0.000000000000000000e+00
2.230374603174603294e+02 0.000000000000000000e+00
2.232455328798185974e+02 0.000000000000000000e+00
2.234307482993197311e+02 0.000000000000000000e+00
2.236429931972789120e+02 0.000000000000000000e+00
2.238282086167800458e+02 0.000000000000000000e+00
2.240373696145124711e+02 0.000000000000000000e+00
2.242222222222222285e+02 0.000000000000000000e+00
2.244486167800453416e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.251956462585033876e+02 0.000000000000000000e+00
2.254144217687074843e+02 0.000000000000000000e+00
2.256070748299319746e+02 0.000000000000000000e+00
2.258020861678004394e+02 0.000000000000000000e+00
2.260012698412698455e+02 0.000000000000000000e+00
2.261971882086167795e+02 0.000000000000000000e+00
2.263909297052154272e+02 0.000000000000000000e+00
2.265953741496598752e+02 0.000000000000000000e+00
2.267951020408163174e+02 0.000000000000000000e+00
2.269837641723356114e+02 0.000000000000000000e+00
2.271898412698412812e+02 0.000000000000000000e+00
2.273792290249432995e+02 0.000000000000000000e+00
2.275778684807256127e+02 0.000000000000000000e+00
2.277647165532879683e+02 0.000000000000000000e+00
2.279669841269841299e+02 0.000000000000000000e+00
2.281592743764172440e+02 0.000000000000000000e+00
2.283432199546485322e+02 0.000000000000000000e+00
2.285543764172335557e+02 0.000000000000000000e+00
2.287608163259999969e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
2.291453968250000059e+02 1.000000000000000000e+00
2.293434920634920502e+02 0.000000000000000000e+00
2.295481179138321863e+02 0.000000000000000000e+00
2.297436734693877440e+02 0.000000000000000000e+00
2.299419501133786810e+02 0.000000000000000000e+00
2.301402267573696179e+02 0.000000000000000000e+00
2.303461224489795995e+02 0.000000000000000000e+00
2.305398639455782188e+02 0.000000000000000000e+00
2.307475736961451389e+02 0.000000000000000000e+00
2.309438548752834492e+02 0.000000000000000000e+00
2.311479365079365209e+02 0.000000000000000000e+00
2.313478458049886513e+02 0.000000000000000000e+00
2.315495691609977200e+02 0.000000000000000000e+00
2.317531065759637272e+02 0.000000000000000000e+00
2.319501133786848186e+02 0.000000000000000000e+00
2.321567346938775529e+02 0.000000000000000000e+00
2.323749659863945567e+02 0.000000000000000000e+00
2.325708843537414907e+02 0.000000000000000000e+00
2.327660770975056721e+02 0.000000000000000000e+00
2.329665306122448953e+02 0.000000000000000000e+00
2.331706122448979670e+02 0.000000000000000000e+00
2.333639909297052100e+02 0.000000000000000000e+00
2.335764172335600790e+02 0.000000000000000000e+00
2.337730612244897941e+02 0.000000000000000000e+00
2.339564625850340178e+02 0.000000000000000000e+00
2.341732426300000043e+02 0.000000000000000000e+00
2.343912925170068036e+02 0.000000000000000000e+00
2.345884807256235831e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.349785034013605411e+02 0.000000000000000000e+00
2.351992743764172360e+02 0.000000000000000000e+00
2.353990022675737066e+02 0.000000000000000000e+00
2.356048979590000272e+02 1.000000000000000000e+00
2.357993650793650886e+02 0.000000000000000000e+00
2.360070748299319803e+02 0.000000000000000000e+00
2.362071655328798272e+02 0.000000000000000000e+00
2.364136054421768733e+02 0.000000000000000000e+00
2.366053514739228945e+02 0.000000000000000000e+00
2.368163265306122582e+02 0.000000000000000000e+00
2.370087981859410320e+02 0.000000000000000000e+00
2.372203174603174602e+02 0.000000000000000000e+00
2.374107936507936643e+02 0.000000000000000000e+00
2.376175963718820867e+02 0.000000000000000000e+00
2.378209523809523773e+02 0.000000000000000000e+00
2.380266666666666708e+02 0.000000000000000000e+00
2.382263945578231414e+02 0.000000000000000000e+00
2.384375510204081650e+02 0.000000000000000000e+00
2.386351020399999925e+02 0.000000000000000000e+00
2.388453514739229036e+02 0.000000000000000000e+00
2.390468934240362842e+02 0.000000000000000000e+00
2.392458956916099737e+02 0.000000000000000000e+00
2.394447165532879751e+02 0.000000000000000000e+00
2.396502494331065805e+02 0.000000000000000000e+00
2.398430839002267589e+02 0.000000000000000000e+00
2.400546031746031872e+02 0.000000000000000000e+00
2.402517913832199667e+02 0.000000000000000000e+00
2.404526077097505663e+02 0.000000000000000000e+00
2.406396371882086100e+02 0.000000000000000000e+00
2.408466213151927491e+02 0.000000000000000000e+00
2.410441723356009049e+02 0.000000000000000000e+00
2.412477097505668837e+02 0.000000000000000000e+00
2.414458049886621325e+02 0.000000000000000000e+00
2.416384580498866228e+02 0.000000000000000000e+00
2.418465306122448908e+02 0.000000000000000000e+00
2.420448072562358277e+02 0.000000000000000000e+00
2.422479818594104302e+02 0.000000000000000000e+00
2.424408163265306086e+02 0.000000000000000000e+00
2.426423582766439893e+02 0.000000000000000000e+00
2.428429931972789007e+02 0.000000000000000000e+00
2.430345578231292620e+02 0.000000000000000000e+00
2.432390022675737100e+02 0.000000000000000000e+00
2.434432653061224414e+02 0.000000000000000000e+00
2.436596825396825352e+02 0.000000000000000000e+00
2.438672108843537387e+02 0.000000000000000000e+00
2.440803628117913888e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.446517913832199440e+02 0.000000000000000000e+00
2.448674829931972852e+02 0.000000000000000000e+00
2.450639455782312837e+02 0.000000000000000000e+00
2.452776417233559982e+02 0.000000000000000000e+00
2.454855328798186065e+02 0.000000000000000000e+00
2.456925170068027171e+02 0.000000000000000000e+00
2.458942403628117859e+02 0.000000000000000000e+00
2.461113832199546607e+02 0.000000000000000000e+00
2.463091156462585047e+02 0.000000000000000000e+00
2.465144671201813935e+02 0.000000000000000000e+00
2.467002267573696201e+02 0.000000000000000000e+00
2.469206349206349103e+02 0.000000000000000000e+00
2.471180045351474064e+02 0.000000000000000000e+00
2.473280725620000169e+02 1.000000000000000000e+00
2.475176417233560073e+02 0.000000000000000000e+00
2.477376870748299211e+02 0.000000000000000000e+00
2.479363265306122344e+02 0.000000000000000000e+00
2.481463945578231289e+02 0.000000000000000000e+00
2.483424943310657511e+02 0.000000000000000000e+00
2.485572789115646231e+02 0.000000000000000000e+00
2.487497505668934252e+02 0.000000000000000000e+00
2.489560090702947832e+02 0.000000000000000000e+00
2.491602721088435430e+02 0.000000000000000000e+00
2.493514739229024997e+02 0.000000000000000000e+00
2.495531972789115684e+02 0.000000000000000000e+00
2.497599999999999909e+02 0.000000000000000000e+00
2.499666213151927536e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.503702494331065793e+02 0.000000000000000000e+00
2.505777777777777828e+02 0.000000000000000000e+00
2.507782312925170061e+02 0.000000000000000000e+00
2.509863038548752741e+02 0.000000000000000000e+00
2.511838548752834583e+02 0.000000000000000000e+00
2.513960997732426392e+02 0.000000000000000000e+00
2.515887528344671296e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.522216780045351356e+02 0.000000000000000000e+00
2.524281179138322102e+02 0.000000000000000000e+00
2.526302040816326553e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.539183673469387656e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.543517460317460177e+02 0.000000000000000000e+00
2.545806802719999951e+02 0.000000000000000000e+00
2.547687981859410513e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.551452154195011417e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.556170521541950222e+02 0.000000000000000000e+00
2.558218594104308465e+02 0.000000000000000000e+00
2.560333786848072464e+02 0.000000000000000000e+00
2.562450793650793912e+02 0.000000000000000000e+00
2.564404535147392039e+02 0.000000000000000000e+00
2.566673922902494382e+02 0.000000000000000000e+00
2.568966893424036471e+02 0.000000000000000000e+00
2.570760997732426176e+02 0.000000000000000000e+00
2.572852607709750714e+02 0.000000000000000000e+00
2.574866213151927354e+02 0.000000000000000000e+00
2.576901587301587142e+02 0.000000000000000000e+00
2.578940589569161261e+02 0.000000000000000000e+00
2.581086621315192815e+02 0.000000000000000000e+00
2.583334240362812011e+02 0.000000000000000000e+00
2.585509297052154238e+02 0.000000000000000000e+00
2.587615419501133829e+02 0.000000000000000000e+00
2.589594557823129435e+02 0.000000000000000000e+00
2.591693424036280931e+02 0.000000000000000000e+00
2.593737868480725410e+02 0.000000000000000000e+00
2.595697052154195035e+02 0.000000000000000000e+00
2.597772335600906786e+02 0.000000000000000000e+00
2.599880272108843542e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.604043537414966067e+02 0.000000000000000000e+00
2.606146031746031895e+02 0.000000000000000000e+00
2.608201360544217664e+02 0.000000000000000000e+00
2.610233106575963689e+02 0.000000000000000000e+00
2.612351927437641734e+02 0.000000000000000000e+00
2.614429024943310651e+02 0.000000000000000000e+00
2.616527891156462715e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.620486167800453359e+02 0.000000000000000000e+00
2.622644897959183936e+02 0.000000000000000000e+00
2.624622222222222376e+02 0.000000000000000000e+00
2.626904308390022607e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.648371882086167943e+02 0.000000000000000000e+00
2.650303854875283491e+02 0.000000000000000000e+00
2.652270294784580642e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.657003174603174784e+02 0.000000000000000000e+00
2.659201814058956757e+02 0.000000000000000000e+00
2.661402267573695894e+02 0.000000000000000000e+00
2.663687981859410456e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.687141950113378925e+02 0.000000000000000000e+00
2.689346031746031827e+02 0.000000000000000000e+00
2.691541043083900036e+02 0.000000000000000000e+00
2.693743310657596339e+02 0.000000000000000000e+00
2.695807709750566801e+02 0.000000000000000000e+00
2.697999092970521815e+02 0.000000000000000000e+00
2.700183219954648735e+02 0.000000000000000000e+00
2.702351020408163436e+02 0.000000000000000000e+00
2.704549659863945408e+02 0.000000000000000000e+00
2.706635827664399017e+02 0.000000000000000000e+00
2.708761904761904589e+02 0.000000000000000000e+00
2.710788208616780253e+02 0.000000000000000000e+00
2.712829024943310401e+02 0.000000000000000000e+00
2.714967800453514997e+02 0.000000000000000000e+00
2.717032199546485458e+02 0.000000000000000000e+00
2.719092970521542156e+02 0.000000000000000000e+00
2.721300680272108821e+02 0.000000000000000000e+00
2.723350566893424229e+02 0.000000000000000000e+00
2.725449433106575725e+02 0.000000000000000000e+00
2.727482993197278915e+02 0.000000000000000000e+00
2.729505668934240248e+02 0.000000000000000000e+00
2.731642630385487678e+02 0.000000000000000000e+00
2.733904761904761926e+02 0.000000000000000000e+00
2.736125170068027046e+02 0.000000000000000000e+00
2.738303854875283605e+02 0.000000000000000000e+00
2.740404535147392266e+02 0.000000000000000000e+00
2.742492517006802473e+02 0.000000000000000000e+00
2.744502494331065918e+02 0.000000000000000000e+00


==> J37.dat <==
1.630929705215419645e+01 0.000000000000000000e+00
1.666485260770975074e+01 0.000000000000000000e+00
1.696979591836734613e+01 0.000000000000000000e+00
1.731882086167800594e+01 0.000000000000000000e+00
1.762503401360544331e+01 0.000000000000000000e+00
1.795936507936507809e+01 0.000000000000000000e+00
1.827628117913832284e+01 0.000000000000000000e+00
1.862929705215419673e+01 0.000000000000000000e+00
1.894984126984126860e+01 0.000000000000000000e+00
1.929469387755101906e+01 0.000000000000000000e+00
1.960997732426303841e+01 0.000000000000000000e+00
1.995229024943310492e+01 0.000000000000000000e+00
2.026213151927437650e+01 0.000000000000000000e+00
2.061968253968253961e+01 0.000000000000000000e+00
2.091174603174603064e+01 0.000000000000000000e+00
2.125605442176870596e+01 0.000000000000000000e+00
2.155827664399092924e+01 0.000000000000000000e+00
2.190258503401360457e+01 0.000000000000000000e+00
2.221061224489795904e+01 0.000000000000000000e+00
2.254984126984127002e+01 0.000000000000000000e+00
2.287383219954648439e+01 0.000000000000000000e+00
2.322884353741496710e+01 0.000000000000000000e+00
2.354321995464852435e+01 0.000000000000000000e+00
2.388861678004534994e+01 0.000000000000000000e+00
2.419990929705215521e+01 0.000000000000000000e+00
2.455510204081632608e+01 0.000000000000000000e+00
2.488399092970521664e+01 0.000000000000000000e+00
2.521777777777777629e+01 0.000000000000000000e+00
2.552054421768707471e+01 0.000000000000000000e+00
2.587029478458049780e+01 0.000000000000000000e+00
2.619990929705215521e+01 0.000000000000000000e+00
2.652571428571428669e+01 0.000000000000000000e+00
2.684136054421768591e+01 0.000000000000000000e+00
2.717913832199546320e+01 0.000000000000000000e+00
2.747609977324263042e+01 0.000000000000000000e+00
2.782857142857142918e+01 0.000000000000000000e+00
2.814730158730158749e+01 0.000000000000000000e+00
2.850267573696145007e+01 0.000000000000000000e+00
2.879637188208616649e+01 0.000000000000000000e+00
2.916226757369614475e+01 0.000000000000000000e+00
2.947428571428571331e+01 0.000000000000000000e+00
2.981913832199546377e+01 0.000000000000000000e+00
3.015437641723356066e+01 0.000000000000000000e+00
3.048580498866213162e+01 0.000000000000000000e+00
3.081941043083900311e+01 0.000000000000000000e+00
3.115609977324263014e+01 0.000000000000000000e+00
3.146013605442176697e+01 0.000000000000000000e+00
3.180952380952381020e+01 0.000000000000000000e+00
3.212045351473923205e+01 0.000000000000000000e+00
3.248943310657596584e+01 0.000000000000000000e+00
3.282394557823129588e+01 0.000000000000000000e+00
3.316426303854875357e+01 0.000000000000000000e+00
3.348752834467120465e+01 0.000000000000000000e+00
3.382004535147392232e+01 0.000000000000000000e+00
3.417015873015873240e+01 0.000000000000000000e+00
3.450358276643991218e+01 0.000000000000000000e+00
3.482358276643991246e+01 0.000000000000000000e+00
3.517188208616779832e+01 0.000000000000000000e+00
3.549714285714285467e+01 0.000000000000000000e+00
3.584852607709750316e+01 0.000000000000000000e+00
3.614693877551020762e+01 0.000000000000000000e+00
3.650376417233560034e+01 0.000000000000000000e+00
3.681687074829932271e+01 0.000000000000000000e+00
3.715682539682539698e+01 0.000000000000000000e+00
3.745832199546484986e+01 0.000000000000000000e+00
3.781442176870748284e+01 0.000000000000000000e+00
3.811337868480725888e+01 0.000000000000000000e+00
3.847637188208616976e+01 0.000000000000000000e+00
3.880344671201814322e+01 0.000000000000000000e+00
3.909551020408163424e+01 0.000000000000000000e+00
3.945034013605442169e+01 0.000000000000000000e+00
3.979863945578231466e+01 0.000000000000000000e+00
4.011718820861678125e+01 0.000000000000000000e+00
4.047891156462585371e+01 0.000000000000000000e+00
4.077170068027211158e+01 0.000000000000000000e+00
4.112308390022676008e+01 0.000000000000000000e+00
4.143727891156462562e+01 0.000000000000000000e+00
4.178920634920634569e+01 0.000000000000000000e+00
4.212553287981859285e+01 0.000000000000000000e+00
4.244027210884353707e+01 0.000000000000000000e+00
4.276208616780045446e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
4.358675736961451008e+01 0.000000000000000000e+00
4.389460317460317640e+01 0.000000000000000000e+00
4.418557823129251716e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
4.476317460317460473e+01 0.000000000000000000e+00
4.510603174603174637e+01 0.000000000000000000e+00
4.542222222222222427e+01 0.000000000000000000e+00
4.575637188208617090e+01 0.000000000000000000e+00
4.606820861678004775e+01 0.000000000000000000e+00
4.642195011337868493e+01 0.000000000000000000e+00
4.673251700680272336e+01 0.000000000000000000e+00
4.708190476190475948e+01 0.000000000000000000e+00
4.737832199546485157e+01 0.000000000000000000e+00
4.771954648526077136e+01 0.000000000000000000e+00
4.802104308390022425e+01 0.000000000000000000e+00
4.836734693877551194e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
4.903619047619047677e+01 0.000000000000000000e+00
4.934385487528344783e+01 0.000000000000000000e+00
4.970176870748299081e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
5.066249433106575850e+01 0.000000000000000000e+00
5.102712018140589834e+01 0.000000000000000000e+00
5.135619047619047706e+01 0.000000000000000000e+00
5.168344671201813867e+01 0.000000000000000000e+00
5.202195011337868635e+01 0.000000000000000000e+00
5.234956916099773139e+01 0.000000000000000000e+00
5.268861678004535065e+01 0.000000000000000000e+00
5.303546485260770993e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
5.509115646258503318e+01 0.000000000000000000e+00
5.541804988662131848e+01 0.000000000000000000e+00
5.577723356009069988e+01 0.000000000000000000e+00
5.608471655328798278e+01 0.000000000000000000e+00
5.643773242630385312e+01 0.000000000000000000e+00
5.674031746031746337e+01 0.000000000000000000e+00
5.708299319727890975e+01 0.000000000000000000e+00
5.739011337868480922e+01 0.000000000000000000e+00
5.776054421768707670e+01 0.000000000000000000e+00
5.809306122448979437e+01 0.000000000000000000e+00
5.841469387755102360e+01 0.000000000000000000e+00
5.871328798185940911e+01 0.000000000000000000e+00
5.907337868480725973e+01 0.000000000000000000e+00
5.938539682539682474e+01 0.000000000000000000e+00
5.973532879818593955e+01 0.000000000000000000e+00
6.005351473922902272e+01 0.000000000000000000e+00
6.038004535147392460e+01 0.000000000000000000e+00
6.068897959183673407e+01 0.000000000000000000e+00
6.103510204081632651e+01 0.000000000000000000e+00
6.136907029478457787e+01 0.000000000000000000e+00
6.168725623582766104e+01 0.000000000000000000e+00
6.202412698412698688e+01 0.000000000000000000e+00
6.236716553287981668e+01 0.000000000000000000e+00
6.268371882086167801e+01 0.000000000000000000e+00
6.301006802721088462e+01 0.000000000000000000e+00
6.330539682539682644e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
6.579861678000000325e+01 0.000000000000000000e+00
6.612426303854874732e+01 0.000000000000000000e+00
6.647619047619048160e+01 0.000000000000000000e+00
6.681160997732426665e+01 0.000000000000000000e+00
6.713814058956916142e+01 0.000000000000000000e+00
6.743691609977324219e+01 0.000000000000000000e+00
6.777505668934240646e+01 0.000000000000000000e+00
6.807709750566893092e+01 0.000000000000000000e+00
6.843537414965986443e+01 0.000000000000000000e+00
6.875791383219954866e+01 0.000000000000000000e+00
6.909097505668934502e+01 0.000000000000000000e+00
6.939392290249432449e+01 0.000000000000000000e+00
6.974385487528344640e+01 0.000000000000000000e+00
7.003192743764172690e+01 0.000000000000000000e+00
7.037786848072562407e+01 0.000000000000000000e+00
7.069895691609977462e+01 0.000000000000000000e+00
7.104979591836735153e+01 0.000000000000000000e+00
7.135564625850339837e+01 0.000000000000000000e+00
7.170122448979591923e+01 0.000000000000000000e+00
7.202249433106575793e+01 0.000000000000000000e+00
7.237006802721089116e+01 0.000000000000000000e+00
7.268498866213151643e+01 0.000000000000000000e+00
7.304435374149659310e+01 0.000000000000000000e+00
7.334512471655328625e+01 0.000000000000000000e+00
7.369922902494330685e+01 0.000000000000000000e+00
7.402775510204081399e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
7.546303854875283434e+01 0.000000000000000000e+00
7.574294784580499140e+01 0.000000000000000000e+00
7.604009070294785033e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
7.734585034013605309e+01 0.000000000000000000e+00
7.765569160997732467e+01 0.000000000000000000e+00
7.799782312925169947e+01 0.000000000000000000e+00
7.834086167800452927e+01 0.000000000000000000e+00
7.864435374149660163e+01 0.000000000000000000e+00
7.901369614512471173e+01 0.000000000000000000e+00
7.932625850340136253e+01 0.000000000000000000e+00
7.968435374149659367e+01 0.000000000000000000e+00
7.999473922902494394e+01 0.000000000000000000e+00
8.032761904761905214e+01 0.000000000000000000e+00
8.066775510204081456e+01 0.000000000000000000e+00
8.101405895691610226e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
8.201360544217686765e+01 0.000000000000000000e+00
8.236426303854875641e+01 0.000000000000000000e+00
8.266630385487528088e+01 0.000000000000000000e+00
8.300988662131518936e+01 0.000000000000000000e+00
8.331011337868480382e+01 0.000000000000000000e+00
8.365442176870747915e+01 0.000000000000000000e+00
8.396281179138321704e+01 0.000000000000000000e+00
8.431619047619047080e+01 0.000000000000000000e+00
8.465052154195011269e+01 0.000000000000000000e+00
8.498521541950113090e+01 0.000000000000000000e+00
8.529650793650793617e+01 0.000000000000000000e+00
8.561614512471655303e+01 0.000000000000000000e+00
8.597532879818594154e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
8.696689342403628586e+01 0.000000000000000000e+00
8.729614512471655985e+01 0.000000000000000000e+00
8.763192743764172121e+01 0.000000000000000000e+00
8.795809523809523967e+01 0.000000000000000000e+00
8.829133786848072418e+01 0.000000000000000000e+00
8.860539682499999969e+01 0.000000000000000000e+00
8.894657596371881425e+01 0.000000000000000000e+00
8.926022675736960821e+01 0.000000000000000000e+00
8.959492063492064062e+01 0.000000000000000000e+00
8.991873015873015618e+01 0.000000000000000000e+00
9.026013605442176413e+01 0.000000000000000000e+00
9.057596371882085862e+01 0.000000000000000000e+00
9.090866213151927866e+01 0.000000000000000000e+00
9.120344671201813469e+01 0.000000000000000000e+00
9.155736961451246714e+01 0.000000000000000000e+00
9.187827664399092953e+01 0.000000000000000000e+00
9.219755102040817007e+01 0.000000000000000000e+00
9.252458049799999174e+01 0.000000000000000000e+00
9.285714285714286120e+01 0.000000000000000000e+00
9.316299319727890804e+01 0.000000000000000000e+00
9.351238095238095127e+01 0.000000000000000000e+00
9.383038548752834629e+01 0.000000000000000000e+00
9.418358276643991189e+01 0.000000000000000000e+00
9.449814058956916085e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
9.512417233560090324e+01 0.000000000000000000e+00
9.548716553287981412e+01 0.000000000000000000e+00
9.583564625850340235e+01 0.000000000000000000e+00
9.618938775510204664e+01 0.000000000000000000e+00
9.651011337868480666e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
9.781986394557823417e+01 0.000000000000000000e+00
9.817142857142857792e+01 0.000000000000000000e+00
9.847510204081632423e+01 0.000000000000000000e+00
9.881560090702947718e+01 0.000000000000000000e+00
9.914895691600000305e+01 0.000000000000000000e+00
9.948988662131519334e+01 0.000000000000000000e+00
9.979936507936507439e+01 0.000000000000000000e+00
1.001414965986394492e+02 0.000000000000000000e+00
1.004400907029478418e+02 0.000000000000000000e+00
1.007780498866213179e+02 0.000000000000000000e+00
1.010773696145124774e+02 0.000000000000000000e+00
1.014349206349206298e+02 0.000000000000000000e+00
1.017402267573696122e+02 0.000000000000000000e+00
1.020903401360544223e+02 0.000000000000000000e+00
1.024306575963718871e+02 0.000000000000000000e+00
1.027524716553288044e+02 0.000000000000000000e+00
1.030606802721088400e+02 0.000000000000000000e+00
1.034069841269841277e+02 0.000000000000000000e+00
1.037231746031745985e+02 0.000000000000000000e+00
1.040790929705215433e+02 0.000000000000000000e+00
1.043885714285714243e+02 0.000000000000000000e+00
1.047307029478457991e+02 0.000000000000000000e+00
1.050363718820861720e+02 0.000000000000000000e+00
1.053721541950113334e+02 0.000000000000000000e+00
1.057015873015872955e+02 0.000000000000000000e+00
1.060565986394557854e+02 0.000000000000000000e+00
1.063751473922902449e+02 0.000000000000000000e+00
1.066975056689342409e+02 0.000000000000000000e+00
1.070276643990929699e+02 0.000000000000000000e+00
1.073697959183673447e+02 0.000000000000000000e+00
1.076624036281179144e+02 0.000000000000000000e+00
1.080397732420000096e+02 0.000000000000000000e+00
1.083597278911564672e+02 0.000000000000000000e+00
1.087029478458049851e+02 0.000000000000000000e+00
1.090167800453514673e+02 0.000000000000000000e+00
1.093652607709750555e+02 0.000000000000000000e+00
1.096640362811791363e+02 0.000000000000000000e+00
1.100237641723356035e+02 0.000000000000000000e+00
1.103209070294784624e+02 0.000000000000000000e+00
1.106771882086167835e+02 0.000000000000000000e+00
1.109872108843537433e+02 0.000000000000000000e+00
1.113344217687074860e+02 0.000000000000000000e+00
1.116404535147392352e+02 0.000000000000000000e+00
1.119851247165532868e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.126458049886621353e+02 0.000000000000000000e+00
1.129558276643990951e+02 0.000000000000000000e+00
1.132934240362811806e+02 0.000000000000000000e+00
1.136168707482993199e+02 0.000000000000000000e+00
1.139537414965986386e+02 0.000000000000000000e+00
1.142835827660000092e+02 0.000000000000000000e+00
1.146325623582766440e+02 0.000000000000000000e+00
1.149298866213151911e+02 0.000000000000000000e+00
1.152653061224489761e+02 0.000000000000000000e+00
1.155853061224489835e+02 0.000000000000000000e+00
1.159129251700680214e+02 0.000000000000000000e+00
1.162568707482993204e+02 0.000000000000000000e+00
1.166126077097505629e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.186332879818594108e+02 0.000000000000000000e+00
1.189819501133786872e+02 0.000000000000000000e+00
1.193064852607709696e+02 0.000000000000000000e+00
1.196279365079365107e+02 0.000000000000000000e+00
1.199951020408163203e+02 0.000000000000000000e+00
1.203083900226757379e+02 0.000000000000000000e+00
1.206412698412698461e+02 0.000000000000000000e+00
1.209512925170068058e+02 0.000000000000000000e+00
1.212975963718820793e+02 0.000000000000000000e+00
1.216301133786848112e+02 0.000000000000000000e+00
1.219580952380952397e+02 0.000000000000000000e+00
1.222710204081632668e+02 0.000000000000000000e+00
1.226178684807256190e+02 0.000000000000000000e+00
1.229287981859410479e+02 0.000000000000000000e+00
1.232607709750566869e+02 0.000000000000000000e+00
1.235816780045351493e+02 0.000000000000000000e+00
1.239448526077097483e+02 0.000000000000000000e+00
1.242623129251700647e+02 0.000000000000000000e+00
1.245924716553287936e+02 0.000000000000000000e+00
1.249197278911564695e+02 0.000000000000000000e+00
1.252649433106575998e+02 0.000000000000000000e+00
1.255916553287981827e+02 0.000000000000000000e+00
1.259180045351473893e+02 0.000000000000000000e+00
1.262452607709750509e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.291069387755102014e+02 0.000000000000000000e+00
1.294365532879818659e+02 0.000000000000000000e+00
1.297514739229025054e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.317422222222222103e+02 0.000000000000000000e+00
1.321061224489795904e+02 0.000000000000000000e+00
1.324076190476190504e+02 0.000000000000000000e+00
1.327470294784580460e+02 0.000000000000000000e+00
1.330499773242630397e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.336921541950113408e+02 0.000000000000000000e+00
1.340524263038548725e+02 0.000000000000000000e+00
1.343524716553287988e+02 0.000000000000000000e+00
1.347080272108843531e+02 0.000000000000000000e+00
1.350111564625850349e+02 0.000000000000000000e+00
1.353371428571428510e+02 0.000000000000000000e+00
1.356464399092970439e+02 0.000000000000000000e+00
1.360148752834467132e+02 0.000000000000000000e+00
1.363189115646258642e+02 0.000000000000000000e+00
1.366441723356008993e+02 0.000000000000000000e+00
1.369726984126984064e+02 0.000000000000000000e+00
1.372956009070294670e+02 0.000000000000000000e+00
1.376224943310657522e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.390057142857142765e+02 0.000000000000000000e+00
1.393322448979591854e+02 0.000000000000000000e+00
1.396792743764172258e+02 0.000000000000000000e+00
1.399963718820861800e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.417146485260770987e+02 0.000000000000000000e+00
1.420317460317460245e+02 0.000000000000000000e+00
1.423466666666666640e+02 0.000000000000000000e+00
1.426840816326530614e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.444054421768707357e+02 0.000000000000000000e+00
1.447537414965986500e+02 0.000000000000000000e+00
1.450984126984126874e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.457086621315192758e+02 0.000000000000000000e+00
1.460631292517006727e+02 0.000000000000000000e+00
1.464043537414966067e+02 0.000000000000000000e+00
1.467452154195011360e+02 0.000000000000000000e+00
1.470741043083900195e+02 0.000000000000000000e+00
1.474193197278911498e+02 0.000000000000000000e+00
1.477496598639455669e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.523502947845805124e+02 0.000000000000000000e+00
1.527071201814058838e+02 0.000000000000000000e+00
1.530187755102040796e+02 0.000000000000000000e+00
1.533638095238095218e+02 0.000000000000000000e+00
1.536689342403628018e+02 0.000000000000000000e+00
1.539996371882086237e+02 0.000000000000000000e+00
1.543073015873015947e+02 0.000000000000000000e+00
1.546641269841269946e+02 0.000000000000000000e+00
1.549656235827664261e+02 0.000000000000000000e+00
1.553068480725623601e+02 0.000000000000000000e+00
1.556195918367346849e+02 0.000000000000000000e+00
1.559784126984127113e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.566140589569160966e+02 0.000000000000000000e+00
1.569485714285714266e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.575530158730158803e+02 0.000000000000000000e+00
1.578840816326530501e+02 0.000000000000000000e+00
1.582294784580498970e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.588789115646258381e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.613770521541950131e+02 0.000000000000000000e+00
1.617148299319727869e+02 0.000000000000000000e+00
1.620402721088435385e+02 0.000000000000000000e+00
1.623687981859410456e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.634296598639455738e+02 0.000000000000000000e+00
1.637275283446712137e+02 0.000000000000000000e+00
1.640658503401360520e+02 0.000000000000000000e+00
1.643912925170068036e+02 0.000000000000000000e+00
1.647267120181406028e+02 0.000000000000000000e+00
1.650503401360544160e+02 0.000000000000000000e+00
1.653835827664399005e+02 0.000000000000000000e+00
1.657411337868480814e+02 0.000000000000000000e+00
1.660781859410430741e+02 0.000000000000000000e+00
1.664255782312925191e+02 0.000000000000000000e+00
1.667733333333333405e+02 0.000000000000000000e+00
1.671073015873015777e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.695219954648526084e+02 0.000000000000000000e+00
1.698601360544217584e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.739493877551020375e+02 0.000000000000000000e+00
1.743062131519274374e+02 0.000000000000000000e+00
1.746178684807256332e+02 0.000000000000000000e+00
1.749752380952380975e+02 0.000000000000000000e+00
1.752781859410430911e+02 0.000000000000000000e+00
1.756368253968254010e+02 0.000000000000000000e+00
1.759357823129251699e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.779152834467120101e+02 0.000000000000000000e+00
1.782401814058956973e+02 0.000000000000000000e+00
1.785424036281179099e+02 0.000000000000000000e+00
1.789063038548752900e+02 0.000000000000000000e+00
1.792034467120181489e+02 0.000000000000000000e+00
1.795646258503401498e+02 0.000000000000000000e+00
1.798802721088435419e+02 0.000000000000000000e+00
1.801944671201814003e+02 0.000000000000000000e+00
1.805168253968253964e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.812723809523809564e+02 0.000000000000000000e+00
1.816112471655328875e+02 0.000000000000000000e+00
1.819107482993197209e+02 0.000000000000000000e+00
1.822476190476190538e+02 0.000000000000000000e+00
1.825260770975056630e+02 0.000000000000000000e+00
1.828440816326530580e+02 0.000000000000000000e+00
1.832181405895691739e+02 0.000000000000000000e+00
1.835802267573696156e+02 0.000000000000000000e+00
1.838813605442176993e+02 0.000000000000000000e+00
1.842273015873015822e+02 0.000000000000000000e+00
1.845433106575963791e+02 0.000000000000000000e+00
1.848789115646258381e+02 0.000000000000000000e+00
1.851843990929705228e+02 0.000000000000000000e+00
1.855200000000000102e+02 0.000000000000000000e+00
1.858526984126984019e+02 0.000000000000000000e+00
1.862225850340136049e+02 0.000000000000000000e+00
1.865229931972789075e+02 0.000000000000000000e+00


==> J38.dat <==
5.584507936507936421e+01 0.000000000000000000e+00
5.610358276643990649e+01 0.000000000000000000e+00
5.635192743764172008e+01 0.000000000000000000e+00
5.662349206349206554e+01 0.000000000000000000e+00
5.687981859410430729e+01 0.000000000000000000e+00
5.714539682539682275e+01 0.000000000000000000e+00
5.741115646258503347e+01 0.000000000000000000e+00
5.767764172335601103e+01 0.000000000000000000e+00
5.793777777777777516e+01 0.000000000000000000e+00
5.821496598639456010e+01 0.000000000000000000e+00
5.846857142857142975e+01 0.000000000000000000e+00
5.874104308390023022e+01 0.000000000000000000e+00
5.899446712018140460e+01 0.000000000000000000e+00
5.927256235827664455e+01 0.000000000000000000e+00
5.951673469387755233e+01 0.000000000000000000e+00
5.979700680272108571e+01 0.000000000000000000e+00
6.005006802721088377e+01 0.000000000000000000e+00
6.032979591836734556e+01 0.000000000000000000e+00
6.058176870748299336e+01 0.000000000000000000e+00
6.084879818594104250e+01 0.000000000000000000e+00
6.110040816326530688e+01 0.000000000000000000e+00
6.136888888888888971e+01 0.000000000000000000e+00
6.162231292517007120e+01 0.000000000000000000e+00
6.188825396825397007e+01 0.000000000000000000e+00
6.213170068027211101e+01 0.000000000000000000e+00
6.238512471655328540e+01 0.000000000000000000e+00
6.263873015873016215e+01 0.000000000000000000e+00
6.290049886621315522e+01 0.000000000000000000e+00
6.313795918367346616e+01 0.000000000000000000e+00
6.341079365079365004e+01 0.000000000000000000e+00
6.364426303854875044e+01 0.000000000000000000e+00
6.391764172335600591e+01 0.000000000000000000e+00
6.416816326530612002e+01 0.000000000000000000e+00
6.442775510204081968e+01 0.000000000000000000e+00
6.468426303854874959e+01 0.000000000000000000e+00
6.495274376417233952e+01 0.000000000000000000e+00
6.519981859410431468e+01 0.000000000000000000e+00
6.547283446712017962e+01 0.000000000000000000e+00
6.572571428571428953e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
6.625687074829932044e+01 0.000000000000000000e+00
6.653224489795918828e+01 0.000000000000000000e+00
6.677442176870748369e+01 0.000000000000000000e+00
6.704417233560090494e+01 0.000000000000000000e+00
6.729687074829932669e+01 0.000000000000000000e+00
6.757079365079364663e+01 0.000000000000000000e+00
6.782276643990930154e+01 0.000000000000000000e+00
6.808761904761904304e+01 0.000000000000000000e+00
6.833414965986393952e+01 0.000000000000000000e+00
6.859664399092970655e+01 0.000000000000000000e+00
6.885641723356009436e+01 0.000000000000000000e+00
6.912888888888889483e+01 0.000000000000000000e+00
6.937759637188209183e+01 0.000000000000000000e+00
6.964317460317460018e+01 0.000000000000000000e+00
6.990603174603174352e+01 0.000000000000000000e+00
7.017015873015873240e+01 0.000000000000000000e+00
7.043065759637188705e+01 0.000000000000000000e+00
7.068498866213151643e+01 0.000000000000000000e+00
7.093478458049887081e+01 0.000000000000000000e+00
7.119528344671201125e+01 0.000000000000000000e+00
7.144489795918367747e+01 0.000000000000000000e+00
7.170539682539683213e+01 0.000000000000000000e+00
7.195065759637188307e+01 0.000000000000000000e+00
7.222367346938774801e+01 0.000000000000000000e+00
7.248308390022675951e+01 0.000000000000000000e+00
7.273015873015873467e+01 0.000000000000000000e+00
7.300716553287982435e+01 0.000000000000000000e+00
7.327600907029479060e+01 0.000000000000000000e+00
7.352344671201814208e+01 0.000000000000000000e+00
7.379319727891156333e+01 0.000000000000000000e+00
7.406131519274376274e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
7.456598639455782518e+01 0.000000000000000000e+00
7.483501133786847959e+01 0.000000000000000000e+00
7.508154195011337606e+01 0.000000000000000000e+00
7.535292517006803337e+01 0.000000000000000000e+00
7.560399092970521906e+01 0.000000000000000000e+00
7.586793650793650556e+01 0.000000000000000000e+00
7.613732426303855050e+01 0.000000000000000000e+00
7.638548752834466882e+01 0.000000000000000000e+00
7.664897959099999980e+01 0.000000000000000000e+00
7.689886621315193338e+01 0.000000000000000000e+00
7.715410430839001776e+01 0.000000000000000000e+00
7.743092970521541929e+01 0.000000000000000000e+00
7.768435374149659367e+01 0.000000000000000000e+00
7.794902494331066123e+01 0.000000000000000000e+00
7.820244897959183561e+01 0.000000000000000000e+00
7.846893424036281317e+01 0.000000000000000000e+00
7.872290249433106624e+01 0.000000000000000000e+00
7.898068027210884168e+01 0.000000000000000000e+00
7.923519274376417343e+01 0.000000000000000000e+00
7.949605442176870440e+01 0.000000000000000000e+00
7.973424036281178928e+01 0.000000000000000000e+00
7.999002267573696656e+01 0.000000000000000000e+00
8.024780045351474200e+01 0.000000000000000000e+00
8.051845804988661826e+01 0.000000000000000000e+00
8.076480725623582657e+01 0.000000000000000000e+00
8.101714285714285779e+01 0.000000000000000000e+00
8.127637188208616692e+01 0.000000000000000000e+00
8.153632653061224289e+01 0.000000000000000000e+00
8.178086167800454120e+01 0.000000000000000000e+00
8.203791383219954980e+01 0.000000000000000000e+00
8.228988662131519050e+01 0.000000000000000000e+00
8.255056689342403331e+01 0.000000000000000000e+00
8.279002267573696372e+01 0.000000000000000000e+00
8.304054421768707073e+01 0.000000000000000000e+00
8.328979591836734642e+01 0.000000000000000000e+00
8.354594104308390001e+01 0.000000000000000000e+00
8.379319727891156333e+01 0.000000000000000000e+00
8.406040816326530773e+01 0.000000000000000000e+00
8.433795918367347610e+01 0.000000000000000000e+00
8.457886621315192599e+01 0.000000000000000000e+00
8.482503401360544615e+01 0.000000000000000000e+00
8.509278911564625503e+01 0.000000000000000000e+00
8.535102040799999656e+01 0.000000000000000000e+00
8.561324263038548565e+01 0.000000000000000000e+00
8.585714285699999948e+01 0.000000000000000000e+00
8.612698412698412653e+01 0.000000000000000000e+00
8.637188208616780116e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
8.689904761904762154e+01 0.000000000000000000e+00
8.717151927437642200e+01 0.000000000000000000e+00
8.744018140589568588e+01 0.000000000000000000e+00
8.767891156462584945e+01 0.000000000000000000e+00
8.793977324263038042e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
8.843301587301587574e+01 0.000000000000000000e+00
8.871328798185940911e+01 0.000000000000000000e+00
8.895655328798186190e+01 0.000000000000000000e+00
8.922866213151927184e+01 0.000000000000000000e+00
8.948335600907029175e+01 0.000000000000000000e+00
8.974911564625850247e+01 0.000000000000000000e+00
8.998530612244897497e+01 0.000000000000000000e+00
9.024598639455781779e+01 0.000000000000000000e+00
9.048925170068027057e+01 0.000000000000000000e+00
9.075609977324262445e+01 0.000000000000000000e+00
9.101224489795917805e+01 0.000000000000000000e+00
9.128507936507936904e+01 0.000000000000000000e+00
9.154158730158729895e+01 0.000000000000000000e+00
9.180517006802720914e+01 0.000000000000000000e+00
9.206839002267574301e+01 0.000000000000000000e+00
9.232870748299319530e+01 0.000000000000000000e+00
9.256943310657595703e+01 0.000000000000000000e+00
9.283700680272109196e+01 0.000000000000000000e+00
9.308680272108843212e+01 0.000000000000000000e+00
9.334802721088435362e+01 0.000000000000000000e+00
9.360145124716552800e+01 0.000000000000000000e+00
9.386340136054421635e+01 0.000000000000000000e+00
9.410920634920634598e+01 0.000000000000000000e+00
9.437514739229024485e+01 0.000000000000000000e+00
9.462893424036280976e+01 0.000000000000000000e+00
9.490285714285714391e+01 0.000000000000000000e+00
9.514693877499999530e+01 0.000000000000000000e+00
9.540970521541950689e+01 0.000000000000000000e+00
9.566693877551020364e+01 0.000000000000000000e+00
9.593814058956915858e+01 0.000000000000000000e+00
9.620263038548752377e+01 0.000000000000000000e+00
9.644517006802720971e+01 0.000000000000000000e+00
9.667736961451247168e+01 0.000000000000000000e+00
9.694820861678005031e+01 0.000000000000000000e+00
9.720326530612244653e+01 0.000000000000000000e+00
9.745034013605442169e+01 0.000000000000000000e+00
9.770467120181406528e+01 0.000000000000000000e+00
9.796317460317460757e+01 0.000000000000000000e+00
9.821786848072562748e+01 0.000000000000000000e+00
9.847564625850340292e+01 0.000000000000000000e+00
9.871909297052154386e+01 0.000000000000000000e+00
9.897922902494330799e+01 0.000000000000000000e+00
9.923247165532879421e+01 0.000000000000000000e+00
9.950621315192744021e+01 0.000000000000000000e+00
9.974421768707483693e+01 0.000000000000000000e+00
1.000094331065759690e+02 0.000000000000000000e+00
1.002641269841269889e+02 0.000000000000000000e+00
1.005217233560090762e+02 0.000000000000000000e+00
1.007693877549999968e+02 0.000000000000000000e+00
1.010336507936507928e+02 0.000000000000000000e+00
1.012903401360544251e+02 0.000000000000000000e+00
1.015450340136054450e+02 0.000000000000000000e+00
1.017882993197278978e+02 0.000000000000000000e+00
1.020576870748299285e+02 0.000000000000000000e+00
1.023074829931972829e+02 0.000000000000000000e+00
1.025697959183673476e+02 0.000000000000000000e+00
1.028081632650000046e+02 0.000000000000000000e+00
1.030811791383219997e+02 0.000000000000000000e+00
1.033327891156462641e+02 0.000000000000000000e+00
1.035972789115646293e+02 0.000000000000000000e+00
1.038570521541950171e+02 0.000000000000000000e+00
1.041124716553288039e+02 0.000000000000000000e+00
1.043648072562358209e+02 0.000000000000000000e+00
1.046325623582766440e+02 0.000000000000000000e+00
1.048858049886621302e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.064921541950113379e+02 0.000000000000000000e+00
1.067314285714285660e+02 0.000000000000000000e+00
1.069912018140589538e+02 0.000000000000000000e+00
1.072763718820861669e+02 0.000000000000000000e+00
1.075230839002267516e+02 0.000000000000000000e+00
1.077982766439909312e+02 0.000000000000000000e+00
1.080611337868480746e+02 0.000000000000000000e+00
1.083196371882086169e+02 0.000000000000000000e+00
1.085716099773242576e+02 0.000000000000000000e+00
1.088409977324263025e+02 0.000000000000000000e+00
1.090915192743764237e+02 0.000000000000000000e+00
1.093525623582766428e+02 0.000000000000000000e+00
1.096137868480725643e+02 0.000000000000000000e+00
1.098760997732426290e+02 0.000000000000000000e+00
1.101353287981859381e+02 0.000000000000000000e+00
1.104043537414965925e+02 0.000000000000000000e+00
1.106695691609977388e+02 0.000000000000000000e+00
1.109295238095238147e+02 0.000000000000000000e+00
1.111963718820861686e+02 0.000000000000000000e+00
1.114673922902494354e+02 0.000000000000000000e+00
1.117273469387755114e+02 0.000000000000000000e+00
1.119880272108843542e+02 0.000000000000000000e+00
1.122501587301587307e+02 0.000000000000000000e+00
1.125173696145124751e+02 0.000000000000000000e+00
1.127639002267573716e+02 0.000000000000000000e+00
1.130318367346938828e+02 0.000000000000000000e+00
1.132912471655328801e+02 0.000000000000000000e+00
1.135570068027210908e+02 0.000000000000000000e+00
1.138151473922902426e+02 0.000000000000000000e+00
1.140878004535147454e+02 0.000000000000000000e+00
1.143566439909297117e+02 0.000000000000000000e+00
1.146347392290249445e+02 0.000000000000000000e+00
1.148932426303854868e+02 0.000000000000000000e+00
1.151606349206349194e+02 0.000000000000000000e+00
1.154160544217687061e+02 0.000000000000000000e+00
1.156829024943310600e+02 0.000000000000000000e+00
1.159475736961451275e+02 0.000000000000000000e+00
1.162273015873015822e+02 0.000000000000000000e+00
1.164774603174603129e+02 0.000000000000000000e+00
1.167481179138322034e+02 0.000000000000000000e+00
1.170144217687074786e+02 0.000000000000000000e+00
1.172772789115646219e+02 0.000000000000000000e+00
1.175443083900226782e+02 0.000000000000000000e+00
1.177915646258503415e+02 0.000000000000000000e+00
1.180493424036281169e+02 0.000000000000000000e+00
1.183207256235827600e+02 0.000000000000000000e+00
1.185824943310657602e+02 0.000000000000000000e+00
1.188562358276643920e+02 0.000000000000000000e+00
1.190927891156462550e+02 0.000000000000000000e+00
1.193650793650793673e+02 0.000000000000000000e+00
1.196123356009070307e+02 0.000000000000000000e+00
1.198946031746031764e+02 0.000000000000000000e+00
1.201480272108843508e+02 0.000000000000000000e+00
1.204116099773242610e+02 0.000000000000000000e+00
1.206517913832199582e+02 0.000000000000000000e+00
1.209219047619047558e+02 0.000000000000000000e+00
1.211807709750566886e+02 0.000000000000000000e+00
1.214532426303854891e+02 0.000000000000000000e+00
1.217030385487528292e+02 0.000000000000000000e+00
1.219798639455782308e+02 0.000000000000000000e+00
1.222474376417233515e+02 0.000000000000000000e+00
1.224941496598639503e+02 0.000000000000000000e+00
1.227535600907029476e+02 0.000000000000000000e+00
1.230171428571428578e+02 0.000000000000000000e+00
1.232754648526077119e+02 0.000000000000000000e+00
1.235417687074829871e+02 0.000000000000000000e+00
1.237908390022675746e+02 0.000000000000000000e+00
1.240709297052154199e+02 0.000000000000000000e+00
1.243296145124716503e+02 0.000000000000000000e+00
1.246002721088435408e+02 0.000000000000000000e+00
1.248556916099773275e+02 0.000000000000000000e+00
1.251330612244897935e+02 0.000000000000000000e+00
1.253921088435374145e+02 0.000000000000000000e+00
1.256569614512471702e+02 0.000000000000000000e+00
1.259167346938775580e+02 0.000000000000000000e+00
1.261794104308389990e+02 0.000000000000000000e+00
1.264317460317460302e+02 0.000000000000000000e+00
1.266949659863945641e+02 0.000000000000000000e+00
1.269434920634920587e+02 0.000000000000000000e+00
1.272161451247165473e+02 0.000000000000000000e+00
1.274719274376417246e+02 0.000000000000000000e+00
1.277496598639455812e+02 0.000000000000000000e+00
1.280096145124716429e+02 0.000000000000000000e+00
1.282721088435374099e+02 0.000000000000000000e+00
1.285409523809523762e+02 0.000000000000000000e+00
1.288054421768707414e+02 0.000000000000000000e+00
1.290833560090702861e+02 0.000000000000000000e+00
1.293240816326530478e+02 0.000000000000000000e+00
1.296034467120181546e+02 0.000000000000000000e+00
1.298450793650793571e+02 0.000000000000000000e+00
1.300803628117913888e+02 0.000000000000000000e+00
1.303595464852607790e+02 0.000000000000000000e+00
1.306133333333333439e+02 0.000000000000000000e+00
1.308640362811791249e+02 0.000000000000000000e+00
1.311219954648526027e+02 0.000000000000000000e+00
1.313863038548752797e+02 0.000000000000000000e+00
1.316453514739229149e+02 0.000000000000000000e+00
1.319194557823129230e+02 0.000000000000000000e+00
1.321752380952380861e+02 0.000000000000000000e+00
1.324473469387754960e+02 0.000000000000000000e+00
1.327294331065759536e+02 0.000000000000000000e+00
1.329600000000000080e+02 0.000000000000000000e+00
1.332128798185941037e+02 0.000000000000000000e+00
1.334719274376417104e+02 0.000000000000000000e+00
1.337200907029478572e+02 0.000000000000000000e+00
1.339958276643990871e+02 0.000000000000000000e+00
1.342499773242630283e+02 0.000000000000000000e+00
1.345313378684807333e+02 0.000000000000000000e+00
1.347902040816326519e+02 0.000000000000000000e+00
1.350472562358276605e+02 0.000000000000000000e+00
1.353133786848072475e+02 0.000000000000000000e+00
1.355854875283446574e+02 0.000000000000000000e+00
1.358423582766439779e+02 0.000000000000000000e+00
1.361081179138321886e+02 0.000000000000000000e+00
1.363842176870748233e+02 0.000000000000000000e+00
1.366552380952381043e+02 0.000000000000000000e+00
1.368948752834467086e+02 0.000000000000000000e+00
1.371673469387755233e+02 0.000000000000000000e+00
1.374183673459999966e+02 0.000000000000000000e+00
1.376758276643990939e+02 0.000000000000000000e+00
1.379657142857142844e+02 0.000000000000000000e+00
1.382011791383220043e+02 0.000000000000000000e+00
1.384498866213151871e+02 0.000000000000000000e+00
1.387170975056689315e+02 0.000000000000000000e+00
1.389826757369614540e+02 0.000000000000000000e+00
1.392469841269841311e+02 0.000000000000000000e+00
1.395034920634920752e+02 0.000000000000000000e+00
1.397763265306122378e+02 0.000000000000000000e+00
1.400281179138322045e+02 0.000000000000000000e+00
1.402829931972788984e+02 0.000000000000000000e+00
1.405408163259999981e+02 0.000000000000000000e+00
1.408175963718820753e+02 0.000000000000000000e+00
1.410626757369614381e+02 0.000000000000000000e+00
1.413317006802721210e+02 0.000000000000000000e+00
1.415854875283446574e+02 0.000000000000000000e+00
1.418410884353741608e+02 0.000000000000000000e+00
1.421329705215419494e+02 0.000000000000000000e+00
1.423820408163265370e+02 0.000000000000000000e+00
1.426222222222222342e+02 0.000000000000000000e+00
1.429066666666666663e+02 0.000000000000000000e+00
1.431715192743764078e+02 0.000000000000000000e+00
1.434354648526077085e+02 0.000000000000000000e+00
1.436894331065759616e+02 0.000000000000000000e+00
1.439501133786848186e+02 0.000000000000000000e+00
1.441834013605442237e+02 0.000000000000000000e+00
1.444551020400000141e+02 0.000000000000000000e+00
1.447089342403628223e+02 0.000000000000000000e+00
1.449719727891156538e+02 0.000000000000000000e+00
1.452555102040816450e+02 0.000000000000000000e+00
1.455034920634920752e+02 0.000000000000000000e+00
1.457494784580498788e+02 0.000000000000000000e+00
1.460078004535147329e+02 0.000000000000000000e+00
1.462751927437641655e+02 0.000000000000000000e+00
1.465222675736961548e+02 0.000000000000000000e+00
1.467446712018140715e+02 0.000000000000000000e+00
1.470298412698412562e+02 0.000000000000000000e+00
1.472956009070294670e+02 0.000000000000000000e+00
1.475753287981859501e+02 0.000000000000000000e+00
1.478216780045351584e+02 0.000000000000000000e+00
1.480841723356008970e+02 0.000000000000000000e+00
1.483533786848072680e+02 0.000000000000000000e+00
1.486229478458049869e+02 0.000000000000000000e+00
1.488489795918367236e+02 0.000000000000000000e+00
1.491332426303854959e+02 0.000000000000000000e+00
1.493997278911564592e+02 0.000000000000000000e+00
1.496602267573696281e+02 0.000000000000000000e+00
1.499432199546485265e+02 0.000000000000000000e+00
1.501892063492063585e+02 0.000000000000000000e+00
1.504458956916099908e+02 0.000000000000000000e+00
1.507147392290249570e+02 0.000000000000000000e+00
1.509672562358276764e+02 0.000000000000000000e+00
1.512386394557823053e+02 0.000000000000000000e+00
1.515013151927437605e+02 0.000000000000000000e+00
1.517775963718820833e+02 0.000000000000000000e+00
1.520308390022675837e+02 0.000000000000000000e+00
1.522911564625850360e+02 0.000000000000000000e+00
1.525449433106576009e+02 0.000000000000000000e+00
1.528092517006802780e+02 0.000000000000000000e+00
1.530624943310657500e+02 0.000000000000000000e+00
1.533211791383220088e+02 0.000000000000000000e+00
1.535978231292517080e+02 0.000000000000000000e+00
1.538414512471655371e+02 0.000000000000000000e+00
1.541387755102040842e+02 0.000000000000000000e+00
1.543604535147392198e+02 0.000000000000000000e+00
1.546113378684807174e+02 0.000000000000000000e+00
1.548471655328798136e+02 0.000000000000000000e+00
1.551025850340136003e+02 0.000000000000000000e+00
1.553915646258503500e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.559161904761904793e+02 0.000000000000000000e+00
1.561879365079365130e+02 0.000000000000000000e+00
1.564257596371882073e+02 0.000000000000000000e+00
1.567189115646258415e+02 0.000000000000000000e+00
1.569605442176870724e+02 0.000000000000000000e+00
1.572078004535147500e+02 0.000000000000000000e+00
1.574788208616780025e+02 0.000000000000000000e+00
1.577284353741496545e+02 0.000000000000000000e+00
1.579945578231292416e+02 0.000000000000000000e+00
1.582536054421768767e+02 0.000000000000000000e+00
1.585168253968253964e+02 0.000000000000000000e+00
1.587704308390022732e+02 0.000000000000000000e+00
1.590271201814059054e+02 0.000000000000000000e+00
1.592683900226757316e+02 0.000000000000000000e+00
1.595370521541950097e+02 0.000000000000000000e+00
1.598015419501133749e+02 0.000000000000000000e+00
1.600696598639455885e+02 0.000000000000000000e+00
1.603287074829931953e+02 0.000000000000000000e+00
1.605960997732426279e+02 0.000000000000000000e+00
1.608544217687074820e+02 0.000000000000000000e+00
1.611207256235827572e+02 0.000000000000000000e+00
1.613866666666666561e+02 0.000000000000000000e+00
1.616487981859410468e+02 0.000000000000000000e+00
1.618985941043083869e+02 0.000000000000000000e+00
1.621636281179138450e+02 0.000000000000000000e+00
1.624204081629999905e+02 0.000000000000000000e+00
1.626775510204081741e+02 0.000000000000000000e+00
1.629215419501133795e+02 0.000000000000000000e+00
1.631824036281179247e+02 0.000000000000000000e+00
1.634111564625850406e+02 0.000000000000000000e+00
1.636848979591836724e+02 0.000000000000000000e+00
1.639379591836734562e+02 0.000000000000000000e+00
1.641986394557823132e+02 0.000000000000000000e+00
1.644526077097505663e+02 0.000000000000000000e+00
1.647156462585033978e+02 0.000000000000000000e+00
1.649694331065759627e+02 0.000000000000000000e+00
1.652393650793650863e+02 0.000000000000000000e+00
1.654891609977324265e+02 0.000000000000000000e+00
1.657443990929705251e+02 0.000000000000000000e+00
1.660099773242630476e+02 0.000000000000000000e+00
1.662726530612245028e+02 0.000000000000000000e+00
1.665204535147392164e+02 0.000000000000000000e+00
1.667838548752834527e+02 0.000000000000000000e+00
1.670343764172335739e+02 0.000000000000000000e+00
1.673023129251700709e+02 0.000000000000000000e+00
1.675443083900226782e+02 0.000000000000000000e+00
1.678205895691610010e+02 0.000000000000000000e+00
1.680712925170068104e+02 0.000000000000000000e+00
1.683114739229025076e+02 0.000000000000000000e+00
1.685785034013605355e+02 0.000000000000000000e+00
1.688382766439909233e+02 0.000000000000000000e+00
1.691176417233560016e+02 0.000000000000000000e+00
1.693395011337868539e+02 0.000000000000000000e+00
1.696019954648526209e+02 0.000000000000000000e+00
1.698592290249433177e+02 0.000000000000000000e+00
1.701079365079365004e+02 0.000000000000000000e+00
1.703782312925170004e+02 0.000000000000000000e+00
1.706331065759637227e+02 0.000000000000000000e+00
1.708945124716553323e+02 0.000000000000000000e+00
1.711421315192743862e+02 0.000000000000000000e+00
1.714106122448979477e+02 0.000000000000000000e+00
1.716341043083900217e+02 0.000000000000000000e+00
1.719161904761904793e+02 0.000000000000000000e+00
1.721739682539682406e+02 0.000000000000000000e+00
1.724281179138322102e+02 0.000000000000000000e+00
1.726750113378684830e+02 0.000000000000000000e+00
1.729527437641723395e+02 0.000000000000000000e+00
1.731929251700680368e+02 0.000000000000000000e+00
1.734663038548752922e+02 0.000000000000000000e+00
1.737057596371882084e+02 0.000000000000000000e+00
1.739517460317460404e+02 0.000000000000000000e+00
1.742307482993197141e+02 0.000000000000000000e+00
1.744662131519274340e+02 0.000000000000000000e+00
1.747100226757369512e+02 0.000000000000000000e+00
1.749714285714285609e+02 0.000000000000000000e+00
1.752214058956916176e+02 0.000000000000000000e+00
1.755042176870748278e+02 0.000000000000000000e+00
1.757469387755102161e+02 0.000000000000000000e+00
1.760132426303854913e+02 0.000000000000000000e+00
1.762646712018140533e+02 0.000000000000000000e+00
1.765193650793650875e+02 0.000000000000000000e+00
1.767644444444444503e+02 0.000000000000000000e+00
1.770276643990929699e+02 0.000000000000000000e+00
1.772747392290249309e+02 0.000000000000000000e+00
1.775397732426303889e+02 0.000000000000000000e+00
1.777897505668934173e+02 0.000000000000000000e+00
1.780464399092970496e+02 0.000000000000000000e+00
1.782944217687074797e+02 0.000000000000000000e+00
1.785531065759637102e+02 0.000000000000000000e+00
1.788341043083900104e+02 0.000000000000000000e+00
1.790721088435374213e+02 0.000000000000000000e+00
1.793336961451247191e+02 0.000000000000000000e+00
1.795894784580498822e+02 0.000000000000000000e+00
1.798550566893424048e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.803873015873015788e+02 0.000000000000000000e+00
1.806318367346938771e+02 0.000000000000000000e+00
1.808858049886621302e+02 0.000000000000000000e+00
1.811401360544217596e+02 0.000000000000000000e+00
1.814040816320000147e+02 0.000000000000000000e+00
1.816643990929705126e+02 0.000000000000000000e+00
1.819083900226757464e+02 0.000000000000000000e+00
1.821748752834467098e+02 0.000000000000000000e+00
1.824469841269841197e+02 0.000000000000000000e+00
1.827000453514739320e+02 0.000000000000000000e+00
1.829572789115646287e+02 0.000000000000000000e+00
1.832212244897959295e+02 0.000000000000000000e+00
1.834715646258503341e+02 0.000000000000000000e+00
1.837502040816326598e+02 0.000000000000000000e+00
1.839916553287981742e+02 0.000000000000000000e+00
1.842523356009070312e+02 0.000000000000000000e+00
1.844979591830000061e+02 0.000000000000000000e+00
1.847742403628117813e+02 0.000000000000000000e+00
1.850298412698412562e+02 0.000000000000000000e+00
1.852856235827664477e+02 0.000000000000000000e+00
1.855385034013605434e+02 0.000000000000000000e+00
1.857964625850340212e+02 0.000000000000000000e+00
1.860567800453514735e+02 0.000000000000000000e+00
1.863127437641723247e+02 0.000000000000000000e+00
1.865616326530612241e+02 0.000000000000000000e+00
1.868244897959183675e+02 0.000000000000000000e+00
1.870755555555555532e+02 0.000000000000000000e+00
1.873523809523809405e+02 0.000000000000000000e+00
1.876043537414965954e+02 0.000000000000000000e+00
1.878595918367346940e+02 0.000000000000000000e+00
1.881057596371882141e+02 0.000000000000000000e+00
1.883911111111111154e+02 0.000000000000000000e+00
1.886478004535147477e+02 0.000000000000000000e+00
1.889068480725623544e+02 0.000000000000000000e+00
1.891566439909296946e+02 0.000000000000000000e+00
1.893997278911564592e+02 0.000000000000000000e+00
1.896988662131519163e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.904228571428571399e+02 0.000000000000000000e+00
1.906715646258503511e+02 0.000000000000000000e+00
1.909215419501133795e+02 0.000000000000000000e+00
1.911787755102040762e+02 0.000000000000000000e+00
1.914429024943310651e+02 0.000000000000000000e+00
1.917066666666666777e+02 0.000000000000000000e+00
1.919755102040816439e+02 0.000000000000000000e+00
1.922131519274376501e+02 0.000000000000000000e+00
1.924816326530612116e+02 0.000000000000000000e+00
1.927328798185941139e+02 0.000000000000000000e+00
1.929993650793650772e+02 0.000000000000000000e+00
1.932408163265306200e+02 0.000000000000000000e+00
1.935114739229024963e+02 0.000000000000000000e+00
1.937632653061224630e+02 0.000000000000000000e+00
1.940388208616780048e+02 0.000000000000000000e+00
1.942831746031746150e+02 0.000000000000000000e+00
1.945467573696145109e+02 0.000000000000000000e+00
1.948067120181405869e+02 0.000000000000000000e+00
1.950704761904761995e+02 0.000000000000000000e+00
1.953482086167800560e+02 0.000000000000000000e+00
1.955702494331065679e+02 0.000000000000000000e+00
1.958367346938775597e+02 0.000000000000000000e+00
1.960613151927437627e+02 0.000000000000000000e+00
1.962942403628117916e+02 0.000000000000000000e+00
1.965692517006802689e+02 0.000000000000000000e+00
1.968214058956916119e+02 0.000000000000000000e+00
1.970995011337868448e+02 0.000000000000000000e+00
1.973520181405895642e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.978575963718820958e+02 0.000000000000000000e+00
1.981160997732426381e+02 0.000000000000000000e+00
1.983932879818594017e+02 0.000000000000000000e+00
1.986470748299319666e+02 0.000000000000000000e+00
1.989411337868480700e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.004547845804988526e+02 0.000000000000000000e+00
2.007103854875283560e+02 0.000000000000000000e+00
2.009471201814058929e+02 0.000000000000000000e+00
2.012308390022675724e+02 0.000000000000000000e+00
2.014773696145124688e+02 0.000000000000000000e+00
2.017369614512471685e+02 0.000000000000000000e+00
2.019733333333333292e+02 0.000000000000000000e+00
2.022349206349206270e+02 0.000000000000000000e+00
2.024879818594104393e+02 0.000000000000000000e+00
2.027575510204081581e+02 0.000000000000000000e+00
2.030035374149659901e+02 0.000000000000000000e+00
2.032809070294784703e+02 0.000000000000000000e+00
2.035430385487528326e+02 0.000000000000000000e+00
2.038042630385487541e+02 0.000000000000000000e+00
2.040524263038548725e+02 0.000000000000000000e+00
2.043022222222222126e+02 0.000000000000000000e+00
2.045395011337868425e+02 0.000000000000000000e+00
2.048201360544217664e+02 0.000000000000000000e+00
2.050779138321995561e+02 0.000000000000000000e+00
2.053507482993197186e+02 0.000000000000000000e+00
2.055970975056689269e+02 0.000000000000000000e+00
2.058684807256235842e+02 0.000000000000000000e+00
2.061119274376417252e+02 0.000000000000000000e+00
2.063994557823129128e+02 0.000000000000000000e+00
2.066421768707483011e+02 0.000000000000000000e+00
2.069050340136054444e+02 0.000000000000000000e+00
2.071408616780045406e+02 0.000000000000000000e+00
2.073886621315192826e+02 0.000000000000000000e+00
2.076551473922902460e+02 0.000000000000000000e+00
2.078987755102040751e+02 0.000000000000000000e+00
2.081703401360544206e+02 0.000000000000000000e+00
2.084107029478458060e+02 0.000000000000000000e+00
2.086559637188208569e+02 0.000000000000000000e+00
2.089126530612244892e+02 0.000000000000000000e+00
2.091515646258503409e+02 0.000000000000000000e+00
2.093964625850340155e+02 0.000000000000000000e+00
2.096654875283446700e+02 0.000000000000000000e+00
2.099223582766439904e+02 0.000000000000000000e+00
2.101774149659864008e+02 0.000000000000000000e+00
2.104533333333333474e+02 0.000000000000000000e+00
2.107092970521541986e+02 0.000000000000000000e+00
2.109621768707482943e+02 0.000000000000000000e+00
2.112253968253968139e+02 0.000000000000000000e+00
2.114877551019999942e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.120072562358276684e+02 0.000000000000000000e+00
2.122663038548752752e+02 0.000000000000000000e+00
2.125298866213151996e+02 0.000000000000000000e+00
2.127693424036281158e+02 0.000000000000000000e+00
2.130517913832199497e+02 0.000000000000000000e+00
2.133193650793650704e+02 0.000000000000000000e+00
2.135700680272108798e+02 0.000000000000000000e+00
2.138135147392290207e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.143377777777777737e+02 0.000000000000000000e+00
2.145703401360544262e+02 0.000000000000000000e+00
2.148223129251700811e+02 0.000000000000000000e+00
2.150835374149659742e+02 0.000000000000000000e+00
2.153360544217686936e+02 0.000000000000000000e+00
2.156128798185941093e+02 0.000000000000000000e+00
2.158574149659864077e+02 0.000000000000000000e+00
2.161162811791383263e+02 0.000000000000000000e+00
2.163653514739229138e+02 0.000000000000000000e+00
2.166285714285714334e+02 0.000000000000000000e+00
2.168517006802721028e+02 0.000000000000000000e+00
2.171426757369614506e+02 0.000000000000000000e+00
2.174008163265306166e+02 0.000000000000000000e+00
2.176571428571428442e+02 0.000000000000000000e+00
2.179105668934240327e+02 0.000000000000000000e+00
2.181785034013605582e+02 0.000000000000000000e+00
2.184564172335601029e+02 0.000000000000000000e+00
2.187114739229024849e+02 0.000000000000000000e+00
2.189618140589569180e+02 0.000000000000000000e+00
2.192241269841269968e+02 0.000000000000000000e+00
2.194911564625850247e+02 0.000000000000000000e+00
2.197324263038548793e+02 0.000000000000000000e+00
2.199736961451247055e+02 0.000000000000000000e+00
2.202470748299319609e+02 0.000000000000000000e+00
2.204988662131519277e+02 0.000000000000000000e+00
2.207617233560090710e+02 0.000000000000000000e+00
2.210144217687074786e+02 0.000000000000000000e+00
2.212919727891156469e+02 0.000000000000000000e+00
2.215506575963718774e+02 0.000000000000000000e+00
2.218002721088435294e+02 0.000000000000000000e+00
2.220504308390022743e+02 0.000000000000000000e+00
2.223254421768707516e+02 0.000000000000000000e+00
2.225618140589569123e+02 0.000000000000000000e+00
2.228448072562358391e+02 0.000000000000000000e+00
2.231038548752834458e+02 0.000000000000000000e+00
2.233752380952381031e+02 0.000000000000000000e+00
2.236244897959183788e+02 0.000000000000000000e+00
2.238991383219954514e+02 0.000000000000000000e+00
2.241418594104308397e+02 0.000000000000000000e+00
2.243936507936508065e+02 0.000000000000000000e+00
2.246737414965986375e+02 0.000000000000000000e+00
2.249126530612244892e+02 0.000000000000000000e+00
2.251508390022675599e+02 0.000000000000000000e+00
2.254401814058956859e+02 0.000000000000000000e+00
2.256848979591836724e+02 0.000000000000000000e+00
2.259472108843537512e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.264772789115646390e+02 0.000000000000000000e+00
2.267281632653061365e+02 0.000000000000000000e+00
2.269980952380952317e+02 0.000000000000000000e+00
2.272384580498866171e+02 0.000000000000000000e+00
2.275005895691610078e+02 0.000000000000000000e+00
2.277427664399093032e+02 0.000000000000000000e+00
2.279865759637188205e+02 0.000000000000000000e+00
2.282750113378684773e+02 0.000000000000000000e+00
2.285095691609977280e+02 0.000000000000000000e+00
2.287863945578231153e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.292836281179138211e+02 0.000000000000000000e+00
2.295492063492063437e+02 0.000000000000000000e+00
2.298129705215419563e+02 0.000000000000000000e+00
2.300671201814058975e+02 0.000000000000000000e+00
2.303410430839002174e+02 0.000000000000000000e+00
2.305817687074829792e+02 0.000000000000000000e+00
2.308270294784580585e+02 0.000000000000000000e+00
2.311013151927437548e+02 0.000000000000000000e+00
2.313511111111111234e+02 0.000000000000000000e+00
2.316067120181405983e+02 0.000000000000000000e+00
2.318521541950113374e+02 0.000000000000000000e+00
2.321262585034013739e+02 0.000000000000000000e+00
2.323787755102040933e+02 0.000000000000000000e+00
2.326262131519274305e+02 0.000000000000000000e+00
2.328897959183673549e+02 0.000000000000000000e+00
2.331481179138322091e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.339000000000000057e+02 1.000000000000000000e+00
2.341612244890000056e+02 1.000000000000000000e+00
2.344081632650000131e+02 1.000000000000000000e+00
2.346673469379999801e+02 1.000000000000000000e+00
2.349081632650000131e+02 1.000000000000000000e+00
2.351714285709999785e+02 1.000000000000000000e+00
2.354061224479999908e+02 1.000000000000000000e+00
2.356673469379999801e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
2.363239909297052179e+02 0.000000000000000000e+00
2.365997278911564763e+02 0.000000000000000000e+00
2.369059410430839137e+02 0.000000000000000000e+00
2.371609977324262957e+02 0.000000000000000000e+00
2.374405442176870622e+02 0.000000000000000000e+00
2.376829024943310742e+02 0.000000000000000000e+00
2.379466666666666583e+02 0.000000000000000000e+00
2.382082539682539561e+02 0.000000000000000000e+00
2.384400907029478560e+02 0.000000000000000000e+00
2.386942403628117972e+02 0.000000000000000000e+00
2.389872108843537433e+02 0.000000000000000000e+00
2.392063492063492163e+02 0.000000000000000000e+00
2.394610430839002220e+02 0.000000000000000000e+00
2.397199092970521406e+02 0.000000000000000000e+00
2.399729705215419528e+02 0.000000000000000000e+00
2.402398185941043209e+02 0.000000000000000000e+00
2.404775510199999928e+02 0.000000000000000000e+00
2.407292517006802655e+02 0.000000000000000000e+00
2.409853968253968333e+02 0.000000000000000000e+00
2.412335600907029516e+02 0.000000000000000000e+00
2.414753741496598707e+02 0.000000000000000000e+00
2.417336961451247248e+02 0.000000000000000000e+00
2.419809523809523739e+02 0.000000000000000000e+00
2.422253061224489841e+02 0.000000000000000000e+00
2.424977777777777703e+02 0.000000000000000000e+00
2.427590022675736918e+02 0.000000000000000000e+00
2.429977324263038554e+02 0.000000000000000000e+00
2.432633106575963780e+02 0.000000000000000000e+00
2.435247165532879876e+02 0.000000000000000000e+00
2.437607256235827720e+02 0.000000000000000000e+00
2.440377324263038474e+02 0.000000000000000000e+00
2.442922448979591934e+02 0.000000000000000000e+00
2.445260770975056630e+02 0.000000000000000000e+00
2.447825850340136071e+02 0.000000000000000000e+00
2.450254875283446836e+02 0.000000000000000000e+00
2.452905215419501133e+02 0.000000000000000000e+00
2.455002267573696031e+02 0.000000000000000000e+00
2.457803174603174625e+02 0.000000000000000000e+00
2.460353741496598730e+02 0.000000000000000000e+00
2.462829931972788984e+02 0.000000000000000000e+00
2.465716099773242718e+02 0.000000000000000000e+00
2.468136054421768790e+02 0.000000000000000000e+00
2.470762811791383342e+02 0.000000000000000000e+00
2.473061224489795791e+02 0.000000000000000000e+00
2.475591836729999784e+02 0.000000000000000000e+00
2.478273015873015765e+02 0.000000000000000000e+00
2.480727437641723441e+02 0.000000000000000000e+00
2.483281632653061308e+02 0.000000000000000000e+00
2.485685260770975162e+02 0.000000000000000000e+00
2.488453514739229036e+02 0.000000000000000000e+00
2.490780952380952442e+02 0.000000000000000000e+00
2.493558276643991007e+02 0.000000000000000000e+00
2.496038095238095309e+02 0.000000000000000000e+00
2.498731972789115616e+02 0.000000000000000000e+00
2.501032199546485231e+02 0.000000000000000000e+00
2.503695238095237983e+02 0.000000000000000000e+00
2.506336507936507871e+02 0.000000000000000000e+00
2.508836281179138439e+02 0.000000000000000000e+00
2.511356009070294704e+02 0.000000000000000000e+00
2.514028117913832148e+02 0.000000000000000000e+00
2.516460770975056676e+02 0.000000000000000000e+00
2.519127437641723475e+02 0.000000000000000000e+00
2.521580045351473984e+02 0.000000000000000000e+00
2.524221315192743873e+02 0.000000000000000000e+00
2.526717460317460393e+02 0.000000000000000000e+00
2.529244444444444468e+02 0.000000000000000000e+00
2.531974603174603260e+02 0.000000000000000000e+00
2.534416326530612196e+02 0.000000000000000000e+00
2.536605895691610044e+02 0.000000000000000000e+00
2.539350566893424173e+02 0.000000000000000000e+00
2.542271201814058941e+02 0.000000000000000000e+00
2.544767346938775461e+02 0.000000000000000000e+00
2.547354195011337765e+02 0.000000000000000000e+00
2.549774149659863838e+02 0.000000000000000000e+00
2.552199546485260839e+02 0.000000000000000000e+00
2.554956916099773139e+02 0.000000000000000000e+00
2.557284353741496545e+02 0.000000000000000000e+00
2.559905668934240452e+02 0.000000000000000000e+00
2.562429024943310765e+02 0.000000000000000000e+00
2.565233560090703122e+02 0.000000000000000000e+00
2.567609977324262900e+02 0.000000000000000000e+00
2.570258503401360599e+02 0.000000000000000000e+00
2.572819954648526277e+02 0.000000000000000000e+00
2.575419501133786753e+02 0.000000000000000000e+00
2.578019047619047797e+02 0.000000000000000000e+00
2.580651247165532709e+02 0.000000000000000000e+00
2.583071201814058782e+02 0.000000000000000000e+00
2.585585487528344402e+02 0.000000000000000000e+00
2.588128798185941264e+02 0.000000000000000000e+00
2.590760997732426176e+02 0.000000000000000000e+00
2.593224489790000007e+02 0.000000000000000000e+00
2.595947392290249240e+02 0.000000000000000000e+00
2.598405442176870679e+02 0.000000000000000000e+00
2.601104761904761631e+02 0.000000000000000000e+00
2.603591836734693743e+02 0.000000000000000000e+00
2.606160544217686947e+02 0.000000000000000000e+00
2.608616780045351220e+02 0.000000000000000000e+00
2.611185487528344424e+02 0.000000000000000000e+00
2.613678004535147466e+02 0.000000000000000000e+00
2.616239455782313144e+02 0.000000000000000000e+00
2.618551020400000198e+02 0.000000000000000000e+00
2.621404081632653060e+02 0.000000000000000000e+00
2.623882086167800480e+02 0.000000000000000000e+00
2.626374603174602953e+02 0.000000000000000000e+00
2.629032199546485344e+02 0.000000000000000000e+00
2.631562811791383183e+02 0.000000000000000000e+00
2.633866666666666561e+02 0.000000000000000000e+00
2.636466213151927604e+02 0.000000000000000000e+00
2.638975056689342296e+02 0.000000000000000000e+00
2.641474829931972863e+02 0.000000000000000000e+00
2.643934693877550899e+02 0.000000000000000000e+00
2.646623129251700561e+02 0.000000000000000000e+00
2.648919727891156413e+02 0.000000000000000000e+00
2.651548299319728130e+02 0.000000000000000000e+00
2.653997278911564877e+02 0.000000000000000000e+00
2.656564172335600915e+02 0.000000000000000000e+00
2.658866213151927695e+02 0.000000000000000000e+00
2.661737868480725524e+02 0.000000000000000000e+00
2.664137868480725615e+02 0.000000000000000000e+00
2.666585034013605195e+02 0.000000000000000000e+00
2.669108390022675508e+02 0.000000000000000000e+00
2.671718820861677841e+02 0.000000000000000000e+00
2.674131519274376387e+02 0.000000000000000000e+00
2.676734693877551194e+02 0.000000000000000000e+00
2.679089342403628393e+02 0.000000000000000000e+00
2.681814058956916256e+02 0.000000000000000000e+00
2.684295691609977439e+02 0.000000000000000000e+00
2.686906122448979772e+02 0.000000000000000000e+00
2.689369614512471571e+02 0.000000000000000000e+00
2.691938321995464776e+02 0.000000000000000000e+00
2.694472562358276377e+02 0.000000000000000000e+00
2.696943310657596271e+02 0.000000000000000000e+00
2.699011337868480496e+02 0.000000000000000000e+00
2.701839455782313166e+02 0.000000000000000000e+00
2.704489795918367463e+02 0.000000000000000000e+00
2.707120181405895778e+02 0.000000000000000000e+00
2.709607256235827890e+02 0.000000000000000000e+00
2.712143310657596089e+02 0.000000000000000000e+00
2.714833560090702917e+02 0.000000000000000000e+00
2.717264399092970280e+02 0.000000000000000000e+00
2.719434013605442146e+02 0.000000000000000000e+00
2.722320181405895596e+02 0.000000000000000000e+00
2.724890702947845966e+02 0.000000000000000000e+00
2.727321541950113328e+02 0.000000000000000000e+00
2.729986394557823246e+02 0.000000000000000000e+00
2.732486167800453245e+02 0.000000000000000000e+00
2.735007709750566960e+02 0.000000000000000000e+00
2.737565532879818875e+02 0.000000000000000000e+00
2.739941950113378653e+02 0.000000000000000000e+00
2.742439909297052054e+02 0.000000000000000000e+00
2.744970521541949893e+02 0.000000000000000000e+00
2.747570068027210937e+02 0.000000000000000000e+00
2.750002721088435464e+02 0.000000000000000000e+00
2.752565986394557740e+02 0.000000000000000000e+00
2.755103854875283673e+02 0.000000000000000000e+00
2.757745124716553278e+02 0.000000000000000000e+00
2.760177777777777806e+02 0.000000000000000000e+00
2.762766439909296992e+02 0.000000000000000000e+00
2.765287981859410706e+02 0.000000000000000000e+00
2.767938321995465003e+02 0.000000000000000000e+00
2.770537868480725479e+02 0.000000000000000000e+00
2.772972335600907172e+02 0.000000000000000000e+00
2.775602721088435487e+02 0.000000000000000000e+00
2.778002721088435578e+02 0.000000000000000000e+00
2.780645804988662348e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.785772335600906899e+02 0.000000000000000000e+00
2.788243083900226793e+02 0.000000000000000000e+00
2.790699319727891066e+02 0.000000000000000000e+00
2.793300680272108707e+02 0.000000000000000000e+00
2.795776870748299530e+02 0.000000000000000000e+00
2.798380045351473768e+02 0.000000000000000000e+00
2.800936054421768517e+02 0.000000000000000000e+00
2.803276190476190664e+02 0.000000000000000000e+00
2.806033560090702963e+02 0.000000000000000000e+00
2.808754648526077062e+02 0.000000000000000000e+00
2.811325170068027433e+02 0.000000000000000000e+00
2.813899319727890997e+02 0.000000000000000000e+00
2.816315646258503307e+02 0.000000000000000000e+00
2.818904308390022493e+02 0.000000000000000000e+00
2.821380498866213316e+02 0.000000000000000000e+00
2.823963718820861573e+02 0.000000000000000000e+00
2.826617687074830201e+02 0.000000000000000000e+00
2.829050340136054160e+02 0.000000000000000000e+00
2.831448526077097654e+02 0.000000000000000000e+00
2.834211337868480882e+02 0.000000000000000000e+00
2.836836281179138268e+02 0.000000000000000000e+00
2.839103854875283446e+02 0.000000000000000000e+00
2.841843083900226929e+02 0.000000000000000000e+00
2.844293877551020273e+02 0.000000000000000000e+00
2.846697505668934127e+02 0.000000000000000000e+00
2.849373242630385334e+02 0.000000000000000000e+00
2.851682539682539641e+02 0.000000000000000000e+00
2.854283900226757282e+02 0.000000000000000000e+00
2.856816326530612287e+02 0.000000000000000000e+00
2.859348752834467291e+02 0.000000000000000000e+00
2.861596371882085919e+02 0.000000000000000000e+00
2.864571428571428555e+02 0.000000000000000000e+00
2.867016780045351538e+02 0.000000000000000000e+00
2.869454875283446995e+02 0.000000000000000000e+00
2.871976417233560142e+02 0.000000000000000000e+00
2.874606802721088457e+02 0.000000000000000000e+00
2.877097505668934332e+02 0.000000000000000000e+00
2.879544671201813912e+02 0.000000000000000000e+00
2.882064399092970461e+02 0.000000000000000000e+00
2.884533333333333189e+02 0.000000000000000000e+00
2.887060317460317265e+02 0.000000000000000000e+00
2.889471201814059214e+02 0.000000000000000000e+00
2.891831292517006773e+02 0.000000000000000000e+00
2.894369160997732706e+02 0.000000000000000000e+00
2.896809070294784760e+02 0.000000000000000000e+00
2.899388662131519254e+02 0.000000000000000000e+00
2.901572789115646174e+02 0.000000000000000000e+00
2.904324716553288113e+02 0.000000000000000000e+00
2.907024036281179065e+02 0.000000000000000000e+00
2.909438548752834208e+02 0.000000000000000000e+00
2.911831292517006773e+02 0.000000000000000000e+00
2.914429024943310651e+02 0.000000000000000000e+00
2.916865306122448942e+02 0.000000000000000000e+00
2.919493877551020660e+02 0.000000000000000000e+00
2.921941043083900240e+02 0.000000000000000000e+00
2.924551473922902574e+02 0.000000000000000000e+00
2.926889795918367554e+02 0.000000000000000000e+00
2.929449433106576066e+02 0.000000000000000000e+00
2.931845804988662394e+02 0.000000000000000000e+00
2.934570521541950257e+02 0.000000000000000000e+00
2.937369614512471685e+02 0.000000000000000000e+00
2.939747845804988629e+02 0.000000000000000000e+00
2.942022675736961332e+02 0.000000000000000000e+00
2.944795918359999973e+02 0.000000000000000000e+00
2.947448526077097313e+02 0.000000000000000000e+00
2.949918367340000032e+02 0.000000000000000000e+00
2.952444444444444684e+02 0.000000000000000000e+00
2.955013151927437889e+02 0.000000000000000000e+00
2.957474829931972522e+02 0.000000000000000000e+00
2.960039909297051963e+02 0.000000000000000000e+00
2.962663038548752752e+02 0.000000000000000000e+00
2.965151927437641461e+02 0.000000000000000000e+00
2.967760544217687197e+02 0.000000000000000000e+00
2.970271201814059054e+02 0.000000000000000000e+00
2.972740136054421782e+02 0.000000000000000000e+00
2.975421315192743918e+02 0.000000000000000000e+00
2.977739682539682349e+02 0.000000000000000000e+00
2.980342857142857156e+02 0.000000000000000000e+00
2.982951473922902323e+02 0.000000000000000000e+00
2.985525623582766457e+02 0.000000000000000000e+00
2.988034467120181148e+02 0.000000000000000000e+00
2.990719274376417047e+02 0.000000000000000000e+00
2.993088435374149867e+02 0.000000000000000000e+00
2.995702494331065964e+02 0.000000000000000000e+00
2.998409070294784442e+02 0.000000000000000000e+00
3.000948752834466973e+02 0.000000000000000000e+00
3.003312471655328864e+02 0.000000000000000000e+00
3.005962811791383160e+02 0.000000000000000000e+00
3.008406349206348978e+02 0.000000000000000000e+00
3.010944217687074911e+02 0.000000000000000000e+00
3.013619954648526118e+02 0.000000000000000000e+00
3.016029024943310901e+02 0.000000000000000000e+00
3.018387755100000049e+02 0.000000000000000000e+00
3.021229931972789018e+02 0.000000000000000000e+00
3.023637188208616635e+02 0.000000000000000000e+00
3.026314739229025008e+02 0.000000000000000000e+00
3.029079365079364834e+02 0.000000000000000000e+00
3.031482993197278688e+02 0.000000000000000000e+00
3.033988208616780184e+02 0.000000000000000000e+00
3.036805442176870997e+02 0.000000000000000000e+00
3.039297959183673470e+02 0.000000000000000000e+00
3.041636281179138450e+02 0.000000000000000000e+00
3.044609523809523921e+02 0.000000000000000000e+00
3.047092970521541702e+02 0.000000000000000000e+00
3.049538321995464685e+02 0.000000000000000000e+00
3.052050793650793707e+02 0.000000000000000000e+00
3.054526984126983962e+02 0.000000000000000000e+00
3.057135600907029698e+02 0.000000000000000000e+00
3.059506575963718547e+02 0.000000000000000000e+00
3.062075283446711751e+02 0.000000000000000000e+00
3.064439002267573642e+02 0.000000000000000000e+00
3.067203628117914036e+02 0.000000000000000000e+00
3.069650793650793617e+02 0.000000000000000000e+00
3.072210430839002129e+02 0.000000000000000000e+00
3.074701133786848004e+02 0.000000000000000000e+00
3.077351473922902301e+02 0.000000000000000000e+00
3.079796825396825284e+02 0.000000000000000000e+00
3.082510657596371857e+02 0.000000000000000000e+00
3.084995918367346803e+02 0.000000000000000000e+00
3.087626303854875118e+02 0.000000000000000000e+00
3.090015419501133920e+02 0.000000000000000000e+00
3.092653061224489761e+02 0.000000000000000000e+00
3.095219954648525800e+02 0.000000000000000000e+00
3.097792290249433336e+02 0.000000000000000000e+00
3.100469841269841140e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
3.105168253968254248e+02 0.000000000000000000e+00
3.107920181405895619e+02 0.000000000000000000e+00
3.110481632653061297e+02 0.000000000000000000e+00
3.112948752834466859e+02 0.000000000000000000e+00
3.115452154195011190e+02 0.000000000000000000e+00
3.117991836734693720e+02 0.000000000000000000e+00
3.120816326530612059e+02 0.000000000000000000e+00
3.123060317460317492e+02 0.000000000000000000e+00
3.125346031746031485e+02 0.000000000000000000e+00
3.128047165532879603e+02 0.000000000000000000e+00
3.130641269841269718e+02 0.000000000000000000e+00
3.133193650793650704e+02 0.000000000000000000e+00
3.135769614512471435e+02 0.000000000000000000e+00
3.138258503401360713e+02 0.000000000000000000e+00
3.140765532879818807e+02 0.000000000000000000e+00
3.143308843537415100e+02 0.000000000000000000e+00
3.145670748299319825e+02 0.000000000000000000e+00
3.148217687074829882e+02 0.000000000000000000e+00
3.150721088435374213e+02 0.000000000000000000e+00
3.153429478458049857e+02 0.000000000000000000e+00
3.155885714285714130e+02 0.000000000000000000e+00
3.158452607709750737e+02 0.000000000000000000e+00
3.160914285714285938e+02 0.000000000000000000e+00
3.163388662131519027e+02 0.000000000000000000e+00
3.166120634920634984e+02 0.000000000000000000e+00
3.168654875283446586e+02 0.000000000000000000e+00
3.170982312925170277e+02 0.000000000000000000e+00
3.173692517006802518e+02 0.000000000000000000e+00
3.176081632649999733e+02 0.000000000000000000e+00
3.178494331065759866e+02 0.000000000000000000e+00
3.181268027210884384e+02 0.000000000000000000e+00
3.183657142857142617e+02 0.000000000000000000e+00
3.186127891156462510e+02 0.000000000000000000e+00
3.188716553287981696e+02 0.000000000000000000e+00
3.191230839002267317e+02 0.000000000000000000e+00
3.193665306122449010e+02 0.000000000000000000e+00
3.196304761904762017e+02 0.000000000000000000e+00
3.198875283446711819e+02 0.000000000000000000e+00
3.201297052154195057e+02 0.000000000000000000e+00
3.203900226757369865e+02 0.000000000000000000e+00
3.206292970521541861e+02 0.000000000000000000e+00
3.209102947845805147e+02 0.000000000000000000e+00
3.211459410430838943e+02 0.000000000000000000e+00
3.214136961451247316e+02 0.000000000000000000e+00
3.216620408163265097e+02 0.000000000000000000e+00
3.219098412698412517e+02 0.000000000000000000e+00
3.221463945578231574e+02 0.000000000000000000e+00
3.224199546485260726e+02 0.000000000000000000e+00
3.226634013605442419e+02 0.000000000000000000e+00
3.229295238095238005e+02 0.000000000000000000e+00
3.231849433106576157e+02 0.000000000000000000e+00
3.234568707482993091e+02 0.000000000000000000e+00
3.236988662131519163e+02 0.000000000000000000e+00
3.239599092970521497e+02 0.000000000000000000e+00
3.242218594104308522e+02 0.000000000000000000e+00
3.245008616780045259e+02 0.000000000000000000e+00
3.247366893424036220e+02 0.000000000000000000e+00
3.250009977324262991e+02 0.000000000000000000e+00
3.252778231292517148e+02 0.000000000000000000e+00
3.255263492063492095e+02 0.000000000000000000e+00
3.258071655328798215e+02 0.000000000000000000e+00
3.260293877551020501e+02 0.000000000000000000e+00
3.262860770975056539e+02 0.000000000000000000e+00
3.265625396825396933e+02 0.000000000000000000e+00
3.268001814058956711e+02 0.000000000000000000e+00
3.270655782312925339e+02 0.000000000000000000e+00
3.273191836734694107e+02 0.000000000000000000e+00
3.275960090702947696e+02 0.000000000000000000e+00
3.278521541950113374e+02 0.000000000000000000e+00
3.281106575963718797e+02 0.000000000000000000e+00
3.283595464852607506e+02 0.000000000000000000e+00
3.286133333333333439e+02 0.000000000000000000e+00
3.288471655328798420e+02 0.000000000000000000e+00
3.291258049886621393e+02 0.000000000000000000e+00
3.293839455782313053e+02 0.000000000000000000e+00
3.296360997732426199e+02 0.000000000000000000e+00
3.299196371882086396e+02 0.000000000000000000e+00
3.301541950113378903e+02 0.000000000000000000e+00
3.304065306122449215e+02 0.000000000000000000e+00
3.306699319727891293e+02 0.000000000000000000e+00
3.309295238095238005e+02 0.000000000000000000e+00
3.311999999999999886e+02 0.000000000000000000e+00
3.314585034013605309e+02 0.000000000000000000e+00
3.317253514739228990e+02 0.000000000000000000e+00
3.319765986394558013e+02 0.000000000000000000e+00
3.322438095238095457e+02 0.000000000000000000e+00
3.324950566893423911e+02 0.000000000000000000e+00
3.327648072562358266e+02 0.000000000000000000e+00
3.330126077097505686e+02 0.000000000000000000e+00
3.332868934240362933e+02 0.000000000000000000e+00
3.335412244897959226e+02 0.000000000000000000e+00
3.338106122448979818e+02 0.000000000000000000e+00
3.340558730158730327e+02 0.000000000000000000e+00
3.343276190476190664e+02 0.000000000000000000e+00
3.345912018140589339e+02 0.000000000000000000e+00
3.348301133786848141e+02 0.000000000000000000e+00
3.350770068027210868e+02 0.000000000000000000e+00
3.353736054421768813e+02 0.000000000000000000e+00
3.356333786848072691e+02 0.000000000000000000e+00
3.359083900226757464e+02 0.000000000000000000e+00
3.361514739229024826e+02 0.000000000000000000e+00
3.364185034013605673e+02 0.000000000000000000e+00
3.366639455782312780e+02 0.000000000000000000e+00
3.369277097505669190e+02 0.000000000000000000e+00
3.371720634920635007e+02 0.000000000000000000e+00
3.374291156462584809e+02 0.000000000000000000e+00
3.376841723356009197e+02 0.000000000000000000e+00
3.379526530612245097e+02 0.000000000000000000e+00
3.381843083900226929e+02 0.000000000000000000e+00
3.384391836734694152e+02 0.000000000000000000e+00
3.386897052154195080e+02 0.000000000000000000e+00
3.389563718820861595e+02 0.000000000000000000e+00
3.391885714285714357e+02 0.000000000000000000e+00
3.394552380952380872e+02 0.000000000000000000e+00
3.397092063492063403e+02 0.000000000000000000e+00
3.399818594104308431e+02 0.000000000000000000e+00
3.402171428571428464e+02 0.000000000000000000e+00
3.404716553287981924e+02 0.000000000000000000e+00
3.407245351473923165e+02 0.000000000000000000e+00
3.409734240362811875e+02 0.000000000000000000e+00
3.412321088435373895e+02 0.000000000000000000e+00
3.415031292517006705e+02 0.000000000000000000e+00
3.417482086167800617e+02 0.000000000000000000e+00
3.420081632653061092e+02 0.000000000000000000e+00
3.422432653061224528e+02 0.000000000000000000e+00
3.425115646258503261e+02 0.000000000000000000e+00
3.427473922902494223e+02 0.000000000000000000e+00
3.430156916099773525e+02 0.000000000000000000e+00
3.432326530612244824e+02 0.000000000000000000e+00
3.435236281179138587e+02 0.000000000000000000e+00
3.437786848072562407e+02 0.000000000000000000e+00
3.440406349206349432e+02 0.000000000000000000e+00
3.442897052154194739e+02 0.000000000000000000e+00
3.445467573696145109e+02 0.000000000000000000e+00
3.447923809523809382e+02 0.000000000000000000e+00
3.450644897959183481e+02 0.000000000000000000e+00
3.453068480725623317e+02 0.000000000000000000e+00
3.455764172335601074e+02 0.000000000000000000e+00
3.458185941043083744e+02 0.000000000000000000e+00
3.460894331065759388e+02 0.000000000000000000e+00
3.463248979591836587e+02 0.000000000000000000e+00
3.465955555555555634e+02 0.000000000000000000e+00
3.468380952380952635e+02 0.000000000000000000e+00
3.470911564625850474e+02 0.000000000000000000e+00
3.473155555555555338e+02 0.000000000000000000e+00
3.476083446712017917e+02 0.000000000000000000e+00
3.478514285714285847e+02 0.000000000000000000e+00
3.481162811791382978e+02 0.000000000000000000e+00
3.483450340136054706e+02 0.000000000000000000e+00
3.486078911564625855e+02 0.000000000000000000e+00
3.488404535147392380e+02 0.000000000000000000e+00
3.491129251700680243e+02 0.000000000000000000e+00
3.493536507936507860e+02 0.000000000000000000e+00
3.496174149659863701e+02 0.000000000000000000e+00
3.498572335600907195e+02 0.000000000000000000e+00
3.501088435374149412e+02 0.000000000000000000e+00
3.503519274376417343e+02 0.000000000000000000e+00
3.506078911564625855e+02 0.000000000000000000e+00
3.508653061224489988e+02 0.000000000000000000e+00
3.511067573696145132e+02 0.000000000000000000e+00
3.513336961451246907e+02 0.000000000000000000e+00
3.516156009070294886e+02 0.000000000000000000e+00
3.518750113378685000e+02 0.000000000000000000e+00
3.521462131519274408e+02 0.000000000000000000e+00
3.523867573696144859e+02 0.000000000000000000e+00
3.526483446712018122e+02 0.000000000000000000e+00
3.528754648526077062e+02 0.000000000000000000e+00
3.531533786848072509e+02 0.000000000000000000e+00
3.533877551020408418e+02 0.000000000000000000e+00
3.536558730158729986e+02 0.000000000000000000e+00
3.539092970521542156e+02 0.000000000000000000e+00
3.541701587301587324e+02 0.000000000000000000e+00
3.544165079365079123e+02 0.000000000000000000e+00
3.547018594104308136e+02 0.000000000000000000e+00
3.549661678004534906e+02 0.000000000000000000e+00
3.552034467120181489e+02 0.000000000000000000e+00
3.554755555555555588e+02 0.000000000000000000e+00
3.557275283446712137e+02 0.000000000000000000e+00
3.560039909297051963e+02 0.000000000000000000e+00
3.562370975056689417e+02 0.000000000000000000e+00
3.564883446712017872e+02 0.000000000000000000e+00
3.567502947845804897e+02 0.000000000000000000e+00
3.570055328798185883e+02 0.000000000000000000e+00
3.572716553287982038e+02 0.000000000000000000e+00
3.575167346938775381e+02 0.000000000000000000e+00
3.577859410430838807e+02 0.000000000000000000e+00
3.580397278911564740e+02 0.000000000000000000e+00
3.583058503401360326e+02 0.000000000000000000e+00
3.585578231292516875e+02 0.000000000000000000e+00
3.588263038548752775e+02 0.000000000000000000e+00
3.590713832199546687e+02 0.000000000000000000e+00
3.593346031746031599e+02 0.000000000000000000e+00
3.595776870748299530e+02 0.000000000000000000e+00
3.598526984126984303e+02 0.000000000000000000e+00
3.601099319727891270e+02 0.000000000000000000e+00
3.603570068027211164e+02 0.000000000000000000e+00
3.606140589569160966e+02 0.000000000000000000e+00
3.608823582766439699e+02 0.000000000000000000e+00
3.611229024943310719e+02 0.000000000000000000e+00
3.613921088435374145e+02 0.000000000000000000e+00
3.616395464852607802e+02 0.000000000000000000e+00
3.619062131519274317e+02 0.000000000000000000e+00
3.621607256235827776e+02 0.000000000000000000e+00
3.624161451247165360e+02 0.000000000000000000e+00
3.626612244897959272e+02 0.000000000000000000e+00
3.629217233560090676e+02 0.000000000000000000e+00
3.631660770975056494e+02 0.000000000000000000e+00
3.634409070294784669e+02 0.000000000000000000e+00
3.636867120181406108e+02 0.000000000000000000e+00
3.639535600907029220e+02 0.000000000000000000e+00
3.642015419501133806e+02 0.000000000000000000e+00
3.644763718820861413e+02 0.000000000000000000e+00
3.647192743764172178e+02 0.000000000000000000e+00
3.649872108843537148e+02 0.000000000000000000e+00
3.652270294784580642e+02 0.000000000000000000e+00
3.654940589569160920e+02 0.000000000000000000e+00
3.657429478458049630e+02 0.000000000000000000e+00
3.660163265306122184e+02 0.000000000000000000e+00
3.662610430839002333e+02 0.000000000000000000e+00
3.665253514739229104e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
3.682998639455782381e+02 0.000000000000000000e+00
3.685474829931972636e+02 0.000000000000000000e+00
3.687951020408163458e+02 0.000000000000000000e+00
3.690539682539682644e+02 0.000000000000000000e+00
3.693112018140589612e+02 0.000000000000000000e+00
3.695903854875283514e+02 0.000000000000000000e+00
3.698390929705215626e+02 0.000000000000000000e+00
3.700999546485260794e+02 0.000000000000000000e+00
3.703399546485260885e+02 0.000000000000000000e+00
3.706062585034013637e+02 0.000000000000000000e+00
3.708604081632653333e+02 0.000000000000000000e+00
3.711198185941042880e+02 0.000000000000000000e+00
3.713670748299319939e+02 0.000000000000000000e+00
3.716341043083900217e+02 0.000000000000000000e+00
3.718795464852607893e+02 0.000000000000000000e+00
3.721449433106575952e+02 0.000000000000000000e+00
3.724018140589569157e+02 0.000000000000000000e+00
3.726643083900226543e+02 0.000000000000000000e+00
3.729144671201814276e+02 0.000000000000000000e+00
3.731628117913832057e+02 0.000000000000000000e+00
3.734229478458049698e+02 0.000000000000000000e+00
3.736783673469387850e+02 0.000000000000000000e+00
3.739049433106575862e+02 0.000000000000000000e+00
3.741665306122449124e+02 0.000000000000000000e+00
3.744123356009070562e+02 0.000000000000000000e+00
3.746550566893424161e+02 0.000000000000000000e+00
3.748946938775509921e+02 0.000000000000000000e+00
3.751613605442177004e+02 0.000000000000000000e+00
3.754169614512471753e+02 0.000000000000000000e+00
3.756478911564626060e+02 0.000000000000000000e+00
3.758828117913832330e+02 0.000000000000000000e+00
3.761647165532879740e+02 0.000000000000000000e+00
3.764243083900227020e+02 0.000000000000000000e+00
3.766759183673469238e+02 0.000000000000000000e+00
3.769278911564625787e+02 0.000000000000000000e+00
3.772048979591836542e+02 0.000000000000000000e+00
3.774733786848072441e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
3.779541043083900149e+02 0.000000000000000000e+00
3.782073469387755154e+02 0.000000000000000000e+00
3.784299319727891202e+02 0.000000000000000000e+00
3.787103854875283560e+02 0.000000000000000000e+00
3.789540136054421851e+02 0.000000000000000000e+00
3.792244897959183731e+02 0.000000000000000000e+00
3.794561451247165564e+02 0.000000000000000000e+00
3.797445804988661848e+02 0.000000000000000000e+00
3.799931065759637363e+02 0.000000000000000000e+00
3.802447165532879580e+02 0.000000000000000000e+00
3.805017687074829951e+02 0.000000000000000000e+00
3.807684353741496466e+02 0.000000000000000000e+00
3.810146031746031667e+02 0.000000000000000000e+00
3.812823582766440040e+02 0.000000000000000000e+00
3.815296145124716531e+02 0.000000000000000000e+00
3.817890249433106646e+02 0.000000000000000000e+00
3.820426303854875414e+02 0.000000000000000000e+00
3.823043990929705274e+02 0.000000000000000000e+00
3.825398639455782472e+02 0.000000000000000000e+00
3.828132426303855027e+02 0.000000000000000000e+00
3.830537868480725479e+02 0.000000000000000000e+00
3.833349659863945362e+02 0.000000000000000000e+00
3.836012698412698683e+02 0.000000000000000000e+00
3.838427210884353826e+02 0.000000000000000000e+00
3.840770975056689167e+02 0.000000000000000000e+00
3.843484807256235740e+02 0.000000000000000000e+00
3.846118820861677818e+02 0.000000000000000000e+00
3.848669387755102207e+02 0.000000000000000000e+00
3.851259863945577990e+02 0.000000000000000000e+00
3.853893877551020637e+02 0.000000000000000000e+00
3.856174149659863701e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
3.861491156462585081e+02 0.000000000000000000e+00
3.864119727891156231e+02 0.000000000000000000e+00
3.866487074829931885e+02 0.000000000000000000e+00
3.869211791383219747e+02 0.000000000000000000e+00
3.871648072562358038e+02 0.000000000000000000e+00
3.873930158730158837e+02 0.000000000000000000e+00
3.876538775510204005e+02 0.000000000000000000e+00
3.879189115646258301e+02 0.000000000000000000e+00
3.881547392290249263e+02 0.000000000000000000e+00
3.884152380952381236e+02 0.000000000000000000e+00
3.886621315192743964e+02 0.000000000000000000e+00
3.889398639455782245e+02 0.000000000000000000e+00
3.891809523809523625e+02 0.000000000000000000e+00
3.894510657596371743e+02 0.000000000000000000e+00
3.897101133786848095e+02 0.000000000000000000e+00
3.899771428571428373e+02 0.000000000000000000e+00
3.902155102040816246e+02 0.000000000000000000e+00
3.904839909297052145e+02 0.000000000000000000e+00
3.907307029478458276e+02 0.000000000000000000e+00
3.909910204081632514e+02 0.000000000000000000e+00
3.912335600907029516e+02 0.000000000000000000e+00
3.914980498866212884e+02 0.000000000000000000e+00
3.917540136054421964e+02 0.000000000000000000e+00
3.920224943310657864e+02 0.000000000000000000e+00
3.922575963718820731e+02 0.000000000000000000e+00
3.925391383219954378e+02 0.000000000000000000e+00
3.927914739229024690e+02 0.000000000000000000e+00
3.930111564625850065e+02 0.000000000000000000e+00
3.932994104308389751e+02 0.000000000000000000e+00
3.935769614512471435e+02 0.000000000000000000e+00
3.938363718820861550e+02 0.000000000000000000e+00
3.940963265306122594e+02 0.000000000000000000e+00
3.943305215419501337e+02 0.000000000000000000e+00
3.946097052154195239e+02 0.000000000000000000e+00
3.948616780045351220e+02 0.000000000000000000e+00
3.951212698412698501e+02 0.000000000000000000e+00
3.953685260770974992e+02 0.000000000000000000e+00
3.956224489790000121e+02 1.000000000000000000e+00
3.958717460317460564e+02 0.000000000000000000e+00
3.961438548752834663e+02 0.000000000000000000e+00
3.963892970521541770e+02 0.000000000000000000e+00
3.966597732426303651e+02 0.000000000000000000e+00
3.969160997732426495e+02 0.000000000000000000e+00
3.971731519274376296e+02 0.000000000000000000e+00
3.974283900226757282e+02 0.000000000000000000e+00
3.977082993197278711e+02 0.000000000000000000e+00
3.979383219954648325e+02 0.000000000000000000e+00
3.982117006802720880e+02 0.000000000000000000e+00
3.984649433106575884e+02 0.000000000000000000e+00
3.987109297052153920e+02 0.000000000000000000e+00
3.989494784580498958e+02 0.000000000000000000e+00
3.992388208616779934e+02 0.000000000000000000e+00
3.994786394557822859e+02 0.000000000000000000e+00
3.997418594104308340e+02 0.000000000000000000e+00
3.999923809523809268e+02 0.000000000000000000e+00
4.002476190476190254e+02 0.000000000000000000e+00
4.004803628117913945e+02 0.000000000000000000e+00
4.007495691609977371e+02 0.000000000000000000e+00
4.010205895691610181e+02 0.000000000000000000e+00
4.012674829931972909e+02 0.000000000000000000e+00
4.015067573696144905e+02 0.000000000000000000e+00
4.017678004535147238e+02 0.000000000000000000e+00
4.020076190476190732e+02 0.000000000000000000e+00
4.022826303854875505e+02 0.000000000000000000e+00
4.025195464852607756e+02 0.000000000000000000e+00
4.027914739229024690e+02 0.000000000000000000e+00
4.030345578231292620e+02 0.000000000000000000e+00
4.032943310657596498e+02 0.000000000000000000e+00
4.035468480725623408e+02 0.000000000000000000e+00
4.038220408163265347e+02 0.000000000000000000e+00
4.040536961451247180e+02 0.000000000000000000e+00
4.043180045351473950e+02 0.000000000000000000e+00
4.045610884353741312e+02 0.000000000000000000e+00
4.048252154195011485e+02 0.000000000000000000e+00
4.050817233560090926e+02 0.000000000000000000e+00
4.053485714285714039e+02 0.000000000000000000e+00
4.056068934240362864e+02 0.000000000000000000e+00
4.058673922902494269e+02 0.000000000000000000e+00
4.061093877551020341e+02 0.000000000000000000e+00
4.063824036281179133e+02 0.000000000000000000e+00
4.066343764172335682e+02 0.000000000000000000e+00
4.068812698412698410e+02 0.000000000000000000e+00
4.071622675736961696e+02 0.000000000000000000e+00
4.074202267573696190e+02 0.000000000000000000e+00
4.076845351473922960e+02 0.000000000000000000e+00
4.079141950113378812e+02 0.000000000000000000e+00
4.081797732426304037e+02 0.000000000000000000e+00
4.084312018140589657e+02 0.000000000000000000e+00
4.086755555555555475e+02 0.000000000000000000e+00
4.089502040816326485e+02 0.000000000000000000e+00
4.092243083900226566e+02 0.000000000000000000e+00
4.094693877551020478e+02 0.000000000000000000e+00
4.097197278911564808e+02 0.000000000000000000e+00
4.099853061224490034e+02 0.000000000000000000e+00
4.102271201814058941e+02 0.000000000000000000e+00
4.104988662131519277e+02 0.000000000000000000e+00
4.107375963718820913e+02 0.000000000000000000e+00
4.110037188208616499e+02 0.000000000000000000e+00
4.112651247165533164e+02 0.000000000000000000e+00
4.115336054421768495e+02 0.000000000000000000e+00
4.117808616780045554e+02 0.000000000000000000e+00
4.120400907029478503e+02 0.000000000000000000e+00
4.122849886621315250e+02 0.000000000000000000e+00
4.125483900226757328e+02 0.000000000000000000e+00
4.127885714285714016e+02 0.000000000000000000e+00
4.130583219954648371e+02 0.000000000000000000e+00
4.133081179138321772e+02 0.000000000000000000e+00
4.135776870748299530e+02 0.000000000000000000e+00
4.138214965986394418e+02 0.000000000000000000e+00
4.140774603174602930e+02 0.000000000000000000e+00
4.143270748299319735e+02 0.000000000000000000e+00
4.145839455782312939e+02 0.000000000000000000e+00
4.148293877551020614e+02 0.000000000000000000e+00
4.150996825396825329e+02 0.000000000000000000e+00
4.153402267573696349e+02 0.000000000000000000e+00
4.156068934240362864e+02 0.000000000000000000e+00
4.158621315192743850e+02 0.000000000000000000e+00
4.161179138321995197e+02 0.000000000000000000e+00
4.163898412698412699e+02 0.000000000000000000e+00
4.166534240362811943e+02 0.000000000000000000e+00
4.168863492063492231e+02 0.000000000000000000e+00
4.171657142857142730e+02 0.000000000000000000e+00
4.174351020408163322e+02 0.000000000000000000e+00
4.176865306122448942e+02 0.000000000000000000e+00
4.179379591836734562e+02 0.000000000000000000e+00
4.181808616780045327e+02 0.000000000000000000e+00
4.184796371882086419e+02 0.000000000000000000e+00
4.186987755102040865e+02 0.000000000000000000e+00
4.189590929705215672e+02 0.000000000000000000e+00
4.192085260770975310e+02 0.000000000000000000e+00
4.194724716553287749e+02 0.000000000000000000e+00
4.197431292517006796e+02 0.000000000000000000e+00
4.200304761904761790e+02 0.000000000000000000e+00
4.202684807256235899e+02 0.000000000000000000e+00
4.205023129251700880e+02 0.000000000000000000e+00
4.207778684807256013e+02 0.000000000000000000e+00
4.210316553287981947e+02 0.000000000000000000e+00
4.212897959183673606e+02 0.000000000000000000e+00
4.215385034013605718e+02 0.000000000000000000e+00
4.218046258503401305e+02 0.000000000000000000e+00
4.220562358276644090e+02 0.000000000000000000e+00
4.223087528344671000e+02 0.000000000000000000e+00
4.225572789115646515e+02 0.000000000000000000e+00
4.228366439909297014e+02 0.000000000000000000e+00
4.230681179138322250e+02 0.000000000000000000e+00
4.233233560090702667e+02 0.000000000000000000e+00
4.235827664399092782e+02 0.000000000000000000e+00
4.238499773242630226e+02 0.000000000000000000e+00
4.240812698412698296e+02 0.000000000000000000e+00
4.243510204081632651e+02 0.000000000000000000e+00
4.246102494331065600e+02 0.000000000000000000e+00
4.248400907029478617e+02 0.000000000000000000e+00
4.250713832199546687e+02 0.000000000000000000e+00
4.253382312925169799e+02 0.000000000000000000e+00
4.255983673469388009e+02 0.000000000000000000e+00
4.258459863945578263e+02 0.000000000000000000e+00
4.260861678004534951e+02 0.000000000000000000e+00
4.263555555555555543e+02 0.000000000000000000e+00
4.265937414965986250e+02 0.000000000000000000e+00
4.268310204081632833e+02 0.000000000000000000e+00
4.271229024943310719e+02 0.000000000000000000e+00
4.273503854875283423e+02 0.000000000000000000e+00
4.276165079365079578e+02 0.000000000000000000e+00
4.278748299319727835e+02 0.000000000000000000e+00
4.281206349206349273e+02 0.000000000000000000e+00
4.283633560090702872e+02 0.000000000000000000e+00
4.286028117913832034e+02 0.000000000000000000e+00
4.288732879818593915e+02 0.000000000000000000e+00
4.291067573696145132e+02 0.000000000000000000e+00
4.293723356009070358e+02 0.000000000000000000e+00
4.296350113378684910e+02 0.000000000000000000e+00
4.298877097505668985e+02 0.000000000000000000e+00
4.301355102040816405e+02 0.000000000000000000e+00
4.303923809523809609e+02 0.000000000000000000e+00
4.306443537414966158e+02 0.000000000000000000e+00
4.309035827664399108e+02 0.000000000000000000e+00
4.311517460317460291e+02 0.000000000000000000e+00
4.314122448979591695e+02 0.000000000000000000e+00
4.316756462585033773e+02 0.000000000000000000e+00
4.319187301587301704e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
4.324241269841269855e+02 0.000000000000000000e+00
4.326839002267573733e+02 0.000000000000000000e+00
4.329331519274376205e+02 0.000000000000000000e+00
4.331921995464852557e+02 0.000000000000000000e+00
4.334646712018140420e+02 0.000000000000000000e+00
4.337255328798186156e+02 0.000000000000000000e+00
4.339706122448979499e+02 0.000000000000000000e+00
4.342325623582766525e+02 0.000000000000000000e+00
4.344821768707482761e+02 0.000000000000000000e+00
4.347336054421768949e+02 0.000000000000000000e+00
4.349725170068027182e+02 0.000000000000000000e+00
4.352326530612244824e+02 0.000000000000000000e+00
4.354768253968254044e+02 0.000000000000000000e+00
4.357219047619047387e+02 0.000000000000000000e+00
4.359963718820861800e+02 0.000000000000000000e+00
4.362387301587301636e+02 0.000000000000000000e+00
4.364838095238094979e+02 0.000000000000000000e+00
4.367223582766440018e+02 0.000000000000000000e+00
4.369870294784580551e+02 0.000000000000000000e+00
4.372286621315192860e+02 0.000000000000000000e+00
4.375002267573696031e+02 0.000000000000000000e+00
4.377609070294784601e+02 0.000000000000000000e+00
4.380074376417233566e+02 0.000000000000000000e+00
4.382621315192743623e+02 0.000000000000000000e+00
4.385242630385487246e+02 0.000000000000000000e+00
4.387657142857142958e+02 0.000000000000000000e+00
4.390430839002267476e+02 0.000000000000000000e+00
4.392939682539682735e+02 0.000000000000000000e+00
4.395394104308389842e+02 0.000000000000000000e+00
4.397737868480725751e+02 0.000000000000000000e+00
4.400546031746031872e+02 0.000000000000000000e+00
4.402980498866212997e+02 0.000000000000000000e+00
4.405659863945577968e+02 0.000000000000000000e+00
4.408183219954648280e+02 0.000000000000000000e+00
4.410701133786848231e+02 0.000000000000000000e+00
4.413035827664398880e+02 0.000000000000000000e+00
4.415900226757369751e+02 0.000000000000000000e+00
4.418570521541950029e+02 0.000000000000000000e+00
4.421066666666666833e+02 0.000000000000000000e+00
4.423747845804988401e+02 0.000000000000000000e+00
4.426463492063492140e+02 0.000000000000000000e+00
4.429086621315192929e+02 0.000000000000000000e+00
4.431568253968254112e+02 0.000000000000000000e+00
4.434115192743764169e+02 0.000000000000000000e+00
4.436696598639455829e+02 0.000000000000000000e+00
4.439065759637188080e+02 0.000000000000000000e+00
4.441824943310657545e+02 0.000000000000000000e+00
4.444277551020408055e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
4.449433106575963848e+02 0.000000000000000000e+00
4.452023582766439631e+02 0.000000000000000000e+00
4.454418140589569362e+02 0.000000000000000000e+00
4.457139229024943461e+02 0.000000000000000000e+00
4.459736961451247339e+02 0.000000000000000000e+00
4.462193197278911612e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
4.467573696145124700e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
4.471533786848072509e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
4.476493424036281112e+02 0.000000000000000000e+00
4.479123809523809427e+02 0.000000000000000000e+00
4.481536507936507974e+02 0.000000000000000000e+00
4.484036281179138541e+02 0.000000000000000000e+00
4.487069387755101957e+02 0.000000000000000000e+00
4.489971882086167625e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
4.495749659863945453e+02 0.000000000000000000e+00
4.498098866213151723e+02 0.000000000000000000e+00
4.500823582766440154e+02 0.000000000000000000e+00
4.503169160997732661e+02 0.000000000000000000e+00
4.506158730158730350e+02 0.000000000000000000e+00
4.508482539682539709e+02 0.000000000000000000e+00
4.510913378684807071e+02 0.000000000000000000e+00
4.513786848072562634e+02 0.000000000000000000e+00
4.516154195011337720e+02 0.000000000000000000e+00
4.518443537414966045e+02 0.000000000000000000e+00
4.521077551020408123e+02 0.000000000000000000e+00
4.523542857142857088e+02 0.000000000000000000e+00
4.525770521541950302e+02 0.000000000000000000e+00
4.528364625850340417e+02 0.000000000000000000e+00
4.530855328798185724e+02 0.000000000000000000e+00
4.533300680272108707e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
4.541873922902494201e+02 0.000000000000000000e+00
4.544257596371882073e+02 0.000000000000000000e+00
4.546545124716553232e+02 0.000000000000000000e+00
4.548881632653061047e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
4.554918367340000032e+02 0.000000000000000000e+00
4.557500226757369433e+02 0.000000000000000000e+00
4.559753287981859557e+02 0.000000000000000000e+00
4.562008163265306280e+02 0.000000000000000000e+00


==> J39.dat <==
1.954702947845805028e+01 0.000000000000000000e+00
1.975691609977324248e+01 0.000000000000000000e+00
1.993741496598639529e+01 0.000000000000000000e+00
2.015369614500000139e+01 1.000000000000000000e+00
2.036022675699999951e+01 1.000000000000000000e+00
2.056925169999999881e+01 1.000000000000000000e+00
2.077229024900000098e+01 1.000000000000000000e+00
2.099328798099999815e+01 1.000000000000000000e+00
2.119632653000000033e+01 1.000000000000000000e+00
2.141632652999999920e+01 1.000000000000000000e+00
2.161337868400000062e+01 1.000000000000000000e+00
2.182988662099999999e+01 1.000000000000000000e+00
2.202294784500000091e+01 1.000000000000000000e+00
2.223795918300000096e+01 1.000000000000000000e+00
2.243551020399999985e+01 1.000000000000000000e+00
2.264204081599999796e+01 1.000000000000000000e+00
2.284009070199999769e+01 1.000000000000000000e+00
2.305260770900000011e+01 1.000000000000000000e+00
2.324816326499999874e+01 1.000000000000000000e+00
2.345369614499999855e+01 1.000000000000000000e+00
2.365324263000000116e+01 1.000000000000000000e+00
2.385977324199999927e+01 1.000000000000000000e+00
2.405782312900000264e+01 1.000000000000000000e+00
2.427482993099999931e+01 1.000000000000000000e+00
2.446839002199999769e+01 1.000000000000000000e+00
2.468539682500000154e+01 1.000000000000000000e+00
2.487596371800000128e+01 1.000000000000000000e+00
2.509247165500000065e+01 1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.569310657500000161e+01 1.000000000000000000e+00
2.590263038499999837e+01 1.000000000000000000e+00
2.610417233500000123e+01 1.000000000000000000e+00
2.631569160900000170e+01 1.000000000000000000e+00
2.651274376399999966e+01 1.000000000000000000e+00
2.673424036199999776e+01 1.000000000000000000e+00
2.693079364999999825e+01 1.000000000000000000e+00
2.714231292499999881e+01 1.000000000000000000e+00
2.733687074800000261e+01 1.000000000000000000e+00
2.754739229000000122e+01 1.000000000000000000e+00
2.772952380952380835e+01 0.000000000000000000e+00
2.794231292517006793e+01 0.000000000000000000e+00
2.813841269841269721e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.937360544217687064e+01 0.000000000000000000e+00
2.958566893424036337e+01 0.000000000000000000e+00
2.977560090702947804e+01 0.000000000000000000e+00
2.998421768707482826e+01 0.000000000000000000e+00
3.018684807256235914e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
3.059464852607709773e+01 0.000000000000000000e+00
3.079528344671201978e+01 0.000000000000000000e+00
3.099392290249432946e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
3.260698412698413051e+01 0.000000000000000000e+00
3.281578231292517245e+01 0.000000000000000000e+00
3.302294784580498543e+01 0.000000000000000000e+00
3.323827664399092896e+01 0.000000000000000000e+00
3.344235827664399352e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
3.383963718820861999e+01 0.000000000000000000e+00
3.405170068027210561e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
3.446294784580499027e+01 0.000000000000000000e+00
3.465687074829931902e+01 0.000000000000000000e+00
3.486938775499999821e+01 1.000000000000000000e+00
3.506249433106575708e+01 0.000000000000000000e+00
3.527147392290249428e+01 0.000000000000000000e+00
3.546848072562358567e+01 0.000000000000000000e+00
3.567963718820861629e+01 0.000000000000000000e+00
3.586648526077097188e+01 0.000000000000000000e+00
3.607963718820861487e+01 0.000000000000000000e+00
3.627244897900000353e+01 0.000000000000000000e+00
3.648816326530612031e+01 0.000000000000000000e+00
3.668081632653061064e+01 0.000000000000000000e+00
3.689687074829932101e+01 0.000000000000000000e+00
3.708843537414966107e+01 0.000000000000000000e+00
3.730013605442177038e+01 0.000000000000000000e+00
3.749170068027211045e+01 0.000000000000000000e+00
3.770285714285714107e+01 0.000000000000000000e+00
3.790294784580498799e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
3.830367346938775341e+01 0.000000000000000000e+00
3.851482993197279114e+01 0.000000000000000000e+00
3.870113378684807515e+01 0.000000000000000000e+00
3.892045351473922921e+01 0.000000000000000000e+00
3.912616780045351561e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
3.954430839002267817e+01 0.000000000000000000e+00
3.975473922902494195e+01 0.000000000000000000e+00
3.995011337868480439e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
4.036462585034013273e+01 0.000000000000000000e+00
4.056943310657596413e+01 0.000000000000000000e+00
4.075972789115646577e+01 0.000000000000000000e+00
4.097251700680271824e+01 0.000000000000000000e+00
4.116625850340135884e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
4.157170068027210874e+01 0.000000000000000000e+00
4.178612244897959016e+01 0.000000000000000000e+00
4.197968253968254260e+01 0.000000000000000000e+00
4.218140589569161136e+01 0.000000000000000000e+00
4.237496598639455669e+01 0.000000000000000000e+00
4.259120181405895522e+01 0.000000000000000000e+00
4.279310657596371925e+01 0.000000000000000000e+00
4.300299319727891145e+01 0.000000000000000000e+00
4.320435374149659680e+01 0.000000000000000000e+00
4.341696145124716821e+01 0.000000000000000000e+00
4.361342403628118092e+01 0.000000000000000000e+00
4.382276643990929443e+01 0.000000000000000000e+00
4.400943310657596186e+01 0.000000000000000000e+00
4.423455782312925066e+01 0.000000000000000000e+00
4.442702947845805284e+01 0.000000000000000000e+00
4.464018140589568873e+01 0.000000000000000000e+00
4.482848072562358510e+01 0.000000000000000000e+00
4.504780045351473916e+01 0.000000000000000000e+00
4.525260770975056346e+01 0.000000000000000000e+00
4.545015873015873353e+01 0.000000000000000000e+00
4.564353741496598360e+01 0.000000000000000000e+00
4.585251700680272080e+01 0.000000000000000000e+00
4.605424036281178957e+01 0.000000000000000000e+00
4.627138321995465020e+01 0.000000000000000000e+00
4.647165532879818528e+01 0.000000000000000000e+00
4.668462585034013301e+01 0.000000000000000000e+00
4.687510204081632992e+01 0.000000000000000000e+00
4.709061224489796160e+01 0.000000000000000000e+00
4.728090702947845614e+01 0.000000000000000000e+00
4.749895691609977177e+01 0.000000000000000000e+00
4.768217687074830025e+01 0.000000000000000000e+00
4.789841269841269877e+01 0.000000000000000000e+00
4.809922902494331254e+01 0.000000000000000000e+00
4.830929705215419290e+01 0.000000000000000000e+00
4.849959183673469454e+01 0.000000000000000000e+00
4.871836734693877702e+01 0.000000000000000000e+00
4.891283446712018446e+01 0.000000000000000000e+00
4.913360544217687220e+01 0.000000000000000000e+00
4.932879818594104648e+01 0.000000000000000000e+00
4.953904761904762211e+01 0.000000000000000000e+00
4.973732426303855192e+01 0.000000000000000000e+00
4.994086167800453779e+01 0.000000000000000000e+00
5.014603174603174551e+01 0.000000000000000000e+00
5.035573696145124956e+01 0.000000000000000000e+00
5.055564625850340121e+01 0.000000000000000000e+00
5.077387755102040501e+01 0.000000000000000000e+00
5.096417233560090665e+01 0.000000000000000000e+00
5.117877551020408333e+01 0.000000000000000000e+00
5.136852607709750629e+01 0.000000000000000000e+00
5.158839002267573903e+01 0.000000000000000000e+00
5.177142857142857224e+01 0.000000000000000000e+00
5.199165532879818841e+01 0.000000000000000000e+00
5.218612244897958874e+01 0.000000000000000000e+00
5.239111111111110830e+01 0.000000000000000000e+00
5.259482993197278944e+01 0.000000000000000000e+00
5.280961451247165428e+01 0.000000000000000000e+00
5.300861678004535094e+01 0.000000000000000000e+00
5.322521541950113289e+01 0.000000000000000000e+00
5.343129251700680271e+01 0.000000000000000000e+00
5.363791383219954412e+01 0.000000000000000000e+00
5.382585034013605707e+01 0.000000000000000000e+00
5.404553287981859455e+01 0.000000000000000000e+00
5.425414965986394833e+01 0.000000000000000000e+00
5.446712018140589606e+01 0.000000000000000000e+00
5.465904761904761955e+01 0.000000000000000000e+00
5.487201814058956728e+01 0.000000000000000000e+00
5.507210884353741420e+01 0.000000000000000000e+00
5.527800453514738876e+01 0.000000000000000000e+00
5.548009070294784806e+01 0.000000000000000000e+00
5.568054421768707130e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
5.893714285714285950e+01 0.000000000000000000e+00
5.914285714285714590e+01 0.000000000000000000e+00
5.935020408163265415e+01 0.000000000000000000e+00
5.955464852607709503e+01 0.000000000000000000e+00
5.975854875283446432e+01 0.000000000000000000e+00
5.996081632653061178e+01 0.000000000000000000e+00
6.017904761904761557e+01 0.000000000000000000e+00
6.038857142857143145e+01 0.000000000000000000e+00
6.059791383219954497e+01 0.000000000000000000e+00
6.079655328798185820e+01 0.000000000000000000e+00
6.100897959183673436e+01 0.000000000000000000e+00
6.120798185941043101e+01 0.000000000000000000e+00
6.141841269841270190e+01 0.000000000000000000e+00
6.161777777777777487e+01 0.000000000000000000e+00
6.182657596371882391e+01 0.000000000000000000e+00
6.203646258503401612e+01 0.000000000000000000e+00
6.222675736961451065e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
6.264943310657596243e+01 0.000000000000000000e+00
6.285768707482993278e+01 0.000000000000000000e+00
6.307174603174603078e+01 0.000000000000000000e+00
6.327510204081632850e+01 0.000000000000000000e+00
6.347283446712017962e+01 0.000000000000000000e+00
6.368653061224490131e+01 0.000000000000000000e+00
6.388589569160997428e+01 0.000000000000000000e+00
6.408761904761904304e+01 0.000000000000000000e+00
6.428117913832198838e+01 0.000000000000000000e+00
6.449378684807255979e+01 0.000000000000000000e+00
6.469968253968254146e+01 0.000000000000000000e+00
6.491972789115646947e+01 0.000000000000000000e+00
6.512380952380952692e+01 0.000000000000000000e+00
6.532263038548752832e+01 0.000000000000000000e+00
6.553378684807256604e+01 0.000000000000000000e+00
6.574693877551020194e+01 0.000000000000000000e+00
6.595410430839002913e+01 0.000000000000000000e+00
6.615219954648526368e+01 0.000000000000000000e+00
6.636662131519274510e+01 0.000000000000000000e+00
6.656526077097505834e+01 0.000000000000000000e+00
6.677151927437641632e+01 0.000000000000000000e+00
6.695999999999999375e+01 0.000000000000000000e+00
6.716952380952380963e+01 0.000000000000000000e+00
6.737505668934240077e+01 0.000000000000000000e+00
6.758349206349205929e+01 0.000000000000000000e+00
6.778829931972789780e+01 0.000000000000000000e+00
6.800526077097505606e+01 0.000000000000000000e+00
6.821369614512471458e+01 0.000000000000000000e+00
6.841995464852607256e+01 0.000000000000000000e+00
6.862276643990929870e+01 0.000000000000000000e+00
6.881904761904762324e+01 0.000000000000000000e+00
6.902004535147392517e+01 0.000000000000000000e+00
6.923337868480724921e+01 0.000000000000000000e+00
6.941732426303855163e+01 0.000000000000000000e+00
6.962721088435374384e+01 0.000000000000000000e+00
6.982276643990930154e+01 0.000000000000000000e+00
7.002848072562358084e+01 0.000000000000000000e+00
7.021678004535147011e+01 0.000000000000000000e+00
7.042938775510204152e+01 0.000000000000000000e+00
7.062331065759637738e+01 0.000000000000000000e+00
7.082630385487527747e+01 0.000000000000000000e+00
7.103673469387754835e+01 0.000000000000000000e+00
7.124281179138321818e+01 0.000000000000000000e+00
7.142857142857143060e+01 0.000000000000000000e+00
7.164009070294784465e+01 0.000000000000000000e+00
7.184018140589569157e+01 0.000000000000000000e+00
7.205061224489796246e+01 0.000000000000000000e+00
7.225795918367346360e+01 0.000000000000000000e+00
7.246131519274376842e+01 0.000000000000000000e+00
7.265814058956915744e+01 0.000000000000000000e+00
7.286331065759637227e+01 0.000000000000000000e+00
7.306811791383219656e+01 0.000000000000000000e+00
7.327383219954649007e+01 0.000000000000000000e+00
7.347446712018140147e+01 0.000000000000000000e+00
7.368000000000000682e+01 0.000000000000000000e+00
7.386630385487528372e+01 0.000000000000000000e+00
7.408834467120180989e+01 0.000000000000000000e+00
7.428353741496599127e+01 0.000000000000000000e+00
7.449541950113378164e+01 0.000000000000000000e+00
7.469678004535147409e+01 0.000000000000000000e+00
7.489868480725623101e+01 0.000000000000000000e+00
7.510040816326529978e+01 0.000000000000000000e+00
7.530739229024943882e+01 0.000000000000000000e+00
7.550929705215419574e+01 0.000000000000000000e+00
7.571736961451247794e+01 0.000000000000000000e+00
7.591129251700679959e+01 0.000000000000000000e+00
7.612263038548752547e+01 0.000000000000000000e+00
7.632290249433106055e+01 0.000000000000000000e+00
7.652299319727890747e+01 0.000000000000000000e+00
7.672399092970520940e+01 0.000000000000000000e+00
7.693605442176870213e+01 0.000000000000000000e+00
7.713632653061225142e+01 0.000000000000000000e+00
7.734621315192744362e+01 0.000000000000000000e+00
7.753265306100000487e+01 0.000000000000000000e+00
7.774240362811791272e+01 0.000000000000000000e+00
7.794031746031745911e+01 0.000000000000000000e+00
7.814802721088435078e+01 0.000000000000000000e+00
7.834648526077097586e+01 0.000000000000000000e+00
7.855746031746031122e+01 0.000000000000000000e+00
7.875900226757369182e+01 0.000000000000000000e+00
7.897287981859410877e+01 0.000000000000000000e+00
7.916063492063491935e+01 0.000000000000000000e+00
7.936634920634921286e+01 0.000000000000000000e+00
7.956571428571427873e+01 0.000000000000000000e+00
7.977070294784580540e+01 0.000000000000000000e+00
7.996444444444443889e+01 0.000000000000000000e+00
8.016907029478457503e+01 0.000000000000000000e+00
8.037678004535148091e+01 0.000000000000000000e+00
8.058666666666667311e+01 0.000000000000000000e+00
8.079274376417232872e+01 0.000000000000000000e+00
8.100208616780045645e+01 0.000000000000000000e+00
8.120199546485260100e+01 0.000000000000000000e+00
8.140716553287981583e+01 0.000000000000000000e+00
8.159401360544217141e+01 0.000000000000000000e+00
8.180154195011337492e+01 0.000000000000000000e+00
8.199600907029478947e+01 0.000000000000000000e+00
8.220571428571427930e+01 0.000000000000000000e+00
8.240308390022676122e+01 0.000000000000000000e+00
8.261786848072561895e+01 0.000000000000000000e+00
8.280888888888888744e+01 0.000000000000000000e+00
8.301496598639455726e+01 0.000000000000000000e+00
8.323192743764172974e+01 0.000000000000000000e+00
8.342712018140589691e+01 0.000000000000000000e+00
8.362104308390023277e+01 0.000000000000000000e+00
8.383655328798185735e+01 0.000000000000000000e+00
8.402866213151926900e+01 0.000000000000000000e+00
8.423873015873016357e+01 0.000000000000000000e+00
8.444553287981860024e+01 0.000000000000000000e+00
8.465687074829932612e+01 0.000000000000000000e+00
8.483882086167800196e+01 0.000000000000000000e+00
8.505850340136053944e+01 0.000000000000000000e+00
8.524970521541949608e+01 0.000000000000000000e+00
8.547192743764172462e+01 0.000000000000000000e+00
8.566240362811791442e+01 0.000000000000000000e+00
8.587609977324262900e+01 0.000000000000000000e+00
8.606149659863945089e+01 0.000000000000000000e+00
8.628172335600906706e+01 0.000000000000000000e+00
8.647981859410430161e+01 0.000000000000000000e+00
8.668716553287981696e+01 0.000000000000000000e+00
8.688598639455781836e+01 0.000000000000000000e+00
8.709151927437642371e+01 0.000000000000000000e+00
8.728380952380952351e+01 0.000000000000000000e+00
8.748897959183673834e+01 0.000000000000000000e+00
8.768072562358275945e+01 0.000000000000000000e+00
8.788498866213151928e+01 0.000000000000000000e+00
8.809269841269841095e+01 0.000000000000000000e+00
8.828571428571429180e+01 0.000000000000000000e+00
8.848253968253968083e+01 0.000000000000000000e+00
8.870730158730158621e+01 0.000000000000000000e+00
8.891047619047618866e+01 0.000000000000000000e+00
8.910875283446712558e+01 0.000000000000000000e+00
8.930267573696144723e+01 0.000000000000000000e+00
8.951510204081633049e+01 0.000000000000000000e+00
8.970340136054421976e+01 0.000000000000000000e+00
8.992471655328797908e+01 0.000000000000000000e+00
9.009959183673468885e+01 0.000000000000000000e+00
9.032126984126983871e+01 0.000000000000000000e+00
9.050485260770975060e+01 0.000000000000000000e+00
9.071945578231292018e+01 0.000000000000000000e+00
9.090666666666666629e+01 0.000000000000000000e+00
9.111673469387754665e+01 0.000000000000000000e+00
9.131990929705214910e+01 0.000000000000000000e+00
9.153070294784581051e+01 0.000000000000000000e+00
9.171736961451247794e+01 0.000000000000000000e+00
9.192671201814059145e+01 0.000000000000000000e+00
9.211736961451246941e+01 0.000000000000000000e+00
9.232816326530611661e+01 0.000000000000000000e+00
9.251319727891156219e+01 0.000000000000000000e+00
9.273269841269841152e+01 0.000000000000000000e+00
9.292607709750566869e+01 0.000000000000000000e+00
9.313959183673469511e+01 0.000000000000000000e+00
9.332263038548752832e+01 0.000000000000000000e+00
9.353179138321995367e+01 0.000000000000000000e+00
9.372462585034013216e+01 0.000000000000000000e+00
9.394013605442177095e+01 0.000000000000000000e+00
9.413061224489796075e+01 0.000000000000000000e+00
9.434104308390023164e+01 0.000000000000000000e+00
9.453242630385487644e+01 0.000000000000000000e+00
9.473741496598638889e+01 0.000000000000000000e+00
9.493351473922902528e+01 0.000000000000000000e+00
9.514430839002267248e+01 0.000000000000000000e+00
9.534095238095238756e+01 0.000000000000000000e+00
9.555374149659863292e+01 0.000000000000000000e+00
9.573859410430839034e+01 0.000000000000000000e+00
9.595301587301587176e+01 0.000000000000000000e+00
9.614095238095238471e+01 0.000000000000000000e+00
9.634938775510204323e+01 0.000000000000000000e+00
9.653895691609977803e+01 0.000000000000000000e+00
9.674739229024943654e+01 0.000000000000000000e+00
9.692916099773242422e+01 0.000000000000000000e+00
9.714049886621315011e+01 0.000000000000000000e+00
9.733460317460317412e+01 0.000000000000000000e+00
9.753922902494331026e+01 0.000000000000000000e+00
9.772807256235827822e+01 0.000000000000000000e+00
9.793650793650793673e+01 0.000000000000000000e+00
9.813297052154194944e+01 0.000000000000000000e+00
9.833922902494330742e+01 0.000000000000000000e+00
9.853079365079365459e+01 0.000000000000000000e+00
9.874811791383220339e+01 0.000000000000000000e+00
9.895147392290249400e+01 0.000000000000000000e+00
9.915265306122448408e+01 0.000000000000000000e+00
9.935419501133786468e+01 0.000000000000000000e+00
9.956190476190475636e+01 0.000000000000000000e+00
9.975691609977324958e+01 0.000000000000000000e+00
9.996117913832199520e+01 0.000000000000000000e+00
1.001409523809523847e+02 0.000000000000000000e+00
1.003526530612244869e+02 0.000000000000000000e+00
1.005492970521542020e+02 0.000000000000000000e+00
1.007493877551020347e+02 0.000000000000000000e+00
1.009462131519274379e+02 0.000000000000000000e+00
1.011602721088435430e+02 0.000000000000000000e+00
1.013554648526077102e+02 0.000000000000000000e+00
1.015653514739229024e+02 0.000000000000000000e+00
1.017554648526077159e+02 0.000000000000000000e+00
1.019687981859410399e+02 0.000000000000000000e+00
1.021630839002267521e+02 0.000000000000000000e+00
1.023691609977324219e+02 0.000000000000000000e+00
1.025629024943310696e+02 0.000000000000000000e+00
1.027729705215419500e+02 0.000000000000000000e+00
1.029547392290249377e+02 0.000000000000000000e+00
1.031620861678004530e+02 0.000000000000000000e+00
1.033672562358276679e+02 0.000000000000000000e+00
1.035793197278911606e+02 0.000000000000000000e+00
1.037647165532879825e+02 0.000000000000000000e+00
1.039686167800453518e+02 0.000000000000000000e+00
1.041759637188208671e+02 0.000000000000000000e+00
1.043880272108843599e+02 0.000000000000000000e+00
1.045861224489795944e+02 0.000000000000000000e+00
1.047960090702947866e+02 0.000000000000000000e+00
1.049834013605442209e+02 0.000000000000000000e+00
1.051947392290249468e+02 0.000000000000000000e+00
1.053875736961451253e+02 0.000000000000000000e+00
1.055974603174603175e+02 0.000000000000000000e+00
1.057843083900226731e+02 0.000000000000000000e+00
1.060034467120181461e+02 0.000000000000000000e+00
1.061873922902494343e+02 0.000000000000000000e+00
1.063925623582766491e+02 0.000000000000000000e+00
1.065853968253968276e+02 0.000000000000000000e+00
1.067905668934240424e+02 0.000000000000000000e+00
1.069739682539682519e+02 0.000000000000000000e+00
1.071941950113378681e+02 0.000000000000000000e+00
1.073850340136054484e+02 0.000000000000000000e+00
1.075952834467120169e+02 0.000000000000000000e+00
1.077775963718820833e+02 0.000000000000000000e+00
1.079845804988662081e+02 0.000000000000000000e+00
1.081708843537414992e+02 0.000000000000000000e+00
1.083862131519274357e+02 0.000000000000000000e+00
1.085790476190476141e+02 0.000000000000000000e+00
1.087914739229024974e+02 0.000000000000000000e+00
1.089745124716553306e+02 0.000000000000000000e+00
1.091760544217687112e+02 0.000000000000000000e+00
1.093696145124716566e+02 0.000000000000000000e+00
1.095764172335600932e+02 0.000000000000000000e+00
1.097603628117913814e+02 0.000000000000000000e+00
1.099720634920634978e+02 0.000000000000000000e+00
1.101681632653061200e+02 0.000000000000000000e+00
1.103755102040816354e+02 0.000000000000000000e+00
1.105703401360544262e+02 0.000000000000000000e+00
1.107838548752834527e+02 0.000000000000000000e+00
1.109667120181405835e+02 0.000000000000000000e+00
1.111880272108843570e+02 0.000000000000000000e+00
1.113678004535147323e+02 0.000000000000000000e+00
1.115829478458049948e+02 0.000000000000000000e+00
1.117757823129251733e+02 0.000000000000000000e+00
1.119804081632653094e+02 0.000000000000000000e+00
1.121679818594104319e+02 0.000000000000000000e+00
1.123811337868480678e+02 0.000000000000000000e+00
1.125667120181405920e+02 0.000000000000000000e+00
1.127756916099773292e+02 0.000000000000000000e+00
1.129652607709750498e+02 0.000000000000000000e+00
1.131778684807256212e+02 0.000000000000000000e+00
1.133875736961451253e+02 0.000000000000000000e+00
1.135981859410430843e+02 0.000000000000000000e+00
1.137790476190476170e+02 0.000000000000000000e+00
1.139967346938775563e+02 0.000000000000000000e+00
1.141870294784580437e+02 0.000000000000000000e+00
1.143994557823129270e+02 0.000000000000000000e+00
1.145877551020408163e+02 0.000000000000000000e+00
1.147931065759637193e+02 0.000000000000000000e+00
1.149910204081632656e+02 0.000000000000000000e+00
1.152003628117913792e+02 0.000000000000000000e+00
1.153933786848072600e+02 0.000000000000000000e+00
1.155987301587301630e+02 0.000000000000000000e+00
1.157933786848072515e+02 0.000000000000000000e+00
1.160036281179138342e+02 0.000000000000000000e+00
1.161904761904761898e+02 0.000000000000000000e+00
1.164010884353741488e+02 0.000000000000000000e+00
1.165893877551020381e+02 0.000000000000000000e+00
1.168029024943310645e+02 0.000000000000000000e+00
1.169881179138321983e+02 0.000000000000000000e+00
1.171956462585034018e+02 0.000000000000000000e+00
1.173841269841269792e+02 0.000000000000000000e+00
1.175965532879818625e+02 0.000000000000000000e+00
1.177765079365079401e+02 0.000000000000000000e+00
1.179925623582766434e+02 0.000000000000000000e+00
1.181754195011337885e+02 0.000000000000000000e+00
1.183898412698412699e+02 0.000000000000000000e+00
1.185741496598639486e+02 0.000000000000000000e+00
1.187751473922902505e+02 0.000000000000000000e+00
1.189779591836734625e+02 0.000000000000000000e+00
1.191878458049886689e+02 0.000000000000000000e+00
1.193732426303854908e+02 0.000000000000000000e+00
1.195773242630385482e+02 0.000000000000000000e+00
1.197576417233560022e+02 0.000000000000000000e+00
1.199704308390022618e+02 0.000000000000000000e+00
1.201605442176870753e+02 0.000000000000000000e+00
1.203724263038548798e+02 0.000000000000000000e+00
1.205678004535147352e+02 0.000000000000000000e+00
1.207822222222222166e+02 0.000000000000000000e+00
1.209647165532879853e+02 0.000000000000000000e+00
1.211762358276643994e+02 0.000000000000000000e+00
1.213766893424036226e+02 0.000000000000000000e+00
1.215773242630385482e+02 0.000000000000000000e+00
1.217714285714285722e+02 0.000000000000000000e+00
1.219662585034013631e+02 0.000000000000000000e+00
1.221551020408163311e+02 0.000000000000000000e+00
1.223633560090703014e+02 0.000000000000000000e+00
1.225580045351473899e+02 0.000000000000000000e+00
1.227651700680272171e+02 0.000000000000000000e+00
1.229634467120181398e+02 0.000000000000000000e+00
1.231657142857142873e+02 0.000000000000000000e+00
1.233648979591836792e+02 0.000000000000000000e+00
1.235541043083900234e+02 0.000000000000000000e+00
1.237523809523809462e+02 0.000000000000000000e+00
1.239595464852607734e+02 0.000000000000000000e+00
1.241569160997732411e+02 0.000000000000000000e+00
1.243691609977324219e+02 0.000000000000000000e+00
1.245697959183673476e+02 0.000000000000000000e+00
1.247658956916099839e+02 0.000000000000000000e+00
1.249665306122448953e+02 0.000000000000000000e+00
1.251727891156462533e+02 0.000000000000000000e+00
1.253692517006802660e+02 0.000000000000000000e+00
1.255709750566893490e+02 0.000000000000000000e+00
1.257696145124716622e+02 0.000000000000000000e+00
1.259863945578231323e+02 0.000000000000000000e+00
1.261795918367346871e+02 0.000000000000000000e+00
1.263907482993197249e+02 0.000000000000000000e+00
1.265835827664399034e+02 0.000000000000000000e+00
1.267898412698412756e+02 0.000000000000000000e+00
1.269830385487528304e+02 0.000000000000000000e+00
1.271843990929705228e+02 0.000000000000000000e+00
1.273806802721088474e+02 0.000000000000000000e+00
1.275860317460317503e+02 0.000000000000000000e+00
1.277812244897959175e+02 0.000000000000000000e+00
1.279825850340136100e+02 0.000000000000000000e+00
1.281761451247165553e+02 0.000000000000000000e+00
1.283856689342403570e+02 0.000000000000000000e+00
1.285754195011337799e+02 0.000000000000000000e+00
1.287765986394557842e+02 0.000000000000000000e+00
1.289794104308390104e+02 0.000000000000000000e+00
1.291871201814059020e+02 0.000000000000000000e+00
1.293774149659863895e+02 0.000000000000000000e+00
1.295809523809523682e+02 0.000000000000000000e+00
1.297543764172335727e+02 0.000000000000000000e+00
1.299609977324263070e+02 0.000000000000000000e+00
1.301565532879818647e+02 0.000000000000000000e+00
1.303644444444444446e+02 0.000000000000000000e+00
1.305638095238095104e+02 0.000000000000000000e+00
1.307680725623582703e+02 0.000000000000000000e+00
1.309560090702947832e+02 0.000000000000000000e+00
1.311620861678004530e+02 0.000000000000000000e+00
1.313434920634920502e+02 0.000000000000000000e+00
1.315533786848072566e+02 0.000000000000000000e+00
1.317463945578231233e+02 0.000000000000000000e+00
1.319586394557823041e+02 0.000000000000000000e+00
1.321416780045351516e+02 0.000000000000000000e+00
1.323486621315192622e+02 0.000000000000000000e+00
1.325367800453514633e+02 0.000000000000000000e+00
1.327463038548752934e+02 0.000000000000000000e+00
1.329213605442176913e+02 0.000000000000000000e+00
1.331453968253968299e+02 0.000000000000000000e+00
1.333195464852607586e+02 0.000000000000000000e+00
1.335390476190476079e+02 0.000000000000000000e+00
1.337280725623582782e+02 0.000000000000000000e+00
1.339388662131519254e+02 0.000000000000000000e+00
1.341302494331065702e+02 0.000000000000000000e+00
1.343448526077097540e+02 0.000000000000000000e+00
1.345271655328798204e+02 0.000000000000000000e+00
1.347397732426303776e+02 0.000000000000000000e+00
1.349327891156462726e+02 0.000000000000000000e+00
1.351383219954648496e+02 0.000000000000000000e+00
1.353209977324262923e+02 0.000000000000000000e+00
1.355261678004535213e+02 0.000000000000000000e+00
1.357327891156462556e+02 0.000000000000000000e+00
1.359185487528344538e+02 0.000000000000000000e+00
1.361170068027210789e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.365627210884353815e+02 0.000000000000000000e+00
1.367357823129251813e+02 0.000000000000000000e+00
1.369320634920634916e+02 0.000000000000000000e+00
1.371446712018140488e+02 0.000000000000000000e+00
1.373460317460317412e+02 0.000000000000000000e+00
1.375492063492063437e+02 0.000000000000000000e+00
1.377431292517006796e+02 0.000000000000000000e+00
1.379546485260771078e+02 0.000000000000000000e+00
1.381369614512471742e+02 0.000000000000000000e+00
1.383461224489795995e+02 0.000000000000000000e+00
1.385306122448979522e+02 0.000000000000000000e+00
1.387388662131519368e+02 0.000000000000000000e+00
1.389425850340136037e+02 0.000000000000000000e+00
1.391290702947845830e+02 0.000000000000000000e+00
1.393177324263038486e+02 0.000000000000000000e+00
1.395339682539682542e+02 0.000000000000000000e+00
1.397286167800453427e+02 0.000000000000000000e+00
1.399368707482993273e+02 0.000000000000000000e+00
1.401387755102040842e+02 0.000000000000000000e+00
1.403385034013605548e+02 0.000000000000000000e+00
1.405404081632653117e+02 0.000000000000000000e+00
1.407403174603174705e+02 0.000000000000000000e+00
1.409315192743764271e+02 0.000000000000000000e+00
1.411404988662131643e+02 0.000000000000000000e+00
1.413324263038548736e+02 0.000000000000000000e+00
1.415415873015872990e+02 0.000000000000000000e+00
1.417177324263038543e+02 0.000000000000000000e+00
1.419336054421768836e+02 0.000000000000000000e+00
1.421246258503401236e+02 0.000000000000000000e+00
1.423287074829931953e+02 0.000000000000000000e+00
1.425217233560090619e+02 0.000000000000000000e+00
1.427243537414965999e+02 0.000000000000000000e+00
1.429277097505668905e+02 0.000000000000000000e+00
1.431336054421768722e+02 0.000000000000000000e+00
1.433075736961451128e+02 0.000000000000000000e+00
1.435165532879818500e+02 0.000000000000000000e+00
1.437164625850340087e+02 0.000000000000000000e+00
1.439239909297052122e+02 0.000000000000000000e+00
1.441184580498866126e+02 0.000000000000000000e+00
1.443334240362811727e+02 0.000000000000000000e+00
1.445273469387755085e+02 0.000000000000000000e+00
1.447290702947845773e+02 0.000000000000000000e+00
1.449284353741496716e+02 0.000000000000000000e+00
1.451359637188208751e+02 0.000000000000000000e+00
1.453258956916099862e+02 0.000000000000000000e+00
1.455259863945578331e+02 0.000000000000000000e+00
1.457228117913832079e+02 0.000000000000000000e+00
1.459317913832199451e+02 0.000000000000000000e+00
1.461233560090703065e+02 0.000000000000000000e+00
1.463279818594104427e+02 0.000000000000000000e+00
1.465206349206349330e+02 0.000000000000000000e+00
1.467301587301587347e+02 0.000000000000000000e+00
1.468994104308389979e+02 0.000000000000000000e+00
1.471200000000000045e+02 0.000000000000000000e+00
1.473012244897959135e+02 0.000000000000000000e+00
1.475087528344671171e+02 0.000000000000000000e+00
1.477073922902494303e+02 0.000000000000000000e+00
1.478989569160997632e+02 0.000000000000000000e+00
1.480899773242630317e+02 0.000000000000000000e+00
1.482831746031746150e+02 0.000000000000000000e+00
1.484907029478458185e+02 0.000000000000000000e+00
1.486895238095238199e+02 0.000000000000000000e+00
1.488972335600907115e+02 0.000000000000000000e+00
1.490811791383219997e+02 0.000000000000000000e+00
1.492888888888888914e+02 0.000000000000000000e+00
1.494864399092970473e+02 0.000000000000000000e+00
1.496930612244898100e+02 0.000000000000000000e+00
1.498938775510204096e+02 0.000000000000000000e+00
1.500961451247165428e+02 0.000000000000000000e+00
1.503043990929705274e+02 0.000000000000000000e+00
1.505142857142857054e+02 0.000000000000000000e+00
1.507192743764172462e+02 0.000000000000000000e+00
1.509115646258503318e+02 0.000000000000000000e+00
1.511114739229024906e+02 0.000000000000000000e+00
1.513050340136054501e+02 0.000000000000000000e+00
1.515118367346938726e+02 0.000000000000000000e+00
1.517206349206349216e+02 0.000000000000000000e+00
1.519256235827664341e+02 0.000000000000000000e+00
1.521242630385487473e+02 0.000000000000000000e+00
1.523296145124716645e+02 0.000000000000000000e+00
1.525175510204081775e+02 0.000000000000000000e+00
1.527279818594104199e+02 0.000000000000000000e+00
1.529365986394557808e+02 0.000000000000000000e+00
1.531357823129251585e+02 0.000000000000000000e+00
1.533264399092970507e+02 0.000000000000000000e+00
1.535341496598639424e+02 0.000000000000000000e+00
1.537155555555555679e+02 0.000000000000000000e+00
1.539210884353741449e+02 0.000000000000000000e+00
1.541119274376417252e+02 0.000000000000000000e+00
1.543161904761904850e+02 0.000000000000000000e+00
1.544999546485260851e+02 0.000000000000000000e+00
1.546985941043083983e+02 0.000000000000000000e+00
1.548921541950113294e+02 0.000000000000000000e+00
1.551013151927437548e+02 0.000000000000000000e+00
1.552867120181405767e+02 0.000000000000000000e+00
1.554964172335600949e+02 0.000000000000000000e+00
1.556812698412698523e+02 0.000000000000000000e+00
1.558873469387755222e+02 0.000000000000000000e+00
1.560709297052154056e+02 0.000000000000000000e+00
1.562757369614512584e+02 0.000000000000000000e+00
1.564665759637188103e+02 0.000000000000000000e+00
1.566708390022675701e+02 0.000000000000000000e+00
1.568422675736961480e+02 0.000000000000000000e+00
1.570577777777777726e+02 0.000000000000000000e+00
1.572446258503401282e+02 0.000000000000000000e+00
1.574492517006802643e+02 0.000000000000000000e+00
1.576466213151927320e+02 0.000000000000000000e+00
1.578336507936508042e+02 0.000000000000000000e+00
1.580306575963718956e+02 0.000000000000000000e+00
1.582323809523809643e+02 0.000000000000000000e+00
1.584297505668934321e+02 0.000000000000000000e+00
1.586309297052154079e+02 0.000000000000000000e+00
1.588199546485260782e+02 0.000000000000000000e+00
1.590207709750566778e+02 0.000000000000000000e+00
1.592154195011337947e+02 0.000000000000000000e+00
1.594158730158730179e+02 0.000000000000000000e+00
1.596036281179138427e+02 0.000000000000000000e+00
1.598064399092970405e+02 0.000000000000000000e+00
1.600061678004535111e+02 0.000000000000000000e+00
1.602071655328798272e+02 0.000000000000000000e+00
1.604029024943310731e+02 0.000000000000000000e+00
1.606029931972789200e+02 0.000000000000000000e+00
1.607912925170068092e+02 0.000000000000000000e+00
1.609837641723356114e+02 0.000000000000000000e+00
1.611767800453514781e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.677790476190476170e+02 0.000000000000000000e+00
1.679668027210884418e+02 0.000000000000000000e+00
1.681587301587301511e+02 0.000000000000000000e+00
1.683698866213152030e+02 0.000000000000000000e+00
1.685614512471655360e+02 0.000000000000000000e+00
1.687809523809523853e+02 0.000000000000000000e+00
1.689701587301587438e+02 0.000000000000000000e+00
1.691818594104308318e+02 0.000000000000000000e+00
1.693667120181405892e+02 0.000000000000000000e+00
1.695843990929705285e+02 0.000000000000000000e+00
1.697707029478457912e+02 0.000000000000000000e+00
1.699698866213151973e+02 0.000000000000000000e+00
1.701659863945578195e+02 0.000000000000000000e+00
1.703600907029478435e+02 0.000000000000000000e+00
1.705511111111111120e+02 0.000000000000000000e+00
1.707530158730158689e+02 0.000000000000000000e+00
1.709474829931972693e+02 0.000000000000000000e+00
1.711441269841269843e+02 0.000000000000000000e+00
1.713211791383220088e+02 0.000000000000000000e+00
1.715098412698412744e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.805307936507936404e+02 0.000000000000000000e+00
1.807461224489796052e+02 0.000000000000000000e+00
1.809467573696145166e+02 0.000000000000000000e+00
1.811662585034013659e+02 0.000000000000000000e+00
1.813726984126984121e+02 0.000000000000000000e+00
1.815602721088435487e+02 0.000000000000000000e+00
1.817616326530612127e+02 0.000000000000000000e+00
1.819622675736961526e+02 0.000000000000000000e+00
1.821766893424036198e+02 0.000000000000000000e+00
1.823903854875283344e+02 0.000000000000000000e+00
1.825888435374149594e+02 0.000000000000000000e+00
1.827958276643990985e+02 0.000000000000000000e+00
1.829944671201814117e+02 0.000000000000000000e+00
1.832085260770975026e+02 0.000000000000000000e+00
1.833942857142857008e+02 0.000000000000000000e+00
1.835882086167800367e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.872926984126983996e+02 0.000000000000000000e+00
1.875158276643990973e+02 0.000000000000000000e+00
1.877291609977324356e+02 0.000000000000000000e+00
1.879212698412698330e+02 0.000000000000000000e+00
1.881217233560090563e+02 0.000000000000000000e+00
1.883218140589569032e+02 0.000000000000000000e+00
1.885180952380952419e+02 0.000000000000000000e+00
1.887145578231292404e+02 0.000000000000000000e+00
1.889244444444444468e+02 0.000000000000000000e+00
1.891111111111111143e+02 0.000000000000000000e+00
1.893246258503401407e+02 0.000000000000000000e+00
1.895283446712018076e+02 0.000000000000000000e+00
1.897269841269841208e+02 0.000000000000000000e+00
1.899386848072562373e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.937015873015872955e+02 0.000000000000000000e+00
1.939221768707483022e+02 0.000000000000000000e+00
1.941380498866213031e+02 0.000000000000000000e+00
1.943368707482993329e+02 0.000000000000000000e+00
1.945346031746031770e+02 0.000000000000000000e+00
1.947368707482993102e+02 0.000000000000000000e+00
1.949373242630385619e+02 0.000000000000000000e+00
1.951377777777777851e+02 0.000000000000000000e+00
1.953347845804988765e+02 0.000000000000000000e+00
1.955359637188208524e+02 0.000000000000000000e+00
1.957329705215419438e+02 0.000000000000000000e+00
1.959365079365079225e+02 0.000000000000000000e+00
1.961258956916099692e+02 0.000000000000000000e+00
1.963232653061224369e+02 0.000000000000000000e+00
1.965157369614512390e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.996415419501133783e+02 0.000000000000000000e+00
1.998481632653061126e+02 0.000000000000000000e+00
2.000721995464852512e+02 0.000000000000000000e+00
2.002635827664398960e+02 0.000000000000000000e+00
2.004836281179138382e+02 0.000000000000000000e+00
2.006907936507936370e+02 0.000000000000000000e+00
2.008981405895691523e+02 0.000000000000000000e+00
2.010971428571428703e+02 0.000000000000000000e+00
2.013003174603174728e+02 0.000000000000000000e+00
2.014895238095238028e+02 0.000000000000000000e+00
2.016946938775510318e+02 0.000000000000000000e+00
2.018938775510204096e+02 0.000000000000000000e+00
2.020921541950113465e+02 0.000000000000000000e+00
2.022880725623582805e+02 0.000000000000000000e+00
2.024890702947845682e+02 0.000000000000000000e+00
2.026918820861677943e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.060219501133786935e+02 0.000000000000000000e+00
2.062363718820861607e+02 0.000000000000000000e+00
2.064391836734693868e+02 0.000000000000000000e+00
2.066643083900226827e+02 0.000000000000000000e+00
2.068763718820861754e+02 0.000000000000000000e+00
2.070630385487528429e+02 0.000000000000000000e+00
2.072613151927437514e+02 0.000000000000000000e+00
2.074563265306122446e+02 0.000000000000000000e+00
2.076547845804988697e+02 0.000000000000000000e+00
2.078383673469387816e+02 0.000000000000000000e+00
2.080495238095238051e+02 0.000000000000000000e+00
2.082452607709750509e+02 0.000000000000000000e+00
2.084529705215419426e+02 0.000000000000000000e+00
2.086566893424036380e+02 0.000000000000000000e+00
2.088582312925170186e+02 0.000000000000000000e+00
2.090499773242630397e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.128698412698412596e+02 0.000000000000000000e+00
2.130880725623582634e+02 0.000000000000000000e+00
2.133066666666666720e+02 0.000000000000000000e+00
2.134971428571428476e+02 0.000000000000000000e+00
2.137066666666666777e+02 0.000000000000000000e+00
2.139112925170068138e+02 0.000000000000000000e+00
2.141257142857142810e+02 0.000000000000000000e+00
2.143343310657596419e+02 0.000000000000000000e+00
2.145398639455782188e+02 0.000000000000000000e+00
2.147472108843537342e+02 0.000000000000000000e+00
2.149489342403628029e+02 0.000000000000000000e+00
2.151459410430838943e+02 0.000000000000000000e+00
2.153525623582766571e+02 0.000000000000000000e+00
2.155644444444444332e+02 0.000000000000000000e+00
2.157737868480725751e+02 0.000000000000000000e+00
2.159724263038548884e+02 0.000000000000000000e+00
2.161819501133786900e+02 0.000000000000000000e+00
2.163967346938775620e+02 0.000000000000000000e+00
2.166084353741496500e+02 0.000000000000000000e+00
2.168079818594104324e+02 0.000000000000000000e+00
2.170285714285714391e+02 0.000000000000000000e+00
2.172263038548752832e+02 0.000000000000000000e+00
2.174370975056689304e+02 0.000000000000000000e+00
2.176339229024943336e+02 0.000000000000000000e+00
2.178470748299319837e+02 0.000000000000000000e+00
2.180464399092970496e+02 0.000000000000000000e+00
2.182478004535147420e+02 0.000000000000000000e+00
2.184535147392290355e+02 0.000000000000000000e+00
2.186586848072562361e+02 0.000000000000000000e+00
2.188694784580498833e+02 0.000000000000000000e+00
2.190753741496598650e+02 0.000000000000000000e+00
2.192830839002267567e+02 0.000000000000000000e+00
2.194902494331065839e+02 0.000000000000000000e+00
2.196963265306122537e+02 0.000000000000000000e+00
2.199131065759637238e+02 0.000000000000000000e+00
2.201282539682539721e+02 0.000000000000000000e+00
2.203363265306122400e+02 0.000000000000000000e+00
2.205300680272108877e+02 0.000000000000000000e+00
2.207448526077097597e+02 0.000000000000000000e+00
2.209453061224489829e+02 0.000000000000000000e+00
2.211582766439909165e+02 0.000000000000000000e+00
2.213581859410430752e+02 0.000000000000000000e+00
2.215700680272108798e+02 0.000000000000000000e+00
2.217817687074829962e+02 0.000000000000000000e+00
2.219965532879818682e+02 0.000000000000000000e+00
2.221912018140589566e+02 0.000000000000000000e+00
2.224025396825396967e+02 0.000000000000000000e+00
2.226095238095238074e+02 0.000000000000000000e+00
2.228172335600906990e+02 0.000000000000000000e+00
2.230035374149659901e+02 0.000000000000000000e+00
2.232119727891156344e+02 0.000000000000000000e+00
2.234218594104308409e+02 0.000000000000000000e+00
2.236353741496598673e+02 0.000000000000000000e+00
2.238311111111111131e+02 0.000000000000000000e+00
2.240486167800453643e+02 0.000000000000000000e+00
2.242545124716553175e+02 0.000000000000000000e+00
2.244694784580498776e+02 0.000000000000000000e+00
2.246646712018140590e+02 0.000000000000000000e+00
2.248794557823129310e+02 0.000000000000000000e+00
2.250786394557823087e+02 0.000000000000000000e+00
2.253014058956916017e+02 0.000000000000000000e+00
2.255096598639455863e+02 0.000000000000000000e+00
2.257251700680272108e+02 0.000000000000000000e+00
2.259326984126984144e+02 0.000000000000000000e+00
2.261445804988662189e+02 0.000000000000000000e+00
2.263441269841269730e+02 0.000000000000000000e+00
2.265563718820861538e+02 0.000000000000000000e+00
2.267584580498866274e+02 0.000000000000000000e+00
2.269665306122448953e+02 0.000000000000000000e+00
2.271740589569160989e+02 0.000000000000000000e+00
2.273864852607709679e+02 0.000000000000000000e+00
2.276003628117913706e+02 0.000000000000000000e+00
2.278129705215419563e+02 0.000000000000000000e+00
2.280105215419501121e+02 0.000000000000000000e+00
2.282234920634920741e+02 0.000000000000000000e+00
2.284272108843537410e+02 0.000000000000000000e+00
2.286392743764172337e+02 0.000000000000000000e+00
2.288395464852607688e+02 0.000000000000000000e+00
2.290425396825396831e+02 0.000000000000000000e+00
2.292498866213151985e+02 0.000000000000000000e+00
2.294532426303854891e+02 0.000000000000000000e+00
2.296589569160997826e+02 0.000000000000000000e+00
2.298719274376417161e+02 0.000000000000000000e+00
2.300823582766439870e+02 0.000000000000000000e+00
2.302956916099773252e+02 0.000000000000000000e+00
2.304956009070294840e+02 0.000000000000000000e+00
2.307069387755101957e+02 0.000000000000000000e+00
2.309202721088435339e+02 0.000000000000000000e+00
2.311297959183673356e+02 0.000000000000000000e+00
2.313217233560090733e+02 0.000000000000000000e+00
2.315392290249433245e+02 0.000000000000000000e+00
2.317462131519274351e+02 0.000000000000000000e+00
2.319573696145124586e+02 0.000000000000000000e+00
2.321520181405895755e+02 0.000000000000000000e+00
2.323693424036281101e+02 0.000000000000000000e+00
2.325723356009070244e+02 0.000000000000000000e+00
2.327836734693877645e+02 0.000000000000000000e+00
2.329873922902494314e+02 0.000000000000000000e+00
2.332079818594104381e+02 0.000000000000000000e+00
2.334187755102040853e+02 0.000000000000000000e+00
2.336322902494331117e+02 0.000000000000000000e+00
2.338191383219954673e+02 0.000000000000000000e+00
2.340453514739228922e+02 0.000000000000000000e+00
2.342412698412698546e+02 0.000000000000000000e+00
2.344591383219954537e+02 0.000000000000000000e+00
2.346516099773242559e+02 0.000000000000000000e+00
2.348692970521541952e+02 0.000000000000000000e+00
2.350731972789115787e+02 0.000000000000000000e+00
2.352910657596371777e+02 0.000000000000000000e+00
2.354813605442176936e+02 0.000000000000000000e+00
2.357004988662131382e+02 0.000000000000000000e+00
2.358996825396825443e+02 0.000000000000000000e+00
2.361121088435374133e+02 0.000000000000000000e+00
2.363098412698412574e+02 0.000000000000000000e+00
2.365235374149660004e+02 0.000000000000000000e+00
2.367270748299319791e+02 0.000000000000000000e+00
2.369313378684807390e+02 0.000000000000000000e+00
2.371268934240362682e+02 0.000000000000000000e+00
2.373318820861678091e+02 0.000000000000000000e+00
2.375307029478458105e+02 0.000000000000000000e+00
2.377458503401360588e+02 0.000000000000000000e+00
2.379379591836734562e+02 0.000000000000000000e+00
2.381355102040816405e+02 0.000000000000000000e+00
2.383519274376417343e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.389933786848072543e+02 0.000000000000000000e+00
2.391691609977324333e+02 0.000000000000000000e+00
2.393681632653061229e+02 0.000000000000000000e+00
2.395847619047619048e+02 0.000000000000000000e+00
2.398020861678004394e+02 0.000000000000000000e+00
2.400126984126984269e+02 0.000000000000000000e+00
2.402222222222222285e+02 0.000000000000000000e+00
2.404286621315192747e+02 0.000000000000000000e+00
2.406367346938775427e+02 0.000000000000000000e+00
2.408357369614512606e+02 0.000000000000000000e+00
2.410617687074829973e+02 0.000000000000000000e+00
2.412691156462585127e+02 0.000000000000000000e+00
2.414848072562358254e+02 0.000000000000000000e+00
2.416917913832199645e+02 0.000000000000000000e+00
2.418953287981859432e+02 0.000000000000000000e+00
2.420966893424036357e+02 0.000000000000000000e+00
2.423029478458049937e+02 0.000000000000000000e+00
2.425092063492063517e+02 0.000000000000000000e+00
2.427225396825396899e+02 0.000000000000000000e+00
2.429195464852607813e+02 0.000000000000000000e+00
2.431308843537414930e+02 0.000000000000000000e+00
2.433420408163265165e+02 0.000000000000000000e+00
2.435546485260771021e+02 0.000000000000000000e+00
2.437572789115646117e+02 0.000000000000000000e+00
2.439711564625850428e+02 0.000000000000000000e+00
2.441770521541950245e+02 0.000000000000000000e+00
2.443862131519274499e+02 0.000000000000000000e+00
2.445861224489795802e+02 0.000000000000000000e+00
2.448083446712018088e+02 0.000000000000000000e+00
2.450097052154195012e+02 0.000000000000000000e+00
2.452223129251700584e+02 0.000000000000000000e+00
2.454312925170067956e+02 0.000000000000000000e+00
2.456448072562358220e+02 0.000000000000000000e+00
2.458537868480725592e+02 0.000000000000000000e+00
2.460605895691610101e+02 0.000000000000000000e+00
2.462539682539682531e+02 0.000000000000000000e+00
2.464741950113378550e+02 0.000000000000000000e+00
2.466731972789115730e+02 0.000000000000000000e+00
2.468830839002267510e+02 0.000000000000000000e+00
2.470868027210884463e+02 0.000000000000000000e+00
2.472780045351474030e+02 0.000000000000000000e+00
2.474826303854875391e+02 0.000000000000000000e+00
2.477012244897959192e+02 0.000000000000000000e+00
2.479031292517006761e+02 0.000000000000000000e+00
2.481110204081632560e+02 0.000000000000000000e+00
2.483123809523809484e+02 0.000000000000000000e+00
2.485249886621315056e+02 0.000000000000000000e+00
2.487212698412698444e+02 0.000000000000000000e+00
2.489278911564625787e+02 0.000000000000000000e+00
2.491321541950113385e+02 0.000000000000000000e+00
2.493453061224489886e+02 0.000000000000000000e+00
2.495495691609977200e+02 0.000000000000000000e+00
2.497589115646258620e+02 0.000000000000000000e+00
2.499640816326530626e+02 0.000000000000000000e+00
2.501728798185941116e+02 0.000000000000000000e+00
2.503742403628118041e+02 0.000000000000000000e+00
2.505808616780045384e+02 0.000000000000000000e+00
2.507818594104308261e+02 0.000000000000000000e+00
2.509910204081632514e+02 0.000000000000000000e+00
2.511836734693877418e+02 0.000000000000000000e+00
2.513973696145124848e+02 0.000000000000000000e+00
2.515983673469387725e+02 0.000000000000000000e+00
2.518087981859410434e+02 0.000000000000000000e+00
2.519891156462585116e+02 0.000000000000000000e+00
2.522118820861678046e+02 0.000000000000000000e+00
2.524201360544217607e+02 0.000000000000000000e+00
2.526305668934240316e+02 0.000000000000000000e+00
2.528489795918367236e+02 0.000000000000000000e+00
2.530592290249433063e+02 0.000000000000000000e+00
2.532614965986394679e+02 0.000000000000000000e+00
2.534679365079365141e+02 0.000000000000000000e+00
2.536683900226757373e+02 0.000000000000000000e+00
2.538828117913832330e+02 0.000000000000000000e+00
2.540747392290249422e+02 0.000000000000000000e+00
2.542887981859410331e+02 0.000000000000000000e+00
2.544925170068027285e+02 0.000000000000000000e+00
2.546987755102040865e+02 0.000000000000000000e+00
2.548979591829999833e+02 0.000000000000000000e+00
2.551107482993197380e+02 0.000000000000000000e+00
2.553175510204081604e+02 0.000000000000000000e+00
2.555234467120181421e+02 0.000000000000000000e+00
2.557278911564625901e+02 0.000000000000000000e+00
2.559414058956916165e+02 0.000000000000000000e+00
2.561492970521541679e+02 0.000000000000000000e+00
2.563530158730158632e+02 0.000000000000000000e+00
2.565541950113378675e+02 0.000000000000000000e+00
2.567704308390022447e+02 0.000000000000000000e+00
2.569745124716553164e+02 0.000000000000000000e+00
2.571874829931973068e+02 0.000000000000000000e+00
2.573906575963719092e+02 0.000000000000000000e+00
2.576018140589569043e+02 0.000000000000000000e+00
2.578022675736961560e+02 0.000000000000000000e+00
2.580058049886621347e+02 0.000000000000000000e+00
2.582066213151927627e+02 0.000000000000000000e+00
2.584141496598639378e+02 0.000000000000000000e+00
2.586249433106576134e+02 0.000000000000000000e+00
2.588344671201813867e+02 0.000000000000000000e+00
2.590383673469387986e+02 0.000000000000000000e+00
2.592531519274376137e+02 0.000000000000000000e+00
2.594635827664399130e+02 0.000000000000000000e+00
2.596689342403628302e+02 0.000000000000000000e+00
2.598795464852607893e+02 0.000000000000000000e+00
2.600861678004534951e+02 0.000000000000000000e+00
2.602816326529999742e+02 0.000000000000000000e+00
2.604957823129251437e+02 0.000000000000000000e+00
2.607107482993197323e+02 0.000000000000000000e+00
2.609199092970521292e+02 0.000000000000000000e+00
2.611248979591836701e+02 0.000000000000000000e+00
2.613280725623582725e+02 0.000000000000000000e+00
2.615356009070295045e+02 0.000000000000000000e+00
2.617443990929705251e+02 0.000000000000000000e+00


==> J40.dat <==
2.668480725623582628e-01 0.000000000000000000e+00
5.560090702947846353e-01 0.000000000000000000e+00
8.409977324263038234e-01 0.000000000000000000e+00
1.124897959183673413e+00 0.000000000000000000e+00
1.383673469000000100e+00 0.000000000000000000e+00
1.663673469387755066e+00 0.000000000000000000e+00
1.932698412698412804e+00 0.000000000000000000e+00
2.198095238095238102e+00 0.000000000000000000e+00
2.471655328798185725e+00 0.000000000000000000e+00
2.745034013605442080e+00 0.000000000000000000e+00
3.020770975056689345e+00 0.000000000000000000e+00
3.302494331065759514e+00 0.000000000000000000e+00
3.566621315192743946e+00 0.000000000000000000e+00
3.848707482993197093e+00 0.000000000000000000e+00
4.118820861678004874e+00 0.000000000000000000e+00
4.400181405895691178e+00 0.000000000000000000e+00
4.678639455782312773e+00 0.000000000000000000e+00
4.939319727891156475e+00 0.000000000000000000e+00
5.221043083900227089e+00 0.000000000000000000e+00
5.490975056689342715e+00 0.000000000000000000e+00
5.755464852607709680e+00 0.000000000000000000e+00
6.021587301587301155e+00 0.000000000000000000e+00
6.289705215419501450e+00 0.000000000000000000e+00
6.552925170068027327e+00 0.000000000000000000e+00
6.822857142857142954e+00 0.000000000000000000e+00
7.084625850340136033e+00 0.000000000000000000e+00
7.358911564625850055e+00 0.000000000000000000e+00
7.626485260770975216e+00 0.000000000000000000e+00
7.890975056689342182e+00 0.000000000000000000e+00
8.157823129251701388e+00 0.000000000000000000e+00
8.430476190476190013e+00 0.000000000000000000e+00
8.696417233560090665e+00 0.000000000000000000e+00
8.965804988662132047e+00 0.000000000000000000e+00
9.232108843537414344e+00 0.000000000000000000e+00
9.506031746031746721e+00 0.000000000000000000e+00
9.775600907029478037e+00 0.000000000000000000e+00
1.003972789115646336e+01 0.000000000000000000e+00
1.031510204081632587e+01 0.000000000000000000e+00
1.058104308390022652e+01 0.000000000000000000e+00
1.083990929705215400e+01 0.000000000000000000e+00
1.110984126984127052e+01 0.000000000000000000e+00
1.137088435374149675e+01 0.000000000000000000e+00
1.164807256235827637e+01 0.000000000000000000e+00
1.192308390022675724e+01 0.000000000000000000e+00
1.217523809523809497e+01 0.000000000000000000e+00
1.244807256235827708e+01 0.000000000000000000e+00
1.272018140589569235e+01 0.000000000000000000e+00
1.299301587301587269e+01 0.000000000000000000e+00
1.326149659863945551e+01 0.000000000000000000e+00
1.351891156462585108e+01 0.000000000000000000e+00
1.378430839002267660e+01 0.000000000000000000e+00
1.404498866213151942e+01 0.000000000000000000e+00
1.431256235827664369e+01 0.000000000000000000e+00
1.457287981859410486e+01 0.000000000000000000e+00
1.484390022675736986e+01 0.000000000000000000e+00
1.511709750566893362e+01 0.000000000000000000e+00
1.539301587301587304e+01 0.000000000000000000e+00
1.562866213151927397e+01 0.000000000000000000e+00
1.590077097505668924e+01 0.000000000000000000e+00
1.616326530612244738e+01 0.000000000000000000e+00
1.642448979591836888e+01 0.000000000000000000e+00
1.668444444444444485e+01 0.000000000000000000e+00
1.695655328798185835e+01 0.000000000000000000e+00
1.721650793650793787e+01 0.000000000000000000e+00
1.748988662131519334e+01 0.000000000000000000e+00
1.775691609977324248e+01 0.000000000000000000e+00
1.803990929705215507e+01 0.000000000000000000e+00
1.830494331065759539e+01 0.000000000000000000e+00
1.856417233560090807e+01 0.000000000000000000e+00
1.882920634920634839e+01 0.000000000000000000e+00
1.909968253968254004e+01 0.000000000000000000e+00
1.936072562358276627e+01 0.000000000000000000e+00
1.962122448979591738e+01 0.000000000000000000e+00
1.988916099773242507e+01 0.000000000000000000e+00
2.016362811791383081e+01 0.000000000000000000e+00
2.042684807256235757e+01 0.000000000000000000e+00
2.068571428571428683e+01 0.000000000000000000e+00
2.095727891156462519e+01 0.000000000000000000e+00
2.122702947845804999e+01 0.000000000000000000e+00
2.148244897959183675e+01 0.000000000000000000e+00
2.175727891156462590e+01 0.000000000000000000e+00
2.201428571399999967e+01 0.000000000000000000e+00
2.228643990929705154e+01 0.000000000000000000e+00
2.255582766439909292e+01 0.000000000000000000e+00
2.281668934240362745e+01 0.000000000000000000e+00
2.307537414965986500e+01 0.000000000000000000e+00
2.334766439909297020e+01 0.000000000000000000e+00
2.361251700680272236e+01 0.000000000000000000e+00
2.387174603174603149e+01 0.000000000000000000e+00
2.412444444444444613e+01 0.000000000000000000e+00
2.440163265306122398e+01 0.000000000000000000e+00
2.466902494331065654e+01 0.000000000000000000e+00
2.493097505668934133e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
3.418503401360544558e+01 0.000000000000000000e+00
3.445478458049886683e+01 0.000000000000000000e+00
3.470185941043084199e+01 0.000000000000000000e+00
3.496380952380952323e+01 0.000000000000000000e+00
3.524244897959183476e+01 0.000000000000000000e+00
3.551074829931972943e+01 0.000000000000000000e+00
3.576235827664399380e+01 0.000000000000000000e+00
3.604099773242630533e+01 0.000000000000000000e+00
3.630367346938775341e+01 0.000000000000000000e+00
3.655219954648526226e+01 0.000000000000000000e+00
3.683265306122449090e+01 0.000000000000000000e+00
3.709043083900226634e+01 0.000000000000000000e+00
3.735492063492063153e+01 0.000000000000000000e+00
3.761741496598639145e+01 0.000000000000000000e+00
3.787573696145124558e+01 0.000000000000000000e+00
3.814657596371882420e+01 0.000000000000000000e+00
3.841632653061224545e+01 0.000000000000000000e+00
3.866122448979592008e+01 0.000000000000000000e+00
3.893877551020408134e+01 0.000000000000000000e+00
3.920072562358276969e+01 0.000000000000000000e+00
3.946702947845805198e+01 0.000000000000000000e+00
3.973061224489796217e+01 0.000000000000000000e+00
3.997823129251700891e+01 0.000000000000000000e+00
4.025941043083900439e+01 0.000000000000000000e+00
4.052408163265305774e+01 0.000000000000000000e+00
4.079383219954648609e+01 0.000000000000000000e+00
4.105850340136054655e+01 0.000000000000000000e+00
4.129832199546485327e+01 0.000000000000000000e+00
4.157732426303854822e+01 0.000000000000000000e+00
4.184326530612244710e+01 0.000000000000000000e+00
4.210648526077097387e+01 0.000000000000000000e+00
4.237950113378684591e+01 0.000000000000000000e+00
4.266249433106575850e+01 0.000000000000000000e+00
4.290993197278911708e+01 0.000000000000000000e+00
4.319873015873015731e+01 0.000000000000000000e+00
4.347229024943310804e+01 0.000000000000000000e+00
4.372752834467119953e+01 0.000000000000000000e+00
4.401124716553287897e+01 0.000000000000000000e+00
4.426086167800453808e+01 0.000000000000000000e+00
4.454113378684807145e+01 0.000000000000000000e+00
4.480671201814058691e+01 0.000000000000000000e+00
4.506848072562357999e+01 0.000000000000000000e+00
4.533442176870748597e+01 0.000000000000000000e+00
4.561560090702948145e+01 0.000000000000000000e+00
4.589714285714286035e+01 0.000000000000000000e+00
4.616181405895691370e+01 0.000000000000000000e+00
4.641886621315192940e+01 0.000000000000000000e+00
4.669315192743763987e+01 0.000000000000000000e+00
4.696090702947845585e+01 0.000000000000000000e+00
4.721904761904762182e+01 0.000000000000000000e+00
4.747247165532879620e+01 0.000000000000000000e+00
4.774276643990929614e+01 0.000000000000000000e+00
4.801015873015872870e+01 0.000000000000000000e+00
4.829460317460317498e+01 0.000000000000000000e+00
4.855183673469387884e+01 0.000000000000000000e+00
4.882140589569161193e+01 0.000000000000000000e+00
4.908716553287981554e+01 0.000000000000000000e+00
4.935165532879818784e+01 0.000000000000000000e+00
4.960507936507936222e+01 0.000000000000000000e+00
4.987954648526076795e+01 0.000000000000000000e+00
5.014421768707482840e+01 0.000000000000000000e+00
5.040743764172335517e+01 0.000000000000000000e+00
5.066757369614512641e+01 0.000000000000000000e+00
5.095056689342403899e+01 0.000000000000000000e+00
5.121224489699999793e+01 0.000000000000000000e+00
5.146793650793650698e+01 0.000000000000000000e+00
5.172498866213152269e+01 0.000000000000000000e+00
5.200000000000000000e+01 0.000000000000000000e+00
5.225886621315192571e+01 0.000000000000000000e+00
5.253024943310657591e+01 0.000000000000000000e+00
5.279693877500000099e+01 0.000000000000000000e+00
5.306376417233560261e+01 0.000000000000000000e+00
5.332299319727891174e+01 0.000000000000000000e+00
5.358258503401360429e+01 0.000000000000000000e+00
5.384471655328798079e+01 0.000000000000000000e+00
5.410031746031746280e+01 0.000000000000000000e+00
5.438222222222222513e+01 0.000000000000000000e+00
5.465324263038548480e+01 0.000000000000000000e+00
5.490612244897959471e+01 0.000000000000000000e+00
5.516408163265305831e+01 0.000000000000000000e+00
5.542929705215419744e+01 0.000000000000000000e+00
5.569179138321995737e+01 0.000000000000000000e+00
5.595174603174603334e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
5.646385487528344527e+01 0.000000000000000000e+00
5.672181405895691597e+01 0.000000000000000000e+00
5.696526077097505691e+01 0.000000000000000000e+00
5.723845804988662422e+01 0.000000000000000000e+00
5.750385487528344441e+01 0.000000000000000000e+00
5.777179138321995566e+01 0.000000000000000000e+00
5.803120181405896005e+01 0.000000000000000000e+00
5.829351473922902471e+01 0.000000000000000000e+00
5.856961451247165229e+01 0.000000000000000000e+00
5.883482993197279143e+01 0.000000000000000000e+00
5.909405895691610056e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
6.071274376417233754e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
6.145215419501133880e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
6.267863945578231011e+01 0.000000000000000000e+00
6.294458049886621609e+01 0.000000000000000000e+00
6.318673469300000534e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
6.779156462585034149e+01 0.000000000000000000e+00
6.809081632600000944e+01 0.000000000000000000e+00
6.836553287981858773e+01 0.000000000000000000e+00
6.864616780045351163e+01 0.000000000000000000e+00
6.889922902494330970e+01 0.000000000000000000e+00
6.915718820861677330e+01 0.000000000000000000e+00
6.941496598639456295e+01 0.000000000000000000e+00
6.969378684807256263e+01 0.000000000000000000e+00
6.995682539682539414e+01 0.000000000000000000e+00
7.021514739229024826e+01 0.000000000000000000e+00
7.046022675736961105e+01 0.000000000000000000e+00
7.071600907029478833e+01 0.000000000000000000e+00
7.097469387755101877e+01 0.000000000000000000e+00
7.123954648526077449e+01 0.000000000000000000e+00
7.151038548752833890e+01 0.000000000000000000e+00
7.179120181405895096e+01 0.000000000000000000e+00
7.205913832199546221e+01 0.000000000000000000e+00
7.232834467120181898e+01 0.000000000000000000e+00
7.260263038548752945e+01 0.000000000000000000e+00
7.286294784580498174e+01 0.000000000000000000e+00
7.311383219954647927e+01 0.000000000000000000e+00
7.338956916099773764e+01 0.000000000000000000e+00
7.366258503401360258e+01 0.000000000000000000e+00
7.392979591836734699e+01 0.000000000000000000e+00
7.418430839002267874e+01 0.000000000000000000e+00
7.444698412698413392e+01 0.000000000000000000e+00
7.471437641723356649e+01 0.000000000000000000e+00
7.496090702947846296e+01 0.000000000000000000e+00
7.520326530612244653e+01 0.000000000000000000e+00
7.547882086167800253e+01 0.000000000000000000e+00
7.574285714199999120e+01 0.000000000000000000e+00
7.602702947845804715e+01 0.000000000000000000e+00
7.626249433106575282e+01 0.000000000000000000e+00
7.654621315192743225e+01 0.000000000000000000e+00
7.679800453514739900e+01 0.000000000000000000e+00
7.706049886621315181e+01 0.000000000000000000e+00
7.730104308390022538e+01 0.000000000000000000e+00
7.756825396825396979e+01 0.000000000000000000e+00
7.782603174603174523e+01 0.000000000000000000e+00
7.809596371882085464e+01 0.000000000000000000e+00
7.835718820861677614e+01 0.000000000000000000e+00
7.862984126984126476e+01 0.000000000000000000e+00
7.889995464852607654e+01 0.000000000000000000e+00
7.916498866213152041e+01 0.000000000000000000e+00
7.941428571400000180e+01 0.000000000000000000e+00
7.968634920634920604e+01 0.000000000000000000e+00
7.996009070294785204e+01 0.000000000000000000e+00
8.021623582766440563e+01 0.000000000000000000e+00
8.047546485260771476e+01 0.000000000000000000e+00
8.073941043083900126e+01 0.000000000000000000e+00
8.099482993197278802e+01 0.000000000000000000e+00
8.125659863945578820e+01 0.000000000000000000e+00
8.150816326499999320e+01 0.000000000000000000e+00
8.177052154195011724e+01 0.000000000000000000e+00
8.204625850340136139e+01 0.000000000000000000e+00
8.231546485260770396e+01 0.000000000000000000e+00
8.256399092970521281e+01 0.000000000000000000e+00
8.284045351473922381e+01 0.000000000000000000e+00
8.309795918300000039e+01 0.000000000000000000e+00
8.336217687074829996e+01 0.000000000000000000e+00
8.360743764172335091e+01 0.000000000000000000e+00
8.388861678004535349e+01 0.000000000000000000e+00
8.415165532879818500e+01 0.000000000000000000e+00
8.441106575963718228e+01 0.000000000000000000e+00
8.466448979591837087e+01 0.000000000000000000e+00
8.493750566893423581e+01 0.000000000000000000e+00
8.519746031746031178e+01 0.000000000000000000e+00
8.546430839002267987e+01 0.000000000000000000e+00
8.571247165532879819e+01 0.000000000000000000e+00
8.597986394557823076e+01 0.000000000000000000e+00
8.625759637188208728e+01 0.000000000000000000e+00
8.651845804988661826e+01 0.000000000000000000e+00
8.675972789115645867e+01 0.000000000000000000e+00
8.702802721088436044e+01 0.000000000000000000e+00
8.729832199546484617e+01 0.000000000000000000e+00
8.755682539682540266e+01 0.000000000000000000e+00
8.781333333333333258e+01 0.000000000000000000e+00
8.806911564625850986e+01 0.000000000000000000e+00
8.833106575963718399e+01 0.000000000000000000e+00
8.860208616780045077e+01 0.000000000000000000e+00
8.884861678004534724e+01 0.000000000000000000e+00
8.910476190476190084e+01 0.000000000000000000e+00
8.937687074829932499e+01 0.000000000000000000e+00
8.964371882086167886e+01 0.000000000000000000e+00
8.988390022675737612e+01 0.000000000000000000e+00
9.015455782312925237e+01 0.000000000000000000e+00
9.042068027210883940e+01 0.000000000000000000e+00
9.067519274376417115e+01 0.000000000000000000e+00
9.092934240362811238e+01 0.000000000000000000e+00
9.118730158730159019e+01 0.000000000000000000e+00
9.146013605442176697e+01 0.000000000000000000e+00
9.171283446712017451e+01 0.000000000000000000e+00
9.195628117913831545e+01 0.000000000000000000e+00
9.220643990929704614e+01 0.000000000000000000e+00
9.248036281179138030e+01 0.000000000000000000e+00
9.274757369614512470e+01 0.000000000000000000e+00
9.299501133786847618e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.013955555555555605e+02 0.000000000000000000e+00
1.016582312925170015e+02 0.000000000000000000e+00
1.019346938775510267e+02 0.000000000000000000e+00
1.022133333333333383e+02 0.000000000000000000e+00
1.024765532879818579e+02 0.000000000000000000e+00
1.027535600907029476e+02 0.000000000000000000e+00
1.030269387755102031e+02 0.000000000000000000e+00
1.033075736961451270e+02 0.000000000000000000e+00
1.035561224479999964e+02 0.000000000000000000e+00
1.038372789115646242e+02 0.000000000000000000e+00
1.040966893424036215e+02 0.000000000000000000e+00
1.043530158730158774e+02 0.000000000000000000e+00
1.046049886621315181e+02 0.000000000000000000e+00
1.048614965986394623e+02 0.000000000000000000e+00
1.051238095238095269e+02 0.000000000000000000e+00
1.053870294784580466e+02 0.000000000000000000e+00
1.056397278911564683e+02 0.000000000000000000e+00
1.059058503401360554e+02 0.000000000000000000e+00
1.061629024943310640e+02 0.000000000000000000e+00
1.064321088435374207e+02 0.000000000000000000e+00
1.066770068027210954e+02 0.000000000000000000e+00
1.069326077097505703e+02 0.000000000000000000e+00
1.071994557823129242e+02 0.000000000000000000e+00
1.074610430839002220e+02 0.000000000000000000e+00
1.077086621315192758e+02 0.000000000000000000e+00
1.079762358276643965e+02 0.000000000000000000e+00
1.082517913832199525e+02 0.000000000000000000e+00
1.085130158730158740e+02 0.000000000000000000e+00
1.087600907029478492e+02 0.000000000000000000e+00
1.090216780045351470e+02 0.000000000000000000e+00
1.092838095238095235e+02 0.000000000000000000e+00
1.095571882086167790e+02 0.000000000000000000e+00
1.098091609977324197e+02 0.000000000000000000e+00
1.100683900226757430e+02 0.000000000000000000e+00
1.103363265306122400e+02 0.000000000000000000e+00
1.105897959179999930e+02 0.000000000000000000e+00
1.108326530610000020e+02 0.000000000000000000e+00
1.111043990929705245e+02 0.000000000000000000e+00
1.113779591836734681e+02 0.000000000000000000e+00
1.116406349206349233e+02 0.000000000000000000e+00
1.118940589569160977e+02 0.000000000000000000e+00
1.121636281179138308e+02 0.000000000000000000e+00
1.124344671201814094e+02 0.000000000000000000e+00
1.126893424036281175e+02 0.000000000000000000e+00
1.129479591829999947e+02 0.000000000000000000e+00
1.131978231292517023e+02 0.000000000000000000e+00
1.134626757369614580e+02 0.000000000000000000e+00
1.137311564625850338e+02 0.000000000000000000e+00
1.139805895691609976e+02 0.000000000000000000e+00
1.142387301587301636e+02 0.000000000000000000e+00
1.144989795910000083e+02 0.000000000000000000e+00
1.147562811791383268e+02 0.000000000000000000e+00
1.149951927437641785e+02 0.000000000000000000e+00
1.152676643990929648e+02 0.000000000000000000e+00
1.155297959183673413e+02 0.000000000000000000e+00
1.157759637188208615e+02 0.000000000000000000e+00
1.160234693870000058e+02 0.000000000000000000e+00
1.162922448979591792e+02 0.000000000000000000e+00
1.165792290249433165e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.170857142857142890e+02 0.000000000000000000e+00
1.173326077097505618e+02 0.000000000000000000e+00
1.175894784580498822e+02 0.000000000000000000e+00
1.178465306122449050e+02 0.000000000000000000e+00
1.180919727891156441e+02 0.000000000000000000e+00
1.183562811791383211e+02 0.000000000000000000e+00
1.186147845804988634e+02 0.000000000000000000e+00
1.188785487528344618e+02 0.000000000000000000e+00
1.191501133786848072e+02 0.000000000000000000e+00
1.194081632649999989e+02 0.000000000000000000e+00
1.196821768707482931e+02 0.000000000000000000e+00
1.199297959183673470e+02 0.000000000000000000e+00
1.201834013605442237e+02 0.000000000000000000e+00
1.204331972789115639e+02 0.000000000000000000e+00
1.207125623582766423e+02 0.000000000000000000e+00
1.209585487528344601e+02 0.000000000000000000e+00
1.212179591836734716e+02 0.000000000000000000e+00
1.214731972789115702e+02 0.000000000000000000e+00
1.217454875283446682e+02 0.000000000000000000e+00
1.219978231292516995e+02 0.000000000000000000e+00
1.222465306122448965e+02 0.000000000000000000e+00
1.225246258503401293e+02 0.000000000000000000e+00
1.227858503401360508e+02 0.000000000000000000e+00
1.230381859410430820e+02 0.000000000000000000e+00
1.233028571428571496e+02 0.000000000000000000e+00
1.235502947845805011e+02 0.000000000000000000e+00
1.238115192743764226e+02 0.000000000000000000e+00
1.240542403628117967e+02 0.000000000000000000e+00
1.243098412698412716e+02 0.000000000000000000e+00
1.245781405895691591e+02 0.000000000000000000e+00
1.248507936507936478e+02 0.000000000000000000e+00
1.251051247165532914e+02 0.000000000000000000e+00
1.253705215419501116e+02 0.000000000000000000e+00
1.256310204081632662e+02 0.000000000000000000e+00
1.258875283446711961e+02 0.000000000000000000e+00
1.261478458049886626e+02 0.000000000000000000e+00
1.264045351473922949e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.272034467120181347e+02 0.000000000000000000e+00
1.274581632649999960e+02 0.000000000000000000e+00
1.276966893424036300e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.346024489795918271e+02 0.000000000000000000e+00
1.348776417233560210e+02 0.000000000000000000e+00
1.351542857142857201e+02 0.000000000000000000e+00
1.354073469387755040e+02 0.000000000000000000e+00
1.356865306122448942e+02 0.000000000000000000e+00
1.359513832199546357e+02 0.000000000000000000e+00
1.362113378684807117e+02 0.000000000000000000e+00
1.364763718820861698e+02 0.000000000000000000e+00
1.367078458049886649e+02 0.000000000000000000e+00
1.369859410430838977e+02 0.000000000000000000e+00
1.372206802721088366e+02 0.000000000000000000e+00
1.374873469387755165e+02 0.000000000000000000e+00
1.377315192743764101e+02 0.000000000000000000e+00
1.380230385487528224e+02 0.000000000000000000e+00
1.382820861678004576e+02 0.000000000000000000e+00
1.385514739229024883e+02 0.000000000000000000e+00
1.388045351473923006e+02 0.000000000000000000e+00
1.390779138321995561e+02 0.000000000000000000e+00
1.393387755102040728e+02 0.000000000000000000e+00
1.395874829931972840e+02 0.000000000000000000e+00
1.398327437641723350e+02 0.000000000000000000e+00
1.401168253968253907e+02 0.000000000000000000e+00
1.403814965986394441e+02 0.000000000000000000e+00
1.406503401360544103e+02 0.000000000000000000e+00
1.408885260770975094e+02 0.000000000000000000e+00
1.411637188208616749e+02 0.000000000000000000e+00
1.414164172335600824e+02 0.000000000000000000e+00
1.416698412698412710e+02 0.000000000000000000e+00
1.419216326530612378e+02 0.000000000000000000e+00
1.421848526077097574e+02 0.000000000000000000e+00
1.424393650793650750e+02 0.000000000000000000e+00
1.427027664399093112e+02 0.000000000000000000e+00
1.429442176870748256e+02 0.000000000000000000e+00
1.432195918367347076e+02 0.000000000000000000e+00
1.434639455782312893e+02 0.000000000000000000e+00
1.437242630385487416e+02 0.000000000000000000e+00
1.439595464852607734e+02 0.000000000000000000e+00
1.442292970521542088e+02 0.000000000000000000e+00
1.444917913832199474e+02 0.000000000000000000e+00
1.447477551020408271e+02 0.000000000000000000e+00
1.449939229024943188e+02 0.000000000000000000e+00
1.452571428571428669e+02 0.000000000000000000e+00
1.455034920634920752e+02 0.000000000000000000e+00
1.457549206349206372e+02 0.000000000000000000e+00
1.459907482993197334e+02 0.000000000000000000e+00
1.462579591836734778e+02 0.000000000000000000e+00
1.465215419501133738e+02 0.000000000000000000e+00
1.467736961451247168e+02 0.000000000000000000e+00
1.470097052154195012e+02 0.000000000000000000e+00
1.472707482993197345e+02 0.000000000000000000e+00
1.475328798185940968e+02 0.000000000000000000e+00
1.478039002267573778e+02 0.000000000000000000e+00
1.480295691609977382e+02 0.000000000000000000e+00
1.483022222222222126e+02 0.000000000000000000e+00
1.485576417233559994e+02 0.000000000000000000e+00
1.488179591836734801e+02 0.000000000000000000e+00
1.490510204079999994e+02 0.000000000000000000e+00
1.493088435374149583e+02 0.000000000000000000e+00
1.495689795918367224e+02 0.000000000000000000e+00
1.498280272108843576e+02 0.000000000000000000e+00
1.500887074829931862e+02 0.000000000000000000e+00
1.503434013605442203e+02 0.000000000000000000e+00
1.506073469387755210e+02 0.000000000000000000e+00
1.508540589569161057e+02 0.000000000000000000e+00
1.511027664399092885e+02 0.000000000000000000e+00
1.513605442176870781e+02 0.000000000000000000e+00
1.516292063492063562e+02 0.000000000000000000e+00
1.518819047619047637e+02 0.000000000000000000e+00
1.521369614512471742e+02 0.000000000000000000e+00
1.523892970521542054e+02 0.000000000000000000e+00
1.526314739229025008e+02 0.000000000000000000e+00
1.529021315192743771e+02 0.000000000000000000e+00
1.531495691609977428e+02 0.000000000000000000e+00
1.534216780045351527e+02 0.000000000000000000e+00
1.536614965986394452e+02 0.000000000000000000e+00
1.539203628117913922e+02 0.000000000000000000e+00
1.541498412698412608e+02 0.000000000000000000e+00
1.544181405895691626e+02 0.000000000000000000e+00
1.546840816326530614e+02 0.000000000000000000e+00
1.549251700680271995e+02 0.000000000000000000e+00
1.551760544217686970e+02 0.000000000000000000e+00
1.554370975056689304e+02 0.000000000000000000e+00
1.557122902494330958e+02 0.000000000000000000e+00
1.559597278911564615e+02 0.000000000000000000e+00
1.562066213151927343e+02 0.000000000000000000e+00
1.564660317460317458e+02 0.000000000000000000e+00
1.567154648526077096e+02 0.000000000000000000e+00
1.569716099773242490e+02 0.000000000000000000e+00
1.572039909297052134e+02 0.000000000000000000e+00
1.574701133786848004e+02 0.000000000000000000e+00
1.577244444444444582e+02 0.000000000000000000e+00
1.579718820861677955e+02 0.000000000000000000e+00
1.582138775510204027e+02 0.000000000000000000e+00
1.584774603174603271e+02 0.000000000000000000e+00
1.587321541950113328e+02 0.000000000000000000e+00
1.589863038548752741e+02 0.000000000000000000e+00
1.592384580498866171e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.597726984126984178e+02 0.000000000000000000e+00
1.600257596371882016e+02 0.000000000000000000e+00
1.603082086167800355e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.638661224489795813e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.643492063492063551e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.674263945578231301e+02 0.000000000000000000e+00
1.676983219954648519e+02 0.000000000000000000e+00
1.679564625850340178e+02 0.000000000000000000e+00
1.682227664399092930e+02 0.000000000000000000e+00
1.684805442176870827e+02 0.000000000000000000e+00
1.687401360544217823e+02 0.000000000000000000e+00
1.690015419501133920e+02 0.000000000000000000e+00
1.692760090702947764e+02 0.000000000000000000e+00
1.695432199546485208e+02 0.000000000000000000e+00
1.698164172335600881e+02 0.000000000000000000e+00
1.700885260770974980e+02 0.000000000000000000e+00
1.703486621315192622e+02 0.000000000000000000e+00
1.706164172335600995e+02 0.000000000000000000e+00
1.708821768707483102e+02 0.000000000000000000e+00
1.711591836734693857e+02 0.000000000000000000e+00
1.714165986394557706e+02 0.000000000000000000e+00
1.716636734693877600e+02 0.000000000000000000e+00
1.719319727891156333e+02 0.000000000000000000e+00
1.721893877551020466e+02 0.000000000000000000e+00
1.724395464852607631e+02 0.000000000000000000e+00
1.726985941043083983e+02 0.000000000000000000e+00
1.729668934240362717e+02 0.000000000000000000e+00
1.732375510204081763e+02 0.000000000000000000e+00
1.734860770975056710e+02 0.000000000000000000e+00
1.737447619047619014e+02 0.000000000000000000e+00
1.740078004535147329e+02 0.000000000000000000e+00
1.742868027210884350e+02 0.000000000000000000e+00
1.745418594104308454e+02 0.000000000000000000e+00
1.748000000000000114e+02 0.000000000000000000e+00
1.750664852607709747e+02 0.000000000000000000e+00
1.753382312925170083e+02 0.000000000000000000e+00
1.755838548752834356e+02 0.000000000000000000e+00
1.758483446712018008e+02 0.000000000000000000e+00
1.760945124716553210e+02 0.000000000000000000e+00
1.763648072562358209e+02 0.000000000000000000e+00
1.766358276643991019e+02 0.000000000000000000e+00
1.768941496598639560e+02 0.000000000000000000e+00
1.771557369614512538e+02 0.000000000000000000e+00
1.774316553287981719e+02 0.000000000000000000e+00
1.776801814058956950e+02 0.000000000000000000e+00
1.779330612244897907e+02 0.000000000000000000e+00
1.781931972789115548e+02 0.000000000000000000e+00
1.784694784580498776e+02 0.000000000000000000e+00
1.787145578231292404e+02 0.000000000000000000e+00
1.789648979591836735e+02 0.000000000000000000e+00
1.792234013605442158e+02 0.000000000000000000e+00
1.794853514739228899e+02 0.000000000000000000e+00
1.797360544217686993e+02 0.000000000000000000e+00
1.799683673459999795e+02 0.000000000000000000e+00
1.802476190476190538e+02 0.000000000000000000e+00
1.805139229024943290e+02 0.000000000000000000e+00
1.807722448979591832e+02 0.000000000000000000e+00
1.810316326530000026e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.815346938775510068e+02 0.000000000000000000e+00
1.817828571428571536e+02 0.000000000000000000e+00
1.820148299309999800e+02 0.000000000000000000e+00
1.822759183673469465e+02 0.000000000000000000e+00
1.825369614512471514e+02 0.000000000000000000e+00
1.827856689342403627e+02 0.000000000000000000e+00
1.830111564625850349e+02 0.000000000000000000e+00
1.832789115646258438e+02 0.000000000000000000e+00
1.835469387750000010e+02 0.000000000000000000e+00
1.838109750566893297e+02 0.000000000000000000e+00
1.840223129251700698e+02 0.000000000000000000e+00
1.842955102040816371e+02 0.000000000000000000e+00
1.845549206349206486e+02 0.000000000000000000e+00
1.848215873015873001e+02 0.000000000000000000e+00
1.850737414965986432e+02 0.000000000000000000e+00
1.853424036281179212e+02 0.000000000000000000e+00
1.855958276643990814e+02 0.000000000000000000e+00
1.858597732426303821e+02 0.000000000000000000e+00
1.860972335600907002e+02 0.000000000000000000e+00
1.863639002267573801e+02 0.000000000000000000e+00
1.866204081632652958e+02 0.000000000000000000e+00
1.868674829931972852e+02 0.000000000000000000e+00
1.871243537414966056e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.876419047619047547e+02 0.000000000000000000e+00
1.878944217687074740e+02 0.000000000000000000e+00
1.881346938770000179e+02 0.000000000000000000e+00
1.884012698412698512e+02 0.000000000000000000e+00
1.886545124716553232e+02 0.000000000000000000e+00
1.889135600907029584e+02 0.000000000000000000e+00
1.891609977324262957e+02 0.000000000000000000e+00
1.894202267573696190e+02 0.000000000000000000e+00
1.896765532879818466e+02 0.000000000000000000e+00
1.899178231292517012e+02 0.000000000000000000e+00
1.901315192743764158e+02 0.000000000000000000e+00
1.904103401360544296e+02 0.000000000000000000e+00
1.906811791383219941e+02 0.000000000000000000e+00
1.909485714285714266e+02 0.000000000000000000e+00
1.912192290249433029e+02 0.000000000000000000e+00
1.914842630385487610e+02 0.000000000000000000e+00
1.917445804988662132e+02 0.000000000000000000e+00
1.919952834467120226e+02 0.000000000000000000e+00
1.922425396825396717e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.935548299319727903e+02 0.000000000000000000e+00
1.938113378684807344e+02 0.000000000000000000e+00
1.940807256235827651e+02 0.000000000000000000e+00
1.943274376417233498e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.977190022675736998e+02 0.000000000000000000e+00
1.979726077097505765e+02 0.000000000000000000e+00
1.982581405895691660e+02 0.000000000000000000e+00
1.985209977324263093e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.017844897959183754e+02 0.000000000000000000e+00
2.020453514739228922e+02 0.000000000000000000e+00
2.023060317460317492e+02 0.000000000000000000e+00
2.025714285714285836e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.038614058956916040e+02 0.000000000000000000e+00
2.041153741496598570e+02 0.000000000000000000e+00
2.043818594104308488e+02 0.000000000000000000e+00
2.046432653061224585e+02 0.000000000000000000e+00
2.049197278911564695e+02 0.000000000000000000e+00
2.051845804988662110e+02 0.000000000000000000e+00
2.054434467120181296e+02 0.000000000000000000e+00
2.057113832199546550e+02 0.000000000000000000e+00
2.059642630385487507e+02 0.000000000000000000e+00
2.062200453514739138e+02 0.000000000000000000e+00
2.064673015873015913e+02 0.000000000000000000e+00
2.067209070294784681e+02 0.000000000000000000e+00
2.069841269841269877e+02 0.000000000000000000e+00
2.072413605442176845e+02 0.000000000000000000e+00
2.074944217687074968e+02 0.000000000000000000e+00
2.077385941043083903e+02 0.000000000000000000e+00
2.080045351473922892e+02 0.000000000000000000e+00
2.082499773242630283e+02 0.000000000000000000e+00
2.084975963718820822e+02 0.000000000000000000e+00
2.087461224489796052e+02 0.000000000000000000e+00
2.089930158730158780e+02 0.000000000000000000e+00
2.092580498866213077e+02 0.000000000000000000e+00
2.095156462585034092e+02 0.000000000000000000e+00
2.097730612244897941e+02 0.000000000000000000e+00
2.100212244897959124e+02 0.000000000000000000e+00
2.102692063492063426e+02 0.000000000000000000e+00
2.105240816326530648e+02 0.000000000000000000e+00
2.107829478458049834e+02 0.000000000000000000e+00
2.110434467120181523e+02 0.000000000000000000e+00
2.113088435374149583e+02 0.000000000000000000e+00
2.115668027210884361e+02 0.000000000000000000e+00
2.118156916099773355e+02 0.000000000000000000e+00
2.120752834467120067e+02 0.000000000000000000e+00
2.123283446712018190e+02 0.000000000000000000e+00
2.125667120181405778e+02 0.000000000000000000e+00
2.128128798185940980e+02 0.000000000000000000e+00
2.130641269841269718e+02 0.000000000000000000e+00
2.133233560090702952e+02 0.000000000000000000e+00
2.135833106575963711e+02 0.000000000000000000e+00
2.138372789115646242e+02 0.000000000000000000e+00
2.140934240362811920e+02 0.000000000000000000e+00
2.143363265306122400e+02 0.000000000000000000e+00
2.145821315192743839e+02 0.000000000000000000e+00
2.148386394557822996e+02 0.000000000000000000e+00
2.150944217687074911e+02 0.000000000000000000e+00
2.153503854875283423e+02 0.000000000000000000e+00
2.156092517006802609e+02 0.000000000000000000e+00
2.158712018140589635e+02 0.000000000000000000e+00
2.161208163265306155e+02 0.000000000000000000e+00
2.163773242630385596e+02 0.000000000000000000e+00
2.166251247165533016e+02 0.000000000000000000e+00
2.168863492063491947e+02 0.000000000000000000e+00
2.171502947845804954e+02 0.000000000000000000e+00
2.173979138321995492e+02 0.000000000000000000e+00
2.176598639455782234e+02 0.000000000000000000e+00
2.178980498866213225e+02 0.000000000000000000e+00
2.181570975056689292e+02 0.000000000000000000e+00
2.184351927437641621e+02 0.000000000000000000e+00
2.186917006802721062e+02 0.000000000000000000e+00
2.189427664399092919e+02 0.000000000000000000e+00
2.192050793650793707e+02 0.000000000000000000e+00
2.194447165532879751e+02 0.000000000000000000e+00
2.197004988662131382e+02 0.000000000000000000e+00
2.199597278911564615e+02 0.000000000000000000e+00
2.202233106575963859e+02 0.000000000000000000e+00
2.204836281179138382e+02 0.000000000000000000e+00
2.207307029478457991e+02 0.000000000000000000e+00
2.209855782312925214e+02 0.000000000000000000e+00
2.212460770975056619e+02 0.000000000000000000e+00
2.214984126984126931e+02 0.000000000000000000e+00
2.217462131519274351e+02 0.000000000000000000e+00
2.219949206349206463e+02 0.000000000000000000e+00
2.222376417233560062e+02 0.000000000000000000e+00
2.225128344671201717e+02 0.000000000000000000e+00
2.227693877549999968e+02 0.000000000000000000e+00
2.230298412698412562e+02 0.000000000000000000e+00
2.232829024943310685e+02 0.000000000000000000e+00
2.235515646258503466e+02 0.000000000000000000e+00
2.238066213151927570e+02 0.000000000000000000e+00
2.240723809523809393e+02 0.000000000000000000e+00
2.243149206349206395e+02 0.000000000000000000e+00
2.245814058956916028e+02 0.000000000000000000e+00
2.248284807256235922e+02 0.000000000000000000e+00
2.250731972789115787e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.276807256235827595e+02 0.000000000000000000e+00
2.279464852607709702e+02 0.000000000000000000e+00
2.281970068027210914e+02 0.000000000000000000e+00
2.284749206349206361e+02 0.000000000000000000e+00
2.287292517006802655e+02 0.000000000000000000e+00
2.289721541950113419e+02 0.000000000000000000e+00
2.292134240362811681e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.304896145124716611e+02 0.000000000000000000e+00
2.307653514739228910e+02 0.000000000000000000e+00
2.310369160997732365e+02 0.000000000000000000e+00
2.312848979591836667e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.317799546485260862e+02 0.000000000000000000e+00
2.320321088435374008e+02 0.000000000000000000e+00
2.323053061224489682e+02 0.000000000000000000e+00
2.325549206349206486e+02 0.000000000000000000e+00
2.327816780045351379e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.345494784580498902e+02 0.000000000000000000e+00
2.348270294784580585e+02 0.000000000000000000e+00
2.350967800453514656e+02 0.000000000000000000e+00
2.353523809523809405e+02 0.000000000000000000e+00
2.356255782312925078e+02 0.000000000000000000e+00
2.358857142857142719e+02 0.000000000000000000e+00
2.361269841269841265e+02 0.000000000000000000e+00
2.363896598639455817e+02 0.000000000000000000e+00
2.366565079365079498e+02 0.000000000000000000e+00
2.369237188208616658e+02 0.000000000000000000e+00
2.371932879818594131e+02 0.000000000000000000e+00
2.374507029478457980e+02 0.000000000000000000e+00
2.377115646258503432e+02 0.000000000000000000e+00
2.379629931972789052e+02 0.000000000000000000e+00
2.382138775510204027e+02 0.000000000000000000e+00
2.384812698412698353e+02 0.000000000000000000e+00
2.387385034013605321e+02 0.000000000000000000e+00
2.389939229024943188e+02 0.000000000000000000e+00
2.392370068027210834e+02 0.000000000000000000e+00
2.394878911564625810e+02 0.000000000000000000e+00
2.397458503401360588e+02 0.000000000000000000e+00
2.400134240362811795e+02 0.000000000000000000e+00
2.402630385487528315e+02 0.000000000000000000e+00
2.405217233560090619e+02 0.000000000000000000e+00
2.407778684807256298e+02 0.000000000000000000e+00
2.410243990929705262e+02 0.000000000000000000e+00
2.412896145124716440e+02 0.000000000000000000e+00
2.415477551020408100e+02 0.000000000000000000e+00
2.418013605442176868e+02 0.000000000000000000e+00
2.420547845804988754e+02 0.000000000000000000e+00
2.423053061224489682e+02 0.000000000000000000e+00
2.425583673469387804e+02 0.000000000000000000e+00
2.428010884353741403e+02 0.000000000000000000e+00
2.430588662131519300e+02 0.000000000000000000e+00
2.433121088435374020e+02 0.000000000000000000e+00
2.435579138321995458e+02 0.000000000000000000e+00
2.438220408163265347e+02 0.000000000000000000e+00
2.440861678004535236e+02 0.000000000000000000e+00
2.443512018140589532e+02 0.000000000000000000e+00
2.445937414965986534e+02 0.000000000000000000e+00
2.448473469387755017e+02 0.000000000000000000e+00
2.451049433106576032e+02 0.000000000000000000e+00
2.453476643990929631e+02 0.000000000000000000e+00
2.456014512471655280e+02 0.000000000000000000e+00
2.458612244890000227e+02 0.000000000000000000e+00
2.461282539682539721e+02 0.000000000000000000e+00
2.463802267573696270e+02 0.000000000000000000e+00
2.466354648526076971e+02 0.000000000000000000e+00
2.468821768707483102e+02 0.000000000000000000e+00
2.471330612244898077e+02 0.000000000000000000e+00
2.473877551020408134e+02 0.000000000000000000e+00
2.476324716553287999e+02 0.000000000000000000e+00
2.478906122448979659e+02 0.000000000000000000e+00
2.481424036281179042e+02 0.000000000000000000e+00
2.484001814058956938e+02 0.000000000000000000e+00
2.486577777777777669e+02 0.000000000000000000e+00
2.489099319727891100e+02 0.000000000000000000e+00
2.491633560090702986e+02 0.000000000000000000e+00
2.494213151927437764e+02 0.000000000000000000e+00
2.496546031746031815e+02 0.000000000000000000e+00
2.499187301587301704e+02 0.000000000000000000e+00
2.501654421768707550e+02 0.000000000000000000e+00
2.504145124716553426e+02 0.000000000000000000e+00
2.506679365079365027e+02 0.000000000000000000e+00
2.509255328798186042e+02 0.000000000000000000e+00
2.511889342403628120e+02 0.000000000000000000e+00
2.514423582766440006e+02 0.000000000000000000e+00
2.517004988662131382e+02 0.000000000000000000e+00
2.519604535147392426e+02 0.000000000000000000e+00
2.522113378684807117e+02 0.000000000000000000e+00
2.524553287981859455e+02 0.000000000000000000e+00
2.527051247165532857e+02 0.000000000000000000e+00
2.529492970521542077e+02 0.000000000000000000e+00
2.531974603174603260e+02 0.000000000000000000e+00
2.534534240362811772e+02 0.000000000000000000e+00
2.536943310657596271e+02 0.000000000000000000e+00
2.539455782312925294e+02 0.000000000000000000e+00
2.542013605442176924e+02 0.000000000000000000e+00
2.544487981859410297e+02 0.000000000000000000e+00
2.546984126984127101e+02 0.000000000000000000e+00
2.549459183670000186e+02 0.000000000000000000e+00
2.552112471655328818e+02 0.000000000000000000e+00
2.554686621315192667e+02 0.000000000000000000e+00
2.557148299319727869e+02 0.000000000000000000e+00
2.559488435374149731e+02 0.000000000000000000e+00
2.561990022675736896e+02 0.000000000000000000e+00
2.564578684807256082e+02 0.000000000000000000e+00
2.567067573696145359e+02 0.000000000000000000e+00
2.569766893424036311e+02 0.000000000000000000e+00
2.572324716553288226e+02 0.000000000000000000e+00
2.574849886621315136e+02 0.000000000000000000e+00
2.577427664399093032e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.590008163265306393e+02 0.000000000000000000e+00
2.592582312925169958e+02 0.000000000000000000e+00
2.595074829931972999e+02 0.000000000000000000e+00
2.597434920634920559e+02 0.000000000000000000e+00
2.599856689342403797e+02 0.000000000000000000e+00
2.602347392290249672e+02 0.000000000000000000e+00
2.604956009070294840e+02 0.000000000000000000e+00
2.607528344671201808e+02 0.000000000000000000e+00
2.609977324263038554e+02 0.000000000000000000e+00
2.612702040816326416e+02 0.000000000000000000e+00
2.615297959183673697e+02 0.000000000000000000e+00
2.617592743764172383e+02 0.000000000000000000e+00
2.620288435374149572e+02 0.000000000000000000e+00
2.622635827664399244e+02 0.000000000000000000e+00
2.625166439909297083e+02 0.000000000000000000e+00
2.627568253968253771e+02 0.000000000000000000e+00
2.629990022675737009e+02 0.000000000000000000e+00
2.632662131519274453e+02 0.000000000000000000e+00
2.635238095238095184e+02 0.000000000000000000e+00
2.637567346938775472e+02 0.000000000000000000e+00
2.640000000000000000e+02 0.000000000000000000e+00
2.642568707482993204e+02 0.000000000000000000e+00
2.645001360544217732e+02 0.000000000000000000e+00
2.647544671201814026e+02 0.000000000000000000e+00
2.649999092970521701e+02 0.000000000000000000e+00
2.652569614512471503e+02 0.000000000000000000e+00
2.654949659863945612e+02 0.000000000000000000e+00
2.657342403628118177e+02 0.000000000000000000e+00
2.659961904761904634e+02 0.000000000000000000e+00
2.662505215419500928e+02 0.000000000000000000e+00
2.665082993197278824e+02 0.000000000000000000e+00
2.667417687074830042e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.672966893424036243e+02 0.000000000000000000e+00
2.675379591836734789e+02 0.000000000000000000e+00
2.677919274376417320e+02 0.000000000000000000e+00
2.680355555555555611e+02 0.000000000000000000e+00
2.682871655328798397e+02 0.000000000000000000e+00
2.685391383219954378e+02 0.000000000000000000e+00
2.687753287981859671e+02 0.000000000000000000e+00
2.690372789115646128e+02 0.000000000000000000e+00
2.692796371882085964e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.698604988662131632e+02 0.000000000000000000e+00
2.700879818594104336e+02 0.000000000000000000e+00
2.703194557823129003e+02 0.000000000000000000e+00
2.705650793650793844e+02 0.000000000000000000e+00
2.708270294784580301e+02 0.000000000000000000e+00
2.710706575963718592e+02 0.000000000000000000e+00
2.713249886621315454e+02 0.000000000000000000e+00
2.715949206349206406e+02 0.000000000000000000e+00
2.718545124716553119e+02 0.000000000000000000e+00
2.721059410430838739e+02 0.000000000000000000e+00
2.723682539682539527e+02 0.000000000000000000e+00
2.726129705215419676e+02 0.000000000000000000e+00
2.728640362811791533e+02 0.000000000000000000e+00
2.731060317460317606e+02 0.000000000000000000e+00
2.733719727891156595e+02 0.000000000000000000e+00
2.736350113378684910e+02 0.000000000000000000e+00
2.738898866213152132e+02 0.000000000000000000e+00
2.741494784580498845e+02 0.000000000000000000e+00
2.744003628117914104e+02 0.000000000000000000e+00
2.746657596371882164e+02 0.000000000000000000e+00
2.749289795918367076e+02 0.000000000000000000e+00
2.751720634920635007e+02 0.000000000000000000e+00
2.754287528344671045e+02 0.000000000000000000e+00
2.756990476190476329e+02 0.000000000000000000e+00
2.759499319727891020e+02 0.000000000000000000e+00
2.762140589569161193e+02 0.000000000000000000e+00
2.764665759637188103e+02 0.000000000000000000e+00
2.767149206349206452e+02 0.000000000000000000e+00
2.769692517006802746e+02 0.000000000000000000e+00
2.772335600907029516e+02 0.000000000000000000e+00
2.774913378684807412e+02 0.000000000000000000e+00
2.777342403628118177e+02 0.000000000000000000e+00
2.779798639455782450e+02 0.000000000000000000e+00
2.782345578231292507e+02 0.000000000000000000e+00
2.784994104308390206e+02 0.000000000000000000e+00
2.787484807256236081e+02 0.000000000000000000e+00
2.790002721088435464e+02 0.000000000000000000e+00
2.792477097505669121e+02 0.000000000000000000e+00
2.795007709750566960e+02 0.000000000000000000e+00
2.797605442176870838e+02 0.000000000000000000e+00
2.800045351473922892e+02 0.000000000000000000e+00
2.802619501133787026e+02 0.000000000000000000e+00
2.805146485260771101e+02 0.000000000000000000e+00
2.807733333333333121e+02 0.000000000000000000e+00
2.810287528344671273e+02 0.000000000000000000e+00
2.812838095238095093e+02 0.000000000000000000e+00
2.815403174603174534e+02 0.000000000000000000e+00
2.817857596371882209e+02 0.000000000000000000e+00
2.820458956916099851e+02 0.000000000000000000e+00
2.822980498866212997e+02 0.000000000000000000e+00
2.825549206349206202e+02 0.000000000000000000e+00
2.827961904761904748e+02 0.000000000000000000e+00
2.830566893424036152e+02 0.000000000000000000e+00
2.833004988662131609e+02 0.000000000000000000e+00
2.835646258503401214e+02 0.000000000000000000e+00
2.838139682529999845e+02 0.000000000000000000e+00
2.840703854870000100e+02 0.000000000000000000e+00
2.843370521541950211e+02 0.000000000000000000e+00
2.845935600907029652e+02 0.000000000000000000e+00
2.848517006802721312e+02 0.000000000000000000e+00
2.851025850340136003e+02 0.000000000000000000e+00
2.853564625849999743e+02 0.000000000000000000e+00
2.856070748299319462e+02 0.000000000000000000e+00
2.858657596371882050e+02 0.000000000000000000e+00
2.861175510204081434e+02 0.000000000000000000e+00
2.863771428571428714e+02 0.000000000000000000e+00
2.866374603174602953e+02 0.000000000000000000e+00
2.868796371882086191e+02 0.000000000000000000e+00
2.871377777777777851e+02 0.000000000000000000e+00
2.873979138321995492e+02 0.000000000000000000e+00
2.876663945578231392e+02 0.000000000000000000e+00
2.879230839002267430e+02 0.000000000000000000e+00
2.881843083900226929e+02 0.000000000000000000e+00
2.884620408163265211e+02 0.000000000000000000e+00
2.887167346938775268e+02 0.000000000000000000e+00
2.889737868480725638e+02 0.000000000000000000e+00
2.892215873015873058e+02 0.000000000000000000e+00
2.894744671201814299e+02 0.000000000000000000e+00
2.897355102040816064e+02 0.000000000000000000e+00
2.899941950113378653e+02 0.000000000000000000e+00
2.902367346938775654e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.987319727891156731e+02 0.000000000000000000e+00
2.989772335600907240e+02 0.000000000000000000e+00
2.992683900226757601e+02 0.000000000000000000e+00
2.995212698412698273e+02 0.000000000000000000e+00
2.997803174603174625e+02 0.000000000000000000e+00
3.000413605442176959e+02 0.000000000000000000e+00
3.003007709750567074e+02 0.000000000000000000e+00
3.005667120181406062e+02 0.000000000000000000e+00
3.008161451247165701e+02 0.000000000000000000e+00
3.010770068027210868e+02 0.000000000000000000e+00
3.013277097505668962e+02 0.000000000000000000e+00
3.015671655328798124e+02 0.000000000000000000e+00
3.018171428571428692e+02 0.000000000000000000e+00
3.020674829931973022e+02 0.000000000000000000e+00
3.023412244897959340e+02 0.000000000000000000e+00
3.026009977324263218e+02 0.000000000000000000e+00
3.028487981859410638e+02 0.000000000000000000e+00
3.031147392290249627e+02 0.000000000000000000e+00
3.033746938775510102e+02 0.000000000000000000e+00
3.036326530612245165e+02 0.000000000000000000e+00
3.038809977324262945e+02 0.000000000000000000e+00
3.041367800453514860e+02 0.000000000000000000e+00
3.044041723356008902e+02 0.000000000000000000e+00
3.046604988662131746e+02 0.000000000000000000e+00
3.049010430839002197e+02 0.000000000000000000e+00
3.051698866213151859e+02 0.000000000000000000e+00
3.054146031746032008e+02 0.000000000000000000e+00
3.056858049886621416e+02 0.000000000000000000e+00
3.059194557823129230e+02 0.000000000000000000e+00
3.061912018140589566e+02 0.000000000000000000e+00
3.064388208616779821e+02 0.000000000000000000e+00
3.067083900226757578e+02 0.000000000000000000e+00
3.069502040816326485e+02 0.000000000000000000e+00
3.072246712018140329e+02 0.000000000000000000e+00
3.074875283446712046e+02 0.000000000000000000e+00
3.077333333333333485e+02 0.000000000000000000e+00
3.079873015873016016e+02 0.000000000000000000e+00
3.082459863945578036e+02 0.000000000000000000e+00
3.085133786848072646e+02 0.000000000000000000e+00
3.087700680272108684e+02 0.000000000000000000e+00
3.090104308390022538e+02 0.000000000000000000e+00
3.092781859410430911e+02 0.000000000000000000e+00
3.095379591836734789e+02 0.000000000000000000e+00
3.097888435374149481e+02 0.000000000000000000e+00
3.100331972789115866e+02 0.000000000000000000e+00
3.102907936507936597e+02 0.000000000000000000e+00
3.105324263038548906e+02 0.000000000000000000e+00
3.107985487528344493e+02 0.000000000000000000e+00
3.110291156459999797e+02 0.000000000000000000e+00
3.113084807256236104e+02 0.000000000000000000e+00
3.115501133786847845e+02 0.000000000000000000e+00
3.117991836734693720e+02 0.000000000000000000e+00
3.120353741496598445e+02 0.000000000000000000e+00
3.123020408163265529e+02 0.000000000000000000e+00
3.125638095238095389e+02 0.000000000000000000e+00
3.128128798185941264e+02 0.000000000000000000e+00
3.130659410430839102e+02 0.000000000000000000e+00
3.133188208616779775e+02 0.000000000000000000e+00
3.135820408163265256e+02 0.000000000000000000e+00
3.138283900226757623e+02 0.000000000000000000e+00
3.140665759637188330e+02 0.000000000000000000e+00
3.143383219954648666e+02 0.000000000000000000e+00
3.145882993197278665e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
3.150659410430839102e+02 0.000000000000000000e+00
3.153255328798185815e+02 0.000000000000000000e+00
3.155834920634920877e+02 0.000000000000000000e+00
3.158421768707482897e+02 0.000000000000000000e+00
3.160850793650793662e+02 0.000000000000000000e+00
3.163236281179138132e+02 0.000000000000000000e+00
3.165786848072562520e+02 0.000000000000000000e+00
3.168306575963719069e+02 0.000000000000000000e+00
3.170773696145124632e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
3.175943764172335477e+02 0.000000000000000000e+00
3.178497959183673629e+02 0.000000000000000000e+00


==> J41.dat <==
1.821133786848072589e+00 0.000000000000000000e+00
2.254331065759637376e+00 0.000000000000000000e+00
2.684625850340136122e+00 0.000000000000000000e+00
3.121814058956915883e+00 0.000000000000000000e+00
3.559909297052154198e+00 0.000000000000000000e+00
3.987301587301587347e+00 0.000000000000000000e+00
4.415963718820862027e+00 0.000000000000000000e+00
4.863129251700680555e+00 0.000000000000000000e+00
5.292879818594104613e+00 0.000000000000000000e+00
5.712653061224489903e+00 0.000000000000000000e+00
6.157278911564626256e+00 0.000000000000000000e+00
6.616326530000000261e+00 1.000000000000000000e+00
7.024489795000000036e+00 1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
9.628662131519273970e+00 0.000000000000000000e+00
1.006331065759637156e+01 0.000000000000000000e+00
1.050612244897959258e+01 0.000000000000000000e+00
1.094730158730158642e+01 0.000000000000000000e+00
1.139827664399092910e+01 0.000000000000000000e+00
1.186104308390022588e+01 0.000000000000000000e+00
1.228027210884353693e+01 0.000000000000000000e+00
1.272380952380952301e+01 0.000000000000000000e+00
1.317986394557823182e+01 0.000000000000000000e+00
1.361795918367347014e+01 0.000000000000000000e+00
1.404444444444444429e+01 0.000000000000000000e+00
1.451011337868480666e+01 0.000000000000000000e+00
1.492371882086167822e+01 0.000000000000000000e+00
1.537088435374149675e+01 0.000000000000000000e+00
1.580952380952381020e+01 0.000000000000000000e+00
1.623873015873016001e+01 0.000000000000000000e+00
1.666213151927437508e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.757260770975056730e+01 0.000000000000000000e+00
1.800671201814058975e+01 0.000000000000000000e+00
1.844498866213151800e+01 0.000000000000000000e+00
1.887274376417233412e+01 0.000000000000000000e+00
1.931700680272108883e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.020009070294784692e+01 0.000000000000000000e+00
2.063219954648526056e+01 0.000000000000000000e+00
2.107918367346938737e+01 0.000000000000000000e+00
2.150439909297052310e+01 0.000000000000000000e+00
2.194539682539682701e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.375165532879818642e+01 0.000000000000000000e+00
2.418068027210884452e+01 0.000000000000000000e+00
2.462058956916099817e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.553414965986394591e+01 0.000000000000000000e+00
2.598639455782312879e+01 0.000000000000000000e+00
2.642575963718820731e+01 0.000000000000000000e+00
2.686403628117913911e+01 0.000000000000000000e+00
2.732299319727891174e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.822766439909296921e+01 0.000000000000000000e+00
2.867356009070294931e+01 0.000000000000000000e+00
2.912018140589569271e+01 0.000000000000000000e+00
2.956408163265306044e+01 0.000000000000000000e+00
2.998712018140589564e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
3.175637188208616735e+01 0.000000000000000000e+00
3.222494331065759354e+01 0.000000000000000000e+00
3.267392290249433273e+01 0.000000000000000000e+00
3.311873015873015902e+01 0.000000000000000000e+00
3.355863945578231267e+01 0.000000000000000000e+00
3.400362811791383422e+01 0.000000000000000000e+00
3.443102040816326337e+01 0.000000000000000000e+00
3.485913832199546647e+01 0.000000000000000000e+00
3.529215419501133510e+01 0.000000000000000000e+00
3.572825396825396638e+01 0.000000000000000000e+00
3.617251700680272108e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
3.706503401360544103e+01 0.000000000000000000e+00
3.752997732400000075e+01 0.000000000000000000e+00
3.796770975056689679e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
3.888145124716553624e+01 0.000000000000000000e+00
3.933968253968254203e+01 0.000000000000000000e+00
3.978104308390022936e+01 0.000000000000000000e+00
4.022312925170068354e+01 0.000000000000000000e+00
4.068390022675736617e+01 0.000000000000000000e+00
4.115247165532879592e+01 0.000000000000000000e+00
4.160018140589568958e+01 0.000000000000000000e+00
4.204099773242630533e+01 0.000000000000000000e+00
4.249197278911564979e+01 0.000000000000000000e+00
4.294984126984127215e+01 0.000000000000000000e+00
4.340752834467119925e+01 0.000000000000000000e+00
4.387809523809524137e+01 0.000000000000000000e+00
4.430893424036280948e+01 0.000000000000000000e+00
4.477351473922902159e+01 0.000000000000000000e+00
4.521705215419500945e+01 0.000000000000000000e+00
4.564136054421769018e+01 0.000000000000000000e+00
4.611029478458049624e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
4.702476190476190254e+01 0.000000000000000000e+00
4.747464852607709673e+01 0.000000000000000000e+00
4.790675736961451037e+01 0.000000000000000000e+00
4.834285714285714164e+01 0.000000000000000000e+00
4.879274376417233583e+01 0.000000000000000000e+00
4.924643990929705240e+01 0.000000000000000000e+00
4.969832199546485185e+01 0.000000000000000000e+00
5.014911564625850104e+01 0.000000000000000000e+00
5.059446712018140602e+01 0.000000000000000000e+00
5.101478458049886910e+01 0.000000000000000000e+00
5.148390022675737043e+01 0.000000000000000000e+00
5.192653061224489619e+01 0.000000000000000000e+00
5.236698412698412852e+01 0.000000000000000000e+00
5.282013605442176640e+01 0.000000000000000000e+00
5.327074829931972744e+01 0.000000000000000000e+00
5.371609977324263241e+01 0.000000000000000000e+00
5.417142857142857082e+01 0.000000000000000000e+00
5.464725623582766190e+01 0.000000000000000000e+00
5.506231292517006892e+01 0.000000000000000000e+00
5.552489795918367577e+01 0.000000000000000000e+00
5.596897959183673521e+01 0.000000000000000000e+00
5.642430839002267362e+01 0.000000000000000000e+00
5.687419501133786781e+01 0.000000000000000000e+00
5.733605442176870781e+01 0.000000000000000000e+00
5.779827664399093123e+01 0.000000000000000000e+00
5.824925170068026858e+01 0.000000000000000000e+00
5.868117913832199406e+01 0.000000000000000000e+00
5.912054421768707613e+01 0.000000000000000000e+00
5.958349206349206639e+01 0.000000000000000000e+00
6.005623582766440194e+01 0.000000000000000000e+00
6.049777777777777743e+01 0.000000000000000000e+00
6.095002267573696031e+01 0.000000000000000000e+00
6.140317460317460529e+01 0.000000000000000000e+00
6.185215419501133738e+01 0.000000000000000000e+00
6.228335600907029601e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
6.320780045351473575e+01 0.000000000000000000e+00
6.365950113378684705e+01 0.000000000000000000e+00
6.408888888888888857e+01 0.000000000000000000e+00
6.453931972789115434e+01 0.000000000000000000e+00
6.501823129251700095e+01 0.000000000000000000e+00
6.545560090702947775e+01 0.000000000000000000e+00
6.588752834467119612e+01 0.000000000000000000e+00
6.634884353741496454e+01 0.000000000000000000e+00
6.679691609977324163e+01 0.000000000000000000e+00
6.724988662131519845e+01 0.000000000000000000e+00
6.770884353741496398e+01 0.000000000000000000e+00
6.816145124716553028e+01 0.000000000000000000e+00
6.860571428571428498e+01 0.000000000000000000e+00
6.903582766439909335e+01 0.000000000000000000e+00
6.948480725623582543e+01 0.000000000000000000e+00
6.994775510204081570e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
7.133115646258502807e+01 0.000000000000000000e+00
7.178485260770975174e+01 0.000000000000000000e+00
7.222458049886621723e+01 0.000000000000000000e+00
7.267337868399999934e+01 0.000000000000000000e+00
7.312979591836734983e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
7.401541950113379187e+01 0.000000000000000000e+00
7.446131519274376842e+01 0.000000000000000000e+00
7.490358276643991076e+01 0.000000000000000000e+00
7.534893424036280862e+01 0.000000000000000000e+00
7.580063492063491992e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
7.670566893424036436e+01 0.000000000000000000e+00
7.715773242630385198e+01 0.000000000000000000e+00
7.760018140589569668e+01 0.000000000000000000e+00
7.804825396825397377e+01 0.000000000000000000e+00
7.849034013605442794e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
7.940208616780044792e+01 0.000000000000000000e+00
7.984108843537414657e+01 0.000000000000000000e+00
8.028571428571429180e+01 0.000000000000000000e+00
8.074031746031745627e+01 0.000000000000000000e+00
8.118712018140590203e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
8.209922902494331254e+01 0.000000000000000000e+00
8.252897959183673038e+01 0.000000000000000000e+00
8.296616780045351902e+01 0.000000000000000000e+00
8.340934240362811636e+01 0.000000000000000000e+00
8.386195011337868266e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
8.475990929705216104e+01 0.000000000000000000e+00
8.519455782312925862e+01 0.000000000000000000e+00
8.562557823129252199e+01 0.000000000000000000e+00
8.605950113378685273e+01 0.000000000000000000e+00
8.651374149659864088e+01 0.000000000000000000e+00
8.698213151927437536e+01 0.000000000000000000e+00
8.741714285714286348e+01 0.000000000000000000e+00
8.784634920634920263e+01 0.000000000000000000e+00
8.829605442176870156e+01 0.000000000000000000e+00
8.874049886621315864e+01 0.000000000000000000e+00
8.917333333333333201e+01 0.000000000000000000e+00
8.961977324263038724e+01 0.000000000000000000e+00
9.007528344671202092e+01 0.000000000000000000e+00
9.051791383200000496e+01 0.000000000000000000e+00
9.097034013605441771e+01 0.000000000000000000e+00
9.138648526077098211e+01 0.000000000000000000e+00
9.185541950113378107e+01 0.000000000000000000e+00
9.232471655328798477e+01 0.000000000000000000e+00
9.277587301587301738e+01 0.000000000000000000e+00
9.322013605442177209e+01 0.000000000000000000e+00
9.365623582766440336e+01 0.000000000000000000e+00
9.406185940999999673e+01 0.000000000000000000e+00
9.454693877551019909e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
9.545777777777777828e+01 0.000000000000000000e+00
9.593233560090702383e+01 0.000000000000000000e+00
9.632943310657596214e+01 0.000000000000000000e+00
9.679945578231291847e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
9.770267573696145291e+01 0.000000000000000000e+00
9.814385487528345209e+01 0.000000000000000000e+00
9.859573696145125155e+01 0.000000000000000000e+00
9.902312925170068070e+01 0.000000000000000000e+00
9.946975056689342409e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.016522448979591786e+02 0.000000000000000000e+00
1.021057596371882141e+02 0.000000000000000000e+00
1.025716099773242576e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.034311111111111074e+02 0.000000000000000000e+00
1.038782766439909295e+02 0.000000000000000000e+00
1.043043990929705274e+02 0.000000000000000000e+00
1.047423129251700686e+02 0.000000000000000000e+00
1.051769614512471662e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.065073922902494274e+02 0.000000000000000000e+00
1.069420408163265250e+02 0.000000000000000000e+00
1.074149659863945629e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.081459183670000073e+02 0.000000000000000000e+00
1.086126077097505629e+02 0.000000000000000000e+00
1.090416326530612281e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.100832653061224420e+02 0.000000000000000000e+00
1.105456689342403678e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.114399999999999977e+02 0.000000000000000000e+00
1.119125623582766451e+02 0.000000000000000000e+00
1.123361451247165519e+02 0.000000000000000000e+00
1.127713378684807282e+02 0.000000000000000000e+00
1.132065306122449044e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.141055782312925118e+02 0.000000000000000000e+00
1.145622448970000136e+02 0.000000000000000000e+00
1.149931972789115662e+02 0.000000000000000000e+00
1.154405442176870764e+02 0.000000000000000000e+00
1.158819047619047637e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.167245351473922881e+02 0.000000000000000000e+00
1.171744217687074894e+02 0.000000000000000000e+00
1.176132426303854857e+02 0.000000000000000000e+00
1.180540816320000062e+02 0.000000000000000000e+00
1.184938775509999971e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.194142857140000018e+02 0.000000000000000000e+00
1.198565079365079384e+02 0.000000000000000000e+00
1.202849886621315250e+02 0.000000000000000000e+00
1.207234467120181449e+02 0.000000000000000000e+00
1.211657142857142873e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.220587755102040859e+02 0.000000000000000000e+00
1.225070294784580511e+02 0.000000000000000000e+00
1.229442176870748256e+02 0.000000000000000000e+00
1.233750566893424008e+02 0.000000000000000000e+00
1.238205895691610010e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.247029478458049851e+02 0.000000000000000000e+00
1.251504761904761835e+02 0.000000000000000000e+00
1.255733333333333377e+02 0.000000000000000000e+00
1.260232199546485248e+02 0.000000000000000000e+00
1.264582312925170129e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.273460317460317412e+02 0.000000000000000000e+00
1.278019047619047655e+02 0.000000000000000000e+00
1.282387301587301636e+02 0.000000000000000000e+00
1.286704761904761938e+02 0.000000000000000000e+00
1.291210884353741619e+02 0.000000000000000000e+00
1.295735147392290116e+02 0.000000000000000000e+00
1.300029024943310674e+02 0.000000000000000000e+00
1.304624036281179258e+02 0.000000000000000000e+00
1.309097505668934218e+02 0.000000000000000000e+00
1.313336961451247191e+02 0.000000000000000000e+00
1.317875736961451310e+02 0.000000000000000000e+00
1.322338321995464980e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.331343310657596248e+02 0.000000000000000000e+00
1.335410430839002345e+02 0.000000000000000000e+00
1.340032653061224437e+02 0.000000000000000000e+00
1.344393650793650750e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.386757369614512356e+02 0.000000000000000000e+00
1.391337868480725604e+02 0.000000000000000000e+00
1.395952834467120169e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.408054421768707414e+02 0.000000000000000000e+00
1.412787301587301556e+02 0.000000000000000000e+00
1.417298866213151882e+02 0.000000000000000000e+00
1.421514739229024826e+02 0.000000000000000000e+00
1.425953741496598752e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.453810430839002379e+02 0.000000000000000000e+00
1.458320181405895823e+02 0.000000000000000000e+00
1.462975056689342352e+02 0.000000000000000000e+00
1.467103854875283560e+02 0.000000000000000000e+00
1.471502947845804954e+02 0.000000000000000000e+00
1.475970975056689269e+02 0.000000000000000000e+00
1.480477097505668951e+02 0.000000000000000000e+00
1.484965079365079248e+02 0.000000000000000000e+00
1.489398639455782245e+02 0.000000000000000000e+00
1.493618140589569236e+02 0.000000000000000000e+00
1.498082539682539789e+02 0.000000000000000000e+00
1.502826530609999907e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.511751473922902562e+02 0.000000000000000000e+00
1.516195918367346849e+02 0.000000000000000000e+00
1.520453514739228922e+02 0.000000000000000000e+00
1.524776417233560153e+02 0.000000000000000000e+00
1.529336961451247134e+02 0.000000000000000000e+00
1.533699773242630329e+02 0.000000000000000000e+00
1.538204081632653129e+02 0.000000000000000000e+00
1.542739229024943199e+02 0.000000000000000000e+00
1.547013151927437775e+02 0.000000000000000000e+00
1.551461224489795825e+02 0.000000000000000000e+00
1.556308390022675781e+02 0.000000000000000000e+00
1.560315646258503364e+02 0.000000000000000000e+00
1.564751020408163242e+02 0.000000000000000000e+00
1.569260770975056687e+02 0.000000000000000000e+00
1.573365986394557865e+02 0.000000000000000000e+00
1.577703401360544149e+02 0.000000000000000000e+00
1.582118820861678046e+02 0.000000000000000000e+00
1.586414512471655200e+02 0.000000000000000000e+00
1.590877097505668871e+02 0.000000000000000000e+00
1.595294331065759650e+02 0.000000000000000000e+00
1.599499319727891020e+02 0.000000000000000000e+00
1.603938321995464946e+02 0.000000000000000000e+00
1.608373696145124825e+02 0.000000000000000000e+00
1.612823582766440040e+02 0.000000000000000000e+00
1.617231746031746127e+02 0.000000000000000000e+00
1.621594557823129321e+02 0.000000000000000000e+00
1.625906575963718694e+02 0.000000000000000000e+00
1.630303854875283491e+02 0.000000000000000000e+00
1.634822675736961344e+02 0.000000000000000000e+00
1.639230839002267714e+02 0.000000000000000000e+00
1.643394104308389956e+02 0.000000000000000000e+00
1.647980045351473848e+02 0.000000000000000000e+00
1.652027210884353678e+02 0.000000000000000000e+00
1.656437188208616647e+02 0.000000000000000000e+00
1.661106575963718797e+02 0.000000000000000000e+00
1.665609070294784715e+02 0.000000000000000000e+00
1.669957369614512572e+02 0.000000000000000000e+00
1.674312925170067956e+02 0.000000000000000000e+00
1.678617687074829803e+02 0.000000000000000000e+00
1.682984126984127045e+02 0.000000000000000000e+00
1.687432199546485379e+02 0.000000000000000000e+00
1.691860317460317447e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.705004988662131495e+02 0.000000000000000000e+00
1.709650793650793617e+02 0.000000000000000000e+00
1.714430839002267533e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.722980498866213281e+02 0.000000000000000000e+00
1.727649886621315147e+02 0.000000000000000000e+00
1.731677097505668996e+02 0.000000000000000000e+00
1.736087074829931964e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.749411337868480700e+02 0.000000000000000000e+00
1.753605442176870781e+02 0.000000000000000000e+00
1.757795918367346815e+02 0.000000000000000000e+00
1.762409070294784499e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.775241723356008947e+02 0.000000000000000000e+00
1.779961904761904634e+02 0.000000000000000000e+00
1.784001814058956938e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.809447619047619185e+02 0.000000000000000000e+00
1.814020861678004621e+02 0.000000000000000000e+00
1.818336507936508042e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.827172789115646196e+02 0.000000000000000000e+00
1.831615419501133886e+02 0.000000000000000000e+00
1.835744217687074809e+02 0.000000000000000000e+00
1.840097959183673595e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.849228117913832250e+02 0.000000000000000000e+00
1.853505668934240305e+02 0.000000000000000000e+00
1.857924716553287965e+02 0.000000000000000000e+00
1.861888435374149537e+02 0.000000000000000000e+00
1.866354648526076971e+02 0.000000000000000000e+00
1.870887755100000049e+02 0.000000000000000000e+00
1.875354195011337879e+02 0.000000000000000000e+00
1.879635374149659981e+02 0.000000000000000000e+00
1.884226757369614518e+02 0.000000000000000000e+00
1.888547845804988583e+02 0.000000000000000000e+00
1.892751020408163356e+02 0.000000000000000000e+00
1.897387755102040785e+02 0.000000000000000000e+00
1.901420408163265279e+02 0.000000000000000000e+00
1.905650793650793560e+02 0.000000000000000000e+00
1.910158730158730123e+02 0.000000000000000000e+00
1.914358276643990848e+02 0.000000000000000000e+00
1.918634013605442306e+02 0.000000000000000000e+00
1.923151020408163276e+02 0.000000000000000000e+00
1.927593650793650681e+02 0.000000000000000000e+00
1.932061678004535281e+02 0.000000000000000000e+00
1.936600453514739115e+02 0.000000000000000000e+00
1.940892517006802791e+02 0.000000000000000000e+00
1.945179138321995538e+02 0.000000000000000000e+00
1.949759637188208501e+02 0.000000000000000000e+00
1.954122448979591695e+02 0.000000000000000000e+00
1.958630385487528258e+02 0.000000000000000000e+00
1.962882539682539687e+02 0.000000000000000000e+00
1.967343310657596476e+02 0.000000000000000000e+00
1.971715192743764078e+02 0.000000000000000000e+00
1.976308390022675781e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.985093877551020398e+02 0.000000000000000000e+00
1.989772335600906956e+02 0.000000000000000000e+00
1.994216780045351527e+02 0.000000000000000000e+00
1.998679365079365198e+02 0.000000000000000000e+00
2.003432199546485322e+02 0.000000000000000000e+00
2.007687981859410513e+02 0.000000000000000000e+00
2.011990929705215478e+02 0.000000000000000000e+00
2.016052607709750646e+02 0.000000000000000000e+00
2.020377324263038474e+02 0.000000000000000000e+00
2.025101133786848209e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.034193877550000025e+02 1.000000000000000000e+00
2.038704081629999791e+02 1.000000000000000000e+00
2.043163265299999978e+02 1.000000000000000000e+00
2.047334240362811784e+02 0.000000000000000000e+00
2.051501133786848072e+02 0.000000000000000000e+00
2.056175963718820867e+02 0.000000000000000000e+00
2.060856235827664307e+02 0.000000000000000000e+00
2.065217233560090619e+02 0.000000000000000000e+00
2.069692517006802746e+02 0.000000000000000000e+00
2.073946485260771055e+02 0.000000000000000000e+00
2.078258503401360429e+02 0.000000000000000000e+00
2.083051247165532800e+02 0.000000000000000000e+00
2.087218140589569089e+02 0.000000000000000000e+00
2.091648072562358323e+02 0.000000000000000000e+00
2.095918367346938851e+02 0.000000000000000000e+00
2.100272108843537353e+02 0.000000000000000000e+00
2.104536961451247237e+02 0.000000000000000000e+00
2.109039455782312871e+02 0.000000000000000000e+00
2.113409523809523876e+02 0.000000000000000000e+00
2.117717913832199486e+02 0.000000000000000000e+00
2.122275510199999928e+02 0.000000000000000000e+00
2.126664852607709690e+02 0.000000000000000000e+00
2.130947845804988674e+02 0.000000000000000000e+00
2.135481179138321863e+02 0.000000000000000000e+00
2.139713378684807310e+02 0.000000000000000000e+00
2.144110657596371823e+02 0.000000000000000000e+00
2.148397959179999930e+02 0.000000000000000000e+00
2.152885260770975151e+02 0.000000000000000000e+00
2.157300680272108764e+02 0.000000000000000000e+00
2.161797732426303753e+02 0.000000000000000000e+00
2.166106122448979647e+02 0.000000000000000000e+00
2.170425396825396831e+02 0.000000000000000000e+00
2.174806349206349125e+02 0.000000000000000000e+00
2.179187301587301704e+02 0.000000000000000000e+00
2.183619047619047535e+02 0.000000000000000000e+00
2.188257596371882130e+02 0.000000000000000000e+00
2.192538775510203948e+02 0.000000000000000000e+00
2.196890702947845853e+02 0.000000000000000000e+00
2.201333333333333258e+02 0.000000000000000000e+00
2.205683446712018281e+02 0.000000000000000000e+00
2.210127891156462567e+02 0.000000000000000000e+00
2.214753741496598707e+02 0.000000000000000000e+00
2.219127437641723475e+02 0.000000000000000000e+00
2.223497505668934195e+02 0.000000000000000000e+00
2.227923809523809382e+02 0.000000000000000000e+00
2.232469841269841311e+02 0.000000000000000000e+00
2.236839909297052031e+02 0.000000000000000000e+00
2.241436734693877497e+02 0.000000000000000000e+00
2.245917460317460268e+02 0.000000000000000000e+00
2.250292970521541918e+02 0.000000000000000000e+00
2.254644897959183538e+02 0.000000000000000000e+00
2.259232653061224596e+02 0.000000000000000000e+00
2.263646258503401327e+02 0.000000000000000000e+00
2.268059863945578343e+02 0.000000000000000000e+00
2.272631292517006898e+02 0.000000000000000000e+00
2.276887074829932089e+02 0.000000000000000000e+00
2.281596371882086203e+02 0.000000000000000000e+00
2.285868480725623613e+02 0.000000000000000000e+00
2.290180498866213270e+02 0.000000000000000000e+00
2.294666666666666686e+02 0.000000000000000000e+00
2.298918820861678114e+02 0.000000000000000000e+00
2.303181859410430832e+02 0.000000000000000000e+00
2.307706122448979613e+02 0.000000000000000000e+00
2.312141496598639492e+02 0.000000000000000000e+00
2.316244897949999881e+02 0.000000000000000000e+00
2.320807256235827651e+02 0.000000000000000000e+00
2.325304308390022641e+02 0.000000000000000000e+00
2.329462131519274237e+02 0.000000000000000000e+00
2.334020861678004621e+02 0.000000000000000000e+00
2.338240362811791329e+02 0.000000000000000000e+00
2.342682993197279018e+02 0.000000000000000000e+00
2.347141950113378641e+02 0.000000000000000000e+00
2.351668027210884304e+02 0.000000000000000000e+00
2.356005442176870872e+02 0.000000000000000000e+00
2.360335600907029345e+02 0.000000000000000000e+00
2.364618594104308329e+02 0.000000000000000000e+00
2.369008616780045315e+02 0.000000000000000000e+00
2.373434920634920502e+02 0.000000000000000000e+00
2.377930158730158610e+02 0.000000000000000000e+00
2.382321995464852478e+02 0.000000000000000000e+00
2.386828117913832159e+02 0.000000000000000000e+00
2.391178231292516898e+02 0.000000000000000000e+00
2.395444897959183663e+02 0.000000000000000000e+00
2.399928571420000196e+02 0.000000000000000000e+00
2.404491609977324345e+02 0.000000000000000000e+00
2.408861678004535065e+02 0.000000000000000000e+00
2.413349659863945647e+02 0.000000000000000000e+00
2.417777777777777715e+02 0.000000000000000000e+00
2.421999092970521588e+02 0.000000000000000000e+00
2.426575963718820788e+02 0.000000000000000000e+00
2.430940589569160863e+02 0.000000000000000000e+00
2.435268934240362739e+02 0.000000000000000000e+00
2.439713378684807310e+02 0.000000000000000000e+00
2.444105215419501178e+02 0.000000000000000000e+00
2.448415419501133670e+02 0.000000000000000000e+00
2.452948752834467143e+02 0.000000000000000000e+00
2.457375056689342330e+02 0.000000000000000000e+00
2.461690702947845750e+02 0.000000000000000000e+00
2.466193877549999911e+02 0.000000000000000000e+00
2.470554195011337981e+02 0.000000000000000000e+00
2.474764625850339996e+02 0.000000000000000000e+00
2.479469387750000067e+02 0.000000000000000000e+00
2.483905668934240225e+02 0.000000000000000000e+00
2.488246712018140556e+02 0.000000000000000000e+00
2.492734693870000058e+02 0.000000000000000000e+00
2.497046712018140511e+02 0.000000000000000000e+00
2.501391383219954605e+02 0.000000000000000000e+00
2.505979591830000004e+02 0.000000000000000000e+00
2.510485260770975060e+02 0.000000000000000000e+00
2.514938775510204039e+02 0.000000000000000000e+00
2.519497505668934139e+02 0.000000000000000000e+00
2.523773242630385596e+02 0.000000000000000000e+00
2.528126984126984098e+02 0.000000000000000000e+00
2.532896145124716440e+02 0.000000000000000000e+00
2.537365986394557922e+02 0.000000000000000000e+00
2.541830385487528474e+02 0.000000000000000000e+00
2.546245804988662087e+02 0.000000000000000000e+00
2.550682993197278847e+02 0.000000000000000000e+00
2.555236281179138302e+02 0.000000000000000000e+00
2.559787755102040876e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.568683673459999568e+02 0.000000000000000000e+00
2.573131972789115594e+02 0.000000000000000000e+00
2.577239002267573937e+02 0.000000000000000000e+00
2.581835827664398835e+02 0.000000000000000000e+00
2.586376417233560119e+02 0.000000000000000000e+00
2.590686621315192610e+02 0.000000000000000000e+00
2.595134693877550944e+02 0.000000000000000000e+00
2.599729705215419244e+02 0.000000000000000000e+00
2.603902040816326462e+02 0.000000000000000000e+00
2.608466213151927491e+02 0.000000000000000000e+00
2.613039455782312643e+02 0.000000000000000000e+00
2.617411337868480814e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.652302947845805079e+02 0.000000000000000000e+00
2.656409977324262854e+02 0.000000000000000000e+00
2.661110204081632560e+02 0.000000000000000000e+00
2.665425850340135980e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.796426303854875073e+02 0.000000000000000000e+00
2.800464399092970780e+02 0.000000000000000000e+00
2.804547845804988810e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.860019954648525982e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.870131519274376615e+02 0.000000000000000000e+00
2.874476190476190709e+02 0.000000000000000000e+00
2.878397959179999930e+02 1.000000000000000000e+00
2.882724489789999893e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
2.891807709750567028e+02 0.000000000000000000e+00
2.896128798185940809e+02 0.000000000000000000e+00
2.900377551020000055e+02 0.000000000000000000e+00
2.904520634920634734e+02 0.000000000000000000e+00
2.909177324263038713e+02 0.000000000000000000e+00
2.913625396825397047e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.922468934240362728e+02 0.000000000000000000e+00
2.927029478458049994e+02 0.000000000000000000e+00
2.931161904761904680e+02 0.000000000000000000e+00
2.935644444444444616e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.953084807256236104e+02 0.000000000000000000e+00
2.957601814058957075e+02 0.000000000000000000e+00
2.962414512471655144e+02 0.000000000000000000e+00
2.967010204079999767e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.984683900226757487e+02 0.000000000000000000e+00
2.989057596371882255e+02 0.000000000000000000e+00
2.993510204080000108e+02 0.000000000000000000e+00
2.998397959179999930e+02 1.000000000000000000e+00
3.002644897959183936e+02 0.000000000000000000e+00
3.007038548752834686e+02 0.000000000000000000e+00
3.011492063492063380e+02 0.000000000000000000e+00
3.015980045351473677e+02 0.000000000000000000e+00
3.020614965986394509e+02 0.000000000000000000e+00
3.025469387750000010e+02 1.000000000000000000e+00
3.029918367340000032e+02 1.000000000000000000e+00
3.034204081629999905e+02 1.000000000000000000e+00
3.038704081629999791e+02 1.000000000000000000e+00
3.043214285710000127e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
3.052500000000000000e+02 1.000000000000000000e+00
3.056938775509999573e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
3.065469387750000010e+02 1.000000000000000000e+00
3.070020408159999761e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
3.092469387749999896e+02 1.000000000000000000e+00
3.096928571419999798e+02 1.000000000000000000e+00
3.101336734690000299e+02 1.000000000000000000e+00
3.106173469379999688e+02 1.000000000000000000e+00
3.110428571420000026e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
3.119438775509999573e+02 1.000000000000000000e+00
3.123918367340000373e+02 1.000000000000000000e+00
3.128265306119999991e+02 1.000000000000000000e+00
3.133132653060000052e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
3.141775510200000099e+02 1.000000000000000000e+00
3.146234693870000001e+02 1.000000000000000000e+00
3.150540816320000204e+02 1.000000000000000000e+00
3.155040816320000090e+02 1.000000000000000000e+00
3.160030612240000210e+02 1.000000000000000000e+00
3.164316326530000083e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
3.173040816320000204e+02 1.000000000000000000e+00
3.177581632650000074e+02 1.000000000000000000e+00
3.182448979590000135e+02 1.000000000000000000e+00
3.186969387749999782e+02 1.000000000000000000e+00
3.191520408160000102e+02 1.000000000000000000e+00
3.196285714279999866e+02 1.000000000000000000e+00
3.200775510199999871e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
3.214357142850000173e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
3.223469387750000124e+02 1.000000000000000000e+00
3.227795918360000087e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
3.237132653059999825e+02 1.000000000000000000e+00
3.241551020399999743e+02 1.000000000000000000e+00
3.245806122440000081e+02 1.000000000000000000e+00
3.250663265300000262e+02 1.000000000000000000e+00
3.255204081630000132e+02 1.000000000000000000e+00
3.259571428570000080e+02 1.000000000000000000e+00
3.264326530609999963e+02 1.000000000000000000e+00
3.268826530609999850e+02 1.000000000000000000e+00
3.273285714279999752e+02 1.000000000000000000e+00
3.278040816320000204e+02 1.000000000000000000e+00
3.282581632650000074e+02 1.000000000000000000e+00
3.287040816319999976e+02 1.000000000000000000e+00
3.291561224480000192e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
3.309732879809999986e+02 1.000000000000000000e+00
3.314247619040000359e+02 1.000000000000000000e+00
3.318752380949999861e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
3.328174149650000118e+02 1.000000000000000000e+00
3.332556916089999959e+02 1.000000000000000000e+00
3.337070294779999813e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
3.346184126979999860e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
3.604224489790000234e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
3.608694784580499118e+02 0.000000000000000000e+00
3.613228117913832307e+02 0.000000000000000000e+00
3.617892063492063244e+02 0.000000000000000000e+00
3.622942403628117631e+02 0.000000000000000000e+00
3.627261678004535383e+02 0.000000000000000000e+00
3.632045351473922778e+02 0.000000000000000000e+00
3.636527891156462715e+02 0.000000000000000000e+00
3.640821768707482988e+02 0.000000000000000000e+00
3.645585487528344402e+02 0.000000000000000000e+00
3.650389115646258347e+02 0.000000000000000000e+00
3.654809977324263173e+02 0.000000000000000000e+00
3.659248979591836815e+02 0.000000000000000000e+00
3.663664399092970712e+02 0.000000000000000000e+00
3.668025396825397024e+02 0.000000000000000000e+00
3.672549659863945521e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
3.681792290249433108e+02 0.000000000000000000e+00
3.686307482993197482e+02 0.000000000000000000e+00
3.690915192743764237e+02 0.000000000000000000e+00
3.695125623582766252e+02 0.000000000000000000e+00
3.699666213151927536e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
3.708883446712018213e+02 0.000000000000000000e+00
3.713471201814058986e+02 0.000000000000000000e+00
3.717935600907029539e+02 0.000000000000000000e+00
3.722459863945578036e+02 0.000000000000000000e+00
3.727125623582766707e+02 0.000000000000000000e+00
3.731976417233560142e+02 0.000000000000000000e+00
3.736460770975056676e+02 0.000000000000000000e+00
3.740916099773242536e+02 0.000000000000000000e+00
3.745634467120181625e+02 0.000000000000000000e+00
3.750095238095237846e+02 0.000000000000000000e+00
3.754630385487528201e+02 0.000000000000000000e+00
3.759401360544217710e+02 0.000000000000000000e+00
3.763813151927437843e+02 0.000000000000000000e+00
3.768460770975056562e+02 0.000000000000000000e+00
3.772910657596372062e+02 0.000000000000000000e+00
3.777447619047619014e+02 0.000000000000000000e+00
3.781993650793650659e+02 0.000000000000000000e+00
3.786815419501133988e+02 0.000000000000000000e+00
3.791276190476190209e+02 0.000000000000000000e+00
3.795620861678004303e+02 0.000000000000000000e+00
3.800157823129251824e+02 0.000000000000000000e+00
3.804540589569160716e+02 0.000000000000000000e+00
3.809066666666666947e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
3.818307482993197368e+02 0.000000000000000000e+00
3.822857142857142776e+02 0.000000000000000000e+00
3.827606349206349137e+02 0.000000000000000000e+00
3.831695238095238096e+02 0.000000000000000000e+00
3.836331972789115525e+02 0.000000000000000000e+00
3.840845351473922733e+02 0.000000000000000000e+00
3.845456689342403820e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
3.868183219954648280e+02 0.000000000000000000e+00
3.872400907029478390e+02 0.000000000000000000e+00
3.876890702947845853e+02 0.000000000000000000e+00
3.881068480725623431e+02 0.000000000000000000e+00
3.885835827664399176e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
3.899619047619047478e+02 0.000000000000000000e+00
3.904257596371882073e+02 0.000000000000000000e+00
3.908673015873015970e+02 0.000000000000000000e+00
3.913255328798185815e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
3.926980498866213338e+02 0.000000000000000000e+00
3.931531972789115912e+02 0.000000000000000000e+00
3.936012698412698683e+02 0.000000000000000000e+00
3.940549659863945635e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
3.954548752834467109e+02 0.000000000000000000e+00
3.959169160997732320e+02 0.000000000000000000e+00
3.963784126984127170e+02 0.000000000000000000e+00
3.968342857142857270e+02 0.000000000000000000e+00
3.972747392290249309e+02 0.000000000000000000e+00
3.977583673469387691e+02 0.000000000000000000e+00
3.982033560090703190e+02 0.000000000000000000e+00
3.986336507936508156e+02 0.000000000000000000e+00
3.990719274376417047e+02 0.000000000000000000e+00
3.995129251700680015e+02 0.000000000000000000e+00
3.999635374149659697e+02 0.000000000000000000e+00
4.004306122440000308e+02 1.000000000000000000e+00
4.008755102040000224e+02 1.000000000000000000e+00
4.013193877549999797e+02 1.000000000000000000e+00
4.017581632650000074e+02 1.000000000000000000e+00
4.021938775509999573e+02 1.000000000000000000e+00
4.026326530609999850e+02 1.000000000000000000e+00
4.031250793650793867e+02 0.000000000000000000e+00
4.035472108843537171e+02 0.000000000000000000e+00
4.040071428569999625e+02 0.000000000000000000e+00
4.044477097505669008e+02 0.000000000000000000e+00
4.048885260770974810e+02 0.000000000000000000e+00
4.053447619047619241e+02 0.000000000000000000e+00
4.058387755100000049e+02 1.000000000000000000e+00
4.062819047619047410e+02 0.000000000000000000e+00
4.067040816319999976e+02 0.000000000000000000e+00
4.071539229024943438e+02 0.000000000000000000e+00
4.075900226757369751e+02 0.000000000000000000e+00
4.080522448979591559e+02 0.000000000000000000e+00
4.085271655328797920e+02 0.000000000000000000e+00
4.089785034013605696e+02 0.000000000000000000e+00
4.094244897949999995e+02 0.000000000000000000e+00
4.098661224489795813e+02 0.000000000000000000e+00
4.103161904761904566e+02 0.000000000000000000e+00
4.107520408159999761e+02 0.000000000000000000e+00
4.112502494331066032e+02 0.000000000000000000e+00
4.116780045351474087e+02 0.000000000000000000e+00
4.121214285709999672e+02 0.000000000000000000e+00
4.125788662131519118e+02 0.000000000000000000e+00
4.130189569160997962e+02 0.000000000000000000e+00
4.134677551020408259e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
4.166216780045351697e+02 0.000000000000000000e+00
4.170489795909999771e+02 0.000000000000000000e+00
4.175143764172335636e+02 0.000000000000000000e+00
4.179437641723355910e+02 0.000000000000000000e+00
4.183990929705215649e+02 0.000000000000000000e+00
4.188449886621315272e+02 0.000000000000000000e+00
4.193019501133786662e+02 0.000000000000000000e+00
4.197313378684807503e+02 0.000000000000000000e+00
4.201859410430839148e+02 0.000000000000000000e+00
4.206243990929705205e+02 0.000000000000000000e+00
4.210804535147392471e+02 0.000000000000000000e+00
4.215435827664398971e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
4.224832653061224619e+02 0.000000000000000000e+00
4.229512925170067774e+02 0.000000000000000000e+00
4.233745124716553505e+02 0.000000000000000000e+00
4.238158730158730236e+02 0.000000000000000000e+00
4.242684807256235899e+02 0.000000000000000000e+00
4.247551020399999970e+02 1.000000000000000000e+00
4.251714285709999785e+02 1.000000000000000000e+00
4.256128798185940809e+02 0.000000000000000000e+00
4.260497052154195217e+02 0.000000000000000000e+00
4.264917913832199474e+02 0.000000000000000000e+00
4.269424036281179156e+02 0.000000000000000000e+00
4.274488888880000559e+02 1.000000000000000000e+00
4.278820861669999545e+02 1.000000000000000000e+00
4.283060317460317492e+02 0.000000000000000000e+00
4.287470294784580460e+02 0.000000000000000000e+00
4.291789569160997644e+02 0.000000000000000000e+00
4.296370068027210891e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
4.305518367346938930e+02 0.000000000000000000e+00
4.310013605442176754e+02 0.000000000000000000e+00
4.314557823129251801e+02 0.000000000000000000e+00
4.318813605442176708e+02 0.000000000000000000e+00
4.323336054421768608e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
4.332368253968253953e+02 0.000000000000000000e+00
4.336879818594104563e+02 0.000000000000000000e+00
4.341367800453514860e+02 0.000000000000000000e+00
4.345726984126984007e+02 0.000000000000000000e+00


==> J42.dat <==
2.857142850000000123e-01 0.000000000000000000e+00
8.897959180000000190e-01 0.000000000000000000e+00
1.477551019999999937e+00 0.000000000000000000e+00
2.081632653000000222e+00 0.000000000000000000e+00
2.722448978999999714e+00 0.000000000000000000e+00
3.289070294784580462e+00 0.000000000000000000e+00
3.892789115646258402e+00 0.000000000000000000e+00
4.497052154195011475e+00 0.000000000000000000e+00
5.114013605442177202e+00 0.000000000000000000e+00
5.658594104308390271e+00 0.000000000000000000e+00
6.282267573696144858e+00 0.000000000000000000e+00
6.889070294784580106e+00 0.000000000000000000e+00
7.508934240362811430e+00 0.000000000000000000e+00
8.080725623582766914e+00 0.000000000000000000e+00
8.693514739229025068e+00 0.000000000000000000e+00
9.288526077097506217e+00 0.000000000000000000e+00
9.907120181405895565e+00 0.000000000000000000e+00
1.048199546485260747e+01 0.000000000000000000e+00
1.110947845804988710e+01 0.000000000000000000e+00
1.167981859410430800e+01 0.000000000000000000e+00
1.228408163265306108e+01 0.000000000000000000e+00
1.289142857142857146e+01 0.000000000000000000e+00
1.349841269841269842e+01 0.000000000000000000e+00
1.410340136054421833e+01 0.000000000000000000e+00
1.470349206349206383e+01 0.000000000000000000e+00
1.528308390022675667e+01 0.000000000000000000e+00
1.589641723356008995e+01 0.000000000000000000e+00
1.647074829931972673e+01 0.000000000000000000e+00
1.710349206349206241e+01 0.000000000000000000e+00
1.770521541950113331e+01 0.000000000000000000e+00
1.831564625850340278e+01 0.000000000000000000e+00
1.888925170068027271e+01 0.000000000000000000e+00
1.952217687074830010e+01 0.000000000000000000e+00
2.008471655328798278e+01 0.000000000000000000e+00
2.071800453514739360e+01 0.000000000000000000e+00
2.129433106575963564e+01 0.000000000000000000e+00
2.187482993197279058e+01 0.000000000000000000e+00
2.251845804988662181e+01 0.000000000000000000e+00
2.313759637188208629e+01 0.000000000000000000e+00
2.370122448979591923e+01 0.000000000000000000e+00
2.433052154195011241e+01 0.000000000000000000e+00
2.490594104308389944e+01 0.000000000000000000e+00
2.553106575963718683e+01 0.000000000000000000e+00
2.612317460317460416e+01 0.000000000000000000e+00
2.671999999999999886e+01 0.000000000000000000e+00
2.730086167800453367e+01 0.000000000000000000e+00
2.790693877551020563e+01 0.000000000000000000e+00
2.849795918367346914e+01 0.000000000000000000e+00
2.911528344671201651e+01 0.000000000000000000e+00
2.970013605442176896e+01 0.000000000000000000e+00
3.030693877551020421e+01 0.000000000000000000e+00
3.088562358276643849e+01 0.000000000000000000e+00
3.149623582766439966e+01 0.000000000000000000e+00
3.209233560090702753e+01 0.000000000000000000e+00
3.271727891156462675e+01 0.000000000000000000e+00
3.329814058956915801e+01 0.000000000000000000e+00
3.391909297052153960e+01 0.000000000000000000e+00
3.448380952380952635e+01 0.000000000000000000e+00
3.512072562358276429e+01 0.000000000000000000e+00
3.570467120181405818e+01 0.000000000000000000e+00
3.631401360544217738e+01 0.000000000000000000e+00
3.689414965986394890e+01 0.000000000000000000e+00
3.750748299319727863e+01 0.000000000000000000e+00
3.810376417233560176e+01 0.000000000000000000e+00
3.870294784580498515e+01 0.000000000000000000e+00
3.928816326530612457e+01 0.000000000000000000e+00
3.992798185941042988e+01 0.000000000000000000e+00
4.050612244897958902e+01 0.000000000000000000e+00
4.112145124716553113e+01 0.000000000000000000e+00
4.172009070294784294e+01 0.000000000000000000e+00
4.230857142857142605e+01 0.000000000000000000e+00
4.290648526077097813e+01 0.000000000000000000e+00
4.349841269841270019e+01 0.000000000000000000e+00
4.409197278911564410e+01 0.000000000000000000e+00
4.469696145124716224e+01 0.000000000000000000e+00
4.528344671201814009e+01 0.000000000000000000e+00
4.588208616780045190e+01 0.000000000000000000e+00
4.649215419501133795e+01 0.000000000000000000e+00
4.711746031746032060e+01 0.000000000000000000e+00
4.769777777777778027e+01 0.000000000000000000e+00
4.832471655328798477e+01 0.000000000000000000e+00
4.890358276643991076e+01 0.000000000000000000e+00
4.953124716553288209e+01 0.000000000000000000e+00
5.011065759637187966e+01 0.000000000000000000e+00
5.072235827664398755e+01 0.000000000000000000e+00
5.129142857142856826e+01 0.000000000000000000e+00
5.191546485260771249e+01 0.000000000000000000e+00
5.249977324263038270e+01 0.000000000000000000e+00
5.314249433106576248e+01 0.000000000000000000e+00
5.371954648526077136e+01 0.000000000000000000e+00
5.432453514739228950e+01 0.000000000000000000e+00
5.489668934240362574e+01 0.000000000000000000e+00
5.552616780045351419e+01 0.000000000000000000e+00
5.608181405895691540e+01 0.000000000000000000e+00
5.671020408163265358e+01 0.000000000000000000e+00
5.729850340136054143e+01 0.000000000000000000e+00
5.791310657596371669e+01 0.000000000000000000e+00
5.850467120181406244e+01 0.000000000000000000e+00
5.912507936507936535e+01 0.000000000000000000e+00
5.971319727891156504e+01 0.000000000000000000e+00
6.031038548752834316e+01 0.000000000000000000e+00
6.090412698412698234e+01 0.000000000000000000e+00
6.153560090702947605e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
6.271691609977324333e+01 0.000000000000000000e+00
6.330358276643990934e+01 0.000000000000000000e+00
6.390439909297052168e+01 0.000000000000000000e+00
6.452190476190476431e+01 0.000000000000000000e+00
6.514521541950112749e+01 0.000000000000000000e+00
6.569705215419500632e+01 0.000000000000000000e+00
6.629804988662131393e+01 0.000000000000000000e+00
6.691591836734693288e+01 0.000000000000000000e+00
6.754013605442176527e+01 0.000000000000000000e+00
6.812535147392290469e+01 0.000000000000000000e+00
6.871927437641723202e+01 0.000000000000000000e+00
6.930376417233560460e+01 0.000000000000000000e+00
6.992417233560090040e+01 0.000000000000000000e+00
7.051609977324262957e+01 0.000000000000000000e+00
7.111147392290249059e+01 0.000000000000000000e+00
7.171229024943311003e+01 0.000000000000000000e+00
7.235210884353740823e+01 0.000000000000000000e+00
7.292680272108843553e+01 0.000000000000000000e+00
7.352834467120180761e+01 0.000000000000000000e+00
7.410049886621315807e+01 0.000000000000000000e+00
7.472308390022675439e+01 0.000000000000000000e+00
7.533405895691609544e+01 0.000000000000000000e+00
7.592290249433106908e+01 0.000000000000000000e+00
7.650721088435373929e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
7.769596371882086316e+01 0.000000000000000000e+00
7.832780045351474030e+01 0.000000000000000000e+00
7.888380952380951783e+01 0.000000000000000000e+00
7.952598639455781893e+01 0.000000000000000000e+00
8.009505668934239964e+01 0.000000000000000000e+00
8.069841269841269593e+01 0.000000000000000000e+00
8.130031746031745854e+01 0.000000000000000000e+00
8.191111111111111143e+01 0.000000000000000000e+00
8.249959183673469454e+01 0.000000000000000000e+00
8.310331065759636715e+01 0.000000000000000000e+00
8.369941043083900922e+01 0.000000000000000000e+00
8.431746031746031633e+01 0.000000000000000000e+00
8.489759637188208785e+01 0.000000000000000000e+00
8.550911564625850758e+01 0.000000000000000000e+00
8.610702947845804545e+01 0.000000000000000000e+00
8.671891156462585570e+01 0.000000000000000000e+00
8.730521541950113829e+01 0.000000000000000000e+00
8.789188208616779718e+01 0.000000000000000000e+00
8.851591836734694141e+01 0.000000000000000000e+00
8.913378684807256036e+01 0.000000000000000000e+00
8.972970521541950006e+01 0.000000000000000000e+00
9.035083900226757692e+01 0.000000000000000000e+00
9.094566893424035925e+01 0.000000000000000000e+00
9.153959183673470079e+01 0.000000000000000000e+00
9.211174603174603703e+01 0.000000000000000000e+00
9.271165532879818727e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
9.813913832199546050e+01 0.000000000000000000e+00
9.871419501133786412e+01 0.000000000000000000e+00
9.931446712018140488e+01 0.000000000000000000e+00
9.993832199546484674e+01 0.000000000000000000e+00
1.005449433106576009e+02 0.000000000000000000e+00
1.011577324263038520e+02 0.000000000000000000e+00
1.017239002267573653e+02 0.000000000000000000e+00
1.023180045351473950e+02 0.000000000000000000e+00
1.029438548752834492e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.041142857142857139e+02 0.000000000000000000e+00
1.047151020408163333e+02 0.000000000000000000e+00
1.053353287981859410e+02 0.000000000000000000e+00
1.059437641723356052e+02 0.000000000000000000e+00
1.065050340136054388e+02 0.000000000000000000e+00
1.071354195011337822e+02 0.000000000000000000e+00
1.077449433106575896e+02 0.000000000000000000e+00
1.083365079365079424e+02 0.000000000000000000e+00
1.089318820861678034e+02 0.000000000000000000e+00
1.095326984126984087e+02 0.000000000000000000e+00
1.101347845804988594e+02 0.000000000000000000e+00
1.107326984126984115e+02 0.000000000000000000e+00
1.113162811791383291e+02 0.000000000000000000e+00
1.119129251700680214e+02 0.000000000000000000e+00
1.125268027210884298e+02 0.000000000000000000e+00
1.131330612244897935e+02 0.000000000000000000e+00
1.137369614512471685e+02 0.000000000000000000e+00
1.143292517006802740e+02 0.000000000000000000e+00
1.149242630385487587e+02 0.000000000000000000e+00
1.155374149659864003e+02 0.000000000000000000e+00
1.161313378684807276e+02 0.000000000000000000e+00
1.167276190476190436e+02 0.000000000000000000e+00
1.173327891156462641e+02 0.000000000000000000e+00
1.179510204081632594e+02 0.000000000000000000e+00
1.185351473922902557e+02 0.000000000000000000e+00
1.191450340136054393e+02 0.000000000000000000e+00
1.197456689342403564e+02 0.000000000000000000e+00
1.203314285714285745e+02 0.000000000000000000e+00
1.209244444444444468e+02 0.000000000000000000e+00
1.215502947845805011e+02 0.000000000000000000e+00
1.221425850340136066e+02 0.000000000000000000e+00
1.227366893424036220e+02 0.000000000000000000e+00
1.233447619047619099e+02 0.000000000000000000e+00
1.239624489795918407e+02 0.000000000000000000e+00
1.245496598639455783e+02 0.000000000000000000e+00
1.251553741496598633e+02 0.000000000000000000e+00
1.257298866213151882e+02 0.000000000000000000e+00
1.263312471655328864e+02 0.000000000000000000e+00
1.269193650793650789e+02 0.000000000000000000e+00
1.275381405895691671e+02 0.000000000000000000e+00
1.281315192743764158e+02 0.000000000000000000e+00
1.287597278911564729e+02 0.000000000000000000e+00
1.293623582766439881e+02 0.000000000000000000e+00
1.299508390022675712e+02 0.000000000000000000e+00
1.305375056679999943e+02 0.000000000000000000e+00
1.311296145120000176e+02 0.000000000000000000e+00
1.317362358276643874e+02 0.000000000000000000e+00
1.323357823129251756e+02 0.000000000000000000e+00
1.329521995464852466e+02 0.000000000000000000e+00
1.335245351473922995e+02 0.000000000000000000e+00
1.341418594104308397e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.353309750566893399e+02 0.000000000000000000e+00
1.359477551020408157e+02 0.000000000000000000e+00
1.365231746030000011e+02 0.000000000000000000e+00
1.371247165532879819e+02 0.000000000000000000e+00
1.377552834467120135e+02 0.000000000000000000e+00
1.383551927437641780e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.395492063492063437e+02 0.000000000000000000e+00
1.401483900226757271e+02 0.000000000000000000e+00
1.407617233560090710e+02 0.000000000000000000e+00
1.413260770975056744e+02 0.000000000000000000e+00
1.419450340136054365e+02 0.000000000000000000e+00
1.425208163265306212e+02 0.000000000000000000e+00
1.431121995464852716e+02 0.000000000000000000e+00
1.437268027210884327e+02 0.000000000000000000e+00
1.443239909297052179e+02 0.000000000000000000e+00
1.449235374149659776e+02 0.000000000000000000e+00
1.455453968253968355e+02 0.000000000000000000e+00
1.461371428571428623e+02 0.000000000000000000e+00
1.467464852607709815e+02 0.000000000000000000e+00
1.473264399092970507e+02 0.000000000000000000e+00
1.479381405895691728e+02 0.000000000000000000e+00
1.485286167800453541e+02 0.000000000000000000e+00
1.491363265306122514e+02 0.000000000000000000e+00
1.497373242630385448e+02 0.000000000000000000e+00
1.503388662131519311e+02 0.000000000000000000e+00
1.509384126984126908e+02 0.000000000000000000e+00
1.515343310657596305e+02 0.000000000000000000e+00
1.521516553287981992e+02 0.000000000000000000e+00
1.527490249433106442e+02 0.000000000000000000e+00
1.533433106575963620e+02 0.000000000000000000e+00
1.539564625850340178e+02 0.000000000000000000e+00
1.545298866213151996e+02 0.000000000000000000e+00
1.551403174603174477e+02 0.000000000000000000e+00
1.557416780045351459e+02 0.000000000000000000e+00
1.563497505668934195e+02 0.000000000000000000e+00
1.569391383219954719e+02 0.000000000000000000e+00
1.575530158730158803e+02 0.000000000000000000e+00
1.581445804988662189e+02 0.000000000000000000e+00
1.587559183673469363e+02 0.000000000000000000e+00
1.593173696145124723e+02 0.000000000000000000e+00
1.599294331065759707e+02 0.000000000000000000e+00
1.605286167800453541e+02 0.000000000000000000e+00
1.611372335600906922e+02 0.000000000000000000e+00
1.617505668934240362e+02 0.000000000000000000e+00
1.623499319727891077e+02 0.000000000000000000e+00
1.629485714285714266e+02 0.000000000000000000e+00
1.635506575963718774e+02 0.000000000000000000e+00
1.641287981859410365e+02 0.000000000000000000e+00
1.647151020408163333e+02 0.000000000000000000e+00
1.653271655328798317e+02 0.000000000000000000e+00
1.659439455782312791e+02 0.000000000000000000e+00
1.665434920634920672e+02 0.000000000000000000e+00
1.671399546485260714e+02 0.000000000000000000e+00
1.677229931972789245e+02 0.000000000000000000e+00
1.683415873015873103e+02 0.000000000000000000e+00
1.689146485260770874e+02 0.000000000000000000e+00
1.695261678004535213e+02 0.000000000000000000e+00
1.701498412698412608e+02 0.000000000000000000e+00
1.707288888888888891e+02 0.000000000000000000e+00
1.713389569160997610e+02 0.000000000000000000e+00
1.719550113378684841e+02 0.000000000000000000e+00
1.725737868480725581e+02 0.000000000000000000e+00
1.731600907029478549e+02 0.000000000000000000e+00
1.737592743764172383e+02 0.000000000000000000e+00
1.743689795918367338e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.761552834467120192e+02 0.000000000000000000e+00
1.767354195011337765e+02 0.000000000000000000e+00
1.773514739229024997e+02 0.000000000000000000e+00
1.779655328798185963e+02 0.000000000000000000e+00
1.785427664399092862e+02 0.000000000000000000e+00
1.791615419499999859e+02 0.000000000000000000e+00
1.797199092970521406e+02 0.000000000000000000e+00
1.803439455782312848e+02 0.000000000000000000e+00
1.809322448979591798e+02 0.000000000000000000e+00
1.815448526077097426e+02 0.000000000000000000e+00
1.821443990929705308e+02 0.000000000000000000e+00
1.827789569160997871e+02 0.000000000000000000e+00
1.833311564625850281e+02 0.000000000000000000e+00
1.839346938775510125e+02 0.000000000000000000e+00
1.845449433100000078e+02 0.000000000000000000e+00
1.851521088435374054e+02 0.000000000000000000e+00
1.857237188208616772e+02 0.000000000000000000e+00
1.863259863945578161e+02 0.000000000000000000e+00
1.869333333333333371e+02 0.000000000000000000e+00
1.875727891156462590e+02 0.000000000000000000e+00
1.881424036281179042e+02 0.000000000000000000e+00
1.887568253968254055e+02 0.000000000000000000e+00
1.893467573696145223e+02 0.000000000000000000e+00
1.899461224489795939e+02 0.000000000000000000e+00
1.905229931972789075e+02 0.000000000000000000e+00
1.911626303849999999e+02 0.000000000000000000e+00
1.917531065759637272e+02 0.000000000000000000e+00
1.923615419501133772e+02 0.000000000000000000e+00
1.929347845804988708e+02 0.000000000000000000e+00
1.935535600907029448e+02 0.000000000000000000e+00
1.941623582766439995e+02 0.000000000000000000e+00
1.947749659863945624e+02 0.000000000000000000e+00
1.953552834467120078e+02 0.000000000000000000e+00
1.959619047609999711e+02 0.000000000000000000e+00
1.965425850340135980e+02 0.000000000000000000e+00
1.971573696145124757e+02 0.000000000000000000e+00
1.977364172335601040e+02 0.000000000000000000e+00
1.983615419500000030e+02 0.000000000000000000e+00
1.989315192743764271e+02 0.000000000000000000e+00
1.995468480725623692e+02 0.000000000000000000e+00
2.001503854875283537e+02 0.000000000000000000e+00
2.007613605442176947e+02 0.000000000000000000e+00
2.013574603174603226e+02 0.000000000000000000e+00
2.019546485260771078e+02 0.000000000000000000e+00
2.025520181405895812e+02 0.000000000000000000e+00
2.031533786848072509e+02 0.000000000000000000e+00
2.037365986394557922e+02 0.000000000000000000e+00
2.043548299319728017e+02 0.000000000000000000e+00
2.049547392290249377e+02 0.000000000000000000e+00
2.055655328798185906e+02 0.000000000000000000e+00
2.061436734693877497e+02 0.000000000000000000e+00
2.067542857142857144e+02 0.000000000000000000e+00
2.073456689342403649e+02 0.000000000000000000e+00
2.079666213151927536e+02 0.000000000000000000e+00
2.085378684807256207e+02 0.000000000000000000e+00
2.091492063492063380e+02 0.000000000000000000e+00
2.097463945578231233e+02 0.000000000000000000e+00
2.103706122448979556e+02 0.000000000000000000e+00
2.109478458049886740e+02 0.000000000000000000e+00
2.115796825396825511e+02 0.000000000000000000e+00
2.121616326530612184e+02 0.000000000000000000e+00
2.127468480725623579e+02 0.000000000000000000e+00
2.133494784580498731e+02 0.000000000000000000e+00
2.139580952380952397e+02 0.000000000000000000e+00
2.145855782312925157e+02 0.000000000000000000e+00
2.151658956916099896e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.163513832199546414e+02 0.000000000000000000e+00
2.169569160997732524e+02 0.000000000000000000e+00
2.175484807256235911e+02 0.000000000000000000e+00
2.181405895691609942e+02 0.000000000000000000e+00
2.187635374149659810e+02 0.000000000000000000e+00
2.193679818594104347e+02 0.000000000000000000e+00
2.199740589569161102e+02 0.000000000000000000e+00
2.205590929705215331e+02 0.000000000000000000e+00
2.211706122448979670e+02 0.000000000000000000e+00
2.217451247165532777e+02 0.000000000000000000e+00
2.223640816326530683e+02 0.000000000000000000e+00
2.229598185941043198e+02 0.000000000000000000e+00
2.235566439909297003e+02 0.000000000000000000e+00
2.241480272108843508e+02 0.000000000000000000e+00
2.247639002267573574e+02 0.000000000000000000e+00
2.253451247165533005e+02 0.000000000000000000e+00
2.259684353741496636e+02 0.000000000000000000e+00
2.265494784580498902e+02 0.000000000000000000e+00
2.271662585034013659e+02 0.000000000000000000e+00
2.277659863945578138e+02 0.000000000000000000e+00
2.283495691609977314e+02 0.000000000000000000e+00
2.289289795918367361e+02 0.000000000000000000e+00
2.295631746031746161e+02 0.000000000000000000e+00
2.301422222222222160e+02 0.000000000000000000e+00
2.307878458049886490e+02 0.000000000000000000e+00
2.313768707482993250e+02 0.000000000000000000e+00
2.319718820861677955e+02 0.000000000000000000e+00
2.325289795918367304e+02 0.000000000000000000e+00
2.331517460317460291e+02 0.000000000000000000e+00
2.337358730158730111e+02 0.000000000000000000e+00
2.343776870748299359e+02 0.000000000000000000e+00
2.349647165532879853e+02 0.000000000000000000e+00
2.355800453514739274e+02 0.000000000000000000e+00
2.361605442176870611e+02 0.000000000000000000e+00
2.367796825396825398e+02 0.000000000000000000e+00
2.373534693877550978e+02 0.000000000000000000e+00
2.379673469387755063e+02 0.000000000000000000e+00
2.385609070294784715e+02 0.000000000000000000e+00
2.391744217687074752e+02 0.000000000000000000e+00
2.397661678004535020e+02 0.000000000000000000e+00
2.403669841269841356e+02 0.000000000000000000e+00
2.409427664399092919e+02 0.000000000000000000e+00
2.415834920634920593e+02 0.000000000000000000e+00
2.421679818594104177e+02 0.000000000000000000e+00
2.427675283446712058e+02 0.000000000000000000e+00
2.433585487528344800e+02 0.000000000000000000e+00
2.439602721088435260e+02 0.000000000000000000e+00
2.445462131519274465e+02 0.000000000000000000e+00
2.451807709750567028e+02 0.000000000000000000e+00
2.457590929705215501e+02 0.000000000000000000e+00
2.463742403628118041e+02 0.000000000000000000e+00
2.469663492063492072e+02 0.000000000000000000e+00
2.475775056689342364e+02 0.000000000000000000e+00
2.481492970521541963e+02 0.000000000000000000e+00
2.487769614512471605e+02 0.000000000000000000e+00
2.493619954648526118e+02 0.000000000000000000e+00
2.499873015873015731e+02 0.000000000000000000e+00
2.505765079365079373e+02 0.000000000000000000e+00
2.511816780045351436e+02 0.000000000000000000e+00
2.517741496598639515e+02 0.000000000000000000e+00
2.523842176870748233e+02 0.000000000000000000e+00
2.529643537414966090e+02 0.000000000000000000e+00
2.535800453514739274e+02 0.000000000000000000e+00
2.541549206349206429e+02 0.000000000000000000e+00
2.547709750566893376e+02 0.000000000000000000e+00
2.553676190476190584e+02 0.000000000000000000e+00
2.559671655328798181e+02 0.000000000000000000e+00
2.565483900226757328e+02 0.000000000000000000e+00
2.571824036281179247e+02 0.000000000000000000e+00
2.577745124716553278e+02 0.000000000000000000e+00
2.583584580498866217e+02 0.000000000000000000e+00
2.589634467120181398e+02 0.000000000000000000e+00
2.595706122448979727e+02 0.000000000000000000e+00
2.601269841269841550e+02 0.000000000000000000e+00


==> J43.dat <==
4.639637188208617147e+00 0.000000000000000000e+00
5.241179138321995445e+00 0.000000000000000000e+00
5.801179138321995055e+00 0.000000000000000000e+00
nan -1.000000000000000000e+00
6.954920634920634726e+00 0.000000000000000000e+00
7.504580498866213034e+00 0.000000000000000000e+00
8.066213151927437153e+00 0.000000000000000000e+00
8.665578231292517586e+00 0.000000000000000000e+00
9.206893424036280749e+00 0.000000000000000000e+00
9.779954648526077321e+00 0.000000000000000000e+00
1.034693877499999992e+01 0.000000000000000000e+00
1.096816326530612251e+01 0.000000000000000000e+00
1.151999999999999957e+01 0.000000000000000000e+00
1.207637188208616763e+01 0.000000000000000000e+00
1.262984126984127009e+01 0.000000000000000000e+00
1.321160997732426345e+01 0.000000000000000000e+00
1.378321995464852634e+01 0.000000000000000000e+00
1.436154195011337897e+01 0.000000000000000000e+00
1.491301587301587261e+01 0.000000000000000000e+00
1.554866213099999861e+01 1.000000000000000000e+00
1.606385487500000053e+01 1.000000000000000000e+00
1.663346938700000166e+01 1.000000000000000000e+00
1.720598639399999996e+01 1.000000000000000000e+00
1.777269841200000045e+01 1.000000000000000000e+00
1.834086167799999956e+01 1.000000000000000000e+00
1.892136054400000233e+01 1.000000000000000000e+00
1.949605442100000019e+01 1.000000000000000000e+00
nan -1.000000000000000000e+00
2.066285714285714192e+01 0.000000000000000000e+00
2.124988662131519135e+01 0.000000000000000000e+00
2.177977324263038383e+01 0.000000000000000000e+00
2.235337868480725732e+01 0.000000000000000000e+00
2.292535147392290185e+01 0.000000000000000000e+00
2.350548752834466981e+01 0.000000000000000000e+00
2.406240362811791300e+01 0.000000000000000000e+00
2.466086167800453666e+01 0.000000000000000000e+00
2.524498866213151871e+01 0.000000000000000000e+00
2.579410430839002188e+01 0.000000000000000000e+00
2.635773242630385482e+01 0.000000000000000000e+00
2.692571428571428527e+01 0.000000000000000000e+00
2.746956916099773238e+01 0.000000000000000000e+00
2.806403628117913840e+01 0.000000000000000000e+00
2.862095237999999853e+01 0.000000000000000000e+00
2.922213151927437735e+01 0.000000000000000000e+00
2.978866213151927411e+01 0.000000000000000000e+00
3.035174603174603192e+01 0.000000000000000000e+00
3.093219954599999966e+01 0.000000000000000000e+00
3.151782312925169904e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
3.663564625850339951e+01 0.000000000000000000e+00
3.722557823129251631e+01 0.000000000000000000e+00
3.780263038548752519e+01 0.000000000000000000e+00
3.839002267573695804e+01 0.000000000000000000e+00
3.896598639399999797e+01 0.000000000000000000e+00
3.946848072562358567e+01 0.000000000000000000e+00
4.005768707482992852e+01 0.000000000000000000e+00
4.063111111111111029e+01 0.000000000000000000e+00
4.119510204081632310e+01 0.000000000000000000e+00
4.178503401360543990e+01 0.000000000000000000e+00
4.235628117913832114e+01 0.000000000000000000e+00
4.294113378684807003e+01 0.000000000000000000e+00
4.351437641723356364e+01 0.000000000000000000e+00
4.408616780045351646e+01 0.000000000000000000e+00
4.464743764172335716e+01 0.000000000000000000e+00
4.520707482993197601e+01 0.000000000000000000e+00
4.577777777777777857e+01 0.000000000000000000e+00
4.635863945578230982e+01 0.000000000000000000e+00
4.693061224489795791e+01 0.000000000000000000e+00
4.750965986394557916e+01 0.000000000000000000e+00
4.807346938775510381e+01 0.000000000000000000e+00
4.863709750566893320e+01 0.000000000000000000e+00
4.920852607709750259e+01 0.000000000000000000e+00
4.977142857142857224e+01 0.000000000000000000e+00
5.032526077097505635e+01 0.000000000000000000e+00
5.092879818594104080e+01 0.000000000000000000e+00
5.148607709750567096e+01 0.000000000000000000e+00
5.205460317460317299e+01 0.000000000000000000e+00
5.262095238095238159e+01 0.000000000000000000e+00
5.317913832199546675e+01 0.000000000000000000e+00
5.376344671201814407e+01 0.000000000000000000e+00
5.434630385487528059e+01 0.000000000000000000e+00
5.492698412698412369e+01 0.000000000000000000e+00
5.552326530612244682e+01 0.000000000000000000e+00
5.607909297052154329e+01 0.000000000000000000e+00
5.665378684807256349e+01 0.000000000000000000e+00
5.722485260770974946e+01 0.000000000000000000e+00
5.780589569160997598e+01 0.000000000000000000e+00
5.838312925170068013e+01 0.000000000000000000e+00
5.891247165532880103e+01 0.000000000000000000e+00
5.951328798185941338e+01 0.000000000000000000e+00
6.009433106575963990e+01 0.000000000000000000e+00
6.065523809523809717e+01 0.000000000000000000e+00
6.121596371882085919e+01 0.000000000000000000e+00
6.180009070294784834e+01 0.000000000000000000e+00
6.237097505668933906e+01 0.000000000000000000e+00
6.295945578231292217e+01 0.000000000000000000e+00
6.351691609977324049e+01 0.000000000000000000e+00
6.410195011337869175e+01 0.000000000000000000e+00
6.467120181405896062e+01 0.000000000000000000e+00
6.522684807256236184e+01 0.000000000000000000e+00
6.582512471655329023e+01 0.000000000000000000e+00
6.635936507936507667e+01 0.000000000000000000e+00
6.693732426303854766e+01 0.000000000000000000e+00
6.750965986394557206e+01 0.000000000000000000e+00
6.807927437641723145e+01 0.000000000000000000e+00
6.863582766439908767e+01 0.000000000000000000e+00
6.921977324263038156e+01 0.000000000000000000e+00
6.979102040816326280e+01 0.000000000000000000e+00
7.036099773242629851e+01 0.000000000000000000e+00
7.093351473922902528e+01 0.000000000000000000e+00
7.149641723356009493e+01 0.000000000000000000e+00
7.206839002267574301e+01 0.000000000000000000e+00
7.265614512471655928e+01 0.000000000000000000e+00
7.320725623582767128e+01 0.000000000000000000e+00
7.379083900226757464e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
7.493442176870748028e+01 0.000000000000000000e+00
7.553034013605441999e+01 0.000000000000000000e+00
7.607999999999999829e+01 0.000000000000000000e+00
7.664816326530612400e+01 0.000000000000000000e+00
7.724408163265306371e+01 0.000000000000000000e+00
7.780716553287982151e+01 0.000000000000000000e+00
7.837315192743764669e+01 0.000000000000000000e+00
7.893024943310658159e+01 0.000000000000000000e+00
7.950965986394557206e+01 0.000000000000000000e+00
8.008634920634921173e+01 0.000000000000000000e+00
8.064562358276643295e+01 0.000000000000000000e+00
8.120471655328798022e+01 0.000000000000000000e+00
8.179247165532879649e+01 0.000000000000000000e+00
8.235210884353740823e+01 0.000000000000000000e+00
8.291519274376416604e+01 0.000000000000000000e+00
8.347827664399092384e+01 0.000000000000000000e+00
8.408870748299320041e+01 0.000000000000000000e+00
8.467682539682539300e+01 0.000000000000000000e+00
8.522195011337868209e+01 0.000000000000000000e+00
8.577723356009070699e+01 0.000000000000000000e+00
8.636063492063492220e+01 0.000000000000000000e+00
8.692934240362811238e+01 0.000000000000000000e+00
8.749478458049887308e+01 0.000000000000000000e+00
8.806349206349206327e+01 0.000000000000000000e+00
8.863945578231292188e+01 0.000000000000000000e+00
8.921396825299999023e+01 0.000000000000000000e+00
8.981424036281178758e+01 0.000000000000000000e+00
9.038857142857142435e+01 0.000000000000000000e+00
9.094603174603174978e+01 0.000000000000000000e+00
9.150439909297051599e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
9.435609977324263298e+01 0.000000000000000000e+00
9.493569160997732581e+01 0.000000000000000000e+00
9.548571428571428044e+01 0.000000000000000000e+00
9.607564625850339723e+01 0.000000000000000000e+00
9.665541950113379244e+01 0.000000000000000000e+00
9.722412698412698262e+01 0.000000000000000000e+00
9.781133786848072020e+01 0.000000000000000000e+00
9.836825396825396695e+01 0.000000000000000000e+00
9.894276643990929188e+01 0.000000000000000000e+00
9.952526077097505208e+01 0.000000000000000000e+00
1.000814512471655320e+02 0.000000000000000000e+00
1.006436281179138348e+02 0.000000000000000000e+00
1.012065306122449044e+02 0.000000000000000000e+00
1.017908390022675746e+02 0.000000000000000000e+00
1.023791383219954696e+02 0.000000000000000000e+00
1.029416780045351487e+02 0.000000000000000000e+00
1.035141950113378755e+02 0.000000000000000000e+00
1.040683900226757430e+02 0.000000000000000000e+00
1.046556009070294806e+02 0.000000000000000000e+00
1.052134240362811823e+02 0.000000000000000000e+00
1.057781405895691620e+02 0.000000000000000000e+00
1.063499319727891219e+02 0.000000000000000000e+00
1.069458503401360474e+02 0.000000000000000000e+00
1.075109297052154176e+02 0.000000000000000000e+00
1.080885260770975123e+02 0.000000000000000000e+00
1.086458049886621353e+02 0.000000000000000000e+00
1.092143310657596373e+02 0.000000000000000000e+00
1.097995464852607768e+02 0.000000000000000000e+00
1.103894784580498936e+02 0.000000000000000000e+00
1.109400453514739269e+02 0.000000000000000000e+00
1.115194557823129315e+02 0.000000000000000000e+00
1.120792743764172315e+02 0.000000000000000000e+00
1.126623129251700703e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.137863038548752854e+02 0.000000000000000000e+00
1.143626303850000028e+02 0.000000000000000000e+00
1.149420408163265250e+02 0.000000000000000000e+00
1.155314285714285774e+02 0.000000000000000000e+00
1.160760090702947878e+02 0.000000000000000000e+00
1.166378231292517000e+02 0.000000000000000000e+00
1.172348299319727829e+02 0.000000000000000000e+00
1.178022675736961418e+02 0.000000000000000000e+00
1.183693424036281243e+02 0.000000000000000000e+00
1.189257142857142924e+02 0.000000000000000000e+00
1.194960544217687044e+02 0.000000000000000000e+00
1.200636734693877514e+02 0.000000000000000000e+00
1.206423582766439893e+02 0.000000000000000000e+00
1.212424489795918419e+02 0.000000000000000000e+00
1.218124263038548776e+02 0.000000000000000000e+00
1.223686167800453575e+02 0.000000000000000000e+00
1.229567346938775501e+02 0.000000000000000000e+00
1.235069387755102071e+02 0.000000000000000000e+00
1.240754648526077091e+02 0.000000000000000000e+00
1.246360090700000001e+02 0.000000000000000000e+00
1.252417233560090750e+02 0.000000000000000000e+00
1.258162358276643999e+02 0.000000000000000000e+00
1.263878458049886575e+02 0.000000000000000000e+00
1.269447619047619042e+02 0.000000000000000000e+00
1.275165532879818642e+02 0.000000000000000000e+00
1.280959637188208546e+02 0.000000000000000000e+00
1.286708390022675701e+02 0.000000000000000000e+00
1.292188662131519266e+02 0.000000000000000000e+00
1.298026303854875323e+02 0.000000000000000000e+00
1.303626303854875346e+02 0.000000000000000000e+00
1.309509297052154295e+02 0.000000000000000000e+00
1.315125623582766536e+02 0.000000000000000000e+00
1.320800000000000125e+02 0.000000000000000000e+00
1.326497959179999953e+02 0.000000000000000000e+00
1.332360997732426426e+02 0.000000000000000000e+00
1.338077097505668860e+02 0.000000000000000000e+00
1.343678911564625764e+02 0.000000000000000000e+00
1.349476643990929574e+02 0.000000000000000000e+00
1.355241723356008947e+02 0.000000000000000000e+00
1.360818140589569225e+02 0.000000000000000000e+00
1.366492517006802814e+02 0.000000000000000000e+00
1.372253968253968139e+02 0.000000000000000000e+00
1.378075283446711978e+02 0.000000000000000000e+00
1.383789569160997814e+02 0.000000000000000000e+00
1.389395011337868482e+02 0.000000000000000000e+00
1.395190929705215410e+02 0.000000000000000000e+00
1.401073922902494360e+02 0.000000000000000000e+00
1.406481632653061240e+02 0.000000000000000000e+00
1.412217687074829939e+02 0.000000000000000000e+00
1.418028117910000105e+02 0.000000000000000000e+00
1.423954648526077165e+02 0.000000000000000000e+00
1.429478458049886740e+02 0.000000000000000000e+00
1.435216326530612321e+02 0.000000000000000000e+00
1.440914285714285654e+02 0.000000000000000000e+00
1.446557823129251688e+02 0.000000000000000000e+00
1.452324716553287942e+02 0.000000000000000000e+00
1.457997278911564649e+02 0.000000000000000000e+00
1.463729705215419585e+02 0.000000000000000000e+00
1.469498412698412722e+02 0.000000000000000000e+00
1.474976870748299405e+02 0.000000000000000000e+00
1.480926984126984109e+02 0.000000000000000000e+00
1.486343764172335682e+02 0.000000000000000000e+00
1.492457142857142856e+02 0.000000000000000000e+00
1.498035374149659731e+02 0.000000000000000000e+00
1.503970975050000050e+02 0.000000000000000000e+00
1.509268027210884213e+02 0.000000000000000000e+00
1.515091156462584934e+02 0.000000000000000000e+00
1.520972335600907002e+02 0.000000000000000000e+00
1.526579591836734835e+02 0.000000000000000000e+00
1.532295691609977268e+02 0.000000000000000000e+00
1.538204081632653129e+02 0.000000000000000000e+00
1.543945578231292473e+02 0.000000000000000000e+00
1.549665306122448953e+02 0.000000000000000000e+00
1.555024036281179178e+02 0.000000000000000000e+00
1.561043083900226804e+02 0.000000000000000000e+00
1.566704761904761938e+02 0.000000000000000000e+00
1.572809070294784703e+02 0.000000000000000000e+00
1.578138775510203970e+02 0.000000000000000000e+00
1.583644444444444446e+02 0.000000000000000000e+00
1.589237188208616658e+02 0.000000000000000000e+00
1.595443083900226782e+02 0.000000000000000000e+00
1.600919727891156583e+02 0.000000000000000000e+00
1.606849886621315306e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.652297505668934150e+02 0.000000000000000000e+00
1.657977324260000103e+02 0.000000000000000000e+00
1.663796825389999867e+02 0.000000000000000000e+00
1.669868480725623670e+02 0.000000000000000000e+00
1.675414058956916108e+02 0.000000000000000000e+00
1.680772789115646333e+02 0.000000000000000000e+00
1.686216780045351413e+02 0.000000000000000000e+00
1.692090702947845671e+02 0.000000000000000000e+00
1.698042630385487541e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.710017233560090801e+02 0.000000000000000000e+00
1.715332426303855016e+02 0.000000000000000000e+00
1.720988662131519220e+02 0.000000000000000000e+00
1.726891609977324151e+02 0.000000000000000000e+00
1.732437188208616874e+02 0.000000000000000000e+00
1.737794104308389933e+02 0.000000000000000000e+00
1.743684353741496693e+02 0.000000000000000000e+00
1.749347845804988708e+02 0.000000000000000000e+00
1.755591836734693914e+02 0.000000000000000000e+00
1.761035827664398994e+02 0.000000000000000000e+00
1.766409070294784556e+02 0.000000000000000000e+00
1.772266666666666595e+02 0.000000000000000000e+00
1.778060770970000135e+02 0.000000000000000000e+00
1.783588208616779980e+02 0.000000000000000000e+00
1.789500226757369603e+02 0.000000000000000000e+00
1.795049433106576089e+02 0.000000000000000000e+00
1.801150113378684807e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.829429478458049800e+02 0.000000000000000000e+00
1.835151020408163163e+02 0.000000000000000000e+00
1.841142857142857281e+02 0.000000000000000000e+00
1.846634013605442135e+02 0.000000000000000000e+00
1.852616780045351561e+02 0.000000000000000000e+00
1.857717913832199486e+02 0.000000000000000000e+00
1.863488435374149788e+02 0.000000000000000000e+00
1.869008616780045315e+02 0.000000000000000000e+00
1.874920634920634939e+02 0.000000000000000000e+00
1.880908843537415009e+02 0.000000000000000000e+00
1.886655782312925282e+02 0.000000000000000000e+00
1.892598639455782177e+02 0.000000000000000000e+00
1.898282086167800458e+02 0.000000000000000000e+00
1.903718820861678012e+02 0.000000000000000000e+00
1.909427664399092919e+02 0.000000000000000000e+00
1.915170975056689429e+02 0.000000000000000000e+00
1.920836281179138325e+02 0.000000000000000000e+00
1.926597732426303935e+02 0.000000000000000000e+00
1.932388208616779934e+02 0.000000000000000000e+00
1.938303854875283321e+02 0.000000000000000000e+00
1.944018140589569157e+02 0.000000000000000000e+00
1.949679818594104290e+02 0.000000000000000000e+00
1.955323356009070324e+02 0.000000000000000000e+00
1.960917913832199417e+02 0.000000000000000000e+00
1.966583219954648598e+02 0.000000000000000000e+00
1.972442630385487519e+02 0.000000000000000000e+00
1.977959183673469283e+02 0.000000000000000000e+00
1.983882086167800480e+02 0.000000000000000000e+00
1.989536507936507803e+02 0.000000000000000000e+00
1.995268934240362739e+02 0.000000000000000000e+00
2.000948752834467257e+02 0.000000000000000000e+00
2.006918820861677943e+02 0.000000000000000000e+00
2.012747392290249309e+02 0.000000000000000000e+00
2.018352834467120260e+02 0.000000000000000000e+00
2.023838548752834470e+02 0.000000000000000000e+00
2.029821315192743896e+02 0.000000000000000000e+00
2.035287074829931839e+02 0.000000000000000000e+00
2.041021315192743657e+02 0.000000000000000000e+00
2.046757369614512356e+02 0.000000000000000000e+00
2.052195918367347076e+02 0.000000000000000000e+00
2.058098866213152007e+02 0.000000000000000000e+00
2.063755102040816212e+02 0.000000000000000000e+00
2.069654421768707380e+02 0.000000000000000000e+00
2.075374149659863861e+02 0.000000000000000000e+00
2.080992290249432983e+02 0.000000000000000000e+00
2.086759183673469522e+02 0.000000000000000000e+00
2.092272108843537524e+02 0.000000000000000000e+00
2.098213151927437536e+02 0.000000000000000000e+00
2.103838548752834470e+02 0.000000000000000000e+00
2.109777777777777885e+02 0.000000000000000000e+00
2.115087528344671171e+02 0.000000000000000000e+00
2.121090249433106578e+02 0.000000000000000000e+00
2.126634013605442135e+02 0.000000000000000000e+00
2.132515192743764203e+02 0.000000000000000000e+00
2.138082539682539789e+02 0.000000000000000000e+00
2.143978231292516909e+02 0.000000000000000000e+00
2.149609070294784487e+02 0.000000000000000000e+00
2.155301587301587176e+02 0.000000000000000000e+00
2.160805442176870770e+02 0.000000000000000000e+00
2.166799092970521485e+02 0.000000000000000000e+00
2.172292063492063505e+02 0.000000000000000000e+00
2.178084353741496670e+02 0.000000000000000000e+00
2.183775056689342478e+02 0.000000000000000000e+00
2.189734240362811875e+02 0.000000000000000000e+00
2.195065759637188307e+02 0.000000000000000000e+00
2.201271655328798147e+02 0.000000000000000000e+00
2.206842630385487496e+02 0.000000000000000000e+00
2.212605895691609987e+02 0.000000000000000000e+00
2.218195011337868436e+02 0.000000000000000000e+00
2.223860317460317333e+02 0.000000000000000000e+00
2.229369614512471571e+02 0.000000000000000000e+00
2.235085714285714289e+02 0.000000000000000000e+00
2.240825396825396751e+02 0.000000000000000000e+00
2.246661224489795927e+02 0.000000000000000000e+00
2.252326530612244824e+02 0.000000000000000000e+00
2.257984580498866194e+02 0.000000000000000000e+00
2.263711564625850201e+02 0.000000000000000000e+00
2.269460317460317356e+02 0.000000000000000000e+00
2.274998639455782268e+02 0.000000000000000000e+00
2.280865306122448999e+02 0.000000000000000000e+00
2.286516099773242559e+02 0.000000000000000000e+00
2.292495238095238221e+02 0.000000000000000000e+00
2.298066213151927570e+02 0.000000000000000000e+00
2.303907482993197391e+02 0.000000000000000000e+00
2.309324263038548679e+02 0.000000000000000000e+00
2.315399546485260771e+02 0.000000000000000000e+00
2.321006802721088320e+02 0.000000000000000000e+00
2.326688435374149719e+02 0.000000000000000000e+00
2.332297505668934150e+02 0.000000000000000000e+00
2.338102494331065770e+02 0.000000000000000000e+00
2.343867573696145143e+02 0.000000000000000000e+00
2.349741496598639401e+02 0.000000000000000000e+00
2.355375963718820742e+02 0.000000000000000000e+00
2.360854421768707425e+02 0.000000000000000000e+00


==> J44.dat <==
3.083900226757369661e-02 0.000000000000000000e+00
4.237641723356009305e-01 0.000000000000000000e+00
8.346485260770974968e-01 0.000000000000000000e+00
1.233015873015873121e+00 0.000000000000000000e+00
1.626485260770974994e+00 0.000000000000000000e+00
2.029387755102040725e+00 0.000000000000000000e+00
2.429750566893424057e+00 0.000000000000000000e+00
2.831564625850340189e+00 0.000000000000000000e+00
3.226122448979591884e+00 0.000000000000000000e+00
3.639183673469387870e+00 0.000000000000000000e+00
4.041723356009070400e+00 0.000000000000000000e+00
4.449523808999999552e+00 0.000000000000000000e+00
4.831201813999999928e+00 1.000000000000000000e+00
5.237551019999999724e+00 0.000000000000000000e+00
5.619047619047618625e+00 0.000000000000000000e+00
6.001814058956916220e+00 0.000000000000000000e+00
6.411972789115646165e+00 0.000000000000000000e+00
6.812154194999999746e+00 0.000000000000000000e+00
7.215238095238095006e+00 0.000000000000000000e+00
7.622494331065759354e+00 0.000000000000000000e+00
8.018140589569160426e+00 0.000000000000000000e+00
8.432653061224490543e+00 0.000000000000000000e+00
8.845351473922901775e+00 0.000000000000000000e+00
9.229931972000001039e+00 0.000000000000000000e+00
9.623219953999999632e+00 0.000000000000000000e+00
1.001378684807256292e+01 0.000000000000000000e+00
1.041705215400000029e+01 0.000000000000000000e+00
1.083501133700000096e+01 0.000000000000000000e+00
1.122920634920634875e+01 0.000000000000000000e+00
1.162049886621315231e+01 0.000000000000000000e+00
1.202213151927437629e+01 0.000000000000000000e+00
1.242195011337868493e+01 0.000000000000000000e+00
1.282575963718820944e+01 0.000000000000000000e+00
1.322866213151927361e+01 0.000000000000000000e+00
1.362104308390022744e+01 0.000000000000000000e+00
1.402140589569160944e+01 0.000000000000000000e+00
1.443410430800000022e+01 0.000000000000000000e+00
1.484625850299999961e+01 0.000000000000000000e+00
1.523791383219954731e+01 0.000000000000000000e+00
1.565768707482993172e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.643809523809523654e+01 0.000000000000000000e+00
1.682630385487528457e+01 0.000000000000000000e+00
1.722594104308389973e+01 0.000000000000000000e+00
1.764698412698412611e+01 0.000000000000000000e+00
1.803700680272108769e+01 0.000000000000000000e+00
1.844317460317460444e+01 0.000000000000000000e+00
1.885170068000000043e+01 0.000000000000000000e+00
1.925369614512471728e+01 0.000000000000000000e+00
1.963464852607709688e+01 0.000000000000000000e+00
2.004897959183673350e+01 0.000000000000000000e+00
2.045242630299999931e+01 0.000000000000000000e+00
2.086875283446712004e+01 0.000000000000000000e+00
2.124462585034013529e+01 0.000000000000000000e+00
2.165841269841269678e+01 0.000000000000000000e+00
2.204045351473923020e+01 0.000000000000000000e+00
2.245424036281179170e+01 0.000000000000000000e+00
2.284988662099999956e+01 0.000000000000000000e+00
2.325442176870748412e+01 0.000000000000000000e+00
2.365804988662131692e+01 0.000000000000000000e+00
2.405006802721088377e+01 0.000000000000000000e+00
2.444480725600000071e+01 0.000000000000000000e+00
2.484063492063491907e+01 0.000000000000000000e+00
2.524589569099999764e+01 0.000000000000000000e+00
2.564317460317460373e+01 0.000000000000000000e+00
2.603845804988662138e+01 0.000000000000000000e+00
2.643265306122448877e+01 0.000000000000000000e+00
2.684807256199999870e+01 0.000000000000000000e+00
2.725061224489795819e+01 0.000000000000000000e+00
2.765931972699999974e+01 0.000000000000000000e+00
2.805297052154195114e+01 0.000000000000000000e+00
2.843863945500000057e+01 0.000000000000000000e+00
2.884789115646258395e+01 0.000000000000000000e+00
2.924136054421768804e+01 0.000000000000000000e+00
2.964879818594104322e+01 0.000000000000000000e+00
3.005823129199999855e+01 0.000000000000000000e+00
3.045242630385487459e+01 0.000000000000000000e+00
3.083900226699999791e+01 0.000000000000000000e+00
3.124172335600907147e+01 0.000000000000000000e+00
3.164009070199999840e+01 0.000000000000000000e+00
3.204408163265306086e+01 0.000000000000000000e+00
3.243809523809523654e+01 0.000000000000000000e+00
3.284553287981859171e+01 0.000000000000000000e+00
3.324952380952380793e+01 0.000000000000000000e+00
3.366040816326530916e+01 0.000000000000000000e+00
3.406802720999999678e+01 0.000000000000000000e+00
3.444643990929705524e+01 0.000000000000000000e+00
3.486331065699999954e+01 0.000000000000000000e+00
3.525569160997732610e+01 0.000000000000000000e+00
3.564680272108843440e+01 0.000000000000000000e+00
3.604662131519274482e+01 0.000000000000000000e+00
3.644371882000000085e+01 0.000000000000000000e+00
3.684698412698412540e+01 0.000000000000000000e+00
3.723755101999999795e+01 0.000000000000000000e+00
3.762848072562358226e+01 0.000000000000000000e+00
3.802702947845804715e+01 0.000000000000000000e+00
3.844027210884353707e+01 0.000000000000000000e+00
3.883555555555555827e+01 0.000000000000000000e+00
3.923882086167800765e+01 0.000000000000000000e+00
3.965351473922902414e+01 0.000000000000000000e+00
4.007038548752834117e+01 0.000000000000000000e+00
4.046657596300000392e+01 0.000000000000000000e+00
4.085424036281179383e+01 0.000000000000000000e+00
4.125460317400000321e+01 0.000000000000000000e+00
4.164789115646258466e+01 0.000000000000000000e+00
4.204553287981859455e+01 0.000000000000000000e+00
4.244009070294784891e+01 0.000000000000000000e+00
4.283428571428571274e+01 0.000000000000000000e+00
4.324517006802721397e+01 0.000000000000000000e+00
4.365786847999999765e+01 0.000000000000000000e+00
4.406131519274376274e+01 0.000000000000000000e+00
4.444879818594104393e+01 0.000000000000000000e+00
4.486585034013605622e+01 0.000000000000000000e+00
4.526439909199999789e+01 0.000000000000000000e+00
4.564970521541950177e+01 0.000000000000000000e+00
4.605460317460317299e+01 0.000000000000000000e+00
4.645696145124716736e+01 0.000000000000000000e+00
4.685387755102041041e+01 0.000000000000000000e+00
4.725732426303854794e+01 0.000000000000000000e+00
4.764335600907029544e+01 0.000000000000000000e+00
4.806240362811791300e+01 0.000000000000000000e+00
4.845424036200000018e+01 0.000000000000000000e+00
4.885061224489795961e+01 0.000000000000000000e+00
4.924136054421768449e+01 0.000000000000000000e+00
4.964698412698412966e+01 0.000000000000000000e+00
5.003555555555555401e+01 0.000000000000000000e+00
5.044244897959183760e+01 0.000000000000000000e+00
5.084698412698412540e+01 0.000000000000000000e+00
5.126929705215419375e+01 0.000000000000000000e+00
5.166294784499999793e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
5.243247165532879706e+01 0.000000000000000000e+00
5.283954648526076880e+01 0.000000000000000000e+00
5.323972789115646265e+01 0.000000000000000000e+00
5.365188208616780230e+01 0.000000000000000000e+00
5.403863945500000199e+01 0.000000000000000000e+00
5.445242630385487814e+01 0.000000000000000000e+00
5.485278911500000021e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
5.566675736961451548e+01 0.000000000000000000e+00
5.608362811791383251e+01 0.000000000000000000e+00
5.645696145124716736e+01 0.000000000000000000e+00
5.685587301587301567e+01 0.000000000000000000e+00
5.723863945578231238e+01 0.000000000000000000e+00
5.765659863945577968e+01 0.000000000000000000e+00
5.805278911564625588e+01 0.000000000000000000e+00
5.846693877551020080e+01 0.000000000000000000e+00
5.885968253899999780e+01 0.000000000000000000e+00
5.926022675736961531e+01 0.000000000000000000e+00
5.964335600899999434e+01 0.000000000000000000e+00
6.005115646258503403e+01 0.000000000000000000e+00
6.043936507936508207e+01 0.000000000000000000e+00
6.084825396825397092e+01 0.000000000000000000e+00
6.125424036199999733e+01 0.000000000000000000e+00
6.167383219954648865e+01 0.000000000000000000e+00
6.206077097505669116e+01 0.000000000000000000e+00
6.245369614512471657e+01 0.000000000000000000e+00
6.284607709750567039e+01 0.000000000000000000e+00
6.326077097505668689e+01 0.000000000000000000e+00
6.366530612244898180e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
6.444734693877551024e+01 0.000000000000000000e+00
6.487201814058957439e+01 0.000000000000000000e+00
6.526403628100000276e+01 0.000000000000000000e+00
6.567256235827665023e+01 0.000000000000000000e+00
6.605024943310657193e+01 0.000000000000000000e+00
6.645206349206348762e+01 0.000000000000000000e+00
6.685841269841269252e+01 0.000000000000000000e+00
6.726294784580498742e+01 0.000000000000000000e+00
6.766077097505669258e+01 0.000000000000000000e+00
6.805188208616779377e+01 0.000000000000000000e+00
6.846312925170067842e+01 0.000000000000000000e+00
6.885877551020408305e+01 0.000000000000000000e+00
6.926222222222222058e+01 0.000000000000000000e+00
6.965569160997732467e+01 0.000000000000000000e+00
7.005024943300000473e+01 0.000000000000000000e+00
7.045151927437642314e+01 0.000000000000000000e+00
7.086439909199999931e+01 0.000000000000000000e+00
7.127074829931973454e+01 0.000000000000000000e+00
7.165532879799999932e+01 0.000000000000000000e+00
7.206675736961450696e+01 0.000000000000000000e+00
7.245206349199999352e+01 0.000000000000000000e+00
7.283192743764172405e+01 0.000000000000000000e+00
7.325895691600000248e+01 0.000000000000000000e+00
7.366367346938775995e+01 0.000000000000000000e+00
7.406585033999999723e+01 0.000000000000000000e+00
7.448380952300000502e+01 0.000000000000000000e+00
7.487129251700000054e+01 0.000000000000000000e+00
7.527473922902494508e+01 0.000000000000000000e+00
7.568399092899998948e+01 0.000000000000000000e+00
7.606657596371881880e+01 0.000000000000000000e+00
7.647492063400000006e+01 0.000000000000000000e+00
7.686095238000000052e+01 1.000000000000000000e+00
7.726585034000000007e+01 0.000000000000000000e+00
7.767111111111111654e+01 0.000000000000000000e+00
7.805968253899999354e+01 0.000000000000000000e+00
7.846040816326529921e+01 0.000000000000000000e+00
7.884916099699999847e+01 0.000000000000000000e+00
7.926185941043084426e+01 0.000000000000000000e+00
7.964226757369614518e+01 0.000000000000000000e+00
8.004244897959183902e+01 0.000000000000000000e+00
8.044480725623583339e+01 0.000000000000000000e+00
8.083537414965987011e+01 0.000000000000000000e+00
8.125786848072561952e+01 0.000000000000000000e+00
8.167709750566893945e+01 0.000000000000000000e+00
8.205696145124716168e+01 0.000000000000000000e+00
8.245278911564625446e+01 0.000000000000000000e+00
8.285968253968253805e+01 0.000000000000000000e+00
8.325315192743764214e+01 0.000000000000000000e+00
8.365278911500000447e+01 0.000000000000000000e+00
8.407201814058956302e+01 0.000000000000000000e+00
8.446258503399999995e+01 0.000000000000000000e+00
8.486058956916099305e+01 0.000000000000000000e+00
8.525696145124716452e+01 0.000000000000000000e+00
8.565206349206349046e+01 0.000000000000000000e+00
8.605061224489796246e+01 0.000000000000000000e+00
8.644825396825396524e+01 0.000000000000000000e+00
8.686385487528345095e+01 0.000000000000000000e+00
8.726857142857143401e+01 0.000000000000000000e+00
8.766548752799998567e+01 0.000000000000000000e+00
8.807346938775509670e+01 0.000000000000000000e+00
8.845641723299999626e+01 0.000000000000000000e+00
8.884662131519274908e+01 0.000000000000000000e+00
8.925605442100000175e+01 0.000000000000000000e+00
8.965823129251700152e+01 0.000000000000000000e+00
9.004843537399999320e+01 0.000000000000000000e+00
9.044408163265306655e+01 0.000000000000000000e+00
9.086258503399999142e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
9.167383219900000313e+01 0.000000000000000000e+00
9.207637188208616408e+01 0.000000000000000000e+00
9.247927437600000644e+01 0.000000000000000000e+00
9.286947845804988333e+01 0.000000000000000000e+00
9.327383219954649007e+01 0.000000000000000000e+00
9.366820861678004917e+01 0.000000000000000000e+00
9.407274376399999483e+01 0.000000000000000000e+00
9.447183673469388054e+01 0.000000000000000000e+00
9.487528344599999741e+01 0.000000000000000000e+00
9.527383219954649007e+01 0.000000000000000000e+00
9.566185941043083574e+01 0.000000000000000000e+00
9.606095238095238642e+01 0.000000000000000000e+00
9.646331065759636658e+01 0.000000000000000000e+00
9.686639455782312780e+01 0.000000000000000000e+00
9.727274376399999767e+01 0.000000000000000000e+00
9.768290249433105998e+01 0.000000000000000000e+00
9.806965986394557433e+01 0.000000000000000000e+00
9.849179138321996163e+01 0.000000000000000000e+00
9.887056689342404070e+01 0.000000000000000000e+00
9.926929705215420086e+01 0.000000000000000000e+00
9.967310657500000559e+01 0.000000000000000000e+00
1.000609523809523864e+02 0.000000000000000000e+00
1.004596825389999992e+02 0.000000000000000000e+00
1.008769160997732399e+02 0.000000000000000000e+00
1.012723809520000060e+02 0.000000000000000000e+00
1.016691156462585042e+02 0.000000000000000000e+00
1.020515192743764175e+02 0.000000000000000000e+00
1.024707482993197232e+02 0.000000000000000000e+00
1.028513378679999875e+02 0.000000000000000000e+00
1.032469841269841311e+02 0.000000000000000000e+00
1.036408163260000066e+02 0.000000000000000000e+00
1.040718367346938749e+02 0.000000000000000000e+00
1.044600453514739229e+02 0.000000000000000000e+00
1.048620408163265267e+02 0.000000000000000000e+00
1.052705668929999945e+02 0.000000000000000000e+00
1.056702040816326473e+02 0.000000000000000000e+00
1.060634920634920633e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.068785487520000146e+02 0.000000000000000000e+00
1.072800000000000011e+02 0.000000000000000000e+00
1.076520634920634905e+02 0.000000000000000000e+00
1.080424489789999996e+02 1.000000000000000000e+00
1.084473469379999955e+02 0.000000000000000000e+00
1.088678458049886615e+02 0.000000000000000000e+00
1.092643990920000050e+02 0.000000000000000000e+00
1.096638548752834481e+02 0.000000000000000000e+00
1.100698412689999941e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.108651247159999969e+02 0.000000000000000000e+00
1.112567800453514764e+02 0.000000000000000000e+00
1.116636734693877600e+02 0.000000000000000000e+00
1.120636734693877514e+02 0.000000000000000000e+00
1.124484353739999989e+02 0.000000000000000000e+00
1.128618594104308386e+02 0.000000000000000000e+00
1.132640362810000028e+02 0.000000000000000000e+00
1.136876190476190516e+02 0.000000000000000000e+00
1.140665759629999911e+02 0.000000000000000000e+00
1.144598639449999951e+02 1.000000000000000000e+00
1.148546031746031701e+02 0.000000000000000000e+00
1.152624036281179087e+02 0.000000000000000000e+00
1.156600453510000079e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.164564172335600887e+02 0.000000000000000000e+00
1.168564172335600944e+02 0.000000000000000000e+00
1.172448072562358306e+02 0.000000000000000000e+00
1.176558730158730128e+02 0.000000000000000000e+00
1.180511564625850269e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.188199546485260782e+02 0.000000000000000000e+00
1.192457142857142856e+02 0.000000000000000000e+00
1.196538775510000079e+02 0.000000000000000000e+00
1.200413605439999998e+02 0.000000000000000000e+00
1.204491609970000070e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.212353741496598616e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.220368253968253924e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.228553287979999880e+02 0.000000000000000000e+00
1.232487981859410411e+02 0.000000000000000000e+00
1.236426303854875215e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.244604081629999968e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.252484353741496648e+02 0.000000000000000000e+00
1.256506122448979568e+02 0.000000000000000000e+00
1.260342857142857156e+02 0.000000000000000000e+00
1.264529705209999975e+02 0.000000000000000000e+00
1.268368253968254038e+02 0.000000000000000000e+00
1.272362811791383166e+02 0.000000000000000000e+00
1.276509750566893473e+02 0.000000000000000000e+00
1.280351927437641848e+02 0.000000000000000000e+00
1.284571428570000080e+02 0.000000000000000000e+00
1.288502494331065691e+02 0.000000000000000000e+00
1.292477097505668837e+02 0.000000000000000000e+00
1.296462585034013557e+02 0.000000000000000000e+00
1.300535147390000077e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.308473469379999869e+02 0.000000000000000000e+00
1.312464399092970382e+02 0.000000000000000000e+00
1.316526077097505549e+02 0.000000000000000000e+00
1.320731065759637204e+02 0.000000000000000000e+00
1.324703854875283469e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.332738321989999974e+02 0.000000000000000000e+00
1.336669387755102036e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.348720181405895744e+02 0.000000000000000000e+00
1.352787301587301556e+02 0.000000000000000000e+00
1.356600453514739115e+02 0.000000000000000000e+00
1.360489795918367406e+02 0.000000000000000000e+00
1.364462585029999957e+02 0.000000000000000000e+00
1.368448072562358391e+02 0.000000000000000000e+00
1.372341043083900161e+02 0.000000000000000000e+00
1.376451700680271983e+02 0.000000000000000000e+00
1.380549659863945635e+02 0.000000000000000000e+00
1.384622222222222092e+02 0.000000000000000000e+00
1.388703854875283525e+02 0.000000000000000000e+00
1.392622222222222206e+02 0.000000000000000000e+00
1.396558730158730270e+02 0.000000000000000000e+00
1.400538775510204061e+02 0.000000000000000000e+00
1.404555102040816337e+02 0.000000000000000000e+00
1.408620408163265267e+02 0.000000000000000000e+00
1.412547845804988640e+02 0.000000000000000000e+00
1.416640362811791363e+02 0.000000000000000000e+00
1.420585941043083835e+02 0.000000000000000000e+00
1.424551473922902574e+02 0.000000000000000000e+00
1.428665759630000025e+02 0.000000000000000000e+00
1.432645804988662235e+02 0.000000000000000000e+00
1.436720181400000058e+02 0.000000000000000000e+00
1.440647619047618946e+02 0.000000000000000000e+00
1.444627664399093021e+02 0.000000000000000000e+00
1.448814512471655291e+02 0.000000000000000000e+00
1.452743764172335545e+02 0.000000000000000000e+00
1.456789115646258495e+02 0.000000000000000000e+00
1.460770975056689451e+02 0.000000000000000000e+00
1.464747392290249479e+02 0.000000000000000000e+00
1.468763718820861754e+02 0.000000000000000000e+00
1.472700226757369535e+02 0.000000000000000000e+00
1.476803628117913831e+02 0.000000000000000000e+00
1.480892517006802791e+02 0.000000000000000000e+00
1.484890702947845682e+02 0.000000000000000000e+00
1.488946938775510205e+02 0.000000000000000000e+00
1.492858049886621359e+02 0.000000000000000000e+00
1.496732879818594029e+02 0.000000000000000000e+00
1.500800000000000125e+02 0.000000000000000000e+00
1.504799999999999898e+02 0.000000000000000000e+00
1.508747392290249536e+02 0.000000000000000000e+00
1.512718367346938635e+02 0.000000000000000000e+00
1.516727437639999891e+02 0.000000000000000000e+00
1.520897959183673436e+02 0.000000000000000000e+00
1.524956009070000107e+02 0.000000000000000000e+00
1.528912471655328886e+02 0.000000000000000000e+00
1.532749206339999830e+02 0.000000000000000000e+00
1.536908843537414953e+02 0.000000000000000000e+00
1.540760090699999978e+02 0.000000000000000000e+00
1.544756462585033887e+02 0.000000000000000000e+00
1.548859863945578184e+02 0.000000000000000000e+00
1.552867120181405767e+02 0.000000000000000000e+00
1.556645804988662007e+02 0.000000000000000000e+00
1.560729251700680322e+02 0.000000000000000000e+00
1.564671201814059032e+02 0.000000000000000000e+00
1.568536961449999865e+02 1.000000000000000000e+00
1.572656689342403524e+02 0.000000000000000000e+00
1.576760090702947821e+02 0.000000000000000000e+00
1.580874376417233691e+02 0.000000000000000000e+00
1.584839909297052145e+02 0.000000000000000000e+00
1.588738321989999918e+02 0.000000000000000000e+00
1.592582312925169958e+02 0.000000000000000000e+00
1.596575056679999989e+02 0.000000000000000000e+00
1.600475283446712069e+02 0.000000000000000000e+00
1.604435374149659879e+02 0.000000000000000000e+00
1.608604081632653049e+02 0.000000000000000000e+00
1.612520634920634848e+02 0.000000000000000000e+00
1.616500680272108923e+02 0.000000000000000000e+00
1.620473469387755188e+02 0.000000000000000000e+00
1.624439002260000109e+02 0.000000000000000000e+00
1.628458956916099680e+02 0.000000000000000000e+00
1.632598639455782177e+02 0.000000000000000000e+00
1.636529705215419597e+02 0.000000000000000000e+00
1.640602267573696054e+02 0.000000000000000000e+00
1.644703854875283469e+02 0.000000000000000000e+00
1.648625850340136196e+02 0.000000000000000000e+00
1.652491609977324174e+02 0.000000000000000000e+00
1.656493424036281112e+02 0.000000000000000000e+00
1.660531519270000160e+02 0.000000000000000000e+00
1.664634920634920547e+02 0.000000000000000000e+00
1.668553287981859512e+02 0.000000000000000000e+00
1.672578684807256195e+02 0.000000000000000000e+00
1.676660317460317344e+02 0.000000000000000000e+00
1.680517006802721198e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.688801814058956836e+02 0.000000000000000000e+00


==> J45.dat <==
1.723356009070294709e-02 0.000000000000000000e+00
2.608616780045351358e-01 0.000000000000000000e+00
4.919727891156462363e-01 0.000000000000000000e+00
7.337868480725623366e-01 0.000000000000000000e+00
9.716099773242630189e-01 0.000000000000000000e+00
1.196371882086167737e+00 0.000000000000000000e+00
1.434920634920634930e+00 0.000000000000000000e+00
1.671111111111111214e+00 0.000000000000000000e+00
1.902222222222222259e+00 0.000000000000000000e+00
2.144399092970521448e+00 0.000000000000000000e+00
2.382766439909297151e+00 0.000000000000000000e+00
2.611882086167800487e+00 0.000000000000000000e+00
2.859682539682539826e+00 0.000000000000000000e+00
3.091519274376417048e+00 0.000000000000000000e+00
3.323356009070294714e+00 0.000000000000000000e+00
3.567346938775510345e+00 0.000000000000000000e+00
3.794648526077097461e+00 0.000000000000000000e+00
4.016870748299319338e+00 0.000000000000000000e+00
4.266122448979591475e+00 0.000000000000000000e+00
4.501587301587301582e+00 0.000000000000000000e+00
4.730884353741496184e+00 0.000000000000000000e+00
4.974512471655328838e+00 0.000000000000000000e+00
5.196009070294784316e+00 0.000000000000000000e+00
5.416598639455782127e+00 0.000000000000000000e+00
5.656598639455782340e+00 0.000000000000000000e+00
5.881723356009070258e+00 0.000000000000000000e+00
6.104852607709750245e+00 0.000000000000000000e+00
6.348117913832199477e+00 0.000000000000000000e+00
6.581768707482993364e+00 0.000000000000000000e+00
6.817959183673469425e+00 0.000000000000000000e+00
7.059954648526076681e+00 0.000000000000000000e+00
7.295056689342403367e+00 0.000000000000000000e+00
7.527981859410430410e+00 0.000000000000000000e+00
7.776145124716553170e+00 0.000000000000000000e+00
8.010340136054422189e+00 0.000000000000000000e+00
8.235827664399092640e+00 0.000000000000000000e+00
8.477823129251699896e+00 0.000000000000000000e+00
8.700408163265306527e+00 0.000000000000000000e+00
8.931882086167799883e+00 0.000000000000000000e+00
9.168253968253967656e+00 0.000000000000000000e+00
9.402086167800453254e+00 0.000000000000000000e+00
9.623582766439909619e+00 0.000000000000000000e+00
9.865941043083900297e+00 0.000000000000000000e+00
1.009832199546485221e+01 0.000000000000000000e+00
1.033687074829932051e+01 0.000000000000000000e+00
1.057868480725623606e+01 0.000000000000000000e+00
1.081632653061224403e+01 0.000000000000000000e+00
1.104834467120181429e+01 0.000000000000000000e+00
1.128888888888888964e+01 0.000000000000000000e+00
1.152054421768707471e+01 0.000000000000000000e+00
1.175165532879818642e+01 0.000000000000000000e+00
1.199129251700680321e+01 0.000000000000000000e+00
1.223346938775510218e+01 0.000000000000000000e+00
1.245841269841269927e+01 0.000000000000000000e+00
1.269732426303854922e+01 0.000000000000000000e+00
1.293369614512471699e+01 0.000000000000000000e+00
1.316789115646258423e+01 0.000000000000000000e+00
1.341369614512471742e+01 0.000000000000000000e+00
1.365297052154195079e+01 0.000000000000000000e+00
1.387900226757369637e+01 0.000000000000000000e+00
1.411573696145124757e+01 0.000000000000000000e+00
1.436027210884353700e+01 0.000000000000000000e+00
1.458213151927437679e+01 0.000000000000000000e+00
1.480925170068027263e+01 0.000000000000000000e+00
1.504290249433106652e+01 0.000000000000000000e+00
1.527201814058956941e+01 0.000000000000000000e+00
1.551564625850340207e+01 0.000000000000000000e+00
1.574839002267573740e+01 0.000000000000000000e+00
1.598131519274376444e+01 0.000000000000000000e+00
1.621804988662131564e+01 0.000000000000000000e+00
1.645514739229025025e+01 0.000000000000000000e+00
1.669442176870748185e+01 0.000000000000000000e+00
1.693170068027210817e+01 0.000000000000000000e+00
1.717569160997732425e+01 0.000000000000000000e+00
1.740408163265306030e+01 0.000000000000000000e+00
1.765242630385487388e+01 0.000000000000000000e+00
1.788571428571428612e+01 0.000000000000000000e+00
1.811755102040816467e+01 0.000000000000000000e+00
1.836226757369614404e+01 0.000000000000000000e+00
1.860263038548752945e+01 0.000000000000000000e+00
1.883392290249432932e+01 0.000000000000000000e+00
1.908081632653061277e+01 0.000000000000000000e+00
1.930993197278911566e+01 0.000000000000000000e+00
1.954140589569161079e+01 0.000000000000000000e+00
1.978739229024943214e+01 0.000000000000000000e+00
2.001487528344671318e+01 0.000000000000000000e+00
2.023746031746031804e+01 0.000000000000000000e+00
2.049034013605442084e+01 0.000000000000000000e+00
2.073160997732426480e+01 0.000000000000000000e+00
2.095437641723356137e+01 0.000000000000000000e+00
2.119891156462584902e+01 0.000000000000000000e+00
2.143346938775510324e+01 0.000000000000000000e+00
2.166657596371882022e+01 0.000000000000000000e+00
2.190657596371882221e+01 0.000000000000000000e+00
2.214185941043083972e+01 0.000000000000000000e+00
2.236934240362811721e+01 0.000000000000000000e+00
2.261587301587301724e+01 0.000000000000000000e+00
2.284825396825396737e+01 0.000000000000000000e+00
2.306739229024943327e+01 0.000000000000000000e+00
2.331700680272108883e+01 0.000000000000000000e+00
2.354920634920635081e+01 0.000000000000000000e+00
2.377088435374149711e+01 0.000000000000000000e+00
2.401886621315192727e+01 0.000000000000000000e+00
2.425741496598639557e+01 0.000000000000000000e+00
2.448072562358276727e+01 0.000000000000000000e+00
2.473233560090702809e+01 0.000000000000000000e+00
2.497124716553287982e+01 0.000000000000000000e+00
2.519600907029478520e+01 0.000000000000000000e+00
2.544852607709750458e+01 0.000000000000000000e+00
2.568126984126984169e+01 0.000000000000000000e+00
2.590875283446711919e+01 0.000000000000000000e+00
2.615020408163265131e+01 0.000000000000000000e+00
2.637968253968254118e+01 0.000000000000000000e+00
2.661006802721088604e+01 0.000000000000000000e+00
2.684861678004535079e+01 0.000000000000000000e+00
2.707918367346938737e+01 0.000000000000000000e+00
2.730031746031746209e+01 0.000000000000000000e+00
2.755410430839002345e+01 0.000000000000000000e+00
2.778068027210884239e+01 0.000000000000000000e+00
2.799909297052154145e+01 0.000000000000000000e+00
2.824943310657596385e+01 0.000000000000000000e+00
2.847981859410430872e+01 0.000000000000000000e+00
2.870548752834467265e+01 0.000000000000000000e+00
2.895655328798185835e+01 0.000000000000000000e+00
2.919546485260771007e+01 0.000000000000000000e+00
2.940752834467120280e+01 0.000000000000000000e+00
2.965442176870748270e+01 0.000000000000000000e+00
2.989768707482993193e+01 0.000000000000000000e+00
3.012117913832199534e+01 0.000000000000000000e+00
3.037278911564625972e+01 0.000000000000000000e+00
3.061242630385487473e+01 0.000000000000000000e+00
3.082757369614512299e+01 0.000000000000000000e+00
3.107029478458049709e+01 0.000000000000000000e+00
3.130539682539682644e+01 0.000000000000000000e+00
3.152870748299319814e+01 0.000000000000000000e+00
3.177414965986394435e+01 0.000000000000000000e+00
3.201487528344671318e+01 0.000000000000000000e+00
3.223111111111111171e+01 0.000000000000000000e+00
3.248145124716553056e+01 0.000000000000000000e+00
3.270947845804988674e+01 0.000000000000000000e+00
3.294113378684807003e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
3.389206349206349245e+01 0.000000000000000000e+00
3.413170068027211101e+01 0.000000000000000000e+00
3.435265306122448692e+01 0.000000000000000000e+00
3.459156462585033864e+01 0.000000000000000000e+00
3.483120181405895721e+01 0.000000000000000000e+00
3.505414965986394549e+01 0.000000000000000000e+00
3.529741496598639117e+01 0.000000000000000000e+00
3.552725623582766445e+01 0.000000000000000000e+00
3.575129251700680300e+01 0.000000000000000000e+00
3.599274376417233867e+01 0.000000000000000000e+00
3.623346938775510040e+01 0.000000000000000000e+00
3.645133786848072788e+01 0.000000000000000000e+00
3.669188208616780145e+01 0.000000000000000000e+00
3.692734693877550711e+01 0.000000000000000000e+00
3.714956916099773565e+01 0.000000000000000000e+00
3.739664399092970370e+01 0.000000000000000000e+00
3.764317460317460018e+01 0.000000000000000000e+00
3.786068027210884424e+01 0.000000000000000000e+00
3.810902494331065782e+01 0.000000000000000000e+00
3.834303854875283690e+01 0.000000000000000000e+00
3.857034013605441913e+01 0.000000000000000000e+00
3.881414965986394350e+01 0.000000000000000000e+00
3.905378684807256207e+01 0.000000000000000000e+00
3.928507936507936193e+01 0.000000000000000000e+00
3.952870748299319814e+01 0.000000000000000000e+00
3.975836734693877617e+01 0.000000000000000000e+00
3.999492063400000319e+01 0.000000000000000000e+00
4.023800453514738962e+01 0.000000000000000000e+00
4.047873015873015845e+01 0.000000000000000000e+00
4.070911564625850332e+01 0.000000000000000000e+00
4.094839002267573846e+01 0.000000000000000000e+00
4.117532879818594438e+01 0.000000000000000000e+00
4.140789115646258267e+01 0.000000000000000000e+00
4.165786848072562520e+01 0.000000000000000000e+00
4.189188208616779718e+01 0.000000000000000000e+00
4.211664399092970257e+01 0.000000000000000000e+00
4.235809523809523824e+01 0.000000000000000000e+00
4.258920634920634996e+01 0.000000000000000000e+00
4.281505668934240560e+01 0.000000000000000000e+00
4.306575963718820788e+01 0.000000000000000000e+00
4.330213151927437565e+01 0.000000000000000000e+00
4.352761904761904788e+01 0.000000000000000000e+00
4.377687074829931646e+01 0.000000000000000000e+00
4.400417233560090580e+01 0.000000000000000000e+00
4.422965986394557802e+01 0.000000000000000000e+00
4.447727891156462476e+01 0.000000000000000000e+00
4.470585034013605252e+01 0.000000000000000000e+00
4.493188208616780344e+01 0.000000000000000000e+00
4.516226757369614830e+01 0.000000000000000000e+00
4.539990929705215450e+01 0.000000000000000000e+00
4.564063492063492333e+01 0.000000000000000000e+00
4.587900226757369637e+01 0.000000000000000000e+00
4.611700680272108599e+01 0.000000000000000000e+00
4.633904761904761926e+01 0.000000000000000000e+00
4.658993197278911680e+01 0.000000000000000000e+00
4.682575963718820589e+01 0.000000000000000000e+00
4.705723356009070102e+01 0.000000000000000000e+00
4.729197278911564695e+01 0.000000000000000000e+00
4.753505668934240447e+01 0.000000000000000000e+00
4.775419501133787037e+01 0.000000000000000000e+00
4.799873015873016158e+01 0.000000000000000000e+00
4.823582766439909619e+01 0.000000000000000000e+00
4.846113378684807316e+01 0.000000000000000000e+00
4.870566893424036436e+01 0.000000000000000000e+00
4.893442176870748028e+01 0.000000000000000000e+00
4.914848072562358539e+01 0.000000000000000000e+00
4.940045351473922608e+01 0.000000000000000000e+00
4.963936507936507780e+01 0.000000000000000000e+00
4.986648526077097188e+01 0.000000000000000000e+00
5.010884353741496255e+01 0.000000000000000000e+00
5.033941043083900269e+01 0.000000000000000000e+00
5.057124716553288124e+01 0.000000000000000000e+00
5.080888888888888744e+01 0.000000000000000000e+00
5.104870748299319416e+01 0.000000000000000000e+00
5.126820861678004349e+01 0.000000000000000000e+00
5.151129251700680101e+01 0.000000000000000000e+00
5.175727891156462590e+01 0.000000000000000000e+00
5.198240362811791471e+01 0.000000000000000000e+00
5.223365079365079566e+01 0.000000000000000000e+00
5.247564625850340292e+01 0.000000000000000000e+00
5.271183673469387543e+01 0.000000000000000000e+00
5.295365079365079453e+01 0.000000000000000000e+00
5.319147392290249599e+01 0.000000000000000000e+00
5.342022675736961190e+01 0.000000000000000000e+00
5.366294784580498600e+01 0.000000000000000000e+00
5.389895691609977035e+01 0.000000000000000000e+00
5.412698412698412653e+01 0.000000000000000000e+00
5.437333333333333485e+01 0.000000000000000000e+00
5.461115646258503631e+01 0.000000000000000000e+00
5.483392290249432932e+01 0.000000000000000000e+00
5.507682539682539868e+01 0.000000000000000000e+00
5.531482993197278830e+01 0.000000000000000000e+00
5.554594104308390001e+01 0.000000000000000000e+00
5.579083900226757464e+01 0.000000000000000000e+00
5.602285714285714135e+01 0.000000000000000000e+00
5.624308390022675752e+01 0.000000000000000000e+00
5.649614512471655559e+01 0.000000000000000000e+00
5.673850340136054626e+01 0.000000000000000000e+00
5.695764172335601216e+01 0.000000000000000000e+00
5.720163265306122469e+01 0.000000000000000000e+00
5.744126984126984325e+01 0.000000000000000000e+00
5.766820861678004206e+01 0.000000000000000000e+00
5.791473922902494564e+01 0.000000000000000000e+00
5.814621315192744078e+01 0.000000000000000000e+00
5.836589569160997826e+01 0.000000000000000000e+00
5.861260770975057000e+01 0.000000000000000000e+00
5.884825396825397092e+01 0.000000000000000000e+00
5.907337868480725973e+01 0.000000000000000000e+00
5.932009070294784436e+01 0.000000000000000000e+00
5.955356009070294476e+01 0.000000000000000000e+00
5.977922902494331225e+01 0.000000000000000000e+00
6.002231292517006978e+01 0.000000000000000000e+00
6.026231292517006466e+01 0.000000000000000000e+00
6.048507936507936478e+01 0.000000000000000000e+00
6.073378684807256178e+01 0.000000000000000000e+00
6.096743764172335744e+01 0.000000000000000000e+00
6.119727891156462363e+01 0.000000000000000000e+00
6.143292517006802456e+01 0.000000000000000000e+00
6.167346938775510523e+01 0.000000000000000000e+00
6.190204081632653299e+01 0.000000000000000000e+00
6.214185941043083972e+01 0.000000000000000000e+00
6.237532879818594012e+01 0.000000000000000000e+00
6.260226757369614603e+01 0.000000000000000000e+00
6.284752834467120408e+01 0.000000000000000000e+00
6.308027210884353764e+01 0.000000000000000000e+00
6.331682539682539357e+01 0.000000000000000000e+00
6.355102040816326792e+01 0.000000000000000000e+00
6.378049886621315068e+01 0.000000000000000000e+00
6.401034013605442397e+01 0.000000000000000000e+00
6.425179138321995254e+01 0.000000000000000000e+00
6.449451247165532664e+01 0.000000000000000000e+00
6.471873015873015333e+01 0.000000000000000000e+00
6.495836734693877190e+01 0.000000000000000000e+00
6.519219954648525572e+01 0.000000000000000000e+00
6.541478458049886058e+01 0.000000000000000000e+00
6.566095238095238074e+01 0.000000000000000000e+00
6.589260770975056403e+01 0.000000000000000000e+00
6.612190476190475863e+01 0.000000000000000000e+00
6.637678004535148091e+01 0.000000000000000000e+00
6.661097505668934105e+01 0.000000000000000000e+00
6.683464852607710327e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
6.779247165532879649e+01 0.000000000000000000e+00
6.803229024943310321e+01 0.000000000000000000e+00
6.827192743764172178e+01 0.000000000000000000e+00
6.852462585034012932e+01 0.000000000000000000e+00
6.874829931972789154e+01 0.000000000000000000e+00
6.897197278911563956e+01 0.000000000000000000e+00
6.920181405895691285e+01 0.000000000000000000e+00
6.943111111111110745e+01 0.000000000000000000e+00
6.965768707482993705e+01 0.000000000000000000e+00
6.991074829931972090e+01 0.000000000000000000e+00
7.015129251700680868e+01 0.000000000000000000e+00
7.037478458049886854e+01 0.000000000000000000e+00
7.061097505668934105e+01 0.000000000000000000e+00
7.083809523809523512e+01 0.000000000000000000e+00
7.107773242630385369e+01 0.000000000000000000e+00
7.131809523809523910e+01 0.000000000000000000e+00
7.155464852607710213e+01 0.000000000000000000e+00
7.178340136054421805e+01 0.000000000000000000e+00
7.201995464852608109e+01 0.000000000000000000e+00
7.225505668934241044e+01 0.000000000000000000e+00
7.248671201814059373e+01 0.000000000000000000e+00
7.273414965986394520e+01 0.000000000000000000e+00
7.297596371882086430e+01 0.000000000000000000e+00
7.320308390022675837e+01 0.000000000000000000e+00
7.343582766439909904e+01 0.000000000000000000e+00
7.365696145124717020e+01 0.000000000000000000e+00
7.389823129251701062e+01 0.000000000000000000e+00
7.413478458049885944e+01 0.000000000000000000e+00
7.437714285714285722e+01 0.000000000000000000e+00
7.460408163265306314e+01 0.000000000000000000e+00
7.484063492063492617e+01 0.000000000000000000e+00
7.507410430839001947e+01 0.000000000000000000e+00
7.530485260770974776e+01 0.000000000000000000e+00
7.555410430839002345e+01 0.000000000000000000e+00
7.578721088435374043e+01 0.000000000000000000e+00
7.602340136054421293e+01 0.000000000000000000e+00
7.625850340136054228e+01 0.000000000000000000e+00
7.649269841269841663e+01 0.000000000000000000e+00
7.672634920634921230e+01 0.000000000000000000e+00
7.697034013605441771e+01 0.000000000000000000e+00
7.721414965986394918e+01 0.000000000000000000e+00
7.743891156462585457e+01 0.000000000000000000e+00
7.767873015873016129e+01 0.000000000000000000e+00
7.791219954648525459e+01 0.000000000000000000e+00
7.814349206349206156e+01 0.000000000000000000e+00
7.838494331065759013e+01 0.000000000000000000e+00
7.861532879818594211e+01 0.000000000000000000e+00
7.884897959183673777e+01 0.000000000000000000e+00
7.908807256235827765e+01 0.000000000000000000e+00
7.931301587301587119e+01 0.000000000000000000e+00
7.955591836734693345e+01 0.000000000000000000e+00
7.979845804988661939e+01 0.000000000000000000e+00
8.003718820861678296e+01 0.000000000000000000e+00
8.026231292517006466e+01 0.000000000000000000e+00
8.049668934240362717e+01 0.000000000000000000e+00
8.072780045351474598e+01 0.000000000000000000e+00
8.096326530612245165e+01 0.000000000000000000e+00
8.120054421768708153e+01 0.000000000000000000e+00
8.143637188208616351e+01 0.000000000000000000e+00
8.166512471655329364e+01 0.000000000000000000e+00
8.190167800453514246e+01 0.000000000000000000e+00
8.213387755102040444e+01 0.000000000000000000e+00
8.236517006802721141e+01 0.000000000000000000e+00
8.260952380952380736e+01 0.000000000000000000e+00
8.284879818594104961e+01 0.000000000000000000e+00
8.306975056689341841e+01 0.000000000000000000e+00
8.331646258503401725e+01 0.000000000000000000e+00
8.353687074829932158e+01 0.000000000000000000e+00
8.377287981859410593e+01 0.000000000000000000e+00
8.401451247165532266e+01 0.000000000000000000e+00
8.425378684807256491e+01 0.000000000000000000e+00
8.448036281179138030e+01 0.000000000000000000e+00
8.471746031746032202e+01 0.000000000000000000e+00
8.495111111111111768e+01 0.000000000000000000e+00
8.518004535147392176e+01 0.000000000000000000e+00
8.542730158730158507e+01 0.000000000000000000e+00
8.566476190476190311e+01 0.000000000000000000e+00
8.588861678004535349e+01 0.000000000000000000e+00
8.612789115646258153e+01 0.000000000000000000e+00
8.636335600907030141e+01 0.000000000000000000e+00
8.659047619047619548e+01 0.000000000000000000e+00
8.683265306122449090e+01 0.000000000000000000e+00
8.706956916099773025e+01 0.000000000000000000e+00
8.730068027210884907e+01 0.000000000000000000e+00
8.753451247165533289e+01 0.000000000000000000e+00
8.776290249433107249e+01 0.000000000000000000e+00
8.799328798185941025e+01 0.000000000000000000e+00
8.823927437641722804e+01 0.000000000000000000e+00
8.847455782312924555e+01 0.000000000000000000e+00
8.870312925170067331e+01 0.000000000000000000e+00
8.895201814058957268e+01 0.000000000000000000e+00
8.918058956916100044e+01 0.000000000000000000e+00
8.940190476190475977e+01 0.000000000000000000e+00
8.965551020408163652e+01 0.000000000000000000e+00
8.988807256235827481e+01 0.000000000000000000e+00
9.011210884353741335e+01 0.000000000000000000e+00
9.034884353741496454e+01 0.000000000000000000e+00
9.058902494331066180e+01 0.000000000000000000e+00
9.082956916099773537e+01 0.000000000000000000e+00
9.107773242630385369e+01 0.000000000000000000e+00
9.130068027210884907e+01 0.000000000000000000e+00
9.152961451247165314e+01 0.000000000000000000e+00
9.177088435374149356e+01 0.000000000000000000e+00
9.199655328798185394e+01 0.000000000000000000e+00
9.222802721088434907e+01 0.000000000000000000e+00
9.247437641723355739e+01 0.000000000000000000e+00
9.271346938775509727e+01 0.000000000000000000e+00
9.293714285714285950e+01 0.000000000000000000e+00
9.317442176870748938e+01 0.000000000000000000e+00
9.340934240362811636e+01 0.000000000000000000e+00
9.364263038548752149e+01 0.000000000000000000e+00
9.388408163200000445e+01 0.000000000000000000e+00
9.412662131519275022e+01 0.000000000000000000e+00
9.435247165532879876e+01 0.000000000000000000e+00
9.459283446712018417e+01 0.000000000000000000e+00
9.483047619047619037e+01 0.000000000000000000e+00
9.505995464852607313e+01 0.000000000000000000e+00
9.530757369614512697e+01 0.000000000000000000e+00
9.553360544217686368e+01 0.000000000000000000e+00
9.576380952380952749e+01 0.000000000000000000e+00
9.600435374149660106e+01 0.000000000000000000e+00
9.624199546485260726e+01 0.000000000000000000e+00
9.647709750566893661e+01 0.000000000000000000e+00
9.671691609977324333e+01 0.000000000000000000e+00
9.695092970521541531e+01 0.000000000000000000e+00
9.718403628117913229e+01 0.000000000000000000e+00
9.742276643990929585e+01 0.000000000000000000e+00
9.764571428571429124e+01 0.000000000000000000e+00
9.788897959183672981e+01 0.000000000000000000e+00
9.813986394557822734e+01 0.000000000000000000e+00
9.837351473922902301e+01 0.000000000000000000e+00
9.860027210884354076e+01 0.000000000000000000e+00
9.884770975056689224e+01 0.000000000000000000e+00
9.907882086167801106e+01 0.000000000000000000e+00
9.931138321995464935e+01 0.000000000000000000e+00
9.955718820861677898e+01 0.000000000000000000e+00
9.978684807256236411e+01 0.000000000000000000e+00
9.999800453514738763e+01 0.000000000000000000e+00
1.002438095238095173e+02 0.000000000000000000e+00
1.004859863945578269e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.014171428571428635e+02 0.000000000000000000e+00
1.016575056689342347e+02 0.000000000000000000e+00
1.018895238095238085e+02 0.000000000000000000e+00
1.021297052154195057e+02 0.000000000000000000e+00
1.023824036281179133e+02 0.000000000000000000e+00
1.026126077097505629e+02 0.000000000000000000e+00
1.028458956916099822e+02 0.000000000000000000e+00
1.030842630385487553e+02 0.000000000000000000e+00
1.033200907029478515e+02 0.000000000000000000e+00
1.035544671201813998e+02 0.000000000000000000e+00
1.037933786848072515e+02 0.000000000000000000e+00
1.040292063492063477e+02 0.000000000000000000e+00
1.042581405895691660e+02 0.000000000000000000e+00
1.044946938775510148e+02 0.000000000000000000e+00
1.047292517006802655e+02 0.000000000000000000e+00
1.049563718820861737e+02 0.000000000000000000e+00
1.051956462585034018e+02 0.000000000000000000e+00
1.054365532879818659e+02 0.000000000000000000e+00
1.056622222222222263e+02 0.000000000000000000e+00
1.058989569160997775e+02 0.000000000000000000e+00
1.061365986394557837e+02 0.000000000000000000e+00
1.063617233560090654e+02 0.000000000000000000e+00
1.066077097505668974e+02 0.000000000000000000e+00
1.068449886621315130e+02 0.000000000000000000e+00
1.070748299319727863e+02 0.000000000000000000e+00
1.073026757369614472e+02 0.000000000000000000e+00
1.075513832199546442e+02 0.000000000000000000e+00
1.077797732426303838e+02 0.000000000000000000e+00
1.080203174603174574e+02 0.000000000000000000e+00
1.082581405895691660e+02 0.000000000000000000e+00
1.084810884353741471e+02 0.000000000000000000e+00
1.087216326530612207e+02 0.000000000000000000e+00
1.089525623582766372e+02 0.000000000000000000e+00
1.091883900226757333e+02 0.000000000000000000e+00
1.094271201814058969e+02 0.000000000000000000e+00
1.096638548752834481e+02 0.000000000000000000e+00
1.098915192743764209e+02 0.000000000000000000e+00
1.101233560090702923e+02 0.000000000000000000e+00
1.103570068027210880e+02 0.000000000000000000e+00
1.105877551020408163e+02 0.000000000000000000e+00
1.108348299319727914e+02 0.000000000000000000e+00
1.110663038548752866e+02 0.000000000000000000e+00
1.113008616780045372e+02 0.000000000000000000e+00
1.115386848072562316e+02 0.000000000000000000e+00
1.117685260770975049e+02 0.000000000000000000e+00
1.120121541950113340e+02 0.000000000000000000e+00
1.122419954648526073e+02 0.000000000000000000e+00
1.124825396825396808e+02 0.000000000000000000e+00
1.127161904761904765e+02 0.000000000000000000e+00
1.129384126984127050e+02 0.000000000000000000e+00
1.131894784580498907e+02 0.000000000000000000e+00
1.134111564625850406e+02 0.000000000000000000e+00
1.136629478458049931e+02 0.000000000000000000e+00
1.139013151927437661e+02 0.000000000000000000e+00
1.141199092970521605e+02 0.000000000000000000e+00
1.143660770975056664e+02 0.000000000000000000e+00
1.145955555555555492e+02 0.000000000000000000e+00
1.148152380952381009e+02 0.000000000000000000e+00
1.150539682539682502e+02 0.000000000000000000e+00
1.152861678004535122e+02 0.000000000000000000e+00
1.155111111111111057e+02 0.000000000000000000e+00
1.157529251700680248e+02 0.000000000000000000e+00
1.159818594104308431e+02 0.000000000000000000e+00
1.162147845804988719e+02 0.000000000000000000e+00
1.164645804988662121e+02 0.000000000000000000e+00
1.167024036281179207e+02 0.000000000000000000e+00
1.169364172335600927e+02 0.000000000000000000e+00
1.171764172335600875e+02 0.000000000000000000e+00
1.174066213151927371e+02 0.000000000000000000e+00
1.176395464852607660e+02 0.000000000000000000e+00
1.178877097505668985e+02 0.000000000000000000e+00
1.181235374149659805e+02 0.000000000000000000e+00
1.183535600907029419e+02 0.000000000000000000e+00
1.185990022675736952e+02 0.000000000000000000e+00
1.188148752834467103e+02 0.000000000000000000e+00
1.190497959183673515e+02 0.000000000000000000e+00
1.192908843537414896e+02 0.000000000000000000e+00
1.195301587301587318e+02 0.000000000000000000e+00
1.197536507936507917e+02 0.000000000000000000e+00
1.199920181405895647e+02 0.000000000000000000e+00
1.202185941043083943e+02 0.000000000000000000e+00
1.204544217687074763e+02 0.000000000000000000e+00
1.206998639455782296e+02 0.000000000000000000e+00
1.209398639455782245e+02 0.000000000000000000e+00
1.211682539682539641e+02 0.000000000000000000e+00
1.214093424036281164e+02 0.000000000000000000e+00
1.216455328798185889e+02 0.000000000000000000e+00
1.218771882086167864e+02 0.000000000000000000e+00
1.221307936507936489e+02 0.000000000000000000e+00
1.223775056689342335e+02 0.000000000000000000e+00
1.226060770975056755e+02 0.000000000000000000e+00
1.228420861678004599e+02 0.000000000000000000e+00
1.230775510204081655e+02 0.000000000000000000e+00
1.233088435374149725e+02 0.000000000000000000e+00
1.235375963718820884e+02 0.000000000000000000e+00
1.237710657589999954e+02 0.000000000000000000e+00
1.240061678004535111e+02 0.000000000000000000e+00
1.242429024943310623e+02 0.000000000000000000e+00
1.244961451247165485e+02 0.000000000000000000e+00
1.247287074829932010e+02 0.000000000000000000e+00
1.249670748299319740e+02 0.000000000000000000e+00
1.252019954648526010e+02 0.000000000000000000e+00
1.254267573696145064e+02 0.000000000000000000e+00
1.256700226757369592e+02 0.000000000000000000e+00
1.259018594104308448e+02 0.000000000000000000e+00
1.261327891156462613e+02 0.000000000000000000e+00
1.263722448979591775e+02 0.000000000000000000e+00
1.266109750566893410e+02 0.000000000000000000e+00
1.268382766439909233e+02 0.000000000000000000e+00
1.270760997732426318e+02 0.000000000000000000e+00
1.273006802721088491e+02 0.000000000000000000e+00
1.275350566893423974e+02 0.000000000000000000e+00
1.277756009070294851e+02 0.000000000000000000e+00
1.280143310657596487e+02 0.000000000000000000e+00
1.282445351473922983e+02 0.000000000000000000e+00
1.284843537414965908e+02 0.000000000000000000e+00
1.287230839002267544e+02 0.000000000000000000e+00
1.289505668934240248e+02 0.000000000000000000e+00
1.291871201810000116e+02 0.000000000000000000e+00
1.294283900226757282e+02 0.000000000000000000e+00
1.296556916099773105e+02 0.000000000000000000e+00
1.299047619047618980e+02 0.000000000000000000e+00
1.301467573696145053e+02 0.000000000000000000e+00
1.303756916099773377e+02 0.000000000000000000e+00
1.306311111111111245e+02 0.000000000000000000e+00
1.308466213151927491e+02 0.000000000000000000e+00
1.310773696145124632e+02 0.000000000000000000e+00
1.313177324263038486e+02 0.000000000000000000e+00
1.315579138321995458e+02 0.000000000000000000e+00
1.317948299319727994e+02 0.000000000000000000e+00
1.320319274376417127e+02 0.000000000000000000e+00
1.322717460317460336e+02 0.000000000000000000e+00
1.324943310657596385e+02 0.000000000000000000e+00
1.327455782312925123e+02 0.000000000000000000e+00
1.329725170068027182e+02 0.000000000000000000e+00
1.332012698412698342e+02 0.000000000000000000e+00
1.334352834467120203e+02 0.000000000000000000e+00
1.336638548752834481e+02 0.000000000000000000e+00
1.338891609977324322e+02 0.000000000000000000e+00
1.341365986394557694e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.346017233560090745e+02 0.000000000000000000e+00
1.348442630385487462e+02 0.000000000000000000e+00
1.350889795918367327e+02 0.000000000000000000e+00
1.353039455782312928e+02 0.000000000000000000e+00
1.355537414965986329e+02 0.000000000000000000e+00
1.357937414965986420e+02 0.000000000000000000e+00
1.360235827664399153e+02 0.000000000000000000e+00
1.362712018140589691e+02 0.000000000000000000e+00
1.365021315192743714e+02 0.000000000000000000e+00
1.367201814058956870e+02 0.000000000000000000e+00
1.369645351473922972e+02 0.000000000000000000e+00
1.371932879818594131e+02 0.000000000000000000e+00
1.374189569160997735e+02 0.000000000000000000e+00
1.376660317460317344e+02 0.000000000000000000e+00
1.378965986394557888e+02 0.000000000000000000e+00
1.381235374149659947e+02 0.000000000000000000e+00
1.383687981859410456e+02 0.000000000000000000e+00
1.386020861678004508e+02 0.000000000000000000e+00
1.388266666666666538e+02 0.000000000000000000e+00
1.390829931972789097e+02 0.000000000000000000e+00
1.393179138321995367e+02 0.000000000000000000e+00
1.395439455782313019e+02 0.000000000000000000e+00
1.397797732426303980e+02 0.000000000000000000e+00
1.400092517006802666e+02 0.000000000000000000e+00
1.402354648526077199e+02 0.000000000000000000e+00
1.404930612244897929e+02 0.000000000000000000e+00
1.407263492063491981e+02 0.000000000000000000e+00
1.409565532879818477e+02 0.000000000000000000e+00
1.411978231292517023e+02 0.000000000000000000e+00
1.414332879818594222e+02 0.000000000000000000e+00
1.416613151927437571e+02 0.000000000000000000e+00
1.419063945578231198e+02 0.000000000000000000e+00
1.421400453514739297e+02 0.000000000000000000e+00
1.423620861678004417e+02 0.000000000000000000e+00
1.426013605442176981e+02 0.000000000000000000e+00
1.428292063492063448e+02 0.000000000000000000e+00
1.430617687074829973e+02 0.000000000000000000e+00
1.433035827664399164e+02 0.000000000000000000e+00
1.435397732426303889e+02 0.000000000000000000e+00
1.437694331065759741e+02 0.000000000000000000e+00
1.440130612244898032e+02 0.000000000000000000e+00
1.442430839002267646e+02 0.000000000000000000e+00
1.444776417233560153e+02 0.000000000000000000e+00
1.447172789115646196e+02 0.000000000000000000e+00
1.449543764172335614e+02 0.000000000000000000e+00
1.451802267573696099e+02 0.000000000000000000e+00
1.454156916099773298e+02 0.000000000000000000e+00
1.456498866213152041e+02 0.000000000000000000e+00
1.458835374149659856e+02 0.000000000000000000e+00
1.461286167800453484e+02 0.000000000000000000e+00
1.463609977324263127e+02 0.000000000000000000e+00
1.465968253968254089e+02 0.000000000000000000e+00
1.468157823129251653e+02 0.000000000000000000e+00
1.470536054421768597e+02 0.000000000000000000e+00
1.473012244897959135e+02 0.000000000000000000e+00
1.475441269841269900e+02 0.000000000000000000e+00
1.477799546485260862e+02 0.000000000000000000e+00
1.480059863945578229e+02 0.000000000000000000e+00
1.482496145124716520e+02 0.000000000000000000e+00
1.484809070294784590e+02 0.000000000000000000e+00
1.487131065759637067e+02 0.000000000000000000e+00
1.489511111111111177e+02 0.000000000000000000e+00
1.491847619047618991e+02 0.000000000000000000e+00
1.494117006802721050e+02 0.000000000000000000e+00
1.496536961451247123e+02 0.000000000000000000e+00
1.498875283446712103e+02 0.000000000000000000e+00
1.501148299319727926e+02 0.000000000000000000e+00
1.503604535147392198e+02 0.000000000000000000e+00
1.505941043083900297e+02 0.000000000000000000e+00
1.508219501133786764e+02 0.000000000000000000e+00
1.510572335600907081e+02 0.000000000000000000e+00
1.512894331065759559e+02 0.000000000000000000e+00
1.515366893424036334e+02 0.000000000000000000e+00
1.517826757369614654e+02 0.000000000000000000e+00
1.520197732426303787e+02 0.000000000000000000e+00
1.522430839002267646e+02 0.000000000000000000e+00
1.524796371882086135e+02 0.000000000000000000e+00
1.527138321995464878e+02 0.000000000000000000e+00
1.529380498866213145e+02 0.000000000000000000e+00
1.531804081632652981e+02 0.000000000000000000e+00
1.534204081632653072e+02 0.000000000000000000e+00
1.536458956916099794e+02 0.000000000000000000e+00
1.538915192743764067e+02 0.000000000000000000e+00
1.541268027210884384e+02 0.000000000000000000e+00
1.543559183673469306e+02 0.000000000000000000e+00
1.545930158730158723e+02 0.000000000000000000e+00
1.548344671201814151e+02 0.000000000000000000e+00
1.550556009070294863e+02 0.000000000000000000e+00
1.552963265306122480e+02 0.000000000000000000e+00
1.555292517006802768e+02 0.000000000000000000e+00
1.557589115646258620e+02 0.000000000000000000e+00
1.560078004535147329e+02 0.000000000000000000e+00
1.562430839002267646e+02 0.000000000000000000e+00
1.564711111111110995e+02 0.000000000000000000e+00
1.567227210884353781e+02 0.000000000000000000e+00
1.569469387755102048e+02 0.000000000000000000e+00
1.571842176870748347e+02 0.000000000000000000e+00
1.574318367346938885e+02 0.000000000000000000e+00
1.576558730158730270e+02 0.000000000000000000e+00
1.578933333333333451e+02 0.000000000000000000e+00
1.581338775510204187e+02 0.000000000000000000e+00
1.583755102040816212e+02 0.000000000000000000e+00
1.586064399092970518e+02 0.000000000000000000e+00
1.588638548752834367e+02 0.000000000000000000e+00
1.590960544217687129e+02 0.000000000000000000e+00
1.593180952380952249e+02 0.000000000000000000e+00
1.595539229024943211e+02 0.000000000000000000e+00
1.597953741496598639e+02 0.000000000000000000e+00
1.600203174603174716e+02 0.000000000000000000e+00
1.602672108843537444e+02 0.000000000000000000e+00
1.604966893424036414e+02 0.000000000000000000e+00
1.607319727891156447e+02 0.000000000000000000e+00
1.609648979591836735e+02 0.000000000000000000e+00
1.611980045351473905e+02 0.000000000000000000e+00
1.614296598639455738e+02 0.000000000000000000e+00
1.616691156462584900e+02 0.000000000000000000e+00
1.619100226757369683e+02 0.000000000000000000e+00
1.621302494331065702e+02 0.000000000000000000e+00
1.623684353741496693e+02 0.000000000000000000e+00
1.625884807256235831e+02 0.000000000000000000e+00
1.628228571428571456e+02 0.000000000000000000e+00
1.630681179138321966e+02 0.000000000000000000e+00
1.633061224489795791e+02 0.000000000000000000e+00
1.635225396825396729e+02 0.000000000000000000e+00
1.637636281179138393e+02 0.000000000000000000e+00
1.640101587301587358e+02 0.000000000000000000e+00
1.642579591836734778e+02 0.000000000000000000e+00
1.645034013605442169e+02 0.000000000000000000e+00
1.647267120180000006e+02 0.000000000000000000e+00
1.649540136054421851e+02 0.000000000000000000e+00
1.651983673469387668e+02 0.000000000000000000e+00
1.654222222222222172e+02 0.000000000000000000e+00
1.656598639450000121e+02 0.000000000000000000e+00
1.659051247165532743e+02 0.000000000000000000e+00
1.661347845804988594e+02 0.000000000000000000e+00
1.663651700680271972e+02 0.000000000000000000e+00
1.666062585034013637e+02 0.000000000000000000e+00
1.668364625850340133e+02 0.000000000000000000e+00
1.670741043083900195e+02 0.000000000000000000e+00
1.673195464852607586e+02 0.000000000000000000e+00
1.675528344671201921e+02 0.000000000000000000e+00
1.677812244897959317e+02 0.000000000000000000e+00
1.680085260770975140e+02 0.000000000000000000e+00
1.682470748299319609e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.694131519274376387e+02 0.000000000000000000e+00
1.696431746031746002e+02 0.000000000000000000e+00
1.698771882079999784e+02 0.000000000000000000e+00
1.701148299319727926e+02 0.000000000000000000e+00
1.703493877551020432e+02 0.000000000000000000e+00
1.705665306122448897e+02 0.000000000000000000e+00
1.708065306122448987e+02 0.000000000000000000e+00
1.710419954648526186e+02 0.000000000000000000e+00
1.712758276643990882e+02 0.000000000000000000e+00
1.715210884353741392e+02 0.000000000000000000e+00
1.717650793650793730e+02 0.000000000000000000e+00
1.719929251700680197e+02 0.000000000000000000e+00
1.722374603174603180e+02 0.000000000000000000e+00
1.724789115646258608e+02 0.000000000000000000e+00
1.727131065759637067e+02 0.000000000000000000e+00
1.729543764172335614e+02 0.000000000000000000e+00
1.731987301587301715e+02 0.000000000000000000e+00
1.734302040816326667e+02 0.000000000000000000e+00
1.736702040816326473e+02 0.000000000000000000e+00
1.738984126984126988e+02 0.000000000000000000e+00
1.741309750566893513e+02 0.000000000000000000e+00
1.743735147392290230e+02 0.000000000000000000e+00
1.746109750566893410e+02 0.000000000000000000e+00
1.748366439909297014e+02 0.000000000000000000e+00
1.750770068027210868e+02 0.000000000000000000e+00
1.753110204081632730e+02 0.000000000000000000e+00
1.755475736961451219e+02 0.000000000000000000e+00
1.757839455782312825e+02 0.000000000000000000e+00
1.760255782312925135e+02 0.000000000000000000e+00
1.762505215419501212e+02 0.000000000000000000e+00
1.764878004535147511e+02 0.000000000000000000e+00
1.767254421768707573e+02 0.000000000000000000e+00
1.769561904761904714e+02 0.000000000000000000e+00
1.771954648526076994e+02 0.000000000000000000e+00
1.774323809523809530e+02 0.000000000000000000e+00
1.776584126984126897e+02 0.000000000000000000e+00
1.778984126984126988e+02 0.000000000000000000e+00
1.781340589569161068e+02 0.000000000000000000e+00
1.783673469387755119e+02 0.000000000000000000e+00
1.786058956916099874e+02 0.000000000000000000e+00
1.788455328798185917e+02 0.000000000000000000e+00
1.790650340136054410e+02 0.000000000000000000e+00
1.793113832199546493e+02 0.000000000000000000e+00
1.795459410430839000e+02 0.000000000000000000e+00
1.797678004535147522e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.807167346938775552e+02 0.000000000000000000e+00
1.809521995464852466e+02 0.000000000000000000e+00
1.811843990929705228e+02 0.000000000000000000e+00
1.814231292517006864e+02 0.000000000000000000e+00
1.816616780045351334e+02 0.000000000000000000e+00
1.818895238095238085e+02 0.000000000000000000e+00
1.821306122448979465e+02 0.000000000000000000e+00
1.823602721088435317e+02 0.000000000000000000e+00
1.825902947845804931e+02 0.000000000000000000e+00
1.828415419501133670e+02 0.000000000000000000e+00
1.830746485260770839e+02 0.000000000000000000e+00
1.833055782312925146e+02 0.000000000000000000e+00
1.835501133786848129e+02 0.000000000000000000e+00
1.837899319727891054e+02 0.000000000000000000e+00
1.840219501133786935e+02 0.000000000000000000e+00
1.842523356009070312e+02 0.000000000000000000e+00
1.844847165532879956e+02 0.000000000000000000e+00
1.847163718820861789e+02 0.000000000000000000e+00
1.849598185941043198e+02 0.000000000000000000e+00
1.851938321995464776e+02 0.000000000000000000e+00
1.854165986394557706e+02 0.000000000000000000e+00
1.856605895691610044e+02 0.000000000000000000e+00
1.859027664399092998e+02 0.000000000000000000e+00
1.861246258503401236e+02 0.000000000000000000e+00
1.863635374149659754e+02 0.000000000000000000e+00
1.866009977324262934e+02 0.000000000000000000e+00
1.868330158730158814e+02 0.000000000000000000e+00
1.870717460317460450e+02 0.000000000000000000e+00
1.873041269841269809e+02 0.000000000000000000e+00
1.875307029478458105e+02 0.000000000000000000e+00
1.877668934240362830e+02 0.000000000000000000e+00
1.880019954648525982e+02 0.000000000000000000e+00
1.882291156462584922e+02 0.000000000000000000e+00
1.884763718820861698e+02 0.000000000000000000e+00
1.887167346938775552e+02 0.000000000000000000e+00
1.889478458049886740e+02 0.000000000000000000e+00
1.891920181405895676e+02 0.000000000000000000e+00
1.894191383219954616e+02 0.000000000000000000e+00
1.896540589569160886e+02 0.000000000000000000e+00
1.898949659863945669e+02 0.000000000000000000e+00
1.901309750566893513e+02 0.000000000000000000e+00
1.903591836734693743e+02 0.000000000000000000e+00
1.906058956916099874e+02 0.000000000000000000e+00
1.908411791383219906e+02 0.000000000000000000e+00
1.910655782312925055e+02 0.000000000000000000e+00
1.913124716553288067e+02 0.000000000000000000e+00
1.915477551020408100e+02 0.000000000000000000e+00
1.917701587301587267e+02 0.000000000000000000e+00
1.920217687074830053e+02 0.000000000000000000e+00
1.922517913832199667e+02 0.000000000000000000e+00
1.924785487528344561e+02 0.000000000000000000e+00
1.927270748299319791e+02 0.000000000000000000e+00
1.929658049886621427e+02 0.000000000000000000e+00
1.931882086167800594e+02 0.000000000000000000e+00
1.934331065759637056e+02 0.000000000000000000e+00
1.936607709750566926e+02 0.000000000000000000e+00
1.938822675736961401e+02 0.000000000000000000e+00
1.941237188208616828e+02 0.000000000000000000e+00
1.943637188208616919e+02 0.000000000000000000e+00
1.945955555555555634e+02 0.000000000000000000e+00
1.948377324263038588e+02 0.000000000000000000e+00
1.950731972789115787e+02 0.000000000000000000e+00
1.953024943310657591e+02 0.000000000000000000e+00
1.955512018140589703e+02 0.000000000000000000e+00
1.957852154195011281e+02 0.000000000000000000e+00
1.960047165532879774e+02 0.000000000000000000e+00
1.962456235827664273e+02 0.000000000000000000e+00
1.964743764172335716e+02 0.000000000000000000e+00
1.967038548752834402e+02 0.000000000000000000e+00
1.969503854875283366e+02 0.000000000000000000e+00
1.971765986394557899e+02 0.000000000000000000e+00
1.974024489795918385e+02 0.000000000000000000e+00
1.976614965986394452e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.981289795918367247e+02 0.000000000000000000e+00
1.983858503401360451e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.995468480725623692e+02 0.000000000000000000e+00
1.997944671201813946e+02 0.000000000000000000e+00
2.000290249433106453e+02 0.000000000000000000e+00
2.002487074829932112e+02 0.000000000000000000e+00
2.004914285714285711e+02 0.000000000000000000e+00
2.007152834467120215e+02 0.000000000000000000e+00
2.009462131519274237e+02 0.000000000000000000e+00
2.011916553287981912e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.019109297052154091e+02 0.000000000000000000e+00
2.021489342403628200e+02 0.000000000000000000e+00
2.023629931972789109e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.028241269841269911e+02 0.000000000000000000e+00
2.030563265306122389e+02 0.000000000000000000e+00
2.033021315192743828e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.037598185941043027e+02 0.000000000000000000e+00
2.040007256235827526e+02 0.000000000000000000e+00
2.042095238095238017e+02 0.000000000000000000e+00
2.044433560090702997e+02 0.000000000000000000e+00
2.046985941043083983e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.051419501133786980e+02 0.000000000000000000e+00
2.053904761904761926e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00


==> J46.dat <==
1.602539682539682486e+00 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
3.781950113378684808e+00 0.000000000000000000e+00
4.339047619047619264e+00 0.000000000000000000e+00
4.880907029478458448e+00 0.000000000000000000e+00
5.402086167800453254e+00 0.000000000000000000e+00
5.968979591836734322e+00 0.000000000000000000e+00
6.505396825396825733e+00 0.000000000000000000e+00
7.055600907029478286e+00 0.000000000000000000e+00
7.589115646258503212e+00 0.000000000000000000e+00
8.154013605442177237e+00 0.000000000000000000e+00
8.686984126984127030e+00 0.000000000000000000e+00
9.238276643990928960e+00 0.000000000000000000e+00
9.772335600907029018e+00 0.000000000000000000e+00
1.031546485199999985e+01 1.000000000000000000e+00
1.085841269841269785e+01 0.000000000000000000e+00
1.139718820861678061e+01 0.000000000000000000e+00
1.193523809523809476e+01 0.000000000000000000e+00
1.250612244897959258e+01 0.000000000000000000e+00
1.305723356009070280e+01 0.000000000000000000e+00
1.360163265306122504e+01 0.000000000000000000e+00
1.415238095238095184e+01 0.000000000000000000e+00
1.470585034013605430e+01 0.000000000000000000e+00
1.524571428571428555e+01 0.000000000000000000e+00
1.578920634920634924e+01 0.000000000000000000e+00
1.631945578231292515e+01 0.000000000000000000e+00
1.684136054421768591e+01 0.000000000000000000e+00
1.738884353741496724e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.848036281179138385e+01 0.000000000000000000e+00
1.900589569160997883e+01 0.000000000000000000e+00
1.959401360544217852e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.123156462585033921e+01 0.000000000000000000e+00
2.178975056689342438e+01 0.000000000000000000e+00
2.234231292517006651e+01 0.000000000000000000e+00
2.288308390022675809e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.394848072499999958e+01 1.000000000000000000e+00
2.451591836699999760e+01 1.000000000000000000e+00
2.503165532879818755e+01 0.000000000000000000e+00
2.561560090702947790e+01 0.000000000000000000e+00
2.615963718820861672e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.725387755102040899e+01 0.000000000000000000e+00
2.779628117913832241e+01 0.000000000000000000e+00
2.834702947845805099e+01 0.000000000000000000e+00
2.888362811791383322e+01 0.000000000000000000e+00
2.943945578231292615e+01 0.000000000000000000e+00
2.996970521500000117e+01 1.000000000000000000e+00
3.052843537400000073e+01 1.000000000000000000e+00
3.107265306100000046e+01 1.000000000000000000e+00
3.162448979591836817e+01 0.000000000000000000e+00
3.215437641723355711e+01 0.000000000000000000e+00
3.270439909297051884e+01 0.000000000000000000e+00
3.324390022675736844e+01 0.000000000000000000e+00
3.378739229024943569e+01 0.000000000000000000e+00
3.433668934240363058e+01 0.000000000000000000e+00
3.486331065759637227e+01 0.000000000000000000e+00
3.542022675736961190e+01 0.000000000000000000e+00
3.596952380952380679e+01 0.000000000000000000e+00
3.652081632653061405e+01 0.000000000000000000e+00
3.707337868480725973e+01 0.000000000000000000e+00
3.761541950113378618e+01 0.000000000000000000e+00
3.814494331065759525e+01 0.000000000000000000e+00
3.869133786848072276e+01 0.000000000000000000e+00
3.924281179138321818e+01 0.000000000000000000e+00
3.977977324263038383e+01 0.000000000000000000e+00
4.034430839002267533e+01 0.000000000000000000e+00
4.088072562358276940e+01 0.000000000000000000e+00
4.142040816326530717e+01 0.000000000000000000e+00
4.196208616780045020e+01 0.000000000000000000e+00
4.251229024943310719e+01 0.000000000000000000e+00
4.307029478458049709e+01 0.000000000000000000e+00
4.358331065759637113e+01 0.000000000000000000e+00
4.415854875283447001e+01 0.000000000000000000e+00
4.470512471655328568e+01 0.000000000000000000e+00
4.526240362811791584e+01 0.000000000000000000e+00
4.580861678004534809e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
4.743673469387755404e+01 0.000000000000000000e+00
4.797387755102040785e+01 0.000000000000000000e+00
4.853641723356009408e+01 0.000000000000000000e+00
4.909061224489796160e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
5.017687074799999891e+01 1.000000000000000000e+00
5.070802720999999735e+01 1.000000000000000000e+00
5.122503401360544473e+01 0.000000000000000000e+00
5.179283446712017991e+01 0.000000000000000000e+00
5.234485260770975401e+01 0.000000000000000000e+00
5.289124716553288152e+01 0.000000000000000000e+00
5.344907029478458327e+01 0.000000000000000000e+00
5.400671201800000176e+01 1.000000000000000000e+00
5.453351473922902670e+01 0.000000000000000000e+00
5.510512471655329136e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
5.614585034013605735e+01 0.000000000000000000e+00
5.670911564625850332e+01 0.000000000000000000e+00
5.724081632653061291e+01 0.000000000000000000e+00
5.778195011337868436e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
6.432054421768707186e+01 0.000000000000000000e+00
6.485478458049887251e+01 0.000000000000000000e+00
6.543528344671202035e+01 0.000000000000000000e+00
6.599111111100000926e+01 1.000000000000000000e+00
6.651791383200000496e+01 1.000000000000000000e+00
nan -1.000000000000000000e+00
6.760925170000000151e+01 1.000000000000000000e+00
6.816072562300000470e+01 1.000000000000000000e+00
6.872471655328797624e+01 0.000000000000000000e+00
6.924081632653060581e+01 0.000000000000000000e+00
6.979011337868480780e+01 0.000000000000000000e+00
7.030276643899999556e+01 1.000000000000000000e+00
7.086712018140589464e+01 0.000000000000000000e+00
7.140680272108843951e+01 0.000000000000000000e+00
7.196843537414966363e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
7.304761904761905100e+01 0.000000000000000000e+00
7.358312925170068297e+01 0.000000000000000000e+00
7.412063492063492731e+01 0.000000000000000000e+00
7.469823129251700777e+01 0.000000000000000000e+00
7.526512471655328795e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
7.637206349206348932e+01 0.000000000000000000e+00
7.692444444444444684e+01 0.000000000000000000e+00
7.745505668934239907e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
8.070403628117914252e+01 0.000000000000000000e+00
8.127147392290250139e+01 0.000000000000000000e+00
8.183455782312924498e+01 0.000000000000000000e+00
8.236825396825396695e+01 0.000000000000000000e+00
8.291827664399093578e+01 0.000000000000000000e+00
8.346104308390022197e+01 0.000000000000000000e+00
8.400126984126984553e+01 0.000000000000000000e+00
8.453950113300000169e+01 0.000000000000000000e+00
8.507210884353742131e+01 0.000000000000000000e+00
8.562684807256235331e+01 0.000000000000000000e+00
8.616852607709751055e+01 0.000000000000000000e+00
8.672489795918367861e+01 0.000000000000000000e+00
8.725170068027210846e+01 0.000000000000000000e+00
8.779755102000000022e+01 1.000000000000000000e+00
8.834648526077097586e+01 0.000000000000000000e+00
8.889614512471655416e+01 0.000000000000000000e+00
8.945414965986394407e+01 0.000000000000000000e+00
8.995519274376417229e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
9.273632653061224573e+01 0.000000000000000000e+00
9.329160997732425642e+01 0.000000000000000000e+00
9.384217687074830394e+01 0.000000000000000000e+00
9.437641723356009038e+01 0.000000000000000000e+00
9.491428571428571104e+01 0.000000000000000000e+00
9.547174603174603646e+01 0.000000000000000000e+00
9.601233560090703634e+01 0.000000000000000000e+00
9.655292517006802200e+01 0.000000000000000000e+00
9.709768707482993477e+01 0.000000000000000000e+00
9.763083900226757805e+01 0.000000000000000000e+00
9.817306122448979977e+01 0.000000000000000000e+00
9.871238095238095411e+01 0.000000000000000000e+00
9.925841269841269821e+01 0.000000000000000000e+00
9.981297052154195626e+01 0.000000000000000000e+00
1.003524716553287988e+02 0.000000000000000000e+00
1.008957823129251636e+02 0.000000000000000000e+00
1.014425396825396888e+02 0.000000000000000000e+00
1.019858503401360537e+02 0.000000000000000000e+00
1.025307936507936546e+02 0.000000000000000000e+00
1.030771882086167750e+02 0.000000000000000000e+00
1.036422675736961452e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.058084353741496528e+02 0.000000000000000000e+00
1.063597278911564672e+02 0.000000000000000000e+00
1.069053968253968208e+02 0.000000000000000000e+00
1.074604988662131575e+02 0.000000000000000000e+00
1.079804081632653094e+02 0.000000000000000000e+00
1.085106575963718853e+02 0.000000000000000000e+00
1.090877097505668871e+02 0.000000000000000000e+00
1.095795011337868488e+02 0.000000000000000000e+00
1.101629024943310640e+02 0.000000000000000000e+00
1.107268934240362768e+02 0.000000000000000000e+00
1.112640362811791448e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.123453968253968185e+02 0.000000000000000000e+00
1.128878004535147426e+02 0.000000000000000000e+00
1.134441723356009106e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.156114285714285757e+02 0.000000000000000000e+00
1.161712471655328756e+02 0.000000000000000000e+00
1.167348752834467120e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.189151927429999915e+02 1.000000000000000000e+00
1.194840816320000130e+02 1.000000000000000000e+00
1.199925623582766434e+02 0.000000000000000000e+00
1.205569160997732467e+02 0.000000000000000000e+00
1.210898866213151877e+02 0.000000000000000000e+00
1.216406349199999966e+02 1.000000000000000000e+00
1.222037188208616811e+02 0.000000000000000000e+00
1.227519274376417258e+02 0.000000000000000000e+00
1.232770975056689338e+02 0.000000000000000000e+00
1.238097052154194984e+02 0.000000000000000000e+00
1.243312471655328864e+02 0.000000000000000000e+00
1.248787301587301641e+02 0.000000000000000000e+00
1.254380045351473854e+02 0.000000000000000000e+00
1.259840362811791437e+02 0.000000000000000000e+00
1.265460317460317441e+02 0.000000000000000000e+00
1.270880725623582777e+02 0.000000000000000000e+00
1.276391836734693896e+02 0.000000000000000000e+00
1.281779591836734653e+02 0.000000000000000000e+00
1.287428571428571331e+02 0.000000000000000000e+00
1.292740136054421782e+02 0.000000000000000000e+00
1.298256689342403547e+02 0.000000000000000000e+00
1.303693424036281101e+02 0.000000000000000000e+00
1.309117460317460200e+02 0.000000000000000000e+00
1.314465306122448851e+02 0.000000000000000000e+00
1.320034467120181318e+02 0.000000000000000000e+00
1.325135600907029527e+02 0.000000000000000000e+00
1.331082086167800469e+02 0.000000000000000000e+00
1.336531519274376478e+02 0.000000000000000000e+00
1.342044444444444480e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.363466666666666640e+02 0.000000000000000000e+00
1.368897959183673549e+02 0.000000000000000000e+00
1.374657596371881993e+02 0.000000000000000000e+00
1.380050793650793537e+02 0.000000000000000000e+00
1.385538321995464912e+02 0.000000000000000000e+00
1.390942403628118029e+02 0.000000000000000000e+00
1.396462585034013557e+02 0.000000000000000000e+00
1.401835827664399119e+02 0.000000000000000000e+00
1.407192743764172462e+02 0.000000000000000000e+00
1.412582312925169958e+02 0.000000000000000000e+00
1.418169614512471526e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.434394557823129333e+02 0.000000000000000000e+00
1.439952834467120226e+02 0.000000000000000000e+00
1.445492970521542020e+02 0.000000000000000000e+00
1.450898866213152019e+02 0.000000000000000000e+00
1.456348299319728028e+02 0.000000000000000000e+00
1.461953741496598695e+02 0.000000000000000000e+00
1.467481179138322034e+02 0.000000000000000000e+00
1.472745578231292427e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.483802267573696270e+02 0.000000000000000000e+00
1.489220861678004439e+02 0.000000000000000000e+00
1.494537868480725535e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.505157369614512390e+02 0.000000000000000000e+00
1.510603174603174637e+02 0.000000000000000000e+00
1.516014512471655280e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.527374149659864031e+02 0.000000000000000000e+00
1.532838095238095377e+02 0.000000000000000000e+00
1.538071655328798215e+02 0.000000000000000000e+00
1.543695238095237983e+02 0.000000000000000000e+00
1.548972335600907115e+02 0.000000000000000000e+00
1.554463492063491969e+02 0.000000000000000000e+00
1.559882086167800423e+02 0.000000000000000000e+00
1.565485714285714209e+02 0.000000000000000000e+00
1.570702947845805113e+02 0.000000000000000000e+00
1.576221315192743759e+02 0.000000000000000000e+00
1.581665306122448840e+02 0.000000000000000000e+00
1.587560997732426245e+02 0.000000000000000000e+00
1.592758276643990882e+02 0.000000000000000000e+00
1.598156916089999982e+02 1.000000000000000000e+00
1.603196371882086169e+02 0.000000000000000000e+00
1.608865306122449113e+02 0.000000000000000000e+00
1.614450793650793514e+02 0.000000000000000000e+00
1.620125170068027103e+02 0.000000000000000000e+00
1.625509297052154238e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.658111564625850463e+02 0.000000000000000000e+00
1.663711564625850201e+02 0.000000000000000000e+00
1.669188208616780003e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.680181405895691569e+02 0.000000000000000000e+00
1.685648979591836678e+02 0.000000000000000000e+00
1.691214512471655382e+02 0.000000000000000000e+00
1.696649433106576055e+02 0.000000000000000000e+00
1.701984580498866251e+02 0.000000000000000000e+00
1.707519274376417115e+02 0.000000000000000000e+00
1.713044897959183572e+02 0.000000000000000000e+00
1.718147845804988663e+02 0.000000000000000000e+00
1.723566439909297117e+02 0.000000000000000000e+00
1.729204535140000019e+02 1.000000000000000000e+00
1.734552380952380872e+02 0.000000000000000000e+00
1.740023582766440029e+02 0.000000000000000000e+00
1.745482086167800446e+02 0.000000000000000000e+00
1.750993197278911566e+02 0.000000000000000000e+00
1.756341043083900217e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.767227210879999859e+02 1.000000000000000000e+00
1.772800000000000011e+02 1.000000000000000000e+00
1.778048072562358186e+02 0.000000000000000000e+00
1.783620861678004417e+02 0.000000000000000000e+00
1.789180952380952476e+02 0.000000000000000000e+00
1.794452607700000044e+02 1.000000000000000000e+00
1.800039909290000253e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
1.810880725620000078e+02 1.000000000000000000e+00
1.816497052150000115e+02 1.000000000000000000e+00
1.821866666666666674e+02 0.000000000000000000e+00
1.827464852607709815e+02 0.000000000000000000e+00
1.833008616780045372e+02 0.000000000000000000e+00
1.838398185941043153e+02 0.000000000000000000e+00
1.843987301587301602e+02 0.000000000000000000e+00
1.849278911564625787e+02 0.000000000000000000e+00
1.854663038548752922e+02 0.000000000000000000e+00
1.860266666666666708e+02 0.000000000000000000e+00
1.865750566893424036e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.876712925170068047e+02 0.000000000000000000e+00
1.882020861678004451e+02 0.000000000000000000e+00
1.887435827664399142e+02 0.000000000000000000e+00
1.892585941040000250e+02 1.000000000000000000e+00
1.898158730149999940e+02 1.000000000000000000e+00
1.903673469379999972e+02 1.000000000000000000e+00
1.909115646250000111e+02 1.000000000000000000e+00
1.914673922899999923e+02 1.000000000000000000e+00
1.920116099770000062e+02 1.000000000000000000e+00
1.925746938770000156e+02 1.000000000000000000e+00
1.931102040809999778e+02 1.000000000000000000e+00
1.936544217679999917e+02 1.000000000000000000e+00
1.941725170059999925e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.963798639450000110e+02 1.000000000000000000e+00
1.969211791379999852e+02 1.000000000000000000e+00
1.974523355999999978e+02 1.000000000000000000e+00
1.980096145120000131e+02 1.000000000000000000e+00
1.985407709749999867e+02 1.000000000000000000e+00
1.991285260770000036e+02 1.000000000000000000e+00
1.996631292517006671e+02 0.000000000000000000e+00
2.002260317460317367e+02 0.000000000000000000e+00
2.007365079365079339e+02 0.000000000000000000e+00
2.012876190476190459e+02 0.000000000000000000e+00
2.018251247165532902e+02 0.000000000000000000e+00
2.023851247159999787e+02 1.000000000000000000e+00
2.029104761899999971e+02 1.000000000000000000e+00
2.034430839000000049e+02 1.000000000000000000e+00
2.039960090702947753e+02 0.000000000000000000e+00
2.045601814058956904e+02 0.000000000000000000e+00
2.051065759637188251e+02 0.000000000000000000e+00
2.056605895690000239e+02 1.000000000000000000e+00
2.061917460309999797e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
2.072946938775510262e+02 0.000000000000000000e+00
2.078380045351474052e+02 0.000000000000000000e+00
2.083949206349206236e+02 0.000000000000000000e+00
2.089474829931972693e+02 0.000000000000000000e+00
2.094574149659864020e+02 0.000000000000000000e+00
2.100248526077097608e+02 0.000000000000000000e+00
2.105717913832199599e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.116353741496598673e+02 0.000000000000000000e+00
2.122069841269841390e+02 0.000000000000000000e+00
2.127470294784580460e+02 0.000000000000000000e+00
2.132878004535147340e+02 0.000000000000000000e+00
2.138454421768707618e+02 0.000000000000000000e+00
2.144101587301587415e+02 0.000000000000000000e+00
2.149228117913832250e+02 0.000000000000000000e+00
2.155040362811791397e+02 0.000000000000000000e+00
2.160272108843537353e+02 0.000000000000000000e+00
2.165658049886621370e+02 0.000000000000000000e+00
2.171185487528344709e+02 0.000000000000000000e+00
2.176691156462584900e+02 0.000000000000000000e+00
2.182193197278911612e+02 0.000000000000000000e+00
2.187560997732426245e+02 0.000000000000000000e+00
2.192863492063492004e+02 0.000000000000000000e+00
2.198378231290000144e+02 1.000000000000000000e+00
2.203769614512471549e+02 0.000000000000000000e+00
2.209146485260770874e+02 0.000000000000000000e+00
2.214213151927437764e+02 0.000000000000000000e+00
2.219987301580000008e+02 0.000000000000000000e+00
2.225451247165532891e+02 0.000000000000000000e+00
2.230906122448979545e+02 0.000000000000000000e+00
2.236235827664399096e+02 0.000000000000000000e+00
2.241939229024943359e+02 0.000000000000000000e+00
2.247501133786848015e+02 0.000000000000000000e+00
2.252994104308390035e+02 0.000000000000000000e+00
2.258242176870748210e+02 0.000000000000000000e+00
2.263780498866213122e+02 0.000000000000000000e+00
2.269144671201813992e+02 0.000000000000000000e+00
2.274594104308390001e+02 0.000000000000000000e+00
2.280027210884353792e+02 0.000000000000000000e+00


==> J47.dat <==
2.068934240362811927e+00 0.000000000000000000e+00
2.505578231292517000e+00 0.000000000000000000e+00
2.948934240362811821e+00 0.000000000000000000e+00
3.400272108843537477e+00 0.000000000000000000e+00
3.840907029478457968e+00 0.000000000000000000e+00
4.275374149659864287e+00 0.000000000000000000e+00
4.737777777777777644e+00 0.000000000000000000e+00
5.164807256235827815e+00 0.000000000000000000e+00
5.629931972789115946e+00 0.000000000000000000e+00
6.054421768707483054e+00 0.000000000000000000e+00
6.517732426303854965e+00 0.000000000000000000e+00
6.943673469387754871e+00 0.000000000000000000e+00
7.396462585034013770e+00 0.000000000000000000e+00
7.834739229024942908e+00 0.000000000000000000e+00
8.304399092970522034e+00 0.000000000000000000e+00
8.743219954648525416e+00 0.000000000000000000e+00
9.180408163265306953e+00 0.000000000000000000e+00
9.608163265306123080e+00 0.000000000000000000e+00
1.006911564625850275e+01 0.000000000000000000e+00
1.050684807256235764e+01 0.000000000000000000e+00
1.095056689342403544e+01 0.000000000000000000e+00
1.139736961451247232e+01 0.000000000000000000e+00
1.186086167800453595e+01 0.000000000000000000e+00
1.229188208616780109e+01 0.000000000000000000e+00
1.273396825396825349e+01 0.000000000000000000e+00
1.316081632653061284e+01 0.000000000000000000e+00
1.363482993197278859e+01 0.000000000000000000e+00
1.406911564625850275e+01 0.000000000000000000e+00
1.451791383219954668e+01 0.000000000000000000e+00
1.495129251700680229e+01 0.000000000000000000e+00
1.541979591800000016e+01 0.000000000000000000e+00
1.585215419501133738e+01 0.000000000000000000e+00
1.629460317460317498e+01 0.000000000000000000e+00
1.671455782312925109e+01 0.000000000000000000e+00
1.717569160997732425e+01 0.000000000000000000e+00
1.763573696145124714e+01 0.000000000000000000e+00
1.807582766439909250e+01 0.000000000000000000e+00
1.851011337868480666e+01 0.000000000000000000e+00
1.897723356009070272e+01 0.000000000000000000e+00
1.940843537414966136e+01 0.000000000000000000e+00
1.986394557823129148e+01 0.000000000000000000e+00
2.027990929705215351e+01 0.000000000000000000e+00
2.074739229000000051e+01 0.000000000000000000e+00
2.117732426303854965e+01 0.000000000000000000e+00
2.162049886621315054e+01 0.000000000000000000e+00
2.206331065759637156e+01 0.000000000000000000e+00
2.253079365079365104e+01 0.000000000000000000e+00
2.295346938775510282e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.383836734693877446e+01 0.000000000000000000e+00
2.429750566893423880e+01 0.000000000000000000e+00
2.472308390022675795e+01 0.000000000000000000e+00
2.518820861678004519e+01 0.000000000000000000e+00
2.561251700680272236e+01 0.000000000000000000e+00
2.607886621300000130e+01 0.000000000000000000e+00
2.650920634920634811e+01 0.000000000000000000e+00
2.695818594104308374e+01 0.000000000000000000e+00
2.740136054421768819e+01 0.000000000000000000e+00
2.786068027210884424e+01 0.000000000000000000e+00
2.828444444444444272e+01 0.000000000000000000e+00
2.874775510204081641e+01 0.000000000000000000e+00
2.919074829931972914e+01 0.000000000000000000e+00
2.965387755102040757e+01 0.000000000000000000e+00
3.007873015873015987e+01 0.000000000000000000e+00
3.052244897959183589e+01 0.000000000000000000e+00
3.095600907029478321e+01 0.000000000000000000e+00
3.142367346938775441e+01 0.000000000000000000e+00
3.183655328798186090e+01 0.000000000000000000e+00
3.229170068027210760e+01 0.000000000000000000e+00
3.272399092970521650e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
3.362920634920634910e+01 0.000000000000000000e+00
3.408471655328798278e+01 0.000000000000000000e+00
3.452426303854875300e+01 0.000000000000000000e+00
3.497723356009070272e+01 0.000000000000000000e+00
3.540843537414966136e+01 0.000000000000000000e+00
3.585814058956916028e+01 0.000000000000000000e+00
3.631383219954648212e+01 0.000000000000000000e+00
3.676027210884353735e+01 0.000000000000000000e+00
3.720072562358276969e+01 0.000000000000000000e+00
3.763972789115646123e+01 0.000000000000000000e+00
3.807346938775510381e+01 0.000000000000000000e+00
3.853696145124716566e+01 0.000000000000000000e+00
3.895219954648526084e+01 0.000000000000000000e+00
3.941043083900226662e+01 0.000000000000000000e+00
3.984689342403628132e+01 0.000000000000000000e+00
4.031274376417233896e+01 0.000000000000000000e+00
4.073269841269841152e+01 0.000000000000000000e+00
4.118240362811791044e+01 0.000000000000000000e+00
4.162739229024943199e+01 0.000000000000000000e+00
4.207727891156462618e+01 0.000000000000000000e+00
4.250743764099999566e+01 0.000000000000000000e+00
4.296834467120181245e+01 0.000000000000000000e+00
4.341097505668934531e+01 0.000000000000000000e+00
4.386267573696144950e+01 0.000000000000000000e+00
4.430240362811791499e+01 0.000000000000000000e+00
4.474557823129251943e+01 0.000000000000000000e+00
4.518548752834467308e+01 0.000000000000000000e+00
4.562884353741496568e+01 0.000000000000000000e+00
4.606403628117913485e+01 0.000000000000000000e+00
4.653224489795918117e+01 0.000000000000000000e+00
4.695020408163265557e+01 0.000000000000000000e+00
4.741714285714285637e+01 0.000000000000000000e+00
4.783183673469387998e+01 0.000000000000000000e+00
4.828498866213151786e+01 0.000000000000000000e+00
4.871346938775510438e+01 0.000000000000000000e+00
4.918857142857142861e+01 0.000000000000000000e+00
4.964136054421769018e+01 0.000000000000000000e+00
5.008272108843537751e+01 0.000000000000000000e+00
5.051047619047619008e+01 0.000000000000000000e+00
5.096344671201813981e+01 0.000000000000000000e+00
5.138739229024943000e+01 0.000000000000000000e+00
5.182886621300000485e+01 0.000000000000000000e+00
5.229043083900226918e+01 0.000000000000000000e+00
5.274267573696145206e+01 0.000000000000000000e+00
5.319038548752834572e+01 0.000000000000000000e+00
5.364099773242630675e+01 0.000000000000000000e+00
5.408192743699999738e+01 0.000000000000000000e+00
5.451718820861677983e+01 0.000000000000000000e+00
5.499029478458049880e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
5.676589569160997684e+01 0.000000000000000000e+00
5.723356009070294448e+01 0.000000000000000000e+00
5.768036281179138314e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
5.855092970521541673e+01 0.000000000000000000e+00
5.897578231292516904e+01 0.000000000000000000e+00
5.943455782312925351e+01 0.000000000000000000e+00
5.988045351473923006e+01 0.000000000000000000e+00
6.032000000000000028e+01 0.000000000000000000e+00
6.076517006802720999e+01 0.000000000000000000e+00
6.120290249433106311e+01 0.000000000000000000e+00
6.164498866213151729e+01 0.000000000000000000e+00
6.209995464852607938e+01 0.000000000000000000e+00
6.254385487528344356e+01 0.000000000000000000e+00
6.299065759600000547e+01 0.000000000000000000e+00
6.343582766439909193e+01 0.000000000000000000e+00
6.387301587301587347e+01 0.000000000000000000e+00
6.431999999999999318e+01 0.000000000000000000e+00
6.474884353741497023e+01 0.000000000000000000e+00
6.520272108843536785e+01 0.000000000000000000e+00
6.565405895691610283e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
6.654439909297052225e+01 0.000000000000000000e+00
6.697850340136054115e+01 0.000000000000000000e+00
6.741956915999999467e+01 0.000000000000000000e+00
6.786013605442177266e+01 0.000000000000000000e+00
6.830367346938776052e+01 0.000000000000000000e+00
6.874321995464852364e+01 0.000000000000000000e+00
6.920920634899999868e+01 0.000000000000000000e+00
6.964099773242629965e+01 0.000000000000000000e+00
7.010448979591836860e+01 0.000000000000000000e+00
7.054222222222222172e+01 0.000000000000000000e+00
7.098412698412698774e+01 0.000000000000000000e+00
7.140825396825397320e+01 0.000000000000000000e+00
7.186866213151927241e+01 0.000000000000000000e+00
7.232562358276643977e+01 0.000000000000000000e+00
7.277732426303855107e+01 0.000000000000000000e+00
7.319492063492063494e+01 0.000000000000000000e+00
7.364988662131518993e+01 0.000000000000000000e+00
7.408907029478457673e+01 0.000000000000000000e+00
7.451936507899999640e+01 0.000000000000000000e+00
7.497342403628117324e+01 0.000000000000000000e+00
7.541405895600000520e+01 0.000000000000000000e+00
7.586793650793650556e+01 0.000000000000000000e+00
7.631129251700680527e+01 0.000000000000000000e+00
7.676462585034013841e+01 0.000000000000000000e+00
7.721632653061224971e+01 0.000000000000000000e+00
7.765043083900226861e+01 0.000000000000000000e+00
7.809124716553287726e+01 0.000000000000000000e+00
7.853768707482993250e+01 0.000000000000000000e+00
7.897505668934240930e+01 0.000000000000000000e+00
7.943056689342404297e+01 0.000000000000000000e+00
7.987863945578230584e+01 0.000000000000000000e+00
8.031854875199999810e+01 0.000000000000000000e+00
8.075954648526077051e+01 0.000000000000000000e+00
8.121088435374149128e+01 0.000000000000000000e+00
8.165605442176870099e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
8.253587301587302250e+01 0.000000000000000000e+00
8.297687074829931930e+01 0.000000000000000000e+00
8.343201814058956245e+01 0.000000000000000000e+00
8.386176870748299450e+01 0.000000000000000000e+00
8.431528344600000935e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
8.610394557823128991e+01 0.000000000000000000e+00
8.654185941043084540e+01 0.000000000000000000e+00
8.699210884299999691e+01 0.000000000000000000e+00
8.743310657596371982e+01 0.000000000000000000e+00
8.787573696145125268e+01 0.000000000000000000e+00
8.831038548752835027e+01 0.000000000000000000e+00
8.875646258503401498e+01 0.000000000000000000e+00
8.919673469387754494e+01 0.000000000000000000e+00
8.963936507936507780e+01 0.000000000000000000e+00
9.007981859410431014e+01 0.000000000000000000e+00
9.054095238095237619e+01 0.000000000000000000e+00
9.098448979591836405e+01 0.000000000000000000e+00
9.143129251700680982e+01 0.000000000000000000e+00
9.187337868480724978e+01 0.000000000000000000e+00
9.232036281179138371e+01 0.000000000000000000e+00
9.277405895691609317e+01 0.000000000000000000e+00
9.320725623582767128e+01 0.000000000000000000e+00
9.365913832199547073e+01 0.000000000000000000e+00
9.410684807256235729e+01 0.000000000000000000e+00
9.453877551020407566e+01 0.000000000000000000e+00
9.498340136000000200e+01 0.000000000000000000e+00
9.543256235799999843e+01 0.000000000000000000e+00
9.587628117913831716e+01 0.000000000000000000e+00
9.631637188208617317e+01 0.000000000000000000e+00
9.675285714200001053e+01 0.000000000000000000e+00
9.720707482993196891e+01 0.000000000000000000e+00
9.764408163265305518e+01 0.000000000000000000e+00
9.808163265306122014e+01 0.000000000000000000e+00
9.853224489795918828e+01 0.000000000000000000e+00
9.897995464852607483e+01 0.000000000000000000e+00
9.941877551020408532e+01 0.000000000000000000e+00
9.987428571428571900e+01 0.000000000000000000e+00
1.003343310657596419e+02 0.000000000000000000e+00
1.007847619047619077e+02 0.000000000000000000e+00
1.012286621315192718e+02 0.000000000000000000e+00
1.016560544217687010e+02 0.000000000000000000e+00
1.020941496598639446e+02 0.000000000000000000e+00
1.025336961451247220e+02 0.000000000000000000e+00
1.029658049886621285e+02 0.000000000000000000e+00
1.034218594104308409e+02 0.000000000000000000e+00
1.038722902494331066e+02 0.000000000000000000e+00
1.043185487528344737e+02 0.000000000000000000e+00
1.047468480725623579e+02 0.000000000000000000e+00
1.052000000000000028e+02 0.000000000000000000e+00
1.056448072562358220e+02 0.000000000000000000e+00
1.061135600907029470e+02 0.000000000000000000e+00
1.065474829931972778e+02 0.000000000000000000e+00
1.070042630385487570e+02 0.000000000000000000e+00
1.074323809523809530e+02 0.000000000000000000e+00
1.078659410430838932e+02 0.000000000000000000e+00
1.083076643990929711e+02 0.000000000000000000e+00
1.087639002267573716e+02 0.000000000000000000e+00
1.092029024943310702e+02 0.000000000000000000e+00
1.096513378684807236e+02 0.000000000000000000e+00
1.101150113378684807e+02 0.000000000000000000e+00
1.105612698412698478e+02 0.000000000000000000e+00
1.109748752834467069e+02 0.000000000000000000e+00
1.114200453514739166e+02 0.000000000000000000e+00
1.118559637188208598e+02 0.000000000000000000e+00
1.123011337868480695e+02 0.000000000000000000e+00
1.127588208616780037e+02 0.000000000000000000e+00
1.132306575963718842e+02 0.000000000000000000e+00
1.136237641723355978e+02 0.000000000000000000e+00
1.140954195011337902e+02 0.000000000000000000e+00
1.145384126984126993e+02 0.000000000000000000e+00
1.149759637188208643e+02 0.000000000000000000e+00
1.154033560090702935e+02 0.000000000000000000e+00
1.158719274376417303e+02 0.000000000000000000e+00
1.162893424036281118e+02 0.000000000000000000e+00
1.167753287981859387e+02 0.000000000000000000e+00
1.172000000000000028e+02 0.000000000000000000e+00
1.176614965986394594e+02 0.000000000000000000e+00
1.180838095238095207e+02 0.000000000000000000e+00
1.185420408163265336e+02 0.000000000000000000e+00
1.189824943310657659e+02 0.000000000000000000e+00
1.194412698412698433e+02 0.000000000000000000e+00
1.198701133786848061e+02 0.000000000000000000e+00
1.203221768707482937e+02 0.000000000000000000e+00
1.207706122448979613e+02 0.000000000000000000e+00
1.212078004535147358e+02 0.000000000000000000e+00
1.216518820861678023e+02 0.000000000000000000e+00
1.221057596371882141e+02 0.000000000000000000e+00
1.225433106575963649e+02 0.000000000000000000e+00
1.229946485260770999e+02 0.000000000000000000e+00
1.234164172335600966e+02 0.000000000000000000e+00
1.238773696145124745e+02 0.000000000000000000e+00
1.243120181405895721e+02 0.000000000000000000e+00
1.247691609977324276e+02 0.000000000000000000e+00
1.252039909297052134e+02 0.000000000000000000e+00
1.256591383219954707e+02 0.000000000000000000e+00
1.260863492063492117e+02 0.000000000000000000e+00
1.265278911564625872e+02 0.000000000000000000e+00
1.269824943310657659e+02 0.000000000000000000e+00
1.274187755102040853e+02 0.000000000000000000e+00
1.278614058956916040e+02 0.000000000000000000e+00
1.283169160997732376e+02 0.000000000000000000e+00
1.287524716553288044e+02 0.000000000000000000e+00
1.292194104308389910e+02 0.000000000000000000e+00
1.296507936507936449e+02 0.000000000000000000e+00
1.300925170068027228e+02 0.000000000000000000e+00
1.305396825396825307e+02 0.000000000000000000e+00
1.309837641723356114e+02 0.000000000000000000e+00
1.314253061224489727e+02 0.000000000000000000e+00
1.318884353741496511e+02 0.000000000000000000e+00
1.323259410430000003e+02 0.000000000000000000e+00
1.327778684807256298e+02 0.000000000000000000e+00
1.332063492063492163e+02 0.000000000000000000e+00
1.336589569160997826e+02 0.000000000000000000e+00
1.340905215419501246e+02 0.000000000000000000e+00
1.345387755102040899e+02 0.000000000000000000e+00
1.349746938775510330e+02 0.000000000000000000e+00
1.354258503401360656e+02 0.000000000000000000e+00
1.358746485260770953e+02 0.000000000000000000e+00
1.363408616780045293e+02 0.000000000000000000e+00
1.367570068027210937e+02 0.000000000000000000e+00
1.372025396825396797e+02 0.000000000000000000e+00
1.376449886620000029e+02 0.000000000000000000e+00
1.381030385487528349e+02 0.000000000000000000e+00
1.385529251700680220e+02 0.000000000000000000e+00
1.389930158730158780e+02 0.000000000000000000e+00
1.394380045351473996e+02 0.000000000000000000e+00
1.398904308390022777e+02 0.000000000000000000e+00
1.403375963718820856e+02 0.000000000000000000e+00
1.407707936507936495e+02 0.000000000000000000e+00
1.412087074829931908e+02 0.000000000000000000e+00
1.416727437641723384e+02 0.000000000000000000e+00
1.421304308390022584e+02 0.000000000000000000e+00
1.425765079365079373e+02 0.000000000000000000e+00
1.429977324263038554e+02 0.000000000000000000e+00
1.434363718820861777e+02 0.000000000000000000e+00
1.438699092970000208e+02 0.000000000000000000e+00
1.443192743764172405e+02 0.000000000000000000e+00
1.447791383219954753e+02 0.000000000000000000e+00
1.452268480725623476e+02 0.000000000000000000e+00
1.456595691599999896e+02 0.000000000000000000e+00
1.460983219954648575e+02 0.000000000000000000e+00
1.465569160997732467e+02 0.000000000000000000e+00
1.469957369614512572e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.478790022675736964e+02 0.000000000000000000e+00
1.483192743764172405e+02 0.000000000000000000e+00
1.487726077097505595e+02 0.000000000000000000e+00
1.492083219950000057e+02 0.000000000000000000e+00
1.496698412698412710e+02 0.000000000000000000e+00
1.501184580498866126e+02 0.000000000000000000e+00
1.505558276643990894e+02 0.000000000000000000e+00
1.509882993197279006e+02 0.000000000000000000e+00
1.514274829931972874e+02 0.000000000000000000e+00
1.518713832199546516e+02 0.000000000000000000e+00
1.523134693877551058e+02 0.000000000000000000e+00
1.527524716553288044e+02 0.000000000000000000e+00
1.532072562358276571e+02 0.000000000000000000e+00
1.536564172335600915e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.545384126984126851e+02 0.000000000000000000e+00
1.549852154195011451e+02 0.000000000000000000e+00
1.554365532879818659e+02 0.000000000000000000e+00
1.558828117913832330e+02 0.000000000000000000e+00
1.563239909297052179e+02 0.000000000000000000e+00
1.567749659863945624e+02 0.000000000000000000e+00
1.572088888888888789e+02 0.000000000000000000e+00
1.576663945570000180e+02 0.000000000000000000e+00
1.581249886621315284e+02 0.000000000000000000e+00
1.585492970521542020e+02 0.000000000000000000e+00
1.590095238090000009e+02 0.000000000000000000e+00
1.594510657596371743e+02 0.000000000000000000e+00
1.599051247165532743e+02 0.000000000000000000e+00
1.603446712018140659e+02 0.000000000000000000e+00
1.607892970521541827e+02 0.000000000000000000e+00
1.612395464852607745e+02 0.000000000000000000e+00
1.616645804988662007e+02 0.000000000000000000e+00
1.621142857142857281e+02 0.000000000000000000e+00
1.625536507936508031e+02 0.000000000000000000e+00
1.629979138321995435e+02 0.000000000000000000e+00
1.634314739229024838e+02 0.000000000000000000e+00
1.638777324263038508e+02 0.000000000000000000e+00
1.643250793650793753e+02 0.000000000000000000e+00
1.647678911564625821e+02 0.000000000000000000e+00
1.652156009070294829e+02 0.000000000000000000e+00
1.656578684807256252e+02 0.000000000000000000e+00
1.661072108843537478e+02 0.000000000000000000e+00
1.665580045351474041e+02 0.000000000000000000e+00
1.669897505668934343e+02 0.000000000000000000e+00
1.674381859410430877e+02 0.000000000000000000e+00
1.678851700680272074e+02 0.000000000000000000e+00
1.683161904761904850e+02 0.000000000000000000e+00
1.687435827664399142e+02 0.000000000000000000e+00
1.692030839002267442e+02 0.000000000000000000e+00
1.696464399092970439e+02 0.000000000000000000e+00
1.701061224489795904e+02 0.000000000000000000e+00
1.705347845804988651e+02 0.000000000000000000e+00
1.709901133786848106e+02 0.000000000000000000e+00
1.714165986394557706e+02 0.000000000000000000e+00
1.718782766439909437e+02 0.000000000000000000e+00
1.723078458049886592e+02 0.000000000000000000e+00
1.727682539682539584e+02 0.000000000000000000e+00
1.732025396825396797e+02 0.000000000000000000e+00
1.736506122448979568e+02 0.000000000000000000e+00
1.740790929705215433e+02 0.000000000000000000e+00
1.745318820861677978e+02 0.000000000000000000e+00
1.749650793650793617e+02 0.000000000000000000e+00


==> JA01.dat <==
2.394176870748299280e+01 0.000000000000000000e+00
2.430675736961451250e+01 0.000000000000000000e+00
2.471655328798185991e+01 0.000000000000000000e+00
2.507102040816326394e+01 0.000000000000000000e+00
2.543346938775510324e+01 0.000000000000000000e+00
2.580988662131519362e+01 0.000000000000000000e+00
2.616380952380952252e+01 0.000000000000000000e+00
2.653424036281178999e+01 0.000000000000000000e+00
2.691954648526077065e+01 0.000000000000000000e+00
2.728217687074829811e+01 0.000000000000000000e+00
2.767999999999999972e+01 0.000000000000000000e+00
2.804335600907029402e+01 0.000000000000000000e+00
2.843192743764172192e+01 0.000000000000000000e+00
2.880689342403628217e+01 0.000000000000000000e+00
2.920453514739228851e+01 0.000000000000000000e+00
2.956263038548752675e+01 0.000000000000000000e+00
2.992145124716553184e+01 0.000000000000000000e+00
3.029587301587301695e+01 0.000000000000000000e+00
3.068734693877550868e+01 0.000000000000000000e+00
3.104526077097505521e+01 0.000000000000000000e+00
3.143455782312924995e+01 0.000000000000000000e+00
3.178956916099773267e+01 0.000000000000000000e+00
3.216653061224489818e+01 0.000000000000000000e+00
3.254204081632653356e+01 0.000000000000000000e+00
3.290430839002267760e+01 0.000000000000000000e+00
3.328235827664398983e+01 0.000000000000000000e+00
3.366167800453514758e+01 0.000000000000000000e+00
3.402594104308389689e+01 0.000000000000000000e+00
3.439873015873016016e+01 0.000000000000000000e+00
3.477387755102040501e+01 0.000000000000000000e+00
3.513959183673469511e+01 0.000000000000000000e+00
3.552943310657596498e+01 0.000000000000000000e+00
3.589369614512471429e+01 0.000000000000000000e+00
3.625269841269841464e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
3.700462585034013330e+01 0.000000000000000000e+00
3.740716553287981583e+01 0.000000000000000000e+00
3.776888888888888829e+01 0.000000000000000000e+00
3.814947845804988447e+01 0.000000000000000000e+00
3.852825396825397064e+01 0.000000000000000000e+00
3.889850340136054285e+01 0.000000000000000000e+00
3.928761904761904589e+01 0.000000000000000000e+00
3.966712018140589890e+01 0.000000000000000000e+00
4.004934240362811693e+01 0.000000000000000000e+00
4.045006802721088235e+01 0.000000000000000000e+00
4.080108843537414742e+01 0.000000000000000000e+00
4.119782312925170231e+01 0.000000000000000000e+00
4.156172335600906820e+01 0.000000000000000000e+00
4.192145124716553539e+01 0.000000000000000000e+00
4.230621315192743737e+01 0.000000000000000000e+00
4.265777777777778113e+01 0.000000000000000000e+00
4.301859410430839148e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
4.376163265306122696e+01 0.000000000000000000e+00
4.411011337868480808e+01 0.000000000000000000e+00
4.447655328798185792e+01 0.000000000000000000e+00
4.484172335600906933e+01 0.000000000000000000e+00
4.522068027210884367e+01 0.000000000000000000e+00
4.559274376417233299e+01 0.000000000000000000e+00
4.595918367346938993e+01 0.000000000000000000e+00
4.631437641723356080e+01 0.000000000000000000e+00
4.670712018140589805e+01 0.000000000000000000e+00
4.706630385487528656e+01 0.000000000000000000e+00
4.744852607709750458e+01 0.000000000000000000e+00
4.781696145124716679e+01 0.000000000000000000e+00
4.818630385487528400e+01 0.000000000000000000e+00
4.854911564625850673e+01 0.000000000000000000e+00
4.890612244897959471e+01 0.000000000000000000e+00
4.926712018140589322e+01 0.000000000000000000e+00
4.961795918367347014e+01 0.000000000000000000e+00
5.001179138321995765e+01 0.000000000000000000e+00
5.039492063492063778e+01 0.000000000000000000e+00
5.077696145124716764e+01 0.000000000000000000e+00
5.116317460317460331e+01 0.000000000000000000e+00
5.153251700680272052e+01 0.000000000000000000e+00
5.189732426303854851e+01 0.000000000000000000e+00
5.228897959183673549e+01 0.000000000000000000e+00
5.264199546485260583e+01 0.000000000000000000e+00
5.301877551020407964e+01 0.000000000000000000e+00
5.339120181405895949e+01 0.000000000000000000e+00
5.379918367346938624e+01 0.000000000000000000e+00
5.415709750566893632e+01 0.000000000000000000e+00
5.452009070294784721e+01 0.000000000000000000e+00
5.488362811791382967e+01 0.000000000000000000e+00
5.525405895691609715e+01 0.000000000000000000e+00
5.566312925170068127e+01 0.000000000000000000e+00
5.603555555555555401e+01 0.000000000000000000e+00
5.639346938775510409e+01 0.000000000000000000e+00
5.677551020408163396e+01 0.000000000000000000e+00
5.715029478458049539e+01 0.000000000000000000e+00
5.754866213151927212e+01 0.000000000000000000e+00
5.790566893424036010e+01 0.000000000000000000e+00
5.827065759637188336e+01 0.000000000000000000e+00
5.863637188208616635e+01 0.000000000000000000e+00
5.901133786848072305e+01 0.000000000000000000e+00
5.939120181405895949e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
6.015637188208616948e+01 0.000000000000000000e+00
6.058049886621315494e+01 0.000000000000000000e+00
6.094893424036281004e+01 0.000000000000000000e+00
6.135709750566893206e+01 0.000000000000000000e+00
6.169451247165532948e+01 0.000000000000000000e+00
6.207455782312925407e+01 0.000000000000000000e+00
6.244770975056689366e+01 0.000000000000000000e+00
6.281378684807256008e+01 0.000000000000000000e+00
6.318185941043083886e+01 0.000000000000000000e+00
6.357877551020408191e+01 0.000000000000000000e+00
6.393523809523809831e+01 0.000000000000000000e+00
6.432798185941042846e+01 0.000000000000000000e+00
6.469188208616779434e+01 0.000000000000000000e+00
6.507065759637188762e+01 0.000000000000000000e+00
6.544671201814058747e+01 0.000000000000000000e+00
6.581151927437642257e+01 0.000000000000000000e+00
6.618630385487527690e+01 0.000000000000000000e+00
6.657614512471654677e+01 0.000000000000000000e+00
6.695183673469388452e+01 0.000000000000000000e+00
6.731301587301587119e+01 0.000000000000000000e+00
6.769197278911565263e+01 0.000000000000000000e+00
6.805816326500000457e+01 0.000000000000000000e+00
6.841106575963718228e+01 0.000000000000000000e+00
6.882739229024943484e+01 0.000000000000000000e+00
6.917061224489795279e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
6.992870748299320383e+01 0.000000000000000000e+00
7.030204081632652446e+01 0.000000000000000000e+00
7.066975056689342694e+01 0.000000000000000000e+00
7.104326530612244994e+01 0.000000000000000000e+00
7.142077097505668348e+01 0.000000000000000000e+00
7.178993197278911964e+01 0.000000000000000000e+00
7.216326530599999955e+01 1.000000000000000000e+00
7.253469387699999515e+01 1.000000000000000000e+00
nan -1.000000000000000000e+00
7.288961451247165257e+01 0.000000000000000000e+00
7.326929705215420086e+01 0.000000000000000000e+00
7.366439909297052679e+01 0.000000000000000000e+00
7.403029478458050505e+01 0.000000000000000000e+00
7.440689342403628359e+01 0.000000000000000000e+00
7.478258503401360713e+01 0.000000000000000000e+00
7.513360544217687220e+01 0.000000000000000000e+00
7.554213151927437764e+01 0.000000000000000000e+00
7.590312925170067615e+01 0.000000000000000000e+00
7.627265306122448862e+01 0.000000000000000000e+00
7.663383219954648951e+01 0.000000000000000000e+00
7.701587301587301226e+01 0.000000000000000000e+00
7.737723356009070130e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
7.812752834467120522e+01 0.000000000000000000e+00
7.848253968253968083e+01 0.000000000000000000e+00
7.885369614512471514e+01 0.000000000000000000e+00
7.921324263038549418e+01 0.000000000000000000e+00
7.959401360544217141e+01 0.000000000000000000e+00
7.998058956916099760e+01 0.000000000000000000e+00
8.032689342403628530e+01 0.000000000000000000e+00
8.071981859410431071e+01 0.000000000000000000e+00
8.106775510204082025e+01 0.000000000000000000e+00
8.143619047619047535e+01 0.000000000000000000e+00
8.180988662131518652e+01 0.000000000000000000e+00
8.215909297052154159e+01 0.000000000000000000e+00
8.255818594104307806e+01 0.000000000000000000e+00
8.292970521541950291e+01 0.000000000000000000e+00
8.330195011337868038e+01 0.000000000000000000e+00
8.372480725623583453e+01 0.000000000000000000e+00
8.408018140589568645e+01 0.000000000000000000e+00
8.445478458049886683e+01 0.000000000000000000e+00
8.481922902494331140e+01 0.000000000000000000e+00
8.520272108843536785e+01 0.000000000000000000e+00
8.555319727891156845e+01 0.000000000000000000e+00
8.594630385487528201e+01 0.000000000000000000e+00
8.629496598639455840e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
8.703469387700000937e+01 0.000000000000000000e+00
8.740698412698412767e+01 0.000000000000000000e+00
8.776235827664399380e+01 0.000000000000000000e+00
8.813496598639456181e+01 0.000000000000000000e+00
8.850267573696145007e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
9.000780045351473291e+01 0.000000000000000000e+00
9.038421768707482329e+01 0.000000000000000000e+00
9.078167800453515213e+01 0.000000000000000000e+00
9.116208616780045304e+01 0.000000000000000000e+00
9.152907029478457446e+01 0.000000000000000000e+00
9.190639455782313405e+01 0.000000000000000000e+00
9.228480725623582259e+01 0.000000000000000000e+00
9.268081632653061774e+01 0.000000000000000000e+00
9.301551020408163595e+01 0.000000000000000000e+00
9.338467120181405789e+01 0.000000000000000000e+00
9.374839002267573562e+01 0.000000000000000000e+00
9.411065759637187966e+01 0.000000000000000000e+00
9.450049886621314954e+01 0.000000000000000000e+00
9.483954648526076880e+01 0.000000000000000000e+00
9.521614512471654734e+01 0.000000000000000000e+00
9.559909297052153931e+01 0.000000000000000000e+00
9.594521541950113885e+01 0.000000000000000000e+00
9.632816326530611661e+01 0.000000000000000000e+00
9.668408163265306143e+01 0.000000000000000000e+00
9.705378684807256207e+01 0.000000000000000000e+00
9.740916099773242820e+01 0.000000000000000000e+00
9.779918367346938624e+01 0.000000000000000000e+00
9.814240362811791840e+01 0.000000000000000000e+00
9.851210884353741903e+01 0.000000000000000000e+00
9.888362811791382967e+01 0.000000000000000000e+00
9.926204081632653242e+01 0.000000000000000000e+00
9.962648526077097699e+01 0.000000000000000000e+00
9.998040816326530944e+01 0.000000000000000000e+00
1.003488435374149645e+02 0.000000000000000000e+00
1.007283446712018105e+02 0.000000000000000000e+00
1.010833560090703003e+02 0.000000000000000000e+00
1.014381859410430877e+02 0.000000000000000000e+00
1.018195011337868436e+02 0.000000000000000000e+00
1.021955555555555577e+02 0.000000000000000000e+00
1.025574603174603112e+02 0.000000000000000000e+00
1.029453061224489829e+02 0.000000000000000000e+00
1.032810884353741443e+02 0.000000000000000000e+00
1.036475283446712012e+02 0.000000000000000000e+00
1.040067120181405897e+02 0.000000000000000000e+00
1.043595464852607648e+02 0.000000000000000000e+00
1.047297959183673441e+02 0.000000000000000000e+00
1.050751927437641768e+02 0.000000000000000000e+00
1.054586848072562333e+02 0.000000000000000000e+00
1.058234920634920684e+02 0.000000000000000000e+00
1.061899319727891111e+02 0.000000000000000000e+00
1.065574603174603112e+02 0.000000000000000000e+00
1.069211791383219889e+02 0.000000000000000000e+00
1.072736507936507877e+02 0.000000000000000000e+00
1.076261224489795865e+02 0.000000000000000000e+00
1.079983673469387782e+02 0.000000000000000000e+00
1.083662585034013546e+02 0.000000000000000000e+00
1.087528344671201808e+02 0.000000000000000000e+00
1.091096598639455806e+02 0.000000000000000000e+00
1.094949659863945612e+02 0.000000000000000000e+00
1.098443537414966045e+02 0.000000000000000000e+00
1.102195011337868493e+02 0.000000000000000000e+00
1.105694331065759570e+02 0.000000000000000000e+00
1.109511111111111177e+02 0.000000000000000000e+00
1.113073922902494388e+02 0.000000000000000000e+00
1.116676643990929705e+02 0.000000000000000000e+00
1.120685714285714312e+02 0.000000000000000000e+00
1.124009070294784607e+02 0.000000000000000000e+00
1.127787755102040848e+02 0.000000000000000000e+00
1.131428571428571388e+02 0.000000000000000000e+00
1.135131065759637181e+02 0.000000000000000000e+00
1.138684807256235842e+02 0.000000000000000000e+00
1.142253061224489841e+02 0.000000000000000000e+00
1.145877551020408163e+02 0.000000000000000000e+00
1.149746938775510188e+02 0.000000000000000000e+00
1.153565532879818534e+02 0.000000000000000000e+00
1.157084807256235877e+02 0.000000000000000000e+00
1.160676643990929762e+02 0.000000000000000000e+00
1.164444444444444429e+02 0.000000000000000000e+00
1.168070748299319774e+02 0.000000000000000000e+00
1.171762358276643994e+02 0.000000000000000000e+00
1.175368707482993216e+02 0.000000000000000000e+00
1.178936961451247214e+02 0.000000000000000000e+00
1.182673922902494326e+02 0.000000000000000000e+00
1.186231292517006750e+02 0.000000000000000000e+00
1.189935600907029425e+02 0.000000000000000000e+00
1.193473015873015868e+02 0.000000000000000000e+00
1.197142857142857082e+02 0.000000000000000000e+00
1.200653061224489733e+02 0.000000000000000000e+00
1.204252154195011286e+02 0.000000000000000000e+00
1.207969160997732416e+02 0.000000000000000000e+00
1.211869387755101997e+02 0.000000000000000000e+00
1.215415873015872990e+02 0.000000000000000000e+00
1.219022222222222211e+02 0.000000000000000000e+00
1.222693877551020449e+02 0.000000000000000000e+00
1.226138775510204084e+02 0.000000000000000000e+00
1.229912018140589538e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.237315192743764243e+02 0.000000000000000000e+00
1.240907029478457986e+02 0.000000000000000000e+00
1.244284807256235865e+02 0.000000000000000000e+00
1.248058049886621319e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.259098412698412659e+02 0.000000000000000000e+00
1.262975056689342352e+02 0.000000000000000000e+00
1.266285714285714334e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.273487528344671205e+02 0.000000000000000000e+00
1.277268027210884327e+02 0.000000000000000000e+00
1.280986848072562339e+02 0.000000000000000000e+00
1.284707482993197232e+02 0.000000000000000000e+00
1.288308390022675667e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.309897505668934343e+02 0.000000000000000000e+00
1.313580045351473871e+02 0.000000000000000000e+00
1.317215419501133908e+02 0.000000000000000000e+00
1.320943310657596328e+02 0.000000000000000000e+00
1.324536961451247237e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.335053061224489852e+02 0.000000000000000000e+00
1.338617687074829803e+02 0.000000000000000000e+00
1.342459863945578320e+02 0.000000000000000000e+00
1.345893877551020523e+02 0.000000000000000000e+00
1.349460317460317356e+02 0.000000000000000000e+00
1.353102947845804920e+02 0.000000000000000000e+00
1.356712925170068047e+02 0.000000000000000000e+00
1.360379138321995356e+02 0.000000000000000000e+00
1.364039909297052020e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.371279818594104256e+02 0.000000000000000000e+00
1.374637641723356012e+02 0.000000000000000000e+00
1.378245804988662258e+02 0.000000000000000000e+00
1.381705215419501087e+02 0.000000000000000000e+00
1.385576417233559994e+02 0.000000000000000000e+00
1.389451247165532948e+02 0.000000000000000000e+00
1.392983219954648462e+02 0.000000000000000000e+00
1.396800000000000068e+02 0.000000000000000000e+00
1.400578684807256309e+02 0.000000000000000000e+00
1.404003628117913820e+02 0.000000000000000000e+00
1.407735147392290287e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.426541496598639469e+02 0.000000000000000000e+00
1.430285714285714391e+02 0.000000000000000000e+00
1.434234920634920627e+02 0.000000000000000000e+00
1.437955555555555520e+02 0.000000000000000000e+00
1.441674376417233532e+02 0.000000000000000000e+00
1.445318820861677978e+02 0.000000000000000000e+00
1.448914285714285768e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.456244897959183788e+02 0.000000000000000000e+00
1.460005442176870645e+02 0.000000000000000000e+00
1.463541043083900206e+02 0.000000000000000000e+00
1.467013151927437775e+02 0.000000000000000000e+00
1.470652154195011292e+02 0.000000000000000000e+00
1.474321995464852648e+02 0.000000000000000000e+00
1.477877551020000055e+02 0.000000000000000000e+00
1.481596371882086203e+02 0.000000000000000000e+00
1.485278911564625730e+02 0.000000000000000000e+00
1.488885260770975094e+02 0.000000000000000000e+00
1.492408163265306200e+02 0.000000000000000000e+00
1.496088888888888846e+02 0.000000000000000000e+00
1.499736961451247055e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.507112925170067967e+02 0.000000000000000000e+00
1.511036734693877577e+02 0.000000000000000000e+00
1.514218594104308409e+02 0.000000000000000000e+00
1.517966439909297094e+02 0.000000000000000000e+00
1.521681632653061342e+02 0.000000000000000000e+00
1.525385941043084017e+02 0.000000000000000000e+00
1.528850793650793776e+02 0.000000000000000000e+00
1.532865306122448885e+02 0.000000000000000000e+00
1.536506122448979568e+02 0.000000000000000000e+00
1.540420861678004485e+02 0.000000000000000000e+00
1.543840362811791351e+02 0.000000000000000000e+00
1.547446712018140715e+02 0.000000000000000000e+00
1.550989569160997803e+02 0.000000000000000000e+00
1.554913378684807128e+02 0.000000000000000000e+00
1.558253061224489784e+02 0.000000000000000000e+00
1.562042630385487598e+02 0.000000000000000000e+00
1.565870294784580494e+02 0.000000000000000000e+00
1.569567346938775643e+02 0.000000000000000000e+00
1.572905215419501133e+02 0.000000000000000000e+00
1.576420861678004428e+02 0.000000000000000000e+00
1.579996371882086237e+02 0.000000000000000000e+00
1.583548299319728017e+02 0.000000000000000000e+00
1.587254421768707573e+02 0.000000000000000000e+00
1.591043990929705103e+02 0.000000000000000000e+00
1.594728344671201796e+02 0.000000000000000000e+00
1.598563265306122503e+02 0.000000000000000000e+00
1.602077097505668917e+02 0.000000000000000000e+00
1.605545578231292438e+02 0.000000000000000000e+00
1.609531065759637158e+02 0.000000000000000000e+00
1.613195464852607586e+02 0.000000000000000000e+00
1.616671201814058918e+02 0.000000000000000000e+00
1.620302947845804908e+02 0.000000000000000000e+00
1.623853061224489807e+02 0.000000000000000000e+00
1.627432199546485379e+02 0.000000000000000000e+00
1.631176417233560016e+02 0.000000000000000000e+00
1.634871655328798283e+02 0.000000000000000000e+00
1.638292970521542031e+02 0.000000000000000000e+00
1.641759637188208671e+02 0.000000000000000000e+00
1.645353287981859296e+02 0.000000000000000000e+00
1.649155555555555566e+02 0.000000000000000000e+00
1.652765532879818693e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.663898412698412699e+02 0.000000000000000000e+00
1.667223582766440018e+02 0.000000000000000000e+00
1.670989569160997803e+02 0.000000000000000000e+00
1.674367346930000053e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.681496598639455726e+02 0.000000000000000000e+00
1.685206349206349330e+02 0.000000000000000000e+00
1.688774603174603044e+02 0.000000000000000000e+00
1.692368253968253953e+02 0.000000000000000000e+00
1.695931065759637306e+02 0.000000000000000000e+00
1.699394104308389899e+02 0.000000000000000000e+00
1.702929705215419460e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.710231292517006807e+02 0.000000000000000000e+00
1.713777777777777658e+02 0.000000000000000000e+00
1.717364172335601040e+02 0.000000000000000000e+00
1.721055782312925260e+02 0.000000000000000000e+00
1.724696598639455658e+02 0.000000000000000000e+00
1.728103401360544353e+02 0.000000000000000000e+00
1.731713378684807196e+02 0.000000000000000000e+00
1.735800453514739274e+02 0.000000000000000000e+00
1.739076643990929654e+02 0.000000000000000000e+00
1.742891609977324379e+02 0.000000000000000000e+00
1.746146031746031611e+02 0.000000000000000000e+00
1.749719727891156538e+02 0.000000000000000000e+00
1.753211791383220088e+02 0.000000000000000000e+00
1.756867120181405824e+02 0.000000000000000000e+00
1.760473469387755188e+02 0.000000000000000000e+00
1.764039909297052020e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.771457596371882062e+02 0.000000000000000000e+00
1.774721088435374270e+02 0.000000000000000000e+00
1.778026303854875323e+02 0.000000000000000000e+00
1.781503854875283537e+02 0.000000000000000000e+00
1.784923356009070403e+02 0.000000000000000000e+00
1.788310204081632548e+02 0.000000000000000000e+00
1.791929251700680368e+02 0.000000000000000000e+00
1.795404988662131416e+02 0.000000000000000000e+00
1.799180045351473893e+02 0.000000000000000000e+00
1.802566893424036323e+02 0.000000000000000000e+00
1.806126077097505629e+02 0.000000000000000000e+00
1.809717913832199656e+02 0.000000000000000000e+00
1.813295238095238062e+02 0.000000000000000000e+00
1.816691156462584900e+02 0.000000000000000000e+00
1.820504308390022743e+02 0.000000000000000000e+00
1.823718820861678012e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.830967800453514656e+02 0.000000000000000000e+00
1.834526984126984246e+02 0.000000000000000000e+00
1.837850340136054399e+02 0.000000000000000000e+00
1.841567346938775529e+02 0.000000000000000000e+00
1.845108390022675735e+02 0.000000000000000000e+00
1.848763718820861754e+02 0.000000000000000000e+00
1.852524263038548611e+02 0.000000000000000000e+00
1.856204988662131541e+02 0.000000000000000000e+00
1.859673469387755063e+02 0.000000000000000000e+00
1.863343310657596419e+02 0.000000000000000000e+00
1.866704761904761938e+02 0.000000000000000000e+00
1.870361904761904839e+02 0.000000000000000000e+00
1.873980952380952374e+02 0.000000000000000000e+00
1.877393197278911430e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.885306122448979522e+02 0.000000000000000000e+00
1.888446258503401225e+02 0.000000000000000000e+00
1.892030839002267442e+02 0.000000000000000000e+00
1.895568253968253885e+02 0.000000000000000000e+00
1.899161904761904793e+02 0.000000000000000000e+00
1.902840816326530557e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.910037188208616783e+02 0.000000000000000000e+00
1.913723356009070358e+02 0.000000000000000000e+00
1.917280725623582782e+02 0.000000000000000000e+00
1.920999546485260794e+02 0.000000000000000000e+00
1.924397278911564513e+02 0.000000000000000000e+00
1.927978231292516966e+02 0.000000000000000000e+00
1.931682539682539641e+02 0.000000000000000000e+00
1.935192743764172292e+02 0.000000000000000000e+00
1.938653968253968287e+02 0.000000000000000000e+00
1.942472562358276775e+02 0.000000000000000000e+00
1.946204081632652958e+02 0.000000000000000000e+00
1.949826757369614540e+02 0.000000000000000000e+00
1.953375056689342273e+02 0.000000000000000000e+00
1.957117460317460313e+02 0.000000000000000000e+00
1.960676643990929620e+02 0.000000000000000000e+00
1.964339229024943450e+02 0.000000000000000000e+00
1.967715192743764305e+02 0.000000000000000000e+00
1.971361451247165633e+02 0.000000000000000000e+00
1.974851700680272018e+02 0.000000000000000000e+00
1.978505215419501155e+02 0.000000000000000000e+00
1.981783219954648416e+02 0.000000000000000000e+00
1.985592743764172212e+02 0.000000000000000000e+00
1.989041269841269752e+02 0.000000000000000000e+00
1.992698412698412653e+02 0.000000000000000000e+00
1.996103401360544183e+02 0.000000000000000000e+00
1.999791383219954639e+02 0.000000000000000000e+00
2.003279818594104427e+02 0.000000000000000000e+00
2.006750113378684830e+02 0.000000000000000000e+00
2.010133333333333212e+02 0.000000000000000000e+00
2.013678004535147466e+02 0.000000000000000000e+00
2.016963265306122537e+02 0.000000000000000000e+00
2.020520634920634961e+02 0.000000000000000000e+00
2.024048979591836712e+02 0.000000000000000000e+00
2.027622675736961355e+02 0.000000000000000000e+00
2.031219954648526027e+02 0.000000000000000000e+00
2.034730158730158678e+02 0.000000000000000000e+00
2.038247619047619139e+02 0.000000000000000000e+00
2.041609070294784658e+02 0.000000000000000000e+00
2.045320634920634859e+02 0.000000000000000000e+00
2.048997732426303742e+02 0.000000000000000000e+00
2.052663945578231335e+02 0.000000000000000000e+00
2.056333786848072691e+02 0.000000000000000000e+00
2.059824036281179076e+02 0.000000000000000000e+00
2.063408616780045293e+02 0.000000000000000000e+00
2.066880725623582862e+02 0.000000000000000000e+00
2.070398185941043039e+02 0.000000000000000000e+00
2.073843083900226816e+02 0.000000000000000000e+00
2.077476643990929688e+02 0.000000000000000000e+00
2.080816326530612344e+02 0.000000000000000000e+00
2.084618594104308329e+02 0.000000000000000000e+00
2.088190476190476090e+02 0.000000000000000000e+00
2.091695238095238096e+02 0.000000000000000000e+00
2.095486621315192792e+02 0.000000000000000000e+00
2.099042176870748335e+02 0.000000000000000000e+00
2.102470748299319609e+02 0.000000000000000000e+00
2.106149659863945658e+02 0.000000000000000000e+00
2.109687074829932101e+02 0.000000000000000000e+00
2.113153741496598741e+02 0.000000000000000000e+00
2.116912471655328716e+02 0.000000000000000000e+00
2.120435374149659822e+02 0.000000000000000000e+00
2.124083446712018031e+02 0.000000000000000000e+00
2.127760544217687197e+02 0.000000000000000000e+00
2.131450340136054535e+02 0.000000000000000000e+00
2.135043990929705160e+02 0.000000000000000000e+00
2.138465306122448908e+02 0.000000000000000000e+00
2.142331065759637170e+02 0.000000000000000000e+00
2.145957369614512515e+02 0.000000000000000000e+00
2.149612698412698535e+02 0.000000000000000000e+00
2.153211791383220088e+02 0.000000000000000000e+00
2.156945124716553153e+02 0.000000000000000000e+00
2.160745578231292541e+02 0.000000000000000000e+00
2.164186848072562270e+02 0.000000000000000000e+00
2.167932879818594074e+02 0.000000000000000000e+00
2.171434013605442317e+02 0.000000000000000000e+00
2.175312471655328750e+02 0.000000000000000000e+00
2.178762811791383172e+02 0.000000000000000000e+00
2.182439909297052054e+02 0.000000000000000000e+00
2.186144217687074729e+02 0.000000000000000000e+00
2.189794104308390104e+02 0.000000000000000000e+00
2.193309750566893399e+02 0.000000000000000000e+00
2.196823582766439813e+02 0.000000000000000000e+00
2.200587755102040717e+02 0.000000000000000000e+00
2.203992743764172246e+02 0.000000000000000000e+00
2.207671655328798295e+02 0.000000000000000000e+00
2.211114739229024906e+02 0.000000000000000000e+00
2.214757369614512470e+02 0.000000000000000000e+00
2.218445351473922926e+02 0.000000000000000000e+00
2.221944671201814003e+02 0.000000000000000000e+00
2.225389569160997780e+02 0.000000000000000000e+00
2.228981405895691523e+02 0.000000000000000000e+00
2.232638548752834424e+02 0.000000000000000000e+00
2.236428117913832239e+02 0.000000000000000000e+00
2.239675283446711944e+02 0.000000000000000000e+00
2.243287074829931953e+02 0.000000000000000000e+00
2.246991383219954628e+02 0.000000000000000000e+00
2.250410884353741494e+02 0.000000000000000000e+00
2.254165986394557706e+02 0.000000000000000000e+00
2.257668934240362830e+02 0.000000000000000000e+00
2.261269841269841265e+02 0.000000000000000000e+00
2.264832653061224619e+02 0.000000000000000000e+00
2.268413605442176788e+02 0.000000000000000000e+00
2.271885714285714357e+02 0.000000000000000000e+00
2.275363265306122571e+02 0.000000000000000000e+00
2.278927891156462522e+02 0.000000000000000000e+00
2.282225850340136049e+02 0.000000000000000000e+00
2.285997278911564763e+02 0.000000000000000000e+00
2.289478458049886740e+02 0.000000000000000000e+00
2.292983219954648462e+02 0.000000000000000000e+00
2.296475283446712012e+02 0.000000000000000000e+00
2.300001814058956882e+02 0.000000000000000000e+00
2.303404988662131530e+02 0.000000000000000000e+00
2.307154648526077096e+02 0.000000000000000000e+00
2.310519727891156379e+02 0.000000000000000000e+00
2.314071655328798158e+02 0.000000000000000000e+00
2.317674376417233475e+02 0.000000000000000000e+00
2.321142857142857281e+02 0.000000000000000000e+00
2.324605895691609874e+02 0.000000000000000000e+00
2.328186848072562327e+02 0.000000000000000000e+00
2.331640816326530512e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.359992743764172474e+02 0.000000000000000000e+00
2.363584580498866217e+02 0.000000000000000000e+00
2.367074829931972886e+02 0.000000000000000000e+00
2.370909750566893308e+02 0.000000000000000000e+00
2.374399999999999977e+02 0.000000000000000000e+00
2.378104308390022652e+02 0.000000000000000000e+00
2.381674376417233532e+02 0.000000000000000000e+00
2.385525623582766457e+02 0.000000000000000000e+00
2.388799999999999955e+02 0.000000000000000000e+00
2.392391836734693982e+02 0.000000000000000000e+00
2.395829478458049948e+02 0.000000000000000000e+00
2.399479365079365039e+02 0.000000000000000000e+00
2.403029478458049937e+02 0.000000000000000000e+00
2.406639455782313064e+02 0.000000000000000000e+00
2.410240362811791499e+02 0.000000000000000000e+00
2.413712471655328784e+02 0.000000000000000000e+00
2.417055782312925203e+02 0.000000000000000000e+00
2.420749206349206304e+02 0.000000000000000000e+00
2.424360997732426313e+02 0.000000000000000000e+00
2.428025396825396740e+02 0.000000000000000000e+00
2.431361451247165633e+02 0.000000000000000000e+00
2.434857142857142946e+02 0.000000000000000000e+00
2.438298412698412676e+02 0.000000000000000000e+00
2.441652607709750669e+02 0.000000000000000000e+00
2.445244444444444412e+02 0.000000000000000000e+00
2.448897959183673549e+02 0.000000000000000000e+00
2.452275736961451287e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.462902494331065668e+02 0.000000000000000000e+00
2.466430839002267703e+02 0.000000000000000000e+00
2.470062585034013694e+02 0.000000000000000000e+00
2.473536507936507860e+02 0.000000000000000000e+00
2.476858049886621416e+02 0.000000000000000000e+00
2.480413605442176959e+02 0.000000000000000000e+00
2.484101587301587415e+02 0.000000000000000000e+00
2.487495691609977371e+02 0.000000000000000000e+00
2.491022222222222240e+02 0.000000000000000000e+00
2.494501587301587335e+02 0.000000000000000000e+00
2.497942857142857065e+02 0.000000000000000000e+00
2.501271655328798147e+02 0.000000000000000000e+00
2.504680272108843440e+02 0.000000000000000000e+00
2.508107029478458117e+02 0.000000000000000000e+00
2.511682539682539641e+02 0.000000000000000000e+00
2.515254421768707402e+02 0.000000000000000000e+00
2.518731972789115616e+02 0.000000000000000000e+00
2.522133333333333383e+02 0.000000000000000000e+00
2.525687074829932044e+02 0.000000000000000000e+00
2.529378684807256263e+02 0.000000000000000000e+00
2.532986848072562225e+02 0.000000000000000000e+00
2.536593197278911589e+02 0.000000000000000000e+00
2.540243083900226679e+02 0.000000000000000000e+00
2.543805895691610033e+02 0.000000000000000000e+00
2.547288888888888891e+02 0.000000000000000000e+00
2.550664852607709747e+02 0.000000000000000000e+00
2.554162358276643943e+02 0.000000000000000000e+00
2.557585487528344572e+02 0.000000000000000000e+00
2.561006802721088320e+02 0.000000000000000000e+00
2.564399092970521679e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.575216326530612037e+02 0.000000000000000000e+00
2.578695691609977416e+02 0.000000000000000000e+00
2.582173242630385630e+02 0.000000000000000000e+00
2.585643537414965749e+02 0.000000000000000000e+00
2.589200907029478458e+02 0.000000000000000000e+00
2.592409977324263082e+02 0.000000000000000000e+00
2.595834920634920877e+02 0.000000000000000000e+00
2.599040362811791169e+02 0.000000000000000000e+00
2.602602040809999835e+02 0.000000000000000000e+00
2.606287528344670932e+02 0.000000000000000000e+00
2.609521995464852466e+02 0.000000000000000000e+00
2.612839909297052259e+02 0.000000000000000000e+00
2.616484353741496420e+02 0.000000000000000000e+00
2.619963718820861800e+02 0.000000000000000000e+00
2.623715192743763964e+02 0.000000000000000000e+00
2.627022222222222467e+02 0.000000000000000000e+00
2.630458049886621552e+02 0.000000000000000000e+00
2.633899319727890997e+02 0.000000000000000000e+00
2.637634467120181512e+02 0.000000000000000000e+00
2.640916099773242536e+02 0.000000000000000000e+00
2.644279365079365220e+02 0.000000000000000000e+00
2.647865759637188035e+02 0.000000000000000000e+00
2.651207256235827572e+02 0.000000000000000000e+00
2.654737414965986204e+02 0.000000000000000000e+00
2.658410884353741608e+02 0.000000000000000000e+00
2.661752380952381145e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.678782766439909437e+02 0.000000000000000000e+00
2.682343764172335341e+02 0.000000000000000000e+00
2.685766893424036539e+02 0.000000000000000000e+00
2.689340589569160898e+02 0.000000000000000000e+00
2.692754648526076835e+02 0.000000000000000000e+00
2.696366439909297128e+02 0.000000000000000000e+00
2.699956462585034274e+02 0.000000000000000000e+00
2.703415873015873103e+02 0.000000000000000000e+00
2.706891609977324151e+02 0.000000000000000000e+00
2.710302040816326326e+02 0.000000000000000000e+00
2.713841269841269650e+02 0.000000000000000000e+00
2.717206349206348932e+02 0.000000000000000000e+00
2.720685714285714312e+02 0.000000000000000000e+00
2.724099773242630249e+02 0.000000000000000000e+00
2.727593650793650681e+02 0.000000000000000000e+00
2.731087528344671114e+02 0.000000000000000000e+00
2.734663038548752638e+02 0.000000000000000000e+00
2.738238548752834731e+02 0.000000000000000000e+00
2.741734240362811761e+02 0.000000000000000000e+00
2.745231746031745956e+02 0.000000000000000000e+00
2.748645804988661894e+02 0.000000000000000000e+00
2.752188662131519550e+02 0.000000000000000000e+00
2.755691609977324106e+02 0.000000000000000000e+00
2.759098412698412517e+02 0.000000000000000000e+00
2.762601360544217641e+02 0.000000000000000000e+00
2.766000907029478526e+02 0.000000000000000000e+00
2.769547392290249377e+02 0.000000000000000000e+00
2.772910657596372062e+02 0.000000000000000000e+00
2.776440816326530694e+02 0.000000000000000000e+00
2.779847619047619105e+02 0.000000000000000000e+00
2.783522902494331106e+02 0.000000000000000000e+00
2.786965986394557717e+02 0.000000000000000000e+00
2.790624943310657500e+02 0.000000000000000000e+00
2.794017233560090858e+02 0.000000000000000000e+00
2.797610884353741767e+02 0.000000000000000000e+00
2.800945124716553210e+02 0.000000000000000000e+00
2.804674829931972795e+02 0.000000000000000000e+00
2.808076190476190277e+02 0.000000000000000000e+00
2.811508390022675599e+02 0.000000000000000000e+00
2.815011337868480723e+02 0.000000000000000000e+00
2.818559637188208740e+02 0.000000000000000000e+00
2.822020861678004735e+02 0.000000000000000000e+00
2.825536507936507746e+02 0.000000000000000000e+00
2.829006802721088434e+02 0.000000000000000000e+00
2.832567800453514906e+02 0.000000000000000000e+00
2.835978231292517080e+02 0.000000000000000000e+00
2.839564625850339894e+02 0.000000000000000000e+00
2.842842630385487723e+02 0.000000000000000000e+00
2.846541496598639469e+02 0.000000000000000000e+00
2.849806802721088275e+02 0.000000000000000000e+00
2.853356916099773457e+02 0.000000000000000000e+00
2.856843537414965795e+02 0.000000000000000000e+00
2.860386394557822882e+02 0.000000000000000000e+00
2.863735147392290514e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.870719274376417047e+02 0.000000000000000000e+00
2.874142403628117677e+02 0.000000000000000000e+00
2.877563718820861709e+02 0.000000000000000000e+00
2.881209977324263036e+02 0.000000000000000000e+00
2.884263038548753002e+02 0.000000000000000000e+00
2.887675283446711774e+02 0.000000000000000000e+00
2.891296145124716759e+02 0.000000000000000000e+00
2.894822675736961628e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.905589115646258733e+02 0.000000000000000000e+00
2.909055782312925089e+02 0.000000000000000000e+00
2.912424489795918134e+02 0.000000000000000000e+00
2.916030839002267498e+02 0.000000000000000000e+00
2.919492063492063494e+02 0.000000000000000000e+00
2.922955102040816087e+02 0.000000000000000000e+00
2.926536054421768540e+02 0.000000000000000000e+00
2.929939229024943188e+02 0.000000000000000000e+00
2.933211791383220088e+02 0.000000000000000000e+00
2.936654875283446700e+02 0.000000000000000000e+00
2.940212244890000193e+02 0.000000000000000000e+00
2.943813151927437843e+02 0.000000000000000000e+00
2.947100226757369796e+02 0.000000000000000000e+00
2.950532426303855118e+02 0.000000000000000000e+00
2.954035374149659674e+02 0.000000000000000000e+00
2.957598185941043312e+02 0.000000000000000000e+00
2.961019501133786775e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.981278911564625673e+02 0.000000000000000000e+00
2.984536961451246952e+02 0.000000000000000000e+00
2.987976417233560369e+02 0.000000000000000000e+00
2.991765532869999902e+02 0.000000000000000000e+00
2.994931519274376228e+02 0.000000000000000000e+00
2.998425396825396660e+02 0.000000000000000000e+00
3.001741496598639287e+02 0.000000000000000000e+00
3.005327891156462670e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
3.021999092970521588e+02 0.000000000000000000e+00
3.025425850340135980e+02 0.000000000000000000e+00
3.028725623582766389e+02 0.000000000000000000e+00
3.032181405895691455e+02 0.000000000000000000e+00
3.035697052154195035e+02 0.000000000000000000e+00
3.038907936507936256e+02 0.000000000000000000e+00
3.042459863945578036e+02 0.000000000000000000e+00
3.045942857142857179e+02 0.000000000000000000e+00
3.049344217687074661e+02 0.000000000000000000e+00
3.052772789115646219e+02 0.000000000000000000e+00
3.056159637188208649e+02 0.000000000000000000e+00
3.059542857142857315e+02 0.000000000000000000e+00
3.062944217687074797e+02 0.000000000000000000e+00
3.066360090702947900e+02 0.000000000000000000e+00
3.069875736961451480e+02 0.000000000000000000e+00
3.073476643990929915e+02 0.000000000000000000e+00
3.076712925170068047e+02 0.000000000000000000e+00
3.080170521541950279e+02 0.000000000000000000e+00
3.083546485260770851e+02 0.000000000000000000e+00
3.086878911564625696e+02 0.000000000000000000e+00
3.090093424036281249e+02 0.000000000000000000e+00
3.093572789115646060e+02 0.000000000000000000e+00
3.097017687074829837e+02 0.000000000000000000e+00
3.100308390022675553e+02 0.000000000000000000e+00
3.103744217687074638e+02 0.000000000000000000e+00
3.107132879818594233e+02 0.000000000000000000e+00
3.110521541950113260e+02 0.000000000000000000e+00
3.113872108843537490e+02 0.000000000000000000e+00
3.117246258503401464e+02 0.000000000000000000e+00
3.120716553287981583e+02 0.000000000000000000e+00
3.124103401360544012e+02 0.000000000000000000e+00
3.127557369614512481e+02 0.000000000000000000e+00
3.130684807256236013e+02 0.000000000000000000e+00
3.134149659863945772e+02 0.000000000000000000e+00
3.137469387755102161e+02 0.000000000000000000e+00
3.140878004535147170e+02 0.000000000000000000e+00
3.144444444444444571e+02 0.000000000000000000e+00
3.147882086167800253e+02 0.000000000000000000e+00
3.151183673469387827e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
3.158011791383219702e+02 0.000000000000000000e+00
3.161304308390022584e+02 0.000000000000000000e+00
3.164685714285714084e+02 0.000000000000000000e+00
3.167992743764172587e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
3.184640362811791192e+02 0.000000000000000000e+00
3.188174149659864156e+02 0.000000000000000000e+00
3.191401360544217596e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
3.238780952380952272e+02 0.000000000000000000e+00
3.242124263038548975e+02 0.000000000000000000e+00
3.245514739229025167e+02 0.000000000000000000e+00
3.248589569160997712e+02 0.000000000000000000e+00
3.251626303854875459e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
3.258385487528344697e+02 0.000000000000000000e+00
3.261917460317460495e+02 0.000000000000000000e+00
3.265242630385487246e+02 0.000000000000000000e+00
3.268705668934240407e+02 0.000000000000000000e+00
3.271961904761904520e+02 0.000000000000000000e+00
3.275517460317460063e+02 0.000000000000000000e+00
3.278762811791383456e+02 0.000000000000000000e+00
3.282294784580498686e+02 0.000000000000000000e+00
3.285570975056689349e+02 0.000000000000000000e+00
3.289012244897959363e+02 0.000000000000000000e+00
3.292282993197279097e+02 0.000000000000000000e+00
3.295840362811791238e+02 0.000000000000000000e+00
3.299054875283446790e+02 0.000000000000000000e+00
3.302358276643990962e+02 0.000000000000000000e+00
3.305558276643990894e+02 0.000000000000000000e+00
3.309064852607709781e+02 0.000000000000000000e+00
3.312344671201814208e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
3.319201814058956757e+02 0.000000000000000000e+00
3.322585034013605423e+02 0.000000000000000000e+00
3.325812244897959431e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
3.332426303854875300e+02 0.000000000000000000e+00
3.335941950113378880e+02 0.000000000000000000e+00
3.339270748299319962e+02 0.000000000000000000e+00
3.342795464852607665e+02 0.000000000000000000e+00
3.345988208616780071e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
3.356128798185940809e+02 0.000000000000000000e+00
3.359582766439909278e+02 0.000000000000000000e+00
3.362960544217687016e+02 0.000000000000000000e+00
3.366091609977324310e+02 0.000000000000000000e+00
3.369663492063492072e+02 0.000000000000000000e+00
3.372961451247165314e+02 0.000000000000000000e+00
3.376288435374149799e+02 0.000000000000000000e+00
3.379504761904761949e+02 0.000000000000000000e+00
3.383069387755102184e+02 0.000000000000000000e+00
3.386258503401360827e+02 0.000000000000000000e+00
3.389888435374149935e+02 0.000000000000000000e+00
3.393315192743764328e+02 0.000000000000000000e+00
3.396714739229025213e+02 0.000000000000000000e+00
3.399833106575963484e+02 0.000000000000000000e+00
3.403361451247165519e+02 0.000000000000000000e+00
3.406853514739228785e+02 0.000000000000000000e+00
3.410367346929999712e+02 0.000000000000000000e+00
3.413521995464852807e+02 0.000000000000000000e+00
3.416910657596371834e+02 0.000000000000000000e+00
3.420409977324263195e+02 0.000000000000000000e+00
3.423898412698412699e+02 0.000000000000000000e+00
3.427343310657596476e+02 0.000000000000000000e+00
3.430563265306122389e+02 0.000000000000000000e+00
3.433935600907029198e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
3.444014512471655394e+02 0.000000000000000000e+00
3.447341496598639310e+02 0.000000000000000000e+00
3.450670294784580392e+02 0.000000000000000000e+00
3.453917460317460382e+02 0.000000000000000000e+00
3.457494784580499072e+02 0.000000000000000000e+00
3.460656689342403638e+02 0.000000000000000000e+00
3.464199546485260726e+02 0.000000000000000000e+00
3.467466666666666697e+02 0.000000000000000000e+00
3.470837188208616908e+02 0.000000000000000000e+00
3.474474376417233543e+02 0.000000000000000000e+00
3.477868480725623499e+02 0.000000000000000000e+00
3.481077551020408123e+02 0.000000000000000000e+00
3.484718367346938521e+02 0.000000000000000000e+00
3.487949206349206293e+02 0.000000000000000000e+00
3.491341496598639651e+02 0.000000000000000000e+00
3.494931519274376228e+02 0.000000000000000000e+00
3.498064399092970689e+02 0.000000000000000000e+00
3.501507482993197300e+02 0.000000000000000000e+00
3.504720181405895687e+02 0.000000000000000000e+00
3.508081632653061206e+02 0.000000000000000000e+00
3.511658956916099896e+02 0.000000000000000000e+00
3.514926077097505868e+02 0.000000000000000000e+00
3.518303854875283605e+02 0.000000000000000000e+00
3.521601814058956847e+02 0.000000000000000000e+00
3.524921541950113237e+02 0.000000000000000000e+00
3.528058049886621461e+02 0.000000000000000000e+00
3.531408616780045122e+02 0.000000000000000000e+00
3.534686621315192951e+02 0.000000000000000000e+00
3.538153287981859307e+02 0.000000000000000000e+00
3.541668934240362887e+02 0.000000000000000000e+00
3.544914285714285711e+02 0.000000000000000000e+00
3.548146938775510080e+02 0.000000000000000000e+00
3.551575510204081638e+02 0.000000000000000000e+00
3.554982312925170049e+02 0.000000000000000000e+00
3.558478004535147647e+02 0.000000000000000000e+00
3.561719727891156708e+02 0.000000000000000000e+00
3.565133786848072646e+02 0.000000000000000000e+00
3.568500000000000227e+02 0.000000000000000000e+00
3.571653514739228967e+02 0.000000000000000000e+00
3.574998639455782268e+02 0.000000000000000000e+00
3.578458049886621097e+02 0.000000000000000000e+00
3.581710657596372016e+02 0.000000000000000000e+00
3.584977777777777987e+02 0.000000000000000000e+00
3.588219501133787048e+02 0.000000000000000000e+00
3.591646258503401441e+02 0.000000000000000000e+00
3.595056689342403615e+02 0.000000000000000000e+00
3.598258503401360713e+02 0.000000000000000000e+00
3.601779591836734653e+02 0.000000000000000000e+00
3.605224489795918430e+02 0.000000000000000000e+00
3.608642176870748131e+02 0.000000000000000000e+00
3.612032653061224323e+02 0.000000000000000000e+00
3.615156462585034092e+02 0.000000000000000000e+00
3.618632199546485140e+02 0.000000000000000000e+00
3.622265759637188012e+02 0.000000000000000000e+00
3.625480272108843565e+02 0.000000000000000000e+00
3.629106575963718910e+02 0.000000000000000000e+00
3.632596825396825579e+02 0.000000000000000000e+00
3.635807709750566801e+02 0.000000000000000000e+00
3.639185487528344538e+02 0.000000000000000000e+00
3.642532426303855004e+02 0.000000000000000000e+00
3.645990022675737237e+02 0.000000000000000000e+00
3.649485714285714266e+02 0.000000000000000000e+00
3.652712925170068274e+02 0.000000000000000000e+00
3.655958276643991098e+02 0.000000000000000000e+00
3.659312471655328523e+02 0.000000000000000000e+00
3.662617687074829860e+02 0.000000000000000000e+00
3.666164172335600711e+02 0.000000000000000000e+00
3.669639909297052327e+02 0.000000000000000000e+00
3.672796371882085964e+02 0.000000000000000000e+00
3.676270294784580415e+02 0.000000000000000000e+00
3.679780498866213065e+02 0.000000000000000000e+00
3.683005895691609908e+02 0.000000000000000000e+00
3.686472562358276832e+02 0.000000000000000000e+00
3.690086167800453723e+02 0.000000000000000000e+00
3.693442176870748312e+02 0.000000000000000000e+00
3.696616780045351334e+02 0.000000000000000000e+00
3.700048979591836655e+02 0.000000000000000000e+00
3.703107482993197550e+02 0.000000000000000000e+00
3.706492517006802814e+02 0.000000000000000000e+00
3.709960997730000258e+02 0.000000000000000000e+00
3.713082993197278938e+02 0.000000000000000000e+00
3.716326530612245165e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
3.723432199546485322e+02 0.000000000000000000e+00
3.726804535147392130e+02 0.000000000000000000e+00
3.730387301587301749e+02 0.000000000000000000e+00
3.733930158730158837e+02 0.000000000000000000e+00
3.737485714285714380e+02 0.000000000000000000e+00
3.740600453514739456e+02 0.000000000000000000e+00
3.743818594104308204e+02 0.000000000000000000e+00
3.747109297052153920e+02 0.000000000000000000e+00
3.750525170068027023e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
3.773723356009070358e+02 0.000000000000000000e+00
3.776832653061224505e+02 0.000000000000000000e+00
3.780121541950113624e+02 0.000000000000000000e+00
3.783424943310657795e+02 0.000000000000000000e+00
3.786866213151927241e+02 0.000000000000000000e+00
3.789988208616779843e+02 0.000000000000000000e+00
3.793206349206349159e+02 0.000000000000000000e+00
3.796716553287981810e+02 0.000000000000000000e+00
3.800016326530612218e+02 0.000000000000000000e+00
3.803276190476190664e+02 0.000000000000000000e+00
3.806717460317460109e+02 0.000000000000000000e+00
3.809991836734693607e+02 0.000000000000000000e+00
3.813284353741496489e+02 0.000000000000000000e+00
3.816419047619047547e+02 0.000000000000000000e+00
3.819970975056689326e+02 0.000000000000000000e+00
3.823441269841270014e+02 0.000000000000000000e+00
3.826666666666666856e+02 0.000000000000000000e+00
3.830015419501133920e+02 0.000000000000000000e+00
3.833362358276643818e+02 0.000000000000000000e+00
3.836638548752834481e+02 0.000000000000000000e+00
3.840103401360544240e+02 0.000000000000000000e+00
3.843533786848072396e+02 0.000000000000000000e+00
3.846911564625850133e+02 0.000000000000000000e+00
3.850345578231292620e+02 0.000000000000000000e+00
3.853690702947845921e+02 0.000000000000000000e+00
3.856687528344671136e+02 0.000000000000000000e+00
3.860137868480725842e+02 0.000000000000000000e+00
3.863212698412698387e+02 0.000000000000000000e+00
3.866643083900226543e+02 0.000000000000000000e+00
3.869928344671201899e+02 0.000000000000000000e+00
3.873456689342403365e+02 0.000000000000000000e+00
3.876787301587301613e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
3.883403174603174648e+02 0.000000000000000000e+00
3.886561451247165451e+02 0.000000000000000000e+00
3.889846712018140806e+02 0.000000000000000000e+00
3.893453061224489602e+02 0.000000000000000000e+00
3.896691156462584900e+02 0.000000000000000000e+00
3.900007256235827526e+02 0.000000000000000000e+00
3.903189115646258642e+02 0.000000000000000000e+00
3.906472562358276832e+02 0.000000000000000000e+00
3.909592743764172269e+02 0.000000000000000000e+00
3.912939682539682735e+02 0.000000000000000000e+00
3.916330158730158928e+02 0.000000000000000000e+00
3.919495691609977257e+02 0.000000000000000000e+00
3.922824489795918339e+02 0.000000000000000000e+00
3.926171428571428805e+02 0.000000000000000000e+00
3.929507482993197414e+02 0.000000000000000000e+00
3.932876190476190459e+02 0.000000000000000000e+00
3.936234013605442215e+02 0.000000000000000000e+00
3.939510204081632878e+02 0.000000000000000000e+00
3.942806349206348955e+02 0.000000000000000000e+00
3.946173242630385403e+02 0.000000000000000000e+00
3.949498412698412722e+02 0.000000000000000000e+00
3.952878004535147625e+02 0.000000000000000000e+00
3.956141496598639264e+02 0.000000000000000000e+00
3.959542857142857315e+02 0.000000000000000000e+00
3.962804535147392357e+02 0.000000000000000000e+00
3.966292970521541861e+02 0.000000000000000000e+00
3.969589115646258506e+02 0.000000000000000000e+00
3.973004988662131609e+02 0.000000000000000000e+00
3.976268480725623817e+02 0.000000000000000000e+00
3.979693424036281044e+02 0.000000000000000000e+00
3.982878911564625923e+02 0.000000000000000000e+00
3.986066213151927400e+02 0.000000000000000000e+00
3.989652607699999862e+02 0.000000000000000000e+00
3.993026757369614756e+02 0.000000000000000000e+00
3.996212244897959067e+02 0.000000000000000000e+00
3.999840362811791579e+02 0.000000000000000000e+00
4.003036734693877747e+02 0.000000000000000000e+00
4.006383673469387645e+02 0.000000000000000000e+00
4.009663492063492072e+02 0.000000000000000000e+00
4.013121088435374304e+02 0.000000000000000000e+00
4.016304761904762017e+02 0.000000000000000000e+00
4.019733333333333576e+02 0.000000000000000000e+00
4.022871655319999604e+02 0.000000000000000000e+00
4.026262131519274590e+02 0.000000000000000000e+00
4.029750566890000414e+02 0.000000000000000000e+00
4.032972335600907172e+02 0.000000000000000000e+00
4.036391836734694039e+02 0.000000000000000000e+00
4.039648072562358152e+02 0.000000000000000000e+00
4.042947845804988560e+02 0.000000000000000000e+00
4.046178684807256332e+02 0.000000000000000000e+00
4.049534693877550922e+02 0.000000000000000000e+00
4.052939682539682735e+02 0.000000000000000000e+00
4.056097959183673538e+02 0.000000000000000000e+00
4.059513832199546641e+02 0.000000000000000000e+00
4.062753741496598536e+02 0.000000000000000000e+00
4.066091609977324310e+02 0.000000000000000000e+00
4.069429478458050085e+02 0.000000000000000000e+00
4.072731065759637090e+02 0.000000000000000000e+00
4.076157823129251483e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
4.082938775510203868e+02 0.000000000000000000e+00
4.086133333333333439e+02 0.000000000000000000e+00
4.089483900226757100e+02 0.000000000000000000e+00
4.093021315192743828e+02 0.000000000000000000e+00
4.096351927437641507e+02 0.000000000000000000e+00
4.099733333333333576e+02 0.000000000000000000e+00
4.103196371882086169e+02 0.000000000000000000e+00
4.106385487528344811e+02 0.000000000000000000e+00
4.109839455782312712e+02 0.000000000000000000e+00
4.113200907029478230e+02 0.000000000000000000e+00
4.116489795918367349e+02 0.000000000000000000e+00
4.119858503401360394e+02 0.000000000000000000e+00
4.123236281179138132e+02 0.000000000000000000e+00
4.126478004535147193e+02 0.000000000000000000e+00
4.129844897959183641e+02 0.000000000000000000e+00
4.133075736961451412e+02 0.000000000000000000e+00
4.136415419501133783e+02 0.000000000000000000e+00
4.139873015873016016e+02 0.000000000000000000e+00
4.143317913832199793e+02 0.000000000000000000e+00
4.146757369614512641e+02 0.000000000000000000e+00
4.149975510204081388e+02 0.000000000000000000e+00
4.153360544217687220e+02 0.000000000000000000e+00
4.156885260770974924e+02 0.000000000000000000e+00
4.160134240362811511e+02 0.000000000000000000e+00
4.163537414965986159e+02 0.000000000000000000e+00
4.166855328798185951e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
4.192881632653061388e+02 0.000000000000000000e+00
4.196346485260771146e+02 0.000000000000000000e+00
4.199789569160997758e+02 0.000000000000000000e+00
4.203025850340135889e+02 0.000000000000000000e+00
4.206115192743764055e+02 0.000000000000000000e+00
4.209494784580498958e+02 0.000000000000000000e+00
4.212941496598639333e+02 0.000000000000000000e+00
4.216079818594104154e+02 0.000000000000000000e+00
4.219584580498866444e+02 0.000000000000000000e+00
4.222886167800453450e+02 0.000000000000000000e+00
4.226302040816326553e+02 0.000000000000000000e+00
4.229605442176870724e+02 0.000000000000000000e+00
4.233128344671201830e+02 0.000000000000000000e+00
4.236351927437641507e+02 0.000000000000000000e+00
4.239493877551020660e+02 0.000000000000000000e+00
4.243027664399093055e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
4.249893877551020296e+02 0.000000000000000000e+00
4.252992290249433154e+02 0.000000000000000000e+00
4.256268480725623817e+02 0.000000000000000000e+00
4.259722448979591718e+02 0.000000000000000000e+00
4.262728344671201626e+02 0.000000000000000000e+00
4.266220408163265461e+02 0.000000000000000000e+00
4.269271655328798261e+02 0.000000000000000000e+00
4.272692970521541724e+02 0.000000000000000000e+00
4.275974603174603317e+02 0.000000000000000000e+00
4.279290702947845944e+02 0.000000000000000000e+00
4.282659410430838989e+02 0.000000000000000000e+00
4.285814058956916028e+02 0.000000000000000000e+00
4.289039455782312871e+02 0.000000000000000000e+00
4.292235827664399039e+02 0.000000000000000000e+00
4.295444897959183663e+02 0.000000000000000000e+00
4.298770068027210982e+02 0.000000000000000000e+00
4.302028117913832261e+02 0.000000000000000000e+00
4.305228117913832193e+02 0.000000000000000000e+00
4.308667573696145041e+02 0.000000000000000000e+00
4.311923809523809723e+02 0.000000000000000000e+00
4.315190929705215694e+02 0.000000000000000000e+00
4.318516099773242445e+02 0.000000000000000000e+00
4.321803174603174398e+02 0.000000000000000000e+00
4.325101133786848209e+02 0.000000000000000000e+00
4.328573242630385494e+02 0.000000000000000000e+00
4.331883900226757191e+02 0.000000000000000000e+00
4.335080272108843360e+02 0.000000000000000000e+00
4.338492517006802700e+02 0.000000000000000000e+00
4.341643537414965976e+02 0.000000000000000000e+00
4.344917913832199474e+02 0.000000000000000000e+00
4.348186848072562611e+02 0.000000000000000000e+00
4.351477551020408328e+02 0.000000000000000000e+00
4.354873469380000301e+02 0.000000000000000000e+00
4.358292970521541747e+02 0.000000000000000000e+00
4.361618140589569066e+02 0.000000000000000000e+00
4.364749206349206361e+02 0.000000000000000000e+00
4.367963718820861914e+02 0.000000000000000000e+00
4.371472108843537399e+02 0.000000000000000000e+00
4.374737414965986204e+02 0.000000000000000000e+00
4.377897505668934173e+02 0.000000000000000000e+00
4.381260770975056857e+02 0.000000000000000000e+00
4.384475283446711842e+02 0.000000000000000000e+00
4.387684353741496466e+02 0.000000000000000000e+00
4.390938775510203982e+02 0.000000000000000000e+00
4.394211337868480882e+02 0.000000000000000000e+00
4.397445804988661848e+02 0.000000000000000000e+00
4.401023129251700539e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
4.407657142857142958e+02 0.000000000000000000e+00
4.411174603174603135e+02 0.000000000000000000e+00
4.414499773242630454e+02 0.000000000000000000e+00
4.417708843537415078e+02 0.000000000000000000e+00
4.420946938775510375e+02 0.000000000000000000e+00
4.424313832199546255e+02 0.000000000000000000e+00
4.427642630385487337e+02 0.000000000000000000e+00
4.430911564625850474e+02 0.000000000000000000e+00
4.434274829931972590e+02 0.000000000000000000e+00
4.437529251700680106e+02 0.000000000000000000e+00
4.440694784580499004e+02 0.000000000000000000e+00
4.444101587301587415e+02 0.000000000000000000e+00
4.447441269841269786e+02 0.000000000000000000e+00
4.450599546485260589e+02 0.000000000000000000e+00
4.453882993197278779e+02 0.000000000000000000e+00
4.456985034013605400e+02 0.000000000000000000e+00
4.460413605442176959e+02 0.000000000000000000e+00
4.463945578231292757e+02 0.000000000000000000e+00
4.467248979591836928e+02 0.000000000000000000e+00
4.470521541950113260e+02 0.000000000000000000e+00
4.473746938775510102e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
4.480054421768707584e+02 0.000000000000000000e+00
4.483334240362812011e+02 0.000000000000000000e+00
4.486436281179138064e+02 0.000000000000000000e+00
4.489672562358276764e+02 0.000000000000000000e+00
4.492966893424036243e+02 0.000000000000000000e+00
4.496083446712017917e+02 0.000000000000000000e+00
4.499426757369614620e+02 0.000000000000000000e+00
4.502837188208616794e+02 0.000000000000000000e+00
4.505910204081632742e+02 0.000000000000000000e+00
4.509333333333333371e+02 0.000000000000000000e+00
4.512624036281179087e+02 0.000000000000000000e+00
4.515804081632653038e+02 0.000000000000000000e+00
4.519049433106575862e+02 0.000000000000000000e+00
4.522345578231292507e+02 0.000000000000000000e+00
4.525469387755102275e+02 0.000000000000000000e+00
4.528941496598639560e+02 0.000000000000000000e+00
4.532210430839002129e+02 0.000000000000000000e+00
4.535597278911564558e+02 0.000000000000000000e+00
4.538871655328798056e+02 0.000000000000000000e+00
4.542372789115646015e+02 0.000000000000000000e+00
4.545393197278911543e+02 0.000000000000000000e+00
4.548645804988661894e+02 0.000000000000000000e+00
4.552043537414966181e+02 0.000000000000000000e+00
4.555492063492063721e+02 0.000000000000000000e+00
4.558808163265306348e+02 0.000000000000000000e+00
4.562111564625850519e+02 0.000000000000000000e+00
4.565503854875283309e+02 0.000000000000000000e+00
4.568912471655328886e+02 0.000000000000000000e+00
4.571992743764172360e+02 0.000000000000000000e+00
4.575270748299319621e+02 0.000000000000000000e+00
4.578490702947845534e+02 0.000000000000000000e+00
4.581892063492063585e+02 0.000000000000000000e+00
4.585077551020407896e+02 0.000000000000000000e+00
4.588520634920635075e+02 0.000000000000000000e+00
4.591709750566893149e+02 0.000000000000000000e+00
4.595123809523809655e+02 0.000000000000000000e+00
4.598196825396825602e+02 0.000000000000000000e+00
4.601632653061224687e+02 0.000000000000000000e+00
4.604709297052154398e+02 0.000000000000000000e+00
4.608001814058956711e+02 0.000000000000000000e+00
4.611083900226757351e+02 0.000000000000000000e+00
4.614294784580499140e+02 0.000000000000000000e+00
4.617739682539682349e+02 0.000000000000000000e+00
4.620997732426303628e+02 0.000000000000000000e+00
4.624152380952381236e+02 0.000000000000000000e+00
4.627522902494330879e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
4.634136961451247316e+02 0.000000000000000000e+00
4.637173696145124495e+02 0.000000000000000000e+00
4.640400907029478503e+02 0.000000000000000000e+00
4.643825850340136299e+02 0.000000000000000000e+00
4.647009523809524012e+02 0.000000000000000000e+00
4.650100680272108775e+02 0.000000000000000000e+00
4.653511111111110949e+02 0.000000000000000000e+00
4.656780045351474087e+02 0.000000000000000000e+00
4.660027210884353508e+02 0.000000000000000000e+00
4.663181859410431116e+02 0.000000000000000000e+00
4.666626757369614324e+02 0.000000000000000000e+00
4.669873922902494314e+02 0.000000000000000000e+00
4.673064852607709554e+02 0.000000000000000000e+00
4.676531519274376478e+02 0.000000000000000000e+00
4.679782312925170231e+02 0.000000000000000000e+00
4.682909750566893194e+02 0.000000000000000000e+00
4.686135147392290037e+02 0.000000000000000000e+00
4.689315192743763987e+02 0.000000000000000000e+00
4.692667573696145382e+02 0.000000000000000000e+00
4.695820408163265256e+02 0.000000000000000000e+00
4.699136507936507883e+02 0.000000000000000000e+00
4.702242176870748267e+02 0.000000000000000000e+00
4.705416780045351288e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
4.741560090702947718e+02 0.000000000000000000e+00
4.744834467120181216e+02 0.000000000000000000e+00
4.748083446712018372e+02 0.000000000000000000e+00
4.751568253968254112e+02 0.000000000000000000e+00
4.754677551020408259e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
4.760926984126984394e+02 0.000000000000000000e+00
4.763857142850000059e+02 0.000000000000000000e+00
4.767083900226757578e+02 0.000000000000000000e+00
4.770390929705215513e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
4.778846258503401145e+02 0.000000000000000000e+00
4.781962811791383388e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
4.792471655328798192e+02 0.000000000000000000e+00
4.795658956916099669e+02 0.000000000000000000e+00
4.798849886621314909e+02 0.000000000000000000e+00
4.802273015873016107e+02 0.000000000000000000e+00
4.805458503401360417e+02 0.000000000000000000e+00
4.808564172335600801e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
4.818292970521541747e+02 0.000000000000000000e+00
4.821473015873015697e+02 0.000000000000000000e+00
4.824790929705215490e+02 0.000000000000000000e+00
4.828168707482993227e+02 0.000000000000000000e+00
4.831388662131519141e+02 0.000000000000000000e+00
4.834577777777777783e+02 0.000000000000000000e+00
4.837875736961451025e+02 0.000000000000000000e+00
4.841061224489795904e+02 0.000000000000000000e+00
4.844313832199546255e+02 0.000000000000000000e+00
4.847531972789115571e+02 0.000000000000000000e+00
4.850955102040816200e+02 0.000000000000000000e+00
4.854298412698412903e+02 0.000000000000000000e+00
4.857460317460317469e+02 0.000000000000000000e+00
4.860611337868480746e+02 0.000000000000000000e+00
4.863880272108843315e+02 0.000000000000000000e+00
4.867158276643991144e+02 0.000000000000000000e+00
4.870198639455782086e+02 0.000000000000000000e+00
4.873478458049886513e+02 0.000000000000000000e+00
4.876705668934240521e+02 0.000000000000000000e+00
4.879931065759637363e+02 0.000000000000000000e+00
4.883207256235827458e+02 0.000000000000000000e+00
4.886659410430838761e+02 0.000000000000000000e+00
4.889859410430839262e+02 0.000000000000000000e+00
4.893173696145124723e+02 0.000000000000000000e+00
4.896313832199546709e+02 0.000000000000000000e+00
4.899898412698412926e+02 0.000000000000000000e+00
4.903082086167800639e+02 0.000000000000000000e+00
4.906327437641723463e+02 0.000000000000000000e+00
4.909561904761904998e+02 0.000000000000000000e+00
4.912934240362811806e+02 0.000000000000000000e+00
4.916177777777778033e+02 0.000000000000000000e+00
4.919415873015872762e+02 0.000000000000000000e+00
4.922672108843537444e+02 0.000000000000000000e+00
4.925997278911564763e+02 0.000000000000000000e+00
4.929364172335600642e+02 0.000000000000000000e+00
4.932642176870748472e+02 0.000000000000000000e+00
4.935885714285714130e+02 0.000000000000000000e+00
4.938987755102040751e+02 0.000000000000000000e+00
4.942291156462584922e+02 0.000000000000000000e+00
4.945456689342403820e+02 0.000000000000000000e+00
4.948872562358276923e+02 0.000000000000000000e+00
4.951898412698412812e+02 0.000000000000000000e+00
4.955096598639455578e+02 0.000000000000000000e+00
4.958575963718820958e+02 0.000000000000000000e+00
4.961906575963718637e+02 0.000000000000000000e+00
4.965073922902494132e+02 0.000000000000000000e+00
4.968324716553287885e+02 0.000000000000000000e+00
4.971693424036280931e+02 0.000000000000000000e+00
4.974891609977324265e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
4.981482086167800389e+02 0.000000000000000000e+00
4.984783673469387963e+02 0.000000000000000000e+00
4.987925623582766548e+02 0.000000000000000000e+00
4.991308843537415214e+02 0.000000000000000000e+00
4.994595918367347167e+02 0.000000000000000000e+00
4.997859410430838807e+02 0.000000000000000000e+00
5.001190022675737055e+02 0.000000000000000000e+00
5.004642176870748358e+02 0.000000000000000000e+00
5.007834920634920763e+02 0.000000000000000000e+00
5.011074829931972658e+02 0.000000000000000000e+00
5.014178684807256445e+02 0.000000000000000000e+00
5.017456689342403706e+02 0.000000000000000000e+00
5.020647619047618946e+02 0.000000000000000000e+00
5.023923809523809609e+02 0.000000000000000000e+00
5.027080272108843815e+02 0.000000000000000000e+00
5.030155102040816359e+02 0.000000000000000000e+00
5.033454875283446768e+02 0.000000000000000000e+00
5.036908843537415237e+02 0.000000000000000000e+00
5.040190476190476261e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
5.046708390022675985e+02 0.000000000000000000e+00
5.049975510204081388e+02 0.000000000000000000e+00
5.053224489795918544e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
5.088341043083900104e+02 0.000000000000000000e+00
5.091671655328798352e+02 0.000000000000000000e+00
5.094701133786848004e+02 0.000000000000000000e+00
5.097968253968253975e+02 0.000000000000000000e+00
5.101229931972789018e+02 0.000000000000000000e+00
5.104292063492063676e+02 0.000000000000000000e+00
5.107410430839002515e+02 0.000000000000000000e+00
5.110592290249433063e+02 0.000000000000000000e+00
5.113819501133787071e+02 0.000000000000000000e+00
5.116925170068027455e+02 0.000000000000000000e+00
5.120248526077097040e+02 0.000000000000000000e+00
5.123361451247166087e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
5.129667120181405835e+02 0.000000000000000000e+00
5.132627664399093419e+02 0.000000000000000000e+00
5.135838548752834640e+02 0.000000000000000000e+00
5.139187301587301135e+02 0.000000000000000000e+00
5.142271201814058941e+02 0.000000000000000000e+00
5.145496598639455215e+02 0.000000000000000000e+00
5.148689342403628189e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
5.155009523809524126e+02 0.000000000000000000e+00
5.158204081632652560e+02 0.000000000000000000e+00
5.161496598639455442e+02 0.000000000000000000e+00
5.165030385487527838e+02 0.000000000000000000e+00
5.167992743764172019e+02 0.000000000000000000e+00
5.171370521541949756e+02 0.000000000000000000e+00
5.174489795910000112e+02 0.000000000000000000e+00
5.177581632650000074e+02 0.000000000000000000e+00
5.181063038548752502e+02 0.000000000000000000e+00
5.183974603174602862e+02 0.000000000000000000e+00
5.187256235827663886e+02 0.000000000000000000e+00
5.190416326530612423e+02 0.000000000000000000e+00
5.193648979591836223e+02 0.000000000000000000e+00
5.196908843537414668e+02 0.000000000000000000e+00
5.200321088435374577e+02 0.000000000000000000e+00
5.203582766439909619e+02 0.000000000000000000e+00
5.206628571428570922e+02 0.000000000000000000e+00
5.209694331065759343e+02 0.000000000000000000e+00
5.213079365079364607e+02 0.000000000000000000e+00
5.216366439909296560e+02 0.000000000000000000e+00
5.219513832199546641e+02 0.000000000000000000e+00
5.222520408159999761e+02 0.000000000000000000e+00
5.226009977324263218e+02 0.000000000000000000e+00
5.229073922902493905e+02 0.000000000000000000e+00
5.232114285714285415e+02 0.000000000000000000e+00
5.235199999999999818e+02 0.000000000000000000e+00
5.238234920634920400e+02 0.000000000000000000e+00
5.241572789115646174e+02 0.000000000000000000e+00
5.244694784580499345e+02 0.000000000000000000e+00
5.247755102040816837e+02 0.000000000000000000e+00
5.250898866213151450e+02 0.000000000000000000e+00
5.254138775510203914e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
5.269977324263038554e+02 0.000000000000000000e+00
5.273110204081632446e+02 0.000000000000000000e+00
5.276368253968254294e+02 0.000000000000000000e+00
5.279582766439909847e+02 0.000000000000000000e+00
5.282673922902494041e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
5.316789115646258779e+02 0.000000000000000000e+00
5.319765306119999195e+02 0.000000000000000000e+00
5.323352380952380827e+02 0.000000000000000000e+00
5.326380045351473882e+02 0.000000000000000000e+00
5.329699773242630272e+02 0.000000000000000000e+00
5.332983219954649030e+02 0.000000000000000000e+00
5.336208616780045304e+02 0.000000000000000000e+00
5.339348752834466723e+02 0.000000000000000000e+00
5.342583219954648257e+02 0.000000000000000000e+00
5.345855782312925157e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
5.352219501133787389e+02 0.000000000000000000e+00
5.355595464852607392e+02 0.000000000000000000e+00
5.358672108843537671e+02 0.000000000000000000e+00
5.361926530612245188e+02 0.000000000000000000e+00
5.364926984126983598e+02 0.000000000000000000e+00
5.368272108843536898e+02 0.000000000000000000e+00
5.371354195011338106e+02 0.000000000000000000e+00
5.374429024943310651e+02 0.000000000000000000e+00
5.377663492063492185e+02 0.000000000000000000e+00
5.380856235827664023e+02 0.000000000000000000e+00
5.383965532879818738e+02 0.000000000000000000e+00
5.387138321995464594e+02 0.000000000000000000e+00
5.390421768707483352e+02 0.000000000000000000e+00
5.393483900226757441e+02 0.000000000000000000e+00
5.396565986394557513e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
5.433819501133787071e+02 0.000000000000000000e+00
5.436992290249432926e+02 0.000000000000000000e+00
5.440076190476190732e+02 0.000000000000000000e+00
5.443212698412698956e+02 0.000000000000000000e+00
5.446205895691609840e+02 0.000000000000000000e+00
5.449298866213151769e+02 0.000000000000000000e+00
5.452478911564626287e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
5.458461678004534861e+02 0.000000000000000000e+00
5.461590929705215558e+02 0.000000000000000000e+00
5.464803628117913377e+02 0.000000000000000000e+00
5.467985487528344493e+02 0.000000000000000000e+00
5.471219954648526027e+02 0.000000000000000000e+00
5.474341950113379198e+02 0.000000000000000000e+00
5.477518367346938248e+02 0.000000000000000000e+00
5.480760090702947309e+02 0.000000000000000000e+00
5.483814965986395009e+02 0.000000000000000000e+00
5.486918820861677659e+02 0.000000000000000000e+00
5.489875736961450912e+02 0.000000000000000000e+00
5.492992290249433154e+02 0.000000000000000000e+00
5.496107029478457662e+02 0.000000000000000000e+00
5.499152834467120101e+02 0.000000000000000000e+00
5.502289342403628325e+02 0.000000000000000000e+00
5.505384126984126851e+02 0.000000000000000000e+00
5.508362811791382683e+02 0.000000000000000000e+00
5.511455782312924612e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
5.517790476190476738e+02 0.000000000000000000e+00
5.520712925170067820e+02 0.000000000000000000e+00
5.523847619047619446e+02 0.000000000000000000e+00
5.527038548752834686e+02 0.000000000000000000e+00
5.530294784580498799e+02 0.000000000000000000e+00
5.533228117913831738e+02 0.000000000000000000e+00
5.536546031746031531e+02 0.000000000000000000e+00
5.539559183673469533e+02 0.000000000000000000e+00
5.542635827664398676e+02 0.000000000000000000e+00
5.545821315192744123e+02 0.000000000000000000e+00
5.548863492063492231e+02 0.000000000000000000e+00
5.552039909297052418e+02 0.000000000000000000e+00
5.555049433106576089e+02 0.000000000000000000e+00
5.558033560090702849e+02 0.000000000000000000e+00
5.561313378684807276e+02 0.000000000000000000e+00
5.564387755100000277e+02 0.000000000000000000e+00
5.567492063492063608e+02 0.000000000000000000e+00
5.570750113378684318e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
5.577073922902494587e+02 0.000000000000000000e+00
5.580342857142857156e+02 0.000000000000000000e+00
5.583363265306122685e+02 0.000000000000000000e+00
5.586724489790000234e+02 0.000000000000000000e+00
5.589768707482993477e+02 0.000000000000000000e+00
5.592861678004535406e+02 0.000000000000000000e+00
5.596052607709750646e+02 0.000000000000000000e+00
5.599274376417233725e+02 0.000000000000000000e+00
5.602347392290249672e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
5.608444444444444343e+02 0.000000000000000000e+00
5.611580952380952567e+02 0.000000000000000000e+00
5.614822675736961628e+02 0.000000000000000000e+00
5.618015419501133465e+02 0.000000000000000000e+00
5.621093877551020341e+02 0.000000000000000000e+00
5.624056235827664523e+02 0.000000000000000000e+00
5.627361451247165860e+02 0.000000000000000000e+00
5.630639455782312552e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
5.639911111111110813e+02 0.000000000000000000e+00
5.642858956916099942e+02 0.000000000000000000e+00
5.645997278911564763e+02 0.000000000000000000e+00
5.649220861678004439e+02 0.000000000000000000e+00
5.652282993197278529e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
5.671087528344671682e+02 0.000000000000000000e+00
5.674398185941042811e+02 0.000000000000000000e+00
5.677549206349206088e+02 0.000000000000000000e+00
5.680605895691610385e+02 0.000000000000000000e+00
5.683811337868480678e+02 0.000000000000000000e+00
5.686855328798185383e+02 0.000000000000000000e+00
5.690015419501133920e+02 0.000000000000000000e+00
5.693188208616779775e+02 0.000000000000000000e+00
5.696362811791383365e+02 0.000000000000000000e+00
5.699452154195010962e+02 0.000000000000000000e+00
5.702719274376416934e+02 0.000000000000000000e+00
5.706035374149660129e+02 0.000000000000000000e+00
5.709092063492063289e+02 0.000000000000000000e+00
5.712429931972789063e+02 0.000000000000000000e+00
5.715727891156462874e+02 0.000000000000000000e+00
5.718811791383219543e+02 0.000000000000000000e+00
5.721759637188208671e+02 0.000000000000000000e+00
5.725162811791383319e+02 0.000000000000000000e+00
5.728039909297052645e+02 0.000000000000000000e+00
5.731258049886621393e+02 0.000000000000000000e+00
5.734343764172335796e+02 0.000000000000000000e+00
5.737520181405895983e+02 0.000000000000000000e+00
5.740575056689342546e+02 0.000000000000000000e+00
5.743775056689341909e+02 0.000000000000000000e+00
5.746817233560091154e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
5.753117460317459972e+02 0.000000000000000000e+00
5.756315646258503875e+02 0.000000000000000000e+00
5.759201814058957325e+02 0.000000000000000000e+00
5.762579591836735062e+02 0.000000000000000000e+00
5.765329705215419835e+02 0.000000000000000000e+00
5.768551473922902915e+02 0.000000000000000000e+00
5.771782312925170118e+02 0.000000000000000000e+00
5.774944217687075252e+02 0.000000000000000000e+00
5.777915646258503557e+02 0.000000000000000000e+00
5.781266213151927786e+02 0.000000000000000000e+00
5.784573242630385721e+02 0.000000000000000000e+00
5.787559183673469079e+02 0.000000000000000000e+00
5.790599546485260589e+02 0.000000000000000000e+00
5.793748752834467268e+02 0.000000000000000000e+00
5.796770975056689394e+02 0.000000000000000000e+00
5.799994557823129071e+02 0.000000000000000000e+00
5.803009523809523671e+02 0.000000000000000000e+00
5.806078911564625287e+02 0.000000000000000000e+00
5.809170068027210618e+02 0.000000000000000000e+00
5.812281179138321932e+02 0.000000000000000000e+00
5.815568253968253885e+02 0.000000000000000000e+00
5.818644897959184163e+02 0.000000000000000000e+00
5.821728798185940832e+02 0.000000000000000000e+00
5.824847165532879671e+02 0.000000000000000000e+00
5.827960090702947582e+02 0.000000000000000000e+00
5.831100226757370137e+02 0.000000000000000000e+00
5.834009977324262763e+02 0.000000000000000000e+00
5.837168253968253566e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
5.843640816326530967e+02 0.000000000000000000e+00
5.846704761904761654e+02 0.000000000000000000e+00
5.849627210884353872e+02 0.000000000000000000e+00
5.852745578231292711e+02 0.000000000000000000e+00
5.855974603174603317e+02 0.000000000000000000e+00
5.858951473922902551e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
5.865104761904761972e+02 0.000000000000000000e+00
5.868406349206348978e+02 0.000000000000000000e+00
5.871510204081632764e+02 0.000000000000000000e+00
5.874648526077097586e+02 0.000000000000000000e+00
5.877741496598639515e+02 0.000000000000000000e+00
5.880872562358276809e+02 0.000000000000000000e+00
5.884039909297051736e+02 0.000000000000000000e+00
5.887109297052154488e+02 0.000000000000000000e+00
5.890352834467120147e+02 0.000000000000000000e+00
5.893558276643990439e+02 0.000000000000000000e+00
5.896781859410431252e+02 0.000000000000000000e+00
5.899840362811791010e+02 0.000000000000000000e+00
5.903047619047619037e+02 0.000000000000000000e+00
5.906242176870748608e+02 0.000000000000000000e+00
5.909344217687074661e+02 0.000000000000000000e+00
5.912506122448979795e+02 0.000000000000000000e+00
5.915740589569161330e+02 0.000000000000000000e+00
5.918953287981859148e+02 0.000000000000000000e+00
5.921973696145124677e+02 0.000000000000000000e+00
5.925108390022676303e+02 0.000000000000000000e+00
5.928224943310657409e+02 0.000000000000000000e+00
5.931414058956916051e+02 0.000000000000000000e+00
5.934534240362811488e+02 0.000000000000000000e+00
5.937634467120180943e+02 0.000000000000000000e+00
5.940852607709750828e+02 0.000000000000000000e+00
5.944252154195011144e+02 0.000000000000000000e+00
5.947365079365079055e+02 0.000000000000000000e+00
5.950612244897959044e+02 0.000000000000000000e+00
5.953634467120181171e+02 0.000000000000000000e+00
5.956803628117913831e+02 0.000000000000000000e+00
5.959780498866213065e+02 0.000000000000000000e+00
5.963022222222222126e+02 0.000000000000000000e+00
5.966175056689342000e+02 0.000000000000000000e+00
5.969514739229025508e+02 0.000000000000000000e+00
5.972595011337868982e+02 0.000000000000000000e+00
5.975882086167800935e+02 0.000000000000000000e+00
5.978893424036281203e+02 0.000000000000000000e+00
5.982042630385487882e+02 0.000000000000000000e+00
5.985108390022676303e+02 0.000000000000000000e+00
5.988313832199546596e+02 0.000000000000000000e+00
5.991381405895691614e+02 0.000000000000000000e+00
5.994800907029477912e+02 0.000000000000000000e+00
5.997754195011337970e+02 0.000000000000000000e+00
6.001046712018140852e+02 0.000000000000000000e+00
6.003878458049886149e+02 0.000000000000000000e+00
6.007218140589569657e+02 0.000000000000000000e+00
6.010106122448979704e+02 0.000000000000000000e+00
6.013414965986394236e+02 0.000000000000000000e+00
6.016419047619048115e+02 0.000000000000000000e+00
6.019673469387755631e+02 0.000000000000000000e+00
6.022623129251700220e+02 0.000000000000000000e+00
6.025770521541950302e+02 0.000000000000000000e+00
6.028643990929705296e+02 0.000000000000000000e+00
6.031976417233560142e+02 0.000000000000000000e+00
6.034826303854874823e+02 0.000000000000000000e+00
6.038098866213151723e+02 0.000000000000000000e+00
6.041110204081633128e+02 0.000000000000000000e+00
6.044210430839002584e+02 0.000000000000000000e+00
6.047272562358276673e+02 0.000000000000000000e+00
6.050376417233560460e+02 0.000000000000000000e+00
6.053277097505668962e+02 0.000000000000000000e+00
6.056471655328798533e+02 0.000000000000000000e+00
6.059713378684807594e+02 0.000000000000000000e+00
6.062755555555555702e+02 0.000000000000000000e+00
6.065835827664399176e+02 0.000000000000000000e+00
6.069180952380952476e+02 0.000000000000000000e+00
6.072076190476190050e+02 0.000000000000000000e+00
6.075365079365079737e+02 0.000000000000000000e+00
6.078287528344670818e+02 0.000000000000000000e+00
6.081482086167800389e+02 0.000000000000000000e+00
6.084683900226757487e+02 0.000000000000000000e+00
6.087795011337868800e+02 0.000000000000000000e+00
6.090969614512471253e+02 0.000000000000000000e+00
6.094363718820861777e+02 0.000000000000000000e+00
6.097371428571428851e+02 0.000000000000000000e+00
6.100663945578231733e+02 0.000000000000000000e+00
6.103611791383219725e+02 0.000000000000000000e+00
6.106644897959183709e+02 0.000000000000000000e+00
6.109674376417233361e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
6.115795011337868345e+02 0.000000000000000000e+00
6.118755555555555929e+02 0.000000000000000000e+00
6.121950113378684364e+02 0.000000000000000000e+00
6.125170068027210846e+02 0.000000000000000000e+00
6.128206802721088025e+02 0.000000000000000000e+00
6.131363265306122230e+02 0.000000000000000000e+00
6.134367346938774972e+02 0.000000000000000000e+00
6.137433106575963393e+02 0.000000000000000000e+00
6.140462585034013046e+02 0.000000000000000000e+00
6.143744217687075206e+02 0.000000000000000000e+00
6.146668480725624022e+02 0.000000000000000000e+00
6.149699773242630272e+02 0.000000000000000000e+00
6.152736507936507451e+02 0.000000000000000000e+00
6.155762358276643909e+02 0.000000000000000000e+00
6.159018594104308022e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
6.168126984126984098e+02 0.000000000000000000e+00
6.171036734693877861e+02 0.000000000000000000e+00
6.174149659863945772e+02 0.000000000000000000e+00
6.177496598639455669e+02 0.000000000000000000e+00
6.180575056689342546e+02 0.000000000000000000e+00
6.183736961451247680e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
6.192756462585034569e+02 0.000000000000000000e+00
6.195769614512471435e+02 0.000000000000000000e+00
6.198982312925170390e+02 0.000000000000000000e+00
6.202182312925169754e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
6.217868480725624067e+02 0.000000000000000000e+00
6.220959637188208262e+02 0.000000000000000000e+00
6.224232199546485163e+02 0.000000000000000000e+00
6.227426757369614734e+02 0.000000000000000000e+00
6.230583219954648939e+02 0.000000000000000000e+00
6.233670748299319939e+02 0.000000000000000000e+00
6.236925170068027455e+02 0.000000000000000000e+00
6.240003628117914332e+02 0.000000000000000000e+00
6.243299773242630408e+02 0.000000000000000000e+00
6.246556009070294522e+02 0.000000000000000000e+00
6.249766893424035743e+02 0.000000000000000000e+00
6.252843537414966022e+02 0.000000000000000000e+00
6.256065306122449101e+02 0.000000000000000000e+00
6.259091156462585559e+02 0.000000000000000000e+00
6.262541496598639696e+02 0.000000000000000000e+00
6.265663492063491731e+02 0.000000000000000000e+00
6.268858049886621302e+02 0.000000000000000000e+00
6.272090702947846239e+02 0.000000000000000000e+00
6.275170975056689713e+02 0.000000000000000000e+00
6.278080725623582339e+02 0.000000000000000000e+00
6.281249886621315000e+02 0.000000000000000000e+00
6.284564172335600460e+02 0.000000000000000000e+00
6.287584580498865989e+02 0.000000000000000000e+00
6.290809977324263400e+02 0.000000000000000000e+00
6.293743310657596339e+02 0.000000000000000000e+00
6.297155555555555111e+02 0.000000000000000000e+00
6.300330158730158701e+02 0.000000000000000000e+00
6.303548299319727448e+02 0.000000000000000000e+00
6.306668480725624022e+02 0.000000000000000000e+00
6.309761451247165951e+02 0.000000000000000000e+00
6.312772789115646219e+02 0.000000000000000000e+00
6.315791383219955151e+02 0.000000000000000000e+00
6.319112925170068138e+02 0.000000000000000000e+00
6.322352834467120601e+02 0.000000000000000000e+00
6.325360544217686538e+02 0.000000000000000000e+00
6.328395464852608256e+02 0.000000000000000000e+00
6.331555555555555657e+02 0.000000000000000000e+00
6.334704761904762336e+02 0.000000000000000000e+00
6.337844897959183754e+02 0.000000000000000000e+00
6.340963265306122594e+02 0.000000000000000000e+00
6.343916553287981515e+02 0.000000000000000000e+00
6.347161904761904907e+02 0.000000000000000000e+00
6.350385487528344584e+02 0.000000000000000000e+00
6.353306122448979067e+02 0.000000000000000000e+00
6.356417233560090381e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
6.378138775510203686e+02 0.000000000000000000e+00
6.381126530612244778e+02 0.000000000000000000e+00
6.384308390022675894e+02 0.000000000000000000e+00
6.387426757369614734e+02 0.000000000000000000e+00
6.390550566893424502e+02 0.000000000000000000e+00
6.393672562358276537e+02 0.000000000000000000e+00
6.396798185941042902e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
6.415034920634921036e+02 0.000000000000000000e+00
6.418093424036280794e+02 0.000000000000000000e+00
6.421199092970521178e+02 0.000000000000000000e+00
6.424288435374149913e+02 0.000000000000000000e+00
6.427350566893424002e+02 0.000000000000000000e+00
6.430719274376417616e+02 0.000000000000000000e+00
6.433492970521541565e+02 0.000000000000000000e+00
6.436897959183673947e+02 0.000000000000000000e+00
6.439704308390022334e+02 0.000000000000000000e+00
6.442755555555555702e+02 0.000000000000000000e+00
6.445821315192744123e+02 0.000000000000000000e+00
6.449017687074830292e+02 0.000000000000000000e+00
6.452234013605442442e+02 0.000000000000000000e+00
6.455314285714285916e+02 0.000000000000000000e+00
6.458536054421768995e+02 0.000000000000000000e+00
6.461534693877550808e+02 0.000000000000000000e+00
6.464455328798186429e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
6.470835374149660311e+02 0.000000000000000000e+00
6.473835827664398721e+02 0.000000000000000000e+00
6.476823582766439813e+02 0.000000000000000000e+00
6.480007256235827526e+02 0.000000000000000000e+00
6.483005895691610476e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
6.516589569160997826e+02 0.000000000000000000e+00
6.519566439909297060e+02 0.000000000000000000e+00
6.522933333333332939e+02 0.000000000000000000e+00
6.525959183673469397e+02 0.000000000000000000e+00
6.529030385487528747e+02 0.000000000000000000e+00
6.531949206349206634e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
6.538216780045351015e+02 0.000000000000000000e+00
6.541224489795918089e+02 0.000000000000000000e+00
6.544139682539682781e+02 0.000000000000000000e+00
6.547210884353740994e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
6.559192743764172064e+02 0.000000000000000000e+00
6.562352834467120601e+02 0.000000000000000000e+00
6.565516553287982333e+02 0.000000000000000000e+00
6.568740136054422010e+02 0.000000000000000000e+00
6.571889342403627552e+02 0.000000000000000000e+00
6.574958730158730305e+02 0.000000000000000000e+00
6.578046258503401305e+02 0.000000000000000000e+00
6.581135600907030039e+02 0.000000000000000000e+00
6.584355555555555384e+02 0.000000000000000000e+00
6.587412244897959681e+02 0.000000000000000000e+00
6.590566893424036152e+02 0.000000000000000000e+00
6.593641723356008697e+02 0.000000000000000000e+00
6.596752834467120010e+02 0.000000000000000000e+00
6.599687981859410684e+02 0.000000000000000000e+00
6.602884353741496852e+02 0.000000000000000000e+00
6.605795918367347213e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
6.612027210884353963e+02 0.000000000000000000e+00
6.615149206349205997e+02 0.000000000000000000e+00
6.618187755102040910e+02 0.000000000000000000e+00
6.621291609977324697e+02 0.000000000000000000e+00
6.624344671201813526e+02 0.000000000000000000e+00
6.627390476190475965e+02 0.000000000000000000e+00
6.630300226757369728e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
6.636573242630385039e+02 0.000000000000000000e+00
6.639609977324263355e+02 0.000000000000000000e+00
6.642682993197279302e+02 0.000000000000000000e+00
6.645774149659863497e+02 0.000000000000000000e+00
6.648847165532879444e+02 0.000000000000000000e+00
6.651863945578231778e+02 0.000000000000000000e+00
6.654973242630385357e+02 0.000000000000000000e+00
6.658115192743764510e+02 0.000000000000000000e+00
6.661043083900226520e+02 0.000000000000000000e+00
6.664194104308389797e+02 0.000000000000000000e+00
6.667381405895691842e+02 0.000000000000000000e+00
6.670575963718821413e+02 0.000000000000000000e+00
6.673667120181405608e+02 0.000000000000000000e+00
6.676696598639455260e+02 0.000000000000000000e+00
6.679749659863945226e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
6.686029931972789200e+02 0.000000000000000000e+00
6.689142857142857110e+02 0.000000000000000000e+00
6.692038095238094684e+02 0.000000000000000000e+00
6.695192743764172292e+02 0.000000000000000000e+00
6.698200453514739365e+02 0.000000000000000000e+00
6.701380498866212747e+02 0.000000000000000000e+00
6.704466213151927150e+02 0.000000000000000000e+00
6.707508390022675258e+02 0.000000000000000000e+00
6.710586848072562134e+02 0.000000000000000000e+00
6.713788662131519231e+02 0.000000000000000000e+00
6.716856235827664250e+02 0.000000000000000000e+00
6.719887528344671637e+02 0.000000000000000000e+00
6.723080272108843474e+02 0.000000000000000000e+00
6.726253061224489329e+02 0.000000000000000000e+00
6.729237188208617226e+02 0.000000000000000000e+00
6.732360997732425858e+02 0.000000000000000000e+00
6.735530158730158519e+02 0.000000000000000000e+00
6.738594104308390342e+02 0.000000000000000000e+00
6.741648979591836905e+02 0.000000000000000000e+00
6.744809070294784306e+02 0.000000000000000000e+00
6.747863945578230869e+02 0.000000000000000000e+00
6.750902494331065782e+02 0.000000000000000000e+00
6.754008163265306166e+02 0.000000000000000000e+00
6.757199092970521406e+02 0.000000000000000000e+00
6.760212244897959408e+02 0.000000000000000000e+00
6.763337868480725774e+02 0.000000000000000000e+00
6.766521541950113487e+02 0.000000000000000000e+00
6.769625396825397274e+02 0.000000000000000000e+00
6.772720181405895801e+02 0.000000000000000000e+00
6.775784126984126488e+02 0.000000000000000000e+00
6.778788208616780366e+02 0.000000000000000000e+00
6.781737868480726092e+02 0.000000000000000000e+00
6.784800000000000182e+02 0.000000000000000000e+00
6.787898412698413040e+02 0.000000000000000000e+00
6.790893424036281658e+02 0.000000000000000000e+00
6.794060770975056585e+02 0.000000000000000000e+00
6.797177324263038827e+02 0.000000000000000000e+00
6.800266666666666424e+02 0.000000000000000000e+00
6.803493877551020432e+02 0.000000000000000000e+00
6.806523356009070085e+02 0.000000000000000000e+00
6.809621768707482943e+02 0.000000000000000000e+00
6.812700226757369819e+02 0.000000000000000000e+00
6.815686167800453177e+02 0.000000000000000000e+00
6.818719274376417161e+02 0.000000000000000000e+00
6.821795918367347440e+02 0.000000000000000000e+00
6.824934240362812261e+02 0.000000000000000000e+00
6.827878458049887058e+02 0.000000000000000000e+00
6.831118367346938385e+02 0.000000000000000000e+00
6.834069841269840708e+02 0.000000000000000000e+00
6.837131972789115935e+02 0.000000000000000000e+00
6.840139682539683008e+02 0.000000000000000000e+00
6.843308843537414532e+02 0.000000000000000000e+00
6.846291156462584695e+02 0.000000000000000000e+00
6.849474829931972408e+02 0.000000000000000000e+00
6.852386394557822769e+02 0.000000000000000000e+00
6.855590022675736463e+02 0.000000000000000000e+00
6.858398185941042584e+02 0.000000000000000000e+00
6.861338775510204187e+02 0.000000000000000000e+00
6.864426303854875187e+02 0.000000000000000000e+00
6.867620861678004758e+02 0.000000000000000000e+00
6.870610430839002447e+02 0.000000000000000000e+00
6.873786848072562634e+02 0.000000000000000000e+00
6.876901587301587142e+02 0.000000000000000000e+00
6.880108843537415169e+02 0.000000000000000000e+00
6.882998639455781813e+02 0.000000000000000000e+00
6.886256689342403661e+02 0.000000000000000000e+00
6.889300680272108366e+02 0.000000000000000000e+00
6.892429931972789063e+02 0.000000000000000000e+00
6.895591836734694198e+02 0.000000000000000000e+00
6.898505215419501155e+02 0.000000000000000000e+00
6.901630839002267521e+02 0.000000000000000000e+00
6.904785487528345129e+02 0.000000000000000000e+00
6.907969160997732843e+02 0.000000000000000000e+00
6.911033106575963529e+02 0.000000000000000000e+00
6.914155102040816701e+02 0.000000000000000000e+00
6.917385941043083903e+02 0.000000000000000000e+00
6.920395464852607574e+02 0.000000000000000000e+00
6.923414058956916506e+02 0.000000000000000000e+00
6.926450793650793685e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
6.935744217687074524e+02 0.000000000000000000e+00
6.939054875283446790e+02 0.000000000000000000e+00
6.942331065759636886e+02 0.000000000000000000e+00
6.945424036281178815e+02 0.000000000000000000e+00
6.948689342403628189e+02 0.000000000000000000e+00
6.951675283446711546e+02 0.000000000000000000e+00
6.954731972789115844e+02 0.000000000000000000e+00
6.957966439909297378e+02 0.000000000000000000e+00
6.961088435374149412e+02 0.000000000000000000e+00
6.964123356009069994e+02 0.000000000000000000e+00
6.967473922902494223e+02 0.000000000000000000e+00
6.970302040816326326e+02 0.000000000000000000e+00
6.973583673469387350e+02 0.000000000000000000e+00
6.976656689342403297e+02 0.000000000000000000e+00
6.979951020408162776e+02 0.000000000000000000e+00
6.982969614512471708e+02 0.000000000000000000e+00
6.986071655328797760e+02 0.000000000000000000e+00
6.989182766439909074e+02 0.000000000000000000e+00
6.992208616780045531e+02 0.000000000000000000e+00
6.995268934240363023e+02 0.000000000000000000e+00
6.998383673469387531e+02 0.000000000000000000e+00
7.001712471655329182e+02 0.000000000000000000e+00
7.004868934240362250e+02 0.000000000000000000e+00
7.007978231292516966e+02 0.000000000000000000e+00
7.011016780045351879e+02 0.000000000000000000e+00
7.014118820861677932e+02 0.000000000000000000e+00
7.017340589569161011e+02 0.000000000000000000e+00
7.020731065759637204e+02 0.000000000000000000e+00
7.023691609977324788e+02 0.000000000000000000e+00
7.026844444444444662e+02 0.000000000000000000e+00
7.029853968253968333e+02 0.000000000000000000e+00
7.032963265306121912e+02 0.000000000000000000e+00
7.036108843537415396e+02 0.000000000000000000e+00
7.039190929705215467e+02 0.000000000000000000e+00
7.042233106575963575e+02 0.000000000000000000e+00
7.045429478458049743e+02 0.000000000000000000e+00
7.048457142857142799e+02 0.000000000000000000e+00
7.051720634920634438e+02 0.000000000000000000e+00
7.054737414965986773e+02 0.000000000000000000e+00
7.057785034013605809e+02 0.000000000000000000e+00
7.060939682539682281e+02 0.000000000000000000e+00
7.064061678004535452e+02 0.000000000000000000e+00
7.067154648526077381e+02 0.000000000000000000e+00
7.070236734693877452e+02 0.000000000000000000e+00
7.073017687074830064e+02 0.000000000000000000e+00
7.076313832199546141e+02 0.000000000000000000e+00
7.079501133786848186e+02 0.000000000000000000e+00
7.082556009070294749e+02 0.000000000000000000e+00
7.085616326530612241e+02 0.000000000000000000e+00
7.088556916099772707e+02 0.000000000000000000e+00
7.091707936507935983e+02 0.000000000000000000e+00
7.094835374149660083e+02 0.000000000000000000e+00
7.098064399092970689e+02 0.000000000000000000e+00
7.101010430839002083e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
7.107100226757369228e+02 0.000000000000000000e+00
7.110254875283446836e+02 0.000000000000000000e+00
7.113264399092970507e+02 0.000000000000000000e+00
7.116420861678004712e+02 0.000000000000000000e+00
7.119434013605442715e+02 0.000000000000000000e+00
7.122557823129251346e+02 0.000000000000000000e+00
7.125701587301587097e+02 0.000000000000000000e+00
7.128830839002267794e+02 0.000000000000000000e+00
7.131878458049886831e+02 0.000000000000000000e+00
7.135125623582766821e+02 0.000000000000000000e+00
7.138086167800453268e+02 0.000000000000000000e+00
7.141327891156462329e+02 0.000000000000000000e+00
7.144362811791382910e+02 0.000000000000000000e+00
7.147546485260770623e+02 0.000000000000000000e+00
7.150655782312925339e+02 0.000000000000000000e+00
7.153719727891156026e+02 0.000000000000000000e+00
7.156665759637188557e+02 0.000000000000000000e+00
7.159847619047618537e+02 0.000000000000000000e+00
7.162951473922902323e+02 0.000000000000000000e+00
7.166118820861678387e+02 0.000000000000000000e+00
7.169113832199547005e+02 0.000000000000000000e+00
7.172210430839002129e+02 0.000000000000000000e+00
7.175178231292517239e+02 0.000000000000000000e+00
7.178425396825397229e+02 0.000000000000000000e+00
7.181478458049886058e+02 0.000000000000000000e+00
7.184526077097506231e+02 0.000000000000000000e+00
7.187519274376417115e+02 0.000000000000000000e+00
7.190659410430838534e+02 0.000000000000000000e+00
7.193694331065759116e+02 0.000000000000000000e+00
7.196645804988662576e+02 0.000000000000000000e+00
7.199635374149660265e+02 0.000000000000000000e+00
7.202721088435374668e+02 0.000000000000000000e+00
7.205712471655328955e+02 0.000000000000000000e+00
7.208839909297051918e+02 0.000000000000000000e+00
7.212141496598638923e+02 0.000000000000000000e+00
7.215103854875283105e+02 0.000000000000000000e+00
7.218162358276643999e+02 0.000000000000000000e+00
7.221340589569160784e+02 0.000000000000000000e+00
7.224252154195011144e+02 0.000000000000000000e+00
7.227412244897959681e+02 0.000000000000000000e+00
7.230439909297051599e+02 0.000000000000000000e+00
7.233395011337868254e+02 0.000000000000000000e+00
7.236504308390022970e+02 0.000000000000000000e+00
7.239653514739228513e+02 0.000000000000000000e+00
7.242666666666666515e+02 0.000000000000000000e+00
7.245638095238094820e+02 0.000000000000000000e+00
7.248576870748299825e+02 0.000000000000000000e+00
7.251599092970521951e+02 0.000000000000000000e+00
7.254684807256236354e+02 0.000000000000000000e+00
7.257799546485260862e+02 0.000000000000000000e+00
7.260680272108843383e+02 0.000000000000000000e+00
7.263809523809524080e+02 0.000000000000000000e+00
7.266869841269841572e+02 0.000000000000000000e+00
7.270013605442177322e+02 0.000000000000000000e+00
7.273001360544217277e+02 0.000000000000000000e+00
7.276217687074829428e+02 0.000000000000000000e+00
7.279276190476190322e+02 0.000000000000000000e+00
7.282158730158730577e+02 0.000000000000000000e+00
7.285380498866213657e+02 0.000000000000000000e+00
7.288408163265305575e+02 0.000000000000000000e+00
7.291548299319728130e+02 0.000000000000000000e+00
7.294563265306122730e+02 0.000000000000000000e+00
7.297661678004535588e+02 0.000000000000000000e+00
7.300801814058957007e+02 0.000000000000000000e+00
7.303856689342403570e+02 0.000000000000000000e+00
7.307025850340136230e+02 0.000000000000000000e+00
7.310039002267574233e+02 0.000000000000000000e+00
7.313097505668933991e+02 0.000000000000000000e+00
7.316186848072562725e+02 0.000000000000000000e+00
7.319239909297052691e+02 0.000000000000000000e+00
7.322410884353741949e+02 0.000000000000000000e+00
7.325471201814059441e+02 0.000000000000000000e+00
7.328564172335601370e+02 0.000000000000000000e+00
7.331566439909297515e+02 0.000000000000000000e+00
7.334635827664399130e+02 0.000000000000000000e+00
7.337565532879818875e+02 0.000000000000000000e+00
7.340703854875283696e+02 0.000000000000000000e+00
7.343853061224489238e+02 0.000000000000000000e+00
7.347065759637188194e+02 0.000000000000000000e+00
7.350225850340135594e+02 0.000000000000000000e+00
7.353329705215419381e+02 0.000000000000000000e+00
7.356440816326530694e+02 0.000000000000000000e+00
7.359406802721088070e+02 0.000000000000000000e+00
7.362327437641723691e+02 0.000000000000000000e+00
7.365656235827664204e+02 0.000000000000000000e+00
7.368758276643991394e+02 0.000000000000000000e+00
7.371878458049886831e+02 0.000000000000000000e+00
7.374929705215419062e+02 0.000000000000000000e+00
7.377964625850339644e+02 0.000000000000000000e+00
7.381055782312924975e+02 0.000000000000000000e+00
7.384107029478458344e+02 0.000000000000000000e+00
7.387111111111111086e+02 0.000000000000000000e+00
7.390356462585034478e+02 0.000000000000000000e+00
7.393396825396824852e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
7.399611791383219952e+02 0.000000000000000000e+00
7.402860770975056539e+02 0.000000000000000000e+00
7.405906575963718979e+02 0.000000000000000000e+00
7.408930612244897702e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
7.424402721088434873e+02 0.000000000000000000e+00
7.427379591836735244e+02 0.000000000000000000e+00
7.430652154195011008e+02 0.000000000000000000e+00
7.433627210884353644e+02 0.000000000000000000e+00
7.436663945578230823e+02 0.000000000000000000e+00
7.439747845804988629e+02 0.000000000000000000e+00
7.442840816326530557e+02 0.000000000000000000e+00
7.445794104308389478e+02 0.000000000000000000e+00
7.448845351473922847e+02 0.000000000000000000e+00
7.451854875283446518e+02 0.000000000000000000e+00
7.454893424036281431e+02 0.000000000000000000e+00
7.457897505668934173e+02 0.000000000000000000e+00
7.461228117913832421e+02 0.000000000000000000e+00
7.463940136054421828e+02 0.000000000000000000e+00
7.467310657596372039e+02 0.000000000000000000e+00
7.470126077097505686e+02 0.000000000000000000e+00
7.473229931972789473e+02 0.000000000000000000e+00
7.476137868480725501e+02 0.000000000000000000e+00
7.479544671201814481e+02 0.000000000000000000e+00
7.482661224489795586e+02 0.000000000000000000e+00
7.485574603174603681e+02 0.000000000000000000e+00
7.488551473922902915e+02 0.000000000000000000e+00
7.491731519274376296e+02 0.000000000000000000e+00
7.494663038548752638e+02 0.000000000000000000e+00
7.497823129251701175e+02 0.000000000000000000e+00
7.500770975056689167e+02 0.000000000000000000e+00
7.503878458049886149e+02 0.000000000000000000e+00
7.506851700680272188e+02 0.000000000000000000e+00
7.509901133786847822e+02 0.000000000000000000e+00
7.512968707482992841e+02 0.000000000000000000e+00
7.515994557823129298e+02 0.000000000000000000e+00
7.519111111111111541e+02 0.000000000000000000e+00
7.522156916099772843e+02 0.000000000000000000e+00
7.525202721088435283e+02 0.000000000000000000e+00
7.528250340136054319e+02 0.000000000000000000e+00
7.531167346938775609e+02 0.000000000000000000e+00
7.534461678004535088e+02 0.000000000000000000e+00
7.537592743764172383e+02 0.000000000000000000e+00
7.540364625850339735e+02 0.000000000000000000e+00
7.543506575963718888e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
7.549547392290249945e+02 0.000000000000000000e+00
7.552731065759637659e+02 0.000000000000000000e+00
7.555740589569161330e+02 0.000000000000000000e+00
7.558793650793651295e+02 0.000000000000000000e+00
7.561826757369614143e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
7.589329705215419608e+02 0.000000000000000000e+00
7.592781859410430343e+02 0.000000000000000000e+00
7.595481179138322432e+02 0.000000000000000000e+00
7.598731972789115616e+02 0.000000000000000000e+00
7.601873922902494769e+02 0.000000000000000000e+00
7.604899773242630090e+02 0.000000000000000000e+00
7.607961904761905316e+02 0.000000000000000000e+00
7.611080272108843019e+02 0.000000000000000000e+00
7.614195011337868664e+02 0.000000000000000000e+00
7.617405895691609885e+02 0.000000000000000000e+00
7.620486167800453359e+02 0.000000000000000000e+00
7.623604535147392198e+02 0.000000000000000000e+00
7.626824489795918680e+02 0.000000000000000000e+00
7.629897505668934627e+02 0.000000000000000000e+00
7.633030385487528520e+02 0.000000000000000000e+00
7.636061678004534770e+02 0.000000000000000000e+00
7.639279818594104654e+02 0.000000000000000000e+00
7.642383673469387304e+02 0.000000000000000000e+00
7.645614512471655644e+02 0.000000000000000000e+00
7.648649433106576225e+02 0.000000000000000000e+00
7.651912925170067865e+02 0.000000000000000000e+00
7.654882539682539573e+02 0.000000000000000000e+00
7.658071655328798215e+02 0.000000000000000000e+00
7.661335147392289855e+02 0.000000000000000000e+00
7.664257596371882073e+02 0.000000000000000000e+00
7.667463038548752365e+02 0.000000000000000000e+00
7.670603174603174921e+02 0.000000000000000000e+00
7.673799546485261089e+02 0.000000000000000000e+00
7.676936054421768176e+02 0.000000000000000000e+00
7.680045351473922892e+02 0.000000000000000000e+00
7.683245351473923392e+02 0.000000000000000000e+00
7.686356462585033569e+02 0.000000000000000000e+00
7.689413151927437866e+02 0.000000000000000000e+00
7.692458956916100306e+02 0.000000000000000000e+00
7.695727891156462874e+02 0.000000000000000000e+00
7.698701133786847777e+02 0.000000000000000000e+00
7.701772335600907127e+02 0.000000000000000000e+00
7.704727437641723782e+02 0.000000000000000000e+00
7.707796825396825398e+02 0.000000000000000000e+00
7.710757369614512982e+02 0.000000000000000000e+00
7.713794104308390160e+02 0.000000000000000000e+00
7.716734693877550626e+02 0.000000000000000000e+00
7.720029024943310105e+02 0.000000000000000000e+00
7.722989569160997689e+02 0.000000000000000000e+00
7.725928344671201558e+02 0.000000000000000000e+00
7.728977777777778329e+02 0.000000000000000000e+00
7.732161451247166042e+02 0.000000000000000000e+00
7.735076643990929597e+02 0.000000000000000000e+00
7.738111564625850178e+02 0.000000000000000000e+00
7.740914285714285370e+02 0.000000000000000000e+00
7.744050793650793594e+02 0.000000000000000000e+00
7.746938775510203641e+02 0.000000000000000000e+00
7.749990022675737009e+02 0.000000000000000000e+00
7.752934240362811806e+02 0.000000000000000000e+00
7.756067120181405699e+02 0.000000000000000000e+00
7.759056689342403388e+02 0.000000000000000000e+00
7.762066213151927059e+02 0.000000000000000000e+00
7.765150113378684864e+02 0.000000000000000000e+00
7.768288435374149685e+02 0.000000000000000000e+00
7.771504761904761835e+02 0.000000000000000000e+00
7.774454421768707562e+02 0.000000000000000000e+00
7.777485714285713811e+02 0.000000000000000000e+00
7.780555102040816564e+02 0.000000000000000000e+00
7.783571882086167761e+02 0.000000000000000000e+00
7.786675736961451548e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
7.795499319727890679e+02 0.000000000000000000e+00
7.798537868480725592e+02 0.000000000000000000e+00
7.801808616780045895e+02 0.000000000000000000e+00
7.804861678004534724e+02 0.000000000000000000e+00
7.807693424036281158e+02 0.000000000000000000e+00
7.810822675736961855e+02 0.000000000000000000e+00
7.813843083900226247e+02 0.000000000000000000e+00
7.816995918367347258e+02 0.000000000000000000e+00
7.819960090702948037e+02 0.000000000000000000e+00
7.823147392290248945e+02 0.000000000000000000e+00
7.826100680272109003e+02 0.000000000000000000e+00
7.829186394557823405e+02 0.000000000000000000e+00
7.832105215419501292e+02 0.000000000000000000e+00
7.835239909297051781e+02 0.000000000000000000e+00
7.838254875283446381e+02 0.000000000000000000e+00
7.841427664399093374e+02 0.000000000000000000e+00
7.844341043083900331e+02 0.000000000000000000e+00
7.847439455782313189e+02 0.000000000000000000e+00
7.850452607709750055e+02 0.000000000000000000e+00
7.853516553287981878e+02 0.000000000000000000e+00
7.856435374149659765e+02 0.000000000000000000e+00
7.859517460317459836e+02 0.000000000000000000e+00
7.862588662131519186e+02 0.000000000000000000e+00
7.865498412698412949e+02 0.000000000000000000e+00
7.868542403628117654e+02 0.000000000000000000e+00
7.871709750566893717e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
7.892520634920634848e+02 0.000000000000000000e+00
7.895408616780044895e+02 0.000000000000000000e+00
7.898490702947846103e+02 0.000000000000000000e+00
7.901413151927437184e+02 0.000000000000000000e+00
7.904495238095238392e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
7.910142403628118473e+02 0.000000000000000000e+00
7.913520181405896210e+02 0.000000000000000000e+00
7.916540589569160602e+02 0.000000000000000000e+00
7.919417687074829928e+02 0.000000000000000000e+00
7.922245804988662030e+02 0.000000000000000000e+00
7.925534693877550581e+02 0.000000000000000000e+00
7.928364625850340417e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
7.956021768707482806e+02 0.000000000000000000e+00
7.958946031746031622e+02 0.000000000000000000e+00
7.961912018140590135e+02 0.000000000000000000e+00
7.965006802721088661e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
7.994920634920634939e+02 0.000000000000000000e+00
7.998149659863945544e+02 0.000000000000000000e+00
8.001197278911564581e+02 0.000000000000000000e+00
8.004417233560091063e+02 0.000000000000000000e+00
8.007417687074829473e+02 0.000000000000000000e+00
8.010697505668933900e+02 0.000000000000000000e+00
8.013601814058956734e+02 0.000000000000000000e+00
8.016823582766439813e+02 0.000000000000000000e+00
8.019932879818594529e+02 0.000000000000000000e+00
8.022933333333332939e+02 0.000000000000000000e+00
8.026053514739229513e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
8.038291156462585150e+02 0.000000000000000000e+00
8.041396825396825534e+02 0.000000000000000000e+00
8.044344671201813526e+02 0.000000000000000000e+00
8.047281632653060797e+02 0.000000000000000000e+00
8.050434467120181807e+02 0.000000000000000000e+00
8.053500226757369092e+02 0.000000000000000000e+00
8.056451700680272552e+02 0.000000000000000000e+00
8.059477551020407873e+02 0.000000000000000000e+00
8.062692063492063426e+02 0.000000000000000000e+00
8.065489342403627688e+02 0.000000000000000000e+00
8.068536961451246725e+02 0.000000000000000000e+00
8.071492063492063380e+02 0.000000000000000000e+00
8.074499773242630454e+02 0.000000000000000000e+00
8.077534693877551035e+02 0.000000000000000000e+00
8.080555102040816564e+02 0.000000000000000000e+00
8.083591836734693743e+02 0.000000000000000000e+00
8.086710204081632583e+02 0.000000000000000000e+00
8.089785034013605127e+02 0.000000000000000000e+00
8.092803628117914059e+02 0.000000000000000000e+00
8.095771428571428032e+02 0.000000000000000000e+00
8.098693877551020250e+02 0.000000000000000000e+00
8.101848526077097858e+02 0.000000000000000000e+00
8.104752834467120692e+02 0.000000000000000000e+00
8.107967346938775108e+02 0.000000000000000000e+00
8.111051247165532914e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
8.117075736961451184e+02 0.000000000000000000e+00
8.120112471655328363e+02 0.000000000000000000e+00
8.123268934240362569e+02 0.000000000000000000e+00
8.126253061224489329e+02 0.000000000000000000e+00
8.129289795918367645e+02 0.000000000000000000e+00
8.132546031746031758e+02 0.000000000000000000e+00
8.135700680272109366e+02 0.000000000000000000e+00
8.138826303854875732e+02 0.000000000000000000e+00
8.141922902494330856e+02 0.000000000000000000e+00
8.144995918367346803e+02 0.000000000000000000e+00
8.148096145124716259e+02 0.000000000000000000e+00
8.151288888888889232e+02 0.000000000000000000e+00
8.154385487528344356e+02 0.000000000000000000e+00
8.157478458049886285e+02 0.000000000000000000e+00
8.160458956916099851e+02 0.000000000000000000e+00
8.163646258503401896e+02 0.000000000000000000e+00
8.166735600907029493e+02 0.000000000000000000e+00
8.169873922902494314e+02 0.000000000000000000e+00
8.172845351473922619e+02 0.000000000000000000e+00
8.175911111111111040e+02 0.000000000000000000e+00
8.179103854875284014e+02 0.000000000000000000e+00
8.182231292517006978e+02 0.000000000000000000e+00
8.185242630385487246e+02 0.000000000000000000e+00
8.188357369614512891e+02 0.000000000000000000e+00
8.191506575963718433e+02 0.000000000000000000e+00
8.194585034013605309e+02 0.000000000000000000e+00
8.197614512471654962e+02 0.000000000000000000e+00
8.200787301587301954e+02 0.000000000000000000e+00
8.203985487528344720e+02 0.000000000000000000e+00
8.207089342403628507e+02 0.000000000000000000e+00
8.210126077097505686e+02 0.000000000000000000e+00
8.213258956916099578e+02 0.000000000000000000e+00
8.216391836734693470e+02 0.000000000000000000e+00
8.219468480725623749e+02 0.000000000000000000e+00
8.222492517006802473e+02 0.000000000000000000e+00
8.225585487528344402e+02 0.000000000000000000e+00
8.228790929705215831e+02 0.000000000000000000e+00
8.231896598639456215e+02 0.000000000000000000e+00
8.234884353741496170e+02 0.000000000000000000e+00
8.238022675736960991e+02 0.000000000000000000e+00
8.241155555555556020e+02 0.000000000000000000e+00
8.244281179138322386e+02 0.000000000000000000e+00
8.247209070294784397e+02 0.000000000000000000e+00
8.250387301587301181e+02 0.000000000000000000e+00
8.253467573696144655e+02 0.000000000000000000e+00
8.256368253968254294e+02 0.000000000000000000e+00
8.259466666666667152e+02 0.000000000000000000e+00
8.262525170068026910e+02 0.000000000000000000e+00
8.265605442176870383e+02 0.000000000000000000e+00
8.268595011337868073e+02 0.000000000000000000e+00
8.271764172335600733e+02 0.000000000000000000e+00
8.274860770975056994e+02 0.000000000000000000e+00
8.277837641723356228e+02 0.000000000000000000e+00
8.280894331065759388e+02 0.000000000000000000e+00
8.284108843537414941e+02 0.000000000000000000e+00
8.287143764172335523e+02 0.000000000000000000e+00
8.290171428571428578e+02 0.000000000000000000e+00
8.293068480725623886e+02 0.000000000000000000e+00
8.296146938775510762e+02 0.000000000000000000e+00
8.299174603174602680e+02 0.000000000000000000e+00
8.302146031746032122e+02 0.000000000000000000e+00
8.305258956916100033e+02 0.000000000000000000e+00
8.308498866213151359e+02 0.000000000000000000e+00
8.311539229024942870e+02 0.000000000000000000e+00
8.314646712018140988e+02 0.000000000000000000e+00
8.317756009070294567e+02 0.000000000000000000e+00
8.320876190476190004e+02 0.000000000000000000e+00
8.323943764172336159e+02 0.000000000000000000e+00
8.327005895691610249e+02 0.000000000000000000e+00
8.330019047619047114e+02 0.000000000000000000e+00
8.333211791383220088e+02 0.000000000000000000e+00
8.336544217687074934e+02 0.000000000000000000e+00
8.339649886621315318e+02 0.000000000000000000e+00
8.342675736961451776e+02 0.000000000000000000e+00
8.345939229024943415e+02 0.000000000000000000e+00
8.349073922902493905e+02 0.000000000000000000e+00
8.352156009070295113e+02 0.000000000000000000e+00
8.355225396825396729e+02 0.000000000000000000e+00
8.358320181405895255e+02 0.000000000000000000e+00
8.361445804988661621e+02 0.000000000000000000e+00
8.364380952380952294e+02 0.000000000000000000e+00
8.367459410430839171e+02 0.000000000000000000e+00
8.370526984126984189e+02 0.000000000000000000e+00
8.373610884353741994e+02 0.000000000000000000e+00
8.376638548752833913e+02 0.000000000000000000e+00
8.379570068027211391e+02 0.000000000000000000e+00
8.382837188208616226e+02 0.000000000000000000e+00
8.386048072562358584e+02 0.000000000000000000e+00
8.389057596371882255e+02 0.000000000000000000e+00
8.392087074829931908e+02 0.000000000000000000e+00
8.395278004535147147e+02 0.000000000000000000e+00
8.398447165532879808e+02 0.000000000000000000e+00
8.401558276643991121e+02 0.000000000000000000e+00
8.404564172335600460e+02 0.000000000000000000e+00
8.407669841269840845e+02 0.000000000000000000e+00
8.410695691609977303e+02 0.000000000000000000e+00
8.414029931972788745e+02 0.000000000000000000e+00
8.417035827664399221e+02 0.000000000000000000e+00
8.420092517006802382e+02 0.000000000000000000e+00
8.423214512471655553e+02 0.000000000000000000e+00
8.426196825396825716e+02 0.000000000000000000e+00
8.429124716553287726e+02 0.000000000000000000e+00
8.432199546485260271e+02 0.000000000000000000e+00
8.435303401360544058e+02 0.000000000000000000e+00
8.438372789115646810e+02 0.000000000000000000e+00
8.441565532879818647e+02 0.000000000000000000e+00
8.444576870748298916e+02 0.000000000000000000e+00
8.447472108843537626e+02 0.000000000000000000e+00
8.450626757369614097e+02 0.000000000000000000e+00
8.453804988662132018e+02 0.000000000000000000e+00
8.456899773242630545e+02 0.000000000000000000e+00
8.460043537414966295e+02 0.000000000000000000e+00
8.462975056689342637e+02 0.000000000000000000e+00
8.466127891156462510e+02 0.000000000000000000e+00
8.469282539682540119e+02 0.000000000000000000e+00
8.472203174603174602e+02 0.000000000000000000e+00
8.475482993197279029e+02 0.000000000000000000e+00
8.478516099773243013e+02 0.000000000000000000e+00
8.481520181405895755e+02 0.000000000000000000e+00
8.484598639455782632e+02 0.000000000000000000e+00
8.487648072562358266e+02 0.000000000000000000e+00
8.490630385487528429e+02 0.000000000000000000e+00
8.493583673469387350e+02 0.000000000000000000e+00
8.496761904761905271e+02 0.000000000000000000e+00
8.499909297052154216e+02 0.000000000000000000e+00
8.502777324263038281e+02 0.000000000000000000e+00
8.506011791383219816e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
8.512048979591836542e+02 0.000000000000000000e+00
8.515165532879818784e+02 0.000000000000000000e+00
8.518126077097505231e+02 0.000000000000000000e+00
8.521286167800453768e+02 0.000000000000000000e+00
8.524255782312925476e+02 0.000000000000000000e+00
8.527570068027210937e+02 0.000000000000000000e+00
8.530412698412698091e+02 0.000000000000000000e+00
8.533560090702948173e+02 0.000000000000000000e+00
8.536847165532880126e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
8.545884807256235263e+02 0.000000000000000000e+00
8.548524263038548270e+02 0.000000000000000000e+00
8.551735147392290628e+02 0.000000000000000000e+00
8.554710204081632128e+02 0.000000000000000000e+00
8.557804988662131791e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
8.566574149659863906e+02 0.000000000000000000e+00
8.569438548752834777e+02 0.000000000000000000e+00
8.572362811791383592e+02 0.000000000000000000e+00
8.575548299319727903e+02 0.000000000000000000e+00
8.578619501133787253e+02 0.000000000000000000e+00
8.581463945578231005e+02 0.000000000000000000e+00
8.584602267573695826e+02 0.000000000000000000e+00
8.587720634920634666e+02 0.000000000000000000e+00
8.590797278911564945e+02 0.000000000000000000e+00
8.593962811791383274e+02 0.000000000000000000e+00
8.596819954648526618e+02 0.000000000000000000e+00
8.599704308390022334e+02 0.000000000000000000e+00
8.602713832199546005e+02 0.000000000000000000e+00
8.605790476190476284e+02 0.000000000000000000e+00
8.608709297052154170e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
8.623780498866212838e+02 0.000000000000000000e+00
8.626784580498866717e+02 0.000000000000000000e+00
8.630000907029478867e+02 0.000000000000000000e+00
8.633082993197278938e+02 0.000000000000000000e+00
8.636206802721088707e+02 0.000000000000000000e+00
8.639463038548752820e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
8.645358730158729941e+02 0.000000000000000000e+00
8.648740136054422010e+02 0.000000000000000000e+00
8.651410430839001720e+02 0.000000000000000000e+00
8.654548752834467678e+02 0.000000000000000000e+00
8.657478458049886285e+02 0.000000000000000000e+00
8.660593197278911930e+02 0.000000000000000000e+00
8.663695238095237983e+02 0.000000000000000000e+00
8.666788208616779912e+02 0.000000000000000000e+00
8.669839455782313280e+02 0.000000000000000000e+00
8.672981405895691296e+02 0.000000000000000000e+00
8.675891156462585059e+02 0.000000000000000000e+00
8.678971428571428532e+02 0.000000000000000000e+00
8.681886621315193224e+02 0.000000000000000000e+00
8.684972335600906490e+02 0.000000000000000000e+00
8.688123356009069767e+02 0.000000000000000000e+00
8.691103854875283332e+02 0.000000000000000000e+00
8.694225850340136503e+02 0.000000000000000000e+00
8.697229931972789245e+02 0.000000000000000000e+00
8.700331972789115298e+02 0.000000000000000000e+00
8.703323356009070721e+02 0.000000000000000000e+00
8.706401814058956461e+02 0.000000000000000000e+00
8.709451247165533232e+02 0.000000000000000000e+00
8.712638548752834140e+02 0.000000000000000000e+00
8.715573696145124813e+02 0.000000000000000000e+00
8.718590476190476011e+02 0.000000000000000000e+00
8.721730612244897429e+02 0.000000000000000000e+00
8.724676643990929961e+02 0.000000000000000000e+00
8.727715192743763737e+02 0.000000000000000000e+00
8.730715646258503284e+02 0.000000000000000000e+00
8.733697959183673447e+02 0.000000000000000000e+00
8.736738321995464958e+02 0.000000000000000000e+00
8.739916553287981742e+02 0.000000000000000000e+00
8.742949659863945726e+02 0.000000000000000000e+00
8.745984580498866308e+02 0.000000000000000000e+00
8.748847165532879444e+02 0.000000000000000000e+00
8.751989115646258597e+02 0.000000000000000000e+00
8.754958730158730305e+02 0.000000000000000000e+00
8.758011791383220270e+02 0.000000000000000000e+00
8.760792743764172883e+02 0.000000000000000000e+00
8.763987301587301317e+02 0.000000000000000000e+00
8.766882539682540028e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
8.772794557823128798e+02 0.000000000000000000e+00
8.775764172335600506e+02 0.000000000000000000e+00
8.778790022675736964e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
8.802615873015872694e+02 0.000000000000000000e+00
8.805389569160997780e+02 0.000000000000000000e+00
8.808364625850340417e+02 0.000000000000000000e+00
8.811557369614512254e+02 0.000000000000000000e+00
8.814193197278912066e+02 0.000000000000000000e+00
8.817249886621315227e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
8.823495691609977030e+02 0.000000000000000000e+00
8.826412698412698319e+02 0.000000000000000000e+00
8.829393197278911884e+02 0.000000000000000000e+00
8.832359183673469261e+02 0.000000000000000000e+00
8.835519274376417798e+02 0.000000000000000000e+00
8.838606802721088798e+02 0.000000000000000000e+00
8.841647165532880308e+02 0.000000000000000000e+00
8.844765532879819148e+02 0.000000000000000000e+00
8.847840362811791692e+02 0.000000000000000000e+00
8.850918820861678569e+02 0.000000000000000000e+00
8.853971882086167398e+02 0.000000000000000000e+00
8.856897959183673947e+02 0.000000000000000000e+00
8.860085260770974855e+02 0.000000000000000000e+00
8.863254421768707516e+02 0.000000000000000000e+00
8.866329251700680061e+02 0.000000000000000000e+00
8.869322448979592082e+02 0.000000000000000000e+00
8.872417233560090608e+02 0.000000000000000000e+00
8.875314285714285916e+02 0.000000000000000000e+00
8.878273015873015765e+02 0.000000000000000000e+00
8.881483900226756987e+02 0.000000000000000000e+00
8.884439002267573642e+02 0.000000000000000000e+00
8.887481179138321750e+02 0.000000000000000000e+00
8.890472562358277173e+02 0.000000000000000000e+00
8.893583673469387350e+02 0.000000000000000000e+00
8.896518820861678023e+02 0.000000000000000000e+00
8.899457596371881891e+02 0.000000000000000000e+00
8.902407256235827617e+02 0.000000000000000000e+00
8.905204535147391880e+02 0.000000000000000000e+00
8.908172335600906990e+02 0.000000000000000000e+00
8.911383219954648212e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
8.923504761904762290e+02 0.000000000000000000e+00
8.926577777777778238e+02 0.000000000000000000e+00
8.929587301587301909e+02 0.000000000000000000e+00
8.932582312925170527e+02 0.000000000000000000e+00
8.935564625850340690e+02 0.000000000000000000e+00
8.938608616780045395e+02 0.000000000000000000e+00
8.941717913832200111e+02 0.000000000000000000e+00
8.944578684807256650e+02 0.000000000000000000e+00
8.947599092970521042e+02 0.000000000000000000e+00
8.950686621315193179e+02 0.000000000000000000e+00
8.953736054421768813e+02 0.000000000000000000e+00
8.956734693877550626e+02 0.000000000000000000e+00
8.960034467120181034e+02 0.000000000000000000e+00
8.963060317460317492e+02 0.000000000000000000e+00
8.966113378684807458e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
8.971931065759637249e+02 0.000000000000000000e+00
8.975132879818594347e+02 0.000000000000000000e+00
8.978004535147392744e+02 0.000000000000000000e+00
8.981204535147392107e+02 0.000000000000000000e+00
8.984001814058956370e+02 0.000000000000000000e+00
8.987299773242630181e+02 0.000000000000000000e+00
8.990572335600907081e+02 0.000000000000000000e+00
8.993398639455782586e+02 0.000000000000000000e+00
8.996517006802721426e+02 0.000000000000000000e+00
8.999477551020407873e+02 0.000000000000000000e+00
9.002505215419500928e+02 0.000000000000000000e+00
9.005638095238094820e+02 0.000000000000000000e+00
9.008393650793650522e+02 0.000000000000000000e+00
9.011731519274376296e+02 0.000000000000000000e+00
9.014877097505668644e+02 0.000000000000000000e+00
9.017748752834467041e+02 0.000000000000000000e+00
9.020798185941042675e+02 0.000000000000000000e+00
9.023854875283446972e+02 0.000000000000000000e+00
9.026819047619047751e+02 0.000000000000000000e+00
9.029881179138321841e+02 0.000000000000000000e+00
9.032937868480726138e+02 0.000000000000000000e+00
9.035978231292516512e+02 0.000000000000000000e+00
9.039100226757369683e+02 0.000000000000000000e+00
9.041902947845804874e+02 0.000000000000000000e+00
9.045097505668934446e+02 0.000000000000000000e+00
9.048048979591836769e+02 0.000000000000000000e+00
9.051025850340136003e+02 0.000000000000000000e+00
9.054008163265306166e+02 0.000000000000000000e+00
9.056936054421768176e+02 0.000000000000000000e+00
9.060054421768707016e+02 0.000000000000000000e+00
9.062975056689342637e+02 0.000000000000000000e+00
9.066089795918367145e+02 0.000000000000000000e+00
9.068912471655328318e+02 0.000000000000000000e+00
9.072027210884353963e+02 0.000000000000000000e+00
9.075098412698412176e+02 0.000000000000000000e+00
9.078173242630385857e+02 0.000000000000000000e+00
9.081180952380952931e+02 0.000000000000000000e+00
9.084224943310657636e+02 0.000000000000000000e+00
9.087359637188208126e+02 0.000000000000000000e+00
9.090458049886620984e+02 0.000000000000000000e+00
9.093382312925169799e+02 0.000000000000000000e+00
9.096511564625850497e+02 0.000000000000000000e+00
9.099513832199546641e+02 0.000000000000000000e+00
9.102534240362812170e+02 0.000000000000000000e+00
9.105554648526076562e+02 0.000000000000000000e+00
9.108745578231292939e+02 0.000000000000000000e+00
9.111785941043084449e+02 0.000000000000000000e+00
9.114766439909296878e+02 0.000000000000000000e+00
9.117832199546485299e+02 0.000000000000000000e+00
9.120756462585034114e+02 0.000000000000000000e+00
9.123560997732425903e+02 0.000000000000000000e+00
9.126790022675736509e+02 0.000000000000000000e+00
9.129696145124717077e+02 0.000000000000000000e+00
9.132883446712017985e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
9.177229931972789245e+02 0.000000000000000000e+00
9.180522448979592127e+02 0.000000000000000000e+00
9.183071201814059350e+02 0.000000000000000000e+00
9.186122448979591582e+02 0.000000000000000000e+00
9.189052154195011326e+02 0.000000000000000000e+00
9.192003628117913649e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
9.206693877551020933e+02 0.000000000000000000e+00
9.209520181405895300e+02 0.000000000000000000e+00
9.212546031746031758e+02 0.000000000000000000e+00
9.215490249433106555e+02 0.000000000000000000e+00
9.218586848072562816e+02 0.000000000000000000e+00
9.221556462585034524e+02 0.000000000000000000e+00
9.224676643990929961e+02 0.000000000000000000e+00
9.227700680272108684e+02 0.000000000000000000e+00
9.230666666666667197e+02 0.000000000000000000e+00
9.233636281179137768e+02 0.000000000000000000e+00
9.236683900226756805e+02 0.000000000000000000e+00
9.239720634920635121e+02 0.000000000000000000e+00
9.242848072562358084e+02 0.000000000000000000e+00
9.245821315192744123e+02 0.000000000000000000e+00
9.249034013605441942e+02 0.000000000000000000e+00
9.251747845804989083e+02 0.000000000000000000e+00
9.254875283446712046e+02 0.000000000000000000e+00
9.257884807256235717e+02 0.000000000000000000e+00
9.260910657596372175e+02 0.000000000000000000e+00
9.263856689342403570e+02 0.000000000000000000e+00
9.266960544217687357e+02 0.000000000000000000e+00
9.269955555555555975e+02 0.000000000000000000e+00
9.273019501133786662e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
9.290907936507936711e+02 0.000000000000000000e+00
9.294068027210884111e+02 0.000000000000000000e+00
9.297048526077097677e+02 0.000000000000000000e+00
9.300036281179138768e+02 0.000000000000000000e+00
9.303167346938776063e+02 0.000000000000000000e+00
9.306071655328797760e+02 0.000000000000000000e+00
9.309300680272108366e+02 0.000000000000000000e+00
9.312282993197278529e+02 0.000000000000000000e+00
9.315354195011337879e+02 0.000000000000000000e+00
9.318389115646258460e+02 0.000000000000000000e+00
9.321413151927437184e+02 0.000000000000000000e+00
9.324431746031746115e+02 0.000000000000000000e+00
9.327466666666666697e+02 0.000000000000000000e+00
9.330465306122448510e+02 0.000000000000000000e+00
9.333460317460317128e+02 0.000000000000000000e+00
9.336527891156462147e+02 0.000000000000000000e+00
9.339602721088435828e+02 0.000000000000000000e+00
9.342675736961451776e+02 0.000000000000000000e+00
9.345703401360543694e+02 0.000000000000000000e+00
9.348765532879818920e+02 0.000000000000000000e+00
9.351711564625850315e+02 0.000000000000000000e+00
9.354875283446712046e+02 0.000000000000000000e+00
9.357797732426304265e+02 0.000000000000000000e+00
9.360870748299320212e+02 0.000000000000000000e+00
9.363785941043083767e+02 0.000000000000000000e+00
9.366828117913831875e+02 0.000000000000000000e+00
9.370000907029478867e+02 0.000000000000000000e+00
9.372912471655329227e+02 0.000000000000000000e+00
9.375858503401360622e+02 0.000000000000000000e+00
9.379029478458049880e+02 0.000000000000000000e+00
9.381893877551020751e+02 0.000000000000000000e+00
9.384879818594104108e+02 0.000000000000000000e+00
9.387936507936508406e+02 0.000000000000000000e+00
9.390911564625849905e+02 0.000000000000000000e+00
9.393975510204081729e+02 0.000000000000000000e+00
9.397015873015873240e+02 0.000000000000000000e+00
9.400012698412698455e+02 0.000000000000000000e+00
9.402953287981858921e+02 0.000000000000000000e+00
9.405746938775509989e+02 0.000000000000000000e+00
9.408858049886621302e+02 0.000000000000000000e+00
9.411860317460317447e+02 0.000000000000000000e+00
9.414443537414965704e+02 0.000000000000000000e+00
9.417766893424036425e+02 0.000000000000000000e+00
9.420736507936508133e+02 0.000000000000000000e+00
9.423644444444444161e+02 0.000000000000000000e+00
9.426526984126984416e+02 0.000000000000000000e+00
9.429482086167799935e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
9.435109297052154034e+02 0.000000000000000000e+00
9.438204081632652560e+02 0.000000000000000000e+00
9.441173696145124268e+02 0.000000000000000000e+00
9.444136054421768449e+02 0.000000000000000000e+00
9.447270748299320076e+02 0.000000000000000000e+00
9.450180498866212702e+02 0.000000000000000000e+00
9.453139229024943688e+02 0.000000000000000000e+00
9.456081632653060751e+02 0.000000000000000000e+00
9.459238095238094957e+02 0.000000000000000000e+00
9.462209523809523262e+02 0.000000000000000000e+00
9.465164625850339917e+02 0.000000000000000000e+00
9.468190476190476375e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
9.474245804988662485e+02 0.000000000000000000e+00
9.477447619047619582e+02 0.000000000000000000e+00
9.480192290249433427e+02 0.000000000000000000e+00
9.483388662131519595e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
9.506802721088434964e+02 0.000000000000000000e+00
9.509826757369614825e+02 0.000000000000000000e+00
9.512707482993197345e+02 0.000000000000000000e+00
9.515791383219955151e+02 0.000000000000000000e+00
9.518739229024943143e+02 0.000000000000000000e+00
9.521756009070294340e+02 0.000000000000000000e+00
9.524658503401360576e+02 0.000000000000000000e+00
9.527760544217686629e+02 0.000000000000000000e+00
9.530574149659863679e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
9.540039909297051963e+02 0.000000000000000000e+00
9.543256235827664113e+02 0.000000000000000000e+00
9.546086167800453950e+02 0.000000000000000000e+00
9.549090249433106692e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
9.555214512471654871e+02 0.000000000000000000e+00
9.558191383219954105e+02 0.000000000000000000e+00
9.561166439909296741e+02 0.000000000000000000e+00
9.564186848072562270e+02 0.000000000000000000e+00
9.567131065759637067e+02 0.000000000000000000e+00
9.570086167800453723e+02 0.000000000000000000e+00
9.573082993197278938e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
9.578935147392289764e+02 0.000000000000000000e+00
9.581882993197278893e+02 0.000000000000000000e+00
9.584683900226757487e+02 0.000000000000000000e+00
9.587715192743763737e+02 0.000000000000000000e+00
9.590617687074829973e+02 0.000000000000000000e+00
9.593757823129251392e+02 0.000000000000000000e+00
9.596812698412697955e+02 0.000000000000000000e+00
9.599989115646258142e+02 0.000000000000000000e+00
9.602920634920634484e+02 0.000000000000000000e+00
9.605850340136054228e+02 0.000000000000000000e+00
9.608847165532879444e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
9.638536054421768995e+02 0.000000000000000000e+00
9.641242630385487473e+02 0.000000000000000000e+00
9.644293877551020842e+02 0.000000000000000000e+00
9.647533786848072168e+02 0.000000000000000000e+00
9.650234920634920854e+02 0.000000000000000000e+00
9.653280725623583294e+02 0.000000000000000000e+00
9.656268480725623249e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
9.662171428571429033e+02 0.000000000000000000e+00
9.664825396825397092e+02 0.000000000000000000e+00
9.667996371882086351e+02 0.000000000000000000e+00
9.671054875283447245e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
9.683140136054421419e+02 0.000000000000000000e+00
9.686191383219954787e+02 0.000000000000000000e+00
9.689246258503401350e+02 0.000000000000000000e+00
9.692159637188208308e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
9.698394557823129389e+02 0.000000000000000000e+00
9.701329705215420063e+02 0.000000000000000000e+00
9.704475283446712410e+02 0.000000000000000000e+00
9.707290702947846057e+02 0.000000000000000000e+00
9.710325623582766639e+02 0.000000000000000000e+00
9.713295238095238346e+02 0.000000000000000000e+00
9.716371882086167489e+02 0.000000000000000000e+00
9.719408616780045804e+02 0.000000000000000000e+00
9.722483446712018349e+02 0.000000000000000000e+00
9.725492970521542020e+02 0.000000000000000000e+00
9.728495238095238165e+02 0.000000000000000000e+00
9.731568253968254112e+02 0.000000000000000000e+00
9.734664852607709236e+02 0.000000000000000000e+00
9.737656235827664659e+02 0.000000000000000000e+00
9.740598639455782859e+02 0.000000000000000000e+00
9.743684353741496125e+02 0.000000000000000000e+00
9.746575963718820503e+02 0.000000000000000000e+00
9.749556462585034069e+02 0.000000000000000000e+00
9.752473469387755358e+02 0.000000000000000000e+00
9.755515646258503466e+02 0.000000000000000000e+00
9.758448979591836405e+02 0.000000000000000000e+00
9.761273469387755313e+02 0.000000000000000000e+00
9.764317460317460018e+02 0.000000000000000000e+00
9.767112925170067683e+02 0.000000000000000000e+00
9.770069841269840936e+02 0.000000000000000000e+00
9.772928798185940877e+02 0.000000000000000000e+00
9.775909297052154443e+02 0.000000000000000000e+00
9.779151020408163504e+02 0.000000000000000000e+00
9.781937414965985909e+02 0.000000000000000000e+00
9.785077551020408464e+02 0.000000000000000000e+00
9.787969160997732843e+02 0.000000000000000000e+00
9.791024036281179406e+02 0.000000000000000000e+00
9.793948299319728221e+02 0.000000000000000000e+00
9.796975963718821276e+02 0.000000000000000000e+00
9.799907482993197618e+02 0.000000000000000000e+00
9.802898866213151905e+02 0.000000000000000000e+00
9.805926530612244960e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
9.811809523809523625e+02 0.000000000000000000e+00
9.814907936507936483e+02 0.000000000000000000e+00
9.817781405895691478e+02 0.000000000000000000e+00
9.820600453514739456e+02 0.000000000000000000e+00
9.823628117913832511e+02 0.000000000000000000e+00
9.826630385487528656e+02 0.000000000000000000e+00
9.829536507936508087e+02 0.000000000000000000e+00
9.832235827664399039e+02 0.000000000000000000e+00
9.835644444444444616e+02 0.000000000000000000e+00
9.838708390022675303e+02 0.000000000000000000e+00
9.841614512471655871e+02 0.000000000000000000e+00
9.844419047619047660e+02 0.000000000000000000e+00
9.847555555555555884e+02 0.000000000000000000e+00
9.850663038548752866e+02 0.000000000000000000e+00
9.853629024943310242e+02 0.000000000000000000e+00
9.856558730158729986e+02 0.000000000000000000e+00
9.859461224489796223e+02 0.000000000000000000e+00
9.862450793650793912e+02 0.000000000000000000e+00
9.865371428571428396e+02 0.000000000000000000e+00
9.868429931972789291e+02 0.000000000000000000e+00
9.871403174603174193e+02 0.000000000000000000e+00
9.874209523809523716e+02 0.000000000000000000e+00
9.877195464852608211e+02 0.000000000000000000e+00
9.880099773242629908e+02 0.000000000000000000e+00
9.883147392290248945e+02 0.000000000000000000e+00
9.886169614512472208e+02 0.000000000000000000e+00
9.889030385487528747e+02 0.000000000000000000e+00
9.892197732426303673e+02 0.000000000000000000e+00
9.895092970521542384e+02 0.000000000000000000e+00
9.898122448979592036e+02 0.000000000000000000e+00
9.900959637188208262e+02 0.000000000000000000e+00
9.903905668934240794e+02 0.000000000000000000e+00
9.906813605442176822e+02 0.000000000000000000e+00
9.909988208616780412e+02 0.000000000000000000e+00
9.913012244897959135e+02 0.000000000000000000e+00
9.916050793650794049e+02 0.000000000000000000e+00
9.918991383219954514e+02 0.000000000000000000e+00
9.922131519274375933e+02 0.000000000000000000e+00
9.925139229024943006e+02 0.000000000000000000e+00
9.928143310657596885e+02 0.000000000000000000e+00
9.931000453514739092e+02 0.000000000000000000e+00
9.934087981859410093e+02 0.000000000000000000e+00
9.937112018140589953e+02 0.000000000000000000e+00
9.940259410430838898e+02 0.000000000000000000e+00
9.943152834467119874e+02 0.000000000000000000e+00
9.946176870748299734e+02 0.000000000000000000e+00
9.949151927437641234e+02 0.000000000000000000e+00
9.952208616780045531e+02 0.000000000000000000e+00
9.955296145124716531e+02 0.000000000000000000e+00
9.958231292517007205e+02 0.000000000000000000e+00
9.961280725623582839e+02 0.000000000000000000e+00
9.964286621315192178e+02 0.000000000000000000e+00
9.967283446712018531e+02 0.000000000000000000e+00
9.970273015873016220e+02 0.000000000000000000e+00
9.973233560090702667e+02 0.000000000000000000e+00
9.976419047619048115e+02 0.000000000000000000e+00
9.979457596371881891e+02 0.000000000000000000e+00
9.982216780045351925e+02 0.000000000000000000e+00
9.985443990929704796e+02 0.000000000000000000e+00
9.988500680272109093e+02 0.000000000000000000e+00
9.991551927437641325e+02 0.000000000000000000e+00
9.994483446712017667e+02 0.000000000000000000e+00
9.997465759637187830e+02 0.000000000000000000e+00
1.000062040816326544e+03 0.000000000000000000e+00
1.000341768707482970e+03 0.000000000000000000e+00
1.000652698412698442e+03 0.000000000000000000e+00
1.000944217687074797e+03 0.000000000000000000e+00
1.001242086167800494e+03 0.000000000000000000e+00
1.001548480725623563e+03 0.000000000000000000e+00
1.001862857142857138e+03 0.000000000000000000e+00
1.002155646258503452e+03 0.000000000000000000e+00
1.002470929705215440e+03 0.000000000000000000e+00
1.002761904761904816e+03 0.000000000000000000e+00
1.003062675736961410e+03 0.000000000000000000e+00
1.003370884353741531e+03 0.000000000000000000e+00
1.003664580498866258e+03 0.000000000000000000e+00
1.003966439909297037e+03 0.000000000000000000e+00
1.004273197278911539e+03 0.000000000000000000e+00
1.004578140589569216e+03 0.000000000000000000e+00
1.004876371882086119e+03 0.000000000000000000e+00
1.005180770975056703e+03 0.000000000000000000e+00
1.005485170068027173e+03 0.000000000000000000e+00
1.005765260770975033e+03 0.000000000000000000e+00
1.006073106575963720e+03 0.000000000000000000e+00
1.006376417233560119e+03 0.000000000000000000e+00
1.006686439909297064e+03 0.000000000000000000e+00
1.006973968253968224e+03 0.000000000000000000e+00
1.007298684807256222e+03 0.000000000000000000e+00
1.007596371882086146e+03 0.000000000000000000e+00
1.007889523809523780e+03 0.000000000000000000e+00
1.008183219954648507e+03 0.000000000000000000e+00
1.008475102040816296e+03 0.000000000000000000e+00
1.008773333333333312e+03 0.000000000000000000e+00
1.009085351473922856e+03 0.000000000000000000e+00
1.009368707482993159e+03 0.000000000000000000e+00
1.009665668934240330e+03 0.000000000000000000e+00
1.009958639455782304e+03 0.000000000000000000e+00
1.010261224489795950e+03 0.000000000000000000e+00
1.010553469387755058e+03 0.000000000000000000e+00
1.010869297052154138e+03 0.000000000000000000e+00
1.011154285714285720e+03 0.000000000000000000e+00
1.011445442176870756e+03 0.000000000000000000e+00
1.011741678004535174e+03 0.000000000000000000e+00
1.012040453514739283e+03 0.000000000000000000e+00
1.012325986394557845e+03 0.000000000000000000e+00
1.012618412698412726e+03 0.000000000000000000e+00
1.012903038548752875e+03 0.000000000000000000e+00
1.013188752834467095e+03 0.000000000000000000e+00
1.013480997732426317e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.014067845804988679e+03 0.000000000000000000e+00
1.014352834467120147e+03 0.000000000000000000e+00
1.014638367346938821e+03 0.000000000000000000e+00
1.014947845804988674e+03 0.000000000000000000e+00
1.015252426303854918e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.015834376417233557e+03 0.000000000000000000e+00
1.016127528344671191e+03 0.000000000000000000e+00
1.016441904761904766e+03 0.000000000000000000e+00
1.016728344671201853e+03 0.000000000000000000e+00
1.017037641723356046e+03 0.000000000000000000e+00
1.017334965986394536e+03 0.000000000000000000e+00
1.017649705215419544e+03 0.000000000000000000e+00
1.017951201814059004e+03 0.000000000000000000e+00
1.018261768707483043e+03 0.000000000000000000e+00
1.018565079365079328e+03 0.000000000000000000e+00
1.018867120181405880e+03 0.000000000000000000e+00
1.019152834467120215e+03 0.000000000000000000e+00
1.019464308390022666e+03 0.000000000000000000e+00
1.019767437641723404e+03 0.000000000000000000e+00
1.020071292517006782e+03 0.000000000000000000e+00
1.020374784580498840e+03 0.000000000000000000e+00
1.020675192743764228e+03 0.000000000000000000e+00
1.020980317460317451e+03 0.000000000000000000e+00
1.021267482993197291e+03 0.000000000000000000e+00
1.021573333333333380e+03 0.000000000000000000e+00
1.021876643990929665e+03 0.000000000000000000e+00
1.022171247165532918e+03 0.000000000000000000e+00
1.022457505668934232e+03 0.000000000000000000e+00
1.022753378684807217e+03 0.000000000000000000e+00
1.023035646258503448e+03 0.000000000000000000e+00
1.023319727891156504e+03 0.000000000000000000e+00
1.023628480725623604e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.026462222222222181e+03 0.000000000000000000e+00
1.026772970521541993e+03 0.000000000000000000e+00
1.027041632653061242e+03 0.000000000000000000e+00
1.027343492063492022e+03 0.000000000000000000e+00
1.027636099773242677e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.028214421768707552e+03 0.000000000000000000e+00
1.028511201814058950e+03 0.000000000000000000e+00
1.028798367346938676e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.029392471655328791e+03 0.000000000000000000e+00
1.029670748299319712e+03 0.000000000000000000e+00
1.029954104308390015e+03 0.000000000000000000e+00
1.030239637188208690e+03 0.000000000000000000e+00
1.030531337868480705e+03 0.000000000000000000e+00
1.030836099773242722e+03 0.000000000000000000e+00
1.031107482993197209e+03 0.000000000000000000e+00
1.031402811791383328e+03 0.000000000000000000e+00
1.031693605442176931e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.032248163265306175e+03 0.000000000000000000e+00
1.032546575963718851e+03 0.000000000000000000e+00
1.032839183673469279e+03 0.000000000000000000e+00
1.033144671201814162e+03 0.000000000000000000e+00
1.033443809523809477e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.035757097505668980e+03 0.000000000000000000e+00
1.036056961451247162e+03 0.000000000000000000e+00
1.036334512471655216e+03 0.000000000000000000e+00
1.036632018140589480e+03 0.000000000000000000e+00
1.036940952380952467e+03 0.000000000000000000e+00
1.037225941043083822e+03 0.000000000000000000e+00
1.037532335600907118e+03 0.000000000000000000e+00
1.037805170068027110e+03 0.000000000000000000e+00
1.038100136054421682e+03 0.000000000000000000e+00
1.038374784580498954e+03 0.000000000000000000e+00
1.038690793650793694e+03 0.000000000000000000e+00
1.038976326530612141e+03 0.000000000000000000e+00
1.039293242630385521e+03 0.000000000000000000e+00
1.039566258503401286e+03 0.000000000000000000e+00
1.039883900226757305e+03 0.000000000000000000e+00
1.040152925170068102e+03 0.000000000000000000e+00
1.040461133786847995e+03 0.000000000000000000e+00
1.040740498866213102e+03 0.000000000000000000e+00
1.041048707482993223e+03 0.000000000000000000e+00
1.041329705215419608e+03 0.000000000000000000e+00
1.041627936507936511e+03 0.000000000000000000e+00
1.041915646258503330e+03 0.000000000000000000e+00
1.042202086167800417e+03 0.000000000000000000e+00
1.042517732426303837e+03 0.000000000000000000e+00
1.042785306122448901e+03 0.000000000000000000e+00
1.043088435374149640e+03 0.000000000000000000e+00
1.043372517006802809e+03 0.000000000000000000e+00
1.043674920634920682e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.044823945578231360e+03 0.000000000000000000e+00
1.045122721088435355e+03 0.000000000000000000e+00
1.045418775510204114e+03 0.000000000000000000e+00
1.045737868480725638e+03 0.000000000000000000e+00
1.046048253968253903e+03 0.000000000000000000e+00
1.046363356009070230e+03 0.000000000000000000e+00
1.046667573696145155e+03 0.000000000000000000e+00
1.046948571428571540e+03 0.000000000000000000e+00
1.047249160997732361e+03 0.000000000000000000e+00
1.047565714285714193e+03 0.000000000000000000e+00
1.047866848072562334e+03 0.000000000000000000e+00
1.048164353741496598e+03 0.000000000000000000e+00
1.048480181405895792e+03 0.000000000000000000e+00
1.048774421768707498e+03 0.000000000000000000e+00
1.049073378684807267e+03 0.000000000000000000e+00
1.049370521541950211e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.049974240362811770e+03 0.000000000000000000e+00
1.050251791383220052e+03 0.000000000000000000e+00
1.050561451247165451e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.052058412698412667e+03 0.000000000000000000e+00
1.052363537414966004e+03 0.000000000000000000e+00
1.052660861678004494e+03 0.000000000000000000e+00
1.052970521541950120e+03 0.000000000000000000e+00
1.053271292517006714e+03 0.000000000000000000e+00
1.053559546485260853e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.054176689342403733e+03 0.000000000000000000e+00
1.054479818594104245e+03 0.000000000000000000e+00
1.054784036281179169e+03 0.000000000000000000e+00
1.055075192743764092e+03 0.000000000000000000e+00
1.055384126984127079e+03 0.000000000000000000e+00
1.055686167800453404e+03 0.000000000000000000e+00
1.055986938775510225e+03 0.000000000000000000e+00
1.056292789115646201e+03 0.000000000000000000e+00
1.056579954648526154e+03 0.000000000000000000e+00
1.056880362811791429e+03 0.000000000000000000e+00
1.057160090702947855e+03 0.000000000000000000e+00
1.057471383219954760e+03 0.000000000000000000e+00
1.057760181405895764e+03 0.000000000000000000e+00
1.058062585034013637e+03 0.000000000000000000e+00
1.058371700680272170e+03 0.000000000000000000e+00
1.058676643990929733e+03 0.000000000000000000e+00
1.058964897959183645e+03 0.000000000000000000e+00
1.059270385487528301e+03 0.000000000000000000e+00
1.059578231292517103e+03 0.000000000000000000e+00
1.059874648526077181e+03 0.000000000000000000e+00
1.060162358276643999e+03 0.000000000000000000e+00
1.060457324263038572e+03 0.000000000000000000e+00
1.060751927437641825e+03 0.000000000000000000e+00
1.061052335600907099e+03 0.000000000000000000e+00
1.061339138321995506e+03 0.000000000000000000e+00
1.061639365079365007e+03 0.000000000000000000e+00
1.061935782312925085e+03 0.000000000000000000e+00
1.062225850340136049e+03 0.000000000000000000e+00
1.062525532879818684e+03 0.000000000000000000e+00
1.062825215419501092e+03 0.000000000000000000e+00
1.063120181405895664e+03 0.000000000000000000e+00
1.063424761904761908e+03 0.000000000000000000e+00
1.063706848072562252e+03 0.000000000000000000e+00
1.063992562358276700e+03 0.000000000000000000e+00
1.064287709750566819e+03 0.000000000000000000e+00
1.064602267573696054e+03 0.000000000000000000e+00
1.064879637188208562e+03 0.000000000000000000e+00
1.065189659863945508e+03 0.000000000000000000e+00
1.065496598639455669e+03 0.000000000000000000e+00
1.065792471655328882e+03 0.000000000000000000e+00
1.066089433106576053e+03 0.000000000000000000e+00
1.066383129251700666e+03 0.000000000000000000e+00
1.066694784580498890e+03 0.000000000000000000e+00
1.066981043083900204e+03 0.000000000000000000e+00
1.067267482993197291e+03 0.000000000000000000e+00
1.067564625850340235e+03 0.000000000000000000e+00
1.067882993197278893e+03 0.000000000000000000e+00
1.068153106575963648e+03 0.000000000000000000e+00
1.068448435374149767e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.069036553287981860e+03 0.000000000000000000e+00
1.069322267573696081e+03 0.000000000000000000e+00
1.069613605442176777e+03 0.000000000000000000e+00
1.069902585034013555e+03 0.000000000000000000e+00
1.070202086167800417e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.070759002267573806e+03 0.000000000000000000e+00
1.071088253968253866e+03 0.000000000000000000e+00
1.071367800453514747e+03 0.000000000000000000e+00
1.071678911564625878e+03 0.000000000000000000e+00
1.071987482993197318e+03 0.000000000000000000e+00
1.072267755102040837e+03 0.000000000000000000e+00
1.072544399092970480e+03 0.000000000000000000e+00
1.072872562358276582e+03 0.000000000000000000e+00
1.073141405895691605e+03 0.000000000000000000e+00
1.073473741496598677e+03 0.000000000000000000e+00
1.073765623582766466e+03 0.000000000000000000e+00
1.074051337868480687e+03 0.000000000000000000e+00
1.074333061224489711e+03 0.000000000000000000e+00
1.074638004535147502e+03 0.000000000000000000e+00
1.074939319727891188e+03 0.000000000000000000e+00
1.075243356009070339e+03 0.000000000000000000e+00
1.075521632653061260e+03 0.000000000000000000e+00
1.075813877551020369e+03 0.000000000000000000e+00
1.076113560090703004e+03 0.000000000000000000e+00
1.076400181405895637e+03 0.000000000000000000e+00
1.076720544217687120e+03 0.000000000000000000e+00
1.077004988662131609e+03 0.000000000000000000e+00
1.077311201814058904e+03 0.000000000000000000e+00
1.077608344671201849e+03 0.000000000000000000e+00
1.077903129251700648e+03 0.000000000000000000e+00
1.078199727891156499e+03 0.000000000000000000e+00
1.078488707482993277e+03 0.000000000000000000e+00
1.078785124716553355e+03 0.000000000000000000e+00
1.079080634920635021e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.079651337868480823e+03 0.000000000000000000e+00
1.079955374149659974e+03 0.000000000000000000e+00
1.080241269841269741e+03 0.000000000000000000e+00
1.080530975056689385e+03 0.000000000000000000e+00
1.080805623582766430e+03 0.000000000000000000e+00
1.081100045351473909e+03 0.000000000000000000e+00
1.081402993197278875e+03 0.000000000000000000e+00
1.081697959183673447e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.083430748299319703e+03 0.000000000000000000e+00
1.083724263038548770e+03 0.000000000000000000e+00
1.084000362811791319e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.084624761904761954e+03 0.000000000000000000e+00
1.084904126984127060e+03 0.000000000000000000e+00
1.085208526077097531e+03 0.000000000000000000e+00
1.085513832199546414e+03 0.000000000000000000e+00
1.085815510204081647e+03 0.000000000000000000e+00
1.086096870748299352e+03 0.000000000000000000e+00
1.086390748299319739e+03 0.000000000000000000e+00
1.086675918367346867e+03 0.000000000000000000e+00
1.086983582766439895e+03 0.000000000000000000e+00
1.087285623582766448e+03 0.000000000000000000e+00
1.087579501133786835e+03 0.000000000000000000e+00
1.087872108843537490e+03 0.000000000000000000e+00
1.088191201814059013e+03 0.000000000000000000e+00
1.088491065759637195e+03 0.000000000000000000e+00
1.088786031746031767e+03 0.000000000000000000e+00
1.089077732426303783e+03 0.000000000000000000e+00
1.089370884353741531e+03 0.000000000000000000e+00
1.089668934240362887e+03 0.000000000000000000e+00
1.089966439909297151e+03 0.000000000000000000e+00
1.090239818594104236e+03 0.000000000000000000e+00
1.090533877551020396e+03 0.000000000000000000e+00
1.090826848072562370e+03 0.000000000000000000e+00
1.091112743764172365e+03 0.000000000000000000e+00
1.091372335600907036e+03 0.000000000000000000e+00
1.091679637188208517e+03 0.000000000000000000e+00
1.091986213151927359e+03 0.000000000000000000e+00
1.092275736961451230e+03 0.000000000000000000e+00
1.092582312925170072e+03 0.000000000000000000e+00
1.092866213151927468e+03 0.000000000000000000e+00
1.093156553286999952e+03 0.000000000000000000e+00
1.093447619047619128e+03 0.000000000000000000e+00
1.093749115646258588e+03 0.000000000000000000e+00
1.094044988662131573e+03 0.000000000000000000e+00
1.094332698412698392e+03 0.000000000000000000e+00
1.094630748299319748e+03 0.000000000000000000e+00
1.094936417233560178e+03 0.000000000000000000e+00
1.095214512471655325e+03 0.000000000000000000e+00
1.095506213151927341e+03 0.000000000000000000e+00
1.095793560090702840e+03 0.000000000000000000e+00
1.096096689342403579e+03 0.000000000000000000e+00
1.096358639455782395e+03 0.000000000000000000e+00
1.096691337868480787e+03 0.000000000000000000e+00
1.096974512471655316e+03 0.000000000000000000e+00
1.097282539682539664e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.097881723356009161e+03 0.000000000000000000e+00
1.098179229024943197e+03 0.000000000000000000e+00
1.098468208616779975e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.099076462585034051e+03 0.000000000000000000e+00
1.099371428571428623e+03 0.000000000000000000e+00
1.099665306122449010e+03 0.000000000000000000e+00
1.099933061224489848e+03 0.000000000000000000e+00
1.100241632653061288e+03 0.000000000000000000e+00
1.100540408163265283e+03 0.000000000000000000e+00
1.100834829931972763e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.101409705215419535e+03 0.000000000000000000e+00
1.101717006802721016e+03 0.000000000000000000e+00
1.102012154195011362e+03 0.000000000000000000e+00
1.102312380952380863e+03 0.000000000000000000e+00
1.102607528344671209e+03 0.000000000000000000e+00
1.102907210884353844e+03 0.000000000000000000e+00
1.103206349206349159e+03 0.000000000000000000e+00
1.103502222222222144e+03 0.000000000000000000e+00
1.103811700680271997e+03 0.000000000000000000e+00
1.104116099773242695e+03 0.000000000000000000e+00
1.104408526077097576e+03 0.000000000000000000e+00
1.104710929705215449e+03 0.000000000000000000e+00
1.105004263038548743e+03 0.000000000000000000e+00
1.105297777777777810e+03 0.000000000000000000e+00
1.105597278911564672e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.106190657596371921e+03 0.000000000000000000e+00
1.106464580498866326e+03 0.000000000000000000e+00
1.106764807256235827e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.107347845804988765e+03 0.000000000000000000e+00
1.107640816326530512e+03 0.000000000000000000e+00
1.107965170068027192e+03 0.000000000000000000e+00
1.108247437641723309e+03 0.000000000000000000e+00
1.108545306122448892e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.109041995464852562e+03 0.000000000000000000e+00
1.109338412698412640e+03 0.000000000000000000e+00
1.109628299319727830e+03 0.000000000000000000e+00
1.109896598639455760e+03 0.000000000000000000e+00
1.110200634920634911e+03 0.000000000000000000e+00
1.110517913832199611e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.111529795918367427e+03 0.000000000000000000e+00
1.111824399092970452e+03 0.000000000000000000e+00
1.112122448978999955e+03 0.000000000000000000e+00
1.112417233560090608e+03 0.000000000000000000e+00
1.112710204081632583e+03 0.000000000000000000e+00
1.112999002267573587e+03 0.000000000000000000e+00
1.113305578231292429e+03 0.000000000000000000e+00
1.113622857142857129e+03 0.000000000000000000e+00
1.113914557823129144e+03 0.000000000000000000e+00
1.114226213151927368e+03 0.000000000000000000e+00
1.114501405895691505e+03 0.000000000000000000e+00
1.114794195011337933e+03 0.000000000000000000e+00
1.115088072562358320e+03 0.000000000000000000e+00
1.115391201814059059e+03 0.000000000000000000e+00
1.115688707482993095e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.116274829931972818e+03 0.000000000000000000e+00
1.116569251700680297e+03 0.000000000000000000e+00
1.116861133786848086e+03 0.000000000000000000e+00
1.117153015873015875e+03 0.000000000000000000e+00
1.117468117913832202e+03 0.000000000000000000e+00
1.117750000000000000e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.119226485260770914e+03 0.000000000000000000e+00
1.119527437641723282e+03 0.000000000000000000e+00
1.119809523809523853e+03 0.000000000000000000e+00
1.120106848072562343e+03 0.000000000000000000e+00
1.120407800453514710e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.121307573696145027e+03 0.000000000000000000e+00
1.121584036281179124e+03 0.000000000000000000e+00
1.121896054421768667e+03 0.000000000000000000e+00
1.122196825396825488e+03 0.000000000000000000e+00
1.122489433106575916e+03 0.000000000000000000e+00
1.122789115646258551e+03 0.000000000000000000e+00
1.123089523809523826e+03 0.000000000000000000e+00
1.123377959183673511e+03 0.000000000000000000e+00
1.123664761904761917e+03 0.000000000000000000e+00
1.123976054421768595e+03 0.000000000000000000e+00
1.124292063492063562e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.124863673469387777e+03 0.000000000000000000e+00
1.125166258503401423e+03 0.000000000000000000e+00
1.125438730158730095e+03 0.000000000000000000e+00
1.125754013605442196e+03 0.000000000000000000e+00
1.126035918367346994e+03 0.000000000000000000e+00
1.126318730158730204e+03 0.000000000000000000e+00
1.126624943310657500e+03 0.000000000000000000e+00
1.126928616780045331e+03 0.000000000000000000e+00
1.127214149659864006e+03 0.000000000000000000e+00
1.127515646258503466e+03 0.000000000000000000e+00
1.127812970521541956e+03 0.000000000000000000e+00
1.128095238095238074e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.129540136054421737e+03 0.000000000000000000e+00
1.129839818594104372e+03 0.000000000000000000e+00
1.130142585034013564e+03 0.000000000000000000e+00
1.130429387755101970e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.130976507936507915e+03 0.000000000000000000e+00
1.131295600907029439e+03 0.000000000000000000e+00
1.131574489795000090e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.132134603174603171e+03 0.000000000000000000e+00
1.132437732426303910e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.132994829931972845e+03 0.000000000000000000e+00
1.133283628117913850e+03 0.000000000000000000e+00
1.133582222222222299e+03 0.000000000000000000e+00
1.133836916099773134e+03 0.000000000000000000e+00
1.134186303854875177e+03 0.000000000000000000e+00
1.134509387755102125e+03 0.000000000000000000e+00
1.134786575963718860e+03 0.000000000000000000e+00
1.135097868480725538e+03 0.000000000000000000e+00
1.135386122448979677e+03 0.000000000000000000e+00
1.135683990929705260e+03 0.000000000000000000e+00
1.135983129251700575e+03 0.000000000000000000e+00
1.136286802721088407e+03 0.000000000000000000e+00
1.136567256235827699e+03 0.000000000000000000e+00
1.136866938775510107e+03 0.000000000000000000e+00
1.137163718820861732e+03 0.000000000000000000e+00
1.137448707482993086e+03 0.000000000000000000e+00
1.137764172335600961e+03 0.000000000000000000e+00
1.138034648526077035e+03 0.000000000000000000e+00
1.138336326530612268e+03 0.000000000000000000e+00
1.138659410430838989e+03 0.000000000000000000e+00
1.138950385487528365e+03 0.000000000000000000e+00
1.139244988662131618e+03 0.000000000000000000e+00
1.139543945578231387e+03 0.000000000000000000e+00
1.139838548752834413e+03 0.000000000000000000e+00
1.140138594104308368e+03 0.000000000000000000e+00
1.140431564625850342e+03 0.000000000000000000e+00
1.140730521541950111e+03 0.000000000000000000e+00
1.141023492063492085e+03 0.000000000000000000e+00
1.141316281179138286e+03 0.000000000000000000e+00
1.141610521541950220e+03 0.000000000000000000e+00
1.141900589569160957e+03 0.000000000000000000e+00
1.142187755102040910e+03 0.000000000000000000e+00
1.142483265306122348e+03 0.000000000000000000e+00
1.142781133786848159e+03 0.000000000000000000e+00
1.143084263038548670e+03 0.000000000000000000e+00
1.143348027210884311e+03 0.000000000000000000e+00
1.143645532879818575e+03 0.000000000000000000e+00
1.143935238095237992e+03 0.000000000000000000e+00
1.144228571428571513e+03 0.000000000000000000e+00
1.144508299319727939e+03 0.000000000000000000e+00
1.144798185941043130e+03 0.000000000000000000e+00
1.145085170068027310e+03 0.000000000000000000e+00
1.145389024943310687e+03 0.000000000000000000e+00
1.145689251700680188e+03 0.000000000000000000e+00
1.145981315192743750e+03 0.000000000000000000e+00
1.146273741496598632e+03 0.000000000000000000e+00
1.146558911564625760e+03 0.000000000000000000e+00
1.146836643990929815e+03 0.000000000000000000e+00
1.147121451247165623e+03 0.000000000000000000e+00
1.147403900226757287e+03 0.000000000000000000e+00
1.147695600907029529e+03 0.000000000000000000e+00
1.147982653061000065e+03 0.000000000000000000e+00
1.148265396825396920e+03 0.000000000000000000e+00
1.148560544217687038e+03 0.000000000000000000e+00
1.148864036281179096e+03 0.000000000000000000e+00
1.149135963718820904e+03 0.000000000000000000e+00
1.149434920634920672e+03 0.000000000000000000e+00
1.149726984126984235e+03 0.000000000000000000e+00
1.150035555555555447e+03 0.000000000000000000e+00
1.150314013605442142e+03 0.000000000000000000e+00
1.150606122447999951e+03 0.000000000000000000e+00
1.150883446712018213e+03 0.000000000000000000e+00
1.151199092970521633e+03 0.000000000000000000e+00
1.151474104308389997e+03 0.000000000000000000e+00
1.151761269841269950e+03 0.000000000000000000e+00
1.152072562358276627e+03 0.000000000000000000e+00
1.152371337868480623e+03 0.000000000000000000e+00
1.152648526077097586e+03 0.000000000000000000e+00
1.152960000000000036e+03 0.000000000000000000e+00
1.153255691609977248e+03 0.000000000000000000e+00
1.153546666666666624e+03 0.000000000000000000e+00
1.153848163265306084e+03 0.000000000000000000e+00
1.154144399092970616e+03 0.000000000000000000e+00
1.154421043083900258e+03 0.000000000000000000e+00
1.154728163265306193e+03 0.000000000000000000e+00
1.155016961451247198e+03 0.000000000000000000e+00
1.155307936507936574e+03 0.000000000000000000e+00
1.155590204081632692e+03 0.000000000000000000e+00
1.155893877551020296e+03 0.000000000000000000e+00
1.156179047619047651e+03 0.000000000000000000e+00
1.156477823129251647e+03 0.000000000000000000e+00
1.156763174603174548e+03 0.000000000000000000e+00
1.157068843537414978e+03 0.000000000000000000e+00
1.157342947845804929e+03 0.000000000000000000e+00
1.157655691609977339e+03 0.000000000000000000e+00
1.157953015873015829e+03 0.000000000000000000e+00
1.158223492063492131e+03 0.000000000000000000e+00
1.158532970521541984e+03 0.000000000000000000e+00
1.158833922902494351e+03 0.000000000000000000e+00
1.159135056689342491e+03 0.000000000000000000e+00
1.159416417233560196e+03 0.000000000000000000e+00
1.159704852607709654e+03 0.000000000000000000e+00
1.160011247165532950e+03 0.000000000000000000e+00
1.160303492063492058e+03 0.000000000000000000e+00
1.160602448979591827e+03 0.000000000000000000e+00
1.160897777777777719e+03 0.000000000000000000e+00
1.161189297052154188e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.161783401360544303e+03 0.000000000000000000e+00
1.162058775510203986e+03 0.000000000000000000e+00
1.162327619047619010e+03 0.000000000000000000e+00
1.162649251700680225e+03 0.000000000000000000e+00
1.162937324263038590e+03 0.000000000000000000e+00
1.163232653061224482e+03 0.000000000000000000e+00
1.163527256235827736e+03 0.000000000000000000e+00
1.163821678004535215e+03 0.000000000000000000e+00
1.164122267573696035e+03 0.000000000000000000e+00
1.164388208616780048e+03 0.000000000000000000e+00
1.164685170068027219e+03 0.000000000000000000e+00
1.164993378684807340e+03 0.000000000000000000e+00
1.165262040816326589e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.167330793650793566e+03 0.000000000000000000e+00
1.167625034013605500e+03 0.000000000000000000e+00
1.167924535147392362e+03 0.000000000000000000e+00
1.168204263038548788e+03 0.000000000000000000e+00
1.168520634920634848e+03 0.000000000000000000e+00
1.168817052154194926e+03 0.000000000000000000e+00
1.169105850340136158e+03 0.000000000000000000e+00
1.169403900226757287e+03 0.000000000000000000e+00
1.169682721088435301e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.170291337868480696e+03 0.000000000000000000e+00
1.170576326530612278e+03 0.000000000000000000e+00
1.170885986394557904e+03 0.000000000000000000e+00
1.171181678004535115e+03 0.000000000000000000e+00
1.171478276643990966e+03 0.000000000000000000e+00
1.171784852607709809e+03 0.000000000000000000e+00
1.172075646258503411e+03 0.000000000000000000e+00
1.172374965986394500e+03 0.000000000000000000e+00
1.172676099773242640e+03 0.000000000000000000e+00
1.172982494331065709e+03 0.000000000000000000e+00
1.173280544217687066e+03 0.000000000000000000e+00
1.173575510204081638e+03 0.000000000000000000e+00
1.173892789115646337e+03 0.000000000000000000e+00
1.174194285714285797e+03 0.000000000000000000e+00
1.174503038548752784e+03 0.000000000000000000e+00
1.174801995464852553e+03 0.000000000000000000e+00
1.175078095238095329e+03 0.000000000000000000e+00
1.175398458049886585e+03 0.000000000000000000e+00
1.175682176870748208e+03 0.000000000000000000e+00
1.175981678004535070e+03 0.000000000000000000e+00
1.176269387755102116e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.176862947845804911e+03 0.000000000000000000e+00
1.177143401360544203e+03 0.000000000000000000e+00
1.177440725623582694e+03 0.000000000000000000e+00
1.177737687074829864e+03 0.000000000000000000e+00
1.178033015873015984e+03 0.000000000000000000e+00
1.178331609977324206e+03 0.000000000000000000e+00
1.178637641723355955e+03 0.000000000000000000e+00
1.178939138321995415e+03 0.000000000000000000e+00
1.179221950113378625e+03 0.000000000000000000e+00
1.179518730158730250e+03 0.000000000000000000e+00
1.179825306122449092e+03 0.000000000000000000e+00
1.180118639455782386e+03 0.000000000000000000e+00
1.180418321995464794e+03 0.000000000000000000e+00
1.180707664399092891e+03 0.000000000000000000e+00
1.181007891156462620e+03 0.000000000000000000e+00
1.181318276643990885e+03 0.000000000000000000e+00
1.181595827664399167e+03 0.000000000000000000e+00
1.181891882086167698e+03 0.000000000000000000e+00
1.182191383219954560e+03 0.000000000000000000e+00
1.182487800453514637e+03 0.000000000000000000e+00
1.182778049886621375e+03 0.000000000000000000e+00
1.183090612244898011e+03 0.000000000000000000e+00
1.183382494331065800e+03 0.000000000000000000e+00
1.183675646258503320e+03 0.000000000000000000e+00
1.183968979591836842e+03 0.000000000000000000e+00
1.184255963718820794e+03 0.000000000000000000e+00
1.184545487528344665e+03 0.000000000000000000e+00
1.184834467120181444e+03 0.000000000000000000e+00
1.185134331065759625e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.189200000000000045e+03 0.000000000000000000e+00
1.189499501133786907e+03 0.000000000000000000e+00
1.189808616780045440e+03 0.000000000000000000e+00
1.190088707482993186e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.190683718820861714e+03 0.000000000000000000e+00
1.191011882086167816e+03 0.000000000000000000e+00
1.191280362811791292e+03 0.000000000000000000e+00
1.191588208616780094e+03 0.000000000000000000e+00
1.191857777777777756e+03 0.000000000000000000e+00
1.192147845804988719e+03 0.000000000000000000e+00
1.192446984126984034e+03 0.000000000000000000e+00
1.192743945578231205e+03 0.000000000000000000e+00
1.193038004535147365e+03 0.000000000000000000e+00
1.193329886621315154e+03 0.000000000000000000e+00
1.193623764172335541e+03 0.000000000000000000e+00
1.193919274376417206e+03 0.000000000000000000e+00
1.194222222222222172e+03 0.000000000000000000e+00
1.194521904761904807e+03 0.000000000000000000e+00
1.194815963718820967e+03 0.000000000000000000e+00
1.195114195011337870e+03 0.000000000000000000e+00
1.195417324263038608e+03 0.000000000000000000e+00
1.195721179138321986e+03 0.000000000000000000e+00
1.196020861678004621e+03 0.000000000000000000e+00
1.196335782312925176e+03 0.000000000000000000e+00
1.196636009070294676e+03 0.000000000000000000e+00
1.196938049886621229e+03 0.000000000000000000e+00
1.197230839002267658e+03 0.000000000000000000e+00
1.197528344671201921e+03 0.000000000000000000e+00
1.197837460317460227e+03 0.000000000000000000e+00
1.198148390022675812e+03 0.000000000000000000e+00
1.198432653061224528e+03 0.000000000000000000e+00
1.198745215419501164e+03 0.000000000000000000e+00
1.199042176870748335e+03 0.000000000000000000e+00
1.199345850340136167e+03 0.000000000000000000e+00
1.199640090702947873e+03 0.000000000000000000e+00
1.199936689342403724e+03 0.000000000000000000e+00
1.200233832199546441e+03 0.000000000000000000e+00
1.200541678004535243e+03 0.000000000000000000e+00
1.200844263038548661e+03 0.000000000000000000e+00
1.201140861678004512e+03 0.000000000000000000e+00
1.201440362811791374e+03 0.000000000000000000e+00
1.201742585034013700e+03 0.000000000000000000e+00
1.202041723356009015e+03 0.000000000000000000e+00
1.202340498866213238e+03 0.000000000000000000e+00
1.202641632653061151e+03 0.000000000000000000e+00
1.202949297052154179e+03 0.000000000000000000e+00
1.203236281179138359e+03 0.000000000000000000e+00
1.203539773242630417e+03 0.000000000000000000e+00
1.203843628117913795e+03 0.000000000000000000e+00
1.204147301587301627e+03 0.000000000000000000e+00
1.204458049886621211e+03 0.000000000000000000e+00
1.204735419501133720e+03 0.000000000000000000e+00
1.205036553287981860e+03 0.000000000000000000e+00
1.205338594104308413e+03 0.000000000000000000e+00
1.205635918367346903e+03 0.000000000000000000e+00
1.205934512471655353e+03 0.000000000000000000e+00
1.206235102040816400e+03 0.000000000000000000e+00
1.206527891156462601e+03 0.000000000000000000e+00
1.206834648526076990e+03 0.000000000000000000e+00
1.207135600907029584e+03 0.000000000000000000e+00
1.207427482993197373e+03 0.000000000000000000e+00
1.207734240362811761e+03 0.000000000000000000e+00
1.208022131519274353e+03 0.000000000000000000e+00
1.208330702947845793e+03 0.000000000000000000e+00
1.208628390022675831e+03 0.000000000000000000e+00
1.208932063492063435e+03 0.000000000000000000e+00
1.209233560090702895e+03 0.000000000000000000e+00
1.209534149659863942e+03 0.000000000000000000e+00
1.209843265306122476e+03 0.000000000000000000e+00
1.210152743764172328e+03 0.000000000000000000e+00
1.210458231292516984e+03 0.000000000000000000e+00
1.210762630385487455e+03 0.000000000000000000e+00
1.211059591836734626e+03 0.000000000000000000e+00
1.211362721088435364e+03 0.000000000000000000e+00
1.211657868480725710e+03 0.000000000000000000e+00
1.211947392290249354e+03 0.000000000000000000e+00
1.212254875283446609e+03 0.000000000000000000e+00
1.212552380952380872e+03 0.000000000000000000e+00
1.212855328798185838e+03 0.000000000000000000e+00
1.213152471655328782e+03 0.000000000000000000e+00
1.213461768707483088e+03 0.000000000000000000e+00
1.213754557823129289e+03 0.000000000000000000e+00
1.214056598639455842e+03 0.000000000000000000e+00
1.214350476190476229e+03 0.000000000000000000e+00
1.214675918367346867e+03 0.000000000000000000e+00
1.214957460317460345e+03 0.000000000000000000e+00
1.215257868480725620e+03 0.000000000000000000e+00
1.215546122448979531e+03 0.000000000000000000e+00
1.215848888888888951e+03 0.000000000000000000e+00
1.216147120181405853e+03 0.000000000000000000e+00
1.216453877551020469e+03 0.000000000000000000e+00
1.216742131519274380e+03 0.000000000000000000e+00
1.217040725623582830e+03 0.000000000000000000e+00
1.217339863945578145e+03 0.000000000000000000e+00
1.217630657596371975e+03 0.000000000000000000e+00
1.217935600907029539e+03 0.000000000000000000e+00
1.218240725623582875e+03 0.000000000000000000e+00
1.218531700680272024e+03 0.000000000000000000e+00
1.218828662131519195e+03 0.000000000000000000e+00
1.219123446712018222e+03 0.000000000000000000e+00
1.219422585034013537e+03 0.000000000000000000e+00
1.219724988662131409e+03 0.000000000000000000e+00
1.220016145124716559e+03 0.000000000000000000e+00
1.220292607709750655e+03 0.000000000000000000e+00
1.220610249433106674e+03 0.000000000000000000e+00
1.220905215419501246e+03 0.000000000000000000e+00
1.221204897959183654e+03 0.000000000000000000e+00
1.221504036281179197e+03 0.000000000000000000e+00
1.221777414965986281e+03 0.000000000000000000e+00
1.222078185941043103e+03 0.000000000000000000e+00
1.222394920634920709e+03 0.000000000000000000e+00
1.222682448979591754e+03 0.000000000000000000e+00
1.222976326530612141e+03 0.000000000000000000e+00
1.223278911564625787e+03 0.000000000000000000e+00
1.223561723356008997e+03 0.000000000000000000e+00
1.223849433106576043e+03 0.000000000000000000e+00
1.224151292517006823e+03 0.000000000000000000e+00
1.224442448979591745e+03 0.000000000000000000e+00
1.224739229024943370e+03 0.000000000000000000e+00
1.225030385487528292e+03 0.000000000000000000e+00
1.225338231292517094e+03 0.000000000000000000e+00
1.225625215419501046e+03 0.000000000000000000e+00
1.225932335600906981e+03 0.000000000000000000e+00
1.226222403628117945e+03 0.000000000000000000e+00
1.226513197278911548e+03 0.000000000000000000e+00
1.226808526077097440e+03 0.000000000000000000e+00
1.227106938775510116e+03 0.000000000000000000e+00
1.227407165532879844e+03 0.000000000000000000e+00
1.227718820861678068e+03 0.000000000000000000e+00
1.228001995464852598e+03 0.000000000000000000e+00
1.228302947845804965e+03 0.000000000000000000e+00
1.228595918367346940e+03 0.000000000000000000e+00
1.228903219954648421e+03 0.000000000000000000e+00
1.229212517006802727e+03 0.000000000000000000e+00
1.229518548752834477e+03 0.000000000000000000e+00
1.229805351473922883e+03 0.000000000000000000e+00
1.230103038548752920e+03 0.000000000000000000e+00
1.230406167800453431e+03 0.000000000000000000e+00
1.230700770975056685e+03 0.000000000000000000e+00
1.230991201814058968e+03 0.000000000000000000e+00
1.231286167800453541e+03 0.000000000000000000e+00
1.231590566893424011e+03 0.000000000000000000e+00
1.231892607709750564e+03 0.000000000000000000e+00
1.232190113378684828e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.232772063492063580e+03 0.000000000000000000e+00
1.233057414965986482e+03 0.000000000000000000e+00
1.233350204081632683e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.233936326530612178e+03 0.000000000000000000e+00
1.234244172335600979e+03 0.000000000000000000e+00
1.234546213151927532e+03 0.000000000000000000e+00
1.234842993197278929e+03 0.000000000000000000e+00
1.235148299319727812e+03 0.000000000000000000e+00
1.235466666666666697e+03 0.000000000000000000e+00
1.235758367346938712e+03 0.000000000000000000e+00
1.236063310657596276e+03 0.000000000000000000e+00
1.236361541950113406e+03 0.000000000000000000e+00
1.236671927437641671e+03 0.000000000000000000e+00
1.236976326530612141e+03 0.000000000000000000e+00
1.237271292517006714e+03 0.000000000000000000e+00
1.237573333333333267e+03 0.000000000000000000e+00
1.237882811791383119e+03 0.000000000000000000e+00
1.238187936507936456e+03 0.000000000000000000e+00
1.238485079365079400e+03 0.000000000000000000e+00
1.238778956916099787e+03 0.000000000000000000e+00
1.239087891156462547e+03 0.000000000000000000e+00
1.239371972789115716e+03 0.000000000000000000e+00
1.239667845804988701e+03 0.000000000000000000e+00
1.239967709750566883e+03 0.000000000000000000e+00
1.240267029478457971e+03 0.000000000000000000e+00
1.240566712018140606e+03 0.000000000000000000e+00
1.240853877551020332e+03 0.000000000000000000e+00
1.241144671201814162e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.244657596371882164e+03 0.000000000000000000e+00
1.244948752834467086e+03 0.000000000000000000e+00
1.245242993197279020e+03 0.000000000000000000e+00
1.245570430839002256e+03 0.000000000000000000e+00
1.245838004535147320e+03 0.000000000000000000e+00
1.246118639455782386e+03 0.000000000000000000e+00
1.246425941043083867e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.248208253968253985e+03 0.000000000000000000e+00
1.248514829931972827e+03 0.000000000000000000e+00
1.248804716553288017e+03 0.000000000000000000e+00
1.249097505668934218e+03 0.000000000000000000e+00
1.249399727891156545e+03 0.000000000000000000e+00
1.249709750566893490e+03 0.000000000000000000e+00
1.250012335600907136e+03 0.000000000000000000e+00
1.250314195011337915e+03 0.000000000000000000e+00
1.250611156462585086e+03 0.000000000000000000e+00
1.250924263038548816e+03 0.000000000000000000e+00
1.251224489795918316e+03 0.000000000000000000e+00
1.251526349206349096e+03 0.000000000000000000e+00
1.251821315192743668e+03 0.000000000000000000e+00
1.252134965986394491e+03 0.000000000000000000e+00
1.252435555555555538e+03 0.000000000000000000e+00
1.252737233560090772e+03 0.000000000000000000e+00
1.253022766439909219e+03 0.000000000000000000e+00
1.253336054421768722e+03 0.000000000000000000e+00
1.253628299319727830e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.257445804988662076e+03 0.000000000000000000e+00
1.257749115646258588e+03 0.000000000000000000e+00
1.258038820861678005e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.259256598639455888e+03 0.000000000000000000e+00
1.259554285714285697e+03 0.000000000000000000e+00
1.259860317460317447e+03 0.000000000000000000e+00
1.260160362811791401e+03 0.000000000000000000e+00
1.260466326530000060e+03 0.000000000000000000e+00
1.260757732426303846e+03 0.000000000000000000e+00
1.261063582766439822e+03 0.000000000000000000e+00
1.261371428571428623e+03 0.000000000000000000e+00
1.261661315192743814e+03 0.000000000000000000e+00
1.261975510204081729e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.269064852607709781e+03 0.000000000000000000e+00
1.269380861678004521e+03 0.000000000000000000e+00
1.269659863945578309e+03 0.000000000000000000e+00
1.269953378684807149e+03 0.000000000000000000e+00
1.270255419501133701e+03 0.000000000000000000e+00
1.270547120181405944e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.271413877551020505e+03 0.000000000000000000e+00
1.271719909297052254e+03 0.000000000000000000e+00
1.272005260770975156e+03 0.000000000000000000e+00
1.272290068027210964e+03 0.000000000000000000e+00
1.272591383219954650e+03 0.000000000000000000e+00
1.272899954648526091e+03 0.000000000000000000e+00
1.273184399092970580e+03 0.000000000000000000e+00
1.273494784580498845e+03 0.000000000000000000e+00
1.273785759637188221e+03 0.000000000000000000e+00
1.274091065759637104e+03 0.000000000000000000e+00
1.274383673469387759e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.274987392290249545e+03 0.000000000000000000e+00
1.275278911564625787e+03 0.000000000000000000e+00
1.275556643990929615e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.276149841269841318e+03 0.000000000000000000e+00
1.276431020408163249e+03 0.000000000000000000e+00
1.276724897959183636e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.277331519274376433e+03 0.000000000000000000e+00
1.277617052154195108e+03 0.000000000000000000e+00
1.277915102040816237e+03 0.000000000000000000e+00
1.278215328798185965e+03 0.000000000000000000e+00
1.278516281179138332e+03 0.000000000000000000e+00
1.278817233560090699e+03 0.000000000000000000e+00
1.279113287981859457e+03 0.000000000000000000e+00
1.279416780045351516e+03 0.000000000000000000e+00
1.279718095238095202e+03 0.000000000000000000e+00
1.280015782312925239e+03 0.000000000000000000e+00
1.280310929705215358e+03 0.000000000000000000e+00
1.280621133786848077e+03 0.000000000000000000e+00
1.280920634920634939e+03 0.000000000000000000e+00
1.281221950113378625e+03 0.000000000000000000e+00
1.281529977324262973e+03 0.000000000000000000e+00
1.281826394557823050e+03 0.000000000000000000e+00
1.282135328798186038e+03 0.000000000000000000e+00
1.282425215419501228e+03 0.000000000000000000e+00
1.282734512471655307e+03 0.000000000000000000e+00
1.283023673469387859e+03 0.000000000000000000e+00
1.283329523809523835e+03 0.000000000000000000e+00
1.283640272108843646e+03 0.000000000000000000e+00
1.283937959183673456e+03 0.000000000000000000e+00
1.284243628117913886e+03 0.000000000000000000e+00
1.284555646258503430e+03 0.000000000000000000e+00
1.284864217687074870e+03 0.000000000000000000e+00
1.285162993197278865e+03 0.000000000000000000e+00
1.285466303854875378e+03 0.000000000000000000e+00
1.285764172335600961e+03 0.000000000000000000e+00
1.286080362811791474e+03 0.000000000000000000e+00
1.286336689342403588e+03 0.000000000000000000e+00
1.286625850340136139e+03 0.000000000000000000e+00
1.286928979591836651e+03 0.000000000000000000e+00
1.287212154195011408e+03 0.000000000000000000e+00
1.287521814058956807e+03 0.000000000000000000e+00
1.287824036281179133e+03 0.000000000000000000e+00
1.288133696145124759e+03 0.000000000000000000e+00
1.288436099773242631e+03 0.000000000000000000e+00
1.288737414965986318e+03 0.000000000000000000e+00
1.289038730158730232e+03 0.000000000000000000e+00
1.289335691609977403e+03 0.000000000000000000e+00
1.289641541950113378e+03 0.000000000000000000e+00
1.289942131519274426e+03 0.000000000000000000e+00
1.290240544217687102e+03 0.000000000000000000e+00
1.290557460317460254e+03 0.000000000000000000e+00
1.290849342403628043e+03 0.000000000000000000e+00
1.291156281179138432e+03 0.000000000000000000e+00
1.291455238095238201e+03 0.000000000000000000e+00
1.291753650793650877e+03 0.000000000000000000e+00
1.292020136054421755e+03 0.000000000000000000e+00
1.292334149659863897e+03 0.000000000000000000e+00
1.292632743764172346e+03 0.000000000000000000e+00
1.292935147392290219e+03 0.000000000000000000e+00
1.293228662131519286e+03 0.000000000000000000e+00
1.293527619047619055e+03 0.000000000000000000e+00
1.293843628117913795e+03 0.000000000000000000e+00
1.294139863945578327e+03 0.000000000000000000e+00
1.294432834467120074e+03 0.000000000000000000e+00
1.294732154195011390e+03 0.000000000000000000e+00
1.295035464852607674e+03 0.000000000000000000e+00
1.295346938775510125e+03 0.000000000000000000e+00
1.295610702947845766e+03 0.000000000000000000e+00
1.295924535147392362e+03 0.000000000000000000e+00
1.296225487528344729e+03 0.000000000000000000e+00
1.296527165532879735e+03 0.000000000000000000e+00
1.296829569160997835e+03 0.000000000000000000e+00
1.297124897959183727e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.297689977324263054e+03 0.000000000000000000e+00
1.297990566893424102e+03 0.000000000000000000e+00
1.298284081632653169e+03 0.000000000000000000e+00
1.298595374149659847e+03 0.000000000000000000e+00
1.298878185941043057e+03 0.000000000000000000e+00
1.299191836734693879e+03 0.000000000000000000e+00
1.299492426303854927e+03 0.000000000000000000e+00
1.299786666666666633e+03 0.000000000000000000e+00
1.300063310657596276e+03 0.000000000000000000e+00
1.300361541950113406e+03 0.000000000000000000e+00
1.300661587301587360e+03 0.000000000000000000e+00
1.300961451247165542e+03 0.000000000000000000e+00
1.301254784580498836e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.301822040816326535e+03 0.000000000000000000e+00
1.302096507936508033e+03 0.000000000000000000e+00
1.302391473922902605e+03 0.000000000000000000e+00
1.302693877551020478e+03 0.000000000000000000e+00
1.302990294784580556e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.305312108843537317e+03 0.000000000000000000e+00
1.305592743764172383e+03 0.000000000000000000e+00
1.305890793650793739e+03 0.000000000000000000e+00
1.306190294784580601e+03 0.000000000000000000e+00
1.306462766439909274e+03 0.000000000000000000e+00
1.306766258503401332e+03 0.000000000000000000e+00
1.307060680272108812e+03 0.000000000000000000e+00
1.307356009070294704e+03 0.000000000000000000e+00
1.307652607709750555e+03 0.000000000000000000e+00
1.307948662131519313e+03 0.000000000000000000e+00
1.308224761904761863e+03 0.000000000000000000e+00
1.308537324263038499e+03 0.000000000000000000e+00
1.308838639455782413e+03 0.000000000000000000e+00
1.309133968253968305e+03 0.000000000000000000e+00
1.309414784580498917e+03 0.000000000000000000e+00
1.309713378684807367e+03 0.000000000000000000e+00
1.310007074829931980e+03 0.000000000000000000e+00
1.310300226757369728e+03 0.000000000000000000e+00
1.310593922902494342e+03 0.000000000000000000e+00
1.310900680272108957e+03 0.000000000000000000e+00
1.311184580498866126e+03 0.000000000000000000e+00
1.311483718820861668e+03 0.000000000000000000e+00
1.311773424036281085e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.313225759637188276e+03 0.000000000000000000e+00
1.313512199546485363e+03 0.000000000000000000e+00
1.313841632653061197e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.315841451247165423e+03 0.000000000000000000e+00
1.316134965986394491e+03 0.000000000000000000e+00
1.316413061224489866e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.316987029478457998e+03 0.000000000000000000e+00
1.317289614512471644e+03 0.000000000000000000e+00
1.317562086167800544e+03 0.000000000000000000e+00
1.317846530612244806e+03 0.000000000000000000e+00
1.318139319727891234e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.319252244897959145e+03 0.000000000000000000e+00
1.319555011337868564e+03 0.000000000000000000e+00
1.319830929705215340e+03 0.000000000000000000e+00
1.320120090702947891e+03 0.000000000000000000e+00
1.320423038548752857e+03 0.000000000000000000e+00
1.320714195011337779e+03 0.000000000000000000e+00
1.321011882086167816e+03 0.000000000000000000e+00
1.321293786848072614e+03 0.000000000000000000e+00
1.321585714284999995e+03 0.000000000000000000e+00
1.321874104308390088e+03 0.000000000000000000e+00
1.322162358276643999e+03 0.000000000000000000e+00
1.322468752834467068e+03 0.000000000000000000e+00
1.322743764172335659e+03 0.000000000000000000e+00
1.323031473922902478e+03 0.000000000000000000e+00
1.323327165532879917e+03 0.000000000000000000e+00
1.323596190476190486e+03 0.000000000000000000e+00
1.323876643990929779e+03 0.000000000000000000e+00
1.324172335600906990e+03 0.000000000000000000e+00
1.324471473922902533e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.326477823129251647e+03 0.000000000000000000e+00
1.326764444444444507e+03 0.000000000000000000e+00
1.327054149659863924e+03 0.000000000000000000e+00
1.327341133786848104e+03 0.000000000000000000e+00
1.327632471655328800e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.328197006802721035e+03 0.000000000000000000e+00
1.328482902494331029e+03 0.000000000000000000e+00
1.328745396825396938e+03 0.000000000000000000e+00
1.329056689342403615e+03 0.000000000000000000e+00
1.329343492063492022e+03 0.000000000000000000e+00
1.329630839002267521e+03 0.000000000000000000e+00
1.329923628117913722e+03 0.000000000000000000e+00
1.330210975056689449e+03 0.000000000000000000e+00
1.330518095238095157e+03 0.000000000000000000e+00
1.330801269841269914e+03 0.000000000000000000e+00
1.331100770975056776e+03 0.000000000000000000e+00
1.331384489795918398e+03 0.000000000000000000e+00
1.331682358276643981e+03 0.000000000000000000e+00
1.331979138321995379e+03 0.000000000000000000e+00
1.332258503401360485e+03 0.000000000000000000e+00
1.332556916099773161e+03 0.000000000000000000e+00
1.332863673469387777e+03 0.000000000000000000e+00
1.333146485260770987e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.333711020408163222e+03 0.000000000000000000e+00
1.334014149659863961e+03 0.000000000000000000e+00
1.334319092970521524e+03 0.000000000000000000e+00
1.334618231292517066e+03 0.000000000000000000e+00
1.334911201814059041e+03 0.000000000000000000e+00
1.335200544217687138e+03 0.000000000000000000e+00
1.335503310657596330e+03 0.000000000000000000e+00
1.335809160997732533e+03 0.000000000000000000e+00
1.336109387755102034e+03 0.000000000000000000e+00
1.336394739229024935e+03 0.000000000000000000e+00
1.336707845804988665e+03 0.000000000000000000e+00
1.337004081632652969e+03 0.000000000000000000e+00
1.337287074829931953e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.339096054421768713e+03 0.000000000000000000e+00
1.339378684807256150e+03 0.000000000000000000e+00
1.339664580498866144e+03 0.000000000000000000e+00
1.339974603174603089e+03 0.000000000000000000e+00
1.340267392290249518e+03 0.000000000000000000e+00
1.340549841269841181e+03 0.000000000000000000e+00
1.340845895691609940e+03 0.000000000000000000e+00
1.341154467120181380e+03 0.000000000000000000e+00
1.341448707482993086e+03 0.000000000000000000e+00
1.341738956916099824e+03 0.000000000000000000e+00
1.342036734692999971e+03 0.000000000000000000e+00
1.342357006802721116e+03 0.000000000000000000e+00
1.342613514739229004e+03 0.000000000000000000e+00
1.342912108843537453e+03 0.000000000000000000e+00
1.343204353741496561e+03 0.000000000000000000e+00
1.343512018140589589e+03 0.000000000000000000e+00
1.343813696145124823e+03 0.000000000000000000e+00
1.344111020408163313e+03 0.000000000000000000e+00
1.344403446712018194e+03 0.000000000000000000e+00
1.344708752834467077e+03 0.000000000000000000e+00
1.345015510204081693e+03 0.000000000000000000e+00
1.345310476190476265e+03 0.000000000000000000e+00
1.345605079365079291e+03 0.000000000000000000e+00
1.345913469387755185e+03 0.000000000000000000e+00
1.346211700680272088e+03 0.000000000000000000e+00
1.346505396825396929e+03 0.000000000000000000e+00
1.346795283446712119e+03 0.000000000000000000e+00
1.347099863945578136e+03 0.000000000000000000e+00
1.347396825396825307e+03 0.000000000000000000e+00
1.347682539682539755e+03 0.000000000000000000e+00
1.347983673469387668e+03 0.000000000000000000e+00
1.348278095238095148e+03 0.000000000000000000e+00
1.348570158730158710e+03 0.000000000000000000e+00
1.348869659863945571e+03 0.000000000000000000e+00
1.349153922902494287e+03 0.000000000000000000e+00
1.349450158730158819e+03 0.000000000000000000e+00
1.349733696145124668e+03 0.000000000000000000e+00
1.350041360544217696e+03 0.000000000000000000e+00
1.350339410430839052e+03 0.000000000000000000e+00
1.350647437641723400e+03 0.000000000000000000e+00
1.350935873015873085e+03 0.000000000000000000e+00
1.351233015873015802e+03 0.000000000000000000e+00
1.351519818594104208e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.352114285714285643e+03 0.000000000000000000e+00
1.352415963718820876e+03 0.000000000000000000e+00
1.352709841269841263e+03 0.000000000000000000e+00
1.353004444444444516e+03 0.000000000000000000e+00
1.353298140589569130e+03 0.000000000000000000e+00
1.353606167800453477e+03 0.000000000000000000e+00
1.353914739229024917e+03 0.000000000000000000e+00
1.354214058956916006e+03 0.000000000000000000e+00
1.354511020408163176e+03 0.000000000000000000e+00
1.354816326530612287e+03 0.000000000000000000e+00
1.355119999999999891e+03 0.000000000000000000e+00
1.355421496598639351e+03 0.000000000000000000e+00
1.355718458049886522e+03 0.000000000000000000e+00
1.356013424036281094e+03 0.000000000000000000e+00
1.356315827664399194e+03 0.000000000000000000e+00
1.356626575963718778e+03 0.000000000000000000e+00
1.356914829931972690e+03 0.000000000000000000e+00
1.357201995464852644e+03 0.000000000000000000e+00
1.357495510204081711e+03 0.000000000000000000e+00
1.357790294784580510e+03 0.000000000000000000e+00
1.358091791383219970e+03 0.000000000000000000e+00
1.358376417233560005e+03 0.000000000000000000e+00
1.358675374149659774e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.360442448979591745e+03 0.000000000000000000e+00
1.360741950113378607e+03 0.000000000000000000e+00
1.361005895691610021e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.362187210884353817e+03 0.000000000000000000e+00
1.362494693877551072e+03 0.000000000000000000e+00
1.362766621315192651e+03 0.000000000000000000e+00
1.363078820861677968e+03 0.000000000000000000e+00
1.363367981859410520e+03 0.000000000000000000e+00
1.363689433106575962e+03 0.000000000000000000e+00
1.363956099773242613e+03 0.000000000000000000e+00
1.364239455782312916e+03 0.000000000000000000e+00
1.364519727891156435e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.365096054421768713e+03 0.000000000000000000e+00
1.365379410430839016e+03 0.000000000000000000e+00
1.365672743764172310e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.369863582766440004e+03 0.000000000000000000e+00
1.370119546485260798e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.370844988662131527e+03 0.000000000000000000e+00
1.371135238095238037e+03 0.000000000000000000e+00
1.371425124716553228e+03 0.000000000000000000e+00
1.371722448979591945e+03 0.000000000000000000e+00
1.372012517006802682e+03 0.000000000000000000e+00
1.372318004535147338e+03 0.000000000000000000e+00
1.372611156462585086e+03 0.000000000000000000e+00
1.372911201814059041e+03 0.000000000000000000e+00
1.373200725623582684e+03 0.000000000000000000e+00
1.373495691609977257e+03 0.000000000000000000e+00
1.373782494331065664e+03 0.000000000000000000e+00
1.374080362811791474e+03 0.000000000000000000e+00
1.374380952380952294e+03 0.000000000000000000e+00
1.374684625850340126e+03 0.000000000000000000e+00
1.374955102040816428e+03 0.000000000000000000e+00
1.375266575963718878e+03 0.000000000000000000e+00
1.375549750566893408e+03 0.000000000000000000e+00
1.375822222222222308e+03 0.000000000000000000e+00
1.376123718820861768e+03 0.000000000000000000e+00
1.376421768707482897e+03 0.000000000000000000e+00
1.376709478458049944e+03 0.000000000000000000e+00
1.376999365079365134e+03 0.000000000000000000e+00
1.377276009070294776e+03 0.000000000000000000e+00
1.377597641723355991e+03 0.000000000000000000e+00
1.377880453514739202e+03 0.000000000000000000e+00
1.378158185941043030e+03 0.000000000000000000e+00
1.378449160997732406e+03 0.000000000000000000e+00
1.378731428571428523e+03 0.000000000000000000e+00
1.379012063492063589e+03 0.000000000000000000e+00
1.379327165532879917e+03 0.000000000000000000e+00
1.379598730158730177e+03 0.000000000000000000e+00
1.379875011337868500e+03 0.000000000000000000e+00
1.380168526077097567e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.380739954648526009e+03 0.000000000000000000e+00
1.381055238095238110e+03 0.000000000000000000e+00
1.381337324263038454e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.381897505668934173e+03 0.000000000000000000e+00
1.382195192743764210e+03 0.000000000000000000e+00
1.382472925170068038e+03 0.000000000000000000e+00
1.382764081632652960e+03 0.000000000000000000e+00
1.383049070294784542e+03 0.000000000000000000e+00
1.383334058956916124e+03 0.000000000000000000e+00
1.383610702947845766e+03 0.000000000000000000e+00
1.383898412698412585e+03 0.000000000000000000e+00
1.384195192743764210e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.384749387755102134e+03 0.000000000000000000e+00
1.385044716553288026e+03 0.000000000000000000e+00
1.385331519274376433e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.385916553287981969e+03 0.000000000000000000e+00
1.386235283446711946e+03 0.000000000000000000e+00
1.386500680272108866e+03 0.000000000000000000e+00
1.386817959183673565e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.389373968253968314e+03 0.000000000000000000e+00
1.389667664399092928e+03 0.000000000000000000e+00
1.389963174603174593e+03 0.000000000000000000e+00
1.390242358276643927e+03 0.000000000000000000e+00
1.390533877551020396e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.392370430839002211e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.392964716553287872e+03 0.000000000000000000e+00
1.393252607709750464e+03 0.000000000000000000e+00
1.393511473922902496e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.394083446712018031e+03 0.000000000000000000e+00
1.394387301587301636e+03 0.000000000000000000e+00
1.394677188208616826e+03 0.000000000000000000e+00
1.394965986394557831e+03 0.000000000000000000e+00
1.395259319727891125e+03 0.000000000000000000e+00
1.395557188208616708e+03 0.000000000000000000e+00
1.395849070294784497e+03 0.000000000000000000e+00
1.396135873015872903e+03 0.000000000000000000e+00
1.396440816326530694e+03 0.000000000000000000e+00
1.396723990929705224e+03 0.000000000000000000e+00
1.397019682539682435e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.397894965986394482e+03 0.000000000000000000e+00
1.398199183673469406e+03 0.000000000000000000e+00
1.398493786848072659e+03 0.000000000000000000e+00
1.398786394557823087e+03 0.000000000000000000e+00
1.399082993197278938e+03 0.000000000000000000e+00
1.399342585034013609e+03 0.000000000000000000e+00
1.399662403628118000e+03 0.000000000000000000e+00
1.399943582766439931e+03 0.000000000000000000e+00
1.400237823129251638e+03 0.000000000000000000e+00
1.400520997732426395e+03 0.000000000000000000e+00
1.400819410430839071e+03 0.000000000000000000e+00
1.401101496598639415e+03 0.000000000000000000e+00
1.401377959183673511e+03 0.000000000000000000e+00
1.401665850340136103e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.402529160997732333e+03 0.000000000000000000e+00
1.402821043083900122e+03 0.000000000000000000e+00
1.403119092970521478e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.403703582766439922e+03 0.000000000000000000e+00
1.403980226757369564e+03 0.000000000000000000e+00
1.404255963718820794e+03 0.000000000000000000e+00
1.404549478458049862e+03 0.000000000000000000e+00
1.404850612244898002e+03 0.000000000000000000e+00
1.405127981859410511e+03 0.000000000000000000e+00
1.405414058956916051e+03 0.000000000000000000e+00
1.405711927437641634e+03 0.000000000000000000e+00
1.406003265306122557e+03 0.000000000000000000e+00
1.406316371882086059e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.407173514739228949e+03 0.000000000000000000e+00
1.407479909297052245e+03 0.000000000000000000e+00
1.407769433106575889e+03 0.000000000000000000e+00
1.408066394557823060e+03 0.000000000000000000e+00
1.408351746031745961e+03 0.000000000000000000e+00
1.408654693877550926e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.409230839002267658e+03 0.000000000000000000e+00
1.409517641723356064e+03 0.000000000000000000e+00
1.409800453514739274e+03 0.000000000000000000e+00
1.410106666666666570e+03 0.000000000000000000e+00
1.410389115646258460e+03 0.000000000000000000e+00
1.410672653061224537e+03 0.000000000000000000e+00
1.410981224489795977e+03 0.000000000000000000e+00
1.411269659863945662e+03 0.000000000000000000e+00
1.411547029478457944e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.412120634920634984e+03 0.000000000000000000e+00
1.412430113378684837e+03 0.000000000000000000e+00
1.412725986394557822e+03 0.000000000000000000e+00
1.413032562358276664e+03 0.000000000000000000e+00
1.413285623582766448e+03 0.000000000000000000e+00
1.413609614512471580e+03 0.000000000000000000e+00
1.413890793650793739e+03 0.000000000000000000e+00
1.414193741496598705e+03 0.000000000000000000e+00
1.414462040816326635e+03 0.000000000000000000e+00
1.414761360544217723e+03 0.000000000000000000e+00
1.415062675736961410e+03 0.000000000000000000e+00
1.415342040816326517e+03 0.000000000000000000e+00
1.415622857142857129e+03 0.000000000000000000e+00
1.415889705215419553e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.418444988662131436e+03 0.000000000000000000e+00
1.418740680272108875e+03 0.000000000000000000e+00
1.419040725623582830e+03 0.000000000000000000e+00
1.419315011337868555e+03 0.000000000000000000e+00
1.419606167800453477e+03 0.000000000000000000e+00
1.419886984126984089e+03 0.000000000000000000e+00
1.420201179138322004e+03 0.000000000000000000e+00
1.420501587301587278e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.421053786848072605e+03 0.000000000000000000e+00
1.421348027210884311e+03 0.000000000000000000e+00
1.421647528344671173e+03 0.000000000000000000e+00
1.421925260770975001e+03 0.000000000000000000e+00
1.422208798185941077e+03 0.000000000000000000e+00
1.422513015873015775e+03 0.000000000000000000e+00
1.422821405895691669e+03 0.000000000000000000e+00
1.423099501133786816e+03 0.000000000000000000e+00
1.423392290249433017e+03 0.000000000000000000e+00
1.423672562358276537e+03 0.000000000000000000e+00
1.423956099773242613e+03 0.000000000000000000e+00
1.424244172335600979e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.425087709750567001e+03 0.000000000000000000e+00
1.425363809523809550e+03 0.000000000000000000e+00
1.425643174603174657e+03 0.000000000000000000e+00
1.425928888888888878e+03 0.000000000000000000e+00
1.426214603174603099e+03 0.000000000000000000e+00
1.426508299319727939e+03 0.000000000000000000e+00
1.426804716553288017e+03 0.000000000000000000e+00
1.427058321995464894e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.428217868480725656e+03 0.000000000000000000e+00
1.428506122448979568e+03 0.000000000000000000e+00
1.428809433106575852e+03 0.000000000000000000e+00
1.429098956916099723e+03 0.000000000000000000e+00
1.429367800453514747e+03 0.000000000000000000e+00
1.429632108843537480e+03 0.000000000000000000e+00
1.429942675736961519e+03 0.000000000000000000e+00
1.430222403628117945e+03 0.000000000000000000e+00
1.430508299319727939e+03 0.000000000000000000e+00
1.430793832199546387e+03 0.000000000000000000e+00
1.431060317460317492e+03 0.000000000000000000e+00
1.431319909297052163e+03 0.000000000000000000e+00
1.431609251700680261e+03 0.000000000000000000e+00
1.431877732426303965e+03 0.000000000000000000e+00
1.432171609977324351e+03 0.000000000000000000e+00
1.432443718820861704e+03 0.000000000000000000e+00
1.432735782312925267e+03 0.000000000000000000e+00
1.433009342403628125e+03 0.000000000000000000e+00
1.433295238095238119e+03 0.000000000000000000e+00
1.433560997732426358e+03 0.000000000000000000e+00
1.433869750566893345e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.434421405895691578e+03 0.000000000000000000e+00
1.434689705215419508e+03 0.000000000000000000e+00
1.434992290249433154e+03 0.000000000000000000e+00
1.435290340136054510e+03 0.000000000000000000e+00
1.435575873015872958e+03 0.000000000000000000e+00
1.435851247165532868e+03 0.000000000000000000e+00
1.436134240362811852e+03 0.000000000000000000e+00
1.436416689342403515e+03 0.000000000000000000e+00
1.436710385487528356e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.437278185941043148e+03 0.000000000000000000e+00
1.437591836734693970e+03 0.000000000000000000e+00
1.437859773242630354e+03 0.000000000000000000e+00
1.438153832199546514e+03 0.000000000000000000e+00
1.438422131519274444e+03 0.000000000000000000e+00
1.438730702947845884e+03 0.000000000000000000e+00
1.438997913832199629e+03 0.000000000000000000e+00
1.439292517006802655e+03 0.000000000000000000e+00
1.439575691609977412e+03 0.000000000000000000e+00
1.439897142857142853e+03 0.000000000000000000e+00
1.440174875283446681e+03 0.000000000000000000e+00
1.440450612244897911e+03 0.000000000000000000e+00
1.440729977324263018e+03 0.000000000000000000e+00
1.441037823129251592e+03 0.000000000000000000e+00
1.441294149659863933e+03 0.000000000000000000e+00
1.441608163265000030e+03 0.000000000000000000e+00
1.441878095238095284e+03 0.000000000000000000e+00
1.442138594104308368e+03 0.000000000000000000e+00
1.442427210884353826e+03 0.000000000000000000e+00
1.442718911564625841e+03 0.000000000000000000e+00
1.442995011337868391e+03 0.000000000000000000e+00
1.443290521541950056e+03 0.000000000000000000e+00
1.443571700680272215e+03 0.000000000000000000e+00
1.443869024943310706e+03 0.000000000000000000e+00
1.444158367346938803e+03 0.000000000000000000e+00
1.444450612244897911e+03 0.000000000000000000e+00
1.444741043083900195e+03 0.000000000000000000e+00
1.445057414965986482e+03 0.000000000000000000e+00
1.445322086167800535e+03 0.000000000000000000e+00
1.445615782312925148e+03 0.000000000000000000e+00
1.445895510204081575e+03 0.000000000000000000e+00
1.446184489795918353e+03 0.000000000000000000e+00
1.446463854875283459e+03 0.000000000000000000e+00
1.446758639455782259e+03 0.000000000000000000e+00
1.447067936507936565e+03 0.000000000000000000e+00
1.447399546485260771e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.449292879818594201e+03 0.000000000000000000e+00
1.449576235827664505e+03 0.000000000000000000e+00
1.449854875283446745e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.450421224489796032e+03 0.000000000000000000e+00
1.450704399092970561e+03 0.000000000000000000e+00
1.450976326530612141e+03 0.000000000000000000e+00
1.451276916099773189e+03 0.000000000000000000e+00
1.451561723356008997e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.453925260770975001e+03 0.000000000000000000e+00
1.454228390022675740e+03 0.000000000000000000e+00
1.454514829931972827e+03 0.000000000000000000e+00
1.454808888888888987e+03 0.000000000000000000e+00
1.455102585034013600e+03 0.000000000000000000e+00
1.455408979591836669e+03 0.000000000000000000e+00
1.455698140589569221e+03 0.000000000000000000e+00
1.455976417233560142e+03 0.000000000000000000e+00
1.456262312925170136e+03 0.000000000000000000e+00
1.456563446712018049e+03 0.000000000000000000e+00
1.456874013605442087e+03 0.000000000000000000e+00
1.457164988662131464e+03 0.000000000000000000e+00
1.457453786848072468e+03 0.000000000000000000e+00
1.457744217687074752e+03 0.000000000000000000e+00
1.458036643990929633e+03 0.000000000000000000e+00
1.458320544217687029e+03 0.000000000000000000e+00
1.458614058956916097e+03 0.000000000000000000e+00
1.458896145124716440e+03 0.000000000000000000e+00
1.459205442176870747e+03 0.000000000000000000e+00
1.459484988662131627e+03 0.000000000000000000e+00
1.459778684807256241e+03 0.000000000000000000e+00
1.460057505668934255e+03 0.000000000000000000e+00
1.460343401360544249e+03 0.000000000000000000e+00
1.460629297052154243e+03 0.000000000000000000e+00
1.460938412698412776e+03 0.000000000000000000e+00
1.461217777777777883e+03 0.000000000000000000e+00
1.461529977324262973e+03 0.000000000000000000e+00
1.461806258503401295e+03 0.000000000000000000e+00
1.462113378684807230e+03 0.000000000000000000e+00
1.462398367346938812e+03 0.000000000000000000e+00
1.462676099773242640e+03 0.000000000000000000e+00
1.462964535147392326e+03 0.000000000000000000e+00
1.463252607709750464e+03 0.000000000000000000e+00
1.463526530612244869e+03 0.000000000000000000e+00
1.463820408163265256e+03 0.000000000000000000e+00
1.464121723356009170e+03 0.000000000000000000e+00
1.464386938775510316e+03 0.000000000000000000e+00
1.464682448979591754e+03 0.000000000000000000e+00
1.465000453514739320e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.465570793650793576e+03 0.000000000000000000e+00
1.465858140589569075e+03 0.000000000000000000e+00
1.466168707482993113e+03 0.000000000000000000e+00
1.466451882086167871e+03 0.000000000000000000e+00
1.466734512471655307e+03 0.000000000000000000e+00
1.467029478458049880e+03 0.000000000000000000e+00
1.467312834467120183e+03 0.000000000000000000e+00
1.467600181405895682e+03 0.000000000000000000e+00
1.467898775510204132e+03 0.000000000000000000e+00
1.468198458049886540e+03 0.000000000000000000e+00
1.468488526077097504e+03 0.000000000000000000e+00
1.468786757369614406e+03 0.000000000000000000e+00
1.469089886621315145e+03 0.000000000000000000e+00
1.469366893424036334e+03 0.000000000000000000e+00
1.469647709750566946e+03 0.000000000000000000e+00
1.469938321995464776e+03 0.000000000000000000e+00
1.470232562358276709e+03 0.000000000000000000e+00
1.470524444444444498e+03 0.000000000000000000e+00
1.470810884353741585e+03 0.000000000000000000e+00
1.471090430839002238e+03 0.000000000000000000e+00
1.471375419501133820e+03 0.000000000000000000e+00
1.471660045351473855e+03 0.000000000000000000e+00
1.471952834467120283e+03 0.000000000000000000e+00
1.472235283446711946e+03 0.000000000000000000e+00
1.472522630385487446e+03 0.000000000000000000e+00
1.472829206349206288e+03 0.000000000000000000e+00
1.473106213151927477e+03 0.000000000000000000e+00
1.473389387755102007e+03 0.000000000000000000e+00
1.473681632653061115e+03 0.000000000000000000e+00
1.473964625850340099e+03 0.000000000000000000e+00
1.474249977324263000e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.475388480725623594e+03 0.000000000000000000e+00
1.475692698412698519e+03 0.000000000000000000e+00
1.475953741496598695e+03 0.000000000000000000e+00
1.476237823129251638e+03 0.000000000000000000e+00
1.476522630385487446e+03 0.000000000000000000e+00
1.476803990929705151e+03 0.000000000000000000e+00
1.477071383219954669e+03 0.000000000000000000e+00
1.477388299319727821e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.478780408163265292e+03 0.000000000000000000e+00
1.479068480725623658e+03 0.000000000000000000e+00
1.479355646258503384e+03 0.000000000000000000e+00
1.479656235827664432e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.481907120181405844e+03 0.000000000000000000e+00
1.482190476190476147e+03 0.000000000000000000e+00
1.482494331065759525e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.483045804988662212e+03 0.000000000000000000e+00
1.483343492063492022e+03 0.000000000000000000e+00
1.483607800453514756e+03 0.000000000000000000e+00
1.483913469387755185e+03 0.000000000000000000e+00
1.484203174603174602e+03 0.000000000000000000e+00
1.484491972789115607e+03 0.000000000000000000e+00
1.484773514739229086e+03 0.000000000000000000e+00
1.485073197278911493e+03 0.000000000000000000e+00
1.485357641723355982e+03 0.000000000000000000e+00
1.485647346938775399e+03 0.000000000000000000e+00
1.485935600907029539e+03 0.000000000000000000e+00
1.486218594104308295e+03 0.000000000000000000e+00
1.486506666666666661e+03 0.000000000000000000e+00
1.486794376417233480e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.487351836734693961e+03 0.000000000000000000e+00
1.487640816326530512e+03 0.000000000000000000e+00
1.487931972789115662e+03 0.000000000000000000e+00
1.488211156462584995e+03 0.000000000000000000e+00
1.488519546485260662e+03 0.000000000000000000e+00
1.488803809523809605e+03 0.000000000000000000e+00
1.489101133786848095e+03 0.000000000000000000e+00
1.489387029478458089e+03 0.000000000000000000e+00
1.489683083900226848e+03 0.000000000000000000e+00
1.489975147392290182e+03 0.000000000000000000e+00
1.490274648526077044e+03 0.000000000000000000e+00
1.490568344671201885e+03 0.000000000000000000e+00
1.490860226757369674e+03 0.000000000000000000e+00
1.491150839002267503e+03 0.000000000000000000e+00
1.491442358276643972e+03 0.000000000000000000e+00
1.491734240362811761e+03 0.000000000000000000e+00
1.492044625850340026e+03 0.000000000000000000e+00
1.492324897959183772e+03 0.000000000000000000e+00
1.492626031746031686e+03 0.000000000000000000e+00
1.492916462585033969e+03 0.000000000000000000e+00
1.493211791383219861e+03 0.000000000000000000e+00
1.493464671201814099e+03 0.000000000000000000e+00
1.493798820861677996e+03 0.000000000000000000e+00
1.494095419501133847e+03 0.000000000000000000e+00
1.494404535147392380e+03 0.000000000000000000e+00
1.494693333333333385e+03 0.000000000000000000e+00
1.495005895691610021e+03 0.000000000000000000e+00
1.495286712018140634e+03 0.000000000000000000e+00
1.495594013605442115e+03 0.000000000000000000e+00
1.495883174603174666e+03 0.000000000000000000e+00
1.496188299319728003e+03 0.000000000000000000e+00
1.496484172335600988e+03 0.000000000000000000e+00
1.496786394557823087e+03 0.000000000000000000e+00
1.497084625850340217e+03 0.000000000000000000e+00
1.497391927437641698e+03 0.000000000000000000e+00
1.497679092970521651e+03 0.000000000000000000e+00
1.497972244897959172e+03 0.000000000000000000e+00
1.498275736961451230e+03 0.000000000000000000e+00
1.498577777777777783e+03 0.000000000000000000e+00
1.498870748299319757e+03 0.000000000000000000e+00
1.499173151927437630e+03 0.000000000000000000e+00
1.499458321995464757e+03 0.000000000000000000e+00
1.499737324263038545e+03 0.000000000000000000e+00
1.500043174603174521e+03 0.000000000000000000e+00
1.500344126984126888e+03 0.000000000000000000e+00
1.500626031746031686e+03 0.000000000000000000e+00
1.500936780045351497e+03 0.000000000000000000e+00
1.501212698412698501e+03 0.000000000000000000e+00
1.501504217687074743e+03 0.000000000000000000e+00
1.501790839002267603e+03 0.000000000000000000e+00
1.502077097505668917e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.502669206349206434e+03 0.000000000000000000e+00
1.502949115646258406e+03 0.000000000000000000e+00
1.503248435374149722e+03 0.000000000000000000e+00
1.503557369614512481e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.504137505668934182e+03 0.000000000000000000e+00
1.504425034013605455e+03 0.000000000000000000e+00
1.504719455782312934e+03 0.000000000000000000e+00
1.504995192743764164e+03 0.000000000000000000e+00
1.505293061224489747e+03 0.000000000000000000e+00
1.505582222222222299e+03 0.000000000000000000e+00
1.505863764172335550e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.506331428571428660e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.507031111111111159e+03 0.000000000000000000e+00
1.507338049886621320e+03 0.000000000000000000e+00
1.507629569160997789e+03 0.000000000000000000e+00
1.507913106575963639e+03 0.000000000000000000e+00
1.508208798185941077e+03 0.000000000000000000e+00
1.508502857142857238e+03 0.000000000000000000e+00
1.508810702947845812e+03 0.000000000000000000e+00
1.509100408163265229e+03 0.000000000000000000e+00
1.509393015873015884e+03 0.000000000000000000e+00
1.509699773242630272e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.510862766439909365e+03 0.000000000000000000e+00
1.511170068027210846e+03 0.000000000000000000e+00
1.511456145124716613e+03 0.000000000000000000e+00
1.511759999999999991e+03 0.000000000000000000e+00
1.512055691609977430e+03 0.000000000000000000e+00
1.512365170068027282e+03 0.000000000000000000e+00
1.512649070294784678e+03 0.000000000000000000e+00
1.512950566893424138e+03 0.000000000000000000e+00
1.513254784580498836e+03 0.000000000000000000e+00
1.513562448979591863e+03 0.000000000000000000e+00
1.513870476190476211e+03 0.000000000000000000e+00
1.514163990929705278e+03 0.000000000000000000e+00
1.514482358276643936e+03 0.000000000000000000e+00
1.514788390022675685e+03 0.000000000000000000e+00
1.515082630385487619e+03 0.000000000000000000e+00
1.515388662131519368e+03 0.000000000000000000e+00
1.515678367346938785e+03 0.000000000000000000e+00
1.515988390022675731e+03 0.000000000000000000e+00
1.516281360544217705e+03 0.000000000000000000e+00
1.516576145124716504e+03 0.000000000000000000e+00
1.516874376417233634e+03 0.000000000000000000e+00
1.517176780045351506e+03 0.000000000000000000e+00
1.517475918367347049e+03 0.000000000000000000e+00
1.517783038548752756e+03 0.000000000000000000e+00
1.518078548752834422e+03 0.000000000000000000e+00
1.518384761904761945e+03 0.000000000000000000e+00
1.518681360544217796e+03 0.000000000000000000e+00
1.518979047619047606e+03 0.000000000000000000e+00
1.519278548752834467e+03 0.000000000000000000e+00
1.519566258503401286e+03 0.000000000000000000e+00
1.519873560090702995e+03 0.000000000000000000e+00
1.520152743764172328e+03 0.000000000000000000e+00
1.520475283446711956e+03 0.000000000000000000e+00
1.520758095238095166e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.521359999999999900e+03 0.000000000000000000e+00
1.521645714285714348e+03 0.000000000000000000e+00
1.521935600907029539e+03 0.000000000000000000e+00
1.522226031746031822e+03 0.000000000000000000e+00
1.522510294784580537e+03 0.000000000000000000e+00
1.522806530612244842e+03 0.000000000000000000e+00
1.523105850340136158e+03 0.000000000000000000e+00
1.523406802721088525e+03 0.000000000000000000e+00
1.523713922902494232e+03 0.000000000000000000e+00
1.524003446712018103e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.525759637188208671e+03 0.000000000000000000e+00
1.526065487528344647e+03 0.000000000000000000e+00
1.526339773242630372e+03 0.000000000000000000e+00
1.526630204081632655e+03 0.000000000000000000e+00
1.526929591836000100e+03 0.000000000000000000e+00
1.527222857142857038e+03 0.000000000000000000e+00
1.527507120181405980e+03 0.000000000000000000e+00
1.527785034013605355e+03 0.000000000000000000e+00
1.528076553287981824e+03 0.000000000000000000e+00
1.528369886621315118e+03 0.000000000000000000e+00
1.528660680272108948e+03 0.000000000000000000e+00
1.528936235827664404e+03 0.000000000000000000e+00
1.529243900226757432e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.531000090702947773e+03 0.000000000000000000e+00
1.531279092970521560e+03 0.000000000000000000e+00
1.531588027210884320e+03 0.000000000000000000e+00
1.531878820861677923e+03 0.000000000000000000e+00
1.532162721088435319e+03 0.000000000000000000e+00
1.532460589569160902e+03 0.000000000000000000e+00
1.532760816326530630e+03 0.000000000000000000e+00
1.533054693877551017e+03 0.000000000000000000e+00
1.533345850340136167e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.536811972789115543e+03 0.000000000000000000e+00
1.537113650793650777e+03 0.000000000000000000e+00
1.537404081632653060e+03 0.000000000000000000e+00
1.537673287981859403e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.539388480725623594e+03 0.000000000000000000e+00
1.539673832199546496e+03 0.000000000000000000e+00
1.539988934240362823e+03 0.000000000000000000e+00
1.540268662131519250e+03 0.000000000000000000e+00
1.540564535147392235e+03 0.000000000000000000e+00
1.540860589569160993e+03 0.000000000000000000e+00
1.541159183673469443e+03 0.000000000000000000e+00
1.541447800453514674e+03 0.000000000000000000e+00
1.541748934240362814e+03 0.000000000000000000e+00
1.542050975056689367e+03 0.000000000000000000e+00
1.542352290249433054e+03 0.000000000000000000e+00
1.542649795918367317e+03 0.000000000000000000e+00
1.542954376417233561e+03 0.000000000000000000e+00
1.543254240362811743e+03 0.000000000000000000e+00
1.543544671201814026e+03 0.000000000000000000e+00
1.543836009070294722e+03 0.000000000000000000e+00
1.544127891156462510e+03 0.000000000000000000e+00
1.544423582766439949e+03 0.000000000000000000e+00
1.544720544217687120e+03 0.000000000000000000e+00
1.545007528344671300e+03 0.000000000000000000e+00
1.545310113378684719e+03 0.000000000000000000e+00
1.545612698412698364e+03 0.000000000000000000e+00
1.545900589569160957e+03 0.000000000000000000e+00
1.546188480725623549e+03 0.000000000000000000e+00
1.546481995464852616e+03 0.000000000000000000e+00
1.546780589569161066e+03 0.000000000000000000e+00
1.547064852607709781e+03 0.000000000000000000e+00
1.547347120181405899e+03 0.000000000000000000e+00
1.547625759637188139e+03 0.000000000000000000e+00
1.547930521541950156e+03 0.000000000000000000e+00
1.548205170068027201e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.549661678004535133e+03 0.000000000000000000e+00
1.549962267573696181e+03 0.000000000000000000e+00
1.550260136054421764e+03 0.000000000000000000e+00
1.550545668934240439e+03 0.000000000000000000e+00
1.550842630385487610e+03 0.000000000000000000e+00
1.551121632653061170e+03 0.000000000000000000e+00
1.551436553287981951e+03 0.000000000000000000e+00
1.551724988662131409e+03 0.000000000000000000e+00
1.552024126984126951e+03 0.000000000000000000e+00
1.552305487528344656e+03 0.000000000000000000e+00
1.552614421768707416e+03 0.000000000000000000e+00
1.552892698412698337e+03 0.000000000000000000e+00
1.553177505668934145e+03 0.000000000000000000e+00
1.553456507936507933e+03 0.000000000000000000e+00
1.553766893424036198e+03 0.000000000000000000e+00
1.554041723356009015e+03 0.000000000000000000e+00
1.554338321995464867e+03 0.000000000000000000e+00
1.554632018140589480e+03 0.000000000000000000e+00
1.554936417233560178e+03 0.000000000000000000e+00
1.555231927437641616e+03 0.000000000000000000e+00
1.555528163265306148e+03 0.000000000000000000e+00
1.555819138321995524e+03 0.000000000000000000e+00
1.556114285714285643e+03 0.000000000000000000e+00
1.556410884353741494e+03 0.000000000000000000e+00
1.556710204081632583e+03 0.000000000000000000e+00
1.556999727891156454e+03 0.000000000000000000e+00
1.557283083900226757e+03 0.000000000000000000e+00
1.557585487528344629e+03 0.000000000000000000e+00
1.557871927437641716e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.558465306122448965e+03 0.000000000000000000e+00
1.558770430839002302e+03 0.000000000000000000e+00
1.559048707482993223e+03 0.000000000000000000e+00
1.559334784580498763e+03 0.000000000000000000e+00
1.559632471655328800e+03 0.000000000000000000e+00
1.559928526077097558e+03 0.000000000000000000e+00
1.560187573696145137e+03 0.000000000000000000e+00
1.560479455782312925e+03 0.000000000000000000e+00
1.560767528344671291e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.561939591836734735e+03 0.000000000000000000e+00
1.562227664399092873e+03 0.000000000000000000e+00
1.562505215419501155e+03 0.000000000000000000e+00
1.562797460317460263e+03 0.000000000000000000e+00
1.563075555555555638e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.564191564625850333e+03 0.000000000000000000e+00
1.564493061224489793e+03 0.000000000000000000e+00
1.564760090702947764e+03 0.000000000000000000e+00
1.565059047619047533e+03 0.000000000000000000e+00
1.565332244897959072e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.565897687074829946e+03 0.000000000000000000e+00
1.566167981859410474e+03 0.000000000000000000e+00
1.566470929705215440e+03 0.000000000000000000e+00
1.566768616780045249e+03 0.000000000000000000e+00
1.567056145124716522e+03 0.000000000000000000e+00
1.567331337868480659e+03 0.000000000000000000e+00
1.567616507936508015e+03 0.000000000000000000e+00
1.567912380952381000e+03 0.000000000000000000e+00
1.568186122448979631e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.570788208616780139e+03 0.000000000000000000e+00
1.571079727891156381e+03 0.000000000000000000e+00
1.571377959183673511e+03 0.000000000000000000e+00
1.571640090702947873e+03 0.000000000000000000e+00
1.571914376417233598e+03 0.000000000000000000e+00
1.572209886621315263e+03 0.000000000000000000e+00
1.572490158730158782e+03 0.000000000000000000e+00
1.572770249433106528e+03 0.000000000000000000e+00
1.573056689342403615e+03 0.000000000000000000e+00
1.573354195011337879e+03 0.000000000000000000e+00
1.573633015873015893e+03 0.000000000000000000e+00
1.573931428571428569e+03 0.000000000000000000e+00
1.574232562358276709e+03 0.000000000000000000e+00
1.574508662131519259e+03 0.000000000000000000e+00
1.574786575963718860e+03 0.000000000000000000e+00
1.575072834467120174e+03 0.000000000000000000e+00
1.575368163265306066e+03 0.000000000000000000e+00
1.575649523809523771e+03 0.000000000000000000e+00
1.575910929705215494e+03 0.000000000000000000e+00
1.576236734693877452e+03 0.000000000000000000e+00
1.576517732426303837e+03 0.000000000000000000e+00
1.576796734693877625e+03 0.000000000000000000e+00
1.577103854875283560e+03 0.000000000000000000e+00
1.577394104308390069e+03 0.000000000000000000e+00
1.577672743764172310e+03 0.000000000000000000e+00
1.577975147392290182e+03 0.000000000000000000e+00
1.578265578231292466e+03 0.000000000000000000e+00
1.578546213151927532e+03 0.000000000000000000e+00
1.578844263038548661e+03 0.000000000000000000e+00
1.579143219954648430e+03 0.000000000000000000e+00
1.579408072562358257e+03 0.000000000000000000e+00
1.579711020408163222e+03 0.000000000000000000e+00
1.580014331065759734e+03 0.000000000000000000e+00
1.580342494331065836e+03 0.000000000000000000e+00
1.580628934240362923e+03 0.000000000000000000e+00
1.580928253968254012e+03 0.000000000000000000e+00
1.581253151927437557e+03 0.000000000000000000e+00
1.581564263038548688e+03 0.000000000000000000e+00
1.581866485260771015e+03 0.000000000000000000e+00
1.582197369614512581e+03 0.000000000000000000e+00
1.582503945578231196e+03 0.000000000000000000e+00
1.582843356009070249e+03 0.000000000000000000e+00
1.583128888888888923e+03 0.000000000000000000e+00
1.583443628117913931e+03 0.000000000000000000e+00
1.583754739229024835e+03 0.000000000000000000e+00
1.584081995464852525e+03 0.000000000000000000e+00
1.584385850340136130e+03 0.000000000000000000e+00
1.584683718820861714e+03 0.000000000000000000e+00
1.584994104308389979e+03 0.000000000000000000e+00
1.585280544217687066e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.586144943310657709e+03 0.000000000000000000e+00
1.586414512471655371e+03 0.000000000000000000e+00
1.586720725623582666e+03 0.000000000000000000e+00
1.587021315192743714e+03 0.000000000000000000e+00
1.587316643990929606e+03 0.000000000000000000e+00
1.587620136054421664e+03 0.000000000000000000e+00
1.587893877551020296e+03 0.000000000000000000e+00
1.588185215419501219e+03 0.000000000000000000e+00
1.588458412698412758e+03 0.000000000000000000e+00
1.588754829931972836e+03 0.000000000000000000e+00
1.589055963718820749e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.590461315192743768e+03 0.000000000000000000e+00
1.590741950113378607e+03 0.000000000000000000e+00
1.591053061224489738e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.593114920634920736e+03 0.000000000000000000e+00
1.593404444444444380e+03 0.000000000000000000e+00
1.593717006802721016e+03 0.000000000000000000e+00
1.593990204081632555e+03 0.000000000000000000e+00
1.594276643990929642e+03 0.000000000000000000e+00
1.594597188208616672e+03 0.000000000000000000e+00
1.594887256235827635e+03 0.000000000000000000e+00
1.595194376417233570e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.596325260770975092e+03 0.000000000000000000e+00
1.596644535147392389e+03 0.000000000000000000e+00
1.596944399092970571e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.599241541950113287e+03 0.000000000000000000e+00
1.599537414965986500e+03 0.000000000000000000e+00
1.599858684807256168e+03 0.000000000000000000e+00
1.600143854875283523e+03 0.000000000000000000e+00
1.600445895691610076e+03 0.000000000000000000e+00
1.600749750566893454e+03 0.000000000000000000e+00
1.601044353741496707e+03 0.000000000000000000e+00
1.601338956916099733e+03 0.000000000000000000e+00
1.601629569160997789e+03 0.000000000000000000e+00
1.601929614512471744e+03 0.000000000000000000e+00
1.602218049886621202e+03 0.000000000000000000e+00
1.602520816326530621e+03 0.000000000000000000e+00
1.602813605442176822e+03 0.000000000000000000e+00
1.603118185941043066e+03 0.000000000000000000e+00
1.603406802721088525e+03 0.000000000000000000e+00
1.603710476190476129e+03 0.000000000000000000e+00
1.603987120181405999e+03 0.000000000000000000e+00
1.604291882086167789e+03 0.000000000000000000e+00
1.604564353741496689e+03 0.000000000000000000e+00
1.604910657596371948e+03 0.000000000000000000e+00
1.605158639455782350e+03 0.000000000000000000e+00
1.605448888888888860e+03 0.000000000000000000e+00
1.605732789115646256e+03 0.000000000000000000e+00
1.606011791383220043e+03 0.000000000000000000e+00
1.606311292517006905e+03 0.000000000000000000e+00
1.606612607709750591e+03 0.000000000000000000e+00
1.606903582766439968e+03 0.000000000000000000e+00
1.607197641723355900e+03 0.000000000000000000e+00
1.607487891156462638e+03 0.000000000000000000e+00
1.607788843537415005e+03 0.000000000000000000e+00
1.608071111111111122e+03 0.000000000000000000e+00
1.608367346938775427e+03 0.000000000000000000e+00
1.608652517006802782e+03 0.000000000000000000e+00
1.608941859410430880e+03 0.000000000000000000e+00
1.609250612244897866e+03 0.000000000000000000e+00
1.609528888888888787e+03 0.000000000000000000e+00
1.609819863945578163e+03 0.000000000000000000e+00
1.610157097505668844e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.610964285713999971e+03 0.000000000000000000e+00
1.611257868480725620e+03 0.000000000000000000e+00
1.611556643990929615e+03 0.000000000000000000e+00
1.611840181405895692e+03 0.000000000000000000e+00
1.612127528344671191e+03 0.000000000000000000e+00
1.612407256235827617e+03 0.000000000000000000e+00
1.612689705215419508e+03 0.000000000000000000e+00
1.612975056689342409e+03 0.000000000000000000e+00
1.613258956916099805e+03 0.000000000000000000e+00
1.613528344671201921e+03 0.000000000000000000e+00
1.613820226757369710e+03 0.000000000000000000e+00
1.614113378684807230e+03 0.000000000000000000e+00
1.614405260770975019e+03 0.000000000000000000e+00
1.614688072562358229e+03 0.000000000000000000e+00
1.614981950113378616e+03 0.000000000000000000e+00
1.615272018140589580e+03 0.000000000000000000e+00
1.615565351473922874e+03 0.000000000000000000e+00
1.615850884353741549e+03 0.000000000000000000e+00
1.616144761904761936e+03 0.000000000000000000e+00
1.616432471655328754e+03 0.000000000000000000e+00
1.616718004535147429e+03 0.000000000000000000e+00
1.617007891156462620e+03 0.000000000000000000e+00
1.617272380952380900e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.617847256235827672e+03 0.000000000000000000e+00
1.618150566893423957e+03 0.000000000000000000e+00
1.618439183673469415e+03 0.000000000000000000e+00
1.618724897959183636e+03 0.000000000000000000e+00
1.619021428571000115e+03 0.000000000000000000e+00
1.619302131519274326e+03 0.000000000000000000e+00
1.619561904761904771e+03 0.000000000000000000e+00
1.619857596371881982e+03 0.000000000000000000e+00
1.620143129251700657e+03 0.000000000000000000e+00
1.620436643990929724e+03 0.000000000000000000e+00
1.620719637188208708e+03 0.000000000000000000e+00
1.621002630385487464e+03 0.000000000000000000e+00
1.621287619047619046e+03 0.000000000000000000e+00
1.621584217687074897e+03 0.000000000000000000e+00
1.621869569160997798e+03 0.000000000000000000e+00
1.622156190476190432e+03 0.000000000000000000e+00
1.622446802721088488e+03 0.000000000000000000e+00
1.622732517006802709e+03 0.000000000000000000e+00
1.623016598639455879e+03 0.000000000000000000e+00
1.623312290249433090e+03 0.000000000000000000e+00
1.623586031746031722e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.624163990929705278e+03 0.000000000000000000e+00
1.624448616780045313e+03 0.000000000000000000e+00
1.624725442176870729e+03 0.000000000000000000e+00
1.625025124716553364e+03 0.000000000000000000e+00
1.625301224489795914e+03 0.000000000000000000e+00
1.625585850340135948e+03 0.000000000000000000e+00
1.625886734692999880e+03 0.000000000000000000e+00
1.626169614512471753e+03 0.000000000000000000e+00
1.626457142857000235e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.627614693877550962e+03 0.000000000000000000e+00
1.627898594104308359e+03 0.000000000000000000e+00
1.628194285714285797e+03 0.000000000000000000e+00
1.628487256235827772e+03 0.000000000000000000e+00
1.628776235827664323e+03 0.000000000000000000e+00
1.629061043083900131e+03 0.000000000000000000e+00
1.629343854875283341e+03 0.000000000000000000e+00
1.629647528344671173e+03 0.000000000000000000e+00
1.629917097505668835e+03 0.000000000000000000e+00
1.630199183673469406e+03 0.000000000000000000e+00
1.630486167800453586e+03 0.000000000000000000e+00
1.630784036281179169e+03 0.000000000000000000e+00
1.631070839002267576e+03 0.000000000000000000e+00
1.631359274376417261e+03 0.000000000000000000e+00
1.631634467120181398e+03 0.000000000000000000e+00
1.631934331065759579e+03 0.000000000000000000e+00
1.632225124716553182e+03 0.000000000000000000e+00
1.632497052154194989e+03 0.000000000000000000e+00
1.632801451247165460e+03 0.000000000000000000e+00
1.633096054421768713e+03 0.000000000000000000e+00
1.633404625850340153e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.633950476190476138e+03 0.000000000000000000e+00
1.634239274376417143e+03 0.000000000000000000e+00
1.634517006802721198e+03 0.000000000000000000e+00
1.634823764172335586e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.637392653061224564e+03 0.000000000000000000e+00
1.637683083900226848e+03 0.000000000000000000e+00
1.637974784580498863e+03 0.000000000000000000e+00
1.638258684807256259e+03 0.000000000000000000e+00
1.638544399092970480e+03 0.000000000000000000e+00
1.638834285714285670e+03 0.000000000000000000e+00
1.639122176870748262e+03 0.000000000000000000e+00
1.639414784580498917e+03 0.000000000000000000e+00
1.639711020408163222e+03 0.000000000000000000e+00
1.639998548752834495e+03 0.000000000000000000e+00
1.640289160997732324e+03 0.000000000000000000e+00
1.640573605442176813e+03 0.000000000000000000e+00
1.640888526077097595e+03 0.000000000000000000e+00
1.641190748299319694e+03 0.000000000000000000e+00
1.641464489795918325e+03 0.000000000000000000e+00
1.641765079365079373e+03 0.000000000000000000e+00
1.642060589569161039e+03 0.000000000000000000e+00
1.642351927437641734e+03 0.000000000000000000e+00
1.642637460317460409e+03 0.000000000000000000e+00
1.642925714285714321e+03 0.000000000000000000e+00
1.643213968253968233e+03 0.000000000000000000e+00
1.643482630385487482e+03 0.000000000000000000e+00
1.643775419501133683e+03 0.000000000000000000e+00
1.644068571428571431e+03 0.000000000000000000e+00
1.644341950113378743e+03 0.000000000000000000e+00
1.644652698412698328e+03 0.000000000000000000e+00
1.644907755102040710e+03 0.000000000000000000e+00
1.645174240362811815e+03 0.000000000000000000e+00
1.645452879818594056e+03 0.000000000000000000e+00
1.645748571428571495e+03 0.000000000000000000e+00
1.646011972789115589e+03 0.000000000000000000e+00
1.646324353741496680e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.646891428571428605e+03 0.000000000000000000e+00
1.647181315192743796e+03 0.000000000000000000e+00
1.647440907029478467e+03 0.000000000000000000e+00
1.647717913832199656e+03 0.000000000000000000e+00
1.648011224488999915e+03 0.000000000000000000e+00
1.648290068027210964e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.648871836734693943e+03 0.000000000000000000e+00
1.649151383219954596e+03 0.000000000000000000e+00
1.649430748299319703e+03 0.000000000000000000e+00
1.649716099773242604e+03 0.000000000000000000e+00
1.650018503401360476e+03 0.000000000000000000e+00
1.650301496598639460e+03 0.000000000000000000e+00
1.650601179138322095e+03 0.000000000000000000e+00
1.650894149659863842e+03 0.000000000000000000e+00
1.651174965986394454e+03 0.000000000000000000e+00
1.651472653061224491e+03 0.000000000000000000e+00
1.651756553287981887e+03 0.000000000000000000e+00
1.652042811791383201e+03 0.000000000000000000e+00
1.652350294784580456e+03 0.000000000000000000e+00
1.652618231292517066e+03 0.000000000000000000e+00
1.652897233560090626e+03 0.000000000000000000e+00
1.653186575963718724e+03 0.000000000000000000e+00
1.653488616780045277e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.654058594104308440e+03 0.000000000000000000e+00
1.654380226757369655e+03 0.000000000000000000e+00
1.654649977324263091e+03 0.000000000000000000e+00
1.654978684807256286e+03 0.000000000000000000e+00
1.655252789115646237e+03 0.000000000000000000e+00
1.655546666666666624e+03 0.000000000000000000e+00
1.655832925170067938e+03 0.000000000000000000e+00
1.656109206349206261e+03 0.000000000000000000e+00
1.656387664399092955e+03 0.000000000000000000e+00
1.656676643990929733e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.660069841269841163e+03 0.000000000000000000e+00
1.660387482993197182e+03 0.000000000000000000e+00
1.660645623582766348e+03 0.000000000000000000e+00
1.660944217687074797e+03 0.000000000000000000e+00
1.661259138321995351e+03 0.000000000000000000e+00
1.661543038548752747e+03 0.000000000000000000e+00
1.661828752834467195e+03 0.000000000000000000e+00
1.662124988662131500e+03 0.000000000000000000e+00
1.662415600907029557e+03 0.000000000000000000e+00
1.662709115646258397e+03 0.000000000000000000e+00
1.663002448979591918e+03 0.000000000000000000e+00
1.663282176870748344e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.664150929705215503e+03 0.000000000000000000e+00
1.664443718820861704e+03 0.000000000000000000e+00
1.664721632653061306e+03 0.000000000000000000e+00
1.665030204081632746e+03 0.000000000000000000e+00
1.665322630385487628e+03 0.000000000000000000e+00
1.665612154195011271e+03 0.000000000000000000e+00
1.665914013605442278e+03 0.000000000000000000e+00
1.666197188208616808e+03 0.000000000000000000e+00
1.666497414965986309e+03 0.000000000000000000e+00
1.666798979591000034e+03 0.000000000000000000e+00
1.667086439909297042e+03 0.000000000000000000e+00
1.667353832199546559e+03 0.000000000000000000e+00
1.667685804988662085e+03 0.000000000000000000e+00
1.667942312925169972e+03 0.000000000000000000e+00
1.668249977324263000e+03 0.000000000000000000e+00
1.668546938775510171e+03 0.000000000000000000e+00
1.668810340136054492e+03 0.000000000000000000e+00
1.669122721088435355e+03 0.000000000000000000e+00
1.669418049886621247e+03 0.000000000000000000e+00
1.669695963718820849e+03 0.000000000000000000e+00
1.669993832199546432e+03 0.000000000000000000e+00
1.670305850340135976e+03 0.000000000000000000e+00
1.670599909297052136e+03 0.000000000000000000e+00
1.670873106575963675e+03 0.000000000000000000e+00
1.671160453514739174e+03 0.000000000000000000e+00
1.671436371882086178e+03 0.000000000000000000e+00
1.671746575963718897e+03 0.000000000000000000e+00
1.672039365079365098e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.672888344671201821e+03 0.000000000000000000e+00
1.673177868480725692e+03 0.000000000000000000e+00
1.673457959183673438e+03 0.000000000000000000e+00
1.673753469387755104e+03 0.000000000000000000e+00
1.674056598639455842e+03 0.000000000000000000e+00
1.674354467120181425e+03 0.000000000000000000e+00
1.674643083900226657e+03 0.000000000000000000e+00
1.674933333333333394e+03 0.000000000000000000e+00
1.675232471655328709e+03 0.000000000000000000e+00
1.675523628117913859e+03 0.000000000000000000e+00
1.675826213151927504e+03 0.000000000000000000e+00
1.676110113378684900e+03 0.000000000000000000e+00
1.676409795918367308e+03 0.000000000000000000e+00
1.676703129251700602e+03 0.000000000000000000e+00
1.677005895691610021e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.677861043083900313e+03 0.000000000000000000e+00
1.678164353741496598e+03 0.000000000000000000e+00
1.678459682539682490e+03 0.000000000000000000e+00
1.678754285714285743e+03 0.000000000000000000e+00
1.679040181405895737e+03 0.000000000000000000e+00
1.679351292517006868e+03 0.000000000000000000e+00
1.679646984126984080e+03 0.000000000000000000e+00
1.679933786848072486e+03 0.000000000000000000e+00
1.680232743764172255e+03 0.000000000000000000e+00
1.680521904761904807e+03 0.000000000000000000e+00
1.680796371882086078e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.681376507936508006e+03 0.000000000000000000e+00
1.681681995464852662e+03 0.000000000000000000e+00
1.681959365079365170e+03 0.000000000000000000e+00
1.682247256235827763e+03 0.000000000000000000e+00
1.682530249433106519e+03 0.000000000000000000e+00
1.682823582766439813e+03 0.000000000000000000e+00
1.683101133786848095e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.684262312925170136e+03 0.000000000000000000e+00
1.684562176870748317e+03 0.000000000000000000e+00
1.684836825396825361e+03 0.000000000000000000e+00
1.685118185941043066e+03 0.000000000000000000e+00
1.685392471655328791e+03 0.000000000000000000e+00
1.685674013605442269e+03 0.000000000000000000e+00
1.685955555555555520e+03 0.000000000000000000e+00
1.686254875283446609e+03 0.000000000000000000e+00
1.686536235827664314e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.687130158730158655e+03 0.000000000000000000e+00
1.687434920634920672e+03 0.000000000000000000e+00
1.687719546485260707e+03 0.000000000000000000e+00
1.688000725623582866e+03 0.000000000000000000e+00
1.688284625850340035e+03 0.000000000000000000e+00
1.688588843537414959e+03 0.000000000000000000e+00
1.688863673469387777e+03 0.000000000000000000e+00
1.689161904761904680e+03 0.000000000000000000e+00
1.689437823129251683e+03 0.000000000000000000e+00
1.689716643990929697e+03 0.000000000000000000e+00
1.690008707482993259e+03 0.000000000000000000e+00
1.690299138321995542e+03 0.000000000000000000e+00
1.690583764172335577e+03 0.000000000000000000e+00
1.690896870748299307e+03 0.000000000000000000e+00
1.691174603174603135e+03 0.000000000000000000e+00
1.691462131519274408e+03 0.000000000000000000e+00
1.691767074829931971e+03 0.000000000000000000e+00
1.692050612244898048e+03 0.000000000000000000e+00
1.692339954648526145e+03 0.000000000000000000e+00
1.692636371882086223e+03 0.000000000000000000e+00
1.692937142857142817e+03 0.000000000000000000e+00
1.693224671201814090e+03 0.000000000000000000e+00
1.693519092970521569e+03 0.000000000000000000e+00
1.693806077097505749e+03 0.000000000000000000e+00
1.694120634920634984e+03 0.000000000000000000e+00
1.694422131519274444e+03 0.000000000000000000e+00
1.694716371882086150e+03 0.000000000000000000e+00
1.694982857142857256e+03 0.000000000000000000e+00
1.695279455782312880e+03 0.000000000000000000e+00
1.695567709750566792e+03 0.000000000000000000e+00
1.695872653061224582e+03 0.000000000000000000e+00
1.696160544217687175e+03 0.000000000000000000e+00
1.696438820861678096e+03 0.000000000000000000e+00
1.696727074829932008e+03 0.000000000000000000e+00
1.697008798185941032e+03 0.000000000000000000e+00
1.697313560090703049e+03 0.000000000000000000e+00
1.697591111111111104e+03 0.000000000000000000e+00
1.697882811791383119e+03 0.000000000000000000e+00
1.698152380952381009e+03 0.000000000000000000e+00
1.698433378684807167e+03 0.000000000000000000e+00
1.698721451247165533e+03 0.000000000000000000e+00
1.699013151927437548e+03 0.000000000000000000e+00
1.699315374149659874e+03 0.000000000000000000e+00
1.699608163265306075e+03 0.000000000000000000e+00
1.699906213151927432e+03 0.000000000000000000e+00
1.700187573696145137e+03 0.000000000000000000e+00
1.700481269841269750e+03 0.000000000000000000e+00
1.700777687074829828e+03 0.000000000000000000e+00
1.701053061224489738e+03 0.000000000000000000e+00
1.701337687074830001e+03 0.000000000000000000e+00
1.701633197278911666e+03 0.000000000000000000e+00
1.701919455782312980e+03 0.000000000000000000e+00
1.702216235827664377e+03 0.000000000000000000e+00
1.702508480725623485e+03 0.000000000000000000e+00
1.702794739229025026e+03 0.000000000000000000e+00
1.703096235827664486e+03 0.000000000000000000e+00
1.703382675736961346e+03 0.000000000000000000e+00
1.703666213151927423e+03 0.000000000000000000e+00
1.703965170068027192e+03 0.000000000000000000e+00
1.704263038548752775e+03 0.000000000000000000e+00
1.704547664399093037e+03 0.000000000000000000e+00
1.704836825396825361e+03 0.000000000000000000e+00
1.705126349206349232e+03 0.000000000000000000e+00
1.705434920634920672e+03 0.000000000000000000e+00
1.705698684807256313e+03 0.000000000000000000e+00
1.705994013605442206e+03 0.000000000000000000e+00
1.706300589569161048e+03 0.000000000000000000e+00
1.706582675736961392e+03 0.000000000000000000e+00
1.706880544217686975e+03 0.000000000000000000e+00
1.707174784580498908e+03 0.000000000000000000e+00
1.707466122448979604e+03 0.000000000000000000e+00
1.707751292517006732e+03 0.000000000000000000e+00
1.708038820861678005e+03 0.000000000000000000e+00
1.708327074829931917e+03 0.000000000000000000e+00
1.708610793650793539e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.709178412698412785e+03 0.000000000000000000e+00
1.709489342403628143e+03 0.000000000000000000e+00
1.709761814058956816e+03 0.000000000000000000e+00
1.710058231292516894e+03 0.000000000000000000e+00
1.710335600907029402e+03 0.000000000000000000e+00
1.710641269841269832e+03 0.000000000000000000e+00
1.710943877551000014e+03 0.000000000000000000e+00
1.711246077097505577e+03 0.000000000000000000e+00
1.711502766439909237e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.712065668934240421e+03 0.000000000000000000e+00
1.712349206349206270e+03 0.000000000000000000e+00
1.712630385487528429e+03 0.000000000000000000e+00
1.712925895691609867e+03 0.000000000000000000e+00
1.713214331065759552e+03 0.000000000000000000e+00
1.713500226757369546e+03 0.000000000000000000e+00
1.713801179138321913e+03 0.000000000000000000e+00
1.714055510204081656e+03 0.000000000000000000e+00
1.714342675736961382e+03 0.000000000000000000e+00
1.714633287981859439e+03 0.000000000000000000e+00
1.714912290249432999e+03 0.000000000000000000e+00
1.715184399092970580e+03 0.000000000000000000e+00
1.715485895691610040e+03 0.000000000000000000e+00
1.715764535147392280e+03 0.000000000000000000e+00
1.716047528344671264e+03 0.000000000000000000e+00
1.716341587301587197e+03 0.000000000000000000e+00
1.716630204081632655e+03 0.000000000000000000e+00
1.716921723356009124e+03 0.000000000000000000e+00
1.717198911564625860e+03 0.000000000000000000e+00
1.717487346938775545e+03 0.000000000000000000e+00
1.717785034013605355e+03 0.000000000000000000e+00
1.718063310657596276e+03 0.000000000000000000e+00
1.718364625850340190e+03 0.000000000000000000e+00
1.718649977324263091e+03 0.000000000000000000e+00
1.718906485260770978e+03 0.000000000000000000e+00
1.719179863945578290e+03 0.000000000000000000e+00
1.719495328798185938e+03 0.000000000000000000e+00
1.719772517006802673e+03 0.000000000000000000e+00
1.720066394557823060e+03 0.000000000000000000e+00
1.720366621315192788e+03 0.000000000000000000e+00
1.720641451247165605e+03 0.000000000000000000e+00
1.720945306122448983e+03 0.000000000000000000e+00
1.721219954648526027e+03 0.000000000000000000e+00
1.721501678004535052e+03 0.000000000000000000e+00
1.721775600907029457e+03 0.000000000000000000e+00
1.722047709750566810e+03 0.000000000000000000e+00
1.722330158730158701e+03 0.000000000000000000e+00
1.722630566893423975e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.724062766439909410e+03 0.000000000000000000e+00
1.724324535147392226e+03 0.000000000000000000e+00
1.724627120181405871e+03 0.000000000000000000e+00
1.724919183673469433e+03 0.000000000000000000e+00
1.725192925170068065e+03 0.000000000000000000e+00
1.725467755102040883e+03 0.000000000000000000e+00
1.725752018140589598e+03 0.000000000000000000e+00
1.726067346937999901e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.733680000000000064e+03 0.000000000000000000e+00
1.733942312925169972e+03 0.000000000000000000e+00
1.734257414965986300e+03 0.000000000000000000e+00
1.734553650793650831e+03 0.000000000000000000e+00
1.734844988662131527e+03 0.000000000000000000e+00
1.735128526077097604e+03 0.000000000000000000e+00
1.735407709750566937e+03 0.000000000000000000e+00
1.735703582766439922e+03 0.000000000000000000e+00
1.735993287981859339e+03 0.000000000000000000e+00
1.736281632652999861e+03 0.000000000000000000e+00
1.736559637188208626e+03 0.000000000000000000e+00
1.736835192743764082e+03 0.000000000000000000e+00
1.737112743764172365e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.737695600907029529e+03 0.000000000000000000e+00
1.737981315192743750e+03 0.000000000000000000e+00
1.738246349206349123e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.738829206349206288e+03 0.000000000000000000e+00
1.739119999999999891e+03 0.000000000000000000e+00
1.739407346938775618e+03 0.000000000000000000e+00
1.739696870748299261e+03 0.000000000000000000e+00
1.739972970521542038e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.740775691609977230e+03 0.000000000000000000e+00
1.741086621315192815e+03 0.000000000000000000e+00
1.741352018140589507e+03 0.000000000000000000e+00
1.741657142857142844e+03 0.000000000000000000e+00
1.741904580498866153e+03 0.000000000000000000e+00
1.742225668934240275e+03 0.000000000000000000e+00
1.742516462585034105e+03 0.000000000000000000e+00
1.742805260770975110e+03 0.000000000000000000e+00
1.743090793650793557e+03 0.000000000000000000e+00
1.743367619047618973e+03 0.000000000000000000e+00
1.743663129251700639e+03 0.000000000000000000e+00
1.743954285714285788e+03 0.000000000000000000e+00
1.744234376417233534e+03 0.000000000000000000e+00
1.744530430839002292e+03 0.000000000000000000e+00
1.744817233560090699e+03 0.000000000000000000e+00
1.745099138321995497e+03 0.000000000000000000e+00
1.745391383219954605e+03 0.000000000000000000e+00
1.745683446712018167e+03 0.000000000000000000e+00
1.745983673469387668e+03 0.000000000000000000e+00
1.746251428571428505e+03 0.000000000000000000e+00
1.746531882086167798e+03 0.000000000000000000e+00
1.746823038548752947e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.747388117913832275e+03 0.000000000000000000e+00
1.747670748299319712e+03 0.000000000000000000e+00
1.747955918367346840e+03 0.000000000000000000e+00
1.748254875283446609e+03 0.000000000000000000e+00
1.748551836734693779e+03 0.000000000000000000e+00
1.748826848072562370e+03 0.000000000000000000e+00
1.749119637188208571e+03 0.000000000000000000e+00
1.749416961451247062e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.749971519274376305e+03 0.000000000000000000e+00
1.750262131519274362e+03 0.000000000000000000e+00
1.750534603174603262e+03 0.000000000000000000e+00
1.750817777777777792e+03 0.000000000000000000e+00
1.751116553287981787e+03 0.000000000000000000e+00
1.751391383219954605e+03 0.000000000000000000e+00
1.751682902494331074e+03 0.000000000000000000e+00
1.751973696145124677e+03 0.000000000000000000e+00
1.752265034013605373e+03 0.000000000000000000e+00
1.752563083900226729e+03 0.000000000000000000e+00
1.752857324263038436e+03 0.000000000000000000e+00
1.753133424036281212e+03 0.000000000000000000e+00
1.753440362811791374e+03 0.000000000000000000e+00
1.753718820861678068e+03 0.000000000000000000e+00
1.753992018140589607e+03 0.000000000000000000e+00
1.754275011337868591e+03 0.000000000000000000e+00
1.754578321995464876e+03 0.000000000000000000e+00
1.754863673469387777e+03 0.000000000000000000e+00
1.755144308390022616e+03 0.000000000000000000e+00
1.755402630385487555e+03 0.000000000000000000e+00
1.755715192743764192e+03 0.000000000000000000e+00
1.756014149659863961e+03 0.000000000000000000e+00
1.756306031746031749e+03 0.000000000000000000e+00
1.756595374149659847e+03 0.000000000000000000e+00
1.756877823129251738e+03 0.000000000000000000e+00
1.757180952380952476e+03 0.000000000000000000e+00
1.757479183673469379e+03 0.000000000000000000e+00
1.757775600907029457e+03 0.000000000000000000e+00
1.758058775510203986e+03 0.000000000000000000e+00
1.758362630385487591e+03 0.000000000000000000e+00
1.758644716553287935e+03 0.000000000000000000e+00
1.758953650793650695e+03 0.000000000000000000e+00
1.759236462585033905e+03 0.000000000000000000e+00
1.759534512471655262e+03 0.000000000000000000e+00
1.759821496598639442e+03 0.000000000000000000e+00
1.760117369614512427e+03 0.000000000000000000e+00
1.760412154195011226e+03 0.000000000000000000e+00
1.760702766439909283e+03 0.000000000000000000e+00
1.760995374149659938e+03 0.000000000000000000e+00
1.761285623582766448e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.761984399092970534e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.763254965986394609e+03 0.000000000000000000e+00
1.763532335600907118e+03 0.000000000000000000e+00
1.763817868480725565e+03 0.000000000000000000e+00
1.764128798185941150e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.766410158730158628e+03 0.000000000000000000e+00
1.766701315192743778e+03 0.000000000000000000e+00


==> JA02.dat <==
2.838875283446711961e+01 0.000000000000000000e+00
2.868263038548752775e+01 0.000000000000000000e+00
2.899900226757369737e+01 0.000000000000000000e+00
2.930394557823129276e+01 0.000000000000000000e+00
2.957768707482993165e+01 0.000000000000000000e+00
2.989242630385487587e+01 0.000000000000000000e+00
3.017741496598639372e+01 0.000000000000000000e+00
3.045877551020408092e+01 0.000000000000000000e+00
3.076952380952381105e+01 0.000000000000000000e+00
3.105179138321995325e+01 0.000000000000000000e+00
3.132861678004535122e+01 0.000000000000000000e+00
3.162866213151927397e+01 0.000000000000000000e+00
3.190512471655328852e+01 0.000000000000000000e+00
3.221678004535147721e+01 0.000000000000000000e+00
3.249360544217687163e+01 0.000000000000000000e+00
3.278911564625850161e+01 0.000000000000000000e+00
3.306195011337868550e+01 0.000000000000000000e+00
3.335002267573695889e+01 0.000000000000000000e+00
3.364117913832199491e+01 0.000000000000000000e+00
3.393777777777777516e+01 0.000000000000000000e+00
3.421442176870748142e+01 0.000000000000000000e+00
3.451482993197279114e+01 0.000000000000000000e+00
3.478748299319727977e+01 0.000000000000000000e+00
3.508571428571428896e+01 0.000000000000000000e+00
3.536925170068027313e+01 0.000000000000000000e+00
3.565551020408162941e+01 0.000000000000000000e+00
3.593814058956915858e+01 0.000000000000000000e+00
3.622512471655328881e+01 0.000000000000000000e+00
3.651374149659864088e+01 0.000000000000000000e+00
3.680145124716553084e+01 0.000000000000000000e+00
3.710530612244897952e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
3.769160997732426210e+01 0.000000000000000000e+00
3.799020408163265472e+01 0.000000000000000000e+00
3.826993197278911651e+01 0.000000000000000000e+00
3.857306122448979835e+01 0.000000000000000000e+00
3.884916099773242593e+01 0.000000000000000000e+00
3.914158730158730037e+01 0.000000000000000000e+00
3.942113378684807401e+01 0.000000000000000000e+00
3.969977324263038554e+01 0.000000000000000000e+00
3.997950113378684733e+01 0.000000000000000000e+00
4.026158730158730492e+01 0.000000000000000000e+00
4.055600907029478464e+01 0.000000000000000000e+00
4.082285714285714562e+01 0.000000000000000000e+00
4.107192743764172604e+01 0.000000000000000000e+00
4.140117913832199292e+01 0.000000000000000000e+00
4.168616780045351788e+01 0.000000000000000000e+00
4.197043083900226890e+01 0.000000000000000000e+00
4.226884353741496625e+01 0.000000000000000000e+00
4.256000000000000227e+01 0.000000000000000000e+00
4.283882086167800196e+01 0.000000000000000000e+00
4.315247165532879592e+01 0.000000000000000000e+00
4.341768707482993506e+01 0.000000000000000000e+00
4.373514739229025139e+01 0.000000000000000000e+00
4.401015873015872870e+01 0.000000000000000000e+00
4.430004535147392630e+01 0.000000000000000000e+00
4.459192743764172207e+01 0.000000000000000000e+00
4.489396825396825363e+01 0.000000000000000000e+00
4.517786848072562123e+01 0.000000000000000000e+00
4.546358276643990592e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
4.840725623582766701e+01 0.000000000000000000e+00
4.868190476190476090e+01 0.000000000000000000e+00
4.897650793650793588e+01 0.000000000000000000e+00
4.925242630385487530e+01 0.000000000000000000e+00
4.953342403628118262e+01 0.000000000000000000e+00
4.982621315192744049e+01 0.000000000000000000e+00
5.010412698412698518e+01 0.000000000000000000e+00
5.040435374149659964e+01 0.000000000000000000e+00
5.069043083900226776e+01 0.000000000000000000e+00
5.096689342403627876e+01 0.000000000000000000e+00
5.126131519274376558e+01 0.000000000000000000e+00
5.154285714285714448e+01 0.000000000000000000e+00
5.183473922902494024e+01 0.000000000000000000e+00
5.211573696145124757e+01 0.000000000000000000e+00
5.240253968253968253e+01 0.000000000000000000e+00
5.270294784580498515e+01 0.000000000000000000e+00
5.300009070294784408e+01 0.000000000000000000e+00
5.328526077097505720e+01 0.000000000000000000e+00
5.357478458049886427e+01 0.000000000000000000e+00
5.385596371882085975e+01 0.000000000000000000e+00
5.414530612244897867e+01 0.000000000000000000e+00
5.445551020408163367e+01 0.000000000000000000e+00
5.474594104308390285e+01 0.000000000000000000e+00
5.502476190476190254e+01 0.000000000000000000e+00
5.531247165532879961e+01 0.000000000000000000e+00
5.560181405895691853e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
5.734494331065759809e+01 0.000000000000000000e+00
5.764680272108843440e+01 0.000000000000000000e+00
5.791927437641723486e+01 0.000000000000000000e+00
5.821297052154194773e+01 0.000000000000000000e+00
5.848816326530612031e+01 0.000000000000000000e+00
5.879256235827664057e+01 0.000000000000000000e+00
5.907573696145124842e+01 0.000000000000000000e+00
5.937922902494331368e+01 0.000000000000000000e+00
5.964680272108843440e+01 0.000000000000000000e+00
5.994884353741496597e+01 0.000000000000000000e+00
6.023546485260771277e+01 0.000000000000000000e+00
6.053786848072562066e+01 0.000000000000000000e+00
6.082684807256235615e+01 0.000000000000000000e+00
6.111800453514739218e+01 0.000000000000000000e+00
6.141333333333333400e+01 0.000000000000000000e+00
6.172172335600907189e+01 0.000000000000000000e+00
6.199365079365079367e+01 0.000000000000000000e+00
6.230167800453514815e+01 0.000000000000000000e+00
6.258503401360544416e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
6.635428571428570876e+01 0.000000000000000000e+00
6.665306122448978954e+01 0.000000000000000000e+00
6.693714285714285950e+01 0.000000000000000000e+00
6.721886621315192656e+01 0.000000000000000000e+00
6.752145124716552971e+01 0.000000000000000000e+00
6.780045351473923176e+01 0.000000000000000000e+00
6.807945578231291961e+01 0.000000000000000000e+00
6.837278911564625616e+01 0.000000000000000000e+00
6.867356009070294931e+01 0.000000000000000000e+00
6.894077097505669371e+01 0.000000000000000000e+00
6.924698412698413108e+01 0.000000000000000000e+00
6.953306122448979920e+01 0.000000000000000000e+00
6.984253968253968026e+01 0.000000000000000000e+00
7.011646258503401441e+01 0.000000000000000000e+00
7.040997732426303912e+01 0.000000000000000000e+00
7.069823129251700777e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
7.127328798185941139e+01 0.000000000000000000e+00
7.158965986394558456e+01 0.000000000000000000e+00
7.188371882086167375e+01 0.000000000000000000e+00
7.217977324263038952e+01 0.000000000000000000e+00
7.245170068027211130e+01 0.000000000000000000e+00
7.274195011337867811e+01 0.000000000000000000e+00
7.302802721088436044e+01 0.000000000000000000e+00
7.332789115646258438e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
7.480108843537415453e+01 0.000000000000000000e+00
7.509006802721089002e+01 0.000000000000000000e+00
7.538267573696144552e+01 0.000000000000000000e+00
7.570158730158729554e+01 0.000000000000000000e+00
7.597006802721088548e+01 0.000000000000000000e+00
7.627083900226757862e+01 0.000000000000000000e+00
7.655709750566893490e+01 0.000000000000000000e+00
7.685623582766439199e+01 0.000000000000000000e+00
7.714702947845805170e+01 0.000000000000000000e+00
7.745414965986394407e+01 0.000000000000000000e+00
7.773297052154194375e+01 0.000000000000000000e+00
7.803120181405896005e+01 0.000000000000000000e+00
7.831727891156462817e+01 0.000000000000000000e+00
7.861424036281178473e+01 0.000000000000000000e+00
7.890340136054422260e+01 0.000000000000000000e+00
7.919455782312925862e+01 0.000000000000000000e+00
7.949424036281179440e+01 0.000000000000000000e+00
7.979464852607709702e+01 0.000000000000000000e+00
8.009414965986394463e+01 0.000000000000000000e+00
8.040145124716553937e+01 0.000000000000000000e+00
8.069714285714285040e+01 0.000000000000000000e+00
8.100136054421768961e+01 0.000000000000000000e+00
8.129541950113379301e+01 0.000000000000000000e+00
8.157968253968253691e+01 0.000000000000000000e+00
8.188154195011337322e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
8.625233560090703122e+01 0.000000000000000000e+00
8.654929705200001422e+01 0.000000000000000000e+00
8.684013605399999847e+01 0.000000000000000000e+00
8.710657596371882505e+01 0.000000000000000000e+00
8.740063492063491424e+01 0.000000000000000000e+00
8.768326530612245051e+01 0.000000000000000000e+00
8.796643990929705126e+01 0.000000000000000000e+00
8.824181405895691910e+01 0.000000000000000000e+00
8.852716553287982038e+01 0.000000000000000000e+00
8.883011337799999296e+01 0.000000000000000000e+00
8.911854875283447086e+01 0.000000000000000000e+00
8.938920634920634711e+01 0.000000000000000000e+00
8.969142857100000299e+01 0.000000000000000000e+00
8.998512471655328682e+01 0.000000000000000000e+00
9.026848072562357572e+01 0.000000000000000000e+00
9.056054421768708096e+01 0.000000000000000000e+00
9.085351473922902699e+01 0.000000000000000000e+00
9.112743764172336114e+01 0.000000000000000000e+00
9.143945578231291904e+01 0.000000000000000000e+00
9.171174603174603135e+01 0.000000000000000000e+00
9.201269841269841265e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
9.342240362811791954e+01 0.000000000000000000e+00
9.372498866213152269e+01 0.000000000000000000e+00
9.400816326530612344e+01 0.000000000000000000e+00
9.430421768707482499e+01 0.000000000000000000e+00
9.459736961451247339e+01 0.000000000000000000e+00
9.489052154195010758e+01 0.000000000000000000e+00
9.517859410399999831e+01 0.000000000000000000e+00
9.546086167800453381e+01 0.000000000000000000e+00
9.572390022675736532e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
9.630185941000000582e+01 1.000000000000000000e+00
9.660081632600000034e+01 1.000000000000000000e+00
9.688743764100000533e+01 1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
9.862095238000000563e+01 1.000000000000000000e+00
9.890902494299999148e+01 1.000000000000000000e+00
9.919782312899999965e+01 1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.006171428570000046e+02 1.000000000000000000e+00
1.008950566890000005e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.026321995460000096e+02 1.000000000000000000e+00
1.029209977320000036e+02 1.000000000000000000e+00
1.032083446710000061e+02 1.000000000000000000e+00
1.035065759629999889e+02 1.000000000000000000e+00
1.037757823120000040e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
1.040520634920634961e+02 0.000000000000000000e+00
1.043414058956916080e+02 0.000000000000000000e+00
1.046398185941043124e+02 0.000000000000000000e+00
1.049141043083900229e+02 0.000000000000000000e+00
1.051978231292517023e+02 0.000000000000000000e+00
1.054577777777777783e+02 0.000000000000000000e+00
1.057625396825396820e+02 0.000000000000000000e+00
1.060487981859410382e+02 0.000000000000000000e+00
1.063492063492063551e+02 0.000000000000000000e+00
1.066282086167800429e+02 0.000000000000000000e+00
1.069088435374149668e+02 0.000000000000000000e+00
1.071802267573696099e+02 0.000000000000000000e+00
1.074628571428571462e+02 0.000000000000000000e+00
1.077273469387755114e+02 0.000000000000000000e+00
1.080406349206349148e+02 0.000000000000000000e+00
1.083051247160000088e+02 0.000000000000000000e+00
1.085986394557823189e+02 0.000000000000000000e+00
1.088714739229024957e+02 0.000000000000000000e+00
1.091649886621315204e+02 0.000000000000000000e+00
1.094481632653061212e+02 0.000000000000000000e+00
1.097275283446711995e+02 0.000000000000000000e+00
1.100045351473922892e+02 0.000000000000000000e+00
1.102839002267573676e+02 0.000000000000000000e+00
1.105857596370000095e+02 0.000000000000000000e+00
1.108495238095238165e+02 0.000000000000000000e+00
1.111292517006802711e+02 0.000000000000000000e+00
1.114360090702947872e+02 0.000000000000000000e+00
1.116994104308390092e+02 0.000000000000000000e+00
1.120261224489795921e+02 0.000000000000000000e+00
1.122782766439909352e+02 0.000000000000000000e+00
1.125792290249433165e+02 0.000000000000000000e+00
1.128487981859410496e+02 0.000000000000000000e+00
1.131490249433106641e+02 0.000000000000000000e+00
1.134234920634920627e+02 0.000000000000000000e+00
1.137113832199546550e+02 0.000000000000000000e+00
1.139791383219954639e+02 0.000000000000000000e+00
1.142693877551020449e+02 0.000000000000000000e+00
1.145391383219954662e+02 0.000000000000000000e+00
1.148555102040816394e+02 0.000000000000000000e+00
1.151038548752834458e+02 0.000000000000000000e+00
1.154037188208616840e+02 0.000000000000000000e+00
1.156785487528344731e+02 0.000000000000000000e+00
1.159775056689342421e+02 0.000000000000000000e+00
1.162409070294784641e+02 0.000000000000000000e+00
1.165391383219954662e+02 0.000000000000000000e+00
1.168139682539682553e+02 0.000000000000000000e+00
1.171025850340136003e+02 0.000000000000000000e+00
1.173714285714285666e+02 0.000000000000000000e+00
1.176620408163265239e+02 0.000000000000000000e+00
1.179248979591836672e+02 0.000000000000000000e+00
1.182173242630385488e+02 0.000000000000000000e+00
1.184790929705215490e+02 0.000000000000000000e+00
1.187687981859410371e+02 0.000000000000000000e+00
1.190474376417233628e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.250000907029478441e+02 0.000000000000000000e+00
1.252861678004535122e+02 0.000000000000000000e+00
1.255778684807256269e+02 0.000000000000000000e+00
1.258476190476190482e+02 0.000000000000000000e+00
1.261242630385487473e+02 0.000000000000000000e+00
1.264001814058956938e+02 0.000000000000000000e+00
1.267053061224489738e+02 0.000000000000000000e+00
1.269879365079365101e+02 0.000000000000000000e+00
1.272691156462584985e+02 0.000000000000000000e+00
1.275473922902494337e+02 0.000000000000000000e+00
1.278231292517006779e+02 0.000000000000000000e+00
1.281313378684807276e+02 0.000000000000000000e+00
1.283961904760000152e+02 0.000000000000000000e+00
1.287007709750566846e+02 0.000000000000000000e+00
1.289801360544217630e+02 0.000000000000000000e+00
1.292673015873015743e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.298287528344671102e+02 0.000000000000000000e+00
1.301273469387755028e+02 0.000000000000000000e+00
1.304087074829932078e+02 0.000000000000000000e+00
1.306967800453514599e+02 0.000000000000000000e+00
1.309629024943310753e+02 0.000000000000000000e+00
1.312591383219954650e+02 0.000000000000000000e+00
1.315365079365079453e+02 0.000000000000000000e+00
1.318031746031745968e+02 0.000000000000000000e+00
1.321082993197279052e+02 0.000000000000000000e+00
1.324038095238095138e+02 0.000000000000000000e+00
1.326826303854875277e+02 0.000000000000000000e+00
1.329933786848072543e+02 0.000000000000000000e+00
1.332446258503401282e+02 0.000000000000000000e+00
1.335404988662131416e+02 0.000000000000000000e+00
1.338214965986394418e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.401199092970521463e+02 0.000000000000000000e+00
1.404150566893424070e+02 0.000000000000000000e+00
1.406793650793650841e+02 0.000000000000000000e+00
1.409775510199999928e+02 0.000000000000000000e+00
1.412794557823129367e+02 0.000000000000000000e+00
1.415444897959183663e+02 0.000000000000000000e+00
1.418341950113378687e+02 0.000000000000000000e+00
1.421208163265306155e+02 0.000000000000000000e+00
1.424159637188208478e+02 0.000000000000000000e+00
1.427136507936507996e+02 0.000000000000000000e+00
1.429924716553287851e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.435617233560090824e+02 0.000000000000000000e+00
1.438485260770975174e+02 0.000000000000000000e+00
1.441059410430839023e+02 0.000000000000000000e+00
1.444123356009070278e+02 0.000000000000000000e+00
1.447038548752834402e+02 0.000000000000000000e+00
1.449982766439909199e+02 0.000000000000000000e+00
1.453017687074830064e+02 0.000000000000000000e+00
1.455816780045351493e+02 0.000000000000000000e+00
1.458468934240362671e+02 0.000000000000000000e+00
1.461737868480725524e+02 0.000000000000000000e+00
1.464395464852607631e+02 0.000000000000000000e+00
1.467151020408163333e+02 0.000000000000000000e+00
1.470122448970000164e+02 0.000000000000000000e+00
1.472936054421768688e+02 0.000000000000000000e+00
1.475533786848072566e+02 0.000000000000000000e+00
1.478590476190476295e+02 0.000000000000000000e+00
1.481413151927437752e+02 0.000000000000000000e+00
1.484489795910000112e+02 0.000000000000000000e+00
1.487100226757369512e+02 0.000000000000000000e+00
1.490256689342403718e+02 0.000000000000000000e+00
1.492829024943310685e+02 0.000000000000000000e+00
1.495711564625850372e+02 0.000000000000000000e+00
1.498554195011337811e+02 0.000000000000000000e+00
1.501567346938775529e+02 0.000000000000000000e+00
1.504402721088435442e+02 0.000000000000000000e+00
1.507337868480725547e+02 0.000000000000000000e+00
1.510367346929999997e+02 0.000000000000000000e+00
1.513429478458049857e+02 0.000000000000000000e+00
1.515969160997732388e+02 0.000000000000000000e+00
1.519016780045351425e+02 0.000000000000000000e+00
1.521864852607709793e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.527530158730158689e+02 0.000000000000000000e+00
1.530552380952380815e+02 0.000000000000000000e+00
1.533376870748299439e+02 0.000000000000000000e+00
1.536451700680271983e+02 0.000000000000000000e+00
1.539492063492063494e+02 0.000000000000000000e+00
1.542396371882086044e+02 0.000000000000000000e+00
1.545240816326530648e+02 0.000000000000000000e+00
1.548335600907029459e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.588745578231292654e+02 0.000000000000000000e+00
1.591248979591836701e+02 0.000000000000000000e+00
1.594267573696145064e+02 0.000000000000000000e+00
1.597414965986394577e+02 0.000000000000000000e+00
1.599952834467120226e+02 0.000000000000000000e+00
1.602753741496598536e+02 0.000000000000000000e+00
1.605843083900226702e+02 0.000000000000000000e+00
1.608629478458049959e+02 0.000000000000000000e+00
1.611568253968253828e+02 0.000000000000000000e+00
1.614316553287981719e+02 0.000000000000000000e+00
1.617469387755102161e+02 0.000000000000000000e+00
1.620134240362811795e+02 0.000000000000000000e+00
1.623005895691609908e+02 0.000000000000000000e+00
1.626019047619047626e+02 0.000000000000000000e+00
1.628863492063491947e+02 0.000000000000000000e+00
1.631834920634920536e+02 0.000000000000000000e+00
1.634644897959183538e+02 0.000000000000000000e+00
1.637580045351473927e+02 0.000000000000000000e+00
1.640390022675736930e+02 0.000000000000000000e+00
1.643274376417233498e+02 0.000000000000000000e+00
1.646327437641723463e+02 0.000000000000000000e+00
1.648916099773242649e+02 0.000000000000000000e+00
1.651883900226757476e+02 0.000000000000000000e+00
1.654831746031746036e+02 0.000000000000000000e+00
1.657663492063492185e+02 0.000000000000000000e+00
1.660482539682539596e+02 0.000000000000000000e+00
1.663553741496598661e+02 0.000000000000000000e+00
1.666300226757369671e+02 0.000000000000000000e+00
1.669157369614512447e+02 0.000000000000000000e+00
1.671894784580498765e+02 0.000000000000000000e+00
1.674911564625850247e+02 0.000000000000000000e+00
1.677893877551020410e+02 0.000000000000000000e+00
1.680665759637188330e+02 0.000000000000000000e+00
1.683611791383220009e+02 0.000000000000000000e+00
1.686839002267573733e+02 0.000000000000000000e+00
1.689487528344671148e+02 0.000000000000000000e+00
1.692533333333333303e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.698068027210884452e+02 0.000000000000000000e+00
1.700961451247165428e+02 0.000000000000000000e+00
1.703853061224489807e+02 0.000000000000000000e+00
1.706604988662131461e+02 0.000000000000000000e+00
1.709358730158730282e+02 0.000000000000000000e+00
1.712244897959183731e+02 0.000000000000000000e+00
1.715132879818594063e+02 0.000000000000000000e+00
1.717881179138321954e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.780665759629999911e+02 1.000000000000000000e+00
1.783553741490000277e+02 1.000000000000000000e+00
1.786311111109999956e+02 1.000000000000000000e+00
1.789228117909999867e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.846517913832199440e+02 0.000000000000000000e+00
1.849133786848072702e+02 0.000000000000000000e+00
1.851902040816326576e+02 0.000000000000000000e+00
1.854782766439909381e+02 0.000000000000000000e+00
1.857612698412698364e+02 0.000000000000000000e+00
1.860495238095238051e+02 0.000000000000000000e+00
1.863484807256235740e+02 0.000000000000000000e+00
1.866300226757369671e+02 0.000000000000000000e+00
1.869135600907029584e+02 0.000000000000000000e+00
1.872090702947845671e+02 0.000000000000000000e+00
1.875098412698412744e+02 0.000000000000000000e+00
1.877732426303854822e+02 0.000000000000000000e+00
1.880809070294784533e+02 0.000000000000000000e+00
1.883570068027210880e+02 0.000000000000000000e+00
1.886497959183673458e+02 0.000000000000000000e+00
1.889208163265305984e+02 0.000000000000000000e+00
1.892094331065759718e+02 0.000000000000000000e+00
1.895156462585034092e+02 0.000000000000000000e+00
1.898195011337868436e+02 0.000000000000000000e+00
1.900770975056689451e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.940685714285714312e+02 0.000000000000000000e+00
1.943501133786847959e+02 0.000000000000000000e+00
1.946392743764172337e+02 0.000000000000000000e+00
1.949269841269841379e+02 0.000000000000000000e+00
1.952105215419501008e+02 0.000000000000000000e+00
1.954960544217687186e+02 0.000000000000000000e+00
1.957696145124716622e+02 0.000000000000000000e+00
1.960645804988662064e+02 0.000000000000000000e+00
1.963646258503401327e+02 0.000000000000000000e+00
1.966548752834466995e+02 0.000000000000000000e+00
1.969313378684807390e+02 0.000000000000000000e+00
1.972281179138321932e+02 0.000000000000000000e+00
1.974975056689342523e+02 0.000000000000000000e+00
1.978205895691610010e+02 0.000000000000000000e+00
1.980843537414965851e+02 0.000000000000000000e+00
1.983820408163265370e+02 0.000000000000000000e+00
1.986548752834466995e+02 0.000000000000000000e+00
1.989581859410430980e+02 0.000000000000000000e+00
1.992411791383219963e+02 0.000000000000000000e+00
1.995172789115646310e+02 0.000000000000000000e+00
1.998135147392290207e+02 0.000000000000000000e+00
2.000968707482993239e+02 0.000000000000000000e+00
2.003827664399092896e+02 0.000000000000000000e+00
2.006837188208616851e+02 0.000000000000000000e+00
2.009460317460317356e+02 0.000000000000000000e+00
2.012397278911564626e+02 0.000000000000000000e+00
2.015069387755102071e+02 0.000000000000000000e+00
2.017837641723355944e+02 0.000000000000000000e+00
2.020689342403628075e+02 0.000000000000000000e+00
2.023559183673469306e+02 0.000000000000000000e+00
2.026294784580498742e+02 0.000000000000000000e+00
2.029336961451247134e+02 0.000000000000000000e+00
2.032237641723355921e+02 0.000000000000000000e+00
2.035377777777777908e+02 0.000000000000000000e+00
2.038202267573696247e+02 0.000000000000000000e+00
2.040992290249432983e+02 0.000000000000000000e+00
2.043838548752834470e+02 0.000000000000000000e+00
2.046826303854875277e+02 0.000000000000000000e+00
2.049723356009070301e+02 0.000000000000000000e+00
2.052468027210884429e+02 0.000000000000000000e+00
2.055234467120181421e+02 0.000000000000000000e+00
2.058111564625850463e+02 0.000000000000000000e+00
2.061104761904761915e+02 0.000000000000000000e+00
2.064059863945578286e+02 0.000000000000000000e+00
2.066820861678004633e+02 0.000000000000000000e+00
2.069632653061224516e+02 0.000000000000000000e+00
2.072411791383219963e+02 0.000000000000000000e+00
2.075513832199546584e+02 0.000000000000000000e+00
2.078182312925169981e+02 0.000000000000000000e+00
2.080970521541950120e+02 0.000000000000000000e+00
2.083707936507936438e+02 0.000000000000000000e+00
2.086479818594104358e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.216725623582766502e+02 0.000000000000000000e+00
2.219452154195011246e+02 0.000000000000000000e+00
2.222200453514739138e+02 0.000000000000000000e+00
2.225052154195011269e+02 0.000000000000000000e+00
2.228047165532879887e+02 0.000000000000000000e+00
2.230603174603174637e+02 0.000000000000000000e+00
2.233774149659863895e+02 0.000000000000000000e+00
2.236451700680271983e+02 0.000000000000000000e+00
2.239417687074829928e+02 0.000000000000000000e+00
2.242042630385487598e+02 0.000000000000000000e+00
2.245255328798185985e+02 0.000000000000000000e+00
2.247838548752834527e+02 0.000000000000000000e+00
2.250731972789115787e+02 0.000000000000000000e+00
2.253474829931972749e+02 0.000000000000000000e+00
2.256491609977324231e+02 0.000000000000000000e+00
2.259375963718820799e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.265175510204081775e+02 0.000000000000000000e+00
2.268076190476190561e+02 0.000000000000000000e+00
2.270848072562358198e+02 0.000000000000000000e+00
2.273970068027210800e+02 0.000000000000000000e+00
2.276533333333333360e+02 0.000000000000000000e+00
2.279410430839002402e+02 0.000000000000000000e+00
2.282298412698412733e+02 0.000000000000000000e+00
2.285017687074829951e+02 0.000000000000000000e+00
2.287767800453514724e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.298942403628117859e+02 0.000000000000000000e+00
2.301717913832199542e+02 0.000000000000000000e+00
2.304598639455782347e+02 0.000000000000000000e+00
2.307495691609977371e+02 0.000000000000000000e+00
2.310200453514739252e+02 0.000000000000000000e+00
2.313170068027210959e+02 0.000000000000000000e+00
2.315882086167800367e+02 0.000000000000000000e+00
2.318987755102040751e+02 0.000000000000000000e+00
2.321759637188208671e+02 0.000000000000000000e+00
2.324613151927437684e+02 0.000000000000000000e+00
2.327379591836734676e+02 0.000000000000000000e+00
2.330365532879818602e+02 0.000000000000000000e+00
2.333057596371882028e+02 0.000000000000000000e+00
2.335818594104308374e+02 0.000000000000000000e+00
2.338675736961451150e+02 0.000000000000000000e+00
2.341483900226757271e+02 0.000000000000000000e+00
2.344408163265306086e+02 0.000000000000000000e+00
2.347386848072562486e+02 0.000000000000000000e+00
2.350265759637188125e+02 0.000000000000000000e+00
2.353235374149659833e+02 0.000000000000000000e+00
2.355887528344671296e+02 0.000000000000000000e+00
2.358692063492063369e+02 0.000000000000000000e+00
2.361572789115646174e+02 0.000000000000000000e+00
2.364555102040816337e+02 0.000000000000000000e+00
2.367292517006802655e+02 0.000000000000000000e+00
2.370325623582766355e+02 0.000000000000000000e+00
2.373095691609977393e+02 0.000000000000000000e+00
2.376119727891156401e+02 0.000000000000000000e+00
2.378866213151927411e+02 0.000000000000000000e+00
2.381674376417233532e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.387354195011337765e+02 0.000000000000000000e+00
2.390351020408163265e+02 0.000000000000000000e+00
2.393177324263038486e+02 0.000000000000000000e+00
2.396177777777777749e+02 0.000000000000000000e+00
2.398900680272108730e+02 0.000000000000000000e+00
2.401601814058956847e+02 0.000000000000000000e+00
2.404647619047619003e+02 0.000000000000000000e+00
2.407548299319727789e+02 0.000000000000000000e+00
2.410343764172335739e+02 0.000000000000000000e+00
2.413046712018140454e+02 0.000000000000000000e+00
2.415983673469387725e+02 0.000000000000000000e+00
2.418795464852607608e+02 0.000000000000000000e+00
2.421583673469387747e+02 0.000000000000000000e+00
2.424377324263038531e+02 0.000000000000000000e+00
2.427408616780045350e+02 0.000000000000000000e+00
2.430055328798185883e+02 0.000000000000000000e+00
2.433315192743764044e+02 0.000000000000000000e+00
2.435981859410430843e+02 0.000000000000000000e+00
2.438737414965986261e+02 0.000000000000000000e+00
2.441485714285714153e+02 0.000000000000000000e+00
2.444310204081632776e+02 0.000000000000000000e+00
2.447169160997732433e+02 0.000000000000000000e+00
2.450260317460317481e+02 0.000000000000000000e+00
2.452843537414966022e+02 0.000000000000000000e+00
2.455909297052154159e+02 0.000000000000000000e+00
2.458617687074829803e+02 0.000000000000000000e+00
2.461478458049886626e+02 0.000000000000000000e+00
2.464248526077097381e+02 0.000000000000000000e+00
2.467305215419501110e+02 0.000000000000000000e+00
2.470176870748299223e+02 0.000000000000000000e+00
2.473208163265306041e+02 0.000000000000000000e+00
2.476041723356009072e+02 0.000000000000000000e+00
2.479147392290249456e+02 0.000000000000000000e+00
2.481848526077097574e+02 0.000000000000000000e+00
2.484732879818594142e+02 0.000000000000000000e+00
2.487533786848072452e+02 0.000000000000000000e+00
2.490365532879818602e+02 0.000000000000000000e+00
2.493326077097505618e+02 0.000000000000000000e+00
2.496255782312925078e+02 0.000000000000000000e+00
2.498915192743764067e+02 0.000000000000000000e+00
2.502097052154194898e+02 0.000000000000000000e+00
2.504843537414965908e+02 0.000000000000000000e+00
2.507775056689342534e+02 0.000000000000000000e+00
2.510541496598639526e+02 0.000000000000000000e+00
2.513474829931972749e+02 0.000000000000000000e+00
2.516375510204081536e+02 0.000000000000000000e+00
2.519328798185941025e+02 0.000000000000000000e+00
2.522064399092970461e+02 0.000000000000000000e+00
2.525023129251700595e+02 0.000000000000000000e+00
2.527969160997732558e+02 0.000000000000000000e+00
2.530837188208616908e+02 0.000000000000000000e+00
2.533416780045351402e+02 0.000000000000000000e+00
2.536342857142857099e+02 0.000000000000000000e+00
2.539604535147392426e+02 0.000000000000000000e+00
2.542458049886621438e+02 0.000000000000000000e+00
2.545186394557823064e+02 0.000000000000000000e+00
2.548248526077097438e+02 0.000000000000000000e+00
2.551123809523809598e+02 0.000000000000000000e+00
2.553794104308390160e+02 0.000000000000000000e+00
2.556625850340136026e+02 0.000000000000000000e+00
2.559544671201814197e+02 0.000000000000000000e+00
2.562556009070294749e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.571016780045351311e+02 0.000000000000000000e+00
2.573708843537414737e+02 0.000000000000000000e+00
2.576321088435374236e+02 0.000000000000000000e+00
2.579212698412698614e+02 0.000000000000000000e+00
2.582122448979591809e+02 0.000000000000000000e+00
2.585121088435374190e+02 0.000000000000000000e+00
2.588045351473923006e+02 0.000000000000000000e+00
2.590753741496598650e+02 0.000000000000000000e+00
2.593915646258503216e+02 0.000000000000000000e+00
2.596680272108843610e+02 0.000000000000000000e+00
2.599437641723355910e+02 0.000000000000000000e+00
2.601959183673469624e+02 0.000000000000000000e+00
2.605115646258503261e+02 0.000000000000000000e+00
2.607706122448979613e+02 0.000000000000000000e+00
2.610753741496598650e+02 0.000000000000000000e+00
2.613623582766439881e+02 0.000000000000000000e+00
2.616642176870748244e+02 0.000000000000000000e+00
2.619428571428571217e+02 0.000000000000000000e+00
2.622234920634920741e+02 0.000000000000000000e+00
2.624883446712017872e+02 0.000000000000000000e+00
2.627715192743764305e+02 0.000000000000000000e+00
2.630418140589569020e+02 0.000000000000000000e+00
2.633534693877551263e+02 0.000000000000000000e+00
2.636308390022675781e+02 0.000000000000000000e+00
2.639394104308390183e+02 0.000000000000000000e+00
2.642060770975056698e+02 0.000000000000000000e+00
2.644959637188208603e+02 0.000000000000000000e+00
2.647671655328798010e+02 0.000000000000000000e+00
2.650459863945578149e+02 0.000000000000000000e+00
2.653293424036281181e+02 0.000000000000000000e+00
2.656337414965986454e+02 0.000000000000000000e+00
2.658886167800453677e+02 0.000000000000000000e+00
2.661726984126984235e+02 0.000000000000000000e+00
2.664638548752834595e+02 0.000000000000000000e+00
2.667281632653061365e+02 0.000000000000000000e+00
2.669919274376417206e+02 0.000000000000000000e+00
2.672785487528344675e+02 0.000000000000000000e+00
2.675657142857143072e+02 0.000000000000000000e+00
2.678733786848072782e+02 0.000000000000000000e+00
2.681638095238095048e+02 0.000000000000000000e+00
2.684344671201814094e+02 0.000000000000000000e+00
2.687294331065759820e+02 0.000000000000000000e+00
2.689970068027211028e+02 0.000000000000000000e+00
2.692957823129251551e+02 0.000000000000000000e+00
2.695918367346938567e+02 0.000000000000000000e+00
2.698445351473922642e+02 0.000000000000000000e+00
2.701329705215419494e+02 0.000000000000000000e+00
2.703987301587301317e+02 0.000000000000000000e+00
2.706848072562358425e+02 0.000000000000000000e+00
2.709583673469387577e+02 0.000000000000000000e+00
2.712527891156462374e+02 0.000000000000000000e+00
2.715437641723356137e+02 0.000000000000000000e+00
2.718204081632653129e+02 0.000000000000000000e+00
2.721131972789115707e+02 0.000000000000000000e+00
2.723960090702947809e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.764284807256235581e+02 0.000000000000000000e+00
2.766960544217687357e+02 0.000000000000000000e+00
2.769906575963718751e+02 0.000000000000000000e+00
2.772756462585034001e+02 0.000000000000000000e+00
2.775602721088435487e+02 0.000000000000000000e+00
2.778458049886621097e+02 0.000000000000000000e+00
2.781159183673469215e+02 0.000000000000000000e+00
2.783887528344671409e+02 0.000000000000000000e+00
2.786956916099773025e+02 0.000000000000000000e+00
2.789772335600907240e+02 0.000000000000000000e+00
2.792564172335601143e+02 0.000000000000000000e+00
2.795301587301587460e+02 0.000000000000000000e+00
2.798162358276643999e+02 0.000000000000000000e+00
2.800939682539682281e+02 0.000000000000000000e+00
2.803960090702947809e+02 0.000000000000000000e+00
2.806712018140589748e+02 0.000000000000000000e+00
2.809737868480725638e+02 0.000000000000000000e+00
2.812565986394557740e+02 0.000000000000000000e+00
2.815352380952380713e+02 0.000000000000000000e+00
2.818245804988662258e+02 0.000000000000000000e+00
2.821144671201814162e+02 0.000000000000000000e+00
2.823883900226757646e+02 0.000000000000000000e+00
2.826947845804988901e+02 0.000000000000000000e+00
2.829670748290000120e+02 0.000000000000000000e+00
2.832763718820861527e+02 0.000000000000000000e+00
2.835350566893424116e+02 0.000000000000000000e+00
2.838204081632653129e+02 0.000000000000000000e+00
2.841130158730158541e+02 0.000000000000000000e+00
2.843925623582766207e+02 0.000000000000000000e+00
2.846708390022675985e+02 0.000000000000000000e+00
2.849607256235827890e+02 0.000000000000000000e+00
2.852609523809524035e+02 0.000000000000000000e+00
2.855577324263038577e+02 0.000000000000000000e+00
2.858204081632653129e+02 0.000000000000000000e+00
2.860919727891156299e+02 0.000000000000000000e+00
2.863735147392290514e+02 0.000000000000000000e+00
2.866724716553288204e+02 0.000000000000000000e+00
2.869610884353741653e+02 0.000000000000000000e+00
2.872509750566893558e+02 0.000000000000000000e+00
2.875136507936508110e+02 0.000000000000000000e+00
2.878071655328798215e+02 0.000000000000000000e+00
2.880952380952380736e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.886403628117913627e+02 0.000000000000000000e+00
2.889019501133786889e+02 0.000000000000000000e+00
2.891967346938775449e+02 0.000000000000000000e+00
2.895123809523809655e+02 0.000000000000000000e+00
2.898040816326530376e+02 0.000000000000000000e+00
2.901173696145124836e+02 0.000000000000000000e+00
2.903666213151927309e+02 0.000000000000000000e+00
2.906507029478457866e+02 0.000000000000000000e+00
2.909193650793650932e+02 0.000000000000000000e+00
2.912110657596371652e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.926120634920000043e+02 1.000000000000000000e+00
2.929081179130000123e+02 1.000000000000000000e+00
2.932027210879999757e+02 1.000000000000000000e+00
2.935016780040000413e+02 1.000000000000000000e+00
2.937817687070000261e+02 1.000000000000000000e+00
2.940807256229999780e+02 1.000000000000000000e+00
2.943680725620000089e+02 1.000000000000000000e+00
2.946394557820000273e+02 1.000000000000000000e+00
2.949688888879999809e+02 1.000000000000000000e+00
2.952794557820000136e+02 1.000000000000000000e+00
2.955639002259999870e+02 1.000000000000000000e+00
2.958251247160000048e+02 1.000000000000000000e+00
2.961284353739999915e+02 1.000000000000000000e+00
2.964244897949999995e+02 1.000000000000000000e+00
2.966755555550000167e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
2.970198639455782086e+02 0.000000000000000000e+00
2.972966893420000360e+02 0.000000000000000000e+00
2.975876643990929438e+02 0.000000000000000000e+00
2.978897052154194967e+02 0.000000000000000000e+00
2.981993650790000174e+02 0.000000000000000000e+00
2.984473469387755244e+02 0.000000000000000000e+00
2.987370521541949984e+02 0.000000000000000000e+00
2.990385487528344584e+02 0.000000000000000000e+00
2.993264399092970507e+02 0.000000000000000000e+00
2.996157823129251483e+02 0.000000000000000000e+00
2.999296145124716304e+02 0.000000000000000000e+00
3.002242176870748267e+02 0.000000000000000000e+00
3.005197278911564354e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
3.046182312920000186e+02 0.000000000000000000e+00
3.049226303854875368e+02 0.000000000000000000e+00
3.052157823129251710e+02 0.000000000000000000e+00
3.055332426303854731e+02 0.000000000000000000e+00
3.057975510204081502e+02 0.000000000000000000e+00
3.060736507936508133e+02 0.000000000000000000e+00
3.063464852607709759e+02 0.000000000000000000e+00
3.066347392290249445e+02 0.000000000000000000e+00
3.069436734693877611e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
3.086414512471655485e+02 0.000000000000000000e+00
3.089442176870748540e+02 0.000000000000000000e+00
3.092404535140000235e+02 0.000000000000000000e+00
3.095254421768707402e+02 0.000000000000000000e+00
3.098138775510204255e+02 0.000000000000000000e+00
3.101139229024943234e+02 0.000000000000000000e+00
3.103987301587301317e+02 0.000000000000000000e+00
3.106790022675737077e+02 0.000000000000000000e+00
3.109814058956916369e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
3.129868480725623385e+02 0.000000000000000000e+00
3.133028571428571354e+02 0.000000000000000000e+00
3.135640816326530853e+02 0.000000000000000000e+00
3.138459863945578263e+02 0.000000000000000000e+00
3.141324263038548565e+02 0.000000000000000000e+00
3.144185034013605673e+02 0.000000000000000000e+00
3.147207256235827799e+02 0.000000000000000000e+00
3.149919274376417206e+02 0.000000000000000000e+00
3.152643990929705069e+02 0.000000000000000000e+00
3.155722448979591945e+02 0.000000000000000000e+00
3.158628571428571377e+02 0.000000000000000000e+00
3.161707029478458253e+02 0.000000000000000000e+00
3.164370068027211005e+02 0.000000000000000000e+00
3.166926077097505754e+02 0.000000000000000000e+00
3.170124263038548520e+02 0.000000000000000000e+00
3.172830839002267567e+02 0.000000000000000000e+00
3.175544671201814140e+02 0.000000000000000000e+00
3.178525170068027137e+02 0.000000000000000000e+00
3.181474829931972863e+02 0.000000000000000000e+00
3.184263038548753002e+02 0.000000000000000000e+00
3.187120181405895778e+02 0.000000000000000000e+00
3.190033560090702736e+02 0.000000000000000000e+00
3.192812698412698182e+02 0.000000000000000000e+00
3.195814965986394327e+02 0.000000000000000000e+00
3.198652154195011121e+02 0.000000000000000000e+00
3.201498412698412608e+02 0.000000000000000000e+00
3.204504308390022516e+02 0.000000000000000000e+00
3.207294331065759820e+02 0.000000000000000000e+00
3.210144217687075070e+02 0.000000000000000000e+00
3.212901587301587369e+02 0.000000000000000000e+00
3.215785941043083653e+02 0.000000000000000000e+00
3.218735600907029379e+02 0.000000000000000000e+00
3.221543764172335500e+02 0.000000000000000000e+00
3.224355555555555384e+02 0.000000000000000000e+00
3.227310657596372039e+02 0.000000000000000000e+00
3.230031746031746138e+02 0.000000000000000000e+00
3.232934240362811806e+02 0.000000000000000000e+00
3.235669841269841527e+02 0.000000000000000000e+00
3.238476190476190482e+02 0.000000000000000000e+00
3.241284353741496602e+02 0.000000000000000000e+00
3.243882086167800480e+02 0.000000000000000000e+00
3.246904308390022607e+02 0.000000000000000000e+00
3.249534693877550922e+02 0.000000000000000000e+00
3.252431746031746229e+02 0.000000000000000000e+00
3.255002267573696031e+02 0.000000000000000000e+00
3.257853968253968446e+02 0.000000000000000000e+00
3.260504308390022743e+02 0.000000000000000000e+00
3.263303401360544171e+02 0.000000000000000000e+00
3.265993650793651000e+02 0.000000000000000000e+00
3.268814512471655576e+02 0.000000000000000000e+00
3.271448526077097654e+02 0.000000000000000000e+00
3.274365532879818375e+02 0.000000000000000000e+00
3.276972335600906945e+02 0.000000000000000000e+00
3.279648072562358152e+02 0.000000000000000000e+00
3.282472562358276491e+02 0.000000000000000000e+00
3.285128344671201717e+02 0.000000000000000000e+00
3.287891156462584945e+02 0.000000000000000000e+00
3.290802721088435305e+02 0.000000000000000000e+00
3.293569160997732297e+02 0.000000000000000000e+00
3.296453514739229149e+02 0.000000000000000000e+00
3.299141950113378812e+02 0.000000000000000000e+00
3.302055328798185769e+02 0.000000000000000000e+00
3.304870748299319985e+02 0.000000000000000000e+00
3.307651700680272029e+02 0.000000000000000000e+00
3.310441723356009334e+02 0.000000000000000000e+00
3.313273469387755199e+02 0.000000000000000000e+00
3.316174149659863701e+02 0.000000000000000000e+00
3.319109297052154375e+02 0.000000000000000000e+00
3.321991836734694061e+02 0.000000000000000000e+00
3.324732879818594142e+02 0.000000000000000000e+00
3.327577324263038463e+02 0.000000000000000000e+00
3.330401814058956802e+02 0.000000000000000000e+00
3.333144671201814049e+02 0.000000000000000000e+00
3.336070748299319462e+02 0.000000000000000000e+00
3.338842630385487382e+02 0.000000000000000000e+00
3.341648979591836905e+02 0.000000000000000000e+00
3.344502494331065918e+02 0.000000000000000000e+00
3.347230839002267544e+02 0.000000000000000000e+00
3.350087981859410320e+02 0.000000000000000000e+00
3.352841723356008856e+02 0.000000000000000000e+00
3.355651700680272143e+02 0.000000000000000000e+00
3.358501587301587392e+02 0.000000000000000000e+00
3.361520181405895755e+02 0.000000000000000000e+00
3.364322902494330947e+02 0.000000000000000000e+00
3.367125623582766707e+02 0.000000000000000000e+00
3.369926530612244733e+02 0.000000000000000000e+00
3.372769160997732456e+02 0.000000000000000000e+00
3.375535600907029448e+02 0.000000000000000000e+00
3.378338321995464639e+02 0.000000000000000000e+00
3.381162811791382978e+02 0.000000000000000000e+00
3.383929251700680538e+02 0.000000000000000000e+00
3.386721088435373872e+02 0.000000000000000000e+00
3.389551020408163140e+02 0.000000000000000000e+00
3.392359183673469261e+02 0.000000000000000000e+00
3.395221768707482966e+02 0.000000000000000000e+00
3.398211337868480655e+02 0.000000000000000000e+00
3.401037641723356160e+02 0.000000000000000000e+00
3.403951020408163117e+02 0.000000000000000000e+00
3.406936961451247043e+02 0.000000000000000000e+00
3.409667120181405835e+02 0.000000000000000000e+00
3.412585941043083722e+02 0.000000000000000000e+00
3.415582766429999992e+02 0.000000000000000000e+00
3.418387301587301863e+02 0.000000000000000000e+00
3.421304308390022584e+02 0.000000000000000000e+00
3.424088888888888960e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
3.430309297052154420e+02 0.000000000000000000e+00
3.433155555555555338e+02 0.000000000000000000e+00
3.435876643990929438e+02 0.000000000000000000e+00
3.438797278911564490e+02 0.000000000000000000e+00
3.441612698412698137e+02 0.000000000000000000e+00
3.444324716553288113e+02 0.000000000000000000e+00
3.447256235827664455e+02 0.000000000000000000e+00
3.450080725623582794e+02 0.000000000000000000e+00
3.452925170068027114e+02 0.000000000000000000e+00
3.455963718820861459e+02 0.000000000000000000e+00
3.458748299319727835e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
3.467029478449999829e+02 1.000000000000000000e+00
3.469830385480000245e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
3.486561451247165451e+02 0.000000000000000000e+00
3.489467573696144882e+02 0.000000000000000000e+00
3.492304761904761676e+02 0.000000000000000000e+00
3.495205442176870747e+02 0.000000000000000000e+00
3.497979138321995265e+02 0.000000000000000000e+00
3.500901587301587483e+02 0.000000000000000000e+00
3.503731519269999808e+02 0.000000000000000000e+00
3.506488888888889051e+02 0.000000000000000000e+00
3.509367800453514974e+02 0.000000000000000000e+00
3.512096145124716600e+02 0.000000000000000000e+00
3.514973242630385357e+02 0.000000000000000000e+00
3.517641723356009038e+02 0.000000000000000000e+00
3.520417233560090722e+02 0.000000000000000000e+00
3.523461224489795995e+02 0.000000000000000000e+00
3.526100680272109003e+02 0.000000000000000000e+00
3.529066666666666947e+02 0.000000000000000000e+00
3.531820408163265483e+02 0.000000000000000000e+00
3.534737414965986204e+02 0.000000000000000000e+00
3.537538321995464798e+02 0.000000000000000000e+00
3.540473469387754903e+02 0.000000000000000000e+00
3.543241723356009061e+02 0.000000000000000000e+00
3.545966439909296923e+02 0.000000000000000000e+00
3.548908843537415123e+02 0.000000000000000000e+00
3.551746031746031917e+02 0.000000000000000000e+00
3.554320181405895482e+02 0.000000000000000000e+00
3.557612698412698364e+02 0.000000000000000000e+00
3.560257596371882300e+02 0.000000000000000000e+00
3.563308843537415100e+02 0.000000000000000000e+00
3.566066213151927400e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
3.577057596371882369e+02 0.000000000000000000e+00
3.579921995459999948e+02 0.000000000000000000e+00
3.582751927437641939e+02 0.000000000000000000e+00
3.585592743764172496e+02 0.000000000000000000e+00
3.588420861678004599e+02 0.000000000000000000e+00
3.591317913832199338e+02 0.000000000000000000e+00
3.594202267573696190e+02 0.000000000000000000e+00
3.597182766439909187e+02 0.000000000000000000e+00
3.599891156462584831e+02 0.000000000000000000e+00
3.602897052154194739e+02 0.000000000000000000e+00
3.605701587301587097e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
3.719397732426303946e+02 0.000000000000000000e+00
3.722294784580498686e+02 0.000000000000000000e+00
3.725226303854875027e+02 0.000000000000000000e+00
3.728137868480725388e+02 0.000000000000000000e+00
3.730982312925170277e+02 0.000000000000000000e+00
3.733790476190476397e+02 0.000000000000000000e+00
3.736544217687074934e+02 0.000000000000000000e+00
3.739580952380952112e+02 0.000000000000000000e+00
3.742233106575963575e+02 0.000000000000000000e+00
3.745050340136054388e+02 0.000000000000000000e+00
3.747983673469387895e+02 0.000000000000000000e+00
3.750448979591836860e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
3.776511564625850497e+02 0.000000000000000000e+00
3.779453968253968128e+02 0.000000000000000000e+00
3.782162358276643772e+02 0.000000000000000000e+00
3.784952380952381077e+02 0.000000000000000000e+00
3.787698866213152087e+02 0.000000000000000000e+00
3.790673922902494155e+02 0.000000000000000000e+00
3.793347845804988765e+02 0.000000000000000000e+00
3.796186848072562157e+02 0.000000000000000000e+00
3.798909750566893422e+02 0.000000000000000000e+00
3.801850340136054456e+02 0.000000000000000000e+00
3.804634920634920832e+02 0.000000000000000000e+00
3.807579138321995629e+02 0.000000000000000000e+00
3.810374603174603294e+02 0.000000000000000000e+00
3.813373242630385676e+02 0.000000000000000000e+00
3.816108843537414828e+02 0.000000000000000000e+00
3.818971428571428532e+02 0.000000000000000000e+00
3.821866666666666674e+02 0.000000000000000000e+00
3.824716553287981924e+02 0.000000000000000000e+00
3.827707936507936779e+02 0.000000000000000000e+00
3.830606802721088684e+02 0.000000000000000000e+00
3.833391383219954491e+02 0.000000000000000000e+00
3.836297505668934491e+02 0.000000000000000000e+00
3.838978684807256059e+02 0.000000000000000000e+00
3.842107936507936756e+02 0.000000000000000000e+00
3.844867120181405653e+02 0.000000000000000000e+00
3.847824036281178905e+02 0.000000000000000000e+00
3.850592290249433063e+02 0.000000000000000000e+00
3.853483900226757441e+02 0.000000000000000000e+00
3.856335600907029288e+02 0.000000000000000000e+00
3.859194557823129230e+02 0.000000000000000000e+00
3.862078911564626083e+02 0.000000000000000000e+00
3.864997732426303969e+02 0.000000000000000000e+00
3.867814965986394782e+02 0.000000000000000000e+00
3.870775510204081797e+02 0.000000000000000000e+00
3.873547392290249149e+02 0.000000000000000000e+00
3.876339229024943052e+02 0.000000000000000000e+00
3.879172789115646083e+02 0.000000000000000000e+00
3.881986394557823132e+02 0.000000000000000000e+00
3.884732879818594142e+02 0.000000000000000000e+00
3.887751473922902505e+02 0.000000000000000000e+00
3.890425396825396547e+02 0.000000000000000000e+00
3.893373242630385676e+02 0.000000000000000000e+00
3.896221315192743759e+02 0.000000000000000000e+00
3.899256235827664341e+02 0.000000000000000000e+00
3.902075283446711751e+02 0.000000000000000000e+00
3.904961451247165769e+02 0.000000000000000000e+00
3.907702494331065850e+02 0.000000000000000000e+00
3.910808163265306234e+02 0.000000000000000000e+00
3.913545578231292552e+02 0.000000000000000000e+00
3.916350113378684910e+02 0.000000000000000000e+00
3.919078458049886535e+02 0.000000000000000000e+00
3.922029931972788859e+02 0.000000000000000000e+00
3.924941496598639219e+02 0.000000000000000000e+00
3.927620861678004758e+02 0.000000000000000000e+00
3.930465306122449078e+02 0.000000000000000000e+00
3.933347845804988765e+02 0.000000000000000000e+00
3.936406349200000250e+02 0.000000000000000000e+00
3.939196371882086396e+02 0.000000000000000000e+00
3.941910204081632401e+02 0.000000000000000000e+00
3.944917913832199474e+02 0.000000000000000000e+00
3.947662585034013887e+02 0.000000000000000000e+00
3.950521541950113260e+02 0.000000000000000000e+00
3.953418594104308568e+02 0.000000000000000000e+00
3.956250340136054433e+02 0.000000000000000000e+00
3.959043990929704933e+02 0.000000000000000000e+00
3.962029931972788859e+02 0.000000000000000000e+00
3.964718367346938521e+02 0.000000000000000000e+00
3.967602721088435374e+02 0.000000000000000000e+00
3.970389115646258347e+02 0.000000000000000000e+00
3.973264399092970507e+02 0.000000000000000000e+00
3.975992743764172133e+02 0.000000000000000000e+00
3.978770068027210982e+02 0.000000000000000000e+00
3.981273469387755313e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
3.987245351473923165e+02 0.000000000000000000e+00
3.990057142857143049e+02 0.000000000000000000e+00
3.992981405895691864e+02 0.000000000000000000e+00
3.995744217687075093e+02 0.000000000000000000e+00
3.998583219954648484e+02 0.000000000000000000e+00
4.001449433106575952e+02 0.000000000000000000e+00
4.004263038548753002e+02 0.000000000000000000e+00
4.007040362811791283e+02 0.000000000000000000e+00
4.010118820861678159e+02 0.000000000000000000e+00
4.012979591836734699e+02 0.000000000000000000e+00
4.015593650793650795e+02 0.000000000000000000e+00
4.018701133786848345e+02 0.000000000000000000e+00
4.021353287981859239e+02 0.000000000000000000e+00
4.024266666666666765e+02 0.000000000000000000e+00
4.026849886621315022e+02 0.000000000000000000e+00
4.029763265306122548e+02 0.000000000000000000e+00
4.032760090702947764e+02 0.000000000000000000e+00
4.035795011337868345e+02 0.000000000000000000e+00
4.038617687069999533e+02 0.000000000000000000e+00
4.041759637188208671e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
4.060838095238095207e+02 0.000000000000000000e+00
4.063597278911564672e+02 0.000000000000000000e+00
4.066432653061224300e+02 0.000000000000000000e+00
4.069229931972789132e+02 0.000000000000000000e+00
4.072003628117913649e+02 0.000000000000000000e+00
4.074984126984127215e+02 0.000000000000000000e+00
4.077516553287981651e+02 0.000000000000000000e+00
4.080549659863945635e+02 0.000000000000000000e+00
4.083533786848072396e+02 0.000000000000000000e+00
4.086441723356008993e+02 0.000000000000000000e+00
4.089237188208616658e+02 0.000000000000000000e+00
4.092112471655328818e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
4.105687074829932044e+02 0.000000000000000000e+00
4.108446258503401509e+02 0.000000000000000000e+00
4.111234467120181648e+02 0.000000000000000000e+00
4.113984580498866421e+02 0.000000000000000000e+00
4.116858049886621416e+02 0.000000000000000000e+00
4.119738775510203936e+02 0.000000000000000000e+00
4.122496145124716804e+02 0.000000000000000000e+00
4.125380498866213088e+02 0.000000000000000000e+00
4.128199546485260498e+02 0.000000000000000000e+00
4.131051247165532914e+02 0.000000000000000000e+00
4.133910204081632855e+02 0.000000000000000000e+00
4.136879818594104563e+02 0.000000000000000000e+00
4.139550113378684841e+02 0.000000000000000000e+00
4.142490702947845875e+02 0.000000000000000000e+00
4.145177324263038372e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
4.237295238095238119e+02 0.000000000000000000e+00
4.239934693877551126e+02 0.000000000000000000e+00
4.242855328798186179e+02 0.000000000000000000e+00
4.245623582766439768e+02 0.000000000000000000e+00
4.248518820861677909e+02 0.000000000000000000e+00
4.251323356009070267e+02 0.000000000000000000e+00
4.254456235827664159e+02 0.000000000000000000e+00
4.257155555555555679e+02 0.000000000000000000e+00
4.260261224489796064e+02 0.000000000000000000e+00
4.262688435374149662e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
4.299203628117913922e+02 0.000000000000000000e+00
4.302095238095238301e+02 0.000000000000000000e+00
4.304943310657596385e+02 0.000000000000000000e+00
4.307814965986394782e+02 0.000000000000000000e+00
4.310773696145124632e+02 0.000000000000000000e+00
4.313543764172335386e+02 0.000000000000000000e+00
4.316319274376417070e+02 0.000000000000000000e+00
4.319375963718820799e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
4.324992290239999875e+02 0.000000000000000000e+00
4.328165079365079464e+02 0.000000000000000000e+00
4.330702947845804829e+02 0.000000000000000000e+00
4.333645351473923029e+02 0.000000000000000000e+00
4.336448072562358220e+02 0.000000000000000000e+00
4.339305215419500996e+02 0.000000000000000000e+00
4.342233106575963575e+02 0.000000000000000000e+00
4.345182766439909301e+02 0.000000000000000000e+00
4.348293877551020614e+02 0.000000000000000000e+00
4.350987755102040637e+02 0.000000000000000000e+00
4.353806802721088616e+02 0.000000000000000000e+00
4.356622222222222263e+02 0.000000000000000000e+00
4.359595464852607734e+02 0.000000000000000000e+00
4.362623129251700789e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
4.416587755102040660e+02 0.000000000000000000e+00
4.419424943310657454e+02 0.000000000000000000e+00
4.422318367346938999e+02 0.000000000000000000e+00
4.425355102040816178e+02 0.000000000000000000e+00
4.428114285714285643e+02 0.000000000000000000e+00
4.431112925170068024e+02 0.000000000000000000e+00
4.433910204081632855e+02 0.000000000000000000e+00
4.436921541950113124e+02 0.000000000000000000e+00
4.439599092970521497e+02 0.000000000000000000e+00
4.442521541950113146e+02 0.000000000000000000e+00
4.445297052154194830e+02 0.000000000000000000e+00
4.448177777777777919e+02 0.000000000000000000e+00
4.451089342403628279e+02 0.000000000000000000e+00
4.454055328798186224e+02 0.000000000000000000e+00
4.456928798185941218e+02 0.000000000000000000e+00
4.459854875283446631e+02 0.000000000000000000e+00
4.462935147392290105e+02 0.000000000000000000e+00
4.465870294784580778e+02 0.000000000000000000e+00
4.468812698412698410e+02 0.000000000000000000e+00
4.471820408163265483e+02 0.000000000000000000e+00
4.474534240362812056e+02 0.000000000000000000e+00
4.477641723356009038e+02 0.000000000000000000e+00
4.480128798185941150e+02 0.000000000000000000e+00
4.483180045351473950e+02 0.000000000000000000e+00
4.486008163265306052e+02 0.000000000000000000e+00
4.489206349206349387e+02 0.000000000000000000e+00
4.492108843537415055e+02 0.000000000000000000e+00
4.495060317460317378e+02 0.000000000000000000e+00
4.497955555555555520e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
4.531992743764172360e+02 0.000000000000000000e+00
4.534967800453514997e+02 0.000000000000000000e+00
4.537603628117913672e+02 0.000000000000000000e+00
4.540511564625850269e+02 0.000000000000000000e+00
4.543414058956915937e+02 0.000000000000000000e+00
4.545950113378684705e+02 0.000000000000000000e+00
4.548939682539682394e+02 0.000000000000000000e+00
4.551820408163265483e+02 0.000000000000000000e+00
4.554815419501133533e+02 0.000000000000000000e+00
4.557812244897959317e+02 0.000000000000000000e+00
4.560547845804988469e+02 0.000000000000000000e+00
4.563432199546485322e+02 0.000000000000000000e+00
4.566253061224489898e+02 0.000000000000000000e+00
4.569300680272108934e+02 0.000000000000000000e+00
4.572223129251700584e+02 0.000000000000000000e+00
4.575176417233560073e+02 0.000000000000000000e+00
4.578031746031746252e+02 0.000000000000000000e+00
4.581001360544217960e+02 0.000000000000000000e+00
4.583960090702947809e+02 0.000000000000000000e+00
4.586911564625850133e+02 0.000000000000000000e+00
4.589761451247165382e+02 0.000000000000000000e+00
4.592611337868480632e+02 0.000000000000000000e+00
4.595346938775510353e+02 0.000000000000000000e+00
4.598269387755102002e+02 0.000000000000000000e+00
4.601179138321995197e+02 0.000000000000000000e+00
4.604117913832199633e+02 0.000000000000000000e+00
4.606964172335601120e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
4.790042630385487428e+02 0.000000000000000000e+00
4.792995918367346917e+02 0.000000000000000000e+00
4.795773242630385766e+02 0.000000000000000000e+00
4.798421768707482897e+02 0.000000000000000000e+00
4.801318820861678205e+02 0.000000000000000000e+00
4.804152380952381236e+02 0.000000000000000000e+00
4.806848072562358425e+02 0.000000000000000000e+00
4.809995464852607938e+02 0.000000000000000000e+00
4.812682086167800435e+02 0.000000000000000000e+00
4.815584580498866103e+02 0.000000000000000000e+00
4.818336507936508042e+02 0.000000000000000000e+00
4.821122902494331015e+02 0.000000000000000000e+00
4.823629931972789109e+02 0.000000000000000000e+00
4.826545124716553232e+02 0.000000000000000000e+00
4.829440362811791374e+02 0.000000000000000000e+00
4.832259410430838784e+02 0.000000000000000000e+00
4.835071201814059236e+02 0.000000000000000000e+00
4.837997278911564649e+02 0.000000000000000000e+00
4.840945124716553210e+02 0.000000000000000000e+00
4.843883900226757646e+02 0.000000000000000000e+00
4.846748299319727948e+02 0.000000000000000000e+00
4.849703401360544035e+02 0.000000000000000000e+00
4.852504308390022629e+02 0.000000000000000000e+00
4.855539229024943211e+02 0.000000000000000000e+00
4.858405442176870679e+02 0.000000000000000000e+00
4.861255328798185928e+02 0.000000000000000000e+00
4.864243083900227020e+02 0.000000000000000000e+00
4.867022222222222467e+02 0.000000000000000000e+00
4.869795918367346985e+02 0.000000000000000000e+00
4.872914285714285825e+02 0.000000000000000000e+00
4.875591836734693629e+02 0.000000000000000000e+00
4.878521541950113374e+02 0.000000000000000000e+00
4.881106575963718797e+02 0.000000000000000000e+00
4.883907482993197391e+02 0.000000000000000000e+00
4.886688435374149435e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
4.954006349206349000e+02 0.000000000000000000e+00
4.957039455780000026e+02 0.000000000000000000e+00
4.959856689342403797e+02 0.000000000000000000e+00
4.962995011337868618e+02 0.000000000000000000e+00
4.965491156462584854e+02 0.000000000000000000e+00
4.968409977324263309e+02 0.000000000000000000e+00
4.971408616780045122e+02 0.000000000000000000e+00
4.974229478458049698e+02 0.000000000000000000e+00
4.977070294784580256e+02 0.000000000000000000e+00
4.980246712018140443e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
5.033293424036281181e+02 0.000000000000000000e+00
5.036248526077097267e+02 0.000000000000000000e+00
5.039009523809523898e+02 0.000000000000000000e+00
5.041859410430839148e+02 0.000000000000000000e+00
5.044636734693877429e+02 0.000000000000000000e+00
5.047312471655328636e+02 0.000000000000000000e+00
5.050164172335601052e+02 0.000000000000000000e+00
5.053043083900226975e+02 0.000000000000000000e+00
5.055845804988662167e+02 0.000000000000000000e+00
5.058857142857143003e+02 0.000000000000000000e+00
5.061668934240362887e+02 0.000000000000000000e+00
5.064604081632652992e+02 0.000000000000000000e+00
5.067406802721088184e+02 0.000000000000000000e+00
5.070416326530612423e+02 0.000000000000000000e+00
5.073211791383220088e+02 0.000000000000000000e+00
5.076373696145124654e+02 0.000000000000000000e+00
5.079109297052154375e+02 0.000000000000000000e+00
5.081788662131519345e+02 0.000000000000000000e+00
5.084705668934240634e+02 0.000000000000000000e+00
5.087695238095238324e+02 0.000000000000000000e+00
5.090372789115646128e+02 0.000000000000000000e+00
5.093231746031746070e+02 0.000000000000000000e+00
5.096141496598639264e+02 0.000000000000000000e+00
5.098991383219954514e+02 0.000000000000000000e+00
5.101630839002267521e+02 0.000000000000000000e+00
5.104593197278911703e+02 0.000000000000000000e+00
5.107357823129251528e+02 0.000000000000000000e+00
5.110405442176870565e+02 0.000000000000000000e+00
5.113157369614512504e+02 0.000000000000000000e+00
5.115978231292517080e+02 0.000000000000000000e+00
5.118911564625850588e+02 0.000000000000000000e+00
5.121882993197278893e+02 0.000000000000000000e+00
5.124616780045352016e+02 0.000000000000000000e+00
5.127544671201814026e+02 0.000000000000000000e+00
5.130561451247165223e+02 0.000000000000000000e+00
5.133280725623583294e+02 0.000000000000000000e+00
5.136210430839001901e+02 0.000000000000000000e+00
5.138942403628118427e+02 0.000000000000000000e+00
5.141873922902494769e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
5.198106122448979249e+02 0.000000000000000000e+00
5.201293424036281294e+02 0.000000000000000000e+00
5.203883900226757078e+02 0.000000000000000000e+00
5.206866213151927241e+02 0.000000000000000000e+00
5.209636281179137995e+02 0.000000000000000000e+00
5.212513378684807321e+02 0.000000000000000000e+00
5.215305215419500655e+02 0.000000000000000000e+00
5.218231292517007205e+02 0.000000000000000000e+00
5.221046712018140852e+02 0.000000000000000000e+00
5.223956462585033478e+02 0.000000000000000000e+00
5.226795464852607438e+02 0.000000000000000000e+00
5.229741496598639969e+02 0.000000000000000000e+00
5.232524263038549179e+02 0.000000000000000000e+00
5.235637188208617090e+02 0.000000000000000000e+00
5.238461678004534861e+02 0.000000000000000000e+00
5.241320634920634802e+02 0.000000000000000000e+00
5.244241269840000541e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
5.249659863945578309e+02 0.000000000000000000e+00
5.252721995464852398e+02 0.000000000000000000e+00
5.255203628117914150e+02 0.000000000000000000e+00
5.258133333333333894e+02 0.000000000000000000e+00
5.260868934240362478e+02 0.000000000000000000e+00
5.263490249433106101e+02 0.000000000000000000e+00
5.266331065759636658e+02 0.000000000000000000e+00
5.269182766439909074e+02 0.000000000000000000e+00
5.272067120181405926e+02 0.000000000000000000e+00
5.274936961451247726e+02 0.000000000000000000e+00
5.277658049886621257e+02 0.000000000000000000e+00
5.280707482993196891e+02 0.000000000000000000e+00
5.283590022675737146e+02 0.000000000000000000e+00
5.286659410430838761e+02 0.000000000000000000e+00
5.289817687074829564e+02 0.000000000000000000e+00
5.292210430839002129e+02 0.000000000000000000e+00
5.295199999999999818e+02 0.000000000000000000e+00
5.297919274376416752e+02 0.000000000000000000e+00
5.300848979591836496e+02 0.000000000000000000e+00
5.303680725623582930e+02 0.000000000000000000e+00
5.306320181405895937e+02 0.000000000000000000e+00
5.309264399092970734e+02 0.000000000000000000e+00
5.312043537414965613e+02 0.000000000000000000e+00
5.315076643989999639e+02 0.000000000000000000e+00
5.317694331065760025e+02 0.000000000000000000e+00
5.320587755102041001e+02 0.000000000000000000e+00
5.323330612244898248e+02 0.000000000000000000e+00
5.326343764172335113e+02 0.000000000000000000e+00
5.329155555555555566e+02 0.000000000000000000e+00
5.331889342403627552e+02 0.000000000000000000e+00
5.334702947845804601e+02 0.000000000000000000e+00
5.337536507936507633e+02 0.000000000000000000e+00
5.340429931972788609e+02 0.000000000000000000e+00
5.343256235827664113e+02 0.000000000000000000e+00
5.346046258503400850e+02 0.000000000000000000e+00
5.348810884353741812e+02 0.000000000000000000e+00
5.351738775510203823e+02 0.000000000000000000e+00
5.354545124716553346e+02 0.000000000000000000e+00
5.357302494331065645e+02 0.000000000000000000e+00
5.360021768707482579e+02 0.000000000000000000e+00
5.362926077097505413e+02 0.000000000000000000e+00
5.365699773242630499e+02 0.000000000000000000e+00
5.368524263038548270e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
5.373917460317460382e+02 0.000000000000000000e+00
5.376667573696145155e+02 0.000000000000000000e+00
5.379631746031745934e+02 0.000000000000000000e+00
5.382463492063492367e+02 0.000000000000000000e+00
5.385326077097505504e+02 0.000000000000000000e+00
5.388163265306122867e+02 0.000000000000000000e+00
5.391129251700680243e+02 0.000000000000000000e+00
5.394049886621314727e+02 0.000000000000000000e+00
5.396838095238094866e+02 0.000000000000000000e+00
5.399562811791382728e+02 0.000000000000000000e+00
5.402389115646258233e+02 0.000000000000000000e+00
5.405224489795917862e+02 0.000000000000000000e+00
5.407816780045351379e+02 0.000000000000000000e+00
5.410760997732426176e+02 0.000000000000000000e+00
5.413569160997732297e+02 0.000000000000000000e+00
5.416375510204081820e+02 0.000000000000000000e+00
5.419350566893424457e+02 0.000000000000000000e+00
5.422040816326530148e+02 0.000000000000000000e+00
5.424841723356008742e+02 0.000000000000000000e+00
5.427513832199546187e+02 0.000000000000000000e+00
5.430283900226756941e+02 0.000000000000000000e+00
5.433235374149660402e+02 0.000000000000000000e+00
5.436101587301587870e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
5.478548752834467450e+02 0.000000000000000000e+00
5.481356916099773571e+02 0.000000000000000000e+00
5.484259410430838670e+02 0.000000000000000000e+00
5.487136507936507996e+02 0.000000000000000000e+00
5.489977324263038554e+02 0.000000000000000000e+00
5.492740136054421782e+02 0.000000000000000000e+00
5.495399546485260771e+02 0.000000000000000000e+00
5.498303854875283605e+02 0.000000000000000000e+00
5.500977777777777646e+02 0.000000000000000000e+00
5.503780498866212838e+02 0.000000000000000000e+00
5.506733786848072896e+02 0.000000000000000000e+00
5.509627210884353872e+02 0.000000000000000000e+00
5.512562358276644545e+02 0.000000000000000000e+00
5.515285260770974674e+02 0.000000000000000000e+00
5.518175056689342455e+02 0.000000000000000000e+00
5.520865306122449283e+02 0.000000000000000000e+00
5.523735147392289946e+02 0.000000000000000000e+00
5.526508843537415032e+02 0.000000000000000000e+00
5.529356916099773116e+02 0.000000000000000000e+00
5.532201360544218005e+02 0.000000000000000000e+00
5.535100226757369910e+02 0.000000000000000000e+00
5.537866666666666333e+02 0.000000000000000000e+00
5.540517006802721198e+02 0.000000000000000000e+00
5.543428571428571558e+02 0.000000000000000000e+00
5.546416326530612650e+02 0.000000000000000000e+00
5.549168253968254021e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
5.554816326530000197e+02 1.000000000000000000e+00
5.557775963709999587e+02 1.000000000000000000e+00
5.560555102040000293e+02 1.000000000000000000e+00
5.563297959180000589e+02 1.000000000000000000e+00
5.566135147390000384e+02 1.000000000000000000e+00
5.568907029470000225e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
5.582947845800000550e+02 1.000000000000000000e+00
5.585719727890000286e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
5.597233560090702440e+02 0.000000000000000000e+00
5.600021768707482579e+02 0.000000000000000000e+00
5.602969614512471708e+02 0.000000000000000000e+00
5.605734240362811533e+02 0.000000000000000000e+00
5.608620408163264983e+02 0.000000000000000000e+00
5.611459410430838943e+02 0.000000000000000000e+00
5.614160544217687629e+02 0.000000000000000000e+00
5.616916099773242195e+02 0.000000000000000000e+00
5.619836734693877816e+02 0.000000000000000000e+00
5.622574149659864133e+02 0.000000000000000000e+00
5.625531065759637386e+02 0.000000000000000000e+00
5.628342857142856701e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
5.684012698409999302e+02 0.000000000000000000e+00
5.686652154195011235e+02 0.000000000000000000e+00
5.689389569160997553e+02 0.000000000000000000e+00
5.692277551020407600e+02 0.000000000000000000e+00
5.695183673469388168e+02 0.000000000000000000e+00
5.698015419501133465e+02 0.000000000000000000e+00
5.700861678004534951e+02 0.000000000000000000e+00
5.703604535147392198e+02 0.000000000000000000e+00
5.706487074829932453e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
5.720279365079364879e+02 0.000000000000000000e+00
5.723042176870748108e+02 0.000000000000000000e+00
5.725986394557822905e+02 0.000000000000000000e+00
5.728888888888889142e+02 0.000000000000000000e+00
5.731709750566893717e+02 0.000000000000000000e+00
5.734361904761905180e+02 0.000000000000000000e+00
5.737482086167800617e+02 0.000000000000000000e+00
5.740010884353741858e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
5.850191383219954560e+02 0.000000000000000000e+00
5.853028571428571922e+02 0.000000000000000000e+00
5.855856689342404025e+02 0.000000000000000000e+00
5.858751927437641598e+02 0.000000000000000000e+00
5.861687074829932271e+02 0.000000000000000000e+00
5.864204988662131655e+02 0.000000000000000000e+00
5.866886167800453222e+02 0.000000000000000000e+00
5.869676190476189959e+02 0.000000000000000000e+00
5.872477097505668553e+02 0.000000000000000000e+00
5.875345124716553755e+02 0.000000000000000000e+00
5.878156916099773071e+02 0.000000000000000000e+00
5.881043083900226520e+02 0.000000000000000000e+00
5.883983673469388123e+02 0.000000000000000000e+00
5.886926077097505186e+02 0.000000000000000000e+00
5.889799546485261317e+02 0.000000000000000000e+00
5.892449886621315045e+02 0.000000000000000000e+00
5.895383219954647984e+02 0.000000000000000000e+00
5.898229478458049471e+02 0.000000000000000000e+00
5.900957823129251665e+02 0.000000000000000000e+00
5.903780498866212838e+02 0.000000000000000000e+00
5.906697505668934127e+02 0.000000000000000000e+00
5.909409523809523535e+02 0.000000000000000000e+00
5.912143310657596658e+02 0.000000000000000000e+00
5.915016780045351652e+02 0.000000000000000000e+00
5.918039002267573778e+02 0.000000000000000000e+00
5.920836281179138041e+02 0.000000000000000000e+00
5.923666213151927877e+02 0.000000000000000000e+00
5.926369160997732024e+02 0.000000000000000000e+00
5.929191836734694334e+02 0.000000000000000000e+00
5.931883900226757760e+02 0.000000000000000000e+00
5.934766439909296878e+02 0.000000000000000000e+00
5.937563718820861141e+02 0.000000000000000000e+00
5.940366439909297469e+02 0.000000000000000000e+00
5.943138321995464821e+02 0.000000000000000000e+00
5.945873922902494542e+02 0.000000000000000000e+00
5.948743764172335204e+02 0.000000000000000000e+00
5.951611791383220407e+02 0.000000000000000000e+00
5.954389115646258688e+02 0.000000000000000000e+00
5.957249886621315227e+02 0.000000000000000000e+00
5.960079818594103926e+02 0.000000000000000000e+00
5.962931519274376342e+02 0.000000000000000000e+00
5.965726984126984007e+02 0.000000000000000000e+00
5.968471655328797851e+02 0.000000000000000000e+00
5.971466666666666470e+02 0.000000000000000000e+00
5.974222222222222172e+02 0.000000000000000000e+00
5.976825396825396410e+02 0.000000000000000000e+00
5.979760544217687084e+02 0.000000000000000000e+00
5.982610430839001765e+02 0.000000000000000000e+00
5.985418594104307886e+02 0.000000000000000000e+00
5.988235827664399267e+02 0.000000000000000000e+00
5.990806349206349068e+02 0.000000000000000000e+00
5.993712471655328500e+02 0.000000000000000000e+00
5.996388208616780275e+02 0.000000000000000000e+00
5.999457596371881891e+02 0.000000000000000000e+00
6.002191383219955014e+02 0.000000000000000000e+00
6.005137414965986409e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
6.100977777777777646e+02 0.000000000000000000e+00
6.103775056689341909e+02 0.000000000000000000e+00
6.106521541950113487e+02 0.000000000000000000e+00
6.109298866213151769e+02 0.000000000000000000e+00
6.111972789115645810e+02 0.000000000000000000e+00
6.114991383219954741e+02 0.000000000000000000e+00
6.117717913832199201e+02 0.000000000000000000e+00
6.120625850340136367e+02 0.000000000000000000e+00
6.123336054421769177e+02 0.000000000000000000e+00
6.126374603174602953e+02 0.000000000000000000e+00
6.129057596371882255e+02 0.000000000000000000e+00
6.131805895691610431e+02 0.000000000000000000e+00
6.134688435374149549e+02 0.000000000000000000e+00
6.137498412698412267e+02 0.000000000000000000e+00
6.140341043083900558e+02 0.000000000000000000e+00
6.143127437641722963e+02 0.000000000000000000e+00
6.145933786848072486e+02 0.000000000000000000e+00
6.148816326530612741e+02 0.000000000000000000e+00
6.151479365079364925e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
6.157092063492063971e+02 0.000000000000000000e+00
6.160039909297051963e+02 0.000000000000000000e+00
6.162670294784580847e+02 0.000000000000000000e+00
6.165478458049886967e+02 0.000000000000000000e+00
6.168221315192744214e+02 0.000000000000000000e+00
6.170975056689342182e+02 0.000000000000000000e+00
6.173775963718820776e+02 0.000000000000000000e+00
6.176625850340136594e+02 0.000000000000000000e+00
6.179657142857142844e+02 0.000000000000000000e+00
6.182514285714286189e+02 0.000000000000000000e+00
6.185197278911564354e+02 0.000000000000000000e+00
6.187999999999999545e+02 0.000000000000000000e+00
6.190773696145124632e+02 0.000000000000000000e+00
6.193581859410430752e+02 0.000000000000000000e+00
6.196257596371882528e+02 0.000000000000000000e+00
6.199014965986394827e+02 0.000000000000000000e+00
6.201910204081632401e+02 0.000000000000000000e+00
6.204841723356008742e+02 0.000000000000000000e+00
6.207682539682539300e+02 0.000000000000000000e+00
6.210454421768707789e+02 0.000000000000000000e+00
6.213160997732426267e+02 0.000000000000000000e+00
6.216068934240362296e+02 0.000000000000000000e+00
6.218791836734693561e+02 0.000000000000000000e+00
6.221570975056689576e+02 0.000000000000000000e+00
6.224239455782312689e+02 0.000000000000000000e+00
6.227216326530611923e+02 0.000000000000000000e+00
6.229886621315192770e+02 0.000000000000000000e+00
6.232616780045351561e+02 0.000000000000000000e+00
6.235678911564625650e+02 0.000000000000000000e+00
6.238568707482993432e+02 0.000000000000000000e+00
6.241300680272108821e+02 0.000000000000000000e+00
6.244275736961451457e+02 0.000000000000000000e+00
6.246978684807256741e+02 0.000000000000000000e+00
6.249730612244898111e+02 0.000000000000000000e+00
6.252502494331065463e+02 0.000000000000000000e+00
6.255292517006802200e+02 0.000000000000000000e+00
6.258087981859409865e+02 0.000000000000000000e+00
6.261019501133787344e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
6.289160997732426495e+02 0.000000000000000000e+00
6.292150566893424184e+02 0.000000000000000000e+00
6.294913378684807412e+02 0.000000000000000000e+00
6.297786848072562407e+02 0.000000000000000000e+00
6.300527891156463056e+02 0.000000000000000000e+00
6.303245351473923392e+02 0.000000000000000000e+00
6.306184126984127261e+02 0.000000000000000000e+00
6.308821768707482534e+02 0.000000000000000000e+00
6.311780498866213520e+02 0.000000000000000000e+00
6.314550566893424275e+02 0.000000000000000000e+00
6.317540136054421964e+02 0.000000000000000000e+00
6.320139682539683008e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
6.371107482993197664e+02 0.000000000000000000e+00
6.373895691609977803e+02 0.000000000000000000e+00
6.376707482993197118e+02 0.000000000000000000e+00
6.379528344671201694e+02 0.000000000000000000e+00
6.382456235827664841e+02 0.000000000000000000e+00
6.385329705215419835e+02 0.000000000000000000e+00
6.388165079365079464e+02 0.000000000000000000e+00
6.391161904761904680e+02 0.000000000000000000e+00
6.393928344671202240e+02 0.000000000000000000e+00
6.396772789115645992e+02 0.000000000000000000e+00
6.399580952380952112e+02 0.000000000000000000e+00
6.402425396825397002e+02 0.000000000000000000e+00
6.405200907029478685e+02 0.000000000000000000e+00
6.408154195011337606e+02 0.000000000000000000e+00
6.410873469387754540e+02 0.000000000000000000e+00
6.413846712018140579e+02 0.000000000000000000e+00
6.416480725623582657e+02 0.000000000000000000e+00
6.419401360544217141e+02 0.000000000000000000e+00
6.422178684807256559e+02 0.000000000000000000e+00
6.424897959183673493e+02 0.000000000000000000e+00
6.427736961451247453e+02 0.000000000000000000e+00
6.430510657596371402e+02 0.000000000000000000e+00
6.433324263038548452e+02 0.000000000000000000e+00
6.436232199546485617e+02 0.000000000000000000e+00
6.438965986394557603e+02 0.000000000000000000e+00
6.441674376417233816e+02 0.000000000000000000e+00
6.444435374149659310e+02 0.000000000000000000e+00
6.447263492063492549e+02 0.000000000000000000e+00
6.449901133786847822e+02 0.000000000000000000e+00
6.452740136054421782e+02 0.000000000000000000e+00
6.455482993197279029e+02 0.000000000000000000e+00
6.458409070294784442e+02 0.000000000000000000e+00
6.461220861678004894e+02 0.000000000000000000e+00
6.464130612244897520e+02 0.000000000000000000e+00
6.466837188208617135e+02 0.000000000000000000e+00
6.469837641723355546e+02 0.000000000000000000e+00
6.472685714280000866e+02 0.000000000000000000e+00
6.475472108843537171e+02 0.000000000000000000e+00
6.478327437641723918e+02 0.000000000000000000e+00
6.481024943310657136e+02 0.000000000000000000e+00
6.483883900226757078e+02 0.000000000000000000e+00
6.486860770975056312e+02 0.000000000000000000e+00
6.489739682539682235e+02 0.000000000000000000e+00
6.492874376417233862e+02 0.000000000000000000e+00
6.495658956916099669e+02 0.000000000000000000e+00
6.498619501133787253e+02 0.000000000000000000e+00
6.501311564625850679e+02 0.000000000000000000e+00
6.504426303854875187e+02 0.000000000000000000e+00
6.507214512471655325e+02 0.000000000000000000e+00
6.510078911564626196e+02 0.000000000000000000e+00
6.512872562358276127e+02 0.000000000000000000e+00
6.515687981859410911e+02 0.000000000000000000e+00
6.518572335600906626e+02 0.000000000000000000e+00
6.521349659863946044e+02 0.000000000000000000e+00
6.524170521541950620e+02 0.000000000000000000e+00
6.526915192743764464e+02 0.000000000000000000e+00
6.529717913832199656e+02 0.000000000000000000e+00
6.532440816326530921e+02 0.000000000000000000e+00
6.535261678004535497e+02 0.000000000000000000e+00
6.537935600907029539e+02 0.000000000000000000e+00
6.540738321995464730e+02 0.000000000000000000e+00
6.543356009070295158e+02 0.000000000000000000e+00
6.546392743764172337e+02 0.000000000000000000e+00
6.549182766439909074e+02 0.000000000000000000e+00
6.552299319727891316e+02 0.000000000000000000e+00
6.554684807256236354e+02 0.000000000000000000e+00
6.557872108843537262e+02 0.000000000000000000e+00
6.560493424036280885e+02 0.000000000000000000e+00
6.563506575963718888e+02 0.000000000000000000e+00
6.566160544217686947e+02 0.000000000000000000e+00
6.569231746031746297e+02 0.000000000000000000e+00
6.571842176870748062e+02 0.000000000000000000e+00
6.574955102040815973e+02 0.000000000000000000e+00
6.577683446710000226e+02 0.000000000000000000e+00
6.580796371882086078e+02 0.000000000000000000e+00
6.583359637188208353e+02 0.000000000000000000e+00
6.586258503401360258e+02 0.000000000000000000e+00
6.589191836734694334e+02 0.000000000000000000e+00
6.592224943310657181e+02 0.000000000000000000e+00
6.595034920634921036e+02 0.000000000000000000e+00
6.597777777777778283e+02 0.000000000000000000e+00
6.600663945578231733e+02 0.000000000000000000e+00
6.603366893424035879e+02 0.000000000000000000e+00
6.606303854875283150e+02 0.000000000000000000e+00
6.609088435374150095e+02 0.000000000000000000e+00
6.611687981859410002e+02 0.000000000000000000e+00
6.614646712018140988e+02 0.000000000000000000e+00
6.617407709750566482e+02 0.000000000000000000e+00
6.620326530612244369e+02 0.000000000000000000e+00
6.623437641723355682e+02 0.000000000000000000e+00
6.626300226757369956e+02 0.000000000000000000e+00
6.629384126984126624e+02 0.000000000000000000e+00
6.632141496598638923e+02 0.000000000000000000e+00
6.635123809519999440e+02 0.000000000000000000e+00
6.637873922902493860e+02 0.000000000000000000e+00
6.640549659863945635e+02 0.000000000000000000e+00
6.643385034013605264e+02 0.000000000000000000e+00
6.646323809523809132e+02 0.000000000000000000e+00
6.648965079365079873e+02 0.000000000000000000e+00
6.651687981859410002e+02 0.000000000000000000e+00
6.654405442176870338e+02 0.000000000000000000e+00
6.657226303854874914e+02 0.000000000000000000e+00
6.660103401360544240e+02 0.000000000000000000e+00
6.662817233560090244e+02 0.000000000000000000e+00
6.665590929705215331e+02 0.000000000000000000e+00
6.668293877551020614e+02 0.000000000000000000e+00
6.671116553287981787e+02 0.000000000000000000e+00
6.673990022675736782e+02 0.000000000000000000e+00
6.676529705215419881e+02 0.000000000000000000e+00
6.679472108843536944e+02 0.000000000000000000e+00
6.682095238095238301e+02 0.000000000000000000e+00
6.685044897959184027e+02 0.000000000000000000e+00
6.687684353741497034e+02 0.000000000000000000e+00
6.690536054421768313e+02 0.000000000000000000e+00
6.693262585034013910e+02 0.000000000000000000e+00
6.696116099773242922e+02 0.000000000000000000e+00
6.698724716553288090e+02 0.000000000000000000e+00
6.701424036281179042e+02 0.000000000000000000e+00
6.704243083900227020e+02 0.000000000000000000e+00
6.707038548752834686e+02 0.000000000000000000e+00
6.709768707482993477e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
6.737126530612245006e+02 0.000000000000000000e+00
6.739892970521541429e+02 0.000000000000000000e+00
6.742688435374149094e+02 0.000000000000000000e+00
6.745563718820861823e+02 0.000000000000000000e+00
6.748243083900226793e+02 0.000000000000000000e+00
6.750953287981859603e+02 0.000000000000000000e+00
6.753728798185941287e+02 0.000000000000000000e+00
6.756515192743763691e+02 0.000000000000000000e+00
6.759189115646258870e+02 0.000000000000000000e+00
6.761933786848072714e+02 0.000000000000000000e+00
6.764633106575963666e+02 0.000000000000000000e+00
6.767439455782313189e+02 0.000000000000000000e+00
6.770211337868480541e+02 0.000000000000000000e+00
6.773104761904761517e+02 0.000000000000000000e+00
6.775929251700680425e+02 0.000000000000000000e+00
6.778766439909296651e+02 0.000000000000000000e+00
6.781474829931972863e+02 0.000000000000000000e+00
6.784159637188208762e+02 0.000000000000000000e+00
6.786866213151927241e+02 0.000000000000000000e+00
6.789500226757369319e+02 0.000000000000000000e+00
6.792192290249432745e+02 0.000000000000000000e+00
6.795047619047619492e+02 0.000000000000000000e+00
6.797808616780044986e+02 0.000000000000000000e+00
6.800560544217687493e+02 0.000000000000000000e+00
6.803404988662131245e+02 0.000000000000000000e+00
6.806100680272109003e+02 0.000000000000000000e+00
6.808901587301587597e+02 0.000000000000000000e+00
6.811653514739228967e+02 0.000000000000000000e+00
6.814425396825396319e+02 0.000000000000000000e+00
6.817164625850340371e+02 0.000000000000000000e+00
6.819956462585033705e+02 0.000000000000000000e+00
6.822857142857143344e+02 0.000000000000000000e+00
6.825581859410431207e+02 0.000000000000000000e+00
6.828462585034013728e+02 0.000000000000000000e+00
6.831341496598639651e+02 0.000000000000000000e+00
6.834483446712017667e+02 0.000000000000000000e+00
6.837064852607709327e+02 0.000000000000000000e+00
6.840264852607709827e+02 0.000000000000000000e+00
6.842936961451247271e+02 0.000000000000000000e+00
6.845574603174603681e+02 0.000000000000000000e+00
6.848406349206348978e+02 0.000000000000000000e+00
6.851174603174603135e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
6.909195464852607529e+02 0.000000000000000000e+00
6.912000000000000455e+02 0.000000000000000000e+00
6.914717460317460791e+02 0.000000000000000000e+00
6.917638095238095275e+02 0.000000000000000000e+00
6.920422675736961082e+02 0.000000000000000000e+00
6.923189115646258642e+02 0.000000000000000000e+00
6.926042630385487655e+02 0.000000000000000000e+00
6.928745578231292939e+02 0.000000000000000000e+00
6.931622675736961128e+02 0.000000000000000000e+00
6.934380045351473427e+02 0.000000000000000000e+00
6.937239002267573369e+02 0.000000000000000000e+00
6.939889342403628234e+02 0.000000000000000000e+00
6.942666666666666515e+02 0.000000000000000000e+00
6.945385941043083449e+02 0.000000000000000000e+00
6.948226757369614006e+02 0.000000000000000000e+00
6.950965986394558058e+02 0.000000000000000000e+00
6.953654421768707152e+02 0.000000000000000000e+00
6.956556916099773389e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
7.037476643990929688e+02 0.000000000000000000e+00
7.040088888888889187e+02 0.000000000000000000e+00
7.042741043083900649e+02 0.000000000000000000e+00
7.045569160997732752e+02 0.000000000000000000e+00
7.048366439909297014e+02 0.000000000000000000e+00
7.051210884353741903e+02 0.000000000000000000e+00
7.053910204081632855e+02 0.000000000000000000e+00
7.056749206349206816e+02 0.000000000000000000e+00
7.059544671201814481e+02 0.000000000000000000e+00
7.062287528344671728e+02 0.000000000000000000e+00
7.065055782312924748e+02 0.000000000000000000e+00
7.067845804988662621e+02 0.000000000000000000e+00
7.070579591836734608e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
7.177353287981859467e+02 0.000000000000000000e+00
7.180132426303854345e+02 0.000000000000000000e+00
7.182835374149659629e+02 0.000000000000000000e+00
7.185688888888888641e+02 0.000000000000000000e+00
7.188527891156462601e+02 0.000000000000000000e+00
7.191241723356008606e+02 0.000000000000000000e+00
7.194066213151927514e+02 0.000000000000000000e+00
7.196983219954648803e+02 0.000000000000000000e+00
7.199829478458050289e+02 0.000000000000000000e+00
7.202626757369614552e+02 0.000000000000000000e+00
7.205424036281178815e+02 0.000000000000000000e+00
7.208203174603174830e+02 0.000000000000000000e+00
7.211058503401360440e+02 0.000000000000000000e+00
7.213875736961450684e+02 0.000000000000000000e+00
7.216691156462585468e+02 0.000000000000000000e+00
7.219544671201814481e+02 0.000000000000000000e+00
7.222474376417233088e+02 0.000000000000000000e+00
7.225217233560090335e+02 0.000000000000000000e+00
7.228087074829932135e+02 0.000000000000000000e+00
7.230971428571428987e+02 0.000000000000000000e+00
7.233993650793651113e+02 0.000000000000000000e+00
7.236870748299319303e+02 0.000000000000000000e+00
7.239724263038548315e+02 0.000000000000000000e+00
7.242438095238095457e+02 0.000000000000000000e+00
7.245469387755101707e+02 0.000000000000000000e+00
7.248360997732426085e+02 0.000000000000000000e+00
7.251216326530611695e+02 0.000000000000000000e+00
7.254120634920634529e+02 0.000000000000000000e+00
7.256943310657596840e+02 0.000000000000000000e+00
7.259785941043083994e+02 0.000000000000000000e+00
7.262644897959183936e+02 0.000000000000000000e+00
7.265574603174603681e+02 0.000000000000000000e+00
7.268371882086167943e+02 0.000000000000000000e+00
7.271125623582765911e+02 0.000000000000000000e+00
7.274068027210884111e+02 0.000000000000000000e+00
7.276856235827664250e+02 0.000000000000000000e+00
7.279934693877551126e+02 0.000000000000000000e+00
7.282668480725623112e+02 0.000000000000000000e+00
7.285431292517006341e+02 0.000000000000000000e+00
7.288337414965986909e+02 0.000000000000000000e+00
7.291189115646258188e+02 0.000000000000000000e+00
7.293988208616780184e+02 0.000000000000000000e+00
7.296979591836734471e+02 0.000000000000000000e+00
7.299773242630385539e+02 0.000000000000000000e+00
7.302760997732426631e+02 0.000000000000000000e+00
7.305414965986394691e+02 0.000000000000000000e+00
7.308297505668933809e+02 0.000000000000000000e+00
7.311194557823129117e+02 0.000000000000000000e+00
7.314129705215419790e+02 0.000000000000000000e+00
7.317046712018141079e+02 0.000000000000000000e+00
7.319843990929705342e+02 0.000000000000000000e+00
7.322917006802721289e+02 0.000000000000000000e+00
7.325683446712017712e+02 0.000000000000000000e+00
7.328439002267573414e+02 0.000000000000000000e+00
7.331263492063492322e+02 0.000000000000000000e+00
7.334231292517006295e+02 0.000000000000000000e+00
7.337097505668933763e+02 0.000000000000000000e+00
7.339869387755102252e+02 0.000000000000000000e+00
7.342545124716552891e+02 0.000000000000000000e+00
7.345598185941042857e+02 0.000000000000000000e+00
7.348370068027211346e+02 0.000000000000000000e+00
7.351111111111110858e+02 0.000000000000000000e+00
7.353846712018140579e+02 0.000000000000000000e+00
7.356914285714285597e+02 0.000000000000000000e+00
7.359604535147392426e+02 0.000000000000000000e+00
7.362510657596371857e+02 0.000000000000000000e+00
7.365416780045351288e+02 0.000000000000000000e+00
7.368145124716553482e+02 0.000000000000000000e+00
7.371056689342403843e+02 0.000000000000000000e+00
7.373837641723356455e+02 0.000000000000000000e+00
7.376772789115645992e+02 0.000000000000000000e+00
7.379412244897958999e+02 0.000000000000000000e+00
7.382347392290249672e+02 0.000000000000000000e+00
7.385148299319728267e+02 0.000000000000000000e+00
7.388061678004535224e+02 0.000000000000000000e+00
7.390980498866213111e+02 0.000000000000000000e+00
7.393806802721088616e+02 0.000000000000000000e+00
7.396622222222222263e+02 0.000000000000000000e+00
7.399504761904761381e+02 0.000000000000000000e+00
7.402447165532879580e+02 0.000000000000000000e+00
7.405168253968254248e+02 0.000000000000000000e+00
7.407954648526076653e+02 0.000000000000000000e+00
7.410982312925169708e+02 0.000000000000000000e+00
7.413728798185941287e+02 0.000000000000000000e+00
7.416542403628118336e+02 0.000000000000000000e+00
7.419316099773242286e+02 0.000000000000000000e+00
7.422234920634920172e+02 0.000000000000000000e+00
7.425177324263038372e+02 0.000000000000000000e+00
7.428108843537414714e+02 0.000000000000000000e+00
7.430721088435374213e+02 0.000000000000000000e+00
7.433645351473923029e+02 0.000000000000000000e+00
7.436502494331065236e+02 0.000000000000000000e+00
7.439337868480726002e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
7.451005895691610021e+02 0.000000000000000000e+00
7.453812244897959545e+02 0.000000000000000000e+00
7.456600453514739684e+02 0.000000000000000000e+00
7.459337868480726002e+02 0.000000000000000000e+00
7.462287528344671728e+02 0.000000000000000000e+00
7.465139229024943006e+02 0.000000000000000000e+00
7.468056235827664295e+02 0.000000000000000000e+00
7.470690249433106374e+02 0.000000000000000000e+00
7.473353287981859694e+02 0.000000000000000000e+00
7.476281179138321704e+02 0.000000000000000000e+00
7.478978684807256059e+02 0.000000000000000000e+00
7.481980952380952203e+02 0.000000000000000000e+00
7.484643990929705524e+02 0.000000000000000000e+00
7.487377777777777510e+02 0.000000000000000000e+00
7.490149659863945999e+02 0.000000000000000000e+00
7.492939682539682735e+02 0.000000000000000000e+00
7.495735147392290401e+02 0.000000000000000000e+00
7.498512471655328682e+02 0.000000000000000000e+00
7.501269841269840981e+02 0.000000000000000000e+00
7.504074376417233907e+02 0.000000000000000000e+00
7.506788208616779912e+02 0.000000000000000000e+00
7.509600000000000364e+02 0.000000000000000000e+00
7.512342857142857611e+02 0.000000000000000000e+00
7.515210884353741676e+02 0.000000000000000000e+00
7.518051700680272234e+02 0.000000000000000000e+00
7.520707482993196891e+02 0.000000000000000000e+00
7.523580952380951885e+02 0.000000000000000000e+00
7.526412698412698319e+02 0.000000000000000000e+00
7.529070294784580710e+02 0.000000000000000000e+00
7.532094331065759434e+02 0.000000000000000000e+00
7.534855328798186065e+02 0.000000000000000000e+00
7.537594557823128980e+02 0.000000000000000000e+00
7.540406349206349432e+02 0.000000000000000000e+00
7.543203628117913695e+02 0.000000000000000000e+00
7.546086167800453950e+02 0.000000000000000000e+00
7.548985034013605855e+02 0.000000000000000000e+00
7.551753287981858875e+02 0.000000000000000000e+00
7.554418140589568793e+02 0.000000000000000000e+00
7.557237188208616772e+02 0.000000000000000000e+00
7.560128798185941150e+02 0.000000000000000000e+00
7.562940589569160466e+02 0.000000000000000000e+00
7.565788662131519686e+02 0.000000000000000000e+00
7.568687528344671591e+02 0.000000000000000000e+00
7.571261678004534588e+02 0.000000000000000000e+00
7.574077097505669371e+02 0.000000000000000000e+00
7.576809070294784760e+02 0.000000000000000000e+00
7.579796825396825852e+02 0.000000000000000000e+00
7.582637641723356410e+02 0.000000000000000000e+00
7.585494784580498617e+02 0.000000000000000000e+00
7.588290249433106283e+02 0.000000000000000000e+00
7.591051247165532914e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
7.687742857139999160e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
7.696203174603174375e+02 0.000000000000000000e+00
7.698980498866212656e+02 0.000000000000000000e+00
7.701751020399999561e+02 0.000000000000000000e+00
7.704444444444444571e+02 0.000000000000000000e+00
7.707045804988662212e+02 0.000000000000000000e+00
7.710026303854875778e+02 0.000000000000000000e+00
7.712830839002267567e+02 0.000000000000000000e+00
7.715631746031746161e+02 0.000000000000000000e+00
7.718465306122449192e+02 0.000000000000000000e+00
7.721155555555556020e+02 0.000000000000000000e+00
7.723929251700679970e+02 0.000000000000000000e+00
7.726728344671201967e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
7.734530612244898293e+02 0.000000000000000000e+00
7.737632653061224346e+02 0.000000000000000000e+00
7.740460770975056448e+02 0.000000000000000000e+00
7.743410430839002174e+02 0.000000000000000000e+00
7.746352834467120374e+02 0.000000000000000000e+00
7.748916099773242649e+02 0.000000000000000000e+00
7.751765986394557331e+02 0.000000000000000000e+00
7.754296598639456306e+02 0.000000000000000000e+00
7.757376870748299780e+02 0.000000000000000000e+00
7.760257596371882300e+02 0.000000000000000000e+00
7.763036734693877179e+02 0.000000000000000000e+00
7.765944671201814344e+02 0.000000000000000000e+00
7.768783673469388305e+02 0.000000000000000000e+00
7.771658956916099896e+02 0.000000000000000000e+00
7.774414512471655598e+02 0.000000000000000000e+00
7.777182766439909756e+02 0.000000000000000000e+00
7.779967346938775563e+02 0.000000000000000000e+00
7.782882539682539118e+02 0.000000000000000000e+00
7.785712471655328955e+02 0.000000000000000000e+00
7.788620408163264983e+02 0.000000000000000000e+00
7.791463038548753275e+02 0.000000000000000000e+00
7.794256689342403206e+02 0.000000000000000000e+00
7.796997732426303855e+02 0.000000000000000000e+00
7.799814965986394100e+02 0.000000000000000000e+00
7.802760997732426631e+02 0.000000000000000000e+00
7.805496598639455215e+02 0.000000000000000000e+00
7.808279365079365562e+02 0.000000000000000000e+00
7.811176417233559732e+02 0.000000000000000000e+00
7.814084353741496898e+02 0.000000000000000000e+00
7.817003174603174784e+02 0.000000000000000000e+00
7.819724263038548315e+02 0.000000000000000000e+00
7.822624943310657954e+02 0.000000000000000000e+00
7.825496598639455215e+02 0.000000000000000000e+00
7.828350113378685364e+02 0.000000000000000000e+00
7.831125623582765911e+02 0.000000000000000000e+00
7.834086167800453495e+02 0.000000000000000000e+00
7.836888888888888687e+02 0.000000000000000000e+00
7.839562811791382728e+02 0.000000000000000000e+00
7.842429024943310196e+02 0.000000000000000000e+00
7.845311564625850451e+02 0.000000000000000000e+00
7.848163265306122867e+02 0.000000000000000000e+00
7.850887981859410729e+02 0.000000000000000000e+00
7.853629024943310242e+02 0.000000000000000000e+00
7.856547845804988128e+02 0.000000000000000000e+00
7.859464852607709417e+02 0.000000000000000000e+00
7.862182312925169754e+02 0.000000000000000000e+00
7.864821768707482761e+02 0.000000000000000000e+00
7.867802267573696327e+02 0.000000000000000000e+00
7.870619501133786571e+02 0.000000000000000000e+00
7.873369614512471344e+02 0.000000000000000000e+00
7.876047165532879717e+02 0.000000000000000000e+00
7.878869841269840890e+02 0.000000000000000000e+00
7.881500226757369774e+02 0.000000000000000000e+00
7.884391836734694152e+02 0.000000000000000000e+00
7.887141950113378925e+02 0.000000000000000000e+00
7.890000907029478867e+02 0.000000000000000000e+00
7.893039455782312643e+02 0.000000000000000000e+00
7.895965532879818056e+02 0.000000000000000000e+00
7.898719274376417161e+02 0.000000000000000000e+00
7.901552834467120192e+02 0.000000000000000000e+00
7.904313832199546823e+02 0.000000000000000000e+00
7.907441269841269786e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
7.912515192743763919e+02 0.000000000000000000e+00
7.915392290249433245e+02 0.000000000000000000e+00
7.918233106575963802e+02 0.000000000000000000e+00
7.920923356009070631e+02 0.000000000000000000e+00
7.923854875283446972e+02 0.000000000000000000e+00
7.926701133786848459e+02 0.000000000000000000e+00
7.929436734693877042e+02 0.000000000000000000e+00
7.932165079365079237e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
7.943495691599999873e+02 1.000000000000000000e+00
7.946224036280000291e+02 1.000000000000000000e+00
7.949162811789999523e+02 1.000000000000000000e+00
7.951847619039999699e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
7.960484353741496761e+02 0.000000000000000000e+00
7.963339682539682371e+02 0.000000000000000000e+00
7.966066213151927968e+02 0.000000000000000000e+00
7.968905215419500792e+02 0.000000000000000000e+00
7.971798639455781768e+02 0.000000000000000000e+00
7.974701133786848004e+02 0.000000000000000000e+00
7.977518367346938248e+02 0.000000000000000000e+00
7.980248526077097040e+02 0.000000000000000000e+00
7.983121995464853171e+02 0.000000000000000000e+00
7.985768707482993705e+02 0.000000000000000000e+00
7.988847165532879444e+02 0.000000000000000000e+00
7.991680725623582475e+02 0.000000000000000000e+00
7.994597732426303764e+02 0.000000000000000000e+00
7.997331519274376888e+02 0.000000000000000000e+00
8.000114285714286098e+02 0.000000000000000000e+00
8.002985941043083358e+02 0.000000000000000000e+00
8.005864852607709281e+02 0.000000000000000000e+00
8.008785487528344902e+02 0.000000000000000000e+00
8.011582766439909165e+02 0.000000000000000000e+00
8.014452607709750964e+02 0.000000000000000000e+00
8.017220861678003985e+02 0.000000000000000000e+00
8.019983673469387213e+02 0.000000000000000000e+00
8.022848072562358084e+02 0.000000000000000000e+00
8.025658049886620802e+02 0.000000000000000000e+00
8.028404535147392380e+02 0.000000000000000000e+00
8.031278004535147375e+02 0.000000000000000000e+00
8.033982766439909255e+02 0.000000000000000000e+00
8.036934240362811579e+02 0.000000000000000000e+00
8.039602721088435828e+02 0.000000000000000000e+00
8.042568707482993204e+02 0.000000000000000000e+00
8.045324263038548906e+02 0.000000000000000000e+00
8.048353741496598559e+02 0.000000000000000000e+00
8.050996825396825898e+02 0.000000000000000000e+00
8.053705215419500973e+02 0.000000000000000000e+00
8.056611337868480405e+02 0.000000000000000000e+00
8.059236281179138359e+02 0.000000000000000000e+00
8.062029931972789427e+02 0.000000000000000000e+00
8.064850793650794003e+02 0.000000000000000000e+00
8.067526530612244642e+02 0.000000000000000000e+00
8.070329251700679833e+02 0.000000000000000000e+00
8.073211791383220088e+02 0.000000000000000000e+00
8.075883900226757532e+02 0.000000000000000000e+00
8.078878911564626151e+02 0.000000000000000000e+00
8.081589115646258961e+02 0.000000000000000000e+00
8.084181405895691341e+02 0.000000000000000000e+00
8.087218140589569657e+02 0.000000000000000000e+00
8.089879365079365243e+02 0.000000000000000000e+00
8.092640362811791874e+02 0.000000000000000000e+00
8.095642630385488019e+02 0.000000000000000000e+00
8.098296598639456079e+02 0.000000000000000000e+00
8.100961451247165996e+02 0.000000000000000000e+00
8.104001814058956370e+02 0.000000000000000000e+00
8.106612244897959272e+02 0.000000000000000000e+00
8.109543764172335614e+02 0.000000000000000000e+00
8.112201360544218005e+02 0.000000000000000000e+00
8.114982312925170618e+02 0.000000000000000000e+00
8.117752380952381372e+02 0.000000000000000000e+00
8.120542403628118109e+02 0.000000000000000000e+00
8.123426757369614961e+02 0.000000000000000000e+00
8.126039002267573323e+02 0.000000000000000000e+00
8.128890702947845739e+02 0.000000000000000000e+00
8.131571882086167307e+02 0.000000000000000000e+00
8.134536054421769222e+02 0.000000000000000000e+00
8.137235374149660174e+02 0.000000000000000000e+00
8.140087074829931453e+02 0.000000000000000000e+00
8.142802721088435192e+02 0.000000000000000000e+00
8.145652607709751010e+02 0.000000000000000000e+00
8.148359183673469488e+02 0.000000000000000000e+00
8.151131065759636840e+02 0.000000000000000000e+00
8.153912018140589453e+02 0.000000000000000000e+00
8.156809070294784760e+02 0.000000000000000000e+00
8.159782312925169663e+02 0.000000000000000000e+00
8.162351020408162867e+02 0.000000000000000000e+00
8.165142857142857338e+02 0.000000000000000000e+00
8.167885714285714585e+02 0.000000000000000000e+00
8.170686621315193179e+02 0.000000000000000000e+00
8.173418594104308568e+02 0.000000000000000000e+00
8.176359183673469033e+02 0.000000000000000000e+00
8.179116553287981333e+02 0.000000000000000000e+00
8.181792290249433108e+02 0.000000000000000000e+00
8.184547845804988810e+02 0.000000000000000000e+00
8.187239909297052236e+02 0.000000000000000000e+00
8.189931972789115662e+02 0.000000000000000000e+00
8.192952380952381191e+02 0.000000000000000000e+00
8.195729705215419472e+02 0.000000000000000000e+00
8.198400000000000318e+02 0.000000000000000000e+00
8.201142857142857565e+02 0.000000000000000000e+00
8.204016326530612560e+02 0.000000000000000000e+00
8.206750113378684546e+02 0.000000000000000000e+00
8.209661678004534906e+02 0.000000000000000000e+00
8.212462585034013500e+02 0.000000000000000000e+00
8.215334240362811897e+02 0.000000000000000000e+00
8.218015419501133465e+02 0.000000000000000000e+00
8.221137414965986636e+02 0.000000000000000000e+00
8.223680725623582930e+02 0.000000000000000000e+00
8.226574149659863906e+02 0.000000000000000000e+00
8.229311564625850224e+02 0.000000000000000000e+00
8.232217687074829655e+02 0.000000000000000000e+00
8.235152834467120329e+02 0.000000000000000000e+00
8.238220408163265347e+02 0.000000000000000000e+00
8.240979591836734244e+02 0.000000000000000000e+00
8.243902040816326462e+02 0.000000000000000000e+00
8.246797278911565172e+02 0.000000000000000000e+00
8.249492970521541793e+02 0.000000000000000000e+00
8.252351927437641734e+02 0.000000000000000000e+00
8.255223582766440131e+02 0.000000000000000000e+00
8.258374603174603408e+02 0.000000000000000000e+00
8.261226303854875823e+02 0.000000000000000000e+00
8.264190476190476602e+02 0.000000000000000000e+00
8.267091156462585104e+02 0.000000000000000000e+00
8.269629024943310469e+02 0.000000000000000000e+00
8.272585941043083722e+02 0.000000000000000000e+00
8.275695238095238437e+02 0.000000000000000000e+00
8.278575963718820958e+02 0.000000000000000000e+00
8.281521995464852353e+02 0.000000000000000000e+00
8.284517006802720971e+02 0.000000000000000000e+00
8.287615419501133829e+02 0.000000000000000000e+00
8.290797278911564945e+02 0.000000000000000000e+00
8.293277097505668962e+02 0.000000000000000000e+00
8.296226757369614688e+02 0.000000000000000000e+00
8.298940589569160693e+02 0.000000000000000000e+00
8.301757823129252074e+02 0.000000000000000000e+00
8.304546031746032213e+02 0.000000000000000000e+00
8.307374149659864315e+02 0.000000000000000000e+00
8.310136961451247544e+02 0.000000000000000000e+00
8.312992290249433154e+02 0.000000000000000000e+00
8.315773242630385766e+02 0.000000000000000000e+00
8.318458049886621666e+02 0.000000000000000000e+00
8.321304308390023152e+02 0.000000000000000000e+00
8.324293877551020842e+02 0.000000000000000000e+00
8.327236281179137904e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
8.359702494331065736e+02 0.000000000000000000e+00
8.362661224489795586e+02 0.000000000000000000e+00
8.365587301587302136e+02 0.000000000000000000e+00
8.368319274376417525e+02 0.000000000000000000e+00
8.371218140589569430e+02 0.000000000000000000e+00
8.374265759637188467e+02 0.000000000000000000e+00
8.377050340136054274e+02 0.000000000000000000e+00
8.379860317460316992e+02 0.000000000000000000e+00
8.382508843537415260e+02 0.000000000000000000e+00
8.385297052154195399e+02 0.000000000000000000e+00
8.388422675736961764e+02 0.000000000000000000e+00
8.391102040816326735e+02 0.000000000000000000e+00
8.393973696145125132e+02 0.000000000000000000e+00
8.396772789115645992e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
8.402263945578231414e+02 0.000000000000000000e+00
8.405177324263038372e+02 0.000000000000000000e+00
8.408108843537414714e+02 0.000000000000000000e+00
8.411102040816326735e+02 0.000000000000000000e+00
8.414029931972788745e+02 0.000000000000000000e+00
8.416988662131519732e+02 0.000000000000000000e+00
8.419740589569161102e+02 0.000000000000000000e+00
8.422733786848073123e+02 0.000000000000000000e+00
8.425451247165532322e+02 0.000000000000000000e+00
8.428344671201814435e+02 0.000000000000000000e+00
8.431096598639455806e+02 0.000000000000000000e+00
8.434044444444444935e+02 0.000000000000000000e+00
8.436910657596372403e+02 0.000000000000000000e+00
8.439599092970521497e+02 0.000000000000000000e+00
8.442209523809523262e+02 0.000000000000000000e+00
8.445150113378684864e+02 0.000000000000000000e+00
8.448019954648525527e+02 0.000000000000000000e+00
8.450837188208616908e+02 0.000000000000000000e+00
8.453465759637188057e+02 0.000000000000000000e+00
8.456268480725623249e+02 0.000000000000000000e+00
8.459082086167800298e+02 0.000000000000000000e+00
8.461888435374149822e+02 0.000000000000000000e+00
8.464700226757369137e+02 0.000000000000000000e+00
8.467539229024943097e+02 0.000000000000000000e+00
8.470345578231292620e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
8.478536054421768995e+02 0.000000000000000000e+00
8.481391383219954605e+02 0.000000000000000000e+00
8.484244897959183618e+02 0.000000000000000000e+00
8.487038548752834686e+02 0.000000000000000000e+00
8.489817687074829564e+02 0.000000000000000000e+00
8.492595011337868982e+02 0.000000000000000000e+00
8.495375963718820458e+02 0.000000000000000000e+00
8.498265759637188239e+02 0.000000000000000000e+00
8.501073922902494360e+02 0.000000000000000000e+00
8.503876643990929551e+02 0.000000000000000000e+00
8.506793650793650841e+02 0.000000000000000000e+00
8.509585487528344174e+02 0.000000000000000000e+00
8.512547845804988356e+02 0.000000000000000000e+00
8.515414058956915824e+02 0.000000000000000000e+00
8.518360090702948355e+02 0.000000000000000000e+00
8.521079365079365289e+02 0.000000000000000000e+00
8.523873015873016357e+02 0.000000000000000000e+00
8.526686621315192269e+02 0.000000000000000000e+00
8.529478458049886740e+02 0.000000000000000000e+00
8.532219501133787389e+02 0.000000000000000000e+00
8.535131065759637750e+02 0.000000000000000000e+00
8.537861224489795404e+02 0.000000000000000000e+00
8.540620408163265438e+02 0.000000000000000000e+00
8.543450340136054137e+02 0.000000000000000000e+00
8.546082539682539618e+02 0.000000000000000000e+00
8.548830839002267794e+02 0.000000000000000000e+00
8.551673469387754949e+02 0.000000000000000000e+00
8.554467120181406017e+02 0.000000000000000000e+00
8.557146485260770987e+02 0.000000000000000000e+00
8.559965532879818966e+02 0.000000000000000000e+00
8.562971428571428305e+02 0.000000000000000000e+00
8.565672562358276991e+02 0.000000000000000000e+00
8.568520634920635075e+02 0.000000000000000000e+00
8.571325170068026864e+02 0.000000000000000000e+00
8.573990022675736782e+02 0.000000000000000000e+00
8.576954195011337561e+02 0.000000000000000000e+00
8.579651700680271915e+02 0.000000000000000000e+00
8.582383673469387304e+02 0.000000000000000000e+00
8.585137414965986409e+02 0.000000000000000000e+00
8.587981859410431298e+02 0.000000000000000000e+00
8.590637641723355955e+02 0.000000000000000000e+00
8.593451247165533005e+02 0.000000000000000000e+00
8.596266666666666652e+02 0.000000000000000000e+00
8.598987755102041319e+02 0.000000000000000000e+00
8.601999092970521588e+02 0.000000000000000000e+00
8.604569614512471389e+02 0.000000000000000000e+00
8.607443083900226384e+02 0.000000000000000000e+00
8.610136961451247544e+02 0.000000000000000000e+00
8.612928798185940877e+02 0.000000000000000000e+00
8.615624489795918635e+02 0.000000000000000000e+00
8.618354648526077426e+02 0.000000000000000000e+00
8.621106575963718797e+02 0.000000000000000000e+00
8.623943764172336159e+02 0.000000000000000000e+00
8.626793650793650841e+02 0.000000000000000000e+00
8.629603628117913559e+02 0.000000000000000000e+00
8.632321088435373895e+02 0.000000000000000000e+00
8.635252607709750237e+02 0.000000000000000000e+00
8.637841269841269423e+02 0.000000000000000000e+00
8.641077551020408691e+02 0.000000000000000000e+00
8.643475736961451048e+02 0.000000000000000000e+00
8.646222222222222626e+02 0.000000000000000000e+00
8.648956009070294613e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
8.654331065759637340e+02 0.000000000000000000e+00
8.657122902494330674e+02 0.000000000000000000e+00
8.659914739229025145e+02 0.000000000000000000e+00
8.662701133786847549e+02 0.000000000000000000e+00
8.665667120181406062e+02 0.000000000000000000e+00
8.668500680272109093e+02 0.000000000000000000e+00
8.671096598639455806e+02 0.000000000000000000e+00
8.674006349206349569e+02 0.000000000000000000e+00
8.676781859410431252e+02 0.000000000000000000e+00
8.679544671201814481e+02 0.000000000000000000e+00
8.682287528344671728e+02 0.000000000000000000e+00
8.685004988662132064e+02 0.000000000000000000e+00
8.687833106575964166e+02 0.000000000000000000e+00
8.690673922902494724e+02 0.000000000000000000e+00
8.693257142857142981e+02 0.000000000000000000e+00
8.696317460317460473e+02 0.000000000000000000e+00
8.698969614512471935e+02 0.000000000000000000e+00
8.701906575963719206e+02 0.000000000000000000e+00
8.704575056689342318e+02 0.000000000000000000e+00
8.707294331065759252e+02 0.000000000000000000e+00
8.709966439909296696e+02 0.000000000000000000e+00
8.712790929705215603e+02 0.000000000000000000e+00
8.715550113378684500e+02 0.000000000000000000e+00
8.718381859410430934e+02 0.000000000000000000e+00
8.721034013605442397e+02 0.000000000000000000e+00
8.723829478458050062e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
8.743482993197278574e+02 0.000000000000000000e+00
8.746008163265306621e+02 0.000000000000000000e+00
8.748856235827664705e+02 0.000000000000000000e+00
8.751479365079364925e+02 0.000000000000000000e+00
8.754205895691610522e+02 0.000000000000000000e+00
8.757053968253968605e+02 0.000000000000000000e+00
8.759707936507936665e+02 0.000000000000000000e+00
8.762331065759636886e+02 0.000000000000000000e+00
8.765160997732426722e+02 0.000000000000000000e+00
8.767809523809523853e+02 0.000000000000000000e+00
8.770873469387754540e+02 0.000000000000000000e+00
8.773643537414966431e+02 0.000000000000000000e+00
8.776375510204081820e+02 0.000000000000000000e+00
8.779058503401359985e+02 0.000000000000000000e+00
8.781975510204081274e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
8.787452154195011644e+02 0.000000000000000000e+00
8.790448979591836860e+02 0.000000000000000000e+00
8.793075736961451412e+02 0.000000000000000000e+00
8.795785941043084222e+02 0.000000000000000000e+00
8.798434467120181353e+02 0.000000000000000000e+00
8.801260770975056857e+02 0.000000000000000000e+00
8.804201360544217323e+02 0.000000000000000000e+00
8.807004081632652515e+02 0.000000000000000000e+00
8.809917460317460609e+02 0.000000000000000000e+00
8.812402721088435555e+02 0.000000000000000000e+00
8.815131065759637750e+02 0.000000000000000000e+00
8.818060770975056357e+02 0.000000000000000000e+00
8.820999546485260225e+02 0.000000000000000000e+00
8.823684353741496125e+02 0.000000000000000000e+00
8.826341950113378516e+02 0.000000000000000000e+00
8.829173696145124950e+02 0.000000000000000000e+00
8.832166893424035834e+02 0.000000000000000000e+00
8.834837188208616681e+02 0.000000000000000000e+00
8.837654421768706925e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
8.843225396825396274e+02 0.000000000000000000e+00
8.845752380952380918e+02 0.000000000000000000e+00
8.848527891156462601e+02 0.000000000000000000e+00
8.851305215419500882e+02 0.000000000000000000e+00
8.854461678004535088e+02 0.000000000000000000e+00
8.857275283446712137e+02 0.000000000000000000e+00
8.859836734693877816e+02 0.000000000000000000e+00
8.862574149659864133e+02 0.000000000000000000e+00
8.865395011337868709e+02 0.000000000000000000e+00
8.868119727891156572e+02 0.000000000000000000e+00
8.871000453514739092e+02 0.000000000000000000e+00
8.873879365079365016e+02 0.000000000000000000e+00
8.876836281179138268e+02 0.000000000000000000e+00
8.879542857142856747e+02 0.000000000000000000e+00
8.882305668934239975e+02 0.000000000000000000e+00
8.885146485260770532e+02 0.000000000000000000e+00
8.887902040816326235e+02 0.000000000000000000e+00
8.890706575963719160e+02 0.000000000000000000e+00
8.893447619047618673e+02 0.000000000000000000e+00
8.896264852607710054e+02 0.000000000000000000e+00
8.898927891156462238e+02 0.000000000000000000e+00
8.901676190476190413e+02 0.000000000000000000e+00
8.904312018140589089e+02 0.000000000000000000e+00
8.907089342403628507e+02 0.000000000000000000e+00
8.909772335600906672e+02 0.000000000000000000e+00
8.912662131519274453e+02 0.000000000000000000e+00
8.915319727891156845e+02 0.000000000000000000e+00
8.918058956916099760e+02 0.000000000000000000e+00
8.920783673469387622e+02 0.000000000000000000e+00
8.923495691609977030e+02 0.000000000000000000e+00
8.926298412698412221e+02 0.000000000000000000e+00
8.929093877551019887e+02 0.000000000000000000e+00
8.931963718820861686e+02 0.000000000000000000e+00
8.934913378684807412e+02 0.000000000000000000e+00
8.937707029478458480e+02 0.000000000000000000e+00
8.940404535147392835e+02 0.000000000000000000e+00
8.943390476190476193e+02 0.000000000000000000e+00
8.945979138321995379e+02 0.000000000000000000e+00
8.948796371880000606e+02 0.000000000000000000e+00
8.951579138321995970e+02 0.000000000000000000e+00
8.954389115646258688e+02 0.000000000000000000e+00
8.957219047619047387e+02 0.000000000000000000e+00
8.960029024943310105e+02 0.000000000000000000e+00
8.962603174603174239e+02 0.000000000000000000e+00
8.965783219954648757e+02 0.000000000000000000e+00
8.968353741496598559e+02 0.000000000000000000e+00
8.971131065759636840e+02 0.000000000000000000e+00
8.974015419501133692e+02 0.000000000000000000e+00
8.976602267573696281e+02 0.000000000000000000e+00
8.979524716553288499e+02 0.000000000000000000e+00
8.982302040816326780e+02 0.000000000000000000e+00
8.984966893424036698e+02 0.000000000000000000e+00
8.987746031746031576e+02 0.000000000000000000e+00
8.990458049886620984e+02 0.000000000000000000e+00
8.993055782312925430e+02 0.000000000000000000e+00
8.995938321995464548e+02 0.000000000000000000e+00
8.998721088435373758e+02 0.000000000000000000e+00
9.001638095238095048e+02 0.000000000000000000e+00
9.004321088435374350e+02 0.000000000000000000e+00
9.007120181405895210e+02 0.000000000000000000e+00
9.009964625850340099e+02 0.000000000000000000e+00
9.012703854875283014e+02 0.000000000000000000e+00
9.015575510204081411e+02 0.000000000000000000e+00
9.018512471655328682e+02 0.000000000000000000e+00
9.021193650793650249e+02 0.000000000000000000e+00
9.023931065759637704e+02 0.000000000000000000e+00
9.026737414965986090e+02 0.000000000000000000e+00
9.029525623582766229e+02 0.000000000000000000e+00
9.032253968253968424e+02 0.000000000000000000e+00
9.035018594104308249e+02 0.000000000000000000e+00
9.037634467120180943e+02 0.000000000000000000e+00
9.040487981859409956e+02 0.000000000000000000e+00
9.043196371882086169e+02 0.000000000000000000e+00
9.046104308390022197e+02 0.000000000000000000e+00
9.048979591836734926e+02 0.000000000000000000e+00
9.051629931972788654e+02 0.000000000000000000e+00
9.054365532879818375e+02 0.000000000000000000e+00
9.057182766439909756e+02 0.000000000000000000e+00
9.059887528344671637e+02 0.000000000000000000e+00
9.062541496598639696e+02 0.000000000000000000e+00
9.065396825396825307e+02 0.000000000000000000e+00
9.068052607700000181e+02 0.000000000000000000e+00
9.070539682539682644e+02 0.000000000000000000e+00
9.073275283446712365e+02 0.000000000000000000e+00
9.076007256235827754e+02 0.000000000000000000e+00
9.078668480725623340e+02 0.000000000000000000e+00
9.081416780045351516e+02 0.000000000000000000e+00
9.084328344671201876e+02 0.000000000000000000e+00
9.087105668934240157e+02 0.000000000000000000e+00
9.090031746031745570e+02 0.000000000000000000e+00
9.092934240360000331e+02 0.000000000000000000e+00
9.095530158730158519e+02 0.000000000000000000e+00
9.098282086167799889e+02 0.000000000000000000e+00
9.101055782312924975e+02 0.000000000000000000e+00
9.103894784580498936e+02 0.000000000000000000e+00
9.106868027210883838e+02 0.000000000000000000e+00
9.109703401360544603e+02 0.000000000000000000e+00
9.112683900226757032e+02 0.000000000000000000e+00
9.115452154195011190e+02 0.000000000000000000e+00
9.118224036281179679e+02 0.000000000000000000e+00
9.120874376417233407e+02 0.000000000000000000e+00
9.123646258503401896e+02 0.000000000000000000e+00
9.126483446712018122e+02 0.000000000000000000e+00
9.129384126984126624e+02 0.000000000000000000e+00
9.132090702947846239e+02 0.000000000000000000e+00
9.135045804988661757e+02 0.000000000000000000e+00
9.137580045351473927e+02 0.000000000000000000e+00
9.140689342403628643e+02 0.000000000000000000e+00
9.143250793650793184e+02 0.000000000000000000e+00
9.146234920634921082e+02 0.000000000000000000e+00
9.148854421768706970e+02 0.000000000000000000e+00
9.151742403628118154e+02 0.000000000000000000e+00
9.154401814058957143e+02 0.000000000000000000e+00
9.157086621315193042e+02 0.000000000000000000e+00
9.159825850340135958e+02 0.000000000000000000e+00
9.162755555555555702e+02 0.000000000000000000e+00
9.165349659863945817e+02 0.000000000000000000e+00
9.168219501133786480e+02 0.000000000000000000e+00
9.170938775510204550e+02 0.000000000000000000e+00
9.173828571428571195e+02 0.000000000000000000e+00
9.176567800453515247e+02 0.000000000000000000e+00
9.179356009070294249e+02 0.000000000000000000e+00
9.182055328798186338e+02 0.000000000000000000e+00
9.184926984126983598e+02 0.000000000000000000e+00
9.187475736961450821e+02 0.000000000000000000e+00
9.190167800453514246e+02 0.000000000000000000e+00
9.192787301587301272e+02 0.000000000000000000e+00
9.195873015873015675e+02 0.000000000000000000e+00
9.198755555555555929e+02 0.000000000000000000e+00
9.201569160997732979e+02 0.000000000000000000e+00
9.204322902494330947e+02 0.000000000000000000e+00
9.207140136054422328e+02 0.000000000000000000e+00
9.209859410430839262e+02 0.000000000000000000e+00
9.212513378684807321e+02 0.000000000000000000e+00
9.215261678004535497e+02 0.000000000000000000e+00
9.218138775510203686e+02 0.000000000000000000e+00
9.221095691609976939e+02 0.000000000000000000e+00
9.223976417233560596e+02 0.000000000000000000e+00
9.226904308390022607e+02 0.000000000000000000e+00
9.229696145124717077e+02 0.000000000000000000e+00
9.232471655328797624e+02 0.000000000000000000e+00
9.235288888888889005e+02 0.000000000000000000e+00
9.238024489795918726e+02 0.000000000000000000e+00
9.241017687074829610e+02 0.000000000000000000e+00
9.244096145124716486e+02 0.000000000000000000e+00
9.247078458049886649e+02 0.000000000000000000e+00
9.249901133786847822e+02 0.000000000000000000e+00
9.252614965986394964e+02 0.000000000000000000e+00
9.255321541950113442e+02 0.000000000000000000e+00
9.257979138321995833e+02 0.000000000000000000e+00
9.260848979591836496e+02 0.000000000000000000e+00
9.263702494331065509e+02 0.000000000000000000e+00
9.266390929705215740e+02 0.000000000000000000e+00
9.269130158730158655e+02 0.000000000000000000e+00
9.271789569160997644e+02 0.000000000000000000e+00
9.274483446712017667e+02 0.000000000000000000e+00
9.277280725623583066e+02 0.000000000000000000e+00
9.280321088435374577e+02 0.000000000000000000e+00
9.283160090702947400e+02 0.000000000000000000e+00
9.286164172335601279e+02 0.000000000000000000e+00
9.288861678004535634e+02 0.000000000000000000e+00
9.291735147392290628e+02 0.000000000000000000e+00
9.294568707482993659e+02 0.000000000000000000e+00
9.297289795918367190e+02 0.000000000000000000e+00
9.300076190476190732e+02 0.000000000000000000e+00
9.303120181405895437e+02 0.000000000000000000e+00
9.305799546485260407e+02 0.000000000000000000e+00
9.308439002267573414e+02 0.000000000000000000e+00
9.311361451247165633e+02 0.000000000000000000e+00
9.314240362811791556e+02 0.000000000000000000e+00
9.316937868480725911e+02 0.000000000000000000e+00
9.319813151927437502e+02 0.000000000000000000e+00
9.322741043083900649e+02 0.000000000000000000e+00
9.325599999999999454e+02 0.000000000000000000e+00
9.328326530612245051e+02 0.000000000000000000e+00
9.331181859410430661e+02 0.000000000000000000e+00
9.334055328798185656e+02 0.000000000000000000e+00
9.336769160997732797e+02 0.000000000000000000e+00
9.339595464852607165e+02 0.000000000000000000e+00
9.342380045351474109e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
9.383653514739229422e+02 0.000000000000000000e+00
9.386459863945577808e+02 0.000000000000000000e+00
9.389249886621315682e+02 0.000000000000000000e+00
9.392032653061224892e+02 0.000000000000000000e+00
9.394889795918367099e+02 0.000000000000000000e+00
9.397603628117914241e+02 0.000000000000000000e+00
9.400408163265306030e+02 0.000000000000000000e+00
9.403183673469387713e+02 0.000000000000000000e+00
9.405973696145124450e+02 0.000000000000000000e+00
9.408830839002267794e+02 0.000000000000000000e+00
9.411646258503401441e+02 0.000000000000000000e+00
9.414507029478457980e+02 0.000000000000000000e+00
9.417324263038548224e+02 0.000000000000000000e+00
9.420156009070294658e+02 0.000000000000000000e+00
9.422944217687074797e+02 0.000000000000000000e+00
9.425705215419501428e+02 0.000000000000000000e+00
9.428565986394557967e+02 0.000000000000000000e+00
9.431399546485260998e+02 0.000000000000000000e+00
9.434165986394557422e+02 0.000000000000000000e+00
9.437046712018141079e+02 0.000000000000000000e+00
9.439853061224489466e+02 0.000000000000000000e+00
9.442693877551020023e+02 0.000000000000000000e+00
9.445512925170068002e+02 0.000000000000000000e+00
9.448335600907029175e+02 0.000000000000000000e+00
9.451169160997732206e+02 0.000000000000000000e+00
9.453821315192743668e+02 0.000000000000000000e+00
9.456634920634920718e+02 0.000000000000000000e+00
9.459704308390022334e+02 0.000000000000000000e+00
9.462378231292517512e+02 0.000000000000000000e+00
9.465168253968254248e+02 0.000000000000000000e+00
9.467958276643990985e+02 0.000000000000000000e+00
9.470751927437642053e+02 0.000000000000000000e+00
9.473541950113378789e+02 0.000000000000000000e+00
9.476342857142857383e+02 0.000000000000000000e+00
9.479254421768707743e+02 0.000000000000000000e+00
9.482015419501133238e+02 0.000000000000000000e+00
9.484819954648526164e+02 0.000000000000000000e+00
9.487767800453515292e+02 0.000000000000000000e+00
9.490594104308389660e+02 0.000000000000000000e+00
9.493342403628117836e+02 0.000000000000000000e+00
9.496322902494331402e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
9.557748752834467041e+02 0.000000000000000000e+00
9.560618594104308841e+02 0.000000000000000000e+00
9.563653514739229422e+02 0.000000000000000000e+00
9.566189569160998190e+02 0.000000000000000000e+00
9.568934240362812034e+02 0.000000000000000000e+00
9.571787755102041046e+02 0.000000000000000000e+00
9.574561451247164996e+02 0.000000000000000000e+00
9.577307936507936574e+02 0.000000000000000000e+00
9.580083446712018258e+02 0.000000000000000000e+00
9.583091156462585332e+02 0.000000000000000000e+00
9.585873922902494542e+02 0.000000000000000000e+00
9.588604081632653333e+02 0.000000000000000000e+00
9.591629931972788654e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
9.597177324263038827e+02 0.000000000000000000e+00
9.599838548752834413e+02 0.000000000000000000e+00
9.602746485260770442e+02 0.000000000000000000e+00
9.605454875283446654e+02 0.000000000000000000e+00
9.608195918367347304e+02 0.000000000000000000e+00
9.611034920634920127e+02 0.000000000000000000e+00
9.613685260770974992e+02 0.000000000000000000e+00
9.616676643990929279e+02 0.000000000000000000e+00
9.619468480725623749e+02 0.000000000000000000e+00
9.622035374149660356e+02 0.000000000000000000e+00
9.624850793650794003e+02 0.000000000000000000e+00
9.627751473922902505e+02 0.000000000000000000e+00
9.630485260770974492e+02 0.000000000000000000e+00
9.633315192743764328e+02 0.000000000000000000e+00
9.635980045351474246e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
9.652731065759637659e+02 0.000000000000000000e+00
9.655644444444444616e+02 0.000000000000000000e+00
9.658370975056689076e+02 0.000000000000000000e+00
9.661168253968254476e+02 0.000000000000000000e+00
9.663871201814058622e+02 0.000000000000000000e+00
9.666659410430838761e+02 0.000000000000000000e+00
9.669518367346938703e+02 0.000000000000000000e+00
9.672400907029478958e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
9.677955555555555520e+02 0.000000000000000000e+00
9.680723809523809678e+02 0.000000000000000000e+00
9.683735147392289946e+02 0.000000000000000000e+00
9.686458049886621211e+02 0.000000000000000000e+00
9.689231746031746297e+02 0.000000000000000000e+00
9.691911111111111268e+02 0.000000000000000000e+00
9.694644897959183254e+02 0.000000000000000000e+00
9.697534693877551035e+02 0.000000000000000000e+00
9.700549659863945635e+02 0.000000000000000000e+00
9.703102040816326053e+02 0.000000000000000000e+00
9.705977324263038781e+02 0.000000000000000000e+00
9.708662131519274681e+02 0.000000000000000000e+00
9.711586394557823496e+02 0.000000000000000000e+00
9.714338321995464867e+02 0.000000000000000000e+00
9.717289795918367190e+02 0.000000000000000000e+00
9.720018140589569384e+02 0.000000000000000000e+00
9.722755555555555702e+02 0.000000000000000000e+00
9.725668934240362660e+02 0.000000000000000000e+00
9.728246712018141125e+02 0.000000000000000000e+00
9.731163718820861277e+02 0.000000000000000000e+00
9.733955555555555748e+02 0.000000000000000000e+00
9.736663945578230823e+02 0.000000000000000000e+00
9.739359637188208580e+02 0.000000000000000000e+00
9.742231292517006978e+02 0.000000000000000000e+00
9.745093877551020114e+02 0.000000000000000000e+00
9.747811337868480450e+02 0.000000000000000000e+00
9.750619501133786571e+02 0.000000000000000000e+00
9.753217233560091017e+02 0.000000000000000000e+00
9.756099773242630135e+02 0.000000000000000000e+00
9.758844444444443980e+02 0.000000000000000000e+00
9.761558276643991121e+02 0.000000000000000000e+00
9.764504308390022516e+02 0.000000000000000000e+00
9.767314285714285234e+02 0.000000000000000000e+00
9.770055328798185883e+02 0.000000000000000000e+00
9.772892517006803246e+02 0.000000000000000000e+00
9.775740589569161330e+02 0.000000000000000000e+00
9.778450793650794139e+02 0.000000000000000000e+00
9.781331519274376660e+02 0.000000000000000000e+00
9.783967346938775336e+02 0.000000000000000000e+00
9.786960544217687357e+02 0.000000000000000000e+00
9.789931972789115662e+02 0.000000000000000000e+00
9.792580498866212793e+02 0.000000000000000000e+00
9.795361451247165405e+02 0.000000000000000000e+00
9.798046258503401305e+02 0.000000000000000000e+00
9.800763718820861641e+02 0.000000000000000000e+00
9.803519274376417343e+02 0.000000000000000000e+00
9.806263945578231187e+02 0.000000000000000000e+00
9.808879818594103881e+02 0.000000000000000000e+00
9.811758730158729804e+02 0.000000000000000000e+00
9.814376417233560232e+02 0.000000000000000000e+00
9.817190022675737282e+02 0.000000000000000000e+00
9.820018140589569384e+02 0.000000000000000000e+00
9.822653968253968060e+02 0.000000000000000000e+00
9.825389569160997780e+02 0.000000000000000000e+00
9.828159637188208535e+02 0.000000000000000000e+00
9.830820861678004121e+02 0.000000000000000000e+00
9.833672562358276537e+02 0.000000000000000000e+00
9.836549659863945863e+02 0.000000000000000000e+00
9.839434013605442715e+02 0.000000000000000000e+00
9.842033560090702622e+02 0.000000000000000000e+00
9.844805442176871111e+02 0.000000000000000000e+00
9.847448526077097313e+02 0.000000000000000000e+00
9.850211337868480541e+02 0.000000000000000000e+00
9.853053968253967696e+02 0.000000000000000000e+00
9.855849433106576498e+02 0.000000000000000000e+00
9.858387301587301863e+02 0.000000000000000000e+00
9.861315192743763873e+02 0.000000000000000000e+00
9.863965532879818738e+02 0.000000000000000000e+00
9.866764625850339598e+02 0.000000000000000000e+00
9.869616326530612014e+02 0.000000000000000000e+00
9.872386394557822769e+02 0.000000000000000000e+00
9.875065759637187739e+02 0.000000000000000000e+00
9.877991836734694289e+02 0.000000000000000000e+00
9.880798639450000564e+02 1.000000000000000000e+00
9.883602267569999640e+02 1.000000000000000000e+00
9.886425850339999215e+02 1.000000000000000000e+00
9.889069841260001112e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.000237097505668885e+03 0.000000000000000000e+00
1.000529160997732447e+03 0.000000000000000000e+00
1.000795827664399098e+03 0.000000000000000000e+00
1.001083537414966031e+03 0.000000000000000000e+00
1.001371247165532850e+03 0.000000000000000000e+00
1.001667664399092928e+03 0.000000000000000000e+00
1.001947210884353694e+03 0.000000000000000000e+00
1.002225668934240389e+03 0.000000000000000000e+00
1.002511927437641702e+03 0.000000000000000000e+00
1.002808344671201780e+03 0.000000000000000000e+00
1.003081904761904752e+03 0.000000000000000000e+00
1.003389206349206347e+03 0.000000000000000000e+00
1.003668027209999991e+03 0.000000000000000000e+00
1.003942675736961405e+03 0.000000000000000000e+00
1.004240725623582762e+03 0.000000000000000000e+00
1.004518458049886590e+03 0.000000000000000000e+00
1.004809070294784533e+03 0.000000000000000000e+00
1.005093877551020455e+03 0.000000000000000000e+00
1.005360181405895673e+03 0.000000000000000000e+00
1.005643900226757410e+03 0.000000000000000000e+00
1.005928344671201785e+03 0.000000000000000000e+00
1.006206802721088479e+03 0.000000000000000000e+00
1.006475646258503389e+03 0.000000000000000000e+00
1.006742312925170040e+03 0.000000000000000000e+00
1.007043446712018181e+03 0.000000000000000000e+00
1.007327165532879803e+03 0.000000000000000000e+00
1.007608344671201849e+03 0.000000000000000000e+00
1.007886258503401336e+03 0.000000000000000000e+00
1.008161269841269814e+03 0.000000000000000000e+00
1.008439546485260735e+03 0.000000000000000000e+00
1.008713469387755140e+03 0.000000000000000000e+00
1.008991746031746061e+03 0.000000000000000000e+00
1.009265306122449033e+03 0.000000000000000000e+00
1.009549387755102089e+03 0.000000000000000000e+00
1.009804444444444471e+03 0.000000000000000000e+00
1.010121360544217737e+03 0.000000000000000000e+00
1.010376054421768686e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.010932244897959208e+03 0.000000000000000000e+00
1.011221224489795873e+03 0.000000000000000000e+00
1.011475192743764183e+03 0.000000000000000000e+00
1.011744580498866185e+03 0.000000000000000000e+00
1.012017596371882064e+03 0.000000000000000000e+00
1.012316553287981833e+03 0.000000000000000000e+00
1.012612970521541911e+03 0.000000000000000000e+00
1.012893605442176863e+03 0.000000000000000000e+00
1.013195283446711983e+03 0.000000000000000000e+00
1.013462131519274408e+03 0.000000000000000000e+00
1.013751836734693825e+03 0.000000000000000000e+00
1.014030476190476179e+03 0.000000000000000000e+00
1.014337233560090681e+03 0.000000000000000000e+00
1.014613514739229004e+03 0.000000000000000000e+00
1.014902857142857101e+03 0.000000000000000000e+00
1.015187301587301590e+03 0.000000000000000000e+00
1.015485714285714266e+03 0.000000000000000000e+00
1.015763809523809527e+03 0.000000000000000000e+00
1.016025941043083890e+03 0.000000000000000000e+00
1.016303492063492058e+03 0.000000000000000000e+00
1.016577596371882123e+03 0.000000000000000000e+00
1.016869115646258479e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.017672199546485217e+03 0.000000000000000000e+00
1.017943945578231251e+03 0.000000000000000000e+00
1.018226213151927482e+03 0.000000000000000000e+00
1.018522630385487560e+03 0.000000000000000000e+00
1.018788934240362778e+03 0.000000000000000000e+00
1.019070839002267576e+03 0.000000000000000000e+00
1.019349115646258497e+03 0.000000000000000000e+00
1.019620680272108871e+03 0.000000000000000000e+00
1.019907301587301617e+03 0.000000000000000000e+00
1.020183219954648507e+03 0.000000000000000000e+00
1.020465124716553305e+03 0.000000000000000000e+00
1.020710022675736923e+03 0.000000000000000000e+00
1.020996643990929670e+03 0.000000000000000000e+00
1.021298140589569130e+03 0.000000000000000000e+00
1.021531065759637158e+03 0.000000000000000000e+00
1.021841451247165537e+03 0.000000000000000000e+00
1.022119365079365025e+03 0.000000000000000000e+00
1.022412335600906999e+03 0.000000000000000000e+00
1.022674285714285702e+03 0.000000000000000000e+00
1.022938956916099755e+03 0.000000000000000000e+00
1.023234285714285761e+03 0.000000000000000000e+00
1.023515283446712033e+03 0.000000000000000000e+00
1.023797732426303810e+03 0.000000000000000000e+00
1.024090884353741558e+03 0.000000000000000000e+00
1.024385306122449038e+03 0.000000000000000000e+00
1.024641632653061151e+03 0.000000000000000000e+00
1.024918276643991021e+03 0.000000000000000000e+00
1.025185306122448992e+03 0.000000000000000000e+00
1.025482267573696163e+03 0.000000000000000000e+00
1.025747120181405990e+03 0.000000000000000000e+00
1.026017777777777837e+03 0.000000000000000000e+00
1.026315827664399194e+03 0.000000000000000000e+00
1.026579591836734608e+03 0.000000000000000000e+00
1.026853333333333239e+03 0.000000000000000000e+00
1.027129977324263109e+03 0.000000000000000000e+00
1.027416598639455742e+03 0.000000000000000000e+00
1.027696326530612168e+03 0.000000000000000000e+00
1.027962086167800408e+03 0.000000000000000000e+00
1.028247256235827763e+03 0.000000000000000000e+00
1.028539138321995551e+03 0.000000000000000000e+00
1.028790022675736964e+03 0.000000000000000000e+00
1.029065396825396874e+03 0.000000000000000000e+00
1.029346757369614579e+03 0.000000000000000000e+00
1.029613061224489684e+03 0.000000000000000000e+00
1.029906938775510298e+03 0.000000000000000000e+00
1.030186666666666724e+03 0.000000000000000000e+00
1.030442630385487519e+03 0.000000000000000000e+00
1.030726530612244915e+03 0.000000000000000000e+00
1.031002811791383238e+03 0.000000000000000000e+00
1.031271655328798261e+03 0.000000000000000000e+00
1.031557732426303801e+03 0.000000000000000000e+00
1.031843628117913795e+03 0.000000000000000000e+00
1.032099047619047724e+03 0.000000000000000000e+00
1.032374784580498954e+03 0.000000000000000000e+00
1.032653968253968287e+03 0.000000000000000000e+00
1.032927165532879826e+03 0.000000000000000000e+00
1.033214149659864006e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.035335147392290310e+03 0.000000000000000000e+00
1.035608163265306075e+03 0.000000000000000000e+00
1.035903854875283514e+03 0.000000000000000000e+00
1.036160725623582721e+03 0.000000000000000000e+00
1.036423764172335495e+03 0.000000000000000000e+00
1.036698231292516994e+03 0.000000000000000000e+00
1.036990839002267649e+03 0.000000000000000000e+00
1.037254421768707516e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.039233741496598668e+03 0.000000000000000000e+00
1.039538503401360458e+03 0.000000000000000000e+00
1.039815510204081647e+03 0.000000000000000000e+00
1.040112108843537499e+03 0.000000000000000000e+00
1.040367709750566974e+03 0.000000000000000000e+00
1.040658321995464803e+03 0.000000000000000000e+00
1.040937324263038590e+03 0.000000000000000000e+00
1.041229206349206379e+03 0.000000000000000000e+00
1.041506394557823114e+03 0.000000000000000000e+00
1.041797188208616717e+03 0.000000000000000000e+00
1.042071655328798215e+03 0.000000000000000000e+00
1.042328163265306102e+03 0.000000000000000000e+00
1.042627664399092964e+03 0.000000000000000000e+00
1.042888707482993141e+03 0.000000000000000000e+00
1.043174240362811815e+03 0.000000000000000000e+00
1.043473741496598677e+03 0.000000000000000000e+00
1.043742403628117927e+03 0.000000000000000000e+00
1.044054058956916151e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.044625124716000073e+03 1.000000000000000000e+00
1.044890702946999909e+03 1.000000000000000000e+00
1.045175147391999872e+03 1.000000000000000000e+00
1.045466848071999948e+03 1.000000000000000000e+00
1.045749841268999944e+03 1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.047717732426000111e+03 1.000000000000000000e+00
1.048007981858999983e+03 1.000000000000000000e+00
nan -1.000000000000000000e+00
1.048556553287000042e+03 1.000000000000000000e+00
1.048833741496000130e+03 1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.053208526077097531e+03 0.000000000000000000e+00
1.053495873015873030e+03 0.000000000000000000e+00
1.053754557823129289e+03 0.000000000000000000e+00
1.054027936507936602e+03 0.000000000000000000e+00
1.054293696145124613e+03 0.000000000000000000e+00
1.054578503401360649e+03 0.000000000000000000e+00
1.054860770975056766e+03 0.000000000000000000e+00
1.055149024943310678e+03 0.000000000000000000e+00
1.055422585034013537e+03 0.000000000000000000e+00
1.055697414965986354e+03 0.000000000000000000e+00
1.055986575963718906e+03 0.000000000000000000e+00
1.056272653061224446e+03 0.000000000000000000e+00
1.056556553287981842e+03 0.000000000000000000e+00
1.056859319727891261e+03 0.000000000000000000e+00
1.057132335600907027e+03 0.000000000000000000e+00
1.057405170068027246e+03 0.000000000000000000e+00
1.057686530612244951e+03 0.000000000000000000e+00
1.057971156462584986e+03 0.000000000000000000e+00
1.058255238095238155e+03 0.000000000000000000e+00
1.058531882086167798e+03 0.000000000000000000e+00
1.058814693877551008e+03 0.000000000000000000e+00
1.059108934240362714e+03 0.000000000000000000e+00
1.059401541950113369e+03 0.000000000000000000e+00
1.059674920634920682e+03 0.000000000000000000e+00
1.059958276643990985e+03 0.000000000000000000e+00
1.060237097505668999e+03 0.000000000000000000e+00
1.060530068027210973e+03 0.000000000000000000e+00
1.060800725623582821e+03 0.000000000000000000e+00
1.061080997732426340e+03 0.000000000000000000e+00
1.061381587301587388e+03 0.000000000000000000e+00
1.061649523809523771e+03 0.000000000000000000e+00
1.061939410430838961e+03 0.000000000000000000e+00
1.062222766439909265e+03 0.000000000000000000e+00
1.062486167800453586e+03 0.000000000000000000e+00
1.062775328798185910e+03 0.000000000000000000e+00
1.063058684807256213e+03 0.000000000000000000e+00
1.063346575963718806e+03 0.000000000000000000e+00
1.063617777777777746e+03 0.000000000000000000e+00
1.063904761904761926e+03 0.000000000000000000e+00
1.064187573696145137e+03 0.000000000000000000e+00
1.064476916099773234e+03 0.000000000000000000e+00
1.064746122448979577e+03 0.000000000000000000e+00
1.065023854875283405e+03 0.000000000000000000e+00
1.065313741496598595e+03 0.000000000000000000e+00
1.065601814058956961e+03 0.000000000000000000e+00
1.065879909297052109e+03 0.000000000000000000e+00
1.066164535147392371e+03 0.000000000000000000e+00
1.066433015873015847e+03 0.000000000000000000e+00
1.066721632653061306e+03 0.000000000000000000e+00
1.067012244897959135e+03 0.000000000000000000e+00
1.067281995464852571e+03 0.000000000000000000e+00
1.067558458049886667e+03 0.000000000000000000e+00
1.067838367346938867e+03 0.000000000000000000e+00
1.068100136054421682e+03 0.000000000000000000e+00
1.068396009070294895e+03 0.000000000000000000e+00
1.068694603174603117e+03 0.000000000000000000e+00
1.068951111111111004e+03 0.000000000000000000e+00
1.069236099773242586e+03 0.000000000000000000e+00
1.069512925170068002e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.070069297052154297e+03 0.000000000000000000e+00
1.070360453514739220e+03 0.000000000000000000e+00
1.070619138321995479e+03 0.000000000000000000e+00
1.070899773242630317e+03 0.000000000000000000e+00
1.071187120181405817e+03 0.000000000000000000e+00
1.071465034013605418e+03 0.000000000000000000e+00
1.071759999999999991e+03 0.000000000000000000e+00
1.072030657596371839e+03 0.000000000000000000e+00
1.072300589569161048e+03 0.000000000000000000e+00
1.072605170068027292e+03 0.000000000000000000e+00
1.072871111111111077e+03 0.000000000000000000e+00
1.073144308390022616e+03 0.000000000000000000e+00
1.073436009070294858e+03 0.000000000000000000e+00
1.073707392290249345e+03 0.000000000000000000e+00
1.073975691609977275e+03 0.000000000000000000e+00
1.074261950113378589e+03 0.000000000000000000e+00
1.074531882086167798e+03 0.000000000000000000e+00
1.074804353741496698e+03 0.000000000000000000e+00
1.075079546485260835e+03 0.000000000000000000e+00
1.075336235827664495e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.076204263038548788e+03 0.000000000000000000e+00
1.076486712018140679e+03 0.000000000000000000e+00
1.076751383219954732e+03 0.000000000000000000e+00
1.077048163265306130e+03 0.000000000000000000e+00
1.077333333333333258e+03 0.000000000000000000e+00
1.077595646258503393e+03 0.000000000000000000e+00
1.077856145124716477e+03 0.000000000000000000e+00
1.078147482993197173e+03 0.000000000000000000e+00
1.078421768707482897e+03 0.000000000000000000e+00
1.078694421768707571e+03 0.000000000000000000e+00
1.078963446712018140e+03 0.000000000000000000e+00
1.079241360544217741e+03 0.000000000000000000e+00
1.079529251700680334e+03 0.000000000000000000e+00
1.079812426303854863e+03 0.000000000000000000e+00
1.080077097505668917e+03 0.000000000000000000e+00
1.080354104308390106e+03 0.000000000000000000e+00
1.080619863945578118e+03 0.000000000000000000e+00
1.080897414965986400e+03 0.000000000000000000e+00
1.081184399092970580e+03 0.000000000000000000e+00
1.081467573696145109e+03 0.000000000000000000e+00
1.081741678004535061e+03 0.000000000000000000e+00
1.082006893424036207e+03 0.000000000000000000e+00
1.082279546485260880e+03 0.000000000000000000e+00
1.082569433106576071e+03 0.000000000000000000e+00
1.082837551020408227e+03 0.000000000000000000e+00
1.083125986394557913e+03 0.000000000000000000e+00
1.083378684807256150e+03 0.000000000000000000e+00
1.083660770975056721e+03 0.000000000000000000e+00
1.083945396825396756e+03 0.000000000000000000e+00
1.084216054421768604e+03 0.000000000000000000e+00
1.084470204081632573e+03 0.000000000000000000e+00
1.084784580498866262e+03 0.000000000000000000e+00
1.085068480725623658e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.088985759637188266e+03 0.000000000000000000e+00
1.089266394557823105e+03 0.000000000000000000e+00
1.089536689342403633e+03 0.000000000000000000e+00
1.089807528344671255e+03 0.000000000000000000e+00
1.090093424036281249e+03 0.000000000000000000e+00
1.090368798185940932e+03 0.000000000000000000e+00
1.090647981859410493e+03 0.000000000000000000e+00
1.090925170068027228e+03 0.000000000000000000e+00
1.091205804988662067e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.094518458049886704e+03 0.000000000000000000e+00
1.094795102040816346e+03 0.000000000000000000e+00
1.095080997732426340e+03 0.000000000000000000e+00
1.095381405895691614e+03 0.000000000000000000e+00
1.095650068027210864e+03 0.000000000000000000e+00
1.095933605442176940e+03 0.000000000000000000e+00
1.096206621315192706e+03 0.000000000000000000e+00
1.096479637188208699e+03 0.000000000000000000e+00
1.096770068027210982e+03 0.000000000000000000e+00
1.097063945578231369e+03 0.000000000000000000e+00
1.097345668934240393e+03 0.000000000000000000e+00
1.097622857142857129e+03 0.000000000000000000e+00
1.097896780045351534e+03 0.000000000000000000e+00
1.098197732426303901e+03 0.000000000000000000e+00
1.098466575963718924e+03 0.000000000000000000e+00
1.098754285714285743e+03 0.000000000000000000e+00
1.099027845804988601e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.099585487528344629e+03 0.000000000000000000e+00
1.099851428571428642e+03 0.000000000000000000e+00
1.100135328798186038e+03 0.000000000000000000e+00
1.100426666666666733e+03 0.000000000000000000e+00
1.100710385487528356e+03 0.000000000000000000e+00
1.100999183673469361e+03 0.000000000000000000e+00
1.101282539682539664e+03 0.000000000000000000e+00
1.101555918367346976e+03 0.000000000000000000e+00
1.101838185941043093e+03 0.000000000000000000e+00
1.102107029478458117e+03 0.000000000000000000e+00
1.102374965986394500e+03 0.000000000000000000e+00
1.102634920634920718e+03 0.000000000000000000e+00
1.102940589569160920e+03 0.000000000000000000e+00
1.103204353741496561e+03 0.000000000000000000e+00
1.103479002267573605e+03 0.000000000000000000e+00
1.103762176870748362e+03 0.000000000000000000e+00
1.104020680272108848e+03 0.000000000000000000e+00
1.104297868480725583e+03 0.000000000000000000e+00
1.104583038548752938e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.105419863945578300e+03 0.000000000000000000e+00
1.105702494331065736e+03 0.000000000000000000e+00
1.105970612244897893e+03 0.000000000000000000e+00
1.106243628117913886e+03 0.000000000000000000e+00
1.106530612244898066e+03 0.000000000000000000e+00
1.106815419501133874e+03 0.000000000000000000e+00
1.107098775510204177e+03 0.000000000000000000e+00
1.107363628117913777e+03 0.000000000000000000e+00
1.107632471655328800e+03 0.000000000000000000e+00
1.107908027210884256e+03 0.000000000000000000e+00
1.108209886621315263e+03 0.000000000000000000e+00
1.108479637188208699e+03 0.000000000000000000e+00
1.108760272108843537e+03 0.000000000000000000e+00
1.109028208616780148e+03 0.000000000000000000e+00
1.109326621315192824e+03 0.000000000000000000e+00
1.109586938775510134e+03 0.000000000000000000e+00
1.109852879818594147e+03 0.000000000000000000e+00
1.110131882086167707e+03 0.000000000000000000e+00
1.110412517006802773e+03 0.000000000000000000e+00
1.110662675736961546e+03 0.000000000000000000e+00
1.110924263038548816e+03 0.000000000000000000e+00
1.111199455782312953e+03 0.000000000000000000e+00
1.111505124716553382e+03 0.000000000000000000e+00
1.111760725623582857e+03 0.000000000000000000e+00
1.112043537414966067e+03 0.000000000000000000e+00
1.112324897959183772e+03 0.000000000000000000e+00
1.112599002267573724e+03 0.000000000000000000e+00
1.112896326530612214e+03 0.000000000000000000e+00
1.113166984126984062e+03 0.000000000000000000e+00
1.113450521541950138e+03 0.000000000000000000e+00
1.113721360544217760e+03 0.000000000000000000e+00
1.113999455782312907e+03 0.000000000000000000e+00
1.114283900226757396e+03 0.000000000000000000e+00
1.114544580498866253e+03 0.000000000000000000e+00
1.114817959183673565e+03 0.000000000000000000e+00
1.115094965986394527e+03 0.000000000000000000e+00
1.115372335600907036e+03 0.000000000000000000e+00
1.115641360544217605e+03 0.000000000000000000e+00
1.115912925170068092e+03 0.000000000000000000e+00
1.116198095238095220e+03 0.000000000000000000e+00
1.116462040816326635e+03 0.000000000000000000e+00
1.116740861678004649e+03 0.000000000000000000e+00
1.117006077097505568e+03 0.000000000000000000e+00
1.117289977324262964e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.117871927437641716e+03 0.000000000000000000e+00
1.118148208616780039e+03 0.000000000000000000e+00
1.118422675736961537e+03 0.000000000000000000e+00
1.118690068027210827e+03 0.000000000000000000e+00
1.118980317460317565e+03 0.000000000000000000e+00
1.119250793650793639e+03 0.000000000000000000e+00
1.119527619047619055e+03 0.000000000000000000e+00
1.119811882086167770e+03 0.000000000000000000e+00
1.120095238095238074e+03 0.000000000000000000e+00
1.120371700680272170e+03 0.000000000000000000e+00
1.120648707482993132e+03 0.000000000000000000e+00
1.120933877551020487e+03 0.000000000000000000e+00
1.121223582766439904e+03 0.000000000000000000e+00
1.121491882086167834e+03 0.000000000000000000e+00
1.121775782312925230e+03 0.000000000000000000e+00
1.122059138321995533e+03 0.000000000000000000e+00
1.122341043083900331e+03 0.000000000000000000e+00
1.122620770975056757e+03 0.000000000000000000e+00
1.122901950113378689e+03 0.000000000000000000e+00
1.123185668934240312e+03 0.000000000000000000e+00
1.123466122448979604e+03 0.000000000000000000e+00
1.123764172335600961e+03 0.000000000000000000e+00
1.124027392290249509e+03 0.000000000000000000e+00
1.124323446712018040e+03 0.000000000000000000e+00
1.124609342403628034e+03 0.000000000000000000e+00
1.124881995464852707e+03 0.000000000000000000e+00
1.125178412698412785e+03 0.000000000000000000e+00
1.125438730158730095e+03 0.000000000000000000e+00
1.125728435374149740e+03 0.000000000000000000e+00
1.126020861678004621e+03 0.000000000000000000e+00
1.126291156462584922e+03 0.000000000000000000e+00
1.126574331065759679e+03 0.000000000000000000e+00
1.126842267573696063e+03 0.000000000000000000e+00
1.127133061224489893e+03 0.000000000000000000e+00
1.127398639455782359e+03 0.000000000000000000e+00
1.127680362811791383e+03 0.000000000000000000e+00
1.127953741496598695e+03 0.000000000000000000e+00
1.128232199546485163e+03 0.000000000000000000e+00
1.128503038548752784e+03 0.000000000000000000e+00
1.128792018140589562e+03 0.000000000000000000e+00
1.129046349206349305e+03 0.000000000000000000e+00
1.129331156462585113e+03 0.000000000000000000e+00
1.129609795918367354e+03 0.000000000000000000e+00
1.129889886621315100e+03 0.000000000000000000e+00
1.130148390022675812e+03 0.000000000000000000e+00
1.130434285714285807e+03 0.000000000000000000e+00
1.130690793650793694e+03 0.000000000000000000e+00
1.130965986394557831e+03 0.000000000000000000e+00
1.131235011337868400e+03 0.000000000000000000e+00
1.131496235827664350e+03 0.000000000000000000e+00
1.131781587301587251e+03 0.000000000000000000e+00
1.132056235827664295e+03 0.000000000000000000e+00
1.132319455782312843e+03 0.000000000000000000e+00
1.132587029478458135e+03 0.000000000000000000e+00
1.132866938775510107e+03 0.000000000000000000e+00
1.133150657596371957e+03 0.000000000000000000e+00
1.133413877551020505e+03 0.000000000000000000e+00
1.133690702947845693e+03 0.000000000000000000e+00
1.133951927437641643e+03 0.000000000000000000e+00
1.134233106575963802e+03 0.000000000000000000e+00
1.134498321995464948e+03 0.000000000000000000e+00
1.134786213151927541e+03 0.000000000000000000e+00
1.135031111111111159e+03 0.000000000000000000e+00
1.135324807256235772e+03 0.000000000000000000e+00
1.135596009070294713e+03 0.000000000000000000e+00
1.135865759637188148e+03 0.000000000000000000e+00
1.136147301587301627e+03 0.000000000000000000e+00
1.136410884353741494e+03 0.000000000000000000e+00
1.136692970521541838e+03 0.000000000000000000e+00
1.136963628117913913e+03 0.000000000000000000e+00
1.137240453514739329e+03 0.000000000000000000e+00
1.137518185941043157e+03 0.000000000000000000e+00
1.137788117913832139e+03 0.000000000000000000e+00
1.138076190476190504e+03 0.000000000000000000e+00
1.138337233560090681e+03 0.000000000000000000e+00
1.138620226757369664e+03 0.000000000000000000e+00
1.138893605442176977e+03 0.000000000000000000e+00
1.139170975056689258e+03 0.000000000000000000e+00
1.139438730158730095e+03 0.000000000000000000e+00
1.139720816326530667e+03 0.000000000000000000e+00
1.139979319727891152e+03 0.000000000000000000e+00
1.140255056689342382e+03 0.000000000000000000e+00
1.140514104308389960e+03 0.000000000000000000e+00
1.140810340136054492e+03 0.000000000000000000e+00
1.141088072562358320e+03 0.000000000000000000e+00
1.141390839002267512e+03 0.000000000000000000e+00
1.141637188208616863e+03 0.000000000000000000e+00
1.141949931972789045e+03 0.000000000000000000e+00
1.142219682539682481e+03 0.000000000000000000e+00
1.142493786848072659e+03 0.000000000000000000e+00
1.142775691609977230e+03 0.000000000000000000e+00
1.143048344671201903e+03 0.000000000000000000e+00
1.143334965986394536e+03 0.000000000000000000e+00
1.143612154195011271e+03 0.000000000000000000e+00
1.143893333333333430e+03 0.000000000000000000e+00
1.144169433106575980e+03 0.000000000000000000e+00
1.144460226757369583e+03 0.000000000000000000e+00
1.144727437641723327e+03 0.000000000000000000e+00
1.145000272108843546e+03 0.000000000000000000e+00
1.145281632653061251e+03 0.000000000000000000e+00
1.145570975055999952e+03 0.000000000000000000e+00
1.145847619047618991e+03 0.000000000000000000e+00
1.146106122448979704e+03 0.000000000000000000e+00
1.146394376417233616e+03 0.000000000000000000e+00
1.146667755102040928e+03 0.000000000000000000e+00
1.146962902494331047e+03 0.000000000000000000e+00
1.147258049886621393e+03 0.000000000000000000e+00
1.147546122448979531e+03 0.000000000000000000e+00
1.147805170068027110e+03 0.000000000000000000e+00
1.148093605442176795e+03 0.000000000000000000e+00
1.148365532879818602e+03 0.000000000000000000e+00
1.148652335600907008e+03 0.000000000000000000e+00
1.148934784580498899e+03 0.000000000000000000e+00
1.149222494331065718e+03 0.000000000000000000e+00
1.149510566893424084e+03 0.000000000000000000e+00
1.149779591836734653e+03 0.000000000000000000e+00
1.150073832199546587e+03 0.000000000000000000e+00
1.150342494331065836e+03 0.000000000000000000e+00
1.150622947845804902e+03 0.000000000000000000e+00
1.150928435374149558e+03 0.000000000000000000e+00
1.151221768707483079e+03 0.000000000000000000e+00
1.151494058956916206e+03 0.000000000000000000e+00
1.151790294784580510e+03 0.000000000000000000e+00
1.152073106575963720e+03 0.000000000000000000e+00
1.152353197278911466e+03 0.000000000000000000e+00
1.152647074829932080e+03 0.000000000000000000e+00
1.152952018140589644e+03 0.000000000000000000e+00
1.153209795918367263e+03 0.000000000000000000e+00
1.153492970521542020e+03 0.000000000000000000e+00
1.153782312925170118e+03 0.000000000000000000e+00
1.154061678004535224e+03 0.000000000000000000e+00
1.154334149659863897e+03 0.000000000000000000e+00
1.154613696145124777e+03 0.000000000000000000e+00
1.154898866213151905e+03 0.000000000000000000e+00
1.155183673469387713e+03 0.000000000000000000e+00
1.155446349206349169e+03 0.000000000000000000e+00
1.155742222222222154e+03 0.000000000000000000e+00
1.156019591836734662e+03 0.000000000000000000e+00
1.156291519274376469e+03 0.000000000000000000e+00
1.156575600907029411e+03 0.000000000000000000e+00
1.156841723356008970e+03 0.000000000000000000e+00
1.157112199546485272e+03 0.000000000000000000e+00
1.157401179138322050e+03 0.000000000000000000e+00
1.157678730158730104e+03 0.000000000000000000e+00
1.157950657596371911e+03 0.000000000000000000e+00
1.158235283446711946e+03 0.000000000000000000e+00
1.158501043083900186e+03 0.000000000000000000e+00
1.158784943310657582e+03 0.000000000000000000e+00
1.159068117913832111e+03 0.000000000000000000e+00
1.159331700680272206e+03 0.000000000000000000e+00
1.159602539682539600e+03 0.000000000000000000e+00
1.159869387755102025e+03 0.000000000000000000e+00
1.160163628117913731e+03 0.000000000000000000e+00
1.160431201814059023e+03 0.000000000000000000e+00
1.160713469387755140e+03 0.000000000000000000e+00
1.161002448979591918e+03 0.000000000000000000e+00
1.161286893424036180e+03 0.000000000000000000e+00
1.161566258503401286e+03 0.000000000000000000e+00
1.161839274376417279e+03 0.000000000000000000e+00
1.162108843537414941e+03 0.000000000000000000e+00
1.162391836734693925e+03 0.000000000000000000e+00
1.162663038548752866e+03 0.000000000000000000e+00
1.162954195011337788e+03 0.000000000000000000e+00
1.163232290249433163e+03 0.000000000000000000e+00
1.163496598639455669e+03 0.000000000000000000e+00
1.163789387755102098e+03 0.000000000000000000e+00
1.164063129251700730e+03 0.000000000000000000e+00
1.164335782312925176e+03 0.000000000000000000e+00
1.164614965986394509e+03 0.000000000000000000e+00
1.164897233560090626e+03 0.000000000000000000e+00
1.165159546485260762e+03 0.000000000000000000e+00
1.165457414965986345e+03 0.000000000000000000e+00
1.165737505668934318e+03 0.000000000000000000e+00
1.166007619047619073e+03 0.000000000000000000e+00
1.166284988662131582e+03 0.000000000000000000e+00
1.166575782312925185e+03 0.000000000000000000e+00
1.166839183673469279e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.167426031746000035e+03 1.000000000000000000e+00
1.167725714285000095e+03 1.000000000000000000e+00
1.167989841268999953e+03 1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.171083718820861577e+03 0.000000000000000000e+00
1.171369433106576025e+03 0.000000000000000000e+00
1.171662947845805093e+03 0.000000000000000000e+00
1.171938684807256323e+03 0.000000000000000000e+00
1.172231473922902524e+03 0.000000000000000000e+00
1.172487800453514637e+03 0.000000000000000000e+00
1.172783310657596303e+03 0.000000000000000000e+00
1.173064126984126915e+03 0.000000000000000000e+00
1.173357823129251756e+03 0.000000000000000000e+00
1.173635918367346903e+03 0.000000000000000000e+00
1.173916553287981969e+03 0.000000000000000000e+00
1.174197959182999966e+03 0.000000000000000000e+00
1.174472562358276718e+03 0.000000000000000000e+00
1.174738503401360504e+03 0.000000000000000000e+00
1.175022403628117900e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.175576235827664505e+03 0.000000000000000000e+00
1.175859410430839034e+03 0.000000000000000000e+00
1.176151836734693916e+03 0.000000000000000000e+00
1.176405079365079473e+03 0.000000000000000000e+00
1.176696417233560169e+03 0.000000000000000000e+00
1.176952925170068056e+03 0.000000000000000000e+00
1.177242448979591927e+03 0.000000000000000000e+00
1.177511292517006723e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.178078730158730195e+03 0.000000000000000000e+00
1.178362448979591818e+03 0.000000000000000000e+00
1.178635464852607811e+03 0.000000000000000000e+00
1.178918458049886567e+03 0.000000000000000000e+00
1.179192018140589653e+03 0.000000000000000000e+00
1.179484625850340080e+03 0.000000000000000000e+00
1.179760725623582857e+03 0.000000000000000000e+00
1.180034467120181489e+03 0.000000000000000000e+00
1.180298412698412676e+03 0.000000000000000000e+00
1.180595736961451166e+03 0.000000000000000000e+00
1.180858049886621302e+03 0.000000000000000000e+00
1.181132698412698346e+03 0.000000000000000000e+00
1.181399909297052091e+03 0.000000000000000000e+00
1.181671655328798124e+03 0.000000000000000000e+00
1.181957006802721025e+03 0.000000000000000000e+00
1.182221133786847986e+03 0.000000000000000000e+00
1.182498866213151814e+03 0.000000000000000000e+00
1.182792199546485335e+03 0.000000000000000000e+00
1.183056145124716522e+03 0.000000000000000000e+00
1.183324625850340226e+03 0.000000000000000000e+00
1.183598548752834404e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.194266326530000015e+03 1.000000000000000000e+00
1.194542857142000003e+03 1.000000000000000000e+00
1.194816326529999969e+03 1.000000000000000000e+00
1.195108163265000030e+03 1.000000000000000000e+00
1.195380612243999849e+03 1.000000000000000000e+00
1.195642857141999912e+03 1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.196493424036281112e+03 0.000000000000000000e+00
1.196760090702947764e+03 0.000000000000000000e+00
1.197039999999999964e+03 0.000000000000000000e+00
1.197312290249433090e+03 0.000000000000000000e+00
1.197593287981859476e+03 0.000000000000000000e+00
1.197862312925170045e+03 0.000000000000000000e+00
1.198156916099773298e+03 0.000000000000000000e+00
1.198437732426303910e+03 0.000000000000000000e+00
1.198719818594104254e+03 0.000000000000000000e+00
1.199019863945578209e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.203081541950113433e+03 0.000000000000000000e+00
1.203376870748299325e+03 0.000000000000000000e+00
1.203643356009070203e+03 0.000000000000000000e+00
1.203910022675736855e+03 0.000000000000000000e+00
1.204187210884353817e+03 0.000000000000000000e+00
1.204456235827664386e+03 0.000000000000000000e+00
1.204733968253968214e+03 0.000000000000000000e+00
1.205030929705215385e+03 0.000000000000000000e+00
1.205315374149659874e+03 0.000000000000000000e+00
1.205586394557823041e+03 0.000000000000000000e+00
1.205861405895691632e+03 0.000000000000000000e+00
1.206143310657596430e+03 0.000000000000000000e+00
1.206434829931972899e+03 0.000000000000000000e+00
1.206712562358276728e+03 0.000000000000000000e+00
1.206990816325999958e+03 0.000000000000000000e+00
1.207270929705215394e+03 0.000000000000000000e+00
1.207553741496598604e+03 0.000000000000000000e+00
1.207824580498866226e+03 0.000000000000000000e+00
1.208101043083900322e+03 0.000000000000000000e+00
1.208393469387755204e+03 0.000000000000000000e+00
1.208677188208616826e+03 0.000000000000000000e+00
1.208948027210884447e+03 0.000000000000000000e+00
1.209223945578231223e+03 0.000000000000000000e+00
1.209512925170068002e+03 0.000000000000000000e+00
1.209795011337868573e+03 0.000000000000000000e+00
1.210061496598639451e+03 0.000000000000000000e+00
1.210348480725623631e+03 0.000000000000000000e+00
1.210628934240362923e+03 0.000000000000000000e+00
1.210904126984127060e+03 0.000000000000000000e+00
1.211185668934240312e+03 0.000000000000000000e+00
1.211477913832199647e+03 0.000000000000000000e+00
1.211752199546485372e+03 0.000000000000000000e+00
1.212024852607709818e+03 0.000000000000000000e+00
1.212311836734693770e+03 0.000000000000000000e+00
1.212586485260771042e+03 0.000000000000000000e+00
1.212867301587301654e+03 0.000000000000000000e+00
1.213147573696145173e+03 0.000000000000000000e+00
1.213429297052154197e+03 0.000000000000000000e+00
1.213712108843537408e+03 0.000000000000000000e+00
1.214001451247165505e+03 0.000000000000000000e+00
1.214270657596371848e+03 0.000000000000000000e+00
1.214559637188208626e+03 0.000000000000000000e+00
1.214830113378684700e+03 0.000000000000000000e+00
1.215136145124716450e+03 0.000000000000000000e+00
1.215398458049886585e+03 0.000000000000000000e+00
1.215687981859410456e+03 0.000000000000000000e+00
1.215957006802721025e+03 0.000000000000000000e+00
1.216242902494331020e+03 0.000000000000000000e+00
1.216520453514739302e+03 0.000000000000000000e+00
1.216796190476190532e+03 0.000000000000000000e+00
1.217068662131519204e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.229063764172335596e+03 0.000000000000000000e+00
1.229361088435374086e+03 0.000000000000000000e+00
1.229636643990929770e+03 0.000000000000000000e+00
1.229909115646258442e+03 0.000000000000000000e+00
1.230185215419501219e+03 0.000000000000000000e+00
1.230446984126984034e+03 0.000000000000000000e+00
1.230720181405895801e+03 0.000000000000000000e+00
1.231010612244897857e+03 0.000000000000000000e+00
1.231278185941043148e+03 0.000000000000000000e+00
1.231562086167800544e+03 0.000000000000000000e+00
1.231832199546485299e+03 0.000000000000000000e+00
1.232114467120181416e+03 0.000000000000000000e+00
1.232386938775510316e+03 0.000000000000000000e+00
1.232666122448979650e+03 0.000000000000000000e+00
1.232939319727891188e+03 0.000000000000000000e+00
1.233223219954648584e+03 0.000000000000000000e+00
1.233498775510204041e+03 0.000000000000000000e+00
1.233782494331065664e+03 0.000000000000000000e+00
1.234062403628117863e+03 0.000000000000000000e+00
1.234328163265306102e+03 0.000000000000000000e+00
1.234606077097505704e+03 0.000000000000000000e+00
1.234885079365079264e+03 0.000000000000000000e+00
1.235160997732426267e+03 0.000000000000000000e+00
1.235425850340136094e+03 0.000000000000000000e+00
1.235699773242630272e+03 0.000000000000000000e+00
1.235975873015873049e+03 0.000000000000000000e+00
1.236250158730158773e+03 0.000000000000000000e+00
1.236523718820861632e+03 0.000000000000000000e+00
1.236793106575963748e+03 0.000000000000000000e+00
1.237073741496598586e+03 0.000000000000000000e+00
1.237333877551020350e+03 0.000000000000000000e+00
1.237607074829931889e+03 0.000000000000000000e+00
1.237878820861677923e+03 0.000000000000000000e+00
1.238165442176870783e+03 0.000000000000000000e+00
1.238450612244897911e+03 0.000000000000000000e+00
1.238722539682539718e+03 0.000000000000000000e+00
1.238999365079365134e+03 0.000000000000000000e+00
1.239284353741496489e+03 0.000000000000000000e+00
1.239559183673469306e+03 0.000000000000000000e+00
1.239830566893424020e+03 0.000000000000000000e+00
1.240109387755102034e+03 0.000000000000000000e+00
1.240395827664399121e+03 0.000000000000000000e+00
1.240678458049886558e+03 0.000000000000000000e+00
1.240958367346938758e+03 0.000000000000000000e+00
1.241219954648526027e+03 0.000000000000000000e+00
1.241492426303854927e+03 0.000000000000000000e+00
1.241763628117913868e+03 0.000000000000000000e+00
1.242051700680272006e+03 0.000000000000000000e+00
1.242329251700680288e+03 0.000000000000000000e+00
1.242600090702947909e+03 0.000000000000000000e+00
1.242884172335600852e+03 0.000000000000000000e+00
1.243153922902494287e+03 0.000000000000000000e+00
1.243442902494331065e+03 0.000000000000000000e+00
1.243721541950113306e+03 0.000000000000000000e+00
1.243993106575963793e+03 0.000000000000000000e+00
1.244279727891156426e+03 0.000000000000000000e+00
1.244535328798185901e+03 0.000000000000000000e+00
1.244833015873015938e+03 0.000000000000000000e+00
1.245101315192743868e+03 0.000000000000000000e+00
1.245378503401360604e+03 0.000000000000000000e+00
1.245651519274376369e+03 0.000000000000000000e+00
1.245911473922902587e+03 0.000000000000000000e+00
1.246188117913832230e+03 0.000000000000000000e+00
1.246462947845805047e+03 0.000000000000000000e+00
1.246735963718820813e+03 0.000000000000000000e+00
1.247021859410430807e+03 0.000000000000000000e+00
1.247307210884353708e+03 0.000000000000000000e+00
1.247591473922902424e+03 0.000000000000000000e+00
1.247872290249433036e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.248432108843537435e+03 0.000000000000000000e+00
1.248718185941042975e+03 0.000000000000000000e+00
1.248999183673469361e+03 0.000000000000000000e+00
1.249285079365079355e+03 0.000000000000000000e+00
1.249558163265000076e+03 0.000000000000000000e+00
1.249859591836734580e+03 0.000000000000000000e+00
1.250145124716553255e+03 0.000000000000000000e+00
1.250400907029478503e+03 0.000000000000000000e+00
1.250693333333333385e+03 0.000000000000000000e+00
1.250969795918367254e+03 0.000000000000000000e+00
1.251249160997732361e+03 0.000000000000000000e+00
1.251512562358276682e+03 0.000000000000000000e+00
1.251796825396825398e+03 0.000000000000000000e+00
1.252054784580498790e+03 0.000000000000000000e+00
1.252350113378684910e+03 0.000000000000000000e+00
1.252630929705215522e+03 0.000000000000000000e+00
1.252928435374149558e+03 0.000000000000000000e+00
1.253171700680272124e+03 0.000000000000000000e+00
1.253493151927437566e+03 0.000000000000000000e+00
1.253756371882086114e+03 0.000000000000000000e+00
1.254032108843537344e+03 0.000000000000000000e+00
1.254306031746031749e+03 0.000000000000000000e+00
1.254584852607709763e+03 0.000000000000000000e+00
1.254843356009070249e+03 0.000000000000000000e+00
1.255135963718820904e+03 0.000000000000000000e+00
1.255404807256235927e+03 0.000000000000000000e+00
1.255694875283446663e+03 0.000000000000000000e+00
1.255959546485260717e+03 0.000000000000000000e+00
1.256253605442176877e+03 0.000000000000000000e+00
1.256524988662131591e+03 0.000000000000000000e+00
1.256831020408163340e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.257363265306000130e+03 0.000000000000000000e+00
1.257636462585033996e+03 0.000000000000000000e+00
1.257916190476190422e+03 0.000000000000000000e+00
1.258179773242630290e+03 0.000000000000000000e+00
1.258464580498866326e+03 0.000000000000000000e+00
1.258738503401360504e+03 0.000000000000000000e+00
1.259068299319727885e+03 0.000000000000000000e+00
1.259338231292517094e+03 0.000000000000000000e+00
1.259623401360544221e+03 0.000000000000000000e+00
1.259892244897959245e+03 0.000000000000000000e+00
1.260179229024943197e+03 0.000000000000000000e+00
1.260443537414965931e+03 0.000000000000000000e+00
1.260737959183673411e+03 0.000000000000000000e+00
1.260999546485260680e+03 0.000000000000000000e+00
1.261292517006802655e+03 0.000000000000000000e+00
1.261560453514739265e+03 0.000000000000000000e+00
1.261837823129251774e+03 0.000000000000000000e+00
1.262111564625850406e+03 0.000000000000000000e+00
1.262388571428571368e+03 0.000000000000000000e+00
1.262664852607709690e+03 0.000000000000000000e+00
1.262944217687074797e+03 0.000000000000000000e+00
1.263225034013605409e+03 0.000000000000000000e+00
1.263500770975056639e+03 0.000000000000000000e+00
1.263764172335600961e+03 0.000000000000000000e+00
1.264039365079365098e+03 0.000000000000000000e+00
1.264319999999999936e+03 0.000000000000000000e+00
1.264616054421768695e+03 0.000000000000000000e+00
1.264907573696145164e+03 0.000000000000000000e+00
1.265160634920634948e+03 0.000000000000000000e+00
1.265445260770974983e+03 0.000000000000000000e+00
1.265716825396825470e+03 0.000000000000000000e+00
1.265977868480725647e+03 0.000000000000000000e+00
1.266274829931972818e+03 0.000000000000000000e+00
1.266556371882086069e+03 0.000000000000000000e+00
1.266830839002267567e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.267402040815999953e+03 0.000000000000000000e+00
1.267656235827664432e+03 0.000000000000000000e+00
1.267944308390022570e+03 0.000000000000000000e+00
1.268236371882086132e+03 0.000000000000000000e+00
1.268519909297052209e+03 0.000000000000000000e+00
1.268796009070294758e+03 0.000000000000000000e+00
1.269080090702947928e+03 0.000000000000000000e+00
1.269357278911564663e+03 0.000000000000000000e+00
1.269638276643990821e+03 0.000000000000000000e+00
1.269939229024943415e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.270463265306000039e+03 1.000000000000000000e+00
1.270735714285000086e+03 1.000000000000000000e+00
1.271022448979000046e+03 1.000000000000000000e+00
1.271303061223999975e+03 1.000000000000000000e+00
1.271589795917999936e+03 1.000000000000000000e+00
1.271874489795000045e+03 1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.282120272108843437e+03 0.000000000000000000e+00
1.282403083900226648e+03 0.000000000000000000e+00
1.282694965986394664e+03 0.000000000000000000e+00
1.282977414965986327e+03 0.000000000000000000e+00
1.283264217687074733e+03 0.000000000000000000e+00
1.283547936507936583e+03 0.000000000000000000e+00
1.283827120181405917e+03 0.000000000000000000e+00
1.284113922902494323e+03 0.000000000000000000e+00
1.284410158730158628e+03 0.000000000000000000e+00


==> JA03.dat <==
2.303981859410430744e+01 0.000000000000000000e+00
2.333369614512471557e+01 0.000000000000000000e+00
2.362068027210884225e+01 0.000000000000000000e+00
2.391020408163265287e+01 0.000000000000000000e+00
2.419718820861677955e+01 0.000000000000000000e+00
2.449614512471655203e+01 0.000000000000000000e+00
2.478022675736961489e+01 0.000000000000000000e+00
2.506721088435374156e+01 0.000000000000000000e+00
2.536090702947845799e+01 0.000000000000000000e+00
2.564117913832199491e+01 0.000000000000000000e+00
2.593523809523809476e+01 0.000000000000000000e+00
2.621061224489795904e+01 0.000000000000000000e+00
2.650884353741496469e+01 0.000000000000000000e+00
2.679691609977324163e+01 0.000000000000000000e+00
2.707519274376417329e+01 0.000000000000000000e+00
2.736308390022675852e+01 0.000000000000000000e+00
2.765260770975056559e+01 0.000000000000000000e+00
2.794099773199999959e+01 1.000000000000000000e+00
2.821786847999999992e+01 1.000000000000000000e+00
2.851734693800000287e+01 1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.993560090702947818e+01 0.000000000000000000e+00
3.022149659863945459e+01 0.000000000000000000e+00
3.049977324263038625e+01 0.000000000000000000e+00
3.076770975056689394e+01 0.000000000000000000e+00
3.105469387755102062e+01 0.000000000000000000e+00
3.134984126984127073e+01 0.000000000000000000e+00
3.162757369614512371e+01 0.000000000000000000e+00
3.191383219954648354e+01 0.000000000000000000e+00
3.219646258503401270e+01 0.000000000000000000e+00
3.247673469387755318e+01 0.000000000000000000e+00
3.276934240362811579e+01 0.000000000000000000e+00
3.307519274376416973e+01 0.000000000000000000e+00
3.335256235827664284e+01 0.000000000000000000e+00
3.364970521541950177e+01 0.000000000000000000e+00
3.393777777777777516e+01 0.000000000000000000e+00
3.424145124716553568e+01 0.000000000000000000e+00
3.451265306122449061e+01 0.000000000000000000e+00
3.481396825299999875e+01 1.000000000000000000e+00
3.508680272108843212e+01 0.000000000000000000e+00
3.538594104308390342e+01 0.000000000000000000e+00
3.565823129251700863e+01 0.000000000000000000e+00
3.595591836734693914e+01 0.000000000000000000e+00
3.624072562358276883e+01 0.000000000000000000e+00
3.653006802721088775e+01 0.000000000000000000e+00
3.680798185941043243e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
3.735310657596372153e+01 0.000000000000000000e+00
3.764589569160997939e+01 0.000000000000000000e+00
3.792489795918367435e+01 0.000000000000000000e+00
3.819718820861677955e+01 0.000000000000000000e+00
3.848816326530612031e+01 0.000000000000000000e+00
3.878077097505669002e+01 0.000000000000000000e+00
3.907192743764172604e+01 0.000000000000000000e+00
3.936943310657596129e+01 0.000000000000000000e+00
3.963464852607710043e+01 0.000000000000000000e+00
3.993487528344671489e+01 0.000000000000000000e+00
4.020390022675736930e+01 0.000000000000000000e+00
4.049541950113378874e+01 0.000000000000000000e+00
4.076625850340136026e+01 0.000000000000000000e+00
4.104598639455782205e+01 0.000000000000000000e+00
4.134439909297051940e+01 0.000000000000000000e+00
4.161650793650793645e+01 0.000000000000000000e+00
4.190875283446712274e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
4.247473922902494081e+01 0.000000000000000000e+00
4.277006802721088263e+01 0.000000000000000000e+00
4.305034013605442311e+01 0.000000000000000000e+00
4.334149659799999910e+01 1.000000000000000000e+00
4.360217687074830195e+01 0.000000000000000000e+00
4.388244897959183533e+01 0.000000000000000000e+00
4.417015873015873240e+01 0.000000000000000000e+00
4.443646258503401469e+01 0.000000000000000000e+00
4.474739229024943654e+01 0.000000000000000000e+00
4.504072562358276599e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
4.588335600899999633e+01 1.000000000000000000e+00
4.617578231199999550e+01 1.000000000000000000e+00
4.645804988600000485e+01 1.000000000000000000e+00
4.674757369600000345e+01 1.000000000000000000e+00
nan -1.000000000000000000e+00
4.730702947800000402e+01 1.000000000000000000e+00
4.757623582699999787e+01 1.000000000000000000e+00
4.785632652999999692e+01 1.000000000000000000e+00
4.813859410399999916e+01 1.000000000000000000e+00
4.842013605399999676e+01 1.000000000000000000e+00
4.869006802721088434e+01 0.000000000000000000e+00
4.897342403628118035e+01 0.000000000000000000e+00
4.926548752834467138e+01 0.000000000000000000e+00
4.953306122448979920e+01 0.000000000000000000e+00
4.981841269841270048e+01 0.000000000000000000e+00
5.010521541950113544e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
5.097106575963719166e+01 0.000000000000000000e+00
5.122303854875283236e+01 0.000000000000000000e+00
5.150657596371882363e+01 0.000000000000000000e+00
5.179628117913831886e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
5.267244897899999501e+01 1.000000000000000000e+00
5.294795918300000181e+01 1.000000000000000000e+00
5.323464852607709474e+01 0.000000000000000000e+00
5.352653061224489761e+01 0.000000000000000000e+00
5.380970521541949836e+01 0.000000000000000000e+00
5.409387755100000561e+01 1.000000000000000000e+00
5.436632653000000204e+01 1.000000000000000000e+00
5.463469387699999658e+01 1.000000000000000000e+00
5.491734693800000144e+01 1.000000000000000000e+00
5.519510204081632310e+01 0.000000000000000000e+00
5.546630385487528514e+01 0.000000000000000000e+00
5.574911564625850247e+01 0.000000000000000000e+00
5.604825396825396666e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
5.658975056689342154e+01 0.000000000000000000e+00
5.686929705215419517e+01 0.000000000000000000e+00
5.716009070294784777e+01 0.000000000000000000e+00
5.745088435374149327e+01 0.000000000000000000e+00
5.772861678004534980e+01 0.000000000000000000e+00
5.800671201814058975e+01 0.000000000000000000e+00
5.829079365079365260e+01 0.000000000000000000e+00
5.858049886621315494e+01 0.000000000000000000e+00
5.885333333333333172e+01 0.000000000000000000e+00
5.912798185941043272e+01 0.000000000000000000e+00
5.941442176870748426e+01 0.000000000000000000e+00
5.969687074829931817e+01 0.000000000000000000e+00
5.999020408163265472e+01 0.000000000000000000e+00
6.027990929705215706e+01 0.000000000000000000e+00
6.054603174603174409e+01 0.000000000000000000e+00
6.084099773242630249e+01 0.000000000000000000e+00
6.110657596371881795e+01 0.000000000000000000e+00
6.138503401360544132e+01 0.000000000000000000e+00
6.168090702947845472e+01 0.000000000000000000e+00
6.198022675736961418e+01 0.000000000000000000e+00
6.225396825396825307e+01 0.000000000000000000e+00
6.254058956916099987e+01 0.000000000000000000e+00
6.280997732426303770e+01 0.000000000000000000e+00
6.308244897959183817e+01 0.000000000000000000e+00
6.337523809523809604e+01 0.000000000000000000e+00
6.365913832199546363e+01 0.000000000000000000e+00
6.393034013605441856e+01 0.000000000000000000e+00
6.424183673400000316e+01 1.000000000000000000e+00
6.450102040800000225e+01 1.000000000000000000e+00
6.479999999999999716e+01 1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
6.623854875283446120e+01 0.000000000000000000e+00
6.651247165532879535e+01 0.000000000000000000e+00
6.679746031746032031e+01 0.000000000000000000e+00
6.708154195011337606e+01 0.000000000000000000e+00
6.736235827664398812e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
6.791219954648525459e+01 0.000000000000000000e+00
6.821297052154194773e+01 0.000000000000000000e+00
6.848816326530612741e+01 0.000000000000000000e+00
6.876843537414966079e+01 0.000000000000000000e+00
6.905433106575964075e+01 0.000000000000000000e+00
6.933877551000000494e+01 1.000000000000000000e+00
6.961414965986394066e+01 0.000000000000000000e+00
6.991165532879819011e+01 0.000000000000000000e+00
7.016344671201814265e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
7.073614512471655758e+01 0.000000000000000000e+00
7.102566893424035754e+01 0.000000000000000000e+00
7.130956916099773935e+01 0.000000000000000000e+00
7.159020408163264904e+01 0.000000000000000000e+00
7.186793650793650556e+01 0.000000000000000000e+00
7.216689342403627450e+01 0.000000000000000000e+00
7.242884353741496284e+01 0.000000000000000000e+00
7.271365079365079964e+01 0.000000000000000000e+00
7.298503401360544274e+01 0.000000000000000000e+00
7.326185941043084426e+01 0.000000000000000000e+00
7.353868480725623158e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
7.408544217687074251e+01 0.000000000000000000e+00
7.438312925170068013e+01 0.000000000000000000e+00
7.465578231292516875e+01 0.000000000000000000e+00
7.494530612244898293e+01 0.000000000000000000e+00
7.522448979591837315e+01 0.000000000000000000e+00
7.550639455782312837e+01 0.000000000000000000e+00
7.579646258503400702e+01 0.000000000000000000e+00
7.607959183600000586e+01 1.000000000000000000e+00
7.635816326500000173e+01 1.000000000000000000e+00
7.666122448899999142e+01 1.000000000000000000e+00
7.692009070294784578e+01 0.000000000000000000e+00
7.722158730158730577e+01 0.000000000000000000e+00
7.748571428571428044e+01 0.000000000000000000e+00
7.777360544217687277e+01 0.000000000000000000e+00
7.804916099773242877e+01 0.000000000000000000e+00
7.834999999999999432e+01 1.000000000000000000e+00
7.861224489699999651e+01 1.000000000000000000e+00
7.890102040800000793e+01 1.000000000000000000e+00
7.915954648526077619e+01 0.000000000000000000e+00
7.945160997732426722e+01 0.000000000000000000e+00
7.972535147392289900e+01 0.000000000000000000e+00
8.001487528344671318e+01 0.000000000000000000e+00
8.029496598639455840e+01 0.000000000000000000e+00
8.058684807256236127e+01 0.000000000000000000e+00
8.085297052154194830e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
8.139537414965985818e+01 0.000000000000000000e+00
8.169342403628117211e+01 0.000000000000000000e+00
8.195210884353741676e+01 0.000000000000000000e+00
8.223637188208617488e+01 0.000000000000000000e+00
8.249922902494330401e+01 0.000000000000000000e+00
8.278004535147391607e+01 0.000000000000000000e+00
8.306303854875282866e+01 0.000000000000000000e+00
8.335419501133786468e+01 0.000000000000000000e+00
8.363664399092969859e+01 0.000000000000000000e+00
8.392199546485261408e+01 0.000000000000000000e+00
8.419410430839002402e+01 0.000000000000000000e+00
8.447691609977324845e+01 0.000000000000000000e+00
8.476099773242630420e+01 0.000000000000000000e+00
8.505941043083900865e+01 0.000000000000000000e+00
8.534820861678004178e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
8.647383219954647871e+01 0.000000000000000000e+00
8.675972789115645867e+01 0.000000000000000000e+00
8.704290249433105942e+01 0.000000000000000000e+00
8.733097505668933991e+01 0.000000000000000000e+00
8.762285714285714278e+01 0.000000000000000000e+00
8.791437641723355512e+01 0.000000000000000000e+00
8.820081632653061376e+01 0.000000000000000000e+00
8.850793650793650613e+01 0.000000000000000000e+00
8.878730158730158450e+01 0.000000000000000000e+00
8.907900226757369921e+01 0.000000000000000000e+00
8.936653061224490102e+01 0.000000000000000000e+00
8.964843537414965624e+01 0.000000000000000000e+00
8.993541950113379357e+01 0.000000000000000000e+00
9.020553287981859114e+01 0.000000000000000000e+00
9.050430839002267192e+01 0.000000000000000000e+00
9.080714285700000232e+01 1.000000000000000000e+00
9.107954648526077790e+01 0.000000000000000000e+00
9.136925170068026603e+01 0.000000000000000000e+00
9.163102040816326621e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
9.245859410430838921e+01 0.000000000000000000e+00
9.275392290249433813e+01 0.000000000000000000e+00
9.304707482993197232e+01 0.000000000000000000e+00
9.333673469299999681e+01 0.000000000000000000e+00
9.361428571399999043e+01 1.000000000000000000e+00
9.388163265299999694e+01 1.000000000000000000e+00
9.417755101999999567e+01 1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
9.528399092970521167e+01 0.000000000000000000e+00
9.556716553287981242e+01 0.000000000000000000e+00
9.586557823129251688e+01 0.000000000000000000e+00
9.614585034013605025e+01 0.000000000000000000e+00
9.643464852607709759e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.056388208616779991e+02 0.000000000000000000e+00
1.059361451247165462e+02 0.000000000000000000e+00
1.062135147392290264e+02 0.000000000000000000e+00
1.065093877551020398e+02 0.000000000000000000e+00
1.067706122448979613e+02 0.000000000000000000e+00
1.070536054421768739e+02 0.000000000000000000e+00
1.073298866213151967e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.084337414965986426e+02 0.000000000000000000e+00
1.087118367346938754e+02 0.000000000000000000e+00
1.089893877551020438e+02 0.000000000000000000e+00
1.092689342403628103e+02 0.000000000000000000e+00
1.095657142857142787e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.101061224489795904e+02 0.000000000000000000e+00
1.104048979591836712e+02 0.000000000000000000e+00
1.106742857142857162e+02 0.000000000000000000e+00
1.109463945578231261e+02 0.000000000000000000e+00
1.112417233560090750e+02 0.000000000000000000e+00
1.115194557823129315e+02 0.000000000000000000e+00
1.117868480725623641e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.129347845804988708e+02 0.000000000000000000e+00
1.132170521541950166e+02 0.000000000000000000e+00
1.134882539682539715e+02 0.000000000000000000e+00
1.137503854875283480e+02 0.000000000000000000e+00
1.140259410430839040e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.145665306122449039e+02 0.000000000000000000e+00
1.148627664399092936e+02 0.000000000000000000e+00
1.151421315192743720e+02 0.000000000000000000e+00
1.154224036281179195e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.162646712018140533e+02 0.000000000000000000e+00
1.165563718820861681e+02 0.000000000000000000e+00
1.168290249433106567e+02 0.000000000000000000e+00
1.171361451247165490e+02 0.000000000000000000e+00
1.173980952380952374e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.199054875283446648e+02 0.000000000000000000e+00
1.201765079365079316e+02 0.000000000000000000e+00
1.204647619047619003e+02 0.000000000000000000e+00
1.207356009070294789e+02 0.000000000000000000e+00
1.210294784580498799e+02 0.000000000000000000e+00
1.213004988662131467e+02 0.000000000000000000e+00
1.215892970521541940e+02 0.000000000000000000e+00
1.218712018140589635e+02 0.000000000000000000e+00
1.221610884353741540e+02 0.000000000000000000e+00
1.224279365079365078e+02 0.000000000000000000e+00
1.227399546485260799e+02 0.000000000000000000e+00
1.229990022675737009e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.235816780045351493e+02 0.000000000000000000e+00
1.238693877551020393e+02 0.000000000000000000e+00
1.241329705215419494e+02 0.000000000000000000e+00
1.244373696145124768e+02 0.000000000000000000e+00
1.246884353741496625e+02 0.000000000000000000e+00
1.249823129251700635e+02 0.000000000000000000e+00
1.252694784580498890e+02 0.000000000000000000e+00
1.255399546485260771e+02 0.000000000000000000e+00
1.258140589569160994e+02 0.000000000000000000e+00
1.261064852607709810e+02 0.000000000000000000e+00
1.263502947845804982e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.274762811791383257e+02 0.000000000000000000e+00
1.277665306122448925e+02 0.000000000000000000e+00
1.280711111111111222e+02 0.000000000000000000e+00
1.283408163260000094e+02 1.000000000000000000e+00
1.286142857140000046e+02 1.000000000000000000e+00
1.288897959180000043e+02 1.000000000000000000e+00
1.291720634920635007e+02 0.000000000000000000e+00
1.294354648526077085e+02 0.000000000000000000e+00
1.297268027210884327e+02 0.000000000000000000e+00
1.300515192743764032e+02 0.000000000000000000e+00
1.302946031746031679e+02 0.000000000000000000e+00
1.305928344671201842e+02 0.000000000000000000e+00
1.308567800453514849e+02 0.000000000000000000e+00
1.311365079365079396e+02 0.000000000000000000e+00
1.314173242630385516e+02 0.000000000000000000e+00
1.317219047619047672e+02 0.000000000000000000e+00
1.319990929705215308e+02 0.000000000000000000e+00
1.322980498866213281e+02 0.000000000000000000e+00
1.325650793650793560e+02 0.000000000000000000e+00
1.328504308390022572e+02 0.000000000000000000e+00
1.331268934240362682e+02 0.000000000000000000e+00
1.334336507936507985e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.345629024943310696e+02 0.000000000000000000e+00
1.348402721088435499e+02 0.000000000000000000e+00
1.351281632653061138e+02 0.000000000000000000e+00
1.353901133786848163e+02 0.000000000000000000e+00
1.356838095238095150e+02 0.000000000000000000e+00
1.359537414965986386e+02 0.000000000000000000e+00
1.362361904761904725e+02 0.000000000000000000e+00
1.365197278911564638e+02 0.000000000000000000e+00
1.368295691609977212e+02 0.000000000000000000e+00
1.371174603174603135e+02 0.000000000000000000e+00
1.374062585034013466e+02 0.000000000000000000e+00
1.376995918367346974e+02 0.000000000000000000e+00
1.380041723356009129e+02 0.000000000000000000e+00
1.382780952380952328e+02 0.000000000000000000e+00
1.385523809523809575e+02 0.000000000000000000e+00
1.388411791383219906e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.416600453514739115e+02 0.000000000000000000e+00
1.419597278911564615e+02 0.000000000000000000e+00
1.422312925170068070e+02 0.000000000000000000e+00
1.425037641723355932e+02 0.000000000000000000e+00
1.427894784580498992e+02 0.000000000000000000e+00
1.430784580498866205e+02 0.000000000000000000e+00
1.433492970521541849e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.438975056689342296e+02 0.000000000000000000e+00
1.441892063492063585e+02 0.000000000000000000e+00
1.444738321995464787e+02 0.000000000000000000e+00
1.447426757369614450e+02 0.000000000000000000e+00
1.450213151927437707e+02 0.000000000000000000e+00
1.453193650793650704e+02 0.000000000000000000e+00
1.455979591830000004e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.486712018140589464e+02 0.000000000000000000e+00
1.489463945578231403e+02 0.000000000000000000e+00
1.492170521541950166e+02 0.000000000000000000e+00
1.494868027210884236e+02 0.000000000000000000e+00
1.497866666666666617e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.506081632650000017e+02 1.000000000000000000e+00
1.508775510199999985e+02 1.000000000000000000e+00
1.511326530610000134e+02 1.000000000000000000e+00
1.514163265299999921e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.525551020408163367e+02 0.000000000000000000e+00
1.528244897959183675e+02 0.000000000000000000e+00
1.530976870748299348e+02 0.000000000000000000e+00
1.533750566893424150e+02 0.000000000000000000e+00
1.536729251700680265e+02 0.000000000000000000e+00
1.539515646258503523e+02 0.000000000000000000e+00
1.542363718820861607e+02 0.000000000000000000e+00
1.545211791383219975e+02 0.000000000000000000e+00
1.548092517006802780e+02 0.000000000000000000e+00
1.550900680272108900e+02 0.000000000000000000e+00
1.553630839002267692e+02 0.000000000000000000e+00
1.556576870748299370e+02 0.000000000000000000e+00
1.559361451247165462e+02 0.000000000000000000e+00
1.562158730158730293e+02 0.000000000000000000e+00
1.565032199546485288e+02 0.000000000000000000e+00
1.567805895691610090e+02 0.000000000000000000e+00
1.570659410430839102e+02 0.000000000000000000e+00
1.573422222222222331e+02 0.000000000000000000e+00
1.576224943310657522e+02 0.000000000000000000e+00
1.579085714285714346e+02 0.000000000000000000e+00
1.581855782312925101e+02 0.000000000000000000e+00
1.584723809523809450e+02 0.000000000000000000e+00
1.587530612239999925e+02 1.000000000000000000e+00
1.590306122439999967e+02 1.000000000000000000e+00
1.593142857139999933e+02 1.000000000000000000e+00
1.595900226757369751e+02 0.000000000000000000e+00
1.598737414965986261e+02 0.000000000000000000e+00
1.601511111111111063e+02 0.000000000000000000e+00
1.604346938770000008e+02 1.000000000000000000e+00
1.607102040810000005e+02 1.000000000000000000e+00
1.610000000000000000e+02 1.000000000000000000e+00
1.612714285710000013e+02 1.000000000000000000e+00
1.615653061220000097e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.623836734690000014e+02 1.000000000000000000e+00
1.626857142849999889e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.657462131519274351e+02 0.000000000000000000e+00
1.660339229024943393e+02 0.000000000000000000e+00
1.663042176870748392e+02 0.000000000000000000e+00
1.666004535147392289e+02 0.000000000000000000e+00
1.668673015873015970e+02 0.000000000000000000e+00
1.671537414965986272e+02 0.000000000000000000e+00
1.674243990929705319e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.691071201814058895e+02 0.000000000000000000e+00
1.693886621315192826e+02 0.000000000000000000e+00
1.696598639455782234e+02 0.000000000000000000e+00
1.699489795910000112e+02 1.000000000000000000e+00
1.702265306120000048e+02 1.000000000000000000e+00
1.705000000000000000e+02 1.000000000000000000e+00
1.707755102039999997e+02 1.000000000000000000e+00
1.710510204079999994e+02 1.000000000000000000e+00
1.713469387750000124e+02 1.000000000000000000e+00
1.716326530610000134e+02 1.000000000000000000e+00
1.719000000000000057e+02 1.000000000000000000e+00
1.721857142849999889e+02 1.000000000000000000e+00
1.724634920634920547e+02 0.000000000000000000e+00
1.727426757369614450e+02 0.000000000000000000e+00
1.730176870748299223e+02 0.000000000000000000e+00
1.732988662131519391e+02 0.000000000000000000e+00
1.735869387755101911e+02 0.000000000000000000e+00
1.738714285709999956e+02 1.000000000000000000e+00
1.741395011337868368e+02 0.000000000000000000e+00
1.744123356009070278e+02 0.000000000000000000e+00
1.746996825396825272e+02 0.000000000000000000e+00
1.749672562358276764e+02 0.000000000000000000e+00
1.752433560090702827e+02 0.000000000000000000e+00
1.755258049886621450e+02 0.000000000000000000e+00
1.758180498866213100e+02 0.000000000000000000e+00
1.761037641723355875e+02 0.000000000000000000e+00
1.763693424036281101e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.769124716553288010e+02 0.000000000000000000e+00
1.771882086167800594e+02 0.000000000000000000e+00
1.774786394557823144e+02 0.000000000000000000e+00
1.777489795909999941e+02 1.000000000000000000e+00
1.780455328798185803e+02 0.000000000000000000e+00
1.783292517006802598e+02 0.000000000000000000e+00
1.786002721088435408e+02 0.000000000000000000e+00
1.788665759637188160e+02 0.000000000000000000e+00
1.791490249433106499e+02 0.000000000000000000e+00
1.794216780045351527e+02 0.000000000000000000e+00
1.797021315192743884e+02 0.000000000000000000e+00
1.799785941043083994e+02 0.000000000000000000e+00
1.802664852607709634e+02 0.000000000000000000e+00
1.805529251700680220e+02 0.000000000000000000e+00
1.808306122440000081e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.813659863945578365e+02 0.000000000000000000e+00
1.816484353741496705e+02 0.000000000000000000e+00
1.819221768707483022e+02 0.000000000000000000e+00
1.822044444444444480e+02 0.000000000000000000e+00
1.824829024943310571e+02 0.000000000000000000e+00
1.827740589569160932e+02 0.000000000000000000e+00
1.830512471655328852e+02 0.000000000000000000e+00
1.833253514739228933e+02 0.000000000000000000e+00
1.836072562358276627e+02 0.000000000000000000e+00
1.839063945578231198e+02 0.000000000000000000e+00
1.841619954648525948e+02 0.000000000000000000e+00
1.844250340136054547e+02 0.000000000000000000e+00
1.846926077097505754e+02 0.000000000000000000e+00
1.849725170068027182e+02 0.000000000000000000e+00
1.852504308390022629e+02 0.000000000000000000e+00
1.855305215419501224e+02 0.000000000000000000e+00
1.858122448979591752e+02 0.000000000000000000e+00
1.860938775509999914e+02 1.000000000000000000e+00
1.863671655328798238e+02 0.000000000000000000e+00
1.866438095238095229e+02 0.000000000000000000e+00
1.869168253968254021e+02 0.000000000000000000e+00
1.871994557823129242e+02 0.000000000000000000e+00
1.874760997732426233e+02 0.000000000000000000e+00
1.877428571420000196e+02 1.000000000000000000e+00
1.880379138321995356e+02 0.000000000000000000e+00
1.883096598639455692e+02 0.000000000000000000e+00
1.885790476190476284e+02 0.000000000000000000e+00
1.888589569160997712e+02 0.000000000000000000e+00
1.891283446712018019e+02 0.000000000000000000e+00
1.894095238095238187e+02 0.000000000000000000e+00
1.896736507936508076e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.916255782312925078e+02 0.000000000000000000e+00
1.919043990929705217e+02 0.000000000000000000e+00
1.921636281179138450e+02 0.000000000000000000e+00
1.924321088435374065e+02 0.000000000000000000e+00
1.927151020408163333e+02 0.000000000000000000e+00
1.929973696145124791e+02 0.000000000000000000e+00
1.932839909297052259e+02 0.000000000000000000e+00
1.935539229024943211e+02 0.000000000000000000e+00
1.938347392290249331e+02 0.000000000000000000e+00
1.941063038548752786e+02 0.000000000000000000e+00
1.943865759637188262e+02 0.000000000000000000e+00
1.946577777777777669e+02 0.000000000000000000e+00
1.949331519274376490e+02 0.000000000000000000e+00
1.952067120181405926e+02 0.000000000000000000e+00
1.954802721088435362e+02 0.000000000000000000e+00
1.957668934240362830e+02 0.000000000000000000e+00
1.960578684807256309e+02 0.000000000000000000e+00
1.963247165532879706e+02 0.000000000000000000e+00
1.966109750566893410e+02 0.000000000000000000e+00
1.968932426303854868e+02 0.000000000000000000e+00
1.971657142857142730e+02 0.000000000000000000e+00
1.974331065759637056e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.982675736961451207e+02 0.000000000000000000e+00
1.985364172335600870e+02 0.000000000000000000e+00
1.987943764172335648e+02 0.000000000000000000e+00
1.990751927437641768e+02 0.000000000000000000e+00
1.993763265306122321e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.999316099773242570e+02 0.000000000000000000e+00
2.002048072562358243e+02 0.000000000000000000e+00
2.004870748299319700e+02 0.000000000000000000e+00
2.007466666666666697e+02 0.000000000000000000e+00
2.010360090702947957e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.015934693877551069e+02 0.000000000000000000e+00
2.018686621315192724e+02 0.000000000000000000e+00
2.021565532879818647e+02 0.000000000000000000e+00
2.024351927437641621e+02 0.000000000000000000e+00
2.027147392290249570e+02 0.000000000000000000e+00
2.029881179138322125e+02 0.000000000000000000e+00
2.032814512471655348e+02 0.000000000000000000e+00
2.035512018140589703e+02 0.000000000000000000e+00
2.038265759637188239e+02 0.000000000000000000e+00
2.041081179138321886e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.055073015873015834e+02 0.000000000000000000e+00
2.057799546485260862e+02 0.000000000000000000e+00
2.060712925170068104e+02 0.000000000000000000e+00
2.063385034013605548e+02 0.000000000000000000e+00
2.066306122440000195e+02 1.000000000000000000e+00
2.069122448969999937e+02 1.000000000000000000e+00
2.072020408159999931e+02 1.000000000000000000e+00
2.074702947845804886e+02 0.000000000000000000e+00
2.077507482993197243e+02 0.000000000000000000e+00
2.080368253968254066e+02 0.000000000000000000e+00
2.083394104308389956e+02 0.000000000000000000e+00
2.086326530609999850e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.091857142849999889e+02 1.000000000000000000e+00
2.094734693869999944e+02 1.000000000000000000e+00
2.097552834467120135e+02 0.000000000000000000e+00
2.100471655328798306e+02 0.000000000000000000e+00
2.103314285714285745e+02 0.000000000000000000e+00
2.106291156462584979e+02 0.000000000000000000e+00
2.108883446712018213e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.114496145124716691e+02 0.000000000000000000e+00
2.117420408163265222e+02 0.000000000000000000e+00
2.120094331065759548e+02 0.000000000000000000e+00
2.122833560090703031e+02 0.000000000000000000e+00
2.125580045351474041e+02 0.000000000000000000e+00
2.128386394557822996e+02 0.000000000000000000e+00
2.131317913832199622e+02 0.000000000000000000e+00
2.134093424036281306e+02 0.000000000000000000e+00
2.136972335600906945e+02 0.000000000000000000e+00
2.139687981859410399e+02 0.000000000000000000e+00
2.142543310657596294e+02 0.000000000000000000e+00
2.145489342403628257e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.193451247165533005e+02 0.000000000000000000e+00
2.196400907029478446e+02 0.000000000000000000e+00
2.199167346938775438e+02 0.000000000000000000e+00
2.201944671201814003e+02 0.000000000000000000e+00
2.204778231292517034e+02 0.000000000000000000e+00
2.207535600907029618e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.260576870748299427e+02 0.000000000000000000e+00
2.263575510204081525e+02 0.000000000000000000e+00
2.266267573696145234e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.271800453514739218e+02 0.000000000000000000e+00
2.274566893424036209e+02 0.000000000000000000e+00
2.277358730158730111e+02 0.000000000000000000e+00
2.280286621315192690e+02 0.000000000000000000e+00
2.282989569160997689e+02 0.000000000000000000e+00
2.285837641723356057e+02 0.000000000000000000e+00
2.288611337868480859e+02 0.000000000000000000e+00
2.291406802721088525e+02 0.000000000000000000e+00
2.294193197278911498e+02 0.000000000000000000e+00
2.296907029478458071e+02 0.000000000000000000e+00
2.299747845804988629e+02 0.000000000000000000e+00
2.302594104308390115e+02 0.000000000000000000e+00
2.305365986394557751e+02 0.000000000000000000e+00
2.308301133786848141e+02 0.000000000000000000e+00
2.310956916099773366e+02 0.000000000000000000e+00
2.313832199546485242e+02 0.000000000000000000e+00
2.316613151927437571e+02 0.000000000000000000e+00
2.319359637188208580e+02 0.000000000000000000e+00
2.322097052154194898e+02 0.000000000000000000e+00
2.324945124716553266e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.330432653061224357e+02 0.000000000000000000e+00
2.333199092970521633e+02 0.000000000000000000e+00
2.336067120181405983e+02 0.000000000000000000e+00
2.338853514739228956e+02 0.000000000000000000e+00
2.341650793650793787e+02 0.000000000000000000e+00
2.344351927437641621e+02 0.000000000000000000e+00
2.347172789115646196e+02 0.000000000000000000e+00
2.350058956916099646e+02 0.000000000000000000e+00
2.352926984126983996e+02 0.000000000000000000e+00
2.355967346938775506e+02 0.000000000000000000e+00
2.358949659863945669e+02 0.000000000000000000e+00
2.361723356009070187e+02 0.000000000000000000e+00
2.364464399092970552e+02 0.000000000000000000e+00
2.367350566893424002e+02 0.000000000000000000e+00
2.370271201814059054e+02 0.000000000000000000e+00
2.373024943310657591e+02 0.000000000000000000e+00
2.375974603174603033e+02 0.000000000000000000e+00
2.378637641723356069e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.404121541950113397e+02 0.000000000000000000e+00
2.406873469387755051e+02 0.000000000000000000e+00
2.409859410430838977e+02 0.000000000000000000e+00
2.412591383219954650e+02 0.000000000000000000e+00
2.415404988662131416e+02 0.000000000000000000e+00
2.418142403628118018e+02 0.000000000000000000e+00
2.421008616780045486e+02 0.000000000000000000e+00
2.423851247165532925e+02 0.000000000000000000e+00
2.426672108843537501e+02 0.000000000000000000e+00
2.429609070294784487e+02 0.000000000000000000e+00
2.432415419501133726e+02 0.000000000000000000e+00
2.435149206349206281e+02 0.000000000000000000e+00
2.438100680272108889e+02 0.000000000000000000e+00
2.440925170068027228e+02 0.000000000000000000e+00
2.443628117913832227e+02 0.000000000000000000e+00
2.446585034013605480e+02 0.000000000000000000e+00
2.449480272108843621e+02 0.000000000000000000e+00
2.452344671201813924e+02 0.000000000000000000e+00
2.455510204079999994e+02 1.000000000000000000e+00
2.458193197278911555e+02 0.000000000000000000e+00
2.461128344671201944e+02 0.000000000000000000e+00
2.463804081632653151e+02 0.000000000000000000e+00
2.466782766439909267e+02 0.000000000000000000e+00
2.469483900226757385e+02 0.000000000000000000e+00
2.472244897959183731e+02 0.000000000000000000e+00
2.475248979591836758e+02 0.000000000000000000e+00
2.478049886621315068e+02 0.000000000000000000e+00
2.480870748299319644e+02 0.000000000000000000e+00
2.483717006802721130e+02 0.000000000000000000e+00
2.486467120181405903e+02 0.000000000000000000e+00
2.489433106575963848e+02 0.000000000000000000e+00
2.492183219954648621e+02 0.000000000000000000e+00
2.495196371882086055e+02 0.000000000000000000e+00
2.497884807256235717e+02 0.000000000000000000e+00
2.500772789115646333e+02 0.000000000000000000e+00
2.503642630385487564e+02 0.000000000000000000e+00
2.506429024943310537e+02 0.000000000000000000e+00
2.509197278911564695e+02 0.000000000000000000e+00
2.512081632649999960e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.540143310657596487e+02 0.000000000000000000e+00
2.542866213151927468e+02 0.000000000000000000e+00
2.545737868480725581e+02 0.000000000000000000e+00
2.548562358276643920e+02 0.000000000000000000e+00
2.551541043083900320e+02 0.000000000000000000e+00
2.554247619047619082e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.567771428571428487e+02 0.000000000000000000e+00
2.570550566893423934e+02 0.000000000000000000e+00
2.573525623582766571e+02 0.000000000000000000e+00
2.576439002267573528e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.581643537414965976e+02 0.000000000000000000e+00
2.584611337868480518e+02 0.000000000000000000e+00
2.587528344671201808e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.636081632653061320e+02 0.000000000000000000e+00
2.639025850340136117e+02 0.000000000000000000e+00
2.642144217687074956e+02 0.000000000000000000e+00
2.644714739229024758e+02 0.000000000000000000e+00
2.647285260770975128e+02 0.000000000000000000e+00
2.650144217687075070e+02 0.000000000000000000e+00
2.653072108843537649e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.695230839002267658e+02 0.000000000000000000e+00
2.698242176870748494e+02 0.000000000000000000e+00
2.701180952380952363e+02 0.000000000000000000e+00
2.703985487528344720e+02 0.000000000000000000e+00
2.706681179138321909e+02 0.000000000000000000e+00
2.709618140589569180e+02 0.000000000000000000e+00
2.712437188208616590e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.732377324263038645e+02 0.000000000000000000e+00
2.735210884353741676e+02 0.000000000000000000e+00
2.738097052154195126e+02 0.000000000000000000e+00
2.740761904761905043e+02 0.000000000000000000e+00
2.743776870748299075e+02 0.000000000000000000e+00
2.746632199546485253e+02 0.000000000000000000e+00
2.749458503401360758e+02 0.000000000000000000e+00
2.752462585034013500e+02 0.000000000000000000e+00
2.755169160997732547e+02 0.000000000000000000e+00
2.758142403628118018e+02 0.000000000000000000e+00
2.761024943310657704e+02 0.000000000000000000e+00
2.763600907029478435e+02 0.000000000000000000e+00
2.766331065759637227e+02 0.000000000000000000e+00
2.769395011337868482e+02 0.000000000000000000e+00
2.772208616780045531e+02 0.000000000000000000e+00
2.775617233560090540e+02 0.000000000000000000e+00
2.778182312925169981e+02 0.000000000000000000e+00
2.781124716553288181e+02 0.000000000000000000e+00
2.784016326530611991e+02 0.000000000000000000e+00
2.786775510200000099e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
2.792448979590000135e+02 1.000000000000000000e+00
2.795469387750000010e+02 1.000000000000000000e+00
2.798204081629999678e+02 1.000000000000000000e+00
2.801081632649999733e+02 1.000000000000000000e+00
2.803804081632653151e+02 0.000000000000000000e+00
2.806570521541950143e+02 0.000000000000000000e+00
2.809433106575963848e+02 0.000000000000000000e+00
2.812175963718821095e+02 0.000000000000000000e+00
2.815013151927437889e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.820642176870748017e+02 0.000000000000000000e+00
2.823519274376417343e+02 0.000000000000000000e+00
2.826289342403628098e+02 0.000000000000000000e+00
2.829150113378684637e+02 0.000000000000000000e+00
2.831959183669999902e+02 1.000000000000000000e+00
2.835040816320000090e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.871653061220000041e+02 1.000000000000000000e+00
2.874510204079999767e+02 1.000000000000000000e+00
2.877306122440000422e+02 1.000000000000000000e+00
2.880183673459999909e+02 1.000000000000000000e+00
2.882907936507936597e+02 0.000000000000000000e+00
2.885850340136054228e+02 0.000000000000000000e+00
2.888738321995464844e+02 0.000000000000000000e+00
2.891644444444444275e+02 0.000000000000000000e+00
2.894403628117913740e+02 0.000000000000000000e+00
2.897425850340135867e+02 0.000000000000000000e+00
2.900299319727891429e+02 0.000000000000000000e+00
2.903123809523809769e+02 0.000000000000000000e+00
2.905975510204081615e+02 0.000000000000000000e+00
2.908970521541950234e+02 0.000000000000000000e+00
2.911816780045351720e+02 0.000000000000000000e+00
2.914650340136054183e+02 0.000000000000000000e+00
2.917518367346938817e+02 0.000000000000000000e+00
2.920292063492063335e+02 0.000000000000000000e+00
2.923107482993197550e+02 0.000000000000000000e+00
2.926133333333333439e+02 0.000000000000000000e+00
2.929008616780045600e+02 0.000000000000000000e+00
2.931907482993197505e+02 0.000000000000000000e+00
2.934880725623582975e+02 0.000000000000000000e+00
2.937701587299999915e+02 1.000000000000000000e+00
2.940651247165532709e+02 0.000000000000000000e+00
2.943444897959183777e+02 0.000000000000000000e+00
2.946419954648525845e+02 0.000000000000000000e+00
2.949365986394557808e+02 0.000000000000000000e+00
2.952201360544217437e+02 0.000000000000000000e+00
2.955301587301587460e+02 0.000000000000000000e+00
2.958015419501134033e+02 0.000000000000000000e+00
2.960881632653061502e+02 0.000000000000000000e+00
2.963800453514739388e+02 0.000000000000000000e+00
2.966699319727891293e+02 0.000000000000000000e+00
2.969391383219954719e+02 0.000000000000000000e+00
2.972468027210884429e+02 0.000000000000000000e+00
2.975170975056689144e+02 0.000000000000000000e+00
2.978213151927437821e+02 0.000000000000000000e+00
2.980914285714285938e+02 0.000000000000000000e+00
2.983755102040816496e+02 0.000000000000000000e+00
2.986478004535147193e+02 0.000000000000000000e+00
2.989373242630385334e+02 0.000000000000000000e+00
2.992214058956915892e+02 0.000000000000000000e+00
2.995326984126984371e+02 0.000000000000000000e+00
2.998087981859410434e+02 0.000000000000000000e+00
3.000965079365079191e+02 0.000000000000000000e+00
3.003704308390022675e+02 0.000000000000000000e+00
3.006626757369614324e+02 0.000000000000000000e+00
3.009414965986394463e+02 0.000000000000000000e+00
3.012328344671201990e+02 0.000000000000000000e+00
3.014884353741496739e+02 0.000000000000000000e+00
3.017857596371882209e+02 0.000000000000000000e+00
3.020649433106576112e+02 0.000000000000000000e+00
3.023579138321995288e+02 0.000000000000000000e+00
3.026271201814058713e+02 0.000000000000000000e+00
3.029142857142857110e+02 0.000000000000000000e+00
3.031936507936508178e+02 0.000000000000000000e+00
3.034973242630385357e+02 0.000000000000000000e+00
3.037594557823128980e+02 0.000000000000000000e+00
3.040676643990929620e+02 0.000000000000000000e+00
3.043435827664399085e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
3.063152834467120442e+02 0.000000000000000000e+00
3.065824943310657318e+02 0.000000000000000000e+00
3.068631292517006841e+02 0.000000000000000000e+00
3.071379591836734448e+02 0.000000000000000000e+00
3.074262131519274135e+02 0.000000000000000000e+00
3.076887074829932089e+02 0.000000000000000000e+00
3.079882086167800708e+02 0.000000000000000000e+00
3.082507029478458094e+02 0.000000000000000000e+00
3.085639909297051986e+02 0.000000000000000000e+00
3.088243083900226793e+02 0.000000000000000000e+00
3.091040816320000317e+02 1.000000000000000000e+00
3.093803174603174853e+02 0.000000000000000000e+00
3.096696598639455829e+02 0.000000000000000000e+00
3.099626303854875005e+02 0.000000000000000000e+00
3.102508843537414691e+02 0.000000000000000000e+00
3.105113832199546664e+02 0.000000000000000000e+00
3.108016326530612332e+02 0.000000000000000000e+00
3.110826303854875050e+02 0.000000000000000000e+00
3.113794104308390160e+02 0.000000000000000000e+00
3.116449886621315386e+02 0.000000000000000000e+00
3.119475736961451275e+02 0.000000000000000000e+00
3.122185941043084085e+02 0.000000000000000000e+00
3.125077551020407896e+02 0.000000000000000000e+00
3.127787755102040705e+02 0.000000000000000000e+00
3.130728344671201739e+02 0.000000000000000000e+00
3.133527437641723168e+02 0.000000000000000000e+00
3.136411791383220020e+02 0.000000000000000000e+00
3.139290702947845944e+02 0.000000000000000000e+00
3.142163265300000035e+02 1.000000000000000000e+00
3.144859863945578127e+02 0.000000000000000000e+00
3.147700680272108684e+02 0.000000000000000000e+00
3.150372789115646128e+02 0.000000000000000000e+00
3.153226303854875141e+02 0.000000000000000000e+00
3.156219501133786594e+02 0.000000000000000000e+00
3.159185487528344538e+02 0.000000000000000000e+00
3.161962811791383388e+02 0.000000000000000000e+00
3.164863492063491890e+02 0.000000000000000000e+00
3.167590022675736918e+02 0.000000000000000000e+00
3.170363718820861436e+02 0.000000000000000000e+00
3.173055782312925430e+02 0.000000000000000000e+00
3.176045351473923120e+02 0.000000000000000000e+00
3.178684807256235558e+02 0.000000000000000000e+00
3.181547392290249263e+02 0.000000000000000000e+00
3.184317460317460586e+02 0.000000000000000000e+00
3.187118367346938612e+02 0.000000000000000000e+00
3.189783219954648530e+02 0.000000000000000000e+00
3.192714285710000013e+02 1.000000000000000000e+00
3.195512018140589703e+02 0.000000000000000000e+00
3.198470748299319553e+02 0.000000000000000000e+00
3.201251700680272165e+02 0.000000000000000000e+00
3.204194104308389797e+02 0.000000000000000000e+00
3.206933333333333280e+02 0.000000000000000000e+00
3.209638095238095161e+02 0.000000000000000000e+00
3.212458956916099737e+02 0.000000000000000000e+00
3.215203628117913581e+02 0.000000000000000000e+00
3.218180498866213384e+02 0.000000000000000000e+00
3.220877551020000169e+02 1.000000000000000000e+00
3.223744217687074638e+02 0.000000000000000000e+00
3.226501587301587506e+02 0.000000000000000000e+00
3.229284353741496716e+02 0.000000000000000000e+00
3.232272108843537239e+02 0.000000000000000000e+00
3.234982312925170049e+02 0.000000000000000000e+00
3.237795918360000087e+02 1.000000000000000000e+00
3.240549659863945635e+02 0.000000000000000000e+00
3.243399546485260885e+02 0.000000000000000000e+00
3.246173242630385403e+02 0.000000000000000000e+00
3.249191836734693766e+02 0.000000000000000000e+00
3.252150566893424184e+02 0.000000000000000000e+00
3.254770068027210641e+02 0.000000000000000000e+00
3.257578231292516762e+02 0.000000000000000000e+00
3.260533333333333417e+02 0.000000000000000000e+00
3.263305215419501337e+02 0.000000000000000000e+00
3.266106122448979363e+02 0.000000000000000000e+00
3.268816326530612173e+02 0.000000000000000000e+00
3.271727891156462533e+02 0.000000000000000000e+00
3.274808163265306007e+02 0.000000000000000000e+00
3.277654421768707493e+02 0.000000000000000000e+00
3.280513378684807435e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
3.285917460317460268e+02 0.000000000000000000e+00
3.288903401360544194e+02 0.000000000000000000e+00
3.291510204081632764e+02 0.000000000000000000e+00
3.294367346938775540e+02 0.000000000000000000e+00
3.297137414965986295e+02 0.000000000000000000e+00
3.299880272108843542e+02 0.000000000000000000e+00
3.302695691609977189e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
3.318985941043084154e+02 0.000000000000000000e+00
3.321714285714285779e+02 0.000000000000000000e+00
3.324404535147392039e+02 0.000000000000000000e+00
3.327341496598639310e+02 0.000000000000000000e+00
3.330111564625850065e+02 0.000000000000000000e+00
3.332995918367346917e+02 0.000000000000000000e+00
3.335724263038548543e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
3.346679365079365311e+02 0.000000000000000000e+00
3.349610884353741653e+02 0.000000000000000000e+00
3.352272108843537239e+02 0.000000000000000000e+00
3.355063945578231142e+02 0.000000000000000000e+00
3.357902947845805102e+02 0.000000000000000000e+00
3.360633106575963893e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
3.374220408163265574e+02 0.000000000000000000e+00
3.376986848072562566e+02 0.000000000000000000e+00
3.379718820861677955e+02 0.000000000000000000e+00
3.382372789115646015e+02 0.000000000000000000e+00
3.385159183673469556e+02 0.000000000000000000e+00
3.387885714285714016e+02 0.000000000000000000e+00
3.390661224489795700e+02 0.000000000000000000e+00
3.393618140589568952e+02 0.000000000000000000e+00
3.396453514739229149e+02 0.000000000000000000e+00
3.399209070294784851e+02 0.000000000000000000e+00
3.402082539682539846e+02 0.000000000000000000e+00
3.405108390022675735e+02 0.000000000000000000e+00
3.407660770975056721e+02 0.000000000000000000e+00
3.410303854875283491e+02 0.000000000000000000e+00
3.413075736961451412e+02 0.000000000000000000e+00
3.415987301587301772e+02 0.000000000000000000e+00
3.418791836734694130e+02 0.000000000000000000e+00
3.421770521541949961e+02 0.000000000000000000e+00
3.424429931972788950e+02 0.000000000000000000e+00
3.427183673469387486e+02 0.000000000000000000e+00
3.429902947845804988e+02 0.000000000000000000e+00
3.432711111111111109e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
3.438111564625850178e+02 0.000000000000000000e+00
3.440809070294784533e+02 0.000000000000000000e+00
3.443689795918367622e+02 0.000000000000000000e+00
3.446597732426303651e+02 0.000000000000000000e+00
3.449378684807256263e+02 0.000000000000000000e+00
3.452027210884353963e+02 0.000000000000000000e+00
3.454985941043083812e+02 0.000000000000000000e+00
3.457650793650793730e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
3.463368707482993045e+02 0.000000000000000000e+00
3.466117006802721221e+02 0.000000000000000000e+00
3.469044897959183800e+02 0.000000000000000000e+00
3.471905668934240339e+02 0.000000000000000000e+00
3.474659410430838875e+02 0.000000000000000000e+00
3.477565532879818875e+02 0.000000000000000000e+00
3.480379138321995356e+02 0.000000000000000000e+00
3.483138321995464821e+02 0.000000000000000000e+00
3.486008163265306052e+02 0.000000000000000000e+00
3.488901587301587028e+02 0.000000000000000000e+00
3.491816780045351720e+02 0.000000000000000000e+00
3.494568707482993091e+02 0.000000000000000000e+00
3.497424036281179269e+02 0.000000000000000000e+00
3.500259410430838898e+02 0.000000000000000000e+00
3.503120181405895437e+02 0.000000000000000000e+00
3.505904761904761813e+02 0.000000000000000000e+00
3.508763718820861754e+02 0.000000000000000000e+00
3.511648072562358038e+02 0.000000000000000000e+00
3.514458049886621325e+02 0.000000000000000000e+00
3.517166439909296969e+02 0.000000000000000000e+00
3.520019954648525982e+02 0.000000000000000000e+00
3.522777324263038281e+02 0.000000000000000000e+00
3.525623582766439768e+02 0.000000000000000000e+00
3.528395464852607688e+02 0.000000000000000000e+00
3.531212698412698501e+02 0.000000000000000000e+00
3.534044444444444366e+02 0.000000000000000000e+00
3.536892517006802450e+02 0.000000000000000000e+00
3.539637188208616863e+02 0.000000000000000000e+00
3.542425396825397002e+02 0.000000000000000000e+00
3.545322448979591741e+02 0.000000000000000000e+00
3.548074376417233680e+02 0.000000000000000000e+00
3.551069387755102298e+02 0.000000000000000000e+00
3.553697959183673447e+02 0.000000000000000000e+00
3.556502494331065805e+02 0.000000000000000000e+00
3.559290702947845944e+02 0.000000000000000000e+00
3.562258503401360485e+02 0.000000000000000000e+00
3.564812698412698637e+02 0.000000000000000000e+00
3.567504761904762063e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
3.577347845804988538e+02 0.000000000000000000e+00
3.580195918367347190e+02 0.000000000000000000e+00
3.582809977324263286e+02 0.000000000000000000e+00
3.585714285714285552e+02 0.000000000000000000e+00
3.588359183673469488e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
3.597661678004535020e+02 0.000000000000000000e+00
3.600696598639455601e+02 0.000000000000000000e+00
3.603294331065759479e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
3.609023129251700652e+02 0.000000000000000000e+00
3.611771428571428828e+02 0.000000000000000000e+00
3.614634013605441965e+02 0.000000000000000000e+00
3.617614512471655530e+02 0.000000000000000000e+00
3.620339229024943393e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
3.647784126984126942e+02 0.000000000000000000e+00
3.650655782312925339e+02 0.000000000000000000e+00
3.653567346938775700e+02 0.000000000000000000e+00
3.656424489795918475e+02 0.000000000000000000e+00
3.659176417233559846e+02 0.000000000000000000e+00
3.662008163265306280e+02 0.000000000000000000e+00
3.664714739229024758e+02 0.000000000000000000e+00
3.667646258503401100e+02 0.000000000000000000e+00
3.670418140589569020e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
3.719134693877551285e+02 0.000000000000000000e+00
3.721986394557823132e+02 0.000000000000000000e+00
3.724830839002267453e+02 0.000000000000000000e+00
3.727867573696145200e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
3.733590929705215444e+02 0.000000000000000000e+00
3.736468027210884202e+02 0.000000000000000000e+00
3.739386848072562088e+02 0.000000000000000000e+00
3.742220408163265120e+02 0.000000000000000000e+00
3.744997732426303969e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
3.750530612244897952e+02 0.000000000000000000e+00
3.753619954648526118e+02 0.000000000000000000e+00
3.756391836734694039e+02 0.000000000000000000e+00
3.759116553287981901e+02 0.000000000000000000e+00
3.761941043083900240e+02 0.000000000000000000e+00
3.764807256235827708e+02 0.000000000000000000e+00
3.767854875283446745e+02 0.000000000000000000e+00
3.770672108843537558e+02 0.000000000000000000e+00
3.773454875283446768e+02 0.000000000000000000e+00
3.776255782312925362e+02 0.000000000000000000e+00
3.779123809523809427e+02 0.000000000000000000e+00
3.782171428571428464e+02 0.000000000000000000e+00
3.784676643990929961e+02 0.000000000000000000e+00
3.787562811791383410e+02 0.000000000000000000e+00
3.790309297052154420e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
3.795662585034013432e+02 0.000000000000000000e+00
3.798621315192743850e+02 0.000000000000000000e+00
3.801385941043083676e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
3.806949659863945499e+02 0.000000000000000000e+00
3.809939229024943188e+02 0.000000000000000000e+00
3.812774603174603385e+02 0.000000000000000000e+00
3.815713378684807253e+02 0.000000000000000000e+00
3.818425396825396660e+02 0.000000000000000000e+00
3.821253514739228763e+02 0.000000000000000000e+00
3.824014512471655394e+02 0.000000000000000000e+00
3.826913378684807299e+02 0.000000000000000000e+00
3.829630839002267635e+02 0.000000000000000000e+00
3.832453514739228808e+02 0.000000000000000000e+00
3.835337868480725660e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
3.849233560090702895e+02 0.000000000000000000e+00
3.851925623582766320e+02 0.000000000000000000e+00
3.854731972789115844e+02 0.000000000000000000e+00
3.857685260770975333e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
3.879767800453514610e+02 0.000000000000000000e+00
3.882742857142857247e+02 0.000000000000000000e+00
3.885491156462584854e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
3.891094784580498640e+02 0.000000000000000000e+00
3.894026303854875550e+02 0.000000000000000000e+00
3.896881632653061160e+02 0.000000000000000000e+00
3.899677097505668826e+02 0.000000000000000000e+00
3.902320181405895596e+02 0.000000000000000000e+00
3.905188208616780230e+02 0.000000000000000000e+00
3.908054421768707698e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
3.913814058956916142e+02 0.000000000000000000e+00
3.916551473922902460e+02 0.000000000000000000e+00
3.919455782312925294e+02 0.000000000000000000e+00
3.922247619047619196e+02 0.000000000000000000e+00
3.924968707482993295e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
3.985667120181406062e+02 0.000000000000000000e+00
3.988351927437641962e+02 0.000000000000000000e+00
3.991201814058956643e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
4.002340136054421578e+02 0.000000000000000000e+00
4.004859863945578127e+02 0.000000000000000000e+00
4.007707936507936779e+02 0.000000000000000000e+00
4.010681179138322250e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
4.030325623582766639e+02 0.000000000000000000e+00
4.033159183673469670e+02 0.000000000000000000e+00
4.035905668934240111e+02 0.000000000000000000e+00
4.038728344671201853e+02 0.000000000000000000e+00
4.041494784580498845e+02 0.000000000000000000e+00
4.044246712018140784e+02 0.000000000000000000e+00
4.047013151927437775e+02 0.000000000000000000e+00
4.049786848072562293e+02 0.000000000000000000e+00
4.052651247165533164e+02 0.000000000000000000e+00
4.055513832199546300e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
4.065329705215419267e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
4.075120181405895892e+02 0.000000000000000000e+00
4.077973696145124904e+02 0.000000000000000000e+00
4.080819954648525822e+02 0.000000000000000000e+00
4.083678911559999847e+02 1.000000000000000000e+00
4.086465306119999923e+02 1.000000000000000000e+00
4.089367800449999777e+02 1.000000000000000000e+00
4.092163265306122639e+02 0.000000000000000000e+00
4.094929705215419631e+02 0.000000000000000000e+00
4.097863038548752570e+02 0.000000000000000000e+00
4.100576870748299143e+02 0.000000000000000000e+00
4.103352380952380827e+02 0.000000000000000000e+00
4.106332879818593824e+02 0.000000000000000000e+00
4.109003174603174671e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
4.120096145124716713e+02 0.000000000000000000e+00
4.122922448979591650e+02 0.000000000000000000e+00
4.125598185941042857e+02 0.000000000000000000e+00
4.128302947845804738e+02 0.000000000000000000e+00
4.131131065759637409e+02 0.000000000000000000e+00
4.134176870748299280e+02 0.000000000000000000e+00
4.136643990929705410e+02 0.000000000000000000e+00
4.139395918367346781e+02 0.000000000000000000e+00
4.142178684807255991e+02 0.000000000000000000e+00
4.145153741496598627e+02 0.000000000000000000e+00
4.147769614512471890e+02 0.000000000000000000e+00
4.150503401360544444e+02 0.000000000000000000e+00
4.153280725623582725e+02 0.000000000000000000e+00
4.156195918367346849e+02 0.000000000000000000e+00
4.158902494331065895e+02 0.000000000000000000e+00
4.161863038548752911e+02 0.000000000000000000e+00
4.164444444444444571e+02 0.000000000000000000e+00
4.167285260770975128e+02 0.000000000000000000e+00
4.170149659863945431e+02 0.000000000000000000e+00
4.173015873015872899e+02 0.000000000000000000e+00
4.175816780045351493e+02 0.000000000000000000e+00
4.178566893424036266e+02 0.000000000000000000e+00
4.181393197278911771e+02 0.000000000000000000e+00
4.184417233560090494e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
4.198358276643991189e+02 0.000000000000000000e+00
4.201275283446711910e+02 0.000000000000000000e+00
4.204136054421768449e+02 0.000000000000000000e+00
4.207147392290249286e+02 0.000000000000000000e+00
4.209848526077097404e+02 0.000000000000000000e+00
4.212487981859410411e+02 0.000000000000000000e+00
4.215372335600907263e+02 0.000000000000000000e+00
4.218294784580498913e+02 0.000000000000000000e+00
4.221086621315192815e+02 0.000000000000000000e+00
4.223902040816326462e+02 0.000000000000000000e+00
4.226661224489795927e+02 0.000000000000000000e+00
4.229483900226757100e+02 0.000000000000000000e+00
4.232273922902494405e+02 0.000000000000000000e+00
4.235029478458050107e+02 0.000000000000000000e+00
4.238058956916099760e+02 0.000000000000000000e+00
4.240961451247165428e+02 0.000000000000000000e+00
4.243780498866213406e+02 0.000000000000000000e+00
4.246679365079365311e+02 0.000000000000000000e+00
4.249471201814059214e+02 0.000000000000000000e+00
4.252266666666666879e+02 0.000000000000000000e+00
4.255082086167800526e+02 0.000000000000000000e+00
4.257832199546485299e+02 0.000000000000000000e+00
4.260618594104308272e+02 0.000000000000000000e+00
4.263477551020408214e+02 0.000000000000000000e+00
4.266316553287981606e+02 0.000000000000000000e+00
4.269055782312925089e+02 0.000000000000000000e+00
4.272126984126983871e+02 0.000000000000000000e+00
4.274822675736961628e+02 0.000000000000000000e+00
4.277732426303854822e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
4.300023582766439745e+02 0.000000000000000000e+00
4.302721088435374099e+02 0.000000000000000000e+00
4.305375056689342159e+02 0.000000000000000000e+00
4.308402721088435214e+02 0.000000000000000000e+00
4.311098412698412972e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
4.316562358276643749e+02 0.000000000000000000e+00
4.319517460317460404e+02 0.000000000000000000e+00
4.322129705215419335e+02 0.000000000000000000e+00
4.324887074829932203e+02 0.000000000000000000e+00
4.327586394557823155e+02 0.000000000000000000e+00
4.330634013605442192e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
4.344540589569160716e+02 0.000000000000000000e+00
4.347533786848072737e+02 0.000000000000000000e+00
4.350122448979591923e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
4.355987301587301772e+02 0.000000000000000000e+00
4.358556009070294976e+02 0.000000000000000000e+00
4.361507482993197300e+02 0.000000000000000000e+00
4.364487981859410297e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
4.384090702947845557e+02 0.000000000000000000e+00
4.386472562358276832e+02 0.000000000000000000e+00
4.389389569160997553e+02 0.000000000000000000e+00
4.392380952380952408e+02 0.000000000000000000e+00
4.395218140589569202e+02 0.000000000000000000e+00
4.398028117913831920e+02 0.000000000000000000e+00
4.400847165532879899e+02 0.000000000000000000e+00
4.403535600907029561e+02 0.000000000000000000e+00
4.406370975056689190e+02 0.000000000000000000e+00
4.408986848072562452e+02 0.000000000000000000e+00
4.411873015873015902e+02 0.000000000000000000e+00
4.414481632653061070e+02 0.000000000000000000e+00
4.417346031746031940e+02 0.000000000000000000e+00
4.420088888888888619e+02 0.000000000000000000e+00
4.422911564625850360e+02 0.000000000000000000e+00
4.425703401360544262e+02 0.000000000000000000e+00
4.428473469387755017e+02 0.000000000000000000e+00
4.431189115646258756e+02 0.000000000000000000e+00
4.434044444444444366e+02 0.000000000000000000e+00
4.436767346938775631e+02 0.000000000000000000e+00
4.439702494331065736e+02 0.000000000000000000e+00
4.442325623582766525e+02 0.000000000000000000e+00
4.445068480725623772e+02 0.000000000000000000e+00
4.447985487528344493e+02 0.000000000000000000e+00
4.450713832199546687e+02 0.000000000000000000e+00
4.453594557823129207e+02 0.000000000000000000e+00
4.456330158730158928e+02 0.000000000000000000e+00
4.458931519274376569e+02 0.000000000000000000e+00
4.461668934240362887e+02 0.000000000000000000e+00
4.464604081632652992e+02 0.000000000000000000e+00
4.467169160997732433e+02 0.000000000000000000e+00
4.470004535147392062e+02 0.000000000000000000e+00
4.472709297052153943e+02 0.000000000000000000e+00
4.475698866213152201e+02 0.000000000000000000e+00
4.478450793650793571e+02 0.000000000000000000e+00
4.481251700680272165e+02 0.000000000000000000e+00
4.484290249433106510e+02 0.000000000000000000e+00
4.487067573696145359e+02 0.000000000000000000e+00
4.489863038548753025e+02 0.000000000000000000e+00
4.492678458049886672e+02 0.000000000000000000e+00
4.495481179138321863e+02 0.000000000000000000e+00
4.498287528344671387e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
4.517741496598639515e+02 0.000000000000000000e+00
4.520638548752834254e+02 0.000000000000000000e+00
4.523492063492063266e+02 0.000000000000000000e+00
4.526256689342403661e+02 0.000000000000000000e+00
4.529043083900226634e+02 0.000000000000000000e+00
4.531764172335600733e+02 0.000000000000000000e+00
4.534603174603174693e+02 0.000000000000000000e+00
4.537333333333333485e+02 0.000000000000000000e+00
4.540023582759999954e+02 0.000000000000000000e+00
4.543000453514738979e+02 0.000000000000000000e+00
4.545779591836734426e+02 0.000000000000000000e+00
4.548388208616780162e+02 0.000000000000000000e+00
4.551394104308390069e+02 0.000000000000000000e+00
4.554185941043083972e+02 0.000000000000000000e+00
4.556966893424036016e+02 0.000000000000000000e+00
4.559684353741496352e+02 0.000000000000000000e+00
4.562501587301587165e+02 0.000000000000000000e+00
4.565231746031745956e+02 0.000000000000000000e+00
4.568333786848072577e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
4.573846712018140579e+02 0.000000000000000000e+00
4.576569614512471844e+02 0.000000000000000000e+00
4.579444897959183436e+02 0.000000000000000000e+00
4.582254875280000306e+02 1.000000000000000000e+00
4.585050340136054388e+02 0.000000000000000000e+00
4.587633560090703213e+02 0.000000000000000000e+00
4.590528798185940786e+02 0.000000000000000000e+00
4.593235374149659833e+02 0.000000000000000000e+00
4.595994557823129298e+02 0.000000000000000000e+00
4.598762811791383456e+02 0.000000000000000000e+00
4.601743310657596453e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
4.607361451247165292e+02 0.000000000000000000e+00
4.610071655328798101e+02 0.000000000000000000e+00
4.612772789115646219e+02 0.000000000000000000e+00
4.615619047609999939e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
4.621335147392290423e+02 0.000000000000000000e+00
4.624185034013605673e+02 0.000000000000000000e+00
4.626895238095237914e+02 0.000000000000000000e+00
4.629676190476190527e+02 0.000000000000000000e+00
4.632671201814059145e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
4.652471655328798192e+02 0.000000000000000000e+00
4.655111111111111200e+02 0.000000000000000000e+00
4.657861224489795973e+02 0.000000000000000000e+00
4.660876190476190573e+02 0.000000000000000000e+00
4.663608163265305961e+02 0.000000000000000000e+00
4.666427210884353940e+02 0.000000000000000000e+00
4.669048526077097563e+02 0.000000000000000000e+00
4.671898412689999986e+02 1.000000000000000000e+00
4.674550566893424275e+02 0.000000000000000000e+00
4.677545578231292325e+02 0.000000000000000000e+00
4.680263038548752661e+02 0.000000000000000000e+00
4.682855328798186179e+02 0.000000000000000000e+00
4.685736054421768699e+02 0.000000000000000000e+00
4.688399092970521451e+02 0.000000000000000000e+00
4.691183673469387827e+02 0.000000000000000000e+00
4.693926530612245074e+02 0.000000000000000000e+00
4.696526077097505549e+02 0.000000000000000000e+00
4.699390476190476420e+02 0.000000000000000000e+00
4.702180498866213156e+02 0.000000000000000000e+00
4.705073922899999843e+02 1.000000000000000000e+00
4.707577324263038463e+02 0.000000000000000000e+00
4.710448979591836860e+02 0.000000000000000000e+00
4.713211791383220088e+02 0.000000000000000000e+00
4.715932879818594188e+02 0.000000000000000000e+00
4.718748299319727835e+02 0.000000000000000000e+00
4.721511111111111063e+02 0.000000000000000000e+00
4.724243083900227020e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
4.729521995464852466e+02 0.000000000000000000e+00
4.732388208616779934e+02 0.000000000000000000e+00
4.735183673469387600e+02 0.000000000000000000e+00
4.737919274376417320e+02 0.000000000000000000e+00
4.740781859410431025e+02 0.000000000000000000e+00
4.743660770975056948e+02 0.000000000000000000e+00
4.746470748299319666e+02 0.000000000000000000e+00
4.749229931972789132e+02 0.000000000000000000e+00
4.752125170068027273e+02 0.000000000000000000e+00
4.754958730158730305e+02 0.000000000000000000e+00
4.757872108843537262e+02 0.000000000000000000e+00
4.760602267573696054e+02 0.000000000000000000e+00
4.763512018140589817e+02 0.000000000000000000e+00
4.766351020408163208e+02 0.000000000000000000e+00
4.769284353741496716e+02 0.000000000000000000e+00
4.772072562358276855e+02 0.000000000000000000e+00
4.774766439909296878e+02 0.000000000000000000e+00
4.777563718820861709e+02 0.000000000000000000e+00
4.780560544217686925e+02 0.000000000000000000e+00
4.783461224489795995e+02 0.000000000000000000e+00
4.786305668934240316e+02 0.000000000000000000e+00
4.789117460317460200e+02 0.000000000000000000e+00
4.791976417233560142e+02 0.000000000000000000e+00
4.794855328798186065e+02 0.000000000000000000e+00
4.797580045351473927e+02 0.000000000000000000e+00
4.800457142857142685e+02 0.000000000000000000e+00
4.803472108843537285e+02 0.000000000000000000e+00
4.806280272108843405e+02 0.000000000000000000e+00
4.809039455782312871e+02 0.000000000000000000e+00
4.811702494331065623e+02 0.000000000000000000e+00
4.814733786848072441e+02 0.000000000000000000e+00
4.817532879818593869e+02 0.000000000000000000e+00
4.820308390022675553e+02 0.000000000000000000e+00
4.823151020408163276e+02 0.000000000000000000e+00
4.826035374149660129e+02 0.000000000000000000e+00
4.828985034013605286e+02 0.000000000000000000e+00
4.831624489795918294e+02 0.000000000000000000e+00
4.834380045351473996e+02 0.000000000000000000e+00
4.837204535147392335e+02 0.000000000000000000e+00
4.840019954648525982e+02 0.000000000000000000e+00
4.842891609977324379e+02 0.000000000000000000e+00
4.845616326530612241e+02 0.000000000000000000e+00
4.848709297052154170e+02 0.000000000000000000e+00
4.851321541950113101e+02 0.000000000000000000e+00
4.854225850340135935e+02 0.000000000000000000e+00
4.857166439909296969e+02 0.000000000000000000e+00
4.860154195011338061e+02 0.000000000000000000e+00
4.863089342403628166e+02 0.000000000000000000e+00
4.865823129251700720e+02 0.000000000000000000e+00
4.868643990929705296e+02 0.000000000000000000e+00
4.871530158730158746e+02 0.000000000000000000e+00
4.874341950113378630e+02 0.000000000000000000e+00
4.877139229024943461e+02 0.000000000000000000e+00
4.880009070294784692e+02 0.000000000000000000e+00
4.882906122448979431e+02 0.000000000000000000e+00
4.885667120180000325e+02 0.000000000000000000e+00
4.888406349206348978e+02 0.000000000000000000e+00
4.891218140589569430e+02 0.000000000000000000e+00
4.893899319727890997e+02 0.000000000000000000e+00
4.896716553287981810e+02 0.000000000000000000e+00
4.899522902494331333e+02 0.000000000000000000e+00
4.902327437641723122e+02 0.000000000000000000e+00
4.904979591836734585e+02 0.000000000000000000e+00
4.908054421768707698e+02 0.000000000000000000e+00
4.910552380952381100e+02 0.000000000000000000e+00
4.913556462585033842e+02 0.000000000000000000e+00
4.916175963718820867e+02 0.000000000000000000e+00
4.919170975056689485e+02 0.000000000000000000e+00
4.921904761904762040e+02 0.000000000000000000e+00
4.924783673469387963e+02 0.000000000000000000e+00
4.927417687074830042e+02 0.000000000000000000e+00
4.930260317460317196e+02 0.000000000000000000e+00
4.932858049886621075e+02 0.000000000000000000e+00
4.935967346938775790e+02 0.000000000000000000e+00
4.938724716553288090e+02 0.000000000000000000e+00
4.941445804988662189e+02 0.000000000000000000e+00
4.944157823129251597e+02 0.000000000000000000e+00
4.947002267573695917e+02 0.000000000000000000e+00
4.949757823129251619e+02 0.000000000000000000e+00
4.952506122448979795e+02 0.000000000000000000e+00
4.955290702947845602e+02 0.000000000000000000e+00
4.958224036281179110e+02 0.000000000000000000e+00
4.960745578231292257e+02 0.000000000000000000e+00
4.963651700680272256e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
4.969092063492063289e+02 0.000000000000000000e+00
4.971867573696144973e+02 0.000000000000000000e+00
4.974690249433106715e+02 0.000000000000000000e+00
4.977652607709750328e+02 0.000000000000000000e+00
4.980489795918367122e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
5.008916099773242649e+02 0.000000000000000000e+00
5.011285260770974901e+02 0.000000000000000000e+00
5.014082539682539732e+02 0.000000000000000000e+00
5.016876190476190231e+02 0.000000000000000000e+00
5.019606349206349023e+02 0.000000000000000000e+00
5.022394557823129162e+02 0.000000000000000000e+00
5.025104761904761972e+02 0.000000000000000000e+00
5.027862131519274271e+02 0.000000000000000000e+00
5.030666666666666629e+02 0.000000000000000000e+00
5.033485714285714039e+02 0.000000000000000000e+00
5.036270294784580415e+02 0.000000000000000000e+00
5.038987755102040751e+02 0.000000000000000000e+00
5.042033560090703190e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
5.067174603174603362e+02 0.000000000000000000e+00
5.070000907029478299e+02 0.000000000000000000e+00
5.072896145124716440e+02 0.000000000000000000e+00
5.075642630385487450e+02 0.000000000000000000e+00
5.078352834467120260e+02 0.000000000000000000e+00
5.081287981859410365e+02 0.000000000000000000e+00
5.084072562358276741e+02 0.000000000000000000e+00
5.086788208616779912e+02 0.000000000000000000e+00
5.089543764172335614e+02 0.000000000000000000e+00
5.092286621315192860e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
5.098147845804988378e+02 0.000000000000000000e+00
5.100847165532879899e+02 0.000000000000000000e+00
5.103660770975056948e+02 0.000000000000000000e+00
5.106517913832199724e+02 0.000000000000000000e+00
5.109346031746031827e+02 0.000000000000000000e+00
5.112087074829931908e+02 0.000000000000000000e+00
5.114871655328798283e+02 0.000000000000000000e+00
5.117592743764172383e+02 0.000000000000000000e+00
5.120408163265306030e+02 0.000000000000000000e+00
5.123234467120181534e+02 0.000000000000000000e+00
5.125986394557822905e+02 0.000000000000000000e+00
5.128803628117914286e+02 0.000000000000000000e+00
5.131595464852607620e+02 0.000000000000000000e+00
5.134400000000000546e+02 0.000000000000000000e+00
5.137133786848072532e+02 0.000000000000000000e+00
5.140085260770974855e+02 0.000000000000000000e+00
5.142898866213151905e+02 0.000000000000000000e+00
5.145667120181406062e+02 0.000000000000000000e+00
5.148509750566893217e+02 0.000000000000000000e+00
5.151404988662131927e+02 0.000000000000000000e+00
5.154225850340136503e+02 0.000000000000000000e+00
5.157015873015873240e+02 0.000000000000000000e+00
5.159617233560090881e+02 0.000000000000000000e+00
5.162325623582765957e+02 0.000000000000000000e+00
5.165220861678004667e+02 0.000000000000000000e+00
5.168007256235828208e+02 0.000000000000000000e+00
5.170775510204081229e+02 0.000000000000000000e+00
5.173594557823129207e+02 0.000000000000000000e+00
5.176546031746031531e+02 0.000000000000000000e+00
5.179250793650793412e+02 0.000000000000000000e+00
5.182071655328797988e+02 0.000000000000000000e+00
5.184778231292516466e+02 0.000000000000000000e+00
5.187693424036281158e+02 0.000000000000000000e+00
5.190378231292517057e+02 0.000000000000000000e+00
5.193157369614511936e+02 0.000000000000000000e+00
5.195840362811791238e+02 0.000000000000000000e+00
5.198597732426303537e+02 0.000000000000000000e+00
5.201425850340135639e+02 0.000000000000000000e+00
5.204223129251701039e+02 0.000000000000000000e+00
5.206944217687074570e+02 0.000000000000000000e+00
5.209801360544217914e+02 0.000000000000000000e+00
5.212618594104308158e+02 0.000000000000000000e+00
5.215363265306122003e+02 0.000000000000000000e+00
5.218200453514739365e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
5.223805895691609749e+02 0.000000000000000000e+00
5.226742857142857019e+02 0.000000000000000000e+00
5.229431292517007250e+02 0.000000000000000000e+00
5.232255782312925021e+02 0.000000000000000000e+00
5.235071201814058668e+02 0.000000000000000000e+00
5.237859410430838807e+02 0.000000000000000000e+00
5.240529705215419654e+02 0.000000000000000000e+00
5.243245351473923392e+02 0.000000000000000000e+00
5.246213151927437366e+02 0.000000000000000000e+00
5.249024943310657818e+02 0.000000000000000000e+00
5.251706122448979386e+02 0.000000000000000000e+00
5.254559637188208399e+02 0.000000000000000000e+00
5.257269841269841208e+02 0.000000000000000000e+00
5.260059863945577945e+02 0.000000000000000000e+00
5.262790022675736736e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
5.268217687074829882e+02 0.000000000000000000e+00
5.271020408163265074e+02 0.000000000000000000e+00
5.273699773242630044e+02 0.000000000000000000e+00
5.276560544217686584e+02 0.000000000000000000e+00
5.279290702947845375e+02 0.000000000000000000e+00
5.282082539682539846e+02 0.000000000000000000e+00
5.284769160997732342e+02 0.000000000000000000e+00
5.287459410430839171e+02 0.000000000000000000e+00
5.290369160997732934e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
5.295938321995464548e+02 0.000000000000000000e+00
5.298684807256236127e+02 0.000000000000000000e+00
5.301335147392289855e+02 0.000000000000000000e+00
5.303896598639455533e+02 0.000000000000000000e+00
5.306755555555555475e+02 0.000000000000000000e+00
5.309592743764172837e+02 0.000000000000000000e+00
5.312125170068027273e+02 0.000000000000000000e+00
5.315051247165532686e+02 0.000000000000000000e+00
5.317739682539682917e+02 0.000000000000000000e+00
5.320640362811791420e+02 0.000000000000000000e+00
5.323225396825396274e+02 0.000000000000000000e+00
5.326051700680271779e+02 0.000000000000000000e+00
5.328740136054422010e+02 0.000000000000000000e+00
5.331677097505669281e+02 0.000000000000000000e+00
5.334376417233560232e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
5.339769614512471207e+02 0.000000000000000000e+00
5.342456235827664841e+02 0.000000000000000000e+00
5.345217233560090335e+02 0.000000000000000000e+00
5.348090702947845330e+02 0.000000000000000000e+00
5.350819047619047524e+02 0.000000000000000000e+00
5.353619954648526118e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
5.359283446712017849e+02 0.000000000000000000e+00
5.362009977324263446e+02 0.000000000000000000e+00
5.364834467120181216e+02 0.000000000000000000e+00
5.367453968253968242e+02 0.000000000000000000e+00
5.370167800453514246e+02 0.000000000000000000e+00
5.372878004535147056e+02 0.000000000000000000e+00
5.375876643990930006e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
5.381393197278911202e+02 0.000000000000000000e+00
5.384190476190476602e+02 0.000000000000000000e+00
5.387049433106575407e+02 0.000000000000000000e+00
5.389728798180000240e+02 1.000000000000000000e+00
5.392253968249999616e+02 0.000000000000000000e+00
5.394996825396825670e+02 0.000000000000000000e+00
5.397676190476190641e+02 0.000000000000000000e+00
5.400560544217687493e+02 0.000000000000000000e+00
5.403310657596372266e+02 0.000000000000000000e+00
5.406082539682539618e+02 0.000000000000000000e+00
5.408892517006802336e+02 0.000000000000000000e+00
5.411702494331066191e+02 0.000000000000000000e+00
5.414516099769999755e+02 1.000000000000000000e+00
5.417090249433106237e+02 0.000000000000000000e+00
5.419992743764172474e+02 0.000000000000000000e+00
5.422595918367346712e+02 0.000000000000000000e+00
5.425278911564626014e+02 0.000000000000000000e+00
5.428016326530612332e+02 0.000000000000000000e+00
5.430764625850340508e+02 0.000000000000000000e+00
5.433400453514739183e+02 0.000000000000000000e+00
5.436312018140589544e+02 0.000000000000000000e+00
5.439078458049887104e+02 0.000000000000000000e+00
5.441810430839002493e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
5.453151927437642144e+02 0.000000000000000000e+00
5.455597278911565127e+02 0.000000000000000000e+00
5.458352834467119692e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
5.463702494331065509e+02 0.000000000000000000e+00
5.466347392290249445e+02 0.000000000000000000e+00
5.469237188208617226e+02 0.000000000000000000e+00
5.472185034013605218e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
5.485803174603174739e+02 0.000000000000000000e+00
5.488504308390022288e+02 0.000000000000000000e+00
5.491254421768707061e+02 0.000000000000000000e+00
5.494312925170067956e+02 0.000000000000000000e+00
5.497026757369613961e+02 0.000000000000000000e+00
5.499891156462584831e+02 0.000000000000000000e+00
5.502577777777777328e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
5.518044444444444707e+02 0.000000000000000000e+00
5.520932426303854754e+02 0.000000000000000000e+00
5.523851247165532641e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
5.538525170068027137e+02 0.000000000000000000e+00
5.541420408163265847e+02 0.000000000000000000e+00
5.544059863945577717e+02 0.000000000000000000e+00
5.546962358276643954e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
5.582989569160997689e+02 0.000000000000000000e+00
5.585937414965986818e+02 0.000000000000000000e+00
5.588515192743764146e+02 0.000000000000000000e+00
5.591377777777777283e+02 0.000000000000000000e+00
5.593924716553287908e+02 0.000000000000000000e+00
5.596613151927438139e+02 0.000000000000000000e+00
5.599415873015873331e+02 0.000000000000000000e+00
5.602358276643990393e+02 0.000000000000000000e+00
5.604914285714286279e+02 0.000000000000000000e+00
5.607432199546485663e+02 0.000000000000000000e+00
5.610207709750567346e+02 0.000000000000000000e+00
5.613160997732426267e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
5.637868480725624067e+02 0.000000000000000000e+00
5.640660317460317401e+02 0.000000000000000000e+00
5.643452154195011872e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
5.654312925170067956e+02 0.000000000000000000e+00
5.657041269841270150e+02 0.000000000000000000e+00
5.659822222222222763e+02 0.000000000000000000e+00
5.662646712018140533e+02 0.000000000000000000e+00
5.665476643990929233e+02 0.000000000000000000e+00
5.668166893424036061e+02 0.000000000000000000e+00
5.670976870748298779e+02 0.000000000000000000e+00
5.673659863945578081e+02 0.000000000000000000e+00
5.676468027210884202e+02 0.000000000000000000e+00
5.679267120181406199e+02 0.000000000000000000e+00
5.681964625850340553e+02 0.000000000000000000e+00
5.684705668934240066e+02 0.000000000000000000e+00
5.687443083900226384e+02 0.000000000000000000e+00
5.690233106575964257e+02 0.000000000000000000e+00
5.692825396825396638e+02 0.000000000000000000e+00
5.695481179138322432e+02 0.000000000000000000e+00
5.698224036281179679e+02 0.000000000000000000e+00
5.700961451247165996e+02 0.000000000000000000e+00
5.703550113378685182e+02 0.000000000000000000e+00
5.706120634920634984e+02 0.000000000000000000e+00
5.708780045351473973e+02 0.000000000000000000e+00
5.711747845804989083e+02 0.000000000000000000e+00
5.714548752834467678e+02 0.000000000000000000e+00
5.717066666666667061e+02 0.000000000000000000e+00
5.719856689342403797e+02 0.000000000000000000e+00
5.722962358276644181e+02 0.000000000000000000e+00
5.725843083900226702e+02 0.000000000000000000e+00
5.728344671201814435e+02 0.000000000000000000e+00
5.731154648526077153e+02 0.000000000000000000e+00
5.733984580498865853e+02 0.000000000000000000e+00
5.736633106575964121e+02 0.000000000000000000e+00
5.739299773242630636e+02 0.000000000000000000e+00
5.742078911564625514e+02 0.000000000000000000e+00
5.744716553287981924e+02 0.000000000000000000e+00
5.747223582766439449e+02 0.000000000000000000e+00
5.750283900226756941e+02 0.000000000000000000e+00
5.752872562358276127e+02 0.000000000000000000e+00
5.755513832199546869e+02 0.000000000000000000e+00
5.758349206349206497e+02 0.000000000000000000e+00
5.761124716553288181e+02 0.000000000000000000e+00
5.763927437641723373e+02 0.000000000000000000e+00
5.766817233560091154e+02 0.000000000000000000e+00
5.769453061224489829e+02 0.000000000000000000e+00
5.772081632653060979e+02 0.000000000000000000e+00
5.774906122448979886e+02 0.000000000000000000e+00
5.777781405895691478e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
5.808243083900226793e+02 0.000000000000000000e+00
5.811014965986394145e+02 0.000000000000000000e+00
5.813799546485261089e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
5.824596825396824897e+02 0.000000000000000000e+00
5.827450340136053910e+02 0.000000000000000000e+00
5.830151473922902596e+02 0.000000000000000000e+00
5.832863492063492004e+02 0.000000000000000000e+00
5.835736961451246998e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
5.846909750566893536e+02 0.000000000000000000e+00
5.849621768707482943e+02 0.000000000000000000e+00
5.852277551020407600e+02 0.000000000000000000e+00
5.855248979591837042e+02 0.000000000000000000e+00
5.857888435374150049e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
5.863261678004535042e+02 0.000000000000000000e+00
5.866037188208616726e+02 0.000000000000000000e+00
5.868988662131519050e+02 0.000000000000000000e+00
5.871733333333332894e+02 0.000000000000000000e+00
5.874490702947846330e+02 0.000000000000000000e+00
5.877229931972789245e+02 0.000000000000000000e+00
5.879934693877551126e+02 0.000000000000000000e+00
5.882929705215419744e+02 0.000000000000000000e+00
5.885625396825396365e+02 0.000000000000000000e+00
5.888288435374149685e+02 0.000000000000000000e+00
5.891067573696144564e+02 0.000000000000000000e+00
5.893794104308390160e+02 0.000000000000000000e+00
5.896536961451247407e+02 0.000000000000000000e+00
5.899346938775510125e+02 0.000000000000000000e+00
5.902020861678004167e+02 0.000000000000000000e+00
5.904872562358276582e+02 0.000000000000000000e+00
5.907640816326530739e+02 0.000000000000000000e+00
5.910463492063491913e+02 0.000000000000000000e+00
5.913106575963719251e+02 0.000000000000000000e+00
5.915936507936507951e+02 0.000000000000000000e+00
5.918590476190476011e+02 0.000000000000000000e+00
5.921416780045351516e+02 0.000000000000000000e+00
5.924047165532879262e+02 0.000000000000000000e+00
5.926702947845805056e+02 0.000000000000000000e+00
5.929511111111111177e+02 0.000000000000000000e+00
5.932273922902494405e+02 0.000000000000000000e+00
5.934944217687075252e+02 0.000000000000000000e+00
5.937763265306122094e+02 0.000000000000000000e+00
5.940538775510203777e+02 0.000000000000000000e+00
5.943167346938776063e+02 0.000000000000000000e+00
5.946004535147392289e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
5.967921995464852216e+02 0.000000000000000000e+00
5.970648526077097813e+02 0.000000000000000000e+00
5.973402267573695781e+02 0.000000000000000000e+00
5.975961904761904862e+02 0.000000000000000000e+00
5.978806349206349751e+02 0.000000000000000000e+00
5.981456689342403479e+02 0.000000000000000000e+00
5.984199546485260726e+02 0.000000000000000000e+00
5.987131065759637067e+02 0.000000000000000000e+00
5.989786848072562861e+02 0.000000000000000000e+00
5.992620408163264756e+02 0.000000000000000000e+00
5.995174603174602908e+02 0.000000000000000000e+00
5.998057142857143162e+02 0.000000000000000000e+00
6.000756462585034114e+02 0.000000000000000000e+00
6.003577324263038690e+02 0.000000000000000000e+00
6.006271201814058713e+02 0.000000000000000000e+00
6.009151927437641234e+02 0.000000000000000000e+00
6.011882086167800026e+02 0.000000000000000000e+00
6.014688435374149549e+02 0.000000000000000000e+00
6.017384126984127306e+02 0.000000000000000000e+00
6.020168707482993113e+02 0.000000000000000000e+00
6.022971428571428305e+02 0.000000000000000000e+00
6.025612698412697910e+02 0.000000000000000000e+00
6.028457142857142799e+02 0.000000000000000000e+00
6.031354195011338106e+02 0.000000000000000000e+00
6.034071655328798442e+02 0.000000000000000000e+00
6.036738321995464958e+02 0.000000000000000000e+00
6.039502947845804783e+02 0.000000000000000000e+00
6.042243990929705433e+02 0.000000000000000000e+00
6.045082993197279393e+02 0.000000000000000000e+00
6.047673469387755176e+02 0.000000000000000000e+00
6.050505215419501610e+02 0.000000000000000000e+00
6.053182766439908846e+02 0.000000000000000000e+00
6.055896598639455988e+02 0.000000000000000000e+00
6.058681179138321795e+02 0.000000000000000000e+00
6.061409523809523989e+02 0.000000000000000000e+00
6.064270294784580528e+02 0.000000000000000000e+00
6.067129251700680470e+02 0.000000000000000000e+00
6.069884807256236172e+02 0.000000000000000000e+00
6.072645804988661666e+02 0.000000000000000000e+00
6.075374149659863861e+02 0.000000000000000000e+00
6.078073469387754812e+02 0.000000000000000000e+00
6.080879818594104336e+02 0.000000000000000000e+00
6.083323355999999649e+02 0.000000000000000000e+00
6.086367346938775427e+02 0.000000000000000000e+00
6.089010430839002765e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
6.094710204081632128e+02 0.000000000000000000e+00
6.097460317460316901e+02 0.000000000000000000e+00
6.100132426303854345e+02 0.000000000000000000e+00
6.102944217687074797e+02 0.000000000000000000e+00
6.105543764172335841e+02 0.000000000000000000e+00
6.108475283446712183e+02 0.000000000000000000e+00
6.111078458049886422e+02 0.000000000000000000e+00
6.113812244897959545e+02 0.000000000000000000e+00
6.116691156462585468e+02 0.000000000000000000e+00
6.119412244897958999e+02 0.000000000000000000e+00
6.122044444444444480e+02 0.000000000000000000e+00
6.125220861678004667e+02 0.000000000000000000e+00
6.127814965986394782e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
6.133315192743764328e+02 0.000000000000000000e+00
6.136112471655328591e+02 0.000000000000000000e+00
6.138634013605442306e+02 0.000000000000000000e+00
6.141679818594104745e+02 0.000000000000000000e+00
6.144206802721088252e+02 0.000000000000000000e+00
6.146893424036280749e+02 0.000000000000000000e+00
6.149726984126983780e+02 0.000000000000000000e+00
6.152522448979591445e+02 0.000000000000000000e+00
6.155062131519274544e+02 0.000000000000000000e+00
6.157850340136054683e+02 0.000000000000000000e+00
6.160585941043084404e+02 0.000000000000000000e+00
6.163241723356009061e+02 0.000000000000000000e+00
6.165960997732425994e+02 0.000000000000000000e+00
6.168716553287981696e+02 0.000000000000000000e+00
6.171230839002267885e+02 0.000000000000000000e+00
6.174011791383220498e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
6.179486621315193133e+02 0.000000000000000000e+00
6.182289342403628325e+02 0.000000000000000000e+00
6.184890702947845966e+02 0.000000000000000000e+00
6.187668027210884247e+02 0.000000000000000000e+00
6.190525170068027592e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
6.225835827664399176e+02 0.000000000000000000e+00
6.229006802721088434e+02 0.000000000000000000e+00
6.231624489795918862e+02 0.000000000000000000e+00
6.234274829931972590e+02 0.000000000000000000e+00
6.236939682539682508e+02 0.000000000000000000e+00
6.239753287981859557e+02 0.000000000000000000e+00
6.242336507936507815e+02 0.000000000000000000e+00
6.245119274376417025e+02 0.000000000000000000e+00
6.247775056689342819e+02 0.000000000000000000e+00
6.250621315192744305e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
6.293783219954648303e+02 0.000000000000000000e+00
6.296605895691609476e+02 0.000000000000000000e+00
6.299301587301587233e+02 0.000000000000000000e+00
6.301917460317459927e+02 0.000000000000000000e+00
6.304776417233559869e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
6.313182766439908846e+02 0.000000000000000000e+00
6.315867573696144746e+02 0.000000000000000000e+00
6.318604988662131063e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
6.374935147392289991e+02 0.000000000000000000e+00
6.377946485260771396e+02 0.000000000000000000e+00
6.380890702947846194e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
6.407441269841269786e+02 0.000000000000000000e+00
6.410191383219954560e+02 0.000000000000000000e+00
6.412970521541950575e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
6.443414058956916506e+02 0.000000000000000000e+00
6.446182312925169526e+02 0.000000000000000000e+00
6.448819954648525936e+02 0.000000000000000000e+00
6.451620861678004530e+02 0.000000000000000000e+00
6.454403628117913740e+02 0.000000000000000000e+00
6.457220861678003985e+02 0.000000000000000000e+00
6.459976417233559687e+02 0.000000000000000000e+00
6.462942403628118200e+02 0.000000000000000000e+00
6.465587301587302136e+02 0.000000000000000000e+00
6.468439002267573414e+02 0.000000000000000000e+00
6.471136507936507769e+02 0.000000000000000000e+00
6.473853968253968105e+02 0.000000000000000000e+00
6.476605895691609476e+02 0.000000000000000000e+00
6.479434013605442715e+02 0.000000000000000000e+00
6.482260317460317083e+02 0.000000000000000000e+00
6.484921541950113806e+02 0.000000000000000000e+00
6.487633560090703213e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
6.493206349206349159e+02 0.000000000000000000e+00
6.496123356009070449e+02 0.000000000000000000e+00
6.498735600907029948e+02 0.000000000000000000e+00
6.501554648526076789e+02 0.000000000000000000e+00
6.504322902494330947e+02 0.000000000000000000e+00
6.507132879818593665e+02 0.000000000000000000e+00
6.509872108843537717e+02 0.000000000000000000e+00
6.512763718820862096e+02 0.000000000000000000e+00
6.515557369614512027e+02 0.000000000000000000e+00
6.518418140589569703e+02 0.000000000000000000e+00
6.521206349206348705e+02 0.000000000000000000e+00
6.524039909297051736e+02 0.000000000000000000e+00
6.526819047619047751e+02 0.000000000000000000e+00
6.529683446712018622e+02 0.000000000000000000e+00
6.532390022675737100e+02 0.000000000000000000e+00
6.535209070294785079e+02 0.000000000000000000e+00
6.537979138321995833e+02 0.000000000000000000e+00
6.540781859410431025e+02 0.000000000000000000e+00
6.543526530612244869e+02 0.000000000000000000e+00
6.546367346938775427e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
6.551978231292516739e+02 0.000000000000000000e+00
6.554534240362811488e+02 0.000000000000000000e+00
6.557511111111110722e+02 0.000000000000000000e+00
6.560379138321995924e+02 0.000000000000000000e+00
6.563027664399093055e+02 0.000000000000000000e+00
6.565739682539682462e+02 0.000000000000000000e+00
6.568502494331065691e+02 0.000000000000000000e+00
6.571345124716552846e+02 0.000000000000000000e+00
6.574106122448979477e+02 0.000000000000000000e+00
6.576861678004535179e+02 0.000000000000000000e+00
6.579686167800452949e+02 0.000000000000000000e+00
6.582445351473922983e+02 0.000000000000000000e+00
6.585231746031746525e+02 0.000000000000000000e+00
6.587878458049887058e+02 0.000000000000000000e+00
6.590833560090702576e+02 0.000000000000000000e+00
6.593413151927437639e+02 0.000000000000000000e+00
6.596206802721088707e+02 0.000000000000000000e+00
6.598871655328798624e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
6.604159637188208762e+02 0.000000000000000000e+00
6.606918820861677659e+02 0.000000000000000000e+00
6.609623582766439540e+02 0.000000000000000000e+00
6.612266666666666879e+02 0.000000000000000000e+00
6.615154648526076926e+02 0.000000000000000000e+00
6.617781405895691478e+02 0.000000000000000000e+00
6.620513378684806867e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
6.631323356009070267e+02 0.000000000000000000e+00
6.634019047619048024e+02 0.000000000000000000e+00
6.636700226757369592e+02 0.000000000000000000e+00
6.639584580498866444e+02 0.000000000000000000e+00
6.642311111111110904e+02 0.000000000000000000e+00
6.645175510204081775e+02 0.000000000000000000e+00
6.647925623582766548e+02 0.000000000000000000e+00
6.650835374149660311e+02 0.000000000000000000e+00
6.653404081632653515e+02 0.000000000000000000e+00
6.656299319727891088e+02 0.000000000000000000e+00
6.658882539682539345e+02 0.000000000000000000e+00
6.661643537414965976e+02 0.000000000000000000e+00
6.664359183673469715e+02 0.000000000000000000e+00
6.667183673469387486e+02 0.000000000000000000e+00
6.669941043083899785e+02 0.000000000000000000e+00
6.672625850340135685e+02 0.000000000000000000e+00
6.675493877551020887e+02 0.000000000000000000e+00
6.678271201814059168e+02 0.000000000000000000e+00
6.680834467120181444e+02 0.000000000000000000e+00
6.683566439909296832e+02 0.000000000000000000e+00
6.686356462585033569e+02 0.000000000000000000e+00
6.688868934240363160e+02 0.000000000000000000e+00
6.691686167800453404e+02 0.000000000000000000e+00
6.694361904761905180e+02 0.000000000000000000e+00
6.697304308390022243e+02 0.000000000000000000e+00
6.699789569160997189e+02 0.000000000000000000e+00
6.702650340136054865e+02 0.000000000000000000e+00
6.705451247165532322e+02 0.000000000000000000e+00
6.708003628117913877e+02 0.000000000000000000e+00
6.710813605442176595e+02 0.000000000000000000e+00
6.713532879818594665e+02 0.000000000000000000e+00
6.716175963718820867e+02 0.000000000000000000e+00
6.718915192743763782e+02 0.000000000000000000e+00
6.721696145124716395e+02 0.000000000000000000e+00
6.724257596371882073e+02 0.000000000000000000e+00
6.727151020408163049e+02 0.000000000000000000e+00
6.730011791383219588e+02 0.000000000000000000e+00
6.732540589569160829e+02 0.000000000000000000e+00
6.735210884353741676e+02 0.000000000000000000e+00
6.737971882086168307e+02 0.000000000000000000e+00
6.740687528344670909e+02 0.000000000000000000e+00
6.743611791383219725e+02 0.000000000000000000e+00
6.746247619047619537e+02 0.000000000000000000e+00
6.749066666666666379e+02 0.000000000000000000e+00
6.751902040816326007e+02 0.000000000000000000e+00
6.754661224489796041e+02 0.000000000000000000e+00
6.757378684807256377e+02 0.000000000000000000e+00
6.760067120181405471e+02 0.000000000000000000e+00
6.762842630385487155e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
6.839199999999999591e+02 0.000000000000000000e+00
6.841950113378684364e+02 0.000000000000000000e+00
6.844711111111110995e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
6.850240362811791783e+02 0.000000000000000000e+00
6.852809070294784988e+02 0.000000000000000000e+00
6.855664399092970598e+02 0.000000000000000000e+00
6.858276643990930097e+02 0.000000000000000000e+00
6.861099319727891270e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
6.866523356009070085e+02 0.000000000000000000e+00
6.869213605442176913e+02 0.000000000000000000e+00
6.871932879818593847e+02 0.000000000000000000e+00
6.874809977324263173e+02 0.000000000000000000e+00
6.877503854875283196e+02 0.000000000000000000e+00
6.880175963718820640e+02 0.000000000000000000e+00
6.882936961451247271e+02 0.000000000000000000e+00
6.885598185941042857e+02 0.000000000000000000e+00
6.888471655328797851e+02 0.000000000000000000e+00
6.891103854875283332e+02 0.000000000000000000e+00
6.893919274376416979e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
6.899531972789116026e+02 0.000000000000000000e+00
6.902243990929705433e+02 0.000000000000000000e+00
6.904985034013604945e+02 0.000000000000000000e+00
6.907718820861678068e+02 0.000000000000000000e+00
6.910367346938775199e+02 0.000000000000000000e+00
6.913304308390022470e+02 0.000000000000000000e+00
6.915912925170067638e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
6.926668480725624022e+02 0.000000000000000000e+00
6.929492970521541793e+02 0.000000000000000000e+00
6.932126984126983871e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
6.937482086167800617e+02 0.000000000000000000e+00
6.940536961451247180e+02 0.000000000000000000e+00
6.943047619047619037e+02 0.000000000000000000e+00
6.945779591836734426e+02 0.000000000000000000e+00
6.948286621315193088e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
6.953638095238095502e+02 0.000000000000000000e+00
6.956377324263038417e+02 0.000000000000000000e+00
6.958982312925170390e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
7.021324263038549134e+02 0.000000000000000000e+00
7.024018140589569157e+02 0.000000000000000000e+00
7.026875283446712501e+02 0.000000000000000000e+00
7.029578231292516648e+02 0.000000000000000000e+00
7.032433560090703395e+02 0.000000000000000000e+00
7.035087528344671455e+02 0.000000000000000000e+00
7.038044444444444707e+02 0.000000000000000000e+00
7.040660317460317401e+02 0.000000000000000000e+00
7.043390476190476193e+02 0.000000000000000000e+00
7.046256689342403661e+02 0.000000000000000000e+00
7.048952380952381418e+02 0.000000000000000000e+00
7.051660770975056494e+02 0.000000000000000000e+00
7.054606802721087888e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
7.060152380952381463e+02 0.000000000000000000e+00
7.062842630385487155e+02 0.000000000000000000e+00
7.065540136054421509e+02 0.000000000000000000e+00
7.068246712018141125e+02 0.000000000000000000e+00
7.071020408163265074e+02 0.000000000000000000e+00
7.073759637188209126e+02 0.000000000000000000e+00
7.076551473922902460e+02 0.000000000000000000e+00
7.079274376417233725e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
7.096074376417233225e+02 0.000000000000000000e+00
7.098766439909296651e+02 0.000000000000000000e+00
7.101547392290249263e+02 0.000000000000000000e+00
7.104215873015873512e+02 0.000000000000000000e+00
7.106996825396824988e+02 0.000000000000000000e+00
7.109777777777777601e+02 0.000000000000000000e+00
7.112493424036281340e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
7.139629931972789336e+02 0.000000000000000000e+00
7.142300226757370183e+02 0.000000000000000000e+00
7.145110204081632901e+02 0.000000000000000000e+00
7.147769614512471890e+02 0.000000000000000000e+00
7.150534240362811715e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
7.155853061224489693e+02 0.000000000000000000e+00
7.158675736961450866e+02 0.000000000000000000e+00
7.161313378684807276e+02 0.000000000000000000e+00
7.164061678004535452e+02 0.000000000000000000e+00
7.166904308390022607e+02 0.000000000000000000e+00
7.169785034013605127e+02 0.000000000000000000e+00
7.172551473922902687e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
7.177785034013605809e+02 0.000000000000000000e+00
7.180540589569161511e+02 0.000000000000000000e+00
7.183201814058957098e+02 0.000000000000000000e+00
7.185774149659863497e+02 0.000000000000000000e+00
7.188613151927437457e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
7.204868934240362250e+02 0.000000000000000000e+00
7.207680725623582703e+02 0.000000000000000000e+00
7.210211337868480541e+02 0.000000000000000000e+00
7.213391383219955060e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
7.221190022675737055e+02 0.000000000000000000e+00
7.223693424036281385e+02 0.000000000000000000e+00
7.226394557823128935e+02 0.000000000000000000e+00
7.229358730158729713e+02 0.000000000000000000e+00
7.232117913832199747e+02 0.000000000000000000e+00
7.234744671201814299e+02 0.000000000000000000e+00
7.237416780045351743e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
7.242918820861677887e+02 0.000000000000000000e+00
7.245766893424035970e+02 0.000000000000000000e+00
7.248390022675737328e+02 0.000000000000000000e+00
7.251190929705215922e+02 0.000000000000000000e+00
7.254049886621314727e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
7.302478004535147420e+02 0.000000000000000000e+00
7.305382312925170254e+02 0.000000000000000000e+00
7.308065306122448419e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
7.313678004535147466e+02 0.000000000000000000e+00
7.316368253968254294e+02 0.000000000000000000e+00
7.319112925170068138e+02 0.000000000000000000e+00
7.321957369614513027e+02 0.000000000000000000e+00
7.324585941043084176e+02 0.000000000000000000e+00
7.327497505668934537e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
7.332905215419501701e+02 0.000000000000000000e+00
7.335658956916099669e+02 0.000000000000000000e+00
7.338396371882085987e+02 0.000000000000000000e+00
7.341101133786847868e+02 0.000000000000000000e+00
7.343796825396825625e+02 0.000000000000000000e+00
7.346510657596371630e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
7.352050793650793139e+02 0.000000000000000000e+00
7.354942403628117518e+02 0.000000000000000000e+00
7.357743310657596112e+02 0.000000000000000000e+00
7.360538775510203777e+02 0.000000000000000000e+00
7.363238095238094729e+02 0.000000000000000000e+00
7.365928344671201558e+02 0.000000000000000000e+00
7.368622222222222717e+02 0.000000000000000000e+00
7.371506575963718433e+02 0.000000000000000000e+00
7.373979138321994924e+02 0.000000000000000000e+00
7.376854421768707653e+02 0.000000000000000000e+00
7.379537414965986954e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
7.384792743764172656e+02 0.000000000000000000e+00
7.387664399092971053e+02 0.000000000000000000e+00
7.390243990929704978e+02 0.000000000000000000e+00
7.393014058956915733e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
7.398603174603174466e+02 0.000000000000000000e+00
7.401224489795918089e+02 0.000000000000000000e+00
7.403996371882086578e+02 0.000000000000000000e+00
7.406673922902493814e+02 0.000000000000000000e+00
7.409509297052154579e+02 0.000000000000000000e+00
7.412255782312925021e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
7.425654421768707607e+02 0.000000000000000000e+00
7.428310204081632264e+02 0.000000000000000000e+00
7.431189115646258188e+02 0.000000000000000000e+00
7.434080725623582566e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
7.439619047619047478e+02 0.000000000000000000e+00
7.442316553287981833e+02 0.000000000000000000e+00
7.445122902494331356e+02 0.000000000000000000e+00
7.447805895691609521e+02 0.000000000000000000e+00
7.450526984126984189e+02 0.000000000000000000e+00
7.453139229024943688e+02 0.000000000000000000e+00
7.456045351473923120e+02 0.000000000000000000e+00
7.458840816326530785e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
7.464159637188208762e+02 0.000000000000000000e+00
7.466998639455782723e+02 0.000000000000000000e+00
7.469721541950112851e+02 0.000000000000000000e+00
7.472439002267573187e+02 0.000000000000000000e+00
7.475151020408163731e+02 0.000000000000000000e+00
7.477819501133786844e+02 0.000000000000000000e+00
7.480673015873015856e+02 0.000000000000000000e+00
7.483399546485260316e+02 0.000000000000000000e+00
7.486029931972789200e+02 0.000000000000000000e+00
7.488863492063492231e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
7.494534240362811488e+02 0.000000000000000000e+00
7.497282539682539664e+02 0.000000000000000000e+00
7.499987301587301545e+02 0.000000000000000000e+00
7.502877097505669326e+02 0.000000000000000000e+00
7.505560090702947491e+02 0.000000000000000000e+00
7.508141496598639151e+02 0.000000000000000000e+00
7.511076643990929824e+02 0.000000000000000000e+00
7.513783219954648303e+02 0.000000000000000000e+00
7.516489795918366781e+02 0.000000000000000000e+00
7.519493877551020660e+02 0.000000000000000000e+00
7.522035374149660356e+02 0.000000000000000000e+00
7.524772789115646674e+02 0.000000000000000000e+00
7.527758730158730032e+02 0.000000000000000000e+00
7.530490702947845421e+02 0.000000000000000000e+00
7.533269841269841436e+02 0.000000000000000000e+00
7.536163265306122412e+02 0.000000000000000000e+00
7.538679365079365198e+02 0.000000000000000000e+00
7.541512925170068229e+02 0.000000000000000000e+00
7.544243083900227020e+02 0.000000000000000000e+00
7.547043990929705615e+02 0.000000000000000000e+00
7.549716099773243059e+02 0.000000000000000000e+00
7.552542403628117427e+02 0.000000000000000000e+00
7.555325170068027774e+02 0.000000000000000000e+00
7.558185941043084313e+02 0.000000000000000000e+00
7.560854421768707425e+02 0.000000000000000000e+00
7.563593650793650340e+02 0.000000000000000000e+00
7.566253061224489329e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
7.571838548752834868e+02 0.000000000000000000e+00
7.574746485260770896e+02 0.000000000000000000e+00
7.577409523809524217e+02 0.000000000000000000e+00
7.580145124716552800e+02 0.000000000000000000e+00
7.582766439909297560e+02 0.000000000000000000e+00
7.585605442176870383e+02 0.000000000000000000e+00
7.588328344671201648e+02 0.000000000000000000e+00
7.591138321995464366e+02 0.000000000000000000e+00
7.593886621315192542e+02 0.000000000000000000e+00
7.596816326530612287e+02 0.000000000000000000e+00
7.599508390022675712e+02 0.000000000000000000e+00
7.602405442176871020e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
7.648745578231292939e+02 0.000000000000000000e+00
7.651588208616780094e+02 0.000000000000000000e+00
7.654316553287982288e+02 0.000000000000000000e+00
7.657041269841270150e+02 0.000000000000000000e+00
7.659689795918367281e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
7.665280725623582612e+02 0.000000000000000000e+00
7.667999999999999545e+02 0.000000000000000000e+00
7.670659410430838534e+02 0.000000000000000000e+00
7.673425850340136094e+02 0.000000000000000000e+00
7.676203174603174375e+02 0.000000000000000000e+00
7.679000453514739775e+02 0.000000000000000000e+00
7.681766893424036198e+02 0.000000000000000000e+00
7.684484353741496534e+02 0.000000000000000000e+00
7.687343310649999921e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
7.692941496598639333e+02 0.000000000000000000e+00
7.695717006802721016e+02 0.000000000000000000e+00
7.698565079365079100e+02 0.000000000000000000e+00
7.701346031746031713e+02 0.000000000000000000e+00
7.704197732426304128e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
7.709585487528344174e+02 0.000000000000000000e+00
7.712580498866212793e+02 0.000000000000000000e+00
7.715270748299319621e+02 0.000000000000000000e+00
7.718180498866213384e+02 0.000000000000000000e+00
7.721048526077097449e+02 0.000000000000000000e+00
7.723706122448979841e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
7.737353287981859467e+02 0.000000000000000000e+00
7.740272108843537353e+02 0.000000000000000000e+00
7.742956916099773252e+02 0.000000000000000000e+00
7.745741496598639060e+02 0.000000000000000000e+00
7.748582312925169617e+02 0.000000000000000000e+00
7.751154648526077153e+02 0.000000000000000000e+00
7.753928344671202240e+02 0.000000000000000000e+00
7.756765532879818466e+02 0.000000000000000000e+00
7.759473922902494678e+02 0.000000000000000000e+00
7.762369160997732251e+02 0.000000000000000000e+00
7.764995918367346803e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
7.776079818594104154e+02 0.000000000000000000e+00
7.778835374149659856e+02 0.000000000000000000e+00
7.781745124716553619e+02 0.000000000000000000e+00
7.784484353741496534e+02 0.000000000000000000e+00
7.787316099773242968e+02 0.000000000000000000e+00
7.790017233560090517e+02 0.000000000000000000e+00
7.792908843537414896e+02 0.000000000000000000e+00
7.795604535147392653e+02 0.000000000000000000e+00
7.798447165532879808e+02 0.000000000000000000e+00
7.801199092970521178e+02 0.000000000000000000e+00
7.804092517006802154e+02 0.000000000000000000e+00
7.806862585034014046e+02 0.000000000000000000e+00
7.809701587301586869e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
7.826046258503400850e+02 0.000000000000000000e+00
7.828896145124716668e+02 0.000000000000000000e+00
7.831642630385487109e+02 0.000000000000000000e+00
7.834412698412697864e+02 0.000000000000000000e+00
7.837188208616779548e+02 0.000000000000000000e+00
7.839918367346938339e+02 0.000000000000000000e+00
7.842737414965986318e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
7.848335600907029175e+02 0.000000000000000000e+00
7.851185487528344993e+02 0.000000000000000000e+00
7.853922902494331311e+02 0.000000000000000000e+00
7.856689342403627734e+02 0.000000000000000000e+00
7.859502947845804783e+02 0.000000000000000000e+00
7.862258503401360485e+02 0.000000000000000000e+00
7.864934240362812261e+02 0.000000000000000000e+00
7.867697052154195489e+02 0.000000000000000000e+00
7.870499773242630681e+02 0.000000000000000000e+00
7.873101133786848322e+02 0.000000000000000000e+00
7.875813151927437730e+02 0.000000000000000000e+00
7.878588662131519413e+02 0.000000000000000000e+00
7.881650793649999969e+02 0.000000000000000000e+00
7.884237641723356091e+02 0.000000000000000000e+00
7.887083900226757578e+02 0.000000000000000000e+00
7.889683446712018622e+02 0.000000000000000000e+00
7.892317460317460700e+02 0.000000000000000000e+00
7.895054875283447018e+02 0.000000000000000000e+00
7.897824943310657773e+02 0.000000000000000000e+00
7.900448072562357993e+02 0.000000000000000000e+00
7.903219954648526482e+02 0.000000000000000000e+00
7.905902947845804647e+02 0.000000000000000000e+00
7.908575056689342091e+02 0.000000000000000000e+00
7.911600907029478549e+02 0.000000000000000000e+00
7.914467120181406017e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
7.925378684807255922e+02 0.000000000000000000e+00
7.928010884353741403e+02 0.000000000000000000e+00
7.930646712018140079e+02 0.000000000000000000e+00
7.933565532879819102e+02 0.000000000000000000e+00
7.936157823129251483e+02 0.000000000000000000e+00
7.938742857142857474e+02 0.000000000000000000e+00
7.941619954648525663e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
7.947114739229025417e+02 0.000000000000000000e+00
7.949823129251700493e+02 0.000000000000000000e+00
7.952551473922902687e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
7.958262131519273908e+02 0.000000000000000000e+00
7.960990476190476102e+02 0.000000000000000000e+00
7.963778684807256241e+02 0.000000000000000000e+00
7.966655782312925567e+02 0.000000000000000000e+00
7.969335147392290537e+02 0.000000000000000000e+00
7.972110657596372221e+02 0.000000000000000000e+00
7.974891609977323697e+02 0.000000000000000000e+00
7.977599999999999909e+02 0.000000000000000000e+00
7.980471655328798306e+02 0.000000000000000000e+00
7.983214512471655553e+02 0.000000000000000000e+00
7.986022675736961673e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
8.008230385487528338e+02 0.000000000000000000e+00
8.011049433106576316e+02 0.000000000000000000e+00
8.013730612244897884e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
8.019294331065759707e+02 0.000000000000000000e+00
8.022189569160997280e+02 0.000000000000000000e+00
8.025052154195011553e+02 0.000000000000000000e+00
8.027639002267574142e+02 0.000000000000000000e+00
8.030452607709750055e+02 0.000000000000000000e+00
8.033052154195011099e+02 0.000000000000000000e+00
8.036018140589569612e+02 0.000000000000000000e+00
8.038702947845805511e+02 0.000000000000000000e+00
8.041639909297051645e+02 0.000000000000000000e+00
8.044484353741496534e+02 0.000000000000000000e+00
8.047316099773242968e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
8.052763718820862096e+02 0.000000000000000000e+00
8.055488435374149958e+02 0.000000000000000000e+00
8.058155102040816473e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
8.133991836734693379e+02 0.000000000000000000e+00
8.136705668934240521e+02 0.000000000000000000e+00
8.139374149659863633e+02 0.000000000000000000e+00
8.142285714285713993e+02 0.000000000000000000e+00
8.145061224489795677e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
8.150597732426303992e+02 0.000000000000000000e+00
8.153260770975056175e+02 0.000000000000000000e+00
8.155990929705214967e+02 0.000000000000000000e+00
8.158869841269840890e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
8.178080725623582339e+02 0.000000000000000000e+00
8.181211791383219634e+02 0.000000000000000000e+00
8.183885714285714812e+02 0.000000000000000000e+00
8.186570521541949574e+02 0.000000000000000000e+00
8.189304308390022697e+02 0.000000000000000000e+00
8.192174149659864497e+02 0.000000000000000000e+00
8.194924263038549270e+02 0.000000000000000000e+00
8.197913832199546960e+02 0.000000000000000000e+00
8.200631292517007296e+02 0.000000000000000000e+00
8.203531972789115798e+02 0.000000000000000000e+00
8.206285714285713766e+02 0.000000000000000000e+00
8.209144671201813708e+02 0.000000000000000000e+00
8.211925623582766320e+02 0.000000000000000000e+00
8.214701133786848004e+02 0.000000000000000000e+00
8.217336961451246680e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
8.222942403628118200e+02 0.000000000000000000e+00
8.225705215419501428e+02 0.000000000000000000e+00
8.228433560090702485e+02 0.000000000000000000e+00
8.231160090702948082e+02 0.000000000000000000e+00
8.233942857142857292e+02 0.000000000000000000e+00
8.236477097505669462e+02 0.000000000000000000e+00
8.239232653061224028e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
8.244917913832199474e+02 0.000000000000000000e+00
8.247646258503401668e+02 0.000000000000000000e+00
8.250314739229024781e+02 0.000000000000000000e+00
8.253082993197278938e+02 0.000000000000000000e+00
8.255782312925169890e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
8.272190476190476147e+02 0.000000000000000000e+00
8.275045804988661757e+02 0.000000000000000000e+00
8.277668934240363114e+02 0.000000000000000000e+00
8.280297505668934264e+02 0.000000000000000000e+00
8.282944217687074797e+02 0.000000000000000000e+00
8.285812244897958863e+02 0.000000000000000000e+00
8.288555102040816109e+02 0.000000000000000000e+00
8.291194557823129117e+02 0.000000000000000000e+00
8.294020861678004621e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
8.377966439909297378e+02 0.000000000000000000e+00
8.380879818594104336e+02 0.000000000000000000e+00
8.383524716553288272e+02 0.000000000000000000e+00
8.386287528344671500e+02 0.000000000000000000e+00
8.388937868480725228e+02 0.000000000000000000e+00
8.391845804988662394e+02 0.000000000000000000e+00
8.394614058956916551e+02 0.000000000000000000e+00
8.397385941043083903e+02 0.000000000000000000e+00
8.399981859410430616e+02 0.000000000000000000e+00
8.402826303854875505e+02 0.000000000000000000e+00
8.405531065759637386e+02 0.000000000000000000e+00
8.408495238095238165e+02 0.000000000000000000e+00
8.411136507936507769e+02 0.000000000000000000e+00
8.413973696145125132e+02 0.000000000000000000e+00
8.416785487528344447e+02 0.000000000000000000e+00
8.419675283446712228e+02 0.000000000000000000e+00
8.422274829931973272e+02 0.000000000000000000e+00
8.425179138321994969e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
8.430764625850340508e+02 0.000000000000000000e+00
8.433358730158730623e+02 0.000000000000000000e+00
8.436353741496598104e+02 0.000000000000000000e+00
8.439027664399093283e+02 0.000000000000000000e+00
8.441922902494330856e+02 0.000000000000000000e+00
8.444513378684807776e+02 0.000000000000000000e+00
8.447432199546485663e+02 0.000000000000000000e+00
8.450080725623582794e+02 0.000000000000000000e+00
8.452968707482992841e+02 0.000000000000000000e+00
8.455762358276643909e+02 0.000000000000000000e+00
8.458668480725623340e+02 0.000000000000000000e+00
8.461197278911564581e+02 0.000000000000000000e+00
8.464010884353741631e+02 0.000000000000000000e+00
8.466717460317460109e+02 0.000000000000000000e+00
8.469634467120181398e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
8.474982312925170618e+02 0.000000000000000000e+00
8.477701587301587551e+02 0.000000000000000000e+00
8.480502494331066146e+02 0.000000000000000000e+00
8.483278004535147829e+02 0.000000000000000000e+00
8.486057142857142708e+02 0.000000000000000000e+00
8.488734693877551081e+02 0.000000000000000000e+00
8.491579138321995970e+02 0.000000000000000000e+00
8.494187755102041137e+02 0.000000000000000000e+00
8.497155555555555111e+02 0.000000000000000000e+00
8.499854875283447200e+02 0.000000000000000000e+00
8.502795464852607665e+02 0.000000000000000000e+00
8.505454875283446654e+02 0.000000000000000000e+00
8.508355555555555156e+02 0.000000000000000000e+00
8.511013151927437548e+02 0.000000000000000000e+00
8.513990022675736782e+02 0.000000000000000000e+00
8.516569614512471844e+02 0.000000000000000000e+00
8.519365079365079509e+02 0.000000000000000000e+00
8.522106122448980159e+02 0.000000000000000000e+00
8.524988662131519277e+02 0.000000000000000000e+00
8.527528344671202376e+02 0.000000000000000000e+00
8.530367346938775199e+02 0.000000000000000000e+00
8.533217233560091017e+02 0.000000000000000000e+00
8.535932879818593619e+02 0.000000000000000000e+00
8.538595918367346940e+02 0.000000000000000000e+00
8.541286167800453768e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
8.546840816326530330e+02 0.000000000000000000e+00
8.549570975056689122e+02 0.000000000000000000e+00
8.552172335600906763e+02 0.000000000000000000e+00
8.555005895691609794e+02 0.000000000000000000e+00
8.557676190476190641e+02 0.000000000000000000e+00
8.560390022675736645e+02 0.000000000000000000e+00
8.563132879818593892e+02 0.000000000000000000e+00
8.565837641723355773e+02 0.000000000000000000e+00
8.568495238095238165e+02 0.000000000000000000e+00
8.571330612244897793e+02 0.000000000000000000e+00
8.573948299319728221e+02 0.000000000000000000e+00
8.576946938775510034e+02 0.000000000000000000e+00
8.579664399092970370e+02 0.000000000000000000e+00
8.582298412698412449e+02 0.000000000000000000e+00
8.585155555555555793e+02 0.000000000000000000e+00
8.587934693877550671e+02 0.000000000000000000e+00
8.590708390022675758e+02 0.000000000000000000e+00
8.593416780045351970e+02 0.000000000000000000e+00
8.596192290249433654e+02 0.000000000000000000e+00
8.599025850340135548e+02 0.000000000000000000e+00
8.601576417233560505e+02 0.000000000000000000e+00
8.604451700680272097e+02 0.000000000000000000e+00
8.607047619047618809e+02 0.000000000000000000e+00
8.609913832199546277e+02 0.000000000000000000e+00
8.612707482993197345e+02 0.000000000000000000e+00
8.615343310657596021e+02 0.000000000000000000e+00
8.618316553287982060e+02 0.000000000000000000e+00
8.621070294784580028e+02 0.000000000000000000e+00
8.623940136054421828e+02 0.000000000000000000e+00
8.626730158730158564e+02 0.000000000000000000e+00
8.629643537414965522e+02 0.000000000000000000e+00
8.632230385487528110e+02 0.000000000000000000e+00
8.634790022675737191e+02 0.000000000000000000e+00
8.637866666666666333e+02 0.000000000000000000e+00
8.640286621315192406e+02 0.000000000000000000e+00
8.643132879818593892e+02 0.000000000000000000e+00
8.645812244897958863e+02 0.000000000000000000e+00
8.648382766439909801e+02 0.000000000000000000e+00
8.651310657596371811e+02 0.000000000000000000e+00
8.653979138321994924e+02 0.000000000000000000e+00
8.656729251700680834e+02 0.000000000000000000e+00
8.659504761904761381e+02 0.000000000000000000e+00
8.662234920634920172e+02 0.000000000000000000e+00
8.664888888888889369e+02 0.000000000000000000e+00
8.667668027210884247e+02 0.000000000000000000e+00
8.670332879818594165e+02 0.000000000000000000e+00
8.673055782312925430e+02 0.000000000000000000e+00
8.675827664399092782e+02 0.000000000000000000e+00
8.678750113378685000e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
8.684132426303855254e+02 0.000000000000000000e+00
8.686871655328798170e+02 0.000000000000000000e+00
8.689688888888888414e+02 0.000000000000000000e+00
8.692526077097505777e+02 0.000000000000000000e+00
8.695375963718820458e+02 0.000000000000000000e+00
8.698204081632652560e+02 0.000000000000000000e+00
8.700856235827664023e+02 0.000000000000000000e+00
8.703599092970521269e+02 0.000000000000000000e+00
8.706369160997732024e+02 0.000000000000000000e+00
8.709130158730158655e+02 0.000000000000000000e+00
8.712059863945578400e+02 0.000000000000000000e+00
8.714848072562358539e+02 0.000000000000000000e+00
8.717511111111110722e+02 0.000000000000000000e+00
8.720335600907029630e+02 0.000000000000000000e+00
8.723167346938776063e+02 0.000000000000000000e+00
8.725875736961451139e+02 0.000000000000000000e+00
8.728705668934239839e+02 0.000000000000000000e+00
8.731501133786848641e+02 0.000000000000000000e+00
8.734260317460317538e+02 0.000000000000000000e+00
8.737287981859410593e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
8.769890249433107101e+02 0.000000000000000000e+00
8.772573242630385266e+02 0.000000000000000000e+00
8.775513832199546869e+02 0.000000000000000000e+00
8.778247619047618855e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
8.788923356009070176e+02 0.000000000000000000e+00
8.791357823129251301e+02 0.000000000000000000e+00
8.794193197278912066e+02 0.000000000000000000e+00
8.796934240362811579e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
8.822107936507936756e+02 0.000000000000000000e+00
8.824763718820861413e+02 0.000000000000000000e+00
8.827633560090703213e+02 0.000000000000000000e+00
8.830614058956915642e+02 0.000000000000000000e+00
8.833188208616779775e+02 0.000000000000000000e+00
8.836166893424036743e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
8.844458956916099623e+02 0.000000000000000000e+00
8.847129251700680470e+02 0.000000000000000000e+00
8.849935600907029993e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
8.860959637188208262e+02 0.000000000000000000e+00
8.863867573696145428e+02 0.000000000000000000e+00
8.866672108843537217e+02 0.000000000000000000e+00
8.869331519274376205e+02 0.000000000000000000e+00
8.872130612244898202e+02 0.000000000000000000e+00
8.874935147392289991e+02 0.000000000000000000e+00
8.877781405895691478e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
8.883756916099773662e+02 0.000000000000000000e+00
8.886459863945577808e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
8.905955555555555065e+02 0.000000000000000000e+00
8.908785487528344902e+02 0.000000000000000000e+00
8.911738775510203823e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
8.917239002267573369e+02 0.000000000000000000e+00
8.919940136054422055e+02 0.000000000000000000e+00
8.922811791383220452e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
8.951121995464852716e+02 0.000000000000000000e+00
8.954055328798185656e+02 0.000000000000000000e+00
8.956883446712017758e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
8.992986848072562225e+02 0.000000000000000000e+00
8.995978231292516512e+02 0.000000000000000000e+00
8.998719274376417161e+02 0.000000000000000000e+00
9.001551020408163595e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
9.007056689342404070e+02 0.000000000000000000e+00
9.009759637188208217e+02 0.000000000000000000e+00
9.012578684807256195e+02 0.000000000000000000e+00
9.015149206349205997e+02 0.000000000000000000e+00
9.017884807256235717e+02 0.000000000000000000e+00
9.020988662131519504e+02 0.000000000000000000e+00
9.023736961451247680e+02 0.000000000000000000e+00
9.026378231292517285e+02 0.000000000000000000e+00
9.029139229024942779e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
9.034510657596372312e+02 0.000000000000000000e+00
9.037405895691609885e+02 0.000000000000000000e+00
9.040025396825396911e+02 0.000000000000000000e+00
9.042806349206349523e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
9.084805442176871111e+02 0.000000000000000000e+00
9.087700680272108684e+02 0.000000000000000000e+00
9.090523356009069857e+02 0.000000000000000000e+00
9.093177324263039054e+02 0.000000000000000000e+00
9.095954648526077335e+02 0.000000000000000000e+00
9.098817233560090472e+02 0.000000000000000000e+00
9.101630839002267521e+02 0.000000000000000000e+00
9.104337414965986000e+02 0.000000000000000000e+00
9.107118367346938612e+02 0.000000000000000000e+00
9.109975510204081957e+02 0.000000000000000000e+00
9.112689342403627961e+02 0.000000000000000000e+00
9.115441269841269332e+02 0.000000000000000000e+00
9.118263945578231642e+02 0.000000000000000000e+00
9.120995918367347031e+02 0.000000000000000000e+00
9.123747845804988401e+02 0.000000000000000000e+00
9.126526984126984416e+02 0.000000000000000000e+00
9.129344217687074661e+02 0.000000000000000000e+00
9.132099773242630363e+02 0.000000000000000000e+00
9.134788208616780594e+02 0.000000000000000000e+00
9.137580045351473927e+02 0.000000000000000000e+00
9.140221315192743532e+02 0.000000000000000000e+00
9.142793650793651068e+02 0.000000000000000000e+00
9.145549206349206770e+02 0.000000000000000000e+00
9.148362811791382683e+02 0.000000000000000000e+00
9.151180045351474064e+02 0.000000000000000000e+00
9.153875736961450684e+02 0.000000000000000000e+00
9.156551473922902460e+02 0.000000000000000000e+00
9.159457596371881891e+02 0.000000000000000000e+00
9.162205895691610067e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
9.167756916099773434e+02 0.000000000000000000e+00
9.170537868480726047e+02 0.000000000000000000e+00
9.173391383219955060e+02 0.000000000000000000e+00
9.176206802721088707e+02 0.000000000000000000e+00
9.178887981859410274e+02 0.000000000000000000e+00
9.181797732426304037e+02 0.000000000000000000e+00
9.184634920634920263e+02 0.000000000000000000e+00
9.187386848072562771e+02 0.000000000000000000e+00
9.190225850340135594e+02 0.000000000000000000e+00
9.193044897959183572e+02 0.000000000000000000e+00
9.195909297052154443e+02 0.000000000000000000e+00
9.198741043083899740e+02 0.000000000000000000e+00
9.201549206349205861e+02 0.000000000000000000e+00
9.204417233560091063e+02 0.000000000000000000e+00
9.207247165532879762e+02 0.000000000000000000e+00
9.210006349200000386e+02 1.000000000000000000e+00
9.212749206349205906e+02 0.000000000000000000e+00
9.215502947845805011e+02 0.000000000000000000e+00
9.218369160997732479e+02 0.000000000000000000e+00
9.221164625850340144e+02 0.000000000000000000e+00
9.223958276643991212e+02 0.000000000000000000e+00
9.226712018140589180e+02 0.000000000000000000e+00
9.229607256235827890e+02 0.000000000000000000e+00
9.232312018140589771e+02 0.000000000000000000e+00
9.235136507936507542e+02 0.000000000000000000e+00
9.237895691609977575e+02 0.000000000000000000e+00
9.240774603174603499e+02 0.000000000000000000e+00
9.243526530612244869e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
9.257193650793650477e+02 0.000000000000000000e+00
9.260043537414966295e+02 0.000000000000000000e+00
9.262815419501133647e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
9.268575056689342091e+02 0.000000000000000000e+00
9.271372335600907491e+02 0.000000000000000000e+00
9.274002721088435237e+02 0.000000000000000000e+00
9.276741950113378152e+02 0.000000000000000000e+00
9.279617233560090881e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
9.285012244897959590e+02 0.000000000000000000e+00
9.287653514739229195e+02 0.000000000000000000e+00
9.290427210884354281e+02 0.000000000000000000e+00
9.293175510204081320e+02 0.000000000000000000e+00
9.295885714285714130e+02 0.000000000000000000e+00
9.298710204081633037e+02 0.000000000000000000e+00
9.301483900226756987e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
9.307258049886621620e+02 0.000000000000000000e+00
9.310044444444444025e+02 0.000000000000000000e+00
9.312700226757369819e+02 0.000000000000000000e+00
9.315524716553287590e+02 0.000000000000000000e+00
9.318278458049886694e+02 0.000000000000000000e+00
9.321081179138321886e+02 0.000000000000000000e+00
9.323773242630385312e+02 0.000000000000000000e+00
9.326624943310657727e+02 0.000000000000000000e+00
9.329280725623582384e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
9.351579138321995970e+02 0.000000000000000000e+00
9.354245804988662485e+02 0.000000000000000000e+00
9.357180952380952021e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
9.362779138321996015e+02 0.000000000000000000e+00
9.365599999999999454e+02 0.000000000000000000e+00
9.368417233560090835e+02 0.000000000000000000e+00
9.371169160997732206e+02 0.000000000000000000e+00
9.373982766439909255e+02 0.000000000000000000e+00
9.376682086167800207e+02 0.000000000000000000e+00
9.379414058956915596e+02 0.000000000000000000e+00
9.382040816326530148e+02 0.000000000000000000e+00
9.384957823129251437e+02 0.000000000000000000e+00
9.387653514739229195e+02 0.000000000000000000e+00
9.390626757369614097e+02 0.000000000000000000e+00
9.393282539682539891e+02 0.000000000000000000e+00
9.396252154195011599e+02 0.000000000000000000e+00
9.398757369614512527e+02 0.000000000000000000e+00
9.401756009070294340e+02 0.000000000000000000e+00
9.404384580498866626e+02 0.000000000000000000e+00
9.407348752834467405e+02 0.000000000000000000e+00
9.409950113378685046e+02 0.000000000000000000e+00
9.412952380952381191e+02 0.000000000000000000e+00
9.415602721088434919e+02 0.000000000000000000e+00
9.418443537414965476e+02 0.000000000000000000e+00
9.421173696145124268e+02 0.000000000000000000e+00
9.424009070294785033e+02 0.000000000000000000e+00
9.426790022675736509e+02 0.000000000000000000e+00
9.429659863945578309e+02 0.000000000000000000e+00
9.432301133786847913e+02 0.000000000000000000e+00
9.435118367346939294e+02 0.000000000000000000e+00
9.437725170068026728e+02 0.000000000000000000e+00
9.440478911564625832e+02 0.000000000000000000e+00
9.443107482993196982e+02 0.000000000000000000e+00
9.445912018140589907e+02 0.000000000000000000e+00
9.448575056689342091e+02 0.000000000000000000e+00
9.451415873015872648e+02 0.000000000000000000e+00
9.454104308390022879e+02 0.000000000000000000e+00
9.456921541950113124e+02 0.000000000000000000e+00
9.459546485260771078e+02 0.000000000000000000e+00
9.462389115646258233e+02 0.000000000000000000e+00
9.465117460317460427e+02 0.000000000000000000e+00
9.467934693877550671e+02 0.000000000000000000e+00
9.470552380952381100e+02 0.000000000000000000e+00
9.473409523809523307e+02 0.000000000000000000e+00
9.475892970521541656e+02 0.000000000000000000e+00
9.478813605442177277e+02 0.000000000000000000e+00
9.481424036281179042e+02 0.000000000000000000e+00
9.484143310657595975e+02 0.000000000000000000e+00
9.486875283439999293e+02 1.000000000000000000e+00
9.489618140589568611e+02 0.000000000000000000e+00
9.492281179138321932e+02 0.000000000000000000e+00
9.495178231292517239e+02 0.000000000000000000e+00
9.498087981859409865e+02 0.000000000000000000e+00
9.500865306119999332e+02 0.000000000000000000e+00
9.503546485260770851e+02 0.000000000000000000e+00
9.506452607700000499e+02 0.000000000000000000e+00
9.509239002267573824e+02 0.000000000000000000e+00
9.511795011337868573e+02 0.000000000000000000e+00
9.514356462585034251e+02 0.000000000000000000e+00
9.517228117913832648e+02 0.000000000000000000e+00
9.520088888888889187e+02 0.000000000000000000e+00
9.522893424036280976e+02 0.000000000000000000e+00
9.525592743764171928e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
9.530967800453514656e+02 0.000000000000000000e+00
9.533804988662132018e+02 0.000000000000000000e+00
9.536526077097505549e+02 0.000000000000000000e+00
9.539283446712017849e+02 0.000000000000000000e+00
9.541913832199546732e+02 0.000000000000000000e+00
9.544536961451246952e+02 0.000000000000000000e+00
9.547156462585033978e+02 0.000000000000000000e+00
9.549797732426303583e+02 0.000000000000000000e+00
9.552511564625850724e+02 0.000000000000000000e+00
9.555348752834466950e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
9.560413605442176959e+02 0.000000000000000000e+00
9.563200000000000500e+02 0.000000000000000000e+00
9.565743310657596794e+02 0.000000000000000000e+00
9.568417233560090835e+02 0.000000000000000000e+00
9.571004081632653424e+02 0.000000000000000000e+00
9.573667120181405608e+02 0.000000000000000000e+00
9.576319274376417070e+02 0.000000000000000000e+00
9.578929705215419972e+02 0.000000000000000000e+00
9.581574603174602771e+02 0.000000000000000000e+00
9.584166893424036289e+02 0.000000000000000000e+00
9.587094784580498299e+02 0.000000000000000000e+00
9.589763265306122548e+02 0.000000000000000000e+00
9.592408163265306484e+02 0.000000000000000000e+00
9.595060317460317947e+02 0.000000000000000000e+00
9.597523809523809177e+02 0.000000000000000000e+00
9.600411791383220361e+02 0.000000000000000000e+00
9.603243537414965658e+02 0.000000000000000000e+00
9.606095238089999384e+02 1.000000000000000000e+00
9.608689342403628189e+02 0.000000000000000000e+00
9.611481179138321522e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
9.618106122448979249e+02 0.000000000000000000e+00
9.621246258503401805e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
9.646933333333333849e+02 0.000000000000000000e+00
9.649768707482993477e+02 0.000000000000000000e+00
9.652312018140589771e+02 0.000000000000000000e+00
9.655261678004535497e+02 0.000000000000000000e+00
9.657777777777778283e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
9.663337868480725774e+02 0.000000000000000000e+00
9.666224036281179224e+02 0.000000000000000000e+00
9.668943310657596157e+02 0.000000000000000000e+00
9.671687981859410002e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
9.685086621315192588e+02 0.000000000000000000e+00
9.687896598639455306e+02 0.000000000000000000e+00
9.690231292517006523e+02 0.000000000000000000e+00
9.693467573696144655e+02 0.000000000000000000e+00
9.696079818594104154e+02 0.000000000000000000e+00
9.698826303854875732e+02 0.000000000000000000e+00
9.701531065759637613e+02 0.000000000000000000e+00
9.704292063492063107e+02 0.000000000000000000e+00
9.707004081632652515e+02 0.000000000000000000e+00
9.709732426303854709e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
9.753603628117913331e+02 0.000000000000000000e+00
9.756696598639455260e+02 0.000000000000000000e+00
9.759555555555555202e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
9.772921541950113351e+02 0.000000000000000000e+00
9.775575510204081411e+02 0.000000000000000000e+00
9.778358276643990621e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
9.783713378684807367e+02 0.000000000000000000e+00
9.786621315192743396e+02 0.000000000000000000e+00
9.789398639455782813e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
9.811423129251700175e+02 0.000000000000000000e+00
9.814022675736961219e+02 0.000000000000000000e+00
9.816743764172335887e+02 0.000000000000000000e+00
9.819608163265305620e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
9.827419501133787207e+02 0.000000000000000000e+00
9.830282086167800344e+02 0.000000000000000000e+00
9.833113832199546778e+02 0.000000000000000000e+00
9.835697052154195035e+02 0.000000000000000000e+00
9.838278458049886694e+02 0.000000000000000000e+00
9.841023129251700539e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
9.954677551020407691e+02 0.000000000000000000e+00
9.957578231292517330e+02 0.000000000000000000e+00
9.960204988662131882e+02 0.000000000000000000e+00
9.963073015873015947e+02 0.000000000000000000e+00
9.965795918367347213e+02 0.000000000000000000e+00
9.968556916099772707e+02 0.000000000000000000e+00
9.971346938775510580e+02 0.000000000000000000e+00
9.974158730158729895e+02 0.000000000000000000e+00
9.976841723356009197e+02 0.000000000000000000e+00
9.979720634920635121e+02 0.000000000000000000e+00
9.982423582766440404e+02 0.000000000000000000e+00
9.985293424036281067e+02 0.000000000000000000e+00
9.988038095238094911e+02 0.000000000000000000e+00
9.990891609977323924e+02 0.000000000000000000e+00
9.993645351473923029e+02 0.000000000000000000e+00
9.996471655328798533e+02 0.000000000000000000e+00
9.999160090702947628e+02 0.000000000000000000e+00
1.000194648526077117e+03 0.000000000000000000e+00
1.000465487528344624e+03 0.000000000000000000e+00
1.000737959183673524e+03 0.000000000000000000e+00
1.001028934240362787e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.003205986394557840e+03 0.000000000000000000e+00
1.003504580498866176e+03 0.000000000000000000e+00
1.003771428571428601e+03 0.000000000000000000e+00
1.004053333333333285e+03 0.000000000000000000e+00
1.004332154195011299e+03 0.000000000000000000e+00
1.004612607709750591e+03 0.000000000000000000e+00
1.004884897959183718e+03 0.000000000000000000e+00
1.005152290249433122e+03 0.000000000000000000e+00
1.005416961451247175e+03 0.000000000000000000e+00
1.005695782312925189e+03 0.000000000000000000e+00
1.005952834467120169e+03 0.000000000000000000e+00
1.006222403628117945e+03 0.000000000000000000e+00
1.006505578231292475e+03 0.000000000000000000e+00
1.006783673469387736e+03 0.000000000000000000e+00
1.007059410430838966e+03 0.000000000000000000e+00
1.007325895691609958e+03 0.000000000000000000e+00
1.007603083900226807e+03 0.000000000000000000e+00
1.007875192743764160e+03 0.000000000000000000e+00
1.008175963718820867e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.008681179138322022e+03 0.000000000000000000e+00
1.008949478458049839e+03 0.000000000000000000e+00
1.009221950113378739e+03 0.000000000000000000e+00
1.009488253968253957e+03 0.000000000000000000e+00
1.009767981859410384e+03 0.000000000000000000e+00
1.010047528344671150e+03 0.000000000000000000e+00
1.010313650793650822e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.011391201814058945e+03 0.000000000000000000e+00
1.011643174603174657e+03 0.000000000000000000e+00
1.011929433106575971e+03 0.000000000000000000e+00
1.012208979591836737e+03 0.000000000000000000e+00
1.012482902494331029e+03 0.000000000000000000e+00
1.012753015873015897e+03 0.000000000000000000e+00
1.013033650793650850e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.013566258503401400e+03 0.000000000000000000e+00
1.013841995464852630e+03 0.000000000000000000e+00
1.014121360544217737e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.014669931972789072e+03 0.000000000000000000e+00
1.014945850340136076e+03 0.000000000000000000e+00
1.015218684807256182e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.015781587301587251e+03 0.000000000000000000e+00
1.016066938775510152e+03 0.000000000000000000e+00
1.016352108843537394e+03 0.000000000000000000e+00
1.016626031746031799e+03 0.000000000000000000e+00
1.016898866213151905e+03 0.000000000000000000e+00
1.017185124716553332e+03 0.000000000000000000e+00
1.017455238095238087e+03 0.000000000000000000e+00
1.017734421768707534e+03 0.000000000000000000e+00
1.017995646258503371e+03 0.000000000000000000e+00
1.018273922902494292e+03 0.000000000000000000e+00
1.018541859410430789e+03 0.000000000000000000e+00
1.018822312925170081e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.019644263038548729e+03 0.000000000000000000e+00
1.019932698412698414e+03 0.000000000000000000e+00
1.020202811791383169e+03 0.000000000000000000e+00
1.020485804988662153e+03 0.000000000000000000e+00
1.020759183673469352e+03 0.000000000000000000e+00
1.021040362811791397e+03 0.000000000000000000e+00
1.021319546485260730e+03 0.000000000000000000e+00
1.021592925170068042e+03 0.000000000000000000e+00
1.021877188208616758e+03 0.000000000000000000e+00
1.022159818594104308e+03 0.000000000000000000e+00
1.022445170068027210e+03 0.000000000000000000e+00
1.022717097504999970e+03 0.000000000000000000e+00
1.023005714285714248e+03 0.000000000000000000e+00
1.023276371882086210e+03 0.000000000000000000e+00
1.023566077097505627e+03 0.000000000000000000e+00
1.023856326530612250e+03 0.000000000000000000e+00
1.024138775510204141e+03 0.000000000000000000e+00
1.024413242630385412e+03 0.000000000000000000e+00
1.024699319727891179e+03 0.000000000000000000e+00
1.024999727891156454e+03 0.000000000000000000e+00
1.025250068027210773e+03 0.000000000000000000e+00
1.025552290249433099e+03 0.000000000000000000e+00
1.025847619047618991e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.026419591836734753e+03 0.000000000000000000e+00
1.026693877551020478e+03 0.000000000000000000e+00
1.026978140589569193e+03 0.000000000000000000e+00
1.027265850340136012e+03 0.000000000000000000e+00
1.027533786848072623e+03 0.000000000000000000e+00
1.027843446712018249e+03 0.000000000000000000e+00
1.028116099773242695e+03 0.000000000000000000e+00
1.028388752834467141e+03 0.000000000000000000e+00
1.028684263038548806e+03 0.000000000000000000e+00
1.028974875283446636e+03 0.000000000000000000e+00
1.029263673469387868e+03 0.000000000000000000e+00
1.029547210884353717e+03 0.000000000000000000e+00
1.029840362811791465e+03 0.000000000000000000e+00
1.030119183673469479e+03 0.000000000000000000e+00
1.030397823129251719e+03 0.000000000000000000e+00
1.030668662131519341e+03 0.000000000000000000e+00
1.030938049886621229e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.032598276643990857e+03 0.000000000000000000e+00
1.032872925170068129e+03 0.000000000000000000e+00
1.033149387755101998e+03 0.000000000000000000e+00
1.033407346938775618e+03 0.000000000000000000e+00
1.033699773242630272e+03 0.000000000000000000e+00
1.033960453514739129e+03 0.000000000000000000e+00
1.034235464852607720e+03 0.000000000000000000e+00
1.034504308390022743e+03 0.000000000000000000e+00
1.034779501133786880e+03 0.000000000000000000e+00
1.035038367346938685e+03 0.000000000000000000e+00
1.035314285714285688e+03 0.000000000000000000e+00
1.035602539682539600e+03 0.000000000000000000e+00
1.035883718820861759e+03 0.000000000000000000e+00
1.036163990929705278e+03 0.000000000000000000e+00
1.036443537414965931e+03 0.000000000000000000e+00
1.036703310657596376e+03 0.000000000000000000e+00
1.036974331065759543e+03 0.000000000000000000e+00
1.037262040816326589e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.039213424036000106e+03 1.000000000000000000e+00
1.039510929705000081e+03 1.000000000000000000e+00
1.039777959183000121e+03 1.000000000000000000e+00
1.040058049886000163e+03 1.000000000000000000e+00
1.040337777777777774e+03 0.000000000000000000e+00
1.040603900226757332e+03 0.000000000000000000e+00
1.040881632653061160e+03 0.000000000000000000e+00
1.041153560090702967e+03 0.000000000000000000e+00
1.041450158730158819e+03 0.000000000000000000e+00
1.041711564625850315e+03 0.000000000000000000e+00
1.041987482993197318e+03 0.000000000000000000e+00
1.042271383219954714e+03 0.000000000000000000e+00
1.042553287981859512e+03 0.000000000000000000e+00
1.042827029478458144e+03 0.000000000000000000e+00
1.043098775510204177e+03 0.000000000000000000e+00
1.043367256235827654e+03 0.000000000000000000e+00
1.043644263038548843e+03 0.000000000000000000e+00
1.043920725623582712e+03 0.000000000000000000e+00
1.044179773242630290e+03 0.000000000000000000e+00
1.044444081632653024e+03 0.000000000000000000e+00
1.044705668934240293e+03 0.000000000000000000e+00
1.044980680271999972e+03 0.000000000000000000e+00
1.045252426303854918e+03 0.000000000000000000e+00
1.045525623582766457e+03 0.000000000000000000e+00
1.045806984126984162e+03 0.000000000000000000e+00
1.046075102040816319e+03 0.000000000000000000e+00
1.046350657596371775e+03 0.000000000000000000e+00
1.046622947845804902e+03 0.000000000000000000e+00
1.046903401360544194e+03 0.000000000000000000e+00
1.047197460317460354e+03 0.000000000000000000e+00
1.047446712018140488e+03 0.000000000000000000e+00
1.047724444444444543e+03 0.000000000000000000e+00
1.047987664399092864e+03 0.000000000000000000e+00
1.048258866213152032e+03 0.000000000000000000e+00
1.048536235827664314e+03 0.000000000000000000e+00
1.048819229024943297e+03 0.000000000000000000e+00
1.049086077097505722e+03 0.000000000000000000e+00
1.049375056688999848e+03 0.000000000000000000e+00
1.049645170068027255e+03 0.000000000000000000e+00
1.049914376417233598e+03 0.000000000000000000e+00
1.050180498866213156e+03 0.000000000000000000e+00
1.050462222222222181e+03 0.000000000000000000e+00
1.050740680272108875e+03 0.000000000000000000e+00
1.051024036281179178e+03 0.000000000000000000e+00
1.051302857142857192e+03 0.000000000000000000e+00
1.051582766439909392e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.052711292517006768e+03 0.000000000000000000e+00
1.052973786848072450e+03 0.000000000000000000e+00
1.053253333333333330e+03 0.000000000000000000e+00
1.053535419501133674e+03 0.000000000000000000e+00
1.053817505668934245e+03 0.000000000000000000e+00
1.054076190476190504e+03 0.000000000000000000e+00
1.054368979591836705e+03 0.000000000000000000e+00
1.054630748299319748e+03 0.000000000000000000e+00
1.054914104308390051e+03 0.000000000000000000e+00
1.055183854875283487e+03 0.000000000000000000e+00
1.055481179138321977e+03 0.000000000000000000e+00
1.055751836734693825e+03 0.000000000000000000e+00
1.056026485260770869e+03 0.000000000000000000e+00
1.056313106575963729e+03 0.000000000000000000e+00
1.056591564625850424e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.061338412698412640e+03 0.000000000000000000e+00
1.061633378684807212e+03 0.000000000000000000e+00
1.061910204081632628e+03 0.000000000000000000e+00
1.062198820861678087e+03 0.000000000000000000e+00
1.062472562358276718e+03 0.000000000000000000e+00
1.062756825396825434e+03 0.000000000000000000e+00
1.063035464852607674e+03 0.000000000000000000e+00
1.063310839002267585e+03 0.000000000000000000e+00
1.063595827664399167e+03 0.000000000000000000e+00
1.063877369613999917e+03 1.000000000000000000e+00
1.064154920634920700e+03 0.000000000000000000e+00
1.064437188208616817e+03 0.000000000000000000e+00
1.064716371882086150e+03 0.000000000000000000e+00
1.064990476190476102e+03 0.000000000000000000e+00
1.065276553287981869e+03 0.000000000000000000e+00
1.065552471655328873e+03 0.000000000000000000e+00
1.065826031746031731e+03 0.000000000000000000e+00
1.066104671201813971e+03 0.000000000000000000e+00
1.066399092970521451e+03 0.000000000000000000e+00
1.066672290249433217e+03 0.000000000000000000e+00
1.066956553287981933e+03 0.000000000000000000e+00
1.067254421767999929e+03 1.000000000000000000e+00
1.067525804988000118e+03 1.000000000000000000e+00
nan -1.000000000000000000e+00
1.067976054421768595e+03 0.000000000000000000e+00
1.068237823129251638e+03 0.000000000000000000e+00
1.068482902494331029e+03 0.000000000000000000e+00
1.068754285714285743e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.072528979591836787e+03 0.000000000000000000e+00
1.072812698412698410e+03 0.000000000000000000e+00
1.073087891156462547e+03 0.000000000000000000e+00
1.073377777777777737e+03 0.000000000000000000e+00
1.073649342403628225e+03 0.000000000000000000e+00
1.073933061224489848e+03 0.000000000000000000e+00
1.074216054421768604e+03 0.000000000000000000e+00
1.074505578231292475e+03 0.000000000000000000e+00
1.074785487528344675e+03 0.000000000000000000e+00
1.075077188208616690e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.075896235827664441e+03 0.000000000000000000e+00
1.076162902494331092e+03 0.000000000000000000e+00
1.076430476190476156e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.079213605442176913e+03 0.000000000000000000e+00
1.079465941043083831e+03 0.000000000000000000e+00
1.079755646258503475e+03 0.000000000000000000e+00
1.080028480725623695e+03 0.000000000000000000e+00
1.080315464852607647e+03 0.000000000000000000e+00
1.080579773242630381e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.081128526077097604e+03 0.000000000000000000e+00
1.081415510204081556e+03 0.000000000000000000e+00
1.081698503401360540e+03 0.000000000000000000e+00
1.081974603174603089e+03 0.000000000000000000e+00
1.082267573696145064e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.084223129251700584e+03 0.000000000000000000e+00
1.084509931972789218e+03 0.000000000000000000e+00
1.084768435374149703e+03 0.000000000000000000e+00
1.085047074829931944e+03 0.000000000000000000e+00
1.085328979591836742e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.087870294784580437e+03 0.000000000000000000e+00
1.088151836734693916e+03 0.000000000000000000e+00
1.088417959183673474e+03 0.000000000000000000e+00
1.088691882086167880e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.095836371882086269e+03 0.000000000000000000e+00
1.096123356009070221e+03 0.000000000000000000e+00
1.096396553287981760e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.096949297052154179e+03 0.000000000000000000e+00
1.097223945578231223e+03 0.000000000000000000e+00
1.097506213151927341e+03 0.000000000000000000e+00
1.097771065759637168e+03 0.000000000000000000e+00
1.098044988662131573e+03 0.000000000000000000e+00
1.098318730158730204e+03 0.000000000000000000e+00
1.098587210884353681e+03 0.000000000000000000e+00
1.098843356009070249e+03 0.000000000000000000e+00
1.099117823129251747e+03 0.000000000000000000e+00
1.099389387754999916e+03 1.000000000000000000e+00
1.099657868479999934e+03 1.000000000000000000e+00
1.099948117913000033e+03 1.000000000000000000e+00
1.100211519274376315e+03 0.000000000000000000e+00
1.100468934240362842e+03 0.000000000000000000e+00
1.100743219954648566e+03 0.000000000000000000e+00
1.101005714285714248e+03 0.000000000000000000e+00
1.101286167799999930e+03 0.000000000000000000e+00
1.101547936507936583e+03 0.000000000000000000e+00
1.101817142857142926e+03 0.000000000000000000e+00
1.102083809523809578e+03 0.000000000000000000e+00
1.102367528344671200e+03 0.000000000000000000e+00
1.102644535147392389e+03 0.000000000000000000e+00
1.102919727891156526e+03 0.000000000000000000e+00
1.103187301587301590e+03 0.000000000000000000e+00
1.103459773242630490e+03 0.000000000000000000e+00
1.103725170068027182e+03 0.000000000000000000e+00
1.104006530612244887e+03 0.000000000000000000e+00
1.104277188208616735e+03 0.000000000000000000e+00
1.104560907029478358e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.105104580498866198e+03 0.000000000000000000e+00
1.105376326530612232e+03 0.000000000000000000e+00
1.105661315192743814e+03 0.000000000000000000e+00
1.105948480725623540e+03 0.000000000000000000e+00
1.106223673469387677e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.106779682539682426e+03 0.000000000000000000e+00
1.107051609977324233e+03 0.000000000000000000e+00
1.107318458049886658e+03 0.000000000000000000e+00
1.107596734693877579e+03 0.000000000000000000e+00
1.107882811791383119e+03 0.000000000000000000e+00
1.108146031746031667e+03 0.000000000000000000e+00
1.108453151927437602e+03 0.000000000000000000e+00
1.108731247165532977e+03 0.000000000000000000e+00
1.109019863945578209e+03 0.000000000000000000e+00
1.109288888888888778e+03 0.000000000000000000e+00
1.109572970521541947e+03 0.000000000000000000e+00
1.109825850340135958e+03 0.000000000000000000e+00
1.110135873015872903e+03 0.000000000000000000e+00
1.110417233560090608e+03 0.000000000000000000e+00
1.110692970521541838e+03 0.000000000000000000e+00
1.110963809523809459e+03 0.000000000000000000e+00
1.111245895691610031e+03 0.000000000000000000e+00
1.111507301587301527e+03 0.000000000000000000e+00
1.111809886621315172e+03 0.000000000000000000e+00
1.112075827664399185e+03 0.000000000000000000e+00
1.112366258503401468e+03 0.000000000000000000e+00
1.112644353741496616e+03 0.000000000000000000e+00
1.112928616780045331e+03 0.000000000000000000e+00
1.113167528343999948e+03 1.000000000000000000e+00
1.113471020408163213e+03 0.000000000000000000e+00
1.113741859410430834e+03 0.000000000000000000e+00
1.114021405895691714e+03 0.000000000000000000e+00
1.114295328798185892e+03 0.000000000000000000e+00
1.114577414965986463e+03 0.000000000000000000e+00
1.114840272108843465e+03 0.000000000000000000e+00
1.115157188208616844e+03 0.000000000000000000e+00
1.115427845804988692e+03 0.000000000000000000e+00
1.115719002267573615e+03 0.000000000000000000e+00
1.115983310657596348e+03 0.000000000000000000e+00
1.116270657596371848e+03 0.000000000000000000e+00
1.116520090702947755e+03 0.000000000000000000e+00
1.116824852607709772e+03 0.000000000000000000e+00
1.117098231292517085e+03 0.000000000000000000e+00
1.117399365079364998e+03 0.000000000000000000e+00
1.117670748299319712e+03 0.000000000000000000e+00
1.117959727891156490e+03 0.000000000000000000e+00
1.118206621315192706e+03 0.000000000000000000e+00
1.118518458049886704e+03 0.000000000000000000e+00
1.118789841269841190e+03 0.000000000000000000e+00
1.119089523809523826e+03 0.000000000000000000e+00
1.119356009070294704e+03 0.000000000000000000e+00
1.119651519274376369e+03 0.000000000000000000e+00
1.119892970521541883e+03 0.000000000000000000e+00
1.120203900226757469e+03 0.000000000000000000e+00
1.120462585034013500e+03 0.000000000000000000e+00
1.120762448979591909e+03 0.000000000000000000e+00
1.121022947845804993e+03 0.000000000000000000e+00
1.121316462585034060e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.122439909297052054e+03 0.000000000000000000e+00
1.122677369614512372e+03 0.000000000000000000e+00
1.122948934240362860e+03 0.000000000000000000e+00
1.123215056689342418e+03 0.000000000000000000e+00
1.123509115646000055e+03 0.000000000000000000e+00
1.123767256235827745e+03 0.000000000000000000e+00
1.124042811791383201e+03 0.000000000000000000e+00
1.124314013605442142e+03 0.000000000000000000e+00
1.124600997732426322e+03 0.000000000000000000e+00
1.124864036281179096e+03 0.000000000000000000e+00
1.125155736961451339e+03 0.000000000000000000e+00
1.125417505668934155e+03 0.000000000000000000e+00
1.125713922902494232e+03 0.000000000000000000e+00
1.125973151927437584e+03 0.000000000000000000e+00
1.126261587301587269e+03 0.000000000000000000e+00
1.126523900226757405e+03 0.000000000000000000e+00
1.126811247165532905e+03 0.000000000000000000e+00
1.127089523809523826e+03 0.000000000000000000e+00
1.127393922902494296e+03 0.000000000000000000e+00
1.127665850340136103e+03 0.000000000000000000e+00
1.127951564625850324e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.128487074829931998e+03 0.000000000000000000e+00
1.128768616780045249e+03 0.000000000000000000e+00
1.129051972789115553e+03 0.000000000000000000e+00
1.129323174603174493e+03 0.000000000000000000e+00
1.129614149659863870e+03 0.000000000000000000e+00
1.129884807256235717e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.130734331065759534e+03 0.000000000000000000e+00
1.131010430839002311e+03 0.000000000000000000e+00
1.131295963718820758e+03 0.000000000000000000e+00
1.131589297052154279e+03 0.000000000000000000e+00
1.131847981859410538e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.132405623582766339e+03 0.000000000000000000e+00
1.132659047619047669e+03 0.000000000000000000e+00
1.132940952380952467e+03 0.000000000000000000e+00
1.133211609977324315e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.135083174603174712e+03 0.000000000000000000e+00
1.135377414965986418e+03 0.000000000000000000e+00
1.135632471655328800e+03 0.000000000000000000e+00
1.135916553287981969e+03 0.000000000000000000e+00
1.136173061224489857e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.136707120181405799e+03 0.000000000000000000e+00
1.136982494331065709e+03 0.000000000000000000e+00
1.137250068027210773e+03 0.000000000000000000e+00
1.137507301587301527e+03 0.000000000000000000e+00
1.137768163265306157e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.140952743764172283e+03 0.000000000000000000e+00
1.141242086167800380e+03 0.000000000000000000e+00
1.141527256235827736e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.142059319727891079e+03 0.000000000000000000e+00
1.142338866213151960e+03 0.000000000000000000e+00
1.142597913832199538e+03 0.000000000000000000e+00
1.142877097505668871e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.145292154195011335e+03 0.000000000000000000e+00
1.145572970521541947e+03 0.000000000000000000e+00
1.145845260770975074e+03 0.000000000000000000e+00
1.146115374149659829e+03 0.000000000000000000e+00
1.146386757369614543e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.146919365079364979e+03 0.000000000000000000e+00
1.147186031746031858e+03 0.000000000000000000e+00
1.147444535147392344e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.148251609977324279e+03 0.000000000000000000e+00
1.148541133786848150e+03 0.000000000000000000e+00
1.148801088435374140e+03 0.000000000000000000e+00
1.149077732426303783e+03 0.000000000000000000e+00
1.149361814058956952e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.149896235827664441e+03 0.000000000000000000e+00
1.150185034013605446e+03 0.000000000000000000e+00
1.150435736961451312e+03 0.000000000000000000e+00
1.150724535147392317e+03 0.000000000000000000e+00
1.151017142857142744e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.152379319727891243e+03 0.000000000000000000e+00
1.152657777777777710e+03 0.000000000000000000e+00
1.152956916099773252e+03 0.000000000000000000e+00
1.153242811791383247e+03 0.000000000000000000e+00
1.153500770975056639e+03 0.000000000000000000e+00
1.153786848072562407e+03 0.000000000000000000e+00
1.154094512471655435e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.154627845804988738e+03 0.000000000000000000e+00
1.154941133786848013e+03 0.000000000000000000e+00
1.155209977324263036e+03 0.000000000000000000e+00
1.155484988662131627e+03 0.000000000000000000e+00
1.155763628117913868e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.157915283446712010e+03 0.000000000000000000e+00
1.158205895691610067e+03 0.000000000000000000e+00
1.158464761904761872e+03 0.000000000000000000e+00
1.158740317460317556e+03 0.000000000000000000e+00
1.159013696145124641e+03 0.000000000000000000e+00
1.159270204081632755e+03 0.000000000000000000e+00
1.159548662131519222e+03 0.000000000000000000e+00
1.159830748299319794e+03 0.000000000000000000e+00
1.160099954648526136e+03 0.000000000000000000e+00
1.160358458049886622e+03 0.000000000000000000e+00
1.160660680272108948e+03 0.000000000000000000e+00
1.160921723356009124e+03 0.000000000000000000e+00
1.161196916099773262e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.161969523809523707e+03 0.000000000000000000e+00
1.162288616780045459e+03 0.000000000000000000e+00
1.162568344671201885e+03 0.000000000000000000e+00
1.162832471655328845e+03 0.000000000000000000e+00
1.163108934240362714e+03 0.000000000000000000e+00
1.163384308390022625e+03 0.000000000000000000e+00
1.163682902494331074e+03 0.000000000000000000e+00
1.163941405895691560e+03 0.000000000000000000e+00
1.164222766439909265e+03 0.000000000000000000e+00
1.164506122448979568e+03 0.000000000000000000e+00
1.164773333333333312e+03 0.000000000000000000e+00
1.165054875283446790e+03 0.000000000000000000e+00
1.165326802721088370e+03 0.000000000000000000e+00
1.165613968253968324e+03 0.000000000000000000e+00
1.165892789114999914e+03 1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.166699682539682499e+03 0.000000000000000000e+00
1.166973786848072450e+03 0.000000000000000000e+00
1.167261315192743723e+03 0.000000000000000000e+00
1.167520544217687075e+03 0.000000000000000000e+00
1.167818049886621338e+03 0.000000000000000000e+00
1.168078367346938876e+03 0.000000000000000000e+00
1.168354467120181425e+03 0.000000000000000000e+00
1.168612244897959272e+03 0.000000000000000000e+00
1.168905396825396792e+03 0.000000000000000000e+00
1.169156099773242659e+03 0.000000000000000000e+00
1.169419682539682526e+03 0.000000000000000000e+00
1.169694512471655344e+03 0.000000000000000000e+00
1.169980589569161111e+03 0.000000000000000000e+00
1.170252154195011371e+03 0.000000000000000000e+00
1.170527165532879735e+03 0.000000000000000000e+00
1.170806530612244842e+03 0.000000000000000000e+00
1.171074467120181453e+03 0.000000000000000000e+00
1.171345306122449074e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.172181950113378662e+03 0.000000000000000000e+00
1.172441904761904652e+03 0.000000000000000000e+00
1.172716553287981924e+03 0.000000000000000000e+00
1.173001904761904825e+03 0.000000000000000000e+00
1.173286530612244860e+03 0.000000000000000000e+00
1.173561723356008997e+03 0.000000000000000000e+00
1.173830204081632701e+03 0.000000000000000000e+00
1.174115736961451148e+03 0.000000000000000000e+00
1.174414331065759598e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.174960725623582675e+03 0.000000000000000000e+00
1.175227210884353781e+03 0.000000000000000000e+00
1.175518911564625796e+03 0.000000000000000000e+00
1.175793560090702840e+03 0.000000000000000000e+00
1.176074013605442133e+03 0.000000000000000000e+00
1.176347210884353672e+03 0.000000000000000000e+00
1.176626394557823232e+03 0.000000000000000000e+00
1.176894693877550935e+03 0.000000000000000000e+00
1.177171882086167898e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.177730612244897884e+03 0.000000000000000000e+00
1.178004897959183609e+03 0.000000000000000000e+00
1.178277188208616735e+03 0.000000000000000000e+00
1.178553287981859512e+03 0.000000000000000000e+00
1.178827029478458144e+03 0.000000000000000000e+00
1.179114195011337870e+03 0.000000000000000000e+00
1.179392834467120110e+03 0.000000000000000000e+00
1.179678730158730104e+03 0.000000000000000000e+00
1.179960090702947809e+03 0.000000000000000000e+00
1.180232925170068029e+03 0.000000000000000000e+00
1.180512471655328909e+03 0.000000000000000000e+00
1.180774603174603271e+03 0.000000000000000000e+00
1.181053424036281285e+03 0.000000000000000000e+00
1.181332426303854845e+03 0.000000000000000000e+00
1.181611791383219952e+03 0.000000000000000000e+00
1.181890612244897966e+03 0.000000000000000000e+00
1.182164535147392371e+03 0.000000000000000000e+00
1.182437732426303910e+03 0.000000000000000000e+00
1.182714920634920645e+03 0.000000000000000000e+00
1.182998276643990948e+03 0.000000000000000000e+00
1.183272199546485353e+03 0.000000000000000000e+00
1.183553197278911512e+03 0.000000000000000000e+00
1.183827482993197236e+03 0.000000000000000000e+00
1.184108299319727848e+03 0.000000000000000000e+00
1.184365170068027282e+03 0.000000000000000000e+00
1.184642358276644018e+03 0.000000000000000000e+00
1.184917369614512381e+03 0.000000000000000000e+00
1.185205442176870747e+03 0.000000000000000000e+00
1.185477006802721007e+03 0.000000000000000000e+00
1.185759092970521579e+03 0.000000000000000000e+00
1.186019591836734662e+03 0.000000000000000000e+00
1.186295873015872985e+03 0.000000000000000000e+00
1.186571247165532895e+03 0.000000000000000000e+00
1.186845532879818620e+03 0.000000000000000000e+00
1.187120725623582757e+03 0.000000000000000000e+00
1.187388117913832275e+03 0.000000000000000000e+00
1.187665668934240330e+03 0.000000000000000000e+00
1.187928163265306011e+03 0.000000000000000000e+00
1.188224036281179224e+03 0.000000000000000000e+00
1.188486530612244906e+03 0.000000000000000000e+00
1.188758639455782259e+03 0.000000000000000000e+00
1.189022766439909219e+03 0.000000000000000000e+00
1.189283265306122530e+03 0.000000000000000000e+00
1.189551383219954687e+03 0.000000000000000000e+00
1.189832925170067938e+03 0.000000000000000000e+00
1.190106303854875250e+03 0.000000000000000000e+00
1.190358276643990848e+03 0.000000000000000000e+00
1.190634376417233625e+03 0.000000000000000000e+00
1.190891972789115698e+03 0.000000000000000000e+00
1.191160272108843628e+03 0.000000000000000000e+00
1.191441269841269786e+03 0.000000000000000000e+00
1.191721179138321986e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.192543854875283387e+03 0.000000000000000000e+00
1.192823764172335586e+03 0.000000000000000000e+00
1.193069750566893390e+03 0.000000000000000000e+00
1.193351111111111095e+03 0.000000000000000000e+00
1.193623219954648448e+03 0.000000000000000000e+00
1.193897868480725720e+03 0.000000000000000000e+00
1.194168707482993113e+03 0.000000000000000000e+00
1.194433560090702940e+03 0.000000000000000000e+00
1.194703129251700602e+03 0.000000000000000000e+00
1.194977414965986327e+03 0.000000000000000000e+00
1.195258049886621393e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.195813696145124823e+03 0.000000000000000000e+00
1.196092698412698383e+03 0.000000000000000000e+00
1.196361904761904725e+03 0.000000000000000000e+00
1.196635283446712037e+03 0.000000000000000000e+00
1.196909931972789082e+03 0.000000000000000000e+00
1.197178412698412785e+03 0.000000000000000000e+00
1.197446167800453622e+03 0.000000000000000000e+00
1.197735510204081720e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.198269569160997662e+03 0.000000000000000000e+00
1.198554013605442151e+03 0.000000000000000000e+00
1.198813605442176822e+03 0.000000000000000000e+00
1.199075555555555638e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.201807891156462574e+03 0.000000000000000000e+00
1.202093061224489702e+03 0.000000000000000000e+00
1.202361904761904725e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.202926621315192733e+03 0.000000000000000000e+00
1.203208163265306212e+03 0.000000000000000000e+00
1.203491519274376515e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.204050612244898048e+03 0.000000000000000000e+00
1.204339229024943279e+03 0.000000000000000000e+00
1.204604988662131518e+03 0.000000000000000000e+00
1.204887074829931862e+03 0.000000000000000000e+00
1.205157913832199483e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.205701587301587324e+03 0.000000000000000000e+00
1.205974965986394636e+03 0.000000000000000000e+00
1.206254875283446609e+03 0.000000000000000000e+00
1.206519727891156435e+03 0.000000000000000000e+00
1.206804172335600924e+03 0.000000000000000000e+00
1.207077913832199556e+03 0.000000000000000000e+00
1.207360907029478540e+03 0.000000000000000000e+00
1.207628480725623604e+03 0.000000000000000000e+00
1.207923083900226857e+03 0.000000000000000000e+00
1.208207346938775572e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.211148843537414905e+03 0.000000000000000000e+00
1.211445079365079437e+03 0.000000000000000000e+00
1.211715192743764192e+03 0.000000000000000000e+00
1.211983854875283441e+03 0.000000000000000000e+00
1.212265215419501146e+03 0.000000000000000000e+00
1.212531882086167798e+03 0.000000000000000000e+00
1.212809614512471626e+03 0.000000000000000000e+00
1.213074104308390133e+03 0.000000000000000000e+00
1.213349841269841363e+03 0.000000000000000000e+00
1.213632653061224573e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.219917823129251701e+03 0.000000000000000000e+00
1.220203356009070376e+03 0.000000000000000000e+00
1.220482176870748390e+03 0.000000000000000000e+00
1.220759546485260671e+03 0.000000000000000000e+00
1.221036553287981860e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.221606349206349250e+03 0.000000000000000000e+00
1.221888435374149594e+03 0.000000000000000000e+00
1.222144580498000096e+03 0.000000000000000000e+00
1.222425034013605455e+03 0.000000000000000000e+00
1.222700408163265365e+03 0.000000000000000000e+00
1.222972698412698492e+03 0.000000000000000000e+00
1.223274739229025045e+03 0.000000000000000000e+00
1.223545578231292438e+03 0.000000000000000000e+00
1.223823673469387813e+03 0.000000000000000000e+00
1.224097414965986445e+03 0.000000000000000000e+00
1.224387845804988729e+03 0.000000000000000000e+00
1.224671564625850351e+03 0.000000000000000000e+00
1.224954195011337788e+03 0.000000000000000000e+00
1.225234285713999952e+03 1.000000000000000000e+00
1.225515827663999971e+03 1.000000000000000000e+00
1.225807528344000048e+03 1.000000000000000000e+00
1.226077641723356010e+03 0.000000000000000000e+00
1.226358095238095302e+03 0.000000000000000000e+00
1.226641269841269832e+03 0.000000000000000000e+00
1.226912471655328773e+03 0.000000000000000000e+00
1.227200725623582684e+03 0.000000000000000000e+00
1.227469931972789027e+03 0.000000000000000000e+00
1.227759092970521579e+03 0.000000000000000000e+00
1.228036281179138314e+03 0.000000000000000000e+00
1.228312380952380863e+03 0.000000000000000000e+00
1.228587392290249454e+03 0.000000000000000000e+00
1.228869115646258479e+03 0.000000000000000000e+00
1.229141043083900286e+03 0.000000000000000000e+00
1.229414421768707371e+03 0.000000000000000000e+00
1.229689251700680188e+03 0.000000000000000000e+00
1.229964807256235872e+03 0.000000000000000000e+00
1.230240544217687102e+03 0.000000000000000000e+00
1.230517913832199611e+03 0.000000000000000000e+00
1.230798911564625769e+03 0.000000000000000000e+00
1.231074648526076999e+03 0.000000000000000000e+00
1.231360907029478540e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.235127074829931871e+03 0.000000000000000000e+00
1.235382857142857119e+03 0.000000000000000000e+00
1.235676734693877506e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.236989206349206370e+03 0.000000000000000000e+00
1.237250068027210773e+03 0.000000000000000000e+00
1.237525079365079364e+03 0.000000000000000000e+00
1.237805351473922883e+03 0.000000000000000000e+00
1.238072199546485308e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.238622585034013582e+03 0.000000000000000000e+00
1.238897233560090626e+03 0.000000000000000000e+00
1.239164807256000131e+03 0.000000000000000000e+00
1.239436734693877497e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.242173242630000004e+03 1.000000000000000000e+00
1.242453333333000046e+03 0.000000000000000000e+00
1.242717278911564563e+03 0.000000000000000000e+00
1.243007165532879753e+03 0.000000000000000000e+00
1.243294693877551026e+03 0.000000000000000000e+00
1.243567346938775472e+03 0.000000000000000000e+00
1.243852879818594147e+03 0.000000000000000000e+00
1.244122811791383128e+03 0.000000000000000000e+00
1.244398185941043039e+03 0.000000000000000000e+00
1.244680634920634930e+03 0.000000000000000000e+00
1.244953832199546468e+03 0.000000000000000000e+00
1.245243174603174566e+03 0.000000000000000000e+00
1.245519818594104208e+03 0.000000000000000000e+00
1.245800090702947955e+03 0.000000000000000000e+00
1.246075646258000006e+03 1.000000000000000000e+00
1.246367346938775427e+03 0.000000000000000000e+00
1.246636734693877543e+03 0.000000000000000000e+00
1.246917369614512381e+03 0.000000000000000000e+00
1.247188208616780003e+03 0.000000000000000000e+00
1.247482267573696163e+03 0.000000000000000000e+00
1.247752380952380918e+03 0.000000000000000000e+00
1.248033197278911530e+03 0.000000000000000000e+00
1.248308934240362760e+03 0.000000000000000000e+00
1.248588843537414959e+03 0.000000000000000000e+00
1.248865487528344602e+03 0.000000000000000000e+00
1.249127437641723418e+03 0.000000000000000000e+00
1.249399909297052091e+03 0.000000000000000000e+00
1.249672199546485217e+03 0.000000000000000000e+00
1.249959909297052263e+03 0.000000000000000000e+00
1.250228571428571513e+03 0.000000000000000000e+00
1.250496326530612350e+03 0.000000000000000000e+00
1.250776417233560096e+03 0.000000000000000000e+00
1.251064126984126915e+03 0.000000000000000000e+00
1.251330612243999894e+03 0.000000000000000000e+00
1.251590385487528238e+03 0.000000000000000000e+00
1.251862494331065818e+03 0.000000000000000000e+00
1.252164716553287917e+03 0.000000000000000000e+00
1.252427573696145146e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.254210975056689449e+03 0.000000000000000000e+00
1.254467120181405789e+03 0.000000000000000000e+00
1.254745396825396938e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.256210793650793676e+03 0.000000000000000000e+00
1.256488344671201730e+03 0.000000000000000000e+00
1.256748299319727948e+03 0.000000000000000000e+00
1.257025124716553364e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.260293877551020387e+03 0.000000000000000000e+00
1.260552018140589553e+03 0.000000000000000000e+00
1.260834648526076990e+03 0.000000000000000000e+00
1.261131791383219934e+03 0.000000000000000000e+00
1.261404807256235927e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.263306848072562389e+03 0.000000000000000000e+00
1.263590022675736918e+03 0.000000000000000000e+00
1.263871564625850397e+03 0.000000000000000000e+00
1.264143673469387750e+03 0.000000000000000000e+00
1.264417233560090608e+03 0.000000000000000000e+00
1.264708390022675758e+03 0.000000000000000000e+00
1.264975056689342409e+03 0.000000000000000000e+00
1.265247346938775536e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.266063854875283369e+03 0.000000000000000000e+00
1.266315646258503421e+03 0.000000000000000000e+00
1.266587029478458135e+03 0.000000000000000000e+00
1.266878185941043057e+03 0.000000000000000000e+00
1.267142857142857110e+03 0.000000000000000000e+00
1.267428752834467105e+03 0.000000000000000000e+00
1.267691428571428560e+03 0.000000000000000000e+00
1.267985487528344720e+03 0.000000000000000000e+00
1.268243809523809432e+03 0.000000000000000000e+00
1.268540589569161057e+03 0.000000000000000000e+00
1.268798911564625769e+03 0.000000000000000000e+00
1.269082267573696072e+03 0.000000000000000000e+00
1.269361995464852498e+03 0.000000000000000000e+00
1.269628662131519377e+03 0.000000000000000000e+00
1.269900952380952276e+03 0.000000000000000000e+00
1.270176870748299280e+03 0.000000000000000000e+00
1.270470566893424120e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.272142947845804883e+03 0.000000000000000000e+00
1.272426485260770960e+03 0.000000000000000000e+00
1.272697324263038581e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.273230657596371884e+03 0.000000000000000000e+00
1.273510748299319630e+03 0.000000000000000000e+00
1.273780136054421746e+03 0.000000000000000000e+00
1.274056598639455842e+03 0.000000000000000000e+00
1.274322176870748308e+03 0.000000000000000000e+00
1.274601723356008961e+03 0.000000000000000000e+00
1.274879637188208562e+03 0.000000000000000000e+00
1.275160272108843628e+03 0.000000000000000000e+00
1.275472653061224491e+03 0.000000000000000000e+00


==> R01.dat <==
2.028462585034013443e+01 0.000000000000000000e+00
2.064199546485260939e+01 0.000000000000000000e+00
2.100099773242630263e+01 0.000000000000000000e+00
2.135873015873015746e+01 0.000000000000000000e+00
2.173206349206349230e+01 0.000000000000000000e+00
2.208979591836734713e+01 0.000000000000000000e+00
2.242140589569160980e+01 0.000000000000000000e+00
2.279147392290249385e+01 0.000000000000000000e+00
2.314340136054421748e+01 0.000000000000000000e+00
2.350984126984127087e+01 0.000000000000000000e+00
2.384943310657596527e+01 0.000000000000000000e+00
2.419464852607709915e+01 0.000000000000000000e+00
2.454149659863945487e+01 0.000000000000000000e+00
2.489052154195011468e+01 0.000000000000000000e+00
2.523356009070294803e+01 0.000000000000000000e+00
2.558095238095238244e+01 0.000000000000000000e+00
2.590748299319727721e+01 0.000000000000000000e+00
2.624417233560090779e+01 0.000000000000000000e+00
2.658612244897959087e+01 0.000000000000000000e+00
2.691755102040816183e+01 0.000000000000000000e+00
2.725278911564625872e+01 0.000000000000000000e+00
2.761451247165532763e+01 0.000000000000000000e+00
2.794938775510204110e+01 0.000000000000000000e+00
2.829514739229025011e+01 0.000000000000000000e+00
2.863564625850340306e+01 0.000000000000000000e+00
2.897596371882086075e+01 0.000000000000000000e+00
2.933714285714285808e+01 0.000000000000000000e+00
2.968272108843537538e+01 0.000000000000000000e+00
3.003410430839002387e+01 0.000000000000000000e+00
3.037006802721088405e+01 0.000000000000000000e+00
3.071328798185940911e+01 0.000000000000000000e+00
3.104852607709750600e+01 0.000000000000000000e+00
3.138956916099773409e+01 0.000000000000000000e+00
3.173442176870748455e+01 0.000000000000000000e+00
3.207147392290249144e+01 0.000000000000000000e+00
3.241487528344671176e+01 0.000000000000000000e+00
3.274068027210884679e+01 0.000000000000000000e+00
3.307356009070294789e+01 0.000000000000000000e+00
3.341024943310657846e+01 0.000000000000000000e+00
3.376054421768707670e+01 0.000000000000000000e+00
3.409342403628117779e+01 0.000000000000000000e+00
3.443972789115646549e+01 0.000000000000000000e+00
3.478077097505669002e+01 0.000000000000000000e+00
3.511945578231292586e+01 0.000000000000000000e+00
3.545959183673469539e+01 0.000000000000000000e+00
3.580698412698412625e+01 0.000000000000000000e+00
3.615183673469388026e+01 0.000000000000000000e+00
3.649922902494331112e+01 0.000000000000000000e+00
3.683428571428571274e+01 0.000000000000000000e+00
3.717170068027211016e+01 0.000000000000000000e+00
3.751238095238095127e+01 0.000000000000000000e+00
3.784671201814058605e+01 0.000000000000000000e+00
3.818122448979591610e+01 0.000000000000000000e+00
3.853170068027210959e+01 0.000000000000000000e+00
3.887782312925170203e+01 0.000000000000000000e+00
3.921777777777777629e+01 0.000000000000000000e+00
3.955229024943310634e+01 0.000000000000000000e+00
3.989278911564625929e+01 0.000000000000000000e+00
4.023963718820861857e+01 0.000000000000000000e+00
4.058249433106576021e+01 0.000000000000000000e+00
4.092698412698412369e+01 0.000000000000000000e+00
4.125950113378684847e+01 0.000000000000000000e+00
4.159619047619047905e+01 0.000000000000000000e+00
4.193396825396825278e+01 0.000000000000000000e+00
4.227537414965986073e+01 0.000000000000000000e+00
4.261841269841269764e+01 0.000000000000000000e+00
4.294657596371882136e+01 0.000000000000000000e+00
4.329142857142856826e+01 0.000000000000000000e+00
4.362539682539682673e+01 0.000000000000000000e+00
4.395918367346938993e+01 0.000000000000000000e+00
4.429768707482993051e+01 0.000000000000000000e+00
4.461569160997732553e+01 0.000000000000000000e+00
4.497197278911564666e+01 0.000000000000000000e+00
4.532281179138321647e+01 0.000000000000000000e+00
4.566947845804988759e+01 0.000000000000000000e+00
4.598476190476190339e+01 0.000000000000000000e+00
4.634140589569160795e+01 0.000000000000000000e+00
4.669968253968254146e+01 0.000000000000000000e+00
4.703419501133787151e+01 0.000000000000000000e+00
4.737269841269841208e+01 0.000000000000000000e+00
4.768925170068027342e+01 0.000000000000000000e+00
4.803609977324263269e+01 0.000000000000000000e+00
4.838222222222222513e+01 0.000000000000000000e+00
4.871836734693877702e+01 0.000000000000000000e+00
4.905433106575963365e+01 0.000000000000000000e+00
4.941369614512471742e+01 0.000000000000000000e+00
4.974149659863945772e+01 0.000000000000000000e+00
5.008598639455782120e+01 0.000000000000000000e+00
5.042213151927437309e+01 0.000000000000000000e+00
5.077696145124716764e+01 0.000000000000000000e+00
5.111582766439909165e+01 0.000000000000000000e+00
5.145650793650793986e+01 0.000000000000000000e+00
5.179555555555555202e+01 0.000000000000000000e+00
5.214204081632652787e+01 0.000000000000000000e+00
5.247074829931973028e+01 0.000000000000000000e+00
5.282866213151927326e+01 0.000000000000000000e+00
5.316807256235827595e+01 0.000000000000000000e+00
5.352471655328798050e+01 0.000000000000000000e+00
5.385650793650793844e+01 0.000000000000000000e+00
5.419755102040816297e+01 0.000000000000000000e+00
5.454149659863945487e+01 0.000000000000000000e+00
5.488471655328797993e+01 0.000000000000000000e+00
5.521378684807256576e+01 0.000000000000000000e+00
5.556752834467120294e+01 0.000000000000000000e+00
5.590712018140589379e+01 0.000000000000000000e+00
5.625269841269841464e+01 0.000000000000000000e+00
5.658412698412698205e+01 0.000000000000000000e+00
5.692244897959183447e+01 0.000000000000000000e+00
5.725659863945578110e+01 0.000000000000000000e+00
5.760653061224489591e+01 0.000000000000000000e+00
5.793850340136054200e+01 0.000000000000000000e+00
5.828643990929705154e+01 0.000000000000000000e+00
5.860916099773242394e+01 0.000000000000000000e+00
5.895619047619047848e+01 0.000000000000000000e+00
5.929052154195011326e+01 0.000000000000000000e+00
5.962267573696145462e+01 0.000000000000000000e+00
5.996154195011337862e+01 0.000000000000000000e+00
6.030439909297052026e+01 0.000000000000000000e+00
6.064217687074830110e+01 0.000000000000000000e+00
6.098938775510204380e+01 0.000000000000000000e+00
6.132843537414966306e+01 0.000000000000000000e+00
6.166693877551020364e+01 0.000000000000000000e+00
6.200306122399999964e+01 0.000000000000000000e+00
6.234666666666666401e+01 0.000000000000000000e+00
6.269623582766440251e+01 0.000000000000000000e+00
6.302911564625850360e+01 0.000000000000000000e+00
6.337396825396825051e+01 0.000000000000000000e+00
6.371882086167800452e+01 0.000000000000000000e+00
6.404934240362811693e+01 0.000000000000000000e+00
6.439655328798185963e+01 0.000000000000000000e+00
6.473306122448980204e+01 0.000000000000000000e+00
6.506648526077097472e+01 0.000000000000000000e+00
6.540281179138321477e+01 0.000000000000000000e+00
6.572390022675736532e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
6.674213151927438048e+01 0.000000000000000000e+00
6.710766439909296821e+01 0.000000000000000000e+00
6.745378684807256775e+01 0.000000000000000000e+00
6.779446712018140886e+01 0.000000000000000000e+00
6.813569160997732865e+01 0.000000000000000000e+00
6.847328798185941423e+01 0.000000000000000000e+00
6.880852607709751112e+01 0.000000000000000000e+00
6.914412698412698433e+01 0.000000000000000000e+00
6.947265306122449147e+01 0.000000000000000000e+00
6.982603174603174523e+01 0.000000000000000000e+00
7.016544217687075502e+01 0.000000000000000000e+00
7.050049886621314954e+01 0.000000000000000000e+00
7.083464852607710327e+01 0.000000000000000000e+00
7.119455782312925862e+01 0.000000000000000000e+00
7.153451247165533289e+01 0.000000000000000000e+00
7.187809523809524137e+01 0.000000000000000000e+00
7.221986394557822564e+01 0.000000000000000000e+00
7.256888888888889255e+01 0.000000000000000000e+00
7.291065759637187682e+01 0.000000000000000000e+00
7.325442176870748767e+01 0.000000000000000000e+00
7.360036281179138484e+01 0.000000000000000000e+00
7.393632653061224858e+01 0.000000000000000000e+00
7.427863945578231153e+01 0.000000000000000000e+00
7.462276643990929870e+01 0.000000000000000000e+00
7.496489795918367349e+01 0.000000000000000000e+00
7.531156462585033751e+01 0.000000000000000000e+00
7.565133786848072361e+01 0.000000000000000000e+00
7.599437641723355341e+01 0.000000000000000000e+00
7.632108843537415055e+01 0.000000000000000000e+00
7.667047619047619378e+01 0.000000000000000000e+00
7.700353741496599014e+01 0.000000000000000000e+00
7.735727891156462022e+01 0.000000000000000000e+00
7.769124716553288579e+01 0.000000000000000000e+00
7.803827664399092612e+01 0.000000000000000000e+00
7.838131519274377013e+01 0.000000000000000000e+00
7.872689342403627677e+01 0.000000000000000000e+00
7.905959183673469681e+01 0.000000000000000000e+00
7.941478458049886058e+01 0.000000000000000000e+00
7.975328798185941537e+01 0.000000000000000000e+00
8.009614512471655701e+01 0.000000000000000000e+00
8.042321995464853046e+01 0.000000000000000000e+00
8.077641723356009607e+01 0.000000000000000000e+00
8.112562358276643693e+01 0.000000000000000000e+00
8.145759637188209012e+01 0.000000000000000000e+00
8.178975056689341727e+01 0.000000000000000000e+00
8.214040816326530603e+01 0.000000000000000000e+00
8.248000000000000398e+01 0.000000000000000000e+00
8.281233560090703349e+01 0.000000000000000000e+00
8.316172335600907672e+01 0.000000000000000000e+00
8.351346938775510864e+01 0.000000000000000000e+00
8.385814058956916028e+01 0.000000000000000000e+00
8.419918367346939192e+01 0.000000000000000000e+00
8.454131519274376672e+01 0.000000000000000000e+00
8.488598639455781836e+01 0.000000000000000000e+00
8.522195011337868209e+01 0.000000000000000000e+00
8.557460317460316901e+01 0.000000000000000000e+00
8.590820861678004405e+01 0.000000000000000000e+00
8.624580498866212963e+01 0.000000000000000000e+00
8.657705215419501599e+01 0.000000000000000000e+00
8.691773242630385710e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
8.859356009070295102e+01 0.000000000000000000e+00
8.895600907029478321e+01 0.000000000000000000e+00
8.930013605442177038e+01 0.000000000000000000e+00
8.963029478458049937e+01 0.000000000000000000e+00
8.997115646258502863e+01 0.000000000000000000e+00
9.030839002267573790e+01 0.000000000000000000e+00
9.064943310657596953e+01 0.000000000000000000e+00
9.099301587301587801e+01 0.000000000000000000e+00
9.134385487528344072e+01 0.000000000000000000e+00
9.168090702947846182e+01 0.000000000000000000e+00
9.203555555555556111e+01 0.000000000000000000e+00
9.237006802721089116e+01 0.000000000000000000e+00
9.272163265306122071e+01 0.000000000000000000e+00
9.305777777777777260e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
9.408997732426303173e+01 0.000000000000000000e+00
9.444081632600000376e+01 0.000000000000000000e+00
9.478167800453515213e+01 0.000000000000000000e+00
9.513015873015872614e+01 0.000000000000000000e+00
9.547428571428571331e+01 0.000000000000000000e+00
9.580498866213152098e+01 0.000000000000000000e+00
9.614784580498866262e+01 0.000000000000000000e+00
9.648907029478458242e+01 0.000000000000000000e+00
9.683374149659863406e+01 0.000000000000000000e+00
9.717278911564625332e+01 0.000000000000000000e+00
9.751582766439909733e+01 0.000000000000000000e+00
9.784453514739229263e+01 0.000000000000000000e+00
9.818448979591836689e+01 0.000000000000000000e+00
9.852244897899998932e+01 1.000000000000000000e+00
9.885204081599999881e+01 1.000000000000000000e+00
9.921596371882085919e+01 0.000000000000000000e+00
9.954303854875283264e+01 0.000000000000000000e+00
9.989242630385487587e+01 0.000000000000000000e+00
1.002323809523809501e+02 0.000000000000000000e+00
1.005745124716553249e+02 0.000000000000000000e+00
1.009028571428571439e+02 0.000000000000000000e+00
1.012473469387755074e+02 0.000000000000000000e+00
1.015831292517006830e+02 0.000000000000000000e+00
1.019245351473922909e+02 0.000000000000000000e+00
1.022726530612244886e+02 0.000000000000000000e+00
1.026207709750566863e+02 0.000000000000000000e+00
1.029489342403628171e+02 0.000000000000000000e+00
1.032968707482993267e+02 0.000000000000000000e+00
1.036360997732426341e+02 0.000000000000000000e+00
1.039800453514739189e+02 0.000000000000000000e+00
1.043163718820861732e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.050051020399999970e+02 1.000000000000000000e+00
1.053571428570000137e+02 1.000000000000000000e+00
1.057040816320000118e+02 1.000000000000000000e+00
1.060520408160000017e+02 1.000000000000000000e+00
1.063948979589999908e+02 1.000000000000000000e+00
1.067387755099999964e+02 1.000000000000000000e+00
1.070591836729999926e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
1.077397959179999987e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.087550113378684813e+02 0.000000000000000000e+00
1.090991383219954685e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.097585487528344714e+02 0.000000000000000000e+00
1.100745578231292541e+02 0.000000000000000000e+00
1.104455328798186002e+02 0.000000000000000000e+00
1.108021768707482977e+02 0.000000000000000000e+00
1.111334240362811840e+02 0.000000000000000000e+00
1.114724716553288033e+02 0.000000000000000000e+00
1.118133333333333326e+02 0.000000000000000000e+00
1.121547392290249405e+02 0.000000000000000000e+00
1.124896145124716611e+02 0.000000000000000000e+00
1.128308390022675667e+02 0.000000000000000000e+00
1.131570068027210851e+02 0.000000000000000000e+00
1.135051247165532828e+02 0.000000000000000000e+00
1.138490702947845818e+02 0.000000000000000000e+00
1.141821315192743782e+02 0.000000000000000000e+00
1.145248072562358317e+02 0.000000000000000000e+00
1.148678458049886615e+02 0.000000000000000000e+00
1.152125170068027273e+02 0.000000000000000000e+00
1.155443083900226782e+02 0.000000000000000000e+00
1.158895238095238085e+02 0.000000000000000000e+00
1.162314739229024951e+02 0.000000000000000000e+00
1.165627210884353673e+02 0.000000000000000000e+00
1.169171882086167784e+02 0.000000000000000000e+00
1.172700226757369677e+02 0.000000000000000000e+00
1.176114285714285757e+02 0.000000000000000000e+00
1.179466666666666725e+02 0.000000000000000000e+00
1.182868027210884350e+02 0.000000000000000000e+00
1.186312925170067984e+02 0.000000000000000000e+00
1.189766893424036311e+02 0.000000000000000000e+00
1.193102947845804920e+02 0.000000000000000000e+00
1.196386394557823110e+02 0.000000000000000000e+00
1.199831292517006744e+02 0.000000000000000000e+00
1.203297959183673527e+02 0.000000000000000000e+00
1.206610430839002248e+02 0.000000000000000000e+00
1.210029931972789115e+02 0.000000000000000000e+00
1.213416780045351544e+02 0.000000000000000000e+00
1.216854421768707510e+02 0.000000000000000000e+00
1.220255782312925135e+02 0.000000000000000000e+00
1.223608163265306104e+02 0.000000000000000000e+00
1.226947845804988617e+02 0.000000000000000000e+00
1.230458049886621268e+02 0.000000000000000000e+00
1.233824943310657574e+02 0.000000000000000000e+00
1.237269841269841208e+02 0.000000000000000000e+00
1.240575056689342404e+02 0.000000000000000000e+00
1.243987301587301602e+02 0.000000000000000000e+00
1.247419501133786781e+02 0.000000000000000000e+00
1.250826303854875334e+02 0.000000000000000000e+00
1.254196825396825403e+02 0.000000000000000000e+00
1.257730612244897941e+02 0.000000000000000000e+00
1.261066666666666691e+02 0.000000000000000000e+00
1.264462585034013671e+02 0.000000000000000000e+00
1.267912925170068092e+02 0.000000000000000000e+00
1.271359637188208609e+02 0.000000000000000000e+00
1.274833560090702917e+02 0.000000000000000000e+00
1.278225850340135992e+02 0.000000000000000000e+00
1.281717913832199542e+02 0.000000000000000000e+00
1.285115646258503261e+02 0.000000000000000000e+00
1.288573242630385494e+02 0.000000000000000000e+00
1.292030839002267442e+02 0.000000000000000000e+00
1.295575510204081695e+02 0.000000000000000000e+00
1.298857142850000059e+02 0.000000000000000000e+00
1.302334693877550933e+02 0.000000000000000000e+00
1.305797732426303810e+02 0.000000000000000000e+00
1.309135600907029584e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.319508390022675712e+02 0.000000000000000000e+00
1.322637641723356126e+02 0.000000000000000000e+00
1.326204081632652958e+02 0.000000000000000000e+00
1.329619954648526061e+02 0.000000000000000000e+00
1.333034013605442283e+02 0.000000000000000000e+00
1.336486167800453586e+02 0.000000000000000000e+00
1.339889342403628234e+02 0.000000000000000000e+00
1.343180045351473950e+02 0.000000000000000000e+00
1.346610430839002390e+02 0.000000000000000000e+00
1.350133333333333212e+02 0.000000000000000000e+00
1.353530612239999869e+02 0.000000000000000000e+00
1.356981405895691637e+02 0.000000000000000000e+00
1.360326530609999907e+02 0.000000000000000000e+00
1.363747845804988685e+02 0.000000000000000000e+00
1.367192743764172462e+02 0.000000000000000000e+00
1.370561451247165508e+02 0.000000000000000000e+00
1.373877551019999999e+02 1.000000000000000000e+00
1.377357142850000002e+02 1.000000000000000000e+00
1.380846938770000065e+02 1.000000000000000000e+00
1.384350113378684739e+02 0.000000000000000000e+00
1.387804081632652924e+02 0.000000000000000000e+00
1.391265306122448919e+02 0.000000000000000000e+00
1.394683673460000080e+02 0.000000000000000000e+00
1.398104308390022652e+02 0.000000000000000000e+00
1.401518367346938874e+02 0.000000000000000000e+00
1.405052154195011269e+02 0.000000000000000000e+00
1.408500680272108809e+02 0.000000000000000000e+00
1.411931065759637249e+02 0.000000000000000000e+00
1.415310657596371868e+02 0.000000000000000000e+00
1.418663038548752695e+02 0.000000000000000000e+00
1.422086167800453609e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.432177777777777692e+02 0.000000000000000000e+00
1.435680725623582816e+02 0.000000000000000000e+00
1.439076643990929654e+02 0.000000000000000000e+00
1.442459863945578320e+02 0.000000000000000000e+00
1.445826757369614484e+02 0.000000000000000000e+00
1.449220861678004439e+02 0.000000000000000000e+00
1.452547845804988640e+02 0.000000000000000000e+00
1.455776870748299245e+02 0.000000000000000000e+00
1.459212698412698330e+02 0.000000000000000000e+00
1.462731972789115673e+02 0.000000000000000000e+00
1.466053514739228945e+02 0.000000000000000000e+00
1.469551020408163140e+02 0.000000000000000000e+00
1.472914285714285825e+02 0.000000000000000000e+00
1.476261224489796007e+02 0.000000000000000000e+00
1.479469387750000067e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
1.486173469379999972e+02 1.000000000000000000e+00
1.489744897950000109e+02 1.000000000000000000e+00
1.493112244889999829e+02 1.000000000000000000e+00
1.496571428569999966e+02 1.000000000000000000e+00
1.500020408160000045e+02 1.000000000000000000e+00
1.503377551020000169e+02 1.000000000000000000e+00
1.506714285710000070e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.533509297052154068e+02 0.000000000000000000e+00
1.537021315192743884e+02 0.000000000000000000e+00
1.540558730158730043e+02 0.000000000000000000e+00
1.543936507936508065e+02 0.000000000000000000e+00
1.547361451247165576e+02 0.000000000000000000e+00
1.550839002267573790e+02 0.000000000000000000e+00
1.554216780045351527e+02 0.000000000000000000e+00
1.557590929705215501e+02 0.000000000000000000e+00
1.560986848072562339e+02 0.000000000000000000e+00
1.564409977324262968e+02 0.000000000000000000e+00
1.567664399092970484e+02 0.000000000000000000e+00
1.571114739229024906e+02 0.000000000000000000e+00
1.574483446712018235e+02 0.000000000000000000e+00
1.577863038548752854e+02 0.000000000000000000e+00
1.581286167800453484e+02 0.000000000000000000e+00
1.584720181405895687e+02 0.000000000000000000e+00
1.588110657596371880e+02 0.000000000000000000e+00
1.591475736961451162e+02 0.000000000000000000e+00
1.594877097505668928e+02 0.000000000000000000e+00
1.598349206349206213e+02 0.000000000000000000e+00
1.601759637188208671e+02 0.000000000000000000e+00
1.605146485260771101e+02 0.000000000000000000e+00
1.608587755102040830e+02 0.000000000000000000e+00
1.611967346938775449e+02 0.000000000000000000e+00
1.615368707482993216e+02 0.000000000000000000e+00
1.618791836734693845e+02 0.000000000000000000e+00
1.622205895691610067e+02 0.000000000000000000e+00
1.625616326530612241e+02 0.000000000000000000e+00
1.628952380952380850e+02 0.000000000000000000e+00
1.632420861678004655e+02 0.000000000000000000e+00
1.635744217687074809e+02 0.000000000000000000e+00
1.639183673469387656e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.649376870748299382e+02 0.000000000000000000e+00
1.653081179138322057e+02 0.000000000000000000e+00
1.656522448979591786e+02 0.000000000000000000e+00
1.659700680272108855e+02 0.000000000000000000e+00
1.663120181405895721e+02 0.000000000000000000e+00
1.666565079365079498e+02 0.000000000000000000e+00
1.669922902494330970e+02 0.000000000000000000e+00
1.673298866213151825e+02 0.000000000000000000e+00
1.676546031746031815e+02 0.000000000000000000e+00
1.679967346938775563e+02 0.000000000000000000e+00
1.683395918367346837e+02 0.000000000000000000e+00
1.686786394557823030e+02 0.000000000000000000e+00
1.690122448979591923e+02 0.000000000000000000e+00
1.693551020408163197e+02 0.000000000000000000e+00
1.696807256235827595e+02 0.000000000000000000e+00
1.700266666666666708e+02 0.000000000000000000e+00
1.703720634920634893e+02 0.000000000000000000e+00
1.707131065759637067e+02 0.000000000000000000e+00
1.710523356009070426e+02 0.000000000000000000e+00
1.714051700680272177e+02 0.000000000000000000e+00
1.717525623582766343e+02 0.000000000000000000e+00
1.720809070294784533e+02 0.000000000000000000e+00
1.723992743764172246e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.781530612240000266e+02 1.000000000000000000e+00
1.784918367340000032e+02 1.000000000000000000e+00
1.788377551020000169e+02 1.000000000000000000e+00
1.791724489790000234e+02 1.000000000000000000e+00
1.795142857140000103e+02 1.000000000000000000e+00
1.798418367340000259e+02 1.000000000000000000e+00
1.801744897949999995e+02 1.000000000000000000e+00
1.804867346929999883e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.821724489790000234e+02 1.000000000000000000e+00
1.825122448970000164e+02 1.000000000000000000e+00
1.828540816320000033e+02 1.000000000000000000e+00
1.831887755099999993e+02 1.000000000000000000e+00
1.835224489790000177e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
1.841999999999999886e+02 1.000000000000000000e+00
1.845234693870000058e+02 1.000000000000000000e+00
1.848591836729999898e+02 1.000000000000000000e+00
1.851857142849999889e+02 1.000000000000000000e+00
1.855244897949999938e+02 1.000000000000000000e+00
1.858530612240000153e+02 1.000000000000000000e+00
1.862071428570000080e+02 1.000000000000000000e+00
1.865214285709999729e+02 1.000000000000000000e+00
1.868622448970000107e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.892224489790000064e+02 1.000000000000000000e+00
1.895510204079999994e+02 1.000000000000000000e+00
1.899030612240000266e+02 1.000000000000000000e+00
1.902428571420000196e+02 1.000000000000000000e+00
1.905734693870000172e+02 1.000000000000000000e+00
1.909153061220000041e+02 1.000000000000000000e+00
1.912469387749999896e+02 1.000000000000000000e+00
1.916020408159999988e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
1.922306122440000138e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
1.929091836730000011e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.945979591830000004e+02 1.000000000000000000e+00
1.949448979590000022e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
1.958864399092970530e+02 0.000000000000000000e+00
1.962222222222222285e+02 0.000000000000000000e+00
1.965503854875283309e+02 0.000000000000000000e+00
1.969179138321995595e+02 0.000000000000000000e+00
1.972536961451247066e+02 0.000000000000000000e+00
1.976203174603174659e+02 0.000000000000000000e+00
1.979383219954648609e+02 0.000000000000000000e+00
1.982692063492063426e+02 0.000000000000000000e+00
1.986087981859410547e+02 0.000000000000000000e+00
1.989512925170068058e+02 0.000000000000000000e+00
1.992897959183673606e+02 0.000000000000000000e+00
1.996268480725623533e+02 0.000000000000000000e+00
1.999430385487528383e+02 0.000000000000000000e+00
2.002851700680272131e+02 0.000000000000000000e+00
2.006298412698412790e+02 0.000000000000000000e+00
2.009621768707482943e+02 0.000000000000000000e+00
2.012948979590000249e+02 0.000000000000000000e+00
2.016409977324263139e+02 0.000000000000000000e+00
2.019767800453514610e+02 0.000000000000000000e+00
2.023065759637188137e+02 0.000000000000000000e+00
2.026566893424036380e+02 0.000000000000000000e+00
2.029979138321995435e+02 0.000000000000000000e+00
2.033385941043083847e+02 0.000000000000000000e+00
2.036763718820861584e+02 0.000000000000000000e+00
2.040273922902494235e+02 0.000000000000000000e+00
2.043626303854875346e+02 0.000000000000000000e+00
2.046969614512471765e+02 0.000000000000000000e+00
2.050478004535147534e+02 0.000000000000000000e+00
2.053908390022675690e+02 0.000000000000000000e+00
2.057242630385487416e+02 0.000000000000000000e+00
2.060633106575963609e+02 0.000000000000000000e+00
2.064012698412698512e+02 0.000000000000000000e+00
2.067457596371882005e+02 0.000000000000000000e+00
2.070884353741496682e+02 0.000000000000000000e+00
2.074122448969999937e+02 0.000000000000000000e+00
2.077598185941043027e+02 0.000000000000000000e+00
2.080767346938775404e+02 0.000000000000000000e+00
2.084230385487528281e+02 0.000000000000000000e+00
2.087486621315192679e+02 0.000000000000000000e+00
2.090857142857142890e+02 0.000000000000000000e+00
2.094273015873015993e+02 0.000000000000000000e+00
2.097707029478457912e+02 0.000000000000000000e+00
2.100985034013605457e+02 0.000000000000000000e+00
2.104420861678004542e+02 0.000000000000000000e+00
2.107628117913832284e+02 0.000000000000000000e+00
2.110964172335600892e+02 0.000000000000000000e+00
2.114351020408163322e+02 0.000000000000000000e+00
2.117743310657596396e+02 0.000000000000000000e+00
2.121088435374149697e+02 0.000000000000000000e+00
2.124511564625850326e+02 0.000000000000000000e+00
2.127891156462584945e+02 0.000000000000000000e+00
2.131292517006802711e+02 0.000000000000000000e+00
2.134693877551020478e+02 0.000000000000000000e+00
2.138133333333333326e+02 0.000000000000000000e+00
2.141483900226757271e+02 0.000000000000000000e+00
2.144899773242630374e+02 0.000000000000000000e+00
2.148333786848072577e+02 0.000000000000000000e+00
2.151695238095238096e+02 0.000000000000000000e+00
2.155132879818594063e+02 0.000000000000000000e+00
2.158557823129251574e+02 0.000000000000000000e+00
2.161864852607709793e+02 0.000000000000000000e+00
2.165237188208616885e+02 0.000000000000000000e+00
2.168678458049886615e+02 0.000000000000000000e+00
2.172019954648526152e+02 0.000000000000000000e+00
2.175403174603174534e+02 0.000000000000000000e+00
2.178799092970521656e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.185525623582766457e+02 0.000000000000000000e+00
2.188979591829999833e+02 0.000000000000000000e+00
2.192453514739229092e+02 0.000000000000000000e+00
2.195838548752834356e+02 0.000000000000000000e+00
2.199207256235827685e+02 0.000000000000000000e+00
2.202539682539682531e+02 0.000000000000000000e+00
2.205837641723356057e+02 0.000000000000000000e+00
2.209289795918367361e+02 0.000000000000000000e+00
2.212645804988662235e+02 0.000000000000000000e+00
2.215842176870748403e+02 0.000000000000000000e+00
2.219187301587301704e+02 0.000000000000000000e+00
2.222523356009070312e+02 0.000000000000000000e+00
2.225913832199546505e+02 0.000000000000000000e+00
2.229273469387755142e+02 0.000000000000000000e+00
2.232636734693877543e+02 0.000000000000000000e+00
2.235936507936507951e+02 0.000000000000000000e+00
2.239212698412698330e+02 0.000000000000000000e+00
2.242650340136054297e+02 0.000000000000000000e+00
2.246087981859410547e+02 0.000000000000000000e+00
2.249474829931972693e+02 0.000000000000000000e+00
2.252854421768707596e+02 0.000000000000000000e+00
2.256199546485260896e+02 0.000000000000000000e+00
2.259553741496598604e+02 0.000000000000000000e+00
2.262811791383219884e+02 0.000000000000000000e+00
2.266256689342403661e+02 0.000000000000000000e+00
2.269549206349206258e+02 0.000000000000000000e+00
2.272879818594104222e+02 0.000000000000000000e+00
2.276163265306122412e+02 0.000000000000000000e+00
2.279590022675737089e+02 0.000000000000000000e+00
2.282929705215419460e+02 0.000000000000000000e+00
2.286327437641723463e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.292921541950113351e+02 0.000000000000000000e+00
2.296281179138321988e+02 0.000000000000000000e+00
2.299981859410430900e+02 0.000000000000000000e+00
2.303332426303854845e+02 0.000000000000000000e+00
2.306661224489795927e+02 0.000000000000000000e+00
2.310049886621315238e+02 0.000000000000000000e+00
2.313471201814058986e+02 0.000000000000000000e+00
2.316801814058956950e+02 0.000000000000000000e+00
2.320224943310657579e+02 0.000000000000000000e+00
2.323435827664399085e+02 0.000000000000000000e+00
2.326857142857142833e+02 0.000000000000000000e+00
2.330260317460317481e+02 0.000000000000000000e+00
2.333659863945578365e+02 0.000000000000000000e+00
2.336934240362811863e+02 0.000000000000000000e+00
2.340239455782312916e+02 0.000000000000000000e+00
2.343648072562358209e+02 0.000000000000000000e+00
2.346942403628117972e+02 0.000000000000000000e+00
2.350378231292517057e+02 0.000000000000000000e+00
2.353772335600907013e+02 0.000000000000000000e+00
2.357131972789115650e+02 0.000000000000000000e+00
2.360462585034013614e+02 0.000000000000000000e+00
2.363936507936508065e+02 0.000000000000000000e+00
2.367236281179138189e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.374030612240000266e+02 1.000000000000000000e+00
2.377418367340000032e+02 1.000000000000000000e+00
2.380836734690000185e+02 1.000000000000000000e+00
2.383938775509999743e+02 1.000000000000000000e+00
2.387377551019999942e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
2.393841269841269934e+02 0.000000000000000000e+00
2.396970521541950063e+02 0.000000000000000000e+00
2.400511564625850269e+02 0.000000000000000000e+00
2.403846938770000179e+02 1.000000000000000000e+00
2.407132653059999825e+02 1.000000000000000000e+00
2.410622448969999994e+02 1.000000000000000000e+00
2.414051020400000027e+02 1.000000000000000000e+00
2.417398639455782359e+02 0.000000000000000000e+00
2.420673015873015856e+02 0.000000000000000000e+00
2.423987301587301602e+02 0.000000000000000000e+00
2.427366893424036220e+02 0.000000000000000000e+00
2.430866213151927298e+02 0.000000000000000000e+00
2.434263945578231301e+02 0.000000000000000000e+00
2.437643537414965920e+02 0.000000000000000000e+00
2.441017687074829894e+02 0.000000000000000000e+00
2.444482539682539652e+02 0.000000000000000000e+00
2.447846938769999952e+02 0.000000000000000000e+00
2.451183673469387827e+02 0.000000000000000000e+00
2.454597732426303764e+02 0.000000000000000000e+00
2.458017233560090631e+02 0.000000000000000000e+00
2.461336961451247305e+02 0.000000000000000000e+00
2.464859863945578127e+02 0.000000000000000000e+00
2.468239455782313030e+02 0.000000000000000000e+00
2.471606349206349194e+02 0.000000000000000000e+00
2.474920634920634939e+02 0.000000000000000000e+00
2.478323809523809587e+02 0.000000000000000000e+00
2.481679818594104177e+02 0.000000000000000000e+00
2.485063038548752843e+02 0.000000000000000000e+00
2.488524263038548838e+02 0.000000000000000000e+00
2.491826530609999963e+02 1.000000000000000000e+00
2.495153061219999984e+02 1.000000000000000000e+00
2.498479591830000004e+02 1.000000000000000000e+00
2.501846938770000008e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.511836734693877418e+02 0.000000000000000000e+00
2.515294331065759650e+02 0.000000000000000000e+00
2.518710204081632753e+02 0.000000000000000000e+00
2.522133333333333383e+02 0.000000000000000000e+00
2.525438548752834436e+02 0.000000000000000000e+00
2.528799999999999955e+02 0.000000000000000000e+00
2.532094331065759718e+02 0.000000000000000000e+00
2.535515646258503466e+02 0.000000000000000000e+00
2.538831746031746093e+02 0.000000000000000000e+00
2.542296598639455851e+02 0.000000000000000000e+00
2.545697959183673333e+02 0.000000000000000000e+00
2.549041269841269752e+02 0.000000000000000000e+00
2.552337414965986397e+02 0.000000000000000000e+00
2.555816326529999856e+02 1.000000000000000000e+00
2.559112244890000056e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
2.565897959179999930e+02 1.000000000000000000e+00
2.569459183669999902e+02 1.000000000000000000e+00
2.572806122439999967e+02 1.000000000000000000e+00
2.576193877549999911e+02 1.000000000000000000e+00
2.579551020399999857e+02 1.000000000000000000e+00
2.583081632650000188e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.593306122440000081e+02 1.000000000000000000e+00
2.596877551019999828e+02 1.000000000000000000e+00
2.600285714280000207e+02 1.000000000000000000e+00
2.603571428569999853e+02 1.000000000000000000e+00
2.606999999999999886e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.620142857140000388e+02 1.000000000000000000e+00
2.623711564625850201e+02 0.000000000000000000e+00
2.627029478458049994e+02 0.000000000000000000e+00
2.630505215419501042e+02 0.000000000000000000e+00
2.633725170068026955e+02 0.000000000000000000e+00
2.637124716553287840e+02 0.000000000000000000e+00
2.640478911564625832e+02 0.000000000000000000e+00
2.643900226757369865e+02 0.000000000000000000e+00
2.647207256235827799e+02 0.000000000000000000e+00
2.650657596371881937e+02 0.000000000000000000e+00
2.654000907029478640e+02 0.000000000000000000e+00
2.657375056689342614e+02 0.000000000000000000e+00
2.660658503401360804e+02 0.000000000000000000e+00
2.664083446712018031e+02 0.000000000000000000e+00
2.667328798185940855e+02 0.000000000000000000e+00
2.670790022675736850e+02 0.000000000000000000e+00
2.674176870748299280e+02 0.000000000000000000e+00
2.677494784580499072e+02 0.000000000000000000e+00
2.680892517006802791e+02 0.000000000000000000e+00
2.684344671201814094e+02 0.000000000000000000e+00
2.687640816326530739e+02 0.000000000000000000e+00
2.691141950113378698e+02 0.000000000000000000e+00
2.694427210884353485e+02 0.000000000000000000e+00
2.697828571428571536e+02 0.000000000000000000e+00
2.701224489790000121e+02 1.000000000000000000e+00
2.704653061220000154e+02 1.000000000000000000e+00
2.707928571420000026e+02 1.000000000000000000e+00
2.711234693870000001e+02 1.000000000000000000e+00
2.714612244890000170e+02 1.000000000000000000e+00
2.718051020400000084e+02 1.000000000000000000e+00
2.721234693870000001e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
2.728012698412698569e+02 0.000000000000000000e+00
2.731308843537415214e+02 0.000000000000000000e+00
2.734592290249432835e+02 0.000000000000000000e+00
2.737993650793650886e+02 0.000000000000000000e+00
2.741244897949999881e+02 1.000000000000000000e+00
2.744642857140000274e+02 1.000000000000000000e+00
2.747807709750566687e+02 0.000000000000000000e+00
2.751201814058956643e+02 0.000000000000000000e+00
2.754550566893424275e+02 0.000000000000000000e+00
2.758009977324263104e+02 0.000000000000000000e+00
2.761177324263038599e+02 0.000000000000000000e+00
2.764565986394557626e+02 0.000000000000000000e+00
2.767965532879818511e+02 0.000000000000000000e+00
2.771377777777777851e+02 0.000000000000000000e+00
2.774572335600906854e+02 0.000000000000000000e+00
2.777946485260770828e+02 0.000000000000000000e+00
2.781307936507936347e+02 0.000000000000000000e+00
2.784865306122449056e+02 0.000000000000000000e+00


==> R02.dat <==
8.395102040816325939e+00 0.000000000000000000e+00
8.649251700680272492e+00 0.000000000000000000e+00
8.882358276643991246e+00 0.000000000000000000e+00
9.114376417233559735e+00 0.000000000000000000e+00
nan -1.000000000000000000e+00
9.583854875283446262e+00 0.000000000000000000e+00
9.812244897959184087e+00 0.000000000000000000e+00
1.003718820861677941e+01 0.000000000000000000e+00
1.030911564625850296e+01 0.000000000000000000e+00
1.054585034013605416e+01 0.000000000000000000e+00
1.078585034013605437e+01 0.000000000000000000e+00
1.102167800453514701e+01 0.000000000000000000e+00
1.126621315192743822e+01 0.000000000000000000e+00
1.148190476190476161e+01 0.000000000000000000e+00
1.172625850340136111e+01 0.000000000000000000e+00
1.197151927437641739e+01 0.000000000000000000e+00
1.221170068027210931e+01 0.000000000000000000e+00
1.243918367346938858e+01 0.000000000000000000e+00
1.268480725623582828e+01 0.000000000000000000e+00
1.293278911564625844e+01 0.000000000000000000e+00
1.315537414965986329e+01 0.000000000000000000e+00
1.340698412698412767e+01 0.000000000000000000e+00
1.361723356009070329e+01 0.000000000000000000e+00
1.384925170068027178e+01 0.000000000000000000e+00
1.412625850340135969e+01 0.000000000000000000e+00
1.435229024943310705e+01 0.000000000000000000e+00
1.460009070294784550e+01 0.000000000000000000e+00
1.483736961451247183e+01 0.000000000000000000e+00
1.503056689342403551e+01 0.000000000000000000e+00
1.527873015873015916e+01 0.000000000000000000e+00
1.552072562358276642e+01 0.000000000000000000e+00
1.576272108843537367e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.714666666666666828e+01 0.000000000000000000e+00
1.737070294784580327e+01 0.000000000000000000e+00
1.765242630385487388e+01 0.000000000000000000e+00
1.789115646258503389e+01 0.000000000000000000e+00
1.809995464852607583e+01 0.000000000000000000e+00
1.835755102040816311e+01 0.000000000000000000e+00
1.859882086167800352e+01 0.000000000000000000e+00
1.883664399092970498e+01 0.000000000000000000e+00
1.907011337868480894e+01 0.000000000000000000e+00
1.930176870748299223e+01 0.000000000000000000e+00
1.954340136054421606e+01 0.000000000000000000e+00
1.978539682539682687e+01 0.000000000000000000e+00
2.001088435374149554e+01 0.000000000000000000e+00
2.025741496598639557e+01 0.000000000000000000e+00
2.050140589569161165e+01 0.000000000000000000e+00
2.074249433106576035e+01 0.000000000000000000e+00
2.098739229024943143e+01 0.000000000000000000e+00
2.121451247165532905e+01 0.000000000000000000e+00
2.145269841269841393e+01 0.000000000000000000e+00
2.169541950113378803e+01 0.000000000000000000e+00
2.192163265306122355e+01 0.000000000000000000e+00
2.216235827664399238e+01 0.000000000000000000e+00
2.241215419501133610e+01 0.000000000000000000e+00
2.265124716553287954e+01 0.000000000000000000e+00
2.289523809523809561e+01 0.000000000000000000e+00
2.311147392290249414e+01 0.000000000000000000e+00
2.335746031746031903e+01 0.000000000000000000e+00
2.359836734693877602e+01 0.000000000000000000e+00
2.381841269841269693e+01 0.000000000000000000e+00
2.406312925170067984e+01 0.000000000000000000e+00
2.430947845804988816e+01 0.000000000000000000e+00
2.453133786848072617e+01 0.000000000000000000e+00
2.477061224489795777e+01 0.000000000000000000e+00
2.500281179138321974e+01 0.000000000000000000e+00
2.524426303854875187e+01 0.000000000000000000e+00
2.548970521541950163e+01 0.000000000000000000e+00
2.569814058956916014e+01 0.000000000000000000e+00
2.595138321995464992e+01 0.000000000000000000e+00
2.618956916099773125e+01 0.000000000000000000e+00
2.641886621315192585e+01 0.000000000000000000e+00
2.667065759637188194e+01 0.000000000000000000e+00
2.690140589569161023e+01 0.000000000000000000e+00
2.713705215419501116e+01 0.000000000000000000e+00
2.736943310657596484e+01 0.000000000000000000e+00
2.760961451247165499e+01 0.000000000000000000e+00
2.784943310657596527e+01 0.000000000000000000e+00
2.809342403628117779e+01 0.000000000000000000e+00
2.833360544217687149e+01 0.000000000000000000e+00
2.858594104308389916e+01 0.000000000000000000e+00
2.880870748299319573e+01 0.000000000000000000e+00
2.904018140589569086e+01 0.000000000000000000e+00
2.928036281179138456e+01 0.000000000000000000e+00
2.952870748299319814e+01 0.000000000000000000e+00
2.975002267573696102e+01 0.000000000000000000e+00
2.999292517006802683e+01 0.000000000000000000e+00
3.022548752834467223e+01 0.000000000000000000e+00
3.046929705215419659e+01 0.000000000000000000e+00
3.069986394557822962e+01 0.000000000000000000e+00
3.093986394557823161e+01 0.000000000000000000e+00
3.117170068027211016e+01 0.000000000000000000e+00
3.139555555555555699e+01 0.000000000000000000e+00
3.166748299319727877e+01 0.000000000000000000e+00
3.186557823129251688e+01 0.000000000000000000e+00
3.210412698412698518e+01 0.000000000000000000e+00
3.237346938700000010e+01 0.000000000000000000e+00
3.256907029478458071e+01 0.000000000000000000e+00
3.282267573696145035e+01 0.000000000000000000e+00
3.307609977324263184e+01 0.000000000000000000e+00
3.329632653061224801e+01 0.000000000000000000e+00
3.353451247165532578e+01 0.000000000000000000e+00
3.379265306122449175e+01 0.000000000000000000e+00
3.403047619047619321e+01 0.000000000000000000e+00
3.428934240362811892e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
3.474866213151927496e+01 0.000000000000000000e+00
3.498267573696145405e+01 0.000000000000000000e+00
3.522829931972788842e+01 0.000000000000000000e+00
3.545160997732426011e+01 0.000000000000000000e+00
3.570049886621315238e+01 0.000000000000000000e+00
3.593687074829932016e+01 0.000000000000000000e+00
3.617523809523809319e+01 0.000000000000000000e+00
3.641197278911564439e+01 0.000000000000000000e+00
3.664526077097505663e+01 0.000000000000000000e+00
3.689233560090703179e+01 0.000000000000000000e+00
3.712852607709750430e+01 0.000000000000000000e+00
3.737015873015872813e+01 0.000000000000000000e+00
3.761088435374149697e+01 0.000000000000000000e+00
3.783800453514739104e+01 0.000000000000000000e+00
3.808199546485261067e+01 0.000000000000000000e+00
3.831727891156462817e+01 0.000000000000000000e+00
3.855546485260771306e+01 0.000000000000000000e+00
3.879782312925170373e+01 0.000000000000000000e+00
3.902077097505669201e+01 0.000000000000000000e+00
3.925841269841269821e+01 0.000000000000000000e+00
3.951455782312925180e+01 0.000000000000000000e+00
3.975183673469387458e+01 0.000000000000000000e+00
3.998984126984127130e+01 0.000000000000000000e+00
4.022004535147392090e+01 0.000000000000000000e+00
4.046113378684807316e+01 0.000000000000000000e+00
4.070185941043084199e+01 0.000000000000000000e+00
4.094548752834467109e+01 0.000000000000000000e+00
4.117460317460317754e+01 0.000000000000000000e+00
4.141931972789115690e+01 0.000000000000000000e+00
4.165043083900226861e+01 0.000000000000000000e+00
4.189297052154194745e+01 0.000000000000000000e+00
4.213151927437641575e+01 0.000000000000000000e+00
4.237170068027210590e+01 0.000000000000000000e+00
4.261043083900226947e+01 0.000000000000000000e+00
4.285043083900226435e+01 0.000000000000000000e+00
4.308426303854875528e+01 0.000000000000000000e+00
4.332335600907029516e+01 0.000000000000000000e+00
4.355319727891156134e+01 0.000000000000000000e+00
4.379773242630385255e+01 0.000000000000000000e+00
4.402376417233560346e+01 0.000000000000000000e+00
4.426521541950113203e+01 0.000000000000000000e+00
4.451047619047619008e+01 0.000000000000000000e+00
4.475301587301587602e+01 0.000000000000000000e+00
4.498394557823129247e+01 0.000000000000000000e+00
4.523120181405895579e+01 0.000000000000000000e+00
4.547192743764172462e+01 0.000000000000000000e+00
4.571120181405895977e+01 0.000000000000000000e+00
4.594684807256236070e+01 0.000000000000000000e+00
4.618285714285714505e+01 0.000000000000000000e+00
4.641904761904761756e+01 0.000000000000000000e+00
4.665723356009070244e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
4.732825396825396780e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
4.781623582766439995e+01 0.000000000000000000e+00
4.807600907029478776e+01 0.000000000000000000e+00
4.832362811791383450e+01 0.000000000000000000e+00
4.855238095238095042e+01 0.000000000000000000e+00
4.879310657596371925e+01 0.000000000000000000e+00
4.903873015873016072e+01 0.000000000000000000e+00
4.926530612244897611e+01 0.000000000000000000e+00
4.951346938775510154e+01 0.000000000000000000e+00
4.974657596371881851e+01 0.000000000000000000e+00
4.999238095238095525e+01 0.000000000000000000e+00
5.023002267573696145e+01 0.000000000000000000e+00
5.046947845804988475e+01 0.000000000000000000e+00
5.070893424036281516e+01 0.000000000000000000e+00
5.096199546485260612e+01 0.000000000000000000e+00
5.119727891156462363e+01 0.000000000000000000e+00
5.143818594104308062e+01 0.000000000000000000e+00
5.167818594104308261e+01 0.000000000000000000e+00
5.192000000000000171e+01 0.000000000000000000e+00
5.215836734693877474e+01 0.000000000000000000e+00
5.239746031746031463e+01 0.000000000000000000e+00
5.262421768707483238e+01 0.000000000000000000e+00
5.287455782312925123e+01 0.000000000000000000e+00
5.310929705215419716e+01 0.000000000000000000e+00
5.334712018140589862e+01 0.000000000000000000e+00
5.357315192743764243e+01 0.000000000000000000e+00
5.381351473922902784e+01 0.000000000000000000e+00
5.404408163265306086e+01 0.000000000000000000e+00
5.429732426303854709e+01 0.000000000000000000e+00
5.453514739229024855e+01 0.000000000000000000e+00
5.476136054421768762e+01 0.000000000000000000e+00
5.500136054421768961e+01 0.000000000000000000e+00
5.523736961451247396e+01 0.000000000000000000e+00
5.547573696145124700e+01 0.000000000000000000e+00
5.571446712018140346e+01 0.000000000000000000e+00
5.595646258503401071e+01 0.000000000000000000e+00
5.619773242630385823e+01 0.000000000000000000e+00
5.642467120181405704e+01 0.000000000000000000e+00
5.667229024943310378e+01 0.000000000000000000e+00
5.690303854875283207e+01 0.000000000000000000e+00
5.714176870748299564e+01 0.000000000000000000e+00
5.738267573696145263e+01 0.000000000000000000e+00
5.762013605442177067e+01 0.000000000000000000e+00
5.786049886621314897e+01 0.000000000000000000e+00
5.809723356009070017e+01 0.000000000000000000e+00
5.832290249433106766e+01 0.000000000000000000e+00
5.856507936507936307e+01 0.000000000000000000e+00
5.879238095238095241e+01 0.000000000000000000e+00
5.904344671201813810e+01 0.000000000000000000e+00
5.928126984126983956e+01 0.000000000000000000e+00
5.952126984126984155e+01 0.000000000000000000e+00
5.976580498866213276e+01 0.000000000000000000e+00
5.999673469387754920e+01 0.000000000000000000e+00
6.023546485260771277e+01 0.000000000000000000e+00
6.047328798185940713e+01 0.000000000000000000e+00
6.069424036281179013e+01 0.000000000000000000e+00
6.094258503401360372e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
6.199437641723356052e+01 0.000000000000000000e+00
6.220643990929705325e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
6.274412698412698575e+01 0.000000000000000000e+00
6.301750566893424121e+01 0.000000000000000000e+00
6.324916099773242451e+01 0.000000000000000000e+00
6.351346938775510154e+01 0.000000000000000000e+00
6.374222222222222456e+01 0.000000000000000000e+00
6.397478458049886285e+01 0.000000000000000000e+00
6.422222222222222854e+01 0.000000000000000000e+00
6.446113378684806605e+01 0.000000000000000000e+00
6.471056689342402990e+01 0.000000000000000000e+00
6.494421768707482556e+01 0.000000000000000000e+00
6.517514739229025622e+01 0.000000000000000000e+00
6.541460317460317242e+01 0.000000000000000000e+00
6.562594104308389831e+01 0.000000000000000000e+00
6.588553287981859796e+01 0.000000000000000000e+00
6.613478458049885944e+01 0.000000000000000000e+00
6.636698412698412142e+01 0.000000000000000000e+00
6.660281179138321761e+01 0.000000000000000000e+00
6.683736961451246827e+01 0.000000000000000000e+00
6.707809523809524421e+01 0.000000000000000000e+00
6.733569160997731728e+01 0.000000000000000000e+00
6.755011337868481291e+01 0.000000000000000000e+00
6.779283446712018701e+01 0.000000000000000000e+00
6.803392290249432506e+01 0.000000000000000000e+00
6.827029478458049994e+01 0.000000000000000000e+00
6.853315192743764328e+01 0.000000000000000000e+00
6.874884353741497023e+01 0.000000000000000000e+00
6.898612244897958590e+01 0.000000000000000000e+00
6.922866213151927184e+01 0.000000000000000000e+00
6.944272108843537694e+01 0.000000000000000000e+00
6.969777777777777317e+01 0.000000000000000000e+00
6.994539682539682701e+01 0.000000000000000000e+00
7.018104308390022084e+01 0.000000000000000000e+00
7.041124716553288465e+01 0.000000000000000000e+00
7.065160997732427006e+01 0.000000000000000000e+00
7.089378684807256548e+01 0.000000000000000000e+00
7.114086167800454064e+01 0.000000000000000000e+00
7.133950113378685387e+01 0.000000000000000000e+00
7.158530612244898350e+01 0.000000000000000000e+00
7.183274376417233498e+01 0.000000000000000000e+00
7.207038548752834117e+01 0.000000000000000000e+00
7.231328798185940343e+01 0.000000000000000000e+00
7.254820861678004462e+01 0.000000000000000000e+00
7.279020408163265188e+01 0.000000000000000000e+00
7.303564625850340519e+01 0.000000000000000000e+00
7.323573696145125211e+01 0.000000000000000000e+00
7.348952380952380281e+01 0.000000000000000000e+00
7.374131519274376956e+01 0.000000000000000000e+00
7.396934240362811863e+01 0.000000000000000000e+00
7.420770975056689167e+01 0.000000000000000000e+00
7.445043083900226577e+01 0.000000000000000000e+00
7.468698412698412881e+01 0.000000000000000000e+00
7.492498866213152553e+01 0.000000000000000000e+00
7.516154195011337436e+01 0.000000000000000000e+00
7.539120181405895949e+01 0.000000000000000000e+00
7.563247165532879990e+01 0.000000000000000000e+00
7.587083900226757294e+01 0.000000000000000000e+00
7.611374149659863519e+01 0.000000000000000000e+00
7.634902494331065270e+01 0.000000000000000000e+00
7.658666666666667311e+01 0.000000000000000000e+00
7.682848072562357800e+01 0.000000000000000000e+00
7.705160997732426154e+01 0.000000000000000000e+00
7.728199546485261351e+01 0.000000000000000000e+00
7.753396825396825420e+01 0.000000000000000000e+00
7.777614512471654962e+01 0.000000000000000000e+00
7.800761904761904475e+01 0.000000000000000000e+00
7.823346938775510750e+01 0.000000000000000000e+00
7.849433106575963848e+01 0.000000000000000000e+00
7.874086167800453495e+01 0.000000000000000000e+00
7.896199546485260612e+01 0.000000000000000000e+00
7.919873015873015731e+01 0.000000000000000000e+00
7.944979591836734301e+01 0.000000000000000000e+00
7.973532879818594665e+01 0.000000000000000000e+00
7.992616780045351277e+01 0.000000000000000000e+00
8.015782312925169606e+01 0.000000000000000000e+00
8.040489795918367122e+01 0.000000000000000000e+00
8.064399092970521110e+01 0.000000000000000000e+00
8.087854875283446177e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
8.136888888888888971e+01 0.000000000000000000e+00
8.160725623582766275e+01 0.000000000000000000e+00
8.183600907029477867e+01 0.000000000000000000e+00
8.204226757369615086e+01 0.000000000000000000e+00
8.231328798185940343e+01 0.000000000000000000e+00
8.251882086167800878e+01 0.000000000000000000e+00
8.279546485260770794e+01 0.000000000000000000e+00
8.303074829931972545e+01 0.000000000000000000e+00
8.326911564625849849e+01 0.000000000000000000e+00
8.350149659863946283e+01 0.000000000000000000e+00
8.374766439909296878e+01 0.000000000000000000e+00
8.397514739229025338e+01 0.000000000000000000e+00
8.421460317460316958e+01 0.000000000000000000e+00
8.445424036281178815e+01 0.000000000000000000e+00
8.468535147392290696e+01 0.000000000000000000e+00
8.493895691609976950e+01 0.000000000000000000e+00
8.518439909297052282e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
8.587283446712018531e+01 0.000000000000000000e+00
8.614621315192744078e+01 0.000000000000000000e+00
8.636879818594104563e+01 0.000000000000000000e+00
8.662077097505668632e+01 0.000000000000000000e+00
8.686403628117913911e+01 0.000000000000000000e+00
8.711056689342403558e+01 0.000000000000000000e+00
8.734276643990929756e+01 0.000000000000000000e+00
8.758349206349205929e+01 0.000000000000000000e+00
8.781641723356008811e+01 0.000000000000000000e+00
8.804752834467120692e+01 0.000000000000000000e+00
8.829986394557823814e+01 0.000000000000000000e+00
8.852117913832199747e+01 0.000000000000000000e+00
8.876988662131519447e+01 0.000000000000000000e+00
8.902131519274377069e+01 0.000000000000000000e+00
8.923700680272108343e+01 0.000000000000000000e+00
8.947573696145124700e+01 0.000000000000000000e+00
8.969814058956916369e+01 0.000000000000000000e+00
8.995265306122449545e+01 0.000000000000000000e+00
9.020045351473922324e+01 0.000000000000000000e+00
9.039854875283447200e+01 0.000000000000000000e+00
9.065759637188209297e+01 0.000000000000000000e+00
9.090231292517006523e+01 0.000000000000000000e+00
9.112290249433107192e+01 0.000000000000000000e+00
9.137070294784579971e+01 0.000000000000000000e+00
9.159727891156462931e+01 0.000000000000000000e+00
9.181841269841270048e+01 0.000000000000000000e+00
9.206476190476190880e+01 0.000000000000000000e+00
9.231292517006802711e+01 0.000000000000000000e+00
9.254367346938775540e+01 0.000000000000000000e+00
9.278621315192744134e+01 0.000000000000000000e+00
9.301659863945577911e+01 0.000000000000000000e+00
9.325006802721088661e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
9.374439909297052509e+01 0.000000000000000000e+00
9.398204081632653129e+01 0.000000000000000000e+00
9.423219954648526198e+01 0.000000000000000000e+00
9.445079365079365630e+01 0.000000000000000000e+00
9.470947845804988674e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
9.518639455782313519e+01 0.000000000000000000e+00
9.541405895691609373e+01 0.000000000000000000e+00
9.565605442176870099e+01 0.000000000000000000e+00
9.588698412698413165e+01 0.000000000000000000e+00
9.614530612244898578e+01 0.000000000000000000e+00
9.637260770975056801e+01 0.000000000000000000e+00
9.661242630385487473e+01 0.000000000000000000e+00
9.685260770975057198e+01 0.000000000000000000e+00
9.711709750566893717e+01 0.000000000000000000e+00
9.732861678004535122e+01 0.000000000000000000e+00
9.756517006802721426e+01 0.000000000000000000e+00
9.780643990929705467e+01 0.000000000000000000e+00
9.804770975056689508e+01 0.000000000000000000e+00
9.827718820861677784e+01 0.000000000000000000e+00
9.851482993197278404e+01 0.000000000000000000e+00
9.874975056689342523e+01 0.000000000000000000e+00
9.899065759637187512e+01 0.000000000000000000e+00
9.922122448979591525e+01 0.000000000000000000e+00
9.946303854875283434e+01 0.000000000000000000e+00
9.966820861678004917e+01 0.000000000000000000e+00
9.991873015873015618e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.008865306122448970e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.013770521541950131e+02 0.000000000000000000e+00
1.015960090702947838e+02 0.000000000000000000e+00
1.018454421768707476e+02 0.000000000000000000e+00
1.020673015873015856e+02 0.000000000000000000e+00
1.023123809523809484e+02 0.000000000000000000e+00
1.025438548752834436e+02 0.000000000000000000e+00
1.028003628117913877e+02 0.000000000000000000e+00
1.030300226757369586e+02 0.000000000000000000e+00
1.032669387755101980e+02 0.000000000000000000e+00
1.034920634920634939e+02 0.000000000000000000e+00
1.037440362811791346e+02 0.000000000000000000e+00
1.039735147392290315e+02 0.000000000000000000e+00
1.042104308390022709e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.051903854875283457e+02 0.000000000000000000e+00
1.054062585034013608e+02 0.000000000000000000e+00
1.056738321995464815e+02 0.000000000000000000e+00
1.058991383219954656e+02 0.000000000000000000e+00
1.061418594104308397e+02 0.000000000000000000e+00
1.063678911564625906e+02 0.000000000000000000e+00
1.066229478458049869e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.089928344671201756e+02 0.000000000000000000e+00
1.092212244897959152e+02 0.000000000000000000e+00
1.094835374149659799e+02 0.000000000000000000e+00
1.097209977324262979e+02 0.000000000000000000e+00
1.099593650793650852e+02 0.000000000000000000e+00
1.101977324263038582e+02 0.000000000000000000e+00
1.104409977324262968e+02 0.000000000000000000e+00
1.106713832199546488e+02 0.000000000000000000e+00
1.109228117913832250e+02 0.000000000000000000e+00
1.111528344671201864e+02 0.000000000000000000e+00
1.113895691609977376e+02 0.000000000000000000e+00
1.116268480725623533e+02 0.000000000000000000e+00
1.118630385487528400e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.123824036281179133e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.128493424036281141e+02 0.000000000000000000e+00
1.130653061220000097e+02 0.000000000000000000e+00
1.133255102039999969e+02 0.000000000000000000e+00
1.135531972789115684e+02 0.000000000000000000e+00
1.137986394557823076e+02 0.000000000000000000e+00
1.139940136054421771e+02 0.000000000000000000e+00
1.142795464852607665e+02 0.000000000000000000e+00
1.145102947845804948e+02 0.000000000000000000e+00
1.147644444444444503e+02 0.000000000000000000e+00
1.149931972789115662e+02 0.000000000000000000e+00
1.152435374149659850e+02 0.000000000000000000e+00
1.154557823129251659e+02 0.000000000000000000e+00
1.157228117913832222e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.161819501133786900e+02 0.000000000000000000e+00
1.163903854875283486e+02 0.000000000000000000e+00
1.166639455782312922e+02 0.000000000000000000e+00
1.168821768707482960e+02 0.000000000000000000e+00
1.171450340136054393e+02 0.000000000000000000e+00
1.173623582766439881e+02 0.000000000000000000e+00
1.176126984126984070e+02 0.000000000000000000e+00
1.178436281179138376e+02 0.000000000000000000e+00
1.181010430839002225e+02 0.000000000000000000e+00
1.183247165532879848e+02 0.000000000000000000e+00
1.185714285714285694e+02 0.000000000000000000e+00
1.187911111111111069e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.205131972789115622e+02 0.000000000000000000e+00
1.207452154195011360e+02 0.000000000000000000e+00
1.209801360544217630e+02 0.000000000000000000e+00
1.211958276643990899e+02 0.000000000000000000e+00
1.214383673469387759e+02 0.000000000000000000e+00
1.216760090702947821e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.238073469387755097e+02 0.000000000000000000e+00
1.240235827664399153e+02 0.000000000000000000e+00
1.242670294784580562e+02 0.000000000000000000e+00
1.245248072562358317e+02 0.000000000000000000e+00
1.247609977324263042e+02 0.000000000000000000e+00
1.249835827664399091e+02 0.000000000000000000e+00
1.252351927437641734e+02 0.000000000000000000e+00
1.254673922902494354e+02 0.000000000000000000e+00
1.257135600907029414e+02 0.000000000000000000e+00
1.259408616780045378e+02 0.000000000000000000e+00
1.261785034013605440e+02 0.000000000000000000e+00
1.264237641723355949e+02 0.000000000000000000e+00
1.266797278911564604e+02 0.000000000000000000e+00
1.269142857142857110e+02 0.000000000000000000e+00
1.271609977324263099e+02 0.000000000000000000e+00
1.273667120181405892e+02 0.000000000000000000e+00
1.276297505668934207e+02 0.000000000000000000e+00
1.278447165532879808e+02 0.000000000000000000e+00
1.280874376417233691e+02 0.000000000000000000e+00
1.283522902494331106e+02 0.000000000000000000e+00
1.285692517006802689e+02 0.000000000000000000e+00
1.287981859410430729e+02 0.000000000000000000e+00
1.290601360544217755e+02 0.000000000000000000e+00
1.292838095238095377e+02 0.000000000000000000e+00
1.295243537414966113e+02 0.000000000000000000e+00
1.297658049886621257e+02 0.000000000000000000e+00
1.300003628117913763e+02 0.000000000000000000e+00
1.302204081632653185e+02 0.000000000000000000e+00
1.304874376417233464e+02 0.000000000000000000e+00
1.307178231292517125e+02 0.000000000000000000e+00
1.309349659863945590e+02 0.000000000000000000e+00
1.311903854875283457e+02 0.000000000000000000e+00
1.314269387755101945e+02 0.000000000000000000e+00
1.316600453514739115e+02 0.000000000000000000e+00
1.319011337868480780e+02 0.000000000000000000e+00
1.321462131519274408e+02 0.000000000000000000e+00
1.323519274376417343e+02 0.000000000000000000e+00
1.326039002267573608e+02 0.000000000000000000e+00
1.328468027210884372e+02 0.000000000000000000e+00
1.330858956916099771e+02 0.000000000000000000e+00
1.333351473922902528e+02 0.000000000000000000e+00
1.335684353741496579e+02 0.000000000000000000e+00
1.338009977324263104e+02 0.000000000000000000e+00
1.340390022675736930e+02 0.000000000000000000e+00
1.342637641723356126e+02 0.000000000000000000e+00
1.345014058956916188e+02 0.000000000000000000e+00
1.347272562358276673e+02 0.000000000000000000e+00
1.349576417233560051e+02 0.000000000000000000e+00
1.352114285714285700e+02 0.000000000000000000e+00
1.354332879818594222e+02 0.000000000000000000e+00
1.356825396825396695e+02 0.000000000000000000e+00
1.359305215419500996e+02 0.000000000000000000e+00
1.361512925170067945e+02 0.000000000000000000e+00
1.363900226757369580e+02 0.000000000000000000e+00
1.366403628117913911e+02 0.000000000000000000e+00
1.368647619047619060e+02 0.000000000000000000e+00
1.371020408163265358e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.389570975056689406e+02 0.000000000000000000e+00
1.391822222222222081e+02 0.000000000000000000e+00
1.394336507936507985e+02 0.000000000000000000e+00
1.396878004535147397e+02 0.000000000000000000e+00
1.399116553287981901e+02 0.000000000000000000e+00
1.401661678004535077e+02 0.000000000000000000e+00
1.404029024943310731e+02 0.000000000000000000e+00
1.406292970521541861e+02 0.000000000000000000e+00
1.408758276643990826e+02 0.000000000000000000e+00
1.411065759637188251e+02 0.000000000000000000e+00
1.413540136054421907e+02 0.000000000000000000e+00
1.415882086167800367e+02 0.000000000000000000e+00
1.418078911564625741e+02 0.000000000000000000e+00
1.420569614512471617e+02 0.000000000000000000e+00
1.423004081632653026e+02 0.000000000000000000e+00
1.425389569160997780e+02 0.000000000000000000e+00
1.427867573696145200e+02 0.000000000000000000e+00
1.430120634920635041e+02 0.000000000000000000e+00
1.432513378684807321e+02 0.000000000000000000e+00
1.434965986394557831e+02 0.000000000000000000e+00
1.437082993197278995e+02 0.000000000000000000e+00
1.439644444444444389e+02 0.000000000000000000e+00
1.442136961451247146e+02 0.000000000000000000e+00
1.444366439909296957e+02 0.000000000000000000e+00
1.446844444444444377e+02 0.000000000000000000e+00
1.449110204081632673e+02 0.000000000000000000e+00
1.451492063492063380e+02 0.000000000000000000e+00
1.453901133786848163e+02 0.000000000000000000e+00
1.456319274376417354e+02 0.000000000000000000e+00
1.458517913832199611e+02 0.000000000000000000e+00
1.460576870748299427e+02 0.000000000000000000e+00
1.463096598639455692e+02 0.000000000000000000e+00
1.465547392290249320e+02 0.000000000000000000e+00
1.468054421768707414e+02 0.000000000000000000e+00
1.470565079365079271e+02 0.000000000000000000e+00
1.473063038548752957e+02 0.000000000000000000e+00
1.475151020408163163e+02 0.000000000000000000e+00
1.477589115646258620e+02 0.000000000000000000e+00
1.479961904761904634e+02 0.000000000000000000e+00
1.482314739229024951e+02 0.000000000000000000e+00
1.484749206349206361e+02 0.000000000000000000e+00
1.487033106575963757e+02 0.000000000000000000e+00
1.489411337868480700e+02 0.000000000000000000e+00
1.491820408163265199e+02 0.000000000000000000e+00
1.494120634920634814e+02 0.000000000000000000e+00
1.496446258503401339e+02 0.000000000000000000e+00
1.498918820861678114e+02 0.000000000000000000e+00
1.501304308390022584e+02 0.000000000000000000e+00
1.503675283446712001e+02 0.000000000000000000e+00
1.505979138321995379e+02 0.000000000000000000e+00
1.508386394557822996e+02 0.000000000000000000e+00
1.510840816326530671e+02 0.000000000000000000e+00
1.512919727891156469e+02 0.000000000000000000e+00
1.515434013605442090e+02 0.000000000000000000e+00
1.517826757369614654e+02 0.000000000000000000e+00
1.519970975056689326e+02 0.000000000000000000e+00
1.522507029478458094e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.531943764172335705e+02 0.000000000000000000e+00
1.534120634920634814e+02 0.000000000000000000e+00
1.536455328798186031e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.541159183673469499e+02 0.000000000000000000e+00
1.543268934240362853e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.548302947845805022e+02 0.000000000000000000e+00
1.550548752834467052e+02 0.000000000000000000e+00
1.553014058956916017e+02 0.000000000000000000e+00
1.555513832199546584e+02 0.000000000000000000e+00
1.557792290249433051e+02 0.000000000000000000e+00
1.560317460317460245e+02 0.000000000000000000e+00
1.562661224489795870e+02 0.000000000000000000e+00
1.564990476190476159e+02 0.000000000000000000e+00
1.567388662131519368e+02 0.000000000000000000e+00
1.569612698412698535e+02 0.000000000000000000e+00
1.571938321995464776e+02 0.000000000000000000e+00
1.574140589569161079e+02 0.000000000000000000e+00
1.576756462585034058e+02 0.000000000000000000e+00
1.579096598639455920e+02 0.000000000000000000e+00
1.581462131519274408e+02 0.000000000000000000e+00
1.583807709750566914e+02 0.000000000000000000e+00
1.586258503401360542e+02 0.000000000000000000e+00
1.588223129251700811e+02 0.000000000000000000e+00
1.590844444444444434e+02 0.000000000000000000e+00
1.593190022675736941e+02 0.000000000000000000e+00
1.595635374149659924e+02 0.000000000000000000e+00
1.597993650793650886e+02 0.000000000000000000e+00
1.600306575963718956e+02 0.000000000000000000e+00
1.602672108843537444e+02 0.000000000000000000e+00
1.605144671201813935e+02 0.000000000000000000e+00
1.607256235827664455e+02 0.000000000000000000e+00
1.609761451247165667e+02 0.000000000000000000e+00
1.612061678004535281e+02 0.000000000000000000e+00
1.614525170068027080e+02 0.000000000000000000e+00
1.616923356009070289e+02 0.000000000000000000e+00
1.619343310657596362e+02 0.000000000000000000e+00
1.621725170068027353e+02 0.000000000000000000e+00
1.624161451247165644e+02 0.000000000000000000e+00
1.626490702947845932e+02 0.000000000000000000e+00
1.628649433106575941e+02 0.000000000000000000e+00
1.631161904761904680e+02 0.000000000000000000e+00
1.633601814058957018e+02 0.000000000000000000e+00
1.635990929705215535e+02 0.000000000000000000e+00
1.638363718820861550e+02 0.000000000000000000e+00
1.640622222222222319e+02 0.000000000000000000e+00
1.642955102040816371e+02 0.000000000000000000e+00
1.645304308390022641e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.649995464852607654e+02 0.000000000000000000e+00
1.652163265306122355e+02 0.000000000000000000e+00
1.654797278911564717e+02 0.000000000000000000e+00
1.656863492063492060e+02 0.000000000000000000e+00
1.659336054421768836e+02 0.000000000000000000e+00
1.661984580498866251e+02 0.000000000000000000e+00
1.664310204081632776e+02 0.000000000000000000e+00
1.666601360544217698e+02 0.000000000000000000e+00
1.669126530612244892e+02 0.000000000000000000e+00
1.671506575963718717e+02 0.000000000000000000e+00
1.673884807256235945e+02 0.000000000000000000e+00
1.676243083900226623e+02 0.000000000000000000e+00
1.678626757369614495e+02 0.000000000000000000e+00
1.680961451247165428e+02 0.000000000000000000e+00
1.683564625850340235e+02 0.000000000000000000e+00
1.685688888888888926e+02 0.000000000000000000e+00
1.688393650793650806e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.695025850340136060e+02 0.000000000000000000e+00
1.697485714285714380e+02 0.000000000000000000e+00
1.700054421768707584e+02 0.000000000000000000e+00
1.702133333333333383e+02 0.000000000000000000e+00
1.704513378684807208e+02 0.000000000000000000e+00
1.707165532879818670e+02 0.000000000000000000e+00
1.709509297052154295e+02 0.000000000000000000e+00
1.711896598639455647e+02 0.000000000000000000e+00
1.714307482993197311e+02 0.000000000000000000e+00
1.716665759637188273e+02 0.000000000000000000e+00
1.719065759637188080e+02 0.000000000000000000e+00
1.721246258503401236e+02 0.000000000000000000e+00
1.723620861678004417e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.728350113378684796e+02 0.000000000000000000e+00
1.730844444444444434e+02 0.000000000000000000e+00
1.733155555555555623e+02 0.000000000000000000e+00
1.735609977324263014e+02 0.000000000000000000e+00
1.738006349206349341e+02 0.000000000000000000e+00
1.740315646258503364e+02 0.000000000000000000e+00
1.742604988662131404e+02 0.000000000000000000e+00
1.745159183673469272e+02 0.000000000000000000e+00
1.747377777777777794e+02 0.000000000000000000e+00
1.749770521541950075e+02 0.000000000000000000e+00
1.752319274376417297e+02 0.000000000000000000e+00
1.754397959179999873e+02 0.000000000000000000e+00
1.756647619047619173e+02 0.000000000000000000e+00
1.759310657596371925e+02 0.000000000000000000e+00
1.761630839002267521e+02 0.000000000000000000e+00
1.764054421768707357e+02 0.000000000000000000e+00
1.766287528344671216e+02 0.000000000000000000e+00
1.768627664399093078e+02 0.000000000000000000e+00
1.771013151927437548e+02 0.000000000000000000e+00
1.773306122448979636e+02 0.000000000000000000e+00
1.775849433106575930e+02 0.000000000000000000e+00
1.778000907029478412e+02 0.000000000000000000e+00
1.780464399092970496e+02 0.000000000000000000e+00
1.783020408163265245e+02 0.000000000000000000e+00
1.785220861678004667e+02 0.000000000000000000e+00
1.787651700680272029e+02 0.000000000000000000e+00
1.789951927437641643e+02 0.000000000000000000e+00
1.792449886621315329e+02 0.000000000000000000e+00
1.794750113378684944e+02 0.000000000000000000e+00
1.797208163265306098e+02 0.000000000000000000e+00
1.800087074829932021e+02 0.000000000000000000e+00
1.802211337868480712e+02 0.000000000000000000e+00
1.804224943310657636e+02 0.000000000000000000e+00
1.806365532879818545e+02 0.000000000000000000e+00
1.808584126984127067e+02 0.000000000000000000e+00
1.811027664399092885e+02 0.000000000000000000e+00
1.813736054421768813e+02 0.000000000000000000e+00
1.816259410430839125e+02 0.000000000000000000e+00
1.818191383219954673e+02 0.000000000000000000e+00
1.820760090702947878e+02 0.000000000000000000e+00
1.823127437641723247e+02 0.000000000000000000e+00
1.825532879818593983e+02 0.000000000000000000e+00
1.827854875283446745e+02 0.000000000000000000e+00
1.829888435374149651e+02 0.000000000000000000e+00
1.832643990929705353e+02 0.000000000000000000e+00
1.835043990929705160e+02 0.000000000000000000e+00
1.837179138321995424e+02 0.000000000000000000e+00
1.839646258503401270e+02 0.000000000000000000e+00
1.841726984126984235e+02 0.000000000000000000e+00
1.844297505668934321e+02 0.000000000000000000e+00
1.846764625850340167e+02 0.000000000000000000e+00
1.849092063492063573e+02 0.000000000000000000e+00
1.851560997732426301e+02 0.000000000000000000e+00
1.853790476190476113e+02 0.000000000000000000e+00
1.856156009070294886e+02 0.000000000000000000e+00
1.858588662131519413e+02 0.000000000000000000e+00
1.860939682539682565e+02 0.000000000000000000e+00
1.863390476190476193e+02 0.000000000000000000e+00
1.865852154195011394e+02 0.000000000000000000e+00
1.868116099773242524e+02 0.000000000000000000e+00
1.870497959183673515e+02 0.000000000000000000e+00
1.872879818594104222e+02 0.000000000000000000e+00
1.875245351473922995e+02 0.000000000000000000e+00
1.877724489790000177e+02 0.000000000000000000e+00
1.880012698412698455e+02 0.000000000000000000e+00
1.882385487528344754e+02 0.000000000000000000e+00
1.884830839002267453e+02 0.000000000000000000e+00
1.887127437641723304e+02 0.000000000000000000e+00
1.889609070294784487e+02 0.000000000000000000e+00
1.892056235827664352e+02 0.000000000000000000e+00
1.894280272108843519e+02 0.000000000000000000e+00
1.896721995464852739e+02 0.000000000000000000e+00
1.899181859410430775e+02 0.000000000000000000e+00
1.901523809523809518e+02 0.000000000000000000e+00
1.903849433106576043e+02 0.000000000000000000e+00
1.906193197278911668e+02 0.000000000000000000e+00
1.908625850340136196e+02 0.000000000000000000e+00
1.910608616780045281e+02 0.000000000000000000e+00
1.913300680272108707e+02 0.000000000000000000e+00
1.915755102040816382e+02 0.000000000000000000e+00
1.918089795918367315e+02 0.000000000000000000e+00
1.920809070294784533e+02 0.000000000000000000e+00
1.922909750566893479e+02 0.000000000000000000e+00
1.925253514739229104e+02 0.000000000000000000e+00
1.927619047619047592e+02 0.000000000000000000e+00
1.929964625850340099e+02 0.000000000000000000e+00
1.932611337868480632e+02 0.000000000000000000e+00
1.934860770975056710e+02 0.000000000000000000e+00
1.937021315192743884e+02 0.000000000000000000e+00
1.939486621315192849e+02 0.000000000000000000e+00
1.941931972789115548e+02 0.000000000000000000e+00
1.944308390022675610e+02 0.000000000000000000e+00
1.946677551020408146e+02 0.000000000000000000e+00
1.949010430839002197e+02 0.000000000000000000e+00
1.951455782312925180e+02 0.000000000000000000e+00
1.953848526077097461e+02 0.000000000000000000e+00
1.956001814058956825e+02 0.000000000000000000e+00
1.958189569160997792e+02 0.000000000000000000e+00
1.960624036281179201e+02 0.000000000000000000e+00
1.963218140589569032e+02 0.000000000000000000e+00
1.965726984126984007e+02 0.000000000000000000e+00
1.967943764172335648e+02 0.000000000000000000e+00
1.970331065759637283e+02 0.000000000000000000e+00
1.972767346938775574e+02 0.000000000000000000e+00
1.975151020408163163e+02 0.000000000000000000e+00
1.977570975056689235e+02 0.000000000000000000e+00
1.979934693877551126e+02 0.000000000000000000e+00
1.982233106575963859e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.987016780045351538e+02 0.000000000000000000e+00
1.989280725623582669e+02 0.000000000000000000e+00
1.991800453514739218e+02 0.000000000000000000e+00
1.994118820861677932e+02 0.000000000000000000e+00
1.996618594104308499e+02 0.000000000000000000e+00
1.999034920634920525e+02 0.000000000000000000e+00
2.001318820861677921e+02 0.000000000000000000e+00
2.003862131519274499e+02 0.000000000000000000e+00
2.006066213151927400e+02 0.000000000000000000e+00
2.008402721088435499e+02 0.000000000000000000e+00
2.010817233560090642e+02 0.000000000000000000e+00
2.013304308390022754e+02 0.000000000000000000e+00
2.015695238095238153e+02 0.000000000000000000e+00
2.018068027210884452e+02 0.000000000000000000e+00
2.020486167800453643e+02 0.000000000000000000e+00
2.022842630385487439e+02 0.000000000000000000e+00
2.025215419501133738e+02 0.000000000000000000e+00
2.027463038548752934e+02 0.000000000000000000e+00
2.029841269841269877e+02 0.000000000000000000e+00
2.032128798185941037e+02 0.000000000000000000e+00
2.034519727891156435e+02 0.000000000000000000e+00
2.036662131519274510e+02 0.000000000000000000e+00
2.039230839002267714e+02 0.000000000000000000e+00
2.041676190476190413e+02 0.000000000000000000e+00
2.044103401360544296e+02 0.000000000000000000e+00
2.046323809523809416e+02 0.000000000000000000e+00
2.048937868480725513e+02 0.000000000000000000e+00
2.051024036281179121e+02 0.000000000000000000e+00
2.053572789115646344e+02 0.000000000000000000e+00
2.055847619047619048e+02 0.000000000000000000e+00
2.058120634920634870e+02 0.000000000000000000e+00
2.060567800453514735e+02 0.000000000000000000e+00
2.063080272108843474e+02 0.000000000000000000e+00
2.065287981859410422e+02 0.000000000000000000e+00
2.067657142857142958e+02 0.000000000000000000e+00
2.069953741496598525e+02 0.000000000000000000e+00
2.072380952380952408e+02 0.000000000000000000e+00
2.074603174603174693e+02 0.000000000000000000e+00
2.077206349206349216e+02 0.000000000000000000e+00
2.079680725623582873e+02 0.000000000000000000e+00
2.081991836734693777e+02 0.000000000000000000e+00
2.084103401360544296e+02 0.000000000000000000e+00
2.086622448969999937e+02 1.000000000000000000e+00
2.088897959180000043e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.107348752834467120e+02 0.000000000000000000e+00
2.110026303854875209e+02 0.000000000000000000e+00
2.112159637188208592e+02 0.000000000000000000e+00
2.114730158730158678e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.119466666666666583e+02 0.000000000000000000e+00
2.121687074829931987e+02 0.000000000000000000e+00
2.124214058956916062e+02 0.000000000000000000e+00
2.126530612244897895e+02 0.000000000000000000e+00
2.128999546485260908e+02 0.000000000000000000e+00
2.131212698412698501e+02 0.000000000000000000e+00
2.133520181405895642e+02 0.000000000000000000e+00
2.136061678004535054e+02 0.000000000000000000e+00
2.138481632653061126e+02 0.000000000000000000e+00
2.140801814058957007e+02 0.000000000000000000e+00
2.143225396825396842e+02 0.000000000000000000e+00
2.145492970521542020e+02 0.000000000000000000e+00
2.147940136054421885e+02 0.000000000000000000e+00
2.150193197278911441e+02 0.000000000000000000e+00
2.152551473922902403e+02 0.000000000000000000e+00
2.155073015873015834e+02 0.000000000000000000e+00
2.157476643990929688e+02 0.000000000000000000e+00
2.159762358276643965e+02 0.000000000000000000e+00
2.162122448979591809e+02 0.000000000000000000e+00
2.164475283446712126e+02 0.000000000000000000e+00
2.166953287981859546e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.187533786848072452e+02 0.000000000000000000e+00
2.190002721088435464e+02 0.000000000000000000e+00
2.192449886621315329e+02 0.000000000000000000e+00


==> R03.dat <==
1.518639455782312986e+01 0.000000000000000000e+00
1.550113378684807230e+01 0.000000000000000000e+00
1.580299319727891216e+01 0.000000000000000000e+00
1.611446712018140559e+01 0.000000000000000000e+00
1.642394557823129375e+01 0.000000000000000000e+00
1.672562358276643835e+01 0.000000000000000000e+00
1.702439909297052267e+01 0.000000000000000000e+00
1.730013605442177038e+01 0.000000000000000000e+00
1.760997732426303841e+01 0.000000000000000000e+00
1.789315192743764271e+01 0.000000000000000000e+00
1.819011337868480638e+01 0.000000000000000000e+00
1.848653061224489846e+01 0.000000000000000000e+00
1.878095238095238173e+01 0.000000000000000000e+00
1.906630385487528301e+01 0.000000000000000000e+00
1.936399092970521707e+01 0.000000000000000000e+00
1.965424036281179099e+01 0.000000000000000000e+00
1.994739229024943228e+01 0.000000000000000000e+00
2.024380952380952436e+01 0.000000000000000000e+00
2.054693877551020265e+01 0.000000000000000000e+00
2.084117913832199420e+01 0.000000000000000000e+00
2.114721088435373986e+01 0.000000000000000000e+00
2.143927437641723444e+01 0.000000000000000000e+00
2.173786848072562350e+01 0.000000000000000000e+00
2.203428571428571558e+01 0.000000000000000000e+00
2.233142857142857096e+01 0.000000000000000000e+00
2.262149659863945672e+01 0.000000000000000000e+00
2.291265306122448919e+01 0.000000000000000000e+00
2.321034013605442325e+01 0.000000000000000000e+00
2.351383219954648496e+01 0.000000000000000000e+00
2.380226757369614532e+01 0.000000000000000000e+00
2.409759637188208714e+01 0.000000000000000000e+00
2.438984126984126988e+01 0.000000000000000000e+00
2.468444444444444485e+01 0.000000000000000000e+00
2.496780045351474087e+01 0.000000000000000000e+00
2.526730158730158848e+01 0.000000000000000000e+00
2.555301587301587318e+01 0.000000000000000000e+00
2.585215419501133738e+01 0.000000000000000000e+00
2.613986394557823090e+01 0.000000000000000000e+00
2.643029478458050008e+01 0.000000000000000000e+00
2.672979591836734770e+01 0.000000000000000000e+00
2.701786848072562464e+01 0.000000000000000000e+00
2.730938775510204053e+01 0.000000000000000000e+00
2.760272108843537353e+01 0.000000000000000000e+00
2.789750566893424022e+01 0.000000000000000000e+00
2.819047619047618980e+01 0.000000000000000000e+00
2.848435374149659793e+01 0.000000000000000000e+00
2.877242630385487487e+01 0.000000000000000000e+00
2.906884353741496696e+01 0.000000000000000000e+00
2.936435374149659694e+01 0.000000000000000000e+00
2.964770975056689295e+01 0.000000000000000000e+00
2.995102040816326650e+01 0.000000000000000000e+00
3.024253968253968239e+01 0.000000000000000000e+00
3.053823129251700763e+01 0.000000000000000000e+00
3.083410430839002103e+01 0.000000000000000000e+00
3.112435374149659850e+01 0.000000000000000000e+00
3.142639455782313007e+01 0.000000000000000000e+00
3.171519274376417385e+01 0.000000000000000000e+00
3.200272108843537211e+01 0.000000000000000000e+00
3.230312925170068183e+01 0.000000000000000000e+00
3.259192743764172207e+01 0.000000000000000000e+00
3.290648526077097813e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
3.372426303854875584e+01 0.000000000000000000e+00
3.403247165532879848e+01 0.000000000000000000e+00
3.433832199546485242e+01 0.000000000000000000e+00
3.464308390022675610e+01 0.000000000000000000e+00
3.494566893424036635e+01 0.000000000000000000e+00
3.524553287981859739e+01 0.000000000000000000e+00
3.553451247165532578e+01 0.000000000000000000e+00
3.583455782312925209e+01 0.000000000000000000e+00
3.612807256235827680e+01 0.000000000000000000e+00
3.642031746031746309e+01 0.000000000000000000e+00
3.670385487528344726e+01 0.000000000000000000e+00
3.700390022675736645e+01 0.000000000000000000e+00
3.729378684807256406e+01 0.000000000000000000e+00
3.760725623582766275e+01 0.000000000000000000e+00
3.789133786848072560e+01 0.000000000000000000e+00
3.818630385487528400e+01 0.000000000000000000e+00
3.848308390022675951e+01 0.000000000000000000e+00
3.878458049886621239e+01 0.000000000000000000e+00
3.906467120099999590e+01 0.000000000000000000e+00
3.936253968253968338e+01 0.000000000000000000e+00
3.965133786848072361e+01 0.000000000000000000e+00
3.995319727891156703e+01 0.000000000000000000e+00
4.025142857142856911e+01 0.000000000000000000e+00
4.053569160997732723e+01 0.000000000000000000e+00
4.083609977324262985e+01 0.000000000000000000e+00
4.113287981859410536e+01 0.000000000000000000e+00
4.142040816326530717e+01 0.000000000000000000e+00
4.171482993197278688e+01 0.000000000000000000e+00
4.200526077097505606e+01 0.000000000000000000e+00
4.230149659863945288e+01 0.000000000000000000e+00
4.259120181405895522e+01 0.000000000000000000e+00
4.288399092970521309e+01 0.000000000000000000e+00
4.318802721088435703e+01 0.000000000000000000e+00
4.348081632653061490e+01 0.000000000000000000e+00
4.376036281179138143e+01 0.000000000000000000e+00
4.405097505668934588e+01 0.000000000000000000e+00
4.435065759637188165e+01 0.000000000000000000e+00
4.464816326530612400e+01 0.000000000000000000e+00
4.493496598639455897e+01 0.000000000000000000e+00
4.522757369614512157e+01 0.000000000000000000e+00
4.553197278911564894e+01 0.000000000000000000e+00
4.582585034013605707e+01 0.000000000000000000e+00
4.611464852607709730e+01 0.000000000000000000e+00
4.639927437600000104e+01 0.000000000000000000e+00
4.670403628117913541e+01 0.000000000000000000e+00
4.699809523809523881e+01 0.000000000000000000e+00
4.728616780045351220e+01 0.000000000000000000e+00
4.758349206349206639e+01 0.000000000000000000e+00
4.788535147392290270e+01 0.000000000000000000e+00
4.818684807256235558e+01 0.000000000000000000e+00
4.847419501133786923e+01 0.000000000000000000e+00
4.877460317460317185e+01 0.000000000000000000e+00
4.907573696145124842e+01 0.000000000000000000e+00
4.936979591836734471e+01 0.000000000000000000e+00
4.965950113378684705e+01 0.000000000000000000e+00
4.995537414965986045e+01 0.000000000000000000e+00
5.024816326530612542e+01 0.000000000000000000e+00
5.053950113378684961e+01 0.000000000000000000e+00
5.083047619047619037e+01 0.000000000000000000e+00
5.112090702947845955e+01 0.000000000000000000e+00
5.140970521541949978e+01 0.000000000000000000e+00
5.170122448979591923e+01 0.000000000000000000e+00
5.198548752834467024e+01 0.000000000000000000e+00
5.228752834467120181e+01 0.000000000000000000e+00
5.256707482899999917e+01 0.000000000000000000e+00
5.287401360544217965e+01 0.000000000000000000e+00
5.317061224489795990e+01 0.000000000000000000e+00
5.345687074829931618e+01 0.000000000000000000e+00
5.374458049886621325e+01 0.000000000000000000e+00
5.404643990929704955e+01 0.000000000000000000e+00
5.434122448979591979e+01 0.000000000000000000e+00
5.462965986394557660e+01 0.000000000000000000e+00
5.491628117913832341e+01 0.000000000000000000e+00
5.521233560090703207e+01 0.000000000000000000e+00
5.549369614512471571e+01 0.000000000000000000e+00
5.578140589569161278e+01 0.000000000000000000e+00
5.607074829931972459e+01 0.000000000000000000e+00
5.637170068027210590e+01 0.000000000000000000e+00
5.665124716553287954e+01 0.000000000000000000e+00
5.694258503401360372e+01 0.000000000000000000e+00
5.723664399092970712e+01 0.000000000000000000e+00
5.752471655328798050e+01 0.000000000000000000e+00
5.781841269841270048e+01 0.000000000000000000e+00
5.810430839002267334e+01 0.000000000000000000e+00
5.839056689342403672e+01 0.000000000000000000e+00
5.868716553287981696e+01 0.000000000000000000e+00
5.897433106575963535e+01 0.000000000000000000e+00
5.926294784580498742e+01 0.000000000000000000e+00
5.954702947845805028e+01 0.000000000000000000e+00
5.985342403628117580e+01 0.000000000000000000e+00
6.013206349200000034e+01 0.000000000000000000e+00
6.042467120181405704e+01 0.000000000000000000e+00
6.072253968253968281e+01 0.000000000000000000e+00
6.102476190476190254e+01 0.000000000000000000e+00
6.131083900226757066e+01 0.000000000000000000e+00
6.160526077097505748e+01 0.000000000000000000e+00
6.189061224489795876e+01 0.000000000000000000e+00
6.219319727891156191e+01 0.000000000000000000e+00
6.248634920634920320e+01 0.000000000000000000e+00
6.277297052154195001e+01 0.000000000000000000e+00
6.307065759637188052e+01 0.000000000000000000e+00
6.336253968253968338e+01 0.000000000000000000e+00
6.364498866213151729e+01 0.000000000000000000e+00
6.394303854875283122e+01 0.000000000000000000e+00
6.423818594104308488e+01 0.000000000000000000e+00
6.453260770975056460e+01 0.000000000000000000e+00
6.482503401360544615e+01 0.000000000000000000e+00
6.512036281179138086e+01 0.000000000000000000e+00
6.542585034013605139e+01 0.000000000000000000e+00
6.571555555555555372e+01 0.000000000000000000e+00
6.600399092970521053e+01 0.000000000000000000e+00
6.629786848072562577e+01 0.000000000000000000e+00
6.659247165532879364e+01 0.000000000000000000e+00
6.689759637188208785e+01 0.000000000000000000e+00
6.718022675736960991e+01 0.000000000000000000e+00
6.747174603174603646e+01 0.000000000000000000e+00
6.777378684807256093e+01 0.000000000000000000e+00
6.806367346938775142e+01 0.000000000000000000e+00
6.834920634920635507e+01 0.000000000000000000e+00
6.864562358276643295e+01 0.000000000000000000e+00
6.893968253968253634e+01 0.000000000000000000e+00
6.923392290249432790e+01 0.000000000000000000e+00
6.952018140589569839e+01 0.000000000000000000e+00
6.981587301587300942e+01 0.000000000000000000e+00
7.011210884353741335e+01 0.000000000000000000e+00
7.040308390022676122e+01 0.000000000000000000e+00
7.068390022675737328e+01 0.000000000000000000e+00
7.098702947845805511e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
7.156752834467120294e+01 0.000000000000000000e+00
7.186358276643990450e+01 0.000000000000000000e+00
7.216108843537415396e+01 0.000000000000000000e+00
7.246367346938775711e+01 0.000000000000000000e+00
7.276117913832199235e+01 0.000000000000000000e+00
7.305469387755101707e+01 0.000000000000000000e+00
7.333968253968254203e+01 0.000000000000000000e+00
7.364789115646259177e+01 0.000000000000000000e+00
7.394612244897959386e+01 0.000000000000000000e+00
7.423201814058957382e+01 0.000000000000000000e+00
7.452752834467119669e+01 0.000000000000000000e+00
7.482739229024943484e+01 0.000000000000000000e+00
7.511836734693876849e+01 0.000000000000000000e+00
7.541532879818593926e+01 0.000000000000000000e+00
7.571918367346938794e+01 0.000000000000000000e+00
7.600979591836734528e+01 0.000000000000000000e+00
7.630458049886621552e+01 0.000000000000000000e+00
7.660172335600907445e+01 0.000000000000000000e+00
7.689451247165533232e+01 0.000000000000000000e+00
7.720054421768708153e+01 0.000000000000000000e+00
7.750004535147392914e+01 0.000000000000000000e+00
7.778757369614513095e+01 0.000000000000000000e+00
7.808834467120180989e+01 0.000000000000000000e+00
7.838439909297052566e+01 0.000000000000000000e+00
7.868462585034014012e+01 0.000000000000000000e+00
7.897015873015872955e+01 0.000000000000000000e+00
7.925424036281178530e+01 0.000000000000000000e+00
7.955954648526076767e+01 0.000000000000000000e+00
7.985505668934240475e+01 0.000000000000000000e+00
8.014421768707482840e+01 0.000000000000000000e+00
8.044607709750566471e+01 0.000000000000000000e+00
8.074521541950113601e+01 0.000000000000000000e+00
8.103836734693877020e+01 0.000000000000000000e+00
8.134149659863945203e+01 0.000000000000000000e+00
8.163918367346938965e+01 0.000000000000000000e+00
8.193959183673469227e+01 0.000000000000000000e+00
8.223165532879818329e+01 0.000000000000000000e+00
8.251936507936507326e+01 0.000000000000000000e+00
8.280834467120180875e+01 0.000000000000000000e+00
8.311437641723355796e+01 0.000000000000000000e+00
8.341260770975056005e+01 0.000000000000000000e+00
8.370521541950112976e+01 0.000000000000000000e+00
8.399764172335601131e+01 0.000000000000000000e+00
8.429623582766440393e+01 0.000000000000000000e+00
8.459482993197278233e+01 0.000000000000000000e+00
8.488616780045352073e+01 0.000000000000000000e+00
8.517895691609977860e+01 0.000000000000000000e+00
8.547845804988662621e+01 0.000000000000000000e+00
8.578267573696145121e+01 0.000000000000000000e+00
8.607782312925169776e+01 0.000000000000000000e+00
8.636716553287982379e+01 0.000000000000000000e+00
8.666376417233560403e+01 0.000000000000000000e+00
8.696199546485260612e+01 0.000000000000000000e+00
8.725514739229025452e+01 0.000000000000000000e+00
8.754358276643991132e+01 0.000000000000000000e+00
8.784126984126983473e+01 0.000000000000000000e+00
8.813732426303855050e+01 0.000000000000000000e+00
8.843192743764171837e+01 0.000000000000000000e+00
8.872979591836734414e+01 0.000000000000000000e+00
8.902004535147392517e+01 0.000000000000000000e+00
8.930684807256236013e+01 0.000000000000000000e+00
8.959328798185940457e+01 0.000000000000000000e+00
8.990657596371882221e+01 0.000000000000000000e+00
9.018467120181405505e+01 0.000000000000000000e+00
9.050267573696145007e+01 0.000000000000000000e+00
9.078802721088435135e+01 0.000000000000000000e+00
9.110222222222222399e+01 0.000000000000000000e+00
9.140335600907029345e+01 0.000000000000000000e+00
9.170739229024943029e+01 0.000000000000000000e+00
9.199129251700679788e+01 0.000000000000000000e+00
9.229623582766440393e+01 0.000000000000000000e+00
9.259374149659863917e+01 0.000000000000000000e+00
9.289777777777777601e+01 0.000000000000000000e+00
9.319655328798185678e+01 0.000000000000000000e+00
9.349442176870748256e+01 0.000000000000000000e+00
9.379102040816326280e+01 0.000000000000000000e+00
9.409287981859409911e+01 0.000000000000000000e+00
9.439619047619046910e+01 0.000000000000000000e+00
9.469297052154195171e+01 0.000000000000000000e+00
9.498902494331065327e+01 0.000000000000000000e+00
9.528798185941043641e+01 0.000000000000000000e+00
9.558585034013604798e+01 0.000000000000000000e+00
9.588498866213151928e+01 0.000000000000000000e+00
9.618539682539682190e+01 0.000000000000000000e+00
9.648507936507937188e+01 0.000000000000000000e+00
9.677986394557822791e+01 0.000000000000000000e+00
9.707990929705215422e+01 0.000000000000000000e+00
9.738140589569161421e+01 0.000000000000000000e+00
9.768598639455782973e+01 0.000000000000000000e+00
9.799183673469387656e+01 0.000000000000000000e+00
9.829043083900226918e+01 0.000000000000000000e+00
9.859700680272108286e+01 0.000000000000000000e+00
9.889034013605441942e+01 0.000000000000000000e+00
9.918113378684807913e+01 0.000000000000000000e+00
9.948807256235828334e+01 0.000000000000000000e+00
9.977705215419500462e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.003831292517006801e+02 0.000000000000000000e+00
1.006799092970521485e+02 0.000000000000000000e+00
1.009694331065759627e+02 0.000000000000000000e+00
1.012894331065759701e+02 0.000000000000000000e+00
1.015851247165532811e+02 0.000000000000000000e+00
1.018817233560090756e+02 0.000000000000000000e+00
1.021687074829931987e+02 0.000000000000000000e+00
1.024790929705215490e+02 0.000000000000000000e+00
1.027744217687074837e+02 0.000000000000000000e+00
1.030695691609977303e+02 0.000000000000000000e+00
1.033665306122449010e+02 0.000000000000000000e+00
1.036767346938775489e+02 0.000000000000000000e+00
1.039804081632653094e+02 0.000000000000000000e+00
1.042800907029478452e+02 0.000000000000000000e+00
1.045790476190476141e+02 0.000000000000000000e+00
1.048821768707482960e+02 0.000000000000000000e+00
1.051798639455782336e+02 0.000000000000000000e+00
1.054835374149659799e+02 0.000000000000000000e+00
1.057895691609977291e+02 0.000000000000000000e+00
1.060832653061224420e+02 0.000000000000000000e+00
1.063742403628117899e+02 0.000000000000000000e+00
1.066753741496598593e+02 0.000000000000000000e+00
1.069737868480725638e+02 0.000000000000000000e+00
1.072752834467120238e+02 0.000000000000000000e+00
1.075717006802721158e+02 0.000000000000000000e+00
1.078657596371882050e+02 0.000000000000000000e+00
1.081707029478458111e+02 0.000000000000000000e+00
1.084673015873015913e+02 0.000000000000000000e+00
1.087562811791383268e+02 0.000000000000000000e+00
1.090579591836734750e+02 0.000000000000000000e+00
1.093643537414966005e+02 0.000000000000000000e+00
1.096473469387755131e+02 0.000000000000000000e+00
1.099682539682539613e+02 0.000000000000000000e+00
1.102699319727891094e+02 0.000000000000000000e+00
1.105625396825396791e+02 0.000000000000000000e+00
1.108807256235827623e+02 0.000000000000000000e+00
1.111805895691610004e+02 0.000000000000000000e+00
1.114762811791383257e+02 0.000000000000000000e+00
1.117703401360544149e+02 0.000000000000000000e+00
1.120662131519274425e+02 0.000000000000000000e+00
1.123586394557823098e+02 0.000000000000000000e+00
1.126554195011337924e+02 0.000000000000000000e+00
1.129534693877551064e+02 0.000000000000000000e+00
1.132596825396825437e+02 0.000000000000000000e+00
1.135580952380952340e+02 0.000000000000000000e+00
1.138566893424036266e+02 0.000000000000000000e+00
1.141485714285714295e+02 0.000000000000000000e+00
1.144466213151927434e+02 0.000000000000000000e+00
1.147424943310657568e+02 0.000000000000000000e+00
1.150347392290249502e+02 0.000000000000000000e+00
1.153277097505668962e+02 0.000000000000000000e+00
1.156312018140589544e+02 0.000000000000000000e+00
1.159223582766439904e+02 0.000000000000000000e+00
1.162184126984126920e+02 0.000000000000000000e+00
1.165171882086167869e+02 0.000000000000000000e+00
1.168117913832199548e+02 0.000000000000000000e+00
1.171129251700680243e+02 0.000000000000000000e+00
1.174073469387755040e+02 0.000000000000000000e+00
1.177102947845804977e+02 0.000000000000000000e+00
1.180092517006802666e+02 0.000000000000000000e+00
1.182982312925170021e+02 0.000000000000000000e+00
1.185960997732426279e+02 0.000000000000000000e+00
1.188867120181405852e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.198011791383219986e+02 0.000000000000000000e+00
1.201023129251700681e+02 0.000000000000000000e+00
1.203989115646258483e+02 0.000000000000000000e+00
1.206976870748299291e+02 0.000000000000000000e+00
1.209951927437641785e+02 0.000000000000000000e+00
1.212881632653061246e+02 0.000000000000000000e+00
1.215836734693877617e+02 0.000000000000000000e+00
1.218833560090702974e+02 0.000000000000000000e+00
1.221754195011337885e+02 0.000000000000000000e+00
1.224781859410430798e+02 0.000000000000000000e+00
1.227785941043083966e+02 0.000000000000000000e+00
1.230721088435374213e+02 0.000000000000000000e+00
1.233656235827664460e+02 0.000000000000000000e+00
1.236691156462585042e+02 0.000000000000000000e+00
1.239653514739229081e+02 0.000000000000000000e+00
1.242532426303854862e+02 0.000000000000000000e+00
1.245516553287981907e+02 0.000000000000000000e+00
1.248531519274376365e+02 0.000000000000000000e+00
1.251571882086167733e+02 0.000000000000000000e+00
1.254256689342403632e+02 0.000000000000000000e+00
1.257153741496598656e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.287463038548752934e+02 0.000000000000000000e+00
1.290497959183673515e+02 0.000000000000000000e+00
1.293436734693877668e+02 0.000000000000000000e+00
1.296703854875283355e+02 0.000000000000000000e+00
1.299595464852607734e+02 0.000000000000000000e+00
1.302565079365079441e+02 0.000000000000000000e+00
1.305456689342403536e+02 0.000000000000000000e+00
1.308533333333333246e+02 0.000000000000000000e+00
1.311450340136054535e+02 0.000000000000000000e+00
1.314508843537414862e+02 0.000000000000000000e+00
1.317438548752834606e+02 0.000000000000000000e+00
1.320482539682539596e+02 0.000000000000000000e+00
1.323515646258503295e+02 0.000000000000000000e+00
1.326458049886621211e+02 0.000000000000000000e+00
1.329460317460317356e+02 0.000000000000000000e+00
1.332502494331065748e+02 0.000000000000000000e+00
1.335479818590000036e+02 0.000000000000000000e+00
1.338619501133786969e+02 0.000000000000000000e+00
1.341491156462585081e+02 0.000000000000000000e+00
1.344509750566893445e+02 0.000000000000000000e+00
1.347468480725623579e+02 0.000000000000000000e+00
1.350487074829931942e+02 0.000000000000000000e+00
1.353476643990929631e+02 0.000000000000000000e+00
1.356468027210884486e+02 0.000000000000000000e+00
1.359452154195011246e+02 0.000000000000000000e+00
1.362425396825396717e+02 0.000000000000000000e+00
1.365389569160997780e+02 0.000000000000000000e+00
1.368497052154195046e+02 0.000000000000000000e+00
1.371548299319727846e+02 0.000000000000000000e+00
1.374507029478457980e+02 0.000000000000000000e+00
1.377355102040816348e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.383361451247165519e+02 0.000000000000000000e+00
1.386632199546485253e+02 0.000000000000000000e+00
1.389605442176870724e+02 0.000000000000000000e+00
1.392676643990929790e+02 0.000000000000000000e+00
1.395662585034013716e+02 0.000000000000000000e+00
1.398545124716553403e+02 0.000000000000000000e+00
1.401551020408163311e+02 0.000000000000000000e+00
1.404502494331065634e+02 0.000000000000000000e+00
1.407450340136054479e+02 0.000000000000000000e+00
1.410361904761904839e+02 0.000000000000000000e+00
1.413284353741496489e+02 0.000000000000000000e+00
1.416266666666666652e+02 0.000000000000000000e+00
1.419301587301587233e+02 0.000000000000000000e+00
1.422321995464852478e+02 0.000000000000000000e+00
1.425320634920634859e+02 0.000000000000000000e+00
1.428174149659863872e+02 0.000000000000000000e+00
1.431183673469387827e+02 0.000000000000000000e+00
1.434111564625850406e+02 0.000000000000000000e+00
1.437090249433106521e+02 0.000000000000000000e+00
1.440056235827664466e+02 0.000000000000000000e+00
1.443031292517006818e+02 0.000000000000000000e+00
1.446004535147392289e+02 0.000000000000000000e+00
1.448859863945578184e+02 0.000000000000000000e+00
1.451921995464852557e+02 0.000000000000000000e+00
1.454771882086167807e+02 0.000000000000000000e+00
1.457821315192743725e+02 0.000000000000000000e+00
1.460682086167800549e+02 0.000000000000000000e+00
1.463731519274376467e+02 0.000000000000000000e+00
1.466808163265306177e+02 0.000000000000000000e+00
1.469855782312925214e+02 0.000000000000000000e+00
1.472729251700680209e+02 0.000000000000000000e+00
1.475834920634920593e+02 0.000000000000000000e+00
1.478712018140589635e+02 0.000000000000000000e+00
1.481712471655328898e+02 0.000000000000000000e+00
1.484595011337868584e+02 0.000000000000000000e+00
1.487570068027210937e+02 0.000000000000000000e+00
1.490579591836734608e+02 0.000000000000000000e+00
1.493500226757369660e+02 0.000000000000000000e+00
1.496429931972789120e+02 0.000000000000000000e+00
1.499446712018140602e+02 0.000000000000000000e+00
1.502370975056689417e+02 0.000000000000000000e+00
1.505304308390022641e+02 0.000000000000000000e+00
1.508270294784580585e+02 0.000000000000000000e+00
1.511232653061224482e+02 0.000000000000000000e+00
1.514211337868480598e+02 0.000000000000000000e+00
1.517121088435374077e+02 0.000000000000000000e+00
1.520183219954648450e+02 0.000000000000000000e+00
1.523189115646258642e+02 0.000000000000000000e+00
1.526082539682539618e+02 0.000000000000000000e+00
1.529119274376417366e+02 0.000000000000000000e+00
1.532036281179138371e+02 0.000000000000000000e+00
1.535116553287981844e+02 0.000000000000000000e+00
1.538069841269841334e+02 0.000000000000000000e+00
1.541093877551020341e+02 0.000000000000000000e+00
1.543951020408163401e+02 0.000000000000000000e+00
1.546993197278911509e+02 0.000000000000000000e+00
1.549863038548752741e+02 0.000000000000000000e+00
1.552790929705215319e+02 0.000000000000000000e+00
1.555660770975056550e+02 0.000000000000000000e+00
1.558592290249433177e+02 0.000000000000000000e+00
1.561534693877551092e+02 0.000000000000000000e+00
1.564567800453514792e+02 0.000000000000000000e+00
1.567435827664399142e+02 0.000000000000000000e+00
1.570441723350000132e+02 0.000000000000000000e+00
1.573200907029478515e+02 0.000000000000000000e+00
1.576415419501133783e+02 0.000000000000000000e+00
1.579370521541950154e+02 0.000000000000000000e+00
1.582307482993197141e+02 0.000000000000000000e+00
1.585382312925169970e+02 0.000000000000000000e+00
1.588246712018140556e+02 0.000000000000000000e+00
1.591172789115646253e+02 0.000000000000000000e+00
1.594122448979591695e+02 0.000000000000000000e+00
1.597144671201814106e+02 0.000000000000000000e+00
1.600101587301587358e+02 0.000000000000000000e+00
1.603033106575963700e+02 0.000000000000000000e+00
1.606017233560090745e+02 0.000000000000000000e+00
1.608995918367346860e+02 0.000000000000000000e+00
1.611907482993197220e+02 0.000000000000000000e+00
1.614811791383220054e+02 0.000000000000000000e+00
1.617736054421768586e+02 0.000000000000000000e+00
1.620836734689999901e+02 0.000000000000000000e+00
1.623700680272108912e+02 0.000000000000000000e+00
1.626590476190476124e+02 0.000000000000000000e+00
1.629552834467120306e+02 0.000000000000000000e+00
1.632546031746031758e+02 0.000000000000000000e+00
1.635453968253968355e+02 0.000000000000000000e+00
1.638280272108843576e+02 0.000000000000000000e+00
1.641258956916099692e+02 0.000000000000000000e+00
1.644308390022675610e+02 0.000000000000000000e+00
1.647229024943310662e+02 0.000000000000000000e+00
1.650193197278911441e+02 0.000000000000000000e+00
1.653239002267573596e+02 0.000000000000000000e+00
1.656206802721088422e+02 0.000000000000000000e+00
1.659105668934240327e+02 0.000000000000000000e+00
1.662006349206349114e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.667785941043083824e+02 0.000000000000000000e+00
1.670920634920634882e+02 0.000000000000000000e+00
1.674061224479999908e+02 0.000000000000000000e+00
1.676896145124716497e+02 0.000000000000000000e+00
1.679998185941043118e+02 0.000000000000000000e+00
1.683045804988662155e+02 0.000000000000000000e+00
1.686029931972789200e+02 0.000000000000000000e+00
1.688910657596372005e+02 0.000000000000000000e+00
1.691938321995464776e+02 0.000000000000000000e+00
1.694771882086167807e+02 0.000000000000000000e+00
1.697678004535147522e+02 0.000000000000000000e+00
1.700560544217687209e+02 0.000000000000000000e+00
1.703550113378684898e+02 0.000000000000000000e+00
1.706450793650793685e+02 0.000000000000000000e+00
1.709395011337868482e+02 0.000000000000000000e+00
1.712444444444444400e+02 0.000000000000000000e+00
1.715357823129251642e+02 0.000000000000000000e+00
1.718325623582766468e+02 0.000000000000000000e+00
1.721336961451247305e+02 0.000000000000000000e+00
1.724223129251700755e+02 0.000000000000000000e+00
1.727193877550000138e+02 0.000000000000000000e+00
1.730122448979591923e+02 0.000000000000000000e+00
1.733066666666666720e+02 0.000000000000000000e+00
1.736070748299319746e+02 0.000000000000000000e+00
1.739042176870748335e+02 0.000000000000000000e+00
1.741951927437641814e+02 0.000000000000000000e+00
1.744937868480725740e+02 0.000000000000000000e+00
1.747983673469387895e+02 0.000000000000000000e+00
1.750862585034013534e+02 0.000000000000000000e+00
1.753852154195011224e+02 0.000000000000000000e+00
1.756841723356009197e+02 0.000000000000000000e+00
1.759834920634920650e+02 0.000000000000000000e+00
1.762862585034013705e+02 0.000000000000000000e+00
1.765750566893424036e+02 0.000000000000000000e+00
1.768763718820861754e+02 0.000000000000000000e+00
1.771736961451247225e+02 0.000000000000000000e+00
1.774804535147392244e+02 0.000000000000000000e+00
1.777746938775510159e+02 0.000000000000000000e+00
1.780738321995464730e+02 0.000000000000000000e+00
1.783727891156462704e+02 0.000000000000000000e+00
1.786755555555555475e+02 0.000000000000000000e+00
1.789596371882086032e+02 0.000000000000000000e+00
1.792593197278911532e+02 0.000000000000000000e+00
1.795502947845805011e+02 0.000000000000000000e+00
1.798450793650793571e+02 0.000000000000000000e+00
1.801385941043083960e+02 0.000000000000000000e+00
1.804315646258503421e+02 0.000000000000000000e+00
1.807276190476190436e+02 0.000000000000000000e+00
1.810231292517006807e+02 0.000000000000000000e+00
1.813139229024943404e+02 0.000000000000000000e+00
1.816087074829931964e+02 0.000000000000000000e+00
1.818993197278911680e+02 0.000000000000000000e+00
1.821964625850340269e+02 0.000000000000000000e+00
1.824845351473922790e+02 0.000000000000000000e+00
1.827816780045351379e+02 0.000000000000000000e+00
1.830773696145124632e+02 0.000000000000000000e+00
1.833835827664399005e+02 0.000000000000000000e+00
1.836772789115646276e+02 0.000000000000000000e+00
1.839796825396825284e+02 0.000000000000000000e+00
1.842788208616780139e+02 0.000000000000000000e+00
1.845884807256235831e+02 0.000000000000000000e+00
1.848705668934240407e+02 0.000000000000000000e+00
1.851689795909999816e+02 1.000000000000000000e+00
1.854497959179999782e+02 1.000000000000000000e+00
1.857658049886621257e+02 0.000000000000000000e+00
1.860518820861678080e+02 0.000000000000000000e+00
1.863651700680271972e+02 0.000000000000000000e+00
1.866655782312925282e+02 0.000000000000000000e+00
1.869705215419501201e+02 0.000000000000000000e+00
1.872600453514739343e+02 0.000000000000000000e+00
1.875597278911564558e+02 0.000000000000000000e+00
1.878572335600906911e+02 0.000000000000000000e+00
1.881612698412698421e+02 0.000000000000000000e+00
1.884602267573696111e+02 0.000000000000000000e+00
1.887580952380952510e+02 0.000000000000000000e+00
1.890436281179138405e+02 0.000000000000000000e+00
1.893563718820861652e+02 0.000000000000000000e+00
1.896589569160997826e+02 0.000000000000000000e+00
1.899570068027210823e+02 0.000000000000000000e+00
1.902441723356008936e+02 0.000000000000000000e+00
1.905518367346938646e+02 0.000000000000000000e+00
1.908498866213151928e+02 0.000000000000000000e+00
1.911490249433106499e+02 0.000000000000000000e+00
1.914561451247165564e+02 0.000000000000000000e+00
1.917492970521541906e+02 0.000000000000000000e+00
1.920448072562358277e+02 0.000000000000000000e+00
1.923428571428571558e+02 0.000000000000000000e+00
1.926456235827664329e+02 0.000000000000000000e+00
1.929505668934240248e+02 0.000000000000000000e+00
1.932564172335600858e+02 0.000000000000000000e+00
1.935548299319727903e+02 0.000000000000000000e+00
1.938615873015872921e+02 0.000000000000000000e+00
1.941547392290249547e+02 0.000000000000000000e+00
1.944455328798185860e+02 0.000000000000000000e+00
1.947437641723356023e+02 0.000000000000000000e+00
1.950332879818594165e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.956390022675736873e+02 0.000000000000000000e+00
1.959357823129251699e+02 0.000000000000000000e+00
1.962242176870748267e+02 0.000000000000000000e+00
1.965453061224489772e+02 0.000000000000000000e+00
1.968400907029478333e+02 0.000000000000000000e+00
1.971374149659863804e+02 0.000000000000000000e+00
1.974243990929705319e+02 0.000000000000000000e+00
1.977351473922902585e+02 0.000000000000000000e+00
1.980299319727891145e+02 0.000000000000000000e+00
1.983272562358276616e+02 0.000000000000000000e+00
1.986222222222222342e+02 0.000000000000000000e+00
1.989322448979591798e+02 0.000000000000000000e+00
1.992359183673469261e+02 0.000000000000000000e+00
1.995354195011337879e+02 0.000000000000000000e+00
1.998343764172335568e+02 0.000000000000000000e+00
2.001375056689342387e+02 0.000000000000000000e+00
2.004351927437641621e+02 0.000000000000000000e+00
2.007377777777777794e+02 0.000000000000000000e+00
2.010448979591836860e+02 0.000000000000000000e+00
2.013384126984126965e+02 0.000000000000000000e+00
2.016293877551020444e+02 0.000000000000000000e+00
2.019248979591836815e+02 0.000000000000000000e+00
2.022287528344671159e+02 0.000000000000000000e+00
2.025304308390022641e+02 0.000000000000000000e+00
2.028268480725623704e+02 0.000000000000000000e+00
2.031207256235827572e+02 0.000000000000000000e+00
2.034258503401360656e+02 0.000000000000000000e+00
2.037224489795918316e+02 0.000000000000000000e+00
2.040114285714285813e+02 0.000000000000000000e+00
2.043127437641723247e+02 0.000000000000000000e+00
2.046198639455782313e+02 0.000000000000000000e+00
2.049023129251700652e+02 0.000000000000000000e+00
2.052219501133786821e+02 0.000000000000000000e+00
2.055252607709750521e+02 0.000000000000000000e+00
2.058173242630385573e+02 0.000000000000000000e+00
2.061351473922902358e+02 0.000000000000000000e+00
2.064337414965986284e+02 0.000000000000000000e+00
2.067310657596371755e+02 0.000000000000000000e+00
2.070258503401360599e+02 0.000000000000000000e+00
2.073150113378684694e+02 0.000000000000000000e+00
2.076130612244897975e+02 0.000000000000000000e+00
2.079100226757369683e+02 0.000000000000000000e+00
2.082080725623582680e+02 0.000000000000000000e+00
2.085139229024943290e+02 0.000000000000000000e+00
2.088125170068027217e+02 0.000000000000000000e+00
2.091107482993197380e+02 0.000000000000000000e+00
2.094022675736961503e+02 0.000000000000000000e+00
2.097008616780045429e+02 0.000000000000000000e+00
2.099965532879818682e+02 0.000000000000000000e+00
2.102891609977324379e+02 0.000000000000000000e+00
2.105875736961451139e+02 0.000000000000000000e+00
2.108852607709750657e+02 0.000000000000000000e+00
2.111764172335601017e+02 0.000000000000000000e+00
2.114673922902494212e+02 0.000000000000000000e+00
2.117712471655328841e+02 0.000000000000000000e+00
2.120658503401360520e+02 0.000000000000000000e+00
2.123668027210884475e+02 0.000000000000000000e+00
2.126614058956916153e+02 0.000000000000000000e+00
2.129641723356009209e+02 0.000000000000000000e+00
2.132627664399092851e+02 0.000000000000000000e+00
2.135593650793650795e+02 0.000000000000000000e+00
2.138559637188208740e+02 0.000000000000000000e+00
2.141480272108843508e+02 0.000000000000000000e+00
2.144395464852607631e+02 0.000000000000000000e+00
2.147622675736961355e+02 0.000000000000000000e+00
2.150626757369614381e+02 0.000000000000000000e+00
2.153638095238095218e+02 0.000000000000000000e+00
2.156605895691610044e+02 0.000000000000000000e+00
2.159595464852607734e+02 0.000000000000000000e+00
2.162566893424036323e+02 0.000000000000000000e+00
2.165516553287981765e+02 0.000000000000000000e+00
2.168453514739229036e+02 0.000000000000000000e+00
2.171444897959183606e+02 0.000000000000000000e+00
2.174374603174603067e+02 0.000000000000000000e+00
2.177400453514739240e+02 0.000000000000000000e+00
2.180408163265306030e+02 0.000000000000000000e+00
2.183319727891156390e+02 0.000000000000000000e+00
2.186278458049886524e+02 0.000000000000000000e+00
2.189315192743764271e+02 0.000000000000000000e+00
2.192277551020408168e+02 0.000000000000000000e+00
2.195149206349206281e+02 0.000000000000000000e+00
2.198138775510203970e+02 0.000000000000000000e+00
2.201155555555555452e+02 0.000000000000000000e+00
2.204194104308390081e+02 0.000000000000000000e+00
2.206886167800453507e+02 0.000000000000000000e+00
2.209754195011337856e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.239847619047619105e+02 0.000000000000000000e+00
2.242764625850340110e+02 0.000000000000000000e+00
2.245610884353741596e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.251905668934240339e+02 0.000000000000000000e+00
2.255007709750566960e+02 0.000000000000000000e+00
2.257721541950113249e+02 0.000000000000000000e+00
2.260638548752834538e+02 0.000000000000000000e+00
2.263744217687074922e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.270009977324262991e+02 0.000000000000000000e+00
2.273048526077097620e+02 0.000000000000000000e+00
2.276025396825396854e+02 0.000000000000000000e+00
2.279065759637188080e+02 0.000000000000000000e+00
2.282078911559999881e+02 0.000000000000000000e+00
2.285102947845805090e+02 0.000000000000000000e+00
2.288110657596371880e+02 0.000000000000000000e+00
2.291082086167800469e+02 0.000000000000000000e+00
2.294207709750566835e+02 0.000000000000000000e+00
2.297034013605442055e+02 0.000000000000000000e+00
2.300083446712018258e+02 0.000000000000000000e+00
2.303062131519274374e+02 0.000000000000000000e+00
2.305966439909296923e+02 0.000000000000000000e+00
2.308981405890000076e+02 0.000000000000000000e+00
2.312108843537415055e+02 0.000000000000000000e+00
2.315034920634920752e+02 0.000000000000000000e+00
2.318109750566893297e+02 0.000000000000000000e+00
2.321126530612244778e+02 0.000000000000000000e+00
2.324197732426303844e+02 0.000000000000000000e+00
2.327062131519274431e+02 0.000000000000000000e+00
2.330109750566893467e+02 0.000000000000000000e+00
2.333119274376417138e+02 0.000000000000000000e+00
2.336048979591836599e+02 0.000000000000000000e+00
2.339009523809523898e+02 0.000000000000000000e+00
2.342156916099773127e+02 0.000000000000000000e+00
2.344983219954648632e+02 0.000000000000000000e+00
2.347994557823129185e+02 0.000000000000000000e+00
2.350960544217687129e+02 0.000000000000000000e+00
2.353951927437641700e+02 0.000000000000000000e+00
2.356968707482993182e+02 0.000000000000000000e+00
2.359918367346938908e+02 0.000000000000000000e+00
2.362926077097505697e+02 0.000000000000000000e+00
2.365866666666666731e+02 0.000000000000000000e+00
2.368879818594104449e+02 0.000000000000000000e+00
2.371894784580498765e+02 0.000000000000000000e+00
2.374840816326530728e+02 0.000000000000000000e+00
2.377696145124716622e+02 0.000000000000000000e+00
2.380700226757369649e+02 0.000000000000000000e+00
2.383693424036281101e+02 0.000000000000000000e+00
2.386597732426303935e+02 0.000000000000000000e+00
2.389622448970000050e+02 0.000000000000000000e+00
2.392411791383219963e+02 0.000000000000000000e+00
2.395415873015872990e+02 0.000000000000000000e+00
2.398326530609999736e+02 0.000000000000000000e+00
2.401371428570000148e+02 0.000000000000000000e+00
2.404346485260770976e+02 0.000000000000000000e+00
2.407437641723356023e+02 0.000000000000000000e+00
2.410409070294784613e+02 0.000000000000000000e+00
2.413393197278911657e+02 0.000000000000000000e+00
2.416428117913832239e+02 0.000000000000000000e+00
2.419394104308389899e+02 0.000000000000000000e+00
2.422298412698412733e+02 0.000000000000000000e+00
2.425280725620000055e+02 0.000000000000000000e+00
2.428371882086167659e+02 0.000000000000000000e+00
2.431256235827664511e+02 0.000000000000000000e+00
2.434160544217687061e+02 0.000000000000000000e+00
2.437209977324262979e+02 0.000000000000000000e+00
2.440097959183673595e+02 0.000000000000000000e+00
2.443042176870748392e+02 0.000000000000000000e+00
2.446026303854875152e+02 0.000000000000000000e+00
2.449139229024943347e+02 0.000000000000000000e+00
2.452003628117913934e+02 0.000000000000000000e+00
2.454973242630385357e+02 0.000000000000000000e+00
2.457955555555555520e+02 0.000000000000000000e+00
2.461021315192743657e+02 0.000000000000000000e+00
2.463976417233560028e+02 0.000000000000000000e+00
2.466989569160997746e+02 0.000000000000000000e+00
2.469990022675737009e+02 0.000000000000000000e+00
2.472963265306122480e+02 0.000000000000000000e+00
2.475951020408163288e+02 0.000000000000000000e+00
2.478837188208616737e+02 0.000000000000000000e+00
2.481705215419501087e+02 0.000000000000000000e+00
2.484776417233560153e+02 0.000000000000000000e+00
2.487629931972789166e+02 0.000000000000000000e+00
2.490606802721088400e+02 0.000000000000000000e+00
2.493623582766439881e+02 0.000000000000000000e+00
2.496585941043083778e+02 0.000000000000000000e+00
2.499597278911564615e+02 0.000000000000000000e+00
2.502583219954648541e+02 0.000000000000000000e+00
2.505498412698412665e+02 0.000000000000000000e+00
2.508569614512471730e+02 0.000000000000000000e+00
2.511533786848072509e+02 0.000000000000000000e+00
2.514559637188208683e+02 0.000000000000000000e+00
2.517462131519274351e+02 0.000000000000000000e+00
2.520493424036281169e+02 0.000000000000000000e+00
2.523444897959183777e+02 0.000000000000000000e+00
2.526376417233560119e+02 0.000000000000000000e+00
2.529378684807256263e+02 0.000000000000000000e+00
2.532299319727891032e+02 0.000000000000000000e+00
2.535308843537414987e+02 0.000000000000000000e+00
2.538303854875283321e+02 0.000000000000000000e+00
2.541229931972789018e+02 0.000000000000000000e+00
2.544207709750000106e+02 0.000000000000000000e+00
2.547210884353741562e+02 0.000000000000000000e+00
2.550245804988662144e+02 0.000000000000000000e+00
2.553186394557823178e+02 0.000000000000000000e+00
2.556146938775510193e+02 0.000000000000000000e+00
2.559192743764172349e+02 0.000000000000000000e+00
2.562193197278911612e+02 0.000000000000000000e+00
2.565073922902494132e+02 0.000000000000000000e+00
2.568048979591836769e+02 0.000000000000000000e+00
2.571009523809523785e+02 0.000000000000000000e+00
2.573999092970521474e+02 0.000000000000000000e+00
2.576937868480725342e+02 0.000000000000000000e+00
2.579966439899999955e+02 0.000000000000000000e+00
2.582878911564625923e+02 0.000000000000000000e+00
2.585928571420000139e+02 1.000000000000000000e+00
2.588827210884353462e+02 0.000000000000000000e+00
2.591776870748299189e+02 0.000000000000000000e+00
2.594717460317460223e+02 0.000000000000000000e+00
2.597746938775510444e+02 0.000000000000000000e+00
2.600678458049886785e+02 0.000000000000000000e+00
2.603639002267573801e+02 0.000000000000000000e+00
2.606621315192743964e+02 0.000000000000000000e+00
2.609647165532879853e+02 0.000000000000000000e+00
2.612567800453514906e+02 0.000000000000000000e+00
2.615493877551020319e+02 0.000000000000000000e+00
2.618459863945578263e+02 0.000000000000000000e+00
2.621400453514739297e+02 0.000000000000000000e+00
2.624273922902494292e+02 0.000000000000000000e+00
2.627259863945578218e+02 0.000000000000000000e+00
2.630283900226757510e+02 0.000000000000000000e+00
2.633160997732426267e+02 0.000000000000000000e+00
2.636257596371881959e+02 0.000000000000000000e+00
2.639201814058956757e+02 0.000000000000000000e+00
2.642107936507936756e+02 0.000000000000000000e+00
2.645106575963718569e+02 0.000000000000000000e+00
2.648014512471655166e+02 0.000000000000000000e+00
2.651018594104308477e+02 0.000000000000000000e+00
2.654064399092970348e+02 0.000000000000000000e+00
2.657081179138322113e+02 0.000000000000000000e+00
2.659996371882086237e+02 0.000000000000000000e+00
2.663009523809523671e+02 0.000000000000000000e+00
2.665968253968254089e+02 0.000000000000000000e+00
2.668988662131519050e+02 0.000000000000000000e+00
2.671949206349206065e+02 0.000000000000000000e+00
2.674858956916099828e+02 0.000000000000000000e+00
2.677882993197279120e+02 0.000000000000000000e+00
2.680859863945578354e+02 0.000000000000000000e+00
2.683800453514739388e+02 0.000000000000000000e+00
2.686788208609999629e+02 0.000000000000000000e+00
2.689688888888888982e+02 0.000000000000000000e+00
2.692763718820861527e+02 0.000000000000000000e+00
2.695664399092970598e+02 0.000000000000000000e+00
2.698621315192743850e+02 0.000000000000000000e+00
2.701523809523809518e+02 0.000000000000000000e+00
2.704489795918367463e+02 0.000000000000000000e+00
2.707443083900226952e+02 0.000000000000000000e+00
2.710387301587301749e+02 0.000000000000000000e+00
2.713367800453514747e+02 0.000000000000000000e+00
2.716342857142857383e+02 0.000000000000000000e+00
2.719243537414965886e+02 0.000000000000000000e+00
2.722127891156462738e+02 0.000000000000000000e+00
2.725204535147392448e+02 0.000000000000000000e+00
2.728145124716553482e+02 0.000000000000000000e+00
2.731029478458049766e+02 0.000000000000000000e+00
2.733908163259999924e+02 0.000000000000000000e+00
2.736923356009070289e+02 0.000000000000000000e+00
2.739880272108843542e+02 0.000000000000000000e+00
2.742837188208616794e+02 0.000000000000000000e+00
2.745757823129251847e+02 0.000000000000000000e+00
2.748819954648525936e+02 0.000000000000000000e+00
2.751773242630385425e+02 0.000000000000000000e+00
2.754724489790000348e+02 0.000000000000000000e+00
2.757775510199999758e+02 0.000000000000000000e+00
2.760756462585034114e+02 0.000000000000000000e+00
2.763802267573695985e+02 0.000000000000000000e+00
2.766706575963718819e+02 0.000000000000000000e+00
2.769683673459999795e+02 0.000000000000000000e+00
2.772591383219954650e+02 0.000000000000000000e+00
2.775668027210884361e+02 0.000000000000000000e+00
2.778612244897959158e+02 0.000000000000000000e+00


==> R04.dat <==
5.263564625850339951e+01 0.000000000000000000e+00
5.302566893424036465e+01 0.000000000000000000e+00
5.341242630385487189e+01 0.000000000000000000e+00
5.378811791383220253e+01 0.000000000000000000e+00
5.416326530612244738e+01 0.000000000000000000e+00
5.453950113378684961e+01 0.000000000000000000e+00
5.491900226757369552e+01 0.000000000000000000e+00
5.528562358276644062e+01 0.000000000000000000e+00
5.565895691609977547e+01 0.000000000000000000e+00
5.604045351473922665e+01 0.000000000000000000e+00
5.640253968253968253e+01 0.000000000000000000e+00
5.676662131519274368e+01 0.000000000000000000e+00
5.716063492063491935e+01 0.000000000000000000e+00
5.752852607709750288e+01 0.000000000000000000e+00
5.790839002267573932e+01 0.000000000000000000e+00
5.827700680272108968e+01 0.000000000000000000e+00
5.865523809523809717e+01 0.000000000000000000e+00
5.901714285714285779e+01 0.000000000000000000e+00
5.937306122399999708e+01 0.000000000000000000e+00
5.974131519274376245e+01 0.000000000000000000e+00
6.010394557823128991e+01 0.000000000000000000e+00
6.045006802721088235e+01 0.000000000000000000e+00
6.081306122448979323e+01 0.000000000000000000e+00
6.116897959183673805e+01 0.000000000000000000e+00
6.154666666666666686e+01 0.000000000000000000e+00
6.189405895691609771e+01 0.000000000000000000e+00
6.226920634920634967e+01 0.000000000000000000e+00
6.262911564625850502e+01 0.000000000000000000e+00
6.299392290249433302e+01 0.000000000000000000e+00
6.335201814058957126e+01 0.000000000000000000e+00
6.370158730158730265e+01 0.000000000000000000e+00
6.406712018140589748e+01 0.000000000000000000e+00
6.444789115646258892e+01 0.000000000000000000e+00
6.480979591836734244e+01 0.000000000000000000e+00
6.517986394557823360e+01 0.000000000000000000e+00
6.553414965986394236e+01 0.000000000000000000e+00
6.589750566893424377e+01 0.000000000000000000e+00
6.625342403628117438e+01 0.000000000000000000e+00
6.660970521541949552e+01 0.000000000000000000e+00
6.696163265306122980e+01 0.000000000000000000e+00
6.733369614512471912e+01 0.000000000000000000e+00
6.768272108843537183e+01 0.000000000000000000e+00
6.804099773242630533e+01 0.000000000000000000e+00
6.841287981859410650e+01 0.000000000000000000e+00
6.877841269841269423e+01 0.000000000000000000e+00
6.914086167800454064e+01 0.000000000000000000e+00
6.949605442176870440e+01 0.000000000000000000e+00
6.985959183673469397e+01 0.000000000000000000e+00
7.022675736961451776e+01 0.000000000000000000e+00
7.058721088435373758e+01 0.000000000000000000e+00
7.094639455782312609e+01 0.000000000000000000e+00
7.130866213151927013e+01 0.000000000000000000e+00
7.167401360544218392e+01 0.000000000000000000e+00
7.203755102040815927e+01 0.000000000000000000e+00
7.239782312925170515e+01 0.000000000000000000e+00
7.276117913832199235e+01 0.000000000000000000e+00
7.313233560090702667e+01 0.000000000000000000e+00
7.348009070294784806e+01 0.000000000000000000e+00
7.384634920634920263e+01 0.000000000000000000e+00
7.422421768707482670e+01 0.000000000000000000e+00
7.458866213151927127e+01 0.000000000000000000e+00
7.493913832199547187e+01 0.000000000000000000e+00
7.529977324263037985e+01 0.000000000000000000e+00
7.565569160997732467e+01 0.000000000000000000e+00
7.602140589569161477e+01 0.000000000000000000e+00
7.637115646258503432e+01 0.000000000000000000e+00
7.673433106575963336e+01 0.000000000000000000e+00
7.709587301587301056e+01 0.000000000000000000e+00
7.745306122448980091e+01 0.000000000000000000e+00
7.780897959183673152e+01 0.000000000000000000e+00
7.817124716553287556e+01 0.000000000000000000e+00
7.852897959183673038e+01 0.000000000000000000e+00
7.888380952380951783e+01 0.000000000000000000e+00
7.925278911564625162e+01 0.000000000000000000e+00
7.962485260770975515e+01 0.000000000000000000e+00
7.997333333333332916e+01 0.000000000000000000e+00
8.033705215419500689e+01 0.000000000000000000e+00
8.067954648526077222e+01 0.000000000000000000e+00
8.105814058956916313e+01 0.000000000000000000e+00
8.141079365079365004e+01 0.000000000000000000e+00
8.177814058956916199e+01 0.000000000000000000e+00
8.215038548752833947e+01 0.000000000000000000e+00
8.254222222222222172e+01 0.000000000000000000e+00
8.290068027210884338e+01 0.000000000000000000e+00
8.325387755102040899e+01 0.000000000000000000e+00
8.361469387755101934e+01 0.000000000000000000e+00
8.397351473922903153e+01 0.000000000000000000e+00
8.429151927437641234e+01 0.000000000000000000e+00
8.465124716553287954e+01 0.000000000000000000e+00
8.500770975056688883e+01 0.000000000000000000e+00
8.537052154195011155e+01 0.000000000000000000e+00
8.569233560090702895e+01 0.000000000000000000e+00
8.604099773242630533e+01 0.000000000000000000e+00
8.638929705215419119e+01 0.000000000000000000e+00
8.675138321995464707e+01 0.000000000000000000e+00
8.708589569160997712e+01 0.000000000000000000e+00
8.744816326530612116e+01 0.000000000000000000e+00
8.779265306122448465e+01 0.000000000000000000e+00
8.814367346938774972e+01 0.000000000000000000e+00
8.849560090700001069e+01 0.000000000000000000e+00
8.884190476190475749e+01 0.000000000000000000e+00
8.921233560090702497e+01 0.000000000000000000e+00
8.956916099773242479e+01 0.000000000000000000e+00
8.993596371882085805e+01 0.000000000000000000e+00
9.028952380952381418e+01 0.000000000000000000e+00
9.063092970521542213e+01 0.000000000000000000e+00
9.099628117913832170e+01 0.000000000000000000e+00
9.133786848072561781e+01 0.000000000000000000e+00
9.168798185941042789e+01 0.000000000000000000e+00
9.203229024943310321e+01 0.000000000000000000e+00
9.239092970521541304e+01 0.000000000000000000e+00
9.273088435374150151e+01 0.000000000000000000e+00
9.310131519274376899e+01 0.000000000000000000e+00
9.344671201814058747e+01 0.000000000000000000e+00
9.379374149659864202e+01 0.000000000000000000e+00
9.413768707482992681e+01 0.000000000000000000e+00
9.449650793650793901e+01 0.000000000000000000e+00
9.485714285714286120e+01 0.000000000000000000e+00
9.521306122448979181e+01 0.000000000000000000e+00
9.557768707482993875e+01 0.000000000000000000e+00
9.593922902494331595e+01 0.000000000000000000e+00
9.628861678004534497e+01 0.000000000000000000e+00
9.663074829931973397e+01 0.000000000000000000e+00
9.698068027210884168e+01 0.000000000000000000e+00
9.733188208616779491e+01 0.000000000000000000e+00
9.768000000000000682e+01 0.000000000000000000e+00
9.802956916099773821e+01 0.000000000000000000e+00
9.838276643990930381e+01 0.000000000000000000e+00
9.874321995464852364e+01 0.000000000000000000e+00
9.909315192743764555e+01 0.000000000000000000e+00
9.944090702947845273e+01 0.000000000000000000e+00
9.979446712018140886e+01 0.000000000000000000e+00
1.001476643990929745e+02 0.000000000000000000e+00
1.005249886621315198e+02 0.000000000000000000e+00
1.008847165532879870e+02 0.000000000000000000e+00
1.012593197278911532e+02 0.000000000000000000e+00
1.016097959183673538e+02 0.000000000000000000e+00
1.019528344671201836e+02 0.000000000000000000e+00
1.023031292517006818e+02 0.000000000000000000e+00
1.026539682539682588e+02 0.000000000000000000e+00
1.030000907029478441e+02 0.000000000000000000e+00
1.033442176870748312e+02 0.000000000000000000e+00
1.037242630385487558e+02 0.000000000000000000e+00
1.040856235827664449e+02 0.000000000000000000e+00
1.044527891156462545e+02 0.000000000000000000e+00
1.047740589569160932e+02 0.000000000000000000e+00
1.051243537414966056e+02 0.000000000000000000e+00
1.054650340136054467e+02 0.000000000000000000e+00
1.058233106575963660e+02 0.000000000000000000e+00
1.061857596371882124e+02 0.000000000000000000e+00
1.065551020408163225e+02 0.000000000000000000e+00
1.069108390022675792e+02 0.000000000000000000e+00
1.072692970521542009e+02 0.000000000000000000e+00
1.076146938775510193e+02 0.000000000000000000e+00
1.079655328798185963e+02 0.000000000000000000e+00
1.083045804988662155e+02 0.000000000000000000e+00
1.086541496598639469e+02 0.000000000000000000e+00
1.090133333333333354e+02 0.000000000000000000e+00
1.093736054421768671e+02 0.000000000000000000e+00
1.097257142857142895e+02 0.000000000000000000e+00
1.100867120181405880e+02 0.000000000000000000e+00
1.104409977324262968e+02 0.000000000000000000e+00
1.108056235827664437e+02 0.000000000000000000e+00
1.111796825396825454e+02 0.000000000000000000e+00
1.115245351473922852e+02 0.000000000000000000e+00
1.118799092970521514e+02 0.000000000000000000e+00
1.122356462585034080e+02 0.000000000000000000e+00
1.126031746031746081e+02 0.000000000000000000e+00
1.129563718820861737e+02 0.000000000000000000e+00
1.133097505668934275e+02 0.000000000000000000e+00
1.136645804988662150e+02 0.000000000000000000e+00
1.140114285714285671e+02 0.000000000000000000e+00
1.143742403628117899e+02 0.000000000000000000e+00
1.147395918367346894e+02 0.000000000000000000e+00
1.150955102040816342e+02 0.000000000000000000e+00
1.154610430839002220e+02 0.000000000000000000e+00
1.158169614512471668e+02 0.000000000000000000e+00
1.161775963718820890e+02 0.000000000000000000e+00
1.165209977324263093e+02 0.000000000000000000e+00
1.168714739229024957e+02 0.000000000000000000e+00
1.172281179138321932e+02 0.000000000000000000e+00
1.175816780045351493e+02 0.000000000000000000e+00
1.179312471655328807e+02 0.000000000000000000e+00
1.182978684807256258e+02 0.000000000000000000e+00
1.186672108843537359e+02 0.000000000000000000e+00
1.190165986394557791e+02 0.000000000000000000e+00
1.193623582766439881e+02 0.000000000000000000e+00
1.197150113378684750e+02 0.000000000000000000e+00
1.200845351473922875e+02 0.000000000000000000e+00
1.204364625850340076e+02 0.000000000000000000e+00
1.207936507936507979e+02 0.000000000000000000e+00
1.211671655328798209e+02 0.000000000000000000e+00
1.215096598639455721e+02 0.000000000000000000e+00
1.218650340136054382e+02 0.000000000000000000e+00
1.222283900226757396e+02 0.000000000000000000e+00
1.225931972789115605e+02 0.000000000000000000e+00
1.229418594104308369e+02 0.000000000000000000e+00
1.233052154195011383e+02 0.000000000000000000e+00
1.236624036281179144e+02 0.000000000000000000e+00
1.240228571428571485e+02 0.000000000000000000e+00
1.243912925170068036e+02 0.000000000000000000e+00
1.247524716553288044e+02 0.000000000000000000e+00
1.250931519274376456e+02 0.000000000000000000e+00
1.254543310657596322e+02 0.000000000000000000e+00
1.258136961451247231e+02 0.000000000000000000e+00
1.261688888888888869e+02 0.000000000000000000e+00
1.265240816326530648e+02 0.000000000000000000e+00
1.268805442176870741e+02 0.000000000000000000e+00
1.272400907029478390e+02 0.000000000000000000e+00
1.275996371882086180e+02 0.000000000000000000e+00
1.279504761904761949e+02 0.000000000000000000e+00
1.283038548752834345e+02 0.000000000000000000e+00
1.286693877551020364e+02 0.000000000000000000e+00
1.290184126984127033e+02 0.000000000000000000e+00
1.293766893424036368e+02 0.000000000000000000e+00
1.297380498866213259e+02 0.000000000000000000e+00
1.300908843537415009e+02 0.000000000000000000e+00
1.304578684807256366e+02 0.000000000000000000e+00
1.308092517006802780e+02 0.000000000000000000e+00
1.311531972789115628e+02 0.000000000000000000e+00
1.315187301587301647e+02 0.000000000000000000e+00
1.318719274376417161e+02 0.000000000000000000e+00
1.322436281179138291e+02 0.000000000000000000e+00
1.326064399092970518e+02 0.000000000000000000e+00
1.329570975056689406e+02 0.000000000000000000e+00
1.333275283446712081e+02 0.000000000000000000e+00
1.336803628117913831e+02 0.000000000000000000e+00
1.340437188208616703e+02 0.000000000000000000e+00
1.343936507936508065e+02 0.000000000000000000e+00
1.347428571428571331e+02 0.000000000000000000e+00
1.350980498866213111e+02 0.000000000000000000e+00
1.354425396825396888e+02 0.000000000000000000e+00
1.358122448979591752e+02 0.000000000000000000e+00
1.361732426303854879e+02 0.000000000000000000e+00
1.365298866213151996e+02 0.000000000000000000e+00
1.368763718820861754e+02 0.000000000000000000e+00
1.372364625850340190e+02 0.000000000000000000e+00
1.375871201814059077e+02 0.000000000000000000e+00
1.379341496598639480e+02 0.000000000000000000e+00
1.382829931972788984e+02 0.000000000000000000e+00
1.386624943310657727e+02 0.000000000000000000e+00
1.390233106575963689e+02 0.000000000000000000e+00
1.393737868480725695e+02 0.000000000000000000e+00
1.397306122448979693e+02 0.000000000000000000e+00
1.400934240362811920e+02 0.000000000000000000e+00
1.404462585034013671e+02 0.000000000000000000e+00
1.408041723356008958e+02 0.000000000000000000e+00
1.411573696145124757e+02 0.000000000000000000e+00
1.415140136054421873e+02 0.000000000000000000e+00
1.418715646258503398e+02 0.000000000000000000e+00
1.422352834467120317e+02 0.000000000000000000e+00
1.425814058956916028e+02 0.000000000000000000e+00
1.429483900226757385e+02 0.000000000000000000e+00
1.432850793650793548e+02 0.000000000000000000e+00
1.436576870748299370e+02 0.000000000000000000e+00
1.440210430839002242e+02 0.000000000000000000e+00
1.443882086167800480e+02 0.000000000000000000e+00
1.447065759637188194e+02 0.000000000000000000e+00
1.450677551020408202e+02 0.000000000000000000e+00
1.454291156462585093e+02 0.000000000000000000e+00
1.457717913832199486e+02 0.000000000000000000e+00
1.461293424036281294e+02 0.000000000000000000e+00
1.464752834467120124e+02 0.000000000000000000e+00
1.468228571428571456e+02 0.000000000000000000e+00
1.471998185941043005e+02 0.000000000000000000e+00
1.475492063492063437e+02 0.000000000000000000e+00
1.478927891156462522e+02 0.000000000000000000e+00
1.482278458049886751e+02 0.000000000000000000e+00
1.485783219954648473e+02 0.000000000000000000e+00
1.489086621315192644e+02 0.000000000000000000e+00
1.492694784580498890e+02 0.000000000000000000e+00
1.495931065759637306e+02 0.000000000000000000e+00
1.499519274376417286e+02 0.000000000000000000e+00
1.502786394557823257e+02 0.000000000000000000e+00
1.506225850340136105e+02 0.000000000000000000e+00
1.509888435374149651e+02 0.000000000000000000e+00
1.513347845804988765e+02 0.000000000000000000e+00
1.517039455782312984e+02 0.000000000000000000e+00
1.520511564625850269e+02 0.000000000000000000e+00
1.524121541950113397e+02 0.000000000000000000e+00
1.527582766439909392e+02 0.000000000000000000e+00
1.531098412698412687e+02 0.000000000000000000e+00
1.534468934240362898e+02 0.000000000000000000e+00
1.537919274376417320e+02 0.000000000000000000e+00
1.541422222222222160e+02 0.000000000000000000e+00
1.544912471655328829e+02 0.000000000000000000e+00
1.548442630385487462e+02 0.000000000000000000e+00
1.551976417233560142e+02 0.000000000000000000e+00
1.555441269841269900e+02 0.000000000000000000e+00
1.559007709750567017e+02 0.000000000000000000e+00
1.562497959183673402e+02 0.000000000000000000e+00
1.566051700680272063e+02 0.000000000000000000e+00
1.569396825396825363e+02 0.000000000000000000e+00
1.572999546485260680e+02 0.000000000000000000e+00
1.576634920634920718e+02 0.000000000000000000e+00
1.580232199546485390e+02 0.000000000000000000e+00
1.583760544217687141e+02 0.000000000000000000e+00
1.587190929705215297e+02 0.000000000000000000e+00
1.590634013605442192e+02 0.000000000000000000e+00
1.594198639455782427e+02 0.000000000000000000e+00
1.597581859410430809e+02 0.000000000000000000e+00
1.601151927437641689e+02 0.000000000000000000e+00
1.604665759637188103e+02 0.000000000000000000e+00
1.608255782312925248e+02 0.000000000000000000e+00
1.611836734693877418e+02 0.000000000000000000e+00
1.615238095238095184e+02 0.000000000000000000e+00
1.618753741496598764e+02 0.000000000000000000e+00
1.622416326530612309e+02 0.000000000000000000e+00
1.625935600907029368e+02 0.000000000000000000e+00
1.629540136054421851e+02 0.000000000000000000e+00
1.633104761904761801e+02 0.000000000000000000e+00
1.636790929705215376e+02 0.000000000000000000e+00
1.640348299319727801e+02 0.000000000000000000e+00
1.643970975056689383e+02 0.000000000000000000e+00
1.647379591836734676e+02 0.000000000000000000e+00
1.650917006802721119e+02 0.000000000000000000e+00
1.654488888888888880e+02 0.000000000000000000e+00
1.657970068027210857e+02 0.000000000000000000e+00
1.661609070294784658e+02 0.000000000000000000e+00
1.665315192743764214e+02 0.000000000000000000e+00
1.668887074829931976e+02 0.000000000000000000e+00
1.672324716553287942e+02 0.000000000000000000e+00
1.675640816326530569e+02 0.000000000000000000e+00
1.679112925170068138e+02 0.000000000000000000e+00
1.682588662131519186e+02 0.000000000000000000e+00
1.686195011337868550e+02 0.000000000000000000e+00
1.689801360544217630e+02 0.000000000000000000e+00
1.693202721088435396e+02 0.000000000000000000e+00
1.696723809523809621e+02 0.000000000000000000e+00
1.700319274376417127e+02 0.000000000000000000e+00
1.703822222222222251e+02 0.000000000000000000e+00
1.707339682539682428e+02 0.000000000000000000e+00
1.710918820861678000e+02 0.000000000000000000e+00
1.714136961451247032e+02 0.000000000000000000e+00
1.717618140589569293e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.731602040809999892e+02 0.000000000000000000e+00
1.735278004535147431e+02 0.000000000000000000e+00
1.738786394557823201e+02 0.000000000000000000e+00
1.742271201814058941e+02 0.000000000000000000e+00
1.745556462585034012e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.752600453514739343e+02 0.000000000000000000e+00
1.756342857142857099e+02 0.000000000000000000e+00
1.759655328798185963e+02 0.000000000000000000e+00
1.763437641723355966e+02 0.000000000000000000e+00
1.766782766439909267e+02 0.000000000000000000e+00
1.769792290249433222e+02 0.000000000000000000e+00
1.773320634920634973e+02 0.000000000000000000e+00
1.776502494331065805e+02 0.000000000000000000e+00
1.780364625850000095e+02 0.000000000000000000e+00
1.783867573696145143e+02 0.000000000000000000e+00
1.787212698412698444e+02 0.000000000000000000e+00
1.790665306120000082e+02 1.000000000000000000e+00
1.794423582759999931e+02 1.000000000000000000e+00
1.797899319720000051e+02 1.000000000000000000e+00
1.801353287979999891e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.815105668934240271e+02 0.000000000000000000e+00
1.818871655328798056e+02 0.000000000000000000e+00
1.822214965986394475e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.828785487528344618e+02 0.000000000000000000e+00
1.831920181405895676e+02 0.000000000000000000e+00
1.835591836734693914e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.842429024943310765e+02 0.000000000000000000e+00
1.846068027210884281e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.852767346938775574e+02 0.000000000000000000e+00
1.856317460317460188e+02 0.000000000000000000e+00
1.859657142857142844e+02 0.000000000000000000e+00
1.863301587301587290e+02 0.000000000000000000e+00
1.867214512471655325e+02 0.000000000000000000e+00
1.870594104308389944e+02 0.000000000000000000e+00
1.874040816326530603e+02 0.000000000000000000e+00
1.877443990929705251e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.884023582766439802e+02 0.000000000000000000e+00
1.887314285714285802e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.897795918367346815e+02 0.000000000000000000e+00
1.901549206349206429e+02 0.000000000000000000e+00
1.904963265306122366e+02 0.000000000000000000e+00
1.908217687074829882e+02 0.000000000000000000e+00
1.911693424036281215e+02 0.000000000000000000e+00
1.915363265306122571e+02 0.000000000000000000e+00
1.918877097505668985e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.925622448969999994e+02 0.000000000000000000e+00
1.928780045351473973e+02 0.000000000000000000e+00
1.932571428571428669e+02 0.000000000000000000e+00
1.935664399092970598e+02 0.000000000000000000e+00
1.939288888888888778e+02 0.000000000000000000e+00
1.942526984126984075e+02 0.000000000000000000e+00
1.946147845804988776e+02 0.000000000000000000e+00
1.949745124716553164e+02 0.000000000000000000e+00
1.953037641723356046e+02 0.000000000000000000e+00
1.956493424036281112e+02 0.000000000000000000e+00
1.959639002267573744e+02 0.000000000000000000e+00
1.963276190476190379e+02 0.000000000000000000e+00
1.966806349206349296e+02 0.000000000000000000e+00
1.970040816326530546e+02 0.000000000000000000e+00
1.973683446712018110e+02 0.000000000000000000e+00
1.976767346938775631e+02 0.000000000000000000e+00
1.980466213151927377e+02 0.000000000000000000e+00
1.983691609977324219e+02 0.000000000000000000e+00
1.987434013605442260e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.994146031746031724e+02 0.000000000000000000e+00
1.997346031746031656e+02 0.000000000000000000e+00
2.000816326529999856e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.014523356009070199e+02 0.000000000000000000e+00
2.017685260770975049e+02 0.000000000000000000e+00
2.021253514729999949e+02 0.000000000000000000e+00
2.025046712018140624e+02 0.000000000000000000e+00
2.028326530612244767e+02 0.000000000000000000e+00
2.031854875279999817e+02 0.000000000000000000e+00
2.035143764172335636e+02 0.000000000000000000e+00
2.038383673469387816e+02 0.000000000000000000e+00
2.042031746031746025e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.048499319720000074e+02 0.000000000000000000e+00
2.051767800453514781e+02 0.000000000000000000e+00
2.055098412698412744e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.072237641723355921e+02 0.000000000000000000e+00
2.075715192743764135e+02 0.000000000000000000e+00
2.079125623582766309e+02 0.000000000000000000e+00
2.082501587301587165e+02 0.000000000000000000e+00
2.086419954648526129e+02 0.000000000000000000e+00
2.089630839002267635e+02 0.000000000000000000e+00
2.092747392290249309e+02 0.000000000000000000e+00
2.096370068027210891e+02 0.000000000000000000e+00
2.099631746031745934e+02 0.000000000000000000e+00
2.102862585034013705e+02 0.000000000000000000e+00
2.106075283446712092e+02 0.000000000000000000e+00
2.109529251700680277e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.116551473922902460e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.126407256235827674e+02 0.000000000000000000e+00
2.129853968253968333e+02 0.000000000000000000e+00
2.133264399092970507e+02 0.000000000000000000e+00
2.136653061224489818e+02 0.000000000000000000e+00
2.140373696145124711e+02 0.000000000000000000e+00
2.143551927437641780e+02 0.000000000000000000e+00
2.146816326529999799e+02 0.000000000000000000e+00
2.150412698412698376e+02 0.000000000000000000e+00
2.153260770975056744e+02 0.000000000000000000e+00
2.156734693877550910e+02 0.000000000000000000e+00
2.160152380952380895e+02 0.000000000000000000e+00
2.163499319727891077e+02 0.000000000000000000e+00
2.166891609977324151e+02 0.000000000000000000e+00
2.170346938769999952e+02 0.000000000000000000e+00
2.173710657596371902e+02 0.000000000000000000e+00
2.177070294784580540e+02 0.000000000000000000e+00
2.180270294784580472e+02 0.000000000000000000e+00
2.184051020400000027e+02 0.000000000000000000e+00
2.187245351473922881e+02 0.000000000000000000e+00
2.190999999999999943e+02 0.000000000000000000e+00
2.194708390022675815e+02 0.000000000000000000e+00
2.197948299319727994e+02 0.000000000000000000e+00
2.201112018140589441e+02 0.000000000000000000e+00
2.204705668934240350e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.211154648526077153e+02 0.000000000000000000e+00
2.214566893424036209e+02 0.000000000000000000e+00
2.217650793650793730e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.224738321995464787e+02 0.000000000000000000e+00
2.227755102040816269e+02 0.000000000000000000e+00
2.231158276643990916e+02 0.000000000000000000e+00
2.234561451247165564e+02 0.000000000000000000e+00
2.238285714285714221e+02 0.000000000000000000e+00
2.241384126984127079e+02 0.000000000000000000e+00
2.244874376417233464e+02 0.000000000000000000e+00
2.248698412698412596e+02 0.000000000000000000e+00
2.251767800453514781e+02 0.000000000000000000e+00
2.255087528344671171e+02 0.000000000000000000e+00
2.258652154195011406e+02 0.000000000000000000e+00
2.261625396825396876e+02 0.000000000000000000e+00
2.265222675736961548e+02 0.000000000000000000e+00
2.268497052154195046e+02 0.000000000000000000e+00
2.272074376417233452e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.281872108843537319e+02 0.000000000000000000e+00
2.285431292517006909e+02 0.000000000000000000e+00
2.289130158730158655e+02 0.000000000000000000e+00
2.292671201814058861e+02 0.000000000000000000e+00
2.295531972789115684e+02 0.000000000000000000e+00
2.298731972789115616e+02 0.000000000000000000e+00
2.302367346938775370e+02 0.000000000000000000e+00
2.306282086167800571e+02 0.000000000000000000e+00
2.309209977324263150e+02 0.000000000000000000e+00
2.312826530609999907e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.319524716550000107e+02 0.000000000000000000e+00
2.322748299319727892e+02 0.000000000000000000e+00
2.326132653059999882e+02 0.000000000000000000e+00
2.329654421768707380e+02 0.000000000000000000e+00
2.333208163265306041e+02 0.000000000000000000e+00
2.336273922902494462e+02 0.000000000000000000e+00
2.339586394557823041e+02 0.000000000000000000e+00
2.343394104308389956e+02 0.000000000000000000e+00
2.346737414965986375e+02 0.000000000000000000e+00
2.349935600907029425e+02 0.000000000000000000e+00
2.353416780045351402e+02 0.000000000000000000e+00
2.356433560090702883e+02 0.000000000000000000e+00
2.360377324263038474e+02 0.000000000000000000e+00
2.363628117913832227e+02 0.000000000000000000e+00
2.367127437641723304e+02 0.000000000000000000e+00
2.370211337868480825e+02 0.000000000000000000e+00
2.373561904761904771e+02 0.000000000000000000e+00
2.376765532879818466e+02 0.000000000000000000e+00


==> R05.dat <==
2.577378684807256093e+01 0.000000000000000000e+00
2.617832199546485228e+01 0.000000000000000000e+00
2.659863945578231181e+01 0.000000000000000000e+00
2.699174603174603249e+01 0.000000000000000000e+00
2.740589569160997740e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.822675736961451420e+01 0.000000000000000000e+00
2.862095238095238159e+01 0.000000000000000000e+00
2.901823129251700806e+01 0.000000000000000000e+00
2.941931972789115690e+01 0.000000000000000000e+00
2.981877551020408035e+01 0.000000000000000000e+00
3.021768707482993221e+01 0.000000000000000000e+00
3.060172335600907090e+01 0.000000000000000000e+00
3.098467120181405932e+01 0.000000000000000000e+00
3.136362811791383365e+01 0.000000000000000000e+00
3.175092970521541957e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
3.294204081632653214e+01 0.000000000000000000e+00
3.334839002267573704e+01 0.000000000000000000e+00
3.372897959183673322e+01 0.000000000000000000e+00
3.412244897959183731e+01 0.000000000000000000e+00
3.452444444444444116e+01 0.000000000000000000e+00
3.490412698412698234e+01 0.000000000000000000e+00
3.531736961451247225e+01 0.000000000000000000e+00
3.571700680272108741e+01 0.000000000000000000e+00
3.611374149659864230e+01 0.000000000000000000e+00
3.650848072562358482e+01 0.000000000000000000e+00
3.688798185941043073e+01 0.000000000000000000e+00
3.727655328798186218e+01 0.000000000000000000e+00
3.766585034013605338e+01 0.000000000000000000e+00
3.806512471655328511e+01 0.000000000000000000e+00
3.848199546485260925e+01 0.000000000000000000e+00
3.888453514739229178e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
4.009705215419501201e+01 0.000000000000000000e+00
4.048943310657596584e+01 0.000000000000000000e+00
4.088308390022675809e+01 0.000000000000000000e+00
4.129269841269841379e+01 0.000000000000000000e+00
4.169995464852607370e+01 0.000000000000000000e+00
4.208163265306122724e+01 0.000000000000000000e+00
4.247945578231292529e+01 0.000000000000000000e+00
4.287945578231292387e+01 0.000000000000000000e+00
4.325913832199546505e+01 0.000000000000000000e+00
4.363972789115646123e+01 0.000000000000000000e+00
4.402648526077097557e+01 0.000000000000000000e+00
4.441650793650793361e+01 0.000000000000000000e+00
4.480979591836734954e+01 0.000000000000000000e+00
4.519673469387755205e+01 0.000000000000000000e+00
4.559365079365079509e+01 0.000000000000000000e+00
4.599709750566893263e+01 0.000000000000000000e+00
4.638240362811791329e+01 0.000000000000000000e+00
4.678657596371881766e+01 0.000000000000000000e+00
4.718494331065759440e+01 0.000000000000000000e+00
4.759510204081632878e+01 0.000000000000000000e+00
4.801179138321995765e+01 0.000000000000000000e+00
4.839891156462584831e+01 0.000000000000000000e+00
4.880181405895691427e+01 0.000000000000000000e+00
4.920743764172335943e+01 0.000000000000000000e+00
4.959600907029478378e+01 0.000000000000000000e+00
4.998403628117913655e+01 0.000000000000000000e+00
5.038839002267573619e+01 0.000000000000000000e+00
5.077605442176870554e+01 0.000000000000000000e+00
5.120163265306122469e+01 0.000000000000000000e+00
5.159909297052153931e+01 0.000000000000000000e+00
5.199310657596372209e+01 0.000000000000000000e+00
5.239564625850340462e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
5.318877550999999926e+01 1.000000000000000000e+00
5.359897959100000264e+01 1.000000000000000000e+00
5.398367346899999575e+01 1.000000000000000000e+00
5.438875283446711961e+01 0.000000000000000000e+00
5.478276643990929529e+01 0.000000000000000000e+00
5.517405895691609885e+01 0.000000000000000000e+00
5.557224489795918032e+01 0.000000000000000000e+00
5.596244897959183362e+01 0.000000000000000000e+00
5.634612244897959243e+01 0.000000000000000000e+00
5.672707482993197203e+01 0.000000000000000000e+00
5.711619047619047507e+01 0.000000000000000000e+00
5.751183673469387969e+01 0.000000000000000000e+00
5.789897959100000691e+01 1.000000000000000000e+00
5.830312925170068183e+01 0.000000000000000000e+00
5.870349206349206383e+01 0.000000000000000000e+00
5.910893424036281374e+01 0.000000000000000000e+00
5.949278911564626071e+01 0.000000000000000000e+00
5.989551020408163140e+01 0.000000000000000000e+00
6.029278911564625787e+01 0.000000000000000000e+00
6.069895691609977462e+01 0.000000000000000000e+00
6.108734693877551081e+01 0.000000000000000000e+00
6.148190476190476517e+01 0.000000000000000000e+00
6.188208616780045190e+01 0.000000000000000000e+00
6.225723356009070386e+01 0.000000000000000000e+00
6.265106575963719138e+01 0.000000000000000000e+00
6.303528344671201467e+01 0.000000000000000000e+00
6.344253968253968168e+01 0.000000000000000000e+00
6.383800453514739104e+01 0.000000000000000000e+00
6.422893424036281829e+01 0.000000000000000000e+00
6.463492063492063266e+01 0.000000000000000000e+00
6.503020408163264676e+01 0.000000000000000000e+00
6.542784580498866376e+01 0.000000000000000000e+00
6.581968253968254601e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
6.699882086167799855e+01 0.000000000000000000e+00
6.738956916099773764e+01 0.000000000000000000e+00
6.779174603174602964e+01 0.000000000000000000e+00
6.820390022675736930e+01 0.000000000000000000e+00
6.858213151927436968e+01 0.000000000000000000e+00
6.897650793650794299e+01 0.000000000000000000e+00
6.936362811791383365e+01 0.000000000000000000e+00
6.975918367299999545e+01 1.000000000000000000e+00
7.012589569160998337e+01 0.000000000000000000e+00
7.053768707482993250e+01 0.000000000000000000e+00
7.094748299319728346e+01 0.000000000000000000e+00
7.135709750566893206e+01 0.000000000000000000e+00
7.176435374149659197e+01 0.000000000000000000e+00
7.215020408163265131e+01 0.000000000000000000e+00
7.254585034013605593e+01 0.000000000000000000e+00
7.294285714199999404e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
7.374149659863945772e+01 0.000000000000000000e+00
7.414022675736961787e+01 0.000000000000000000e+00
7.453895691609977803e+01 0.000000000000000000e+00
7.492408163265305632e+01 0.000000000000000000e+00
7.531682539682539357e+01 0.000000000000000000e+00
7.571120181405895266e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
7.769897959099999696e+01 1.000000000000000000e+00
7.809591836699999590e+01 1.000000000000000000e+00
7.847857142799999508e+01 1.000000000000000000e+00
nan -1.000000000000000000e+00
7.926734693800000287e+01 1.000000000000000000e+00
7.965714285699999664e+01 1.000000000000000000e+00
8.003673469299999965e+01 1.000000000000000000e+00
8.042653061199999343e+01 1.000000000000000000e+00
8.082176870748298825e+01 0.000000000000000000e+00
8.120526077097505890e+01 0.000000000000000000e+00
8.160471655328798590e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
8.245532879818594552e+01 0.000000000000000000e+00
8.280870748299319928e+01 0.000000000000000000e+00
8.320344671201813469e+01 0.000000000000000000e+00
8.359274376417234009e+01 0.000000000000000000e+00
8.398893424036280919e+01 0.000000000000000000e+00
8.437188208616780116e+01 0.000000000000000000e+00
8.476172335600907104e+01 0.000000000000000000e+00
8.515410430839001776e+01 0.000000000000000000e+00
8.555283446712017792e+01 0.000000000000000000e+00
8.595954648526077335e+01 0.000000000000000000e+00
8.637641723356009038e+01 0.000000000000000000e+00
8.674693877500000383e+01 1.000000000000000000e+00
8.711632652999999493e+01 1.000000000000000000e+00
8.751836734600000511e+01 1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
8.949081632600000091e+01 1.000000000000000000e+00
8.989489795899999081e+01 1.000000000000000000e+00
9.028673469299998544e+01 1.000000000000000000e+00
9.067591836734693800e+01 0.000000000000000000e+00
9.106086167800452813e+01 0.000000000000000000e+00
9.145922902494331197e+01 0.000000000000000000e+00
9.185015873015872501e+01 0.000000000000000000e+00
9.224326530612245278e+01 0.000000000000000000e+00
9.262755101999999852e+01 0.000000000000000000e+00
9.301061224489795620e+01 0.000000000000000000e+00
9.341950113378685217e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.021723356009070329e+02 0.000000000000000000e+00
1.025705215419501144e+02 0.000000000000000000e+00
1.029683446712018196e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.049206349206349245e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.057131972789115650e+02 0.000000000000000000e+00
1.060989795910000026e+02 1.000000000000000000e+00
1.064826530610000077e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.084910657596371948e+02 0.000000000000000000e+00
1.088941496598639418e+02 0.000000000000000000e+00
1.092776417233560124e+02 0.000000000000000000e+00
1.096631292517006813e+02 0.000000000000000000e+00
1.100477097505668951e+02 0.000000000000000000e+00
1.104500680272108895e+02 0.000000000000000000e+00
1.108284807256235780e+02 0.000000000000000000e+00
1.112061224479999879e+02 1.000000000000000000e+00
1.116068934240362864e+02 0.000000000000000000e+00
1.120065306122449016e+02 0.000000000000000000e+00
1.123905668934240367e+02 0.000000000000000000e+00
1.127785941043083966e+02 0.000000000000000000e+00
1.131617233560090767e+02 0.000000000000000000e+00
1.135506575963718774e+02 0.000000000000000000e+00
1.139419501133786810e+02 0.000000000000000000e+00
1.143312471655328864e+02 0.000000000000000000e+00
1.147218140589569231e+02 0.000000000000000000e+00
1.151238095238095269e+02 0.000000000000000000e+00
1.155085714285714289e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.170546938775510171e+02 0.000000000000000000e+00
1.174708390022675673e+02 0.000000000000000000e+00
1.178503401360544274e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.198550566893424048e+02 0.000000000000000000e+00
1.202608616780045310e+02 0.000000000000000000e+00
1.206421768707483011e+02 0.000000000000000000e+00
1.210249433106575907e+02 0.000000000000000000e+00
1.214176870748299280e+02 0.000000000000000000e+00
1.218189569160997792e+02 0.000000000000000000e+00
1.222073469387755154e+02 0.000000000000000000e+00
1.226097052154194955e+02 0.000000000000000000e+00
1.230220408163265375e+02 0.000000000000000000e+00
1.233999092970521474e+02 0.000000000000000000e+00
1.238077097505669002e+02 0.000000000000000000e+00
1.241804988662131564e+02 0.000000000000000000e+00
1.245779591836734710e+02 0.000000000000000000e+00
1.249815873015872967e+02 0.000000000000000000e+00
1.253492970521541992e+02 0.000000000000000000e+00
1.257266213151927445e+02 0.000000000000000000e+00
1.261405895691609942e+02 0.000000000000000000e+00
1.265456689342403678e+02 0.000000000000000000e+00
1.269313378684807248e+02 0.000000000000000000e+00
1.273184580498866154e+02 0.000000000000000000e+00
1.277082993197278853e+02 0.000000000000000000e+00
1.281057596371882141e+02 0.000000000000000000e+00
1.284995918367346803e+02 0.000000000000000000e+00
1.288870748299319757e+02 0.000000000000000000e+00
1.292819954648525993e+02 0.000000000000000000e+00
1.296756462585034058e+02 0.000000000000000000e+00
1.300734693877550967e+02 0.000000000000000000e+00
1.304614965986394566e+02 0.000000000000000000e+00
1.308497052154195046e+02 0.000000000000000000e+00
1.312429931972789063e+02 0.000000000000000000e+00
1.316301133786847970e+02 0.000000000000000000e+00
1.320203174603174716e+02 0.000000000000000000e+00
1.324313832199546539e+02 0.000000000000000000e+00
1.328449886621315272e+02 0.000000000000000000e+00
1.332337414965986397e+02 0.000000000000000000e+00
1.336175963718820867e+02 0.000000000000000000e+00
1.340130612244898032e+02 0.000000000000000000e+00
1.344186848072562270e+02 0.000000000000000000e+00
1.348299319727891259e+02 0.000000000000000000e+00
1.352188662131519266e+02 0.000000000000000000e+00
1.356246712018140670e+02 0.000000000000000000e+00
1.360257596371882016e+02 0.000000000000000000e+00
1.364107029478458060e+02 0.000000000000000000e+00
1.367894784580498992e+02 0.000000000000000000e+00
1.371727891156462533e+02 0.000000000000000000e+00
1.375842176870748403e+02 0.000000000000000000e+00
1.379595464852607734e+02 0.000000000000000000e+00
1.383386848072562429e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.399071201814059009e+02 0.000000000000000000e+00
1.403285260770975071e+02 0.000000000000000000e+00
1.407025850340135946e+02 0.000000000000000000e+00
1.411118367346938669e+02 0.000000000000000000e+00
1.415029478458049823e+02 0.000000000000000000e+00
1.419049433106575862e+02 0.000000000000000000e+00
1.423007709750566789e+02 0.000000000000000000e+00
1.426911564625850417e+02 0.000000000000000000e+00
1.430804535147392187e+02 0.000000000000000000e+00
1.434768253968254044e+02 0.000000000000000000e+00
1.438800907029478537e+02 0.000000000000000000e+00
1.442566893424036323e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.617696145124716622e+02 0.000000000000000000e+00
1.621576417233560221e+02 0.000000000000000000e+00
1.625286167800453541e+02 0.000000000000000000e+00
1.629483900226757385e+02 0.000000000000000000e+00
1.633387755100000049e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.649051020400000027e+02 1.000000000000000000e+00
1.653153061220000097e+02 1.000000000000000000e+00
1.657051020400000141e+02 1.000000000000000000e+00
1.660979591830000004e+02 1.000000000000000000e+00
1.664846938770000122e+02 1.000000000000000000e+00
1.668683673460000136e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.711795918360000144e+02 0.000000000000000000e+00
1.715785941043083938e+02 0.000000000000000000e+00
1.719501133786848186e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.739071428569999966e+02 1.000000000000000000e+00
1.742959183670000129e+02 1.000000000000000000e+00
1.746867346930000053e+02 1.000000000000000000e+00
1.750775510199999871e+02 1.000000000000000000e+00
1.754561224480000021e+02 1.000000000000000000e+00
1.758520408159999988e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
1.766622448969999937e+02 1.000000000000000000e+00
1.770561224479999964e+02 1.000000000000000000e+00
1.774523356009070199e+02 0.000000000000000000e+00
1.778463492063492026e+02 0.000000000000000000e+00
1.782292970521542088e+02 0.000000000000000000e+00
1.786214965986394532e+02 0.000000000000000000e+00
1.789969387749999896e+02 0.000000000000000000e+00
1.793991836734693948e+02 0.000000000000000000e+00
1.797804988662131507e+02 0.000000000000000000e+00
1.801836734690000128e+02 1.000000000000000000e+00
1.805642857140000217e+02 1.000000000000000000e+00
1.809449433106576066e+02 0.000000000000000000e+00
1.812974149659864054e+02 0.000000000000000000e+00
1.816945124716553153e+02 0.000000000000000000e+00
1.820698412698412767e+02 0.000000000000000000e+00
1.824642176870748358e+02 0.000000000000000000e+00
1.828522448979591957e+02 0.000000000000000000e+00
1.832524263038548611e+02 0.000000000000000000e+00
1.836486167800453586e+02 0.000000000000000000e+00
1.840524263038548725e+02 0.000000000000000000e+00
1.844016326530612275e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.867718820861678068e+02 0.000000000000000000e+00
1.871649886621315204e+02 0.000000000000000000e+00
1.875325170068027205e+02 0.000000000000000000e+00
1.878995011337868561e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.886612244890000056e+02 1.000000000000000000e+00
1.890622448969999994e+02 1.000000000000000000e+00
1.894704081630000019e+02 1.000000000000000000e+00
1.898581632650000017e+02 1.000000000000000000e+00
1.902436281179138291e+02 0.000000000000000000e+00
1.906276643990929642e+02 0.000000000000000000e+00
1.910060770975056812e+02 0.000000000000000000e+00
1.913861224489795916e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.938664852607709861e+02 0.000000000000000000e+00
1.942742857142857247e+02 0.000000000000000000e+00
1.946819047619047751e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.964484353741496534e+02 0.000000000000000000e+00
1.968197732426303901e+02 0.000000000000000000e+00
1.971907482993197220e+02 0.000000000000000000e+00
1.975724489790000291e+02 1.000000000000000000e+00
1.979540816319999976e+02 1.000000000000000000e+00
1.983714285709999956e+02 1.000000000000000000e+00
1.987581632650000074e+02 1.000000000000000000e+00
1.991437641723356080e+02 0.000000000000000000e+00
1.995205442176870747e+02 0.000000000000000000e+00
1.998902494331065895e+02 0.000000000000000000e+00
2.002836734690000071e+02 1.000000000000000000e+00
2.006826530609999963e+02 1.000000000000000000e+00
2.010479818594104415e+02 0.000000000000000000e+00
2.014572335600907138e+02 0.000000000000000000e+00
2.018365532879818716e+02 0.000000000000000000e+00
2.022042630385487598e+02 0.000000000000000000e+00
2.026292970521541861e+02 0.000000000000000000e+00
2.030102494331065657e+02 0.000000000000000000e+00
2.033982766439909255e+02 0.000000000000000000e+00
2.037931972789115775e+02 0.000000000000000000e+00
2.041772335600907127e+02 0.000000000000000000e+00
2.045794104308390047e+02 0.000000000000000000e+00
2.049554648526077187e+02 0.000000000000000000e+00
2.053561904761904771e+02 0.000000000000000000e+00
2.057527437641723225e+02 0.000000000000000000e+00
2.061453061224489716e+02 0.000000000000000000e+00
2.065286167800453541e+02 0.000000000000000000e+00
2.069142857142857110e+02 0.000000000000000000e+00
2.073052154195011383e+02 0.000000000000000000e+00
2.076709297052154284e+02 0.000000000000000000e+00
2.080671201814058975e+02 0.000000000000000000e+00
2.084502494331065634e+02 0.000000000000000000e+00
2.088322902494331004e+02 0.000000000000000000e+00
2.092125170068027273e+02 0.000000000000000000e+00
2.095836734693877474e+02 0.000000000000000000e+00
2.099818594104308431e+02 0.000000000000000000e+00
2.103555555555555543e+02 0.000000000000000000e+00
2.107584580498866274e+02 0.000000000000000000e+00
2.111586394557823212e+02 0.000000000000000000e+00
2.115404988662131416e+02 0.000000000000000000e+00
2.119060317460317435e+02 0.000000000000000000e+00
2.122844444444444321e+02 0.000000000000000000e+00
2.126496145124716577e+02 0.000000000000000000e+00
2.130276643990929699e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.142412698412698546e+02 0.000000000000000000e+00
2.146153287981859421e+02 0.000000000000000000e+00
2.149777777777777885e+02 0.000000000000000000e+00
2.153572789115646344e+02 0.000000000000000000e+00
2.157311564625850338e+02 0.000000000000000000e+00
2.161137414965986352e+02 0.000000000000000000e+00
2.164957823129251722e+02 0.000000000000000000e+00
2.168903401360544194e+02 0.000000000000000000e+00
2.172698412698412653e+02 0.000000000000000000e+00
2.176582312925170015e+02 0.000000000000000000e+00
2.180395464852607574e+02 0.000000000000000000e+00
2.184061678004535167e+02 0.000000000000000000e+00
2.187744217687074695e+02 0.000000000000000000e+00
2.191562811791383183e+02 0.000000000000000000e+00
2.195341496598639424e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.214603174603174693e+02 0.000000000000000000e+00
2.218585034013605366e+02 0.000000000000000000e+00
2.222461678004535202e+02 0.000000000000000000e+00
2.226418140589569248e+02 0.000000000000000000e+00
2.230479818594104415e+02 0.000000000000000000e+00
2.234093424036281306e+02 0.000000000000000000e+00
2.237841269841269707e+02 0.000000000000000000e+00
2.241556462585033955e+02 0.000000000000000000e+00
2.245429478458050028e+02 0.000000000000000000e+00
2.249173696145124666e+02 0.000000000000000000e+00
2.253028571428571354e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.260785714280000036e+02 1.000000000000000000e+00
2.264479591829999947e+02 1.000000000000000000e+00
2.268285714280000036e+02 1.000000000000000000e+00
2.272234693869999944e+02 1.000000000000000000e+00
2.275948979590000079e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.291020408159999988e+02 1.000000000000000000e+00
2.294882539682539573e+02 0.000000000000000000e+00
2.298793650793650727e+02 0.000000000000000000e+00
2.302851700680272131e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.321530612240000266e+02 1.000000000000000000e+00
2.325316326530000026e+02 1.000000000000000000e+00
2.329142857140000160e+02 1.000000000000000000e+00
2.332918367340000145e+02 1.000000000000000000e+00
2.336581632650000131e+02 1.000000000000000000e+00
2.340275510200000042e+02 1.000000000000000000e+00
2.344224489790000234e+02 1.000000000000000000e+00
2.348091836729999784e+02 1.000000000000000000e+00
2.351846938770000008e+02 1.000000000000000000e+00
2.355653061220000097e+02 1.000000000000000000e+00
2.359469387750000067e+02 1.000000000000000000e+00
2.363214285709999842e+02 1.000000000000000000e+00
2.366908163259999753e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
2.378361904761904668e+02 0.000000000000000000e+00
2.382343764172335625e+02 0.000000000000000000e+00
2.386276643990929642e+02 0.000000000000000000e+00
2.390133333333333212e+02 0.000000000000000000e+00
2.394385487528344640e+02 0.000000000000000000e+00
2.398224036281179110e+02 0.000000000000000000e+00
2.401806802721088445e+02 0.000000000000000000e+00
2.405835827664399176e+02 0.000000000000000000e+00
2.409712471655328727e+02 0.000000000000000000e+00
2.413652607709750555e+02 0.000000000000000000e+00
2.417364172335601040e+02 0.000000000000000000e+00
2.421329705215419494e+02 0.000000000000000000e+00
2.425378684807256207e+02 0.000000000000000000e+00
2.429163265299999921e+02 1.000000000000000000e+00
2.432867346929999997e+02 1.000000000000000000e+00
2.436859863945578297e+02 0.000000000000000000e+00
2.440836281179138325e+02 0.000000000000000000e+00
2.444841723356009027e+02 0.000000000000000000e+00
2.448819954648525936e+02 0.000000000000000000e+00
2.452593197278911532e+02 0.000000000000000000e+00
2.456339229024943336e+02 0.000000000000000000e+00
2.460027210884353792e+02 0.000000000000000000e+00
2.463764172335600904e+02 0.000000000000000000e+00
2.467581632650000074e+02 0.000000000000000000e+00
2.471404988662131643e+02 0.000000000000000000e+00
2.475296145124716531e+02 0.000000000000000000e+00
2.479118367346938783e+02 0.000000000000000000e+00
2.482802721088435476e+02 0.000000000000000000e+00
2.486902494331065725e+02 0.000000000000000000e+00
2.490623129251700618e+02 0.000000000000000000e+00
2.494548752834467109e+02 0.000000000000000000e+00
2.498427210884353826e+02 0.000000000000000000e+00
2.502231292517006693e+02 0.000000000000000000e+00
2.506049886621315181e+02 0.000000000000000000e+00
2.509893877551020296e+02 0.000000000000000000e+00
2.513745124716553221e+02 0.000000000000000000e+00
2.517603628117913956e+02 0.000000000000000000e+00
2.521422222222222160e+02 0.000000000000000000e+00
2.525237188208616885e+02 0.000000000000000000e+00
2.529050340136054444e+02 0.000000000000000000e+00
2.532879818594104222e+02 0.000000000000000000e+00
2.536890702947845853e+02 0.000000000000000000e+00
2.540598639455782290e+02 0.000000000000000000e+00
2.544413605442176731e+02 0.000000000000000000e+00
2.548192290249432972e+02 0.000000000000000000e+00
2.551871201814059020e+02 0.000000000000000000e+00
2.555580952380952340e+02 0.000000000000000000e+00
2.559459183670000186e+02 0.000000000000000000e+00
2.563624489795918180e+02 0.000000000000000000e+00
2.567267120181405744e+02 0.000000000000000000e+00
2.571022222222222240e+02 0.000000000000000000e+00
2.574759183673469352e+02 0.000000000000000000e+00
2.578561451247165337e+02 0.000000000000000000e+00
2.582423582766439836e+02 0.000000000000000000e+00
2.586115192743764055e+02 0.000000000000000000e+00
2.590035374149659901e+02 0.000000000000000000e+00
2.593707029478458139e+02 0.000000000000000000e+00
2.597857596371882209e+02 0.000000000000000000e+00
2.601576417233559937e+02 0.000000000000000000e+00
2.605525623582766457e+02 0.000000000000000000e+00
2.609380498866213429e+02 0.000000000000000000e+00
2.613242630385487359e+02 0.000000000000000000e+00
2.616974149659864111e+02 0.000000000000000000e+00
2.620823582766440154e+02 0.000000000000000000e+00
2.624555102040816337e+02 0.000000000000000000e+00
2.628522448979591672e+02 0.000000000000000000e+00
2.632373696145124882e+02 0.000000000000000000e+00
2.636273922902494178e+02 0.000000000000000000e+00
2.640029024943310674e+02 0.000000000000000000e+00
2.643916553287982083e+02 0.000000000000000000e+00
2.647619047619047592e+02 0.000000000000000000e+00
2.651305215419500882e+02 0.000000000000000000e+00
2.655091156462585218e+02 0.000000000000000000e+00
2.658920634920634711e+02 0.000000000000000000e+00
2.662499773242630567e+02 0.000000000000000000e+00
2.666303854875283719e+02 0.000000000000000000e+00
2.669864852607709622e+02 0.000000000000000000e+00
2.674004535147392403e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.684524263038548497e+02 0.000000000000000000e+00
2.688322902494331288e+02 0.000000000000000000e+00
2.692110657596371652e+02 0.000000000000000000e+00
2.696010884353741517e+02 0.000000000000000000e+00
2.699925623582766434e+02 0.000000000000000000e+00
2.703580952380952453e+02 0.000000000000000000e+00
2.707466666666666697e+02 0.000000000000000000e+00
2.711419501133786980e+02 0.000000000000000000e+00
2.715085714285714289e+02 0.000000000000000000e+00
2.718982312925169822e+02 0.000000000000000000e+00
2.722846258503401486e+02 0.000000000000000000e+00
2.726753741496598877e+02 0.000000000000000000e+00
2.730408163259999696e+02 0.000000000000000000e+00
2.734182312925170208e+02 0.000000000000000000e+00
2.737886621315192883e+02 0.000000000000000000e+00
2.741844897959183527e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.753226303854875141e+02 0.000000000000000000e+00
2.757044897959183913e+02 0.000000000000000000e+00
2.760667573696144927e+02 0.000000000000000000e+00
2.764420861678004258e+02 0.000000000000000000e+00
2.767898412698412471e+02 0.000000000000000000e+00
2.771865759637188376e+02 0.000000000000000000e+00
2.775843990929705001e+02 0.000000000000000000e+00
2.780025396825396911e+02 0.000000000000000000e+00
2.783914739229024917e+02 0.000000000000000000e+00
2.787856689342403911e+02 0.000000000000000000e+00
2.791448526077097654e+02 0.000000000000000000e+00
2.795236281179138587e+02 0.000000000000000000e+00
2.799053061224489625e+02 0.000000000000000000e+00
2.802858956916099942e+02 0.000000000000000000e+00
2.806661224489795927e+02 0.000000000000000000e+00
2.810634013605442192e+02 0.000000000000000000e+00
2.814389115646258688e+02 0.000000000000000000e+00
2.818169614512471526e+02 0.000000000000000000e+00
2.821887755100000277e+02 0.000000000000000000e+00
2.825853968253967992e+02 0.000000000000000000e+00
2.829213605442176913e+02 0.000000000000000000e+00
2.833347845804988765e+02 0.000000000000000000e+00
2.837164625850340371e+02 0.000000000000000000e+00
2.841041269841269923e+02 0.000000000000000000e+00
2.844747392290249195e+02 0.000000000000000000e+00
2.848328344671201648e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.855785941043083653e+02 0.000000000000000000e+00
2.859270748299319962e+02 0.000000000000000000e+00
2.863136507936507655e+02 0.000000000000000000e+00
2.867073015873015720e+02 0.000000000000000000e+00
2.871352380952380940e+02 0.000000000000000000e+00
2.875285260770975242e+02 0.000000000000000000e+00
2.879033106575963643e+02 0.000000000000000000e+00
2.882853514739229013e+02 0.000000000000000000e+00
2.886702947845805056e+02 0.000000000000000000e+00
2.890191383219954560e+02 0.000000000000000000e+00
2.894218594104308409e+02 0.000000000000000000e+00
2.897921088435373917e+02 0.000000000000000000e+00
2.901977324263038440e+02 0.000000000000000000e+00
2.905826530609999736e+02 1.000000000000000000e+00
2.909642857140000274e+02 1.000000000000000000e+00
2.913244897949999768e+02 1.000000000000000000e+00
2.917010204079999767e+02 1.000000000000000000e+00
2.920612244890000397e+02 1.000000000000000000e+00
2.924328344670000206e+02 0.000000000000000000e+00
2.928224943309999730e+02 0.000000000000000000e+00
2.932230385487528110e+02 0.000000000000000000e+00
2.935969160997732388e+02 0.000000000000000000e+00
2.939742403628117700e+02 0.000000000000000000e+00
2.943495691609977598e+02 0.000000000000000000e+00
2.947239909297052236e+02 0.000000000000000000e+00
2.951053061220000018e+02 0.000000000000000000e+00
2.954946031746031849e+02 0.000000000000000000e+00
2.958822675736961401e+02 0.000000000000000000e+00
2.962737414965986318e+02 0.000000000000000000e+00
2.966452607709750851e+02 0.000000000000000000e+00
2.970412698412698660e+02 0.000000000000000000e+00
2.974149659859999701e+02 0.000000000000000000e+00
2.977893877551020410e+02 0.000000000000000000e+00
2.981536507929999971e+02 0.000000000000000000e+00
2.985540136054421509e+02 0.000000000000000000e+00
2.989317006802721153e+02 0.000000000000000000e+00
2.993046712018140738e+02 0.000000000000000000e+00
2.996803628117913831e+02 0.000000000000000000e+00
3.000448072562357993e+02 0.000000000000000000e+00
3.003981859410430957e+02 0.000000000000000000e+00
3.007862131519274271e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
3.022294784580498686e+02 0.000000000000000000e+00
3.025948299319728108e+02 0.000000000000000000e+00
3.029734240362811875e+02 0.000000000000000000e+00
3.033634467120181171e+02 0.000000000000000000e+00
3.037285714280000093e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
3.052636734693877543e+02 0.000000000000000000e+00
3.056370068027210891e+02 0.000000000000000000e+00
3.060152380952380895e+02 0.000000000000000000e+00
3.063755102040816496e+02 0.000000000000000000e+00
3.067751473922902505e+02 0.000000000000000000e+00
3.071493877551020546e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
3.082773696145124518e+02 0.000000000000000000e+00
3.086508843537415032e+02 0.000000000000000000e+00
3.090494331065759752e+02 0.000000000000000000e+00
3.094042630385487769e+02 0.000000000000000000e+00
3.097912018140589794e+02 0.000000000000000000e+00
3.101589115646258392e+02 0.000000000000000000e+00
3.105220861678004667e+02 0.000000000000000000e+00
3.108965079365079305e+02 0.000000000000000000e+00
3.112827210884353804e+02 0.000000000000000000e+00
3.116803628117913831e+02 0.000000000000000000e+00
3.120555102040816564e+02 0.000000000000000000e+00
3.124604081632652992e+02 0.000000000000000000e+00
3.128264852607709940e+02 0.000000000000000000e+00
3.131744217687074752e+02 0.000000000000000000e+00
3.135680725623582816e+02 0.000000000000000000e+00
3.139341496598639196e+02 0.000000000000000000e+00
3.143377777777777737e+02 0.000000000000000000e+00
3.147004081632653083e+02 0.000000000000000000e+00
3.150868027209999696e+02 0.000000000000000000e+00
3.154615873015873149e+02 0.000000000000000000e+00
3.158189569160997507e+02 0.000000000000000000e+00
3.161990022675736896e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
3.169287981859410479e+02 0.000000000000000000e+00
3.173253514739229217e+02 0.000000000000000000e+00
3.177014058956916074e+02 0.000000000000000000e+00
3.180965079365079191e+02 0.000000000000000000e+00
3.184618594104308613e+02 0.000000000000000000e+00
3.188357369614512322e+02 0.000000000000000000e+00
3.192143310657596089e+02 0.000000000000000000e+00
3.195804081632653038e+02 0.000000000000000000e+00
3.199570068027210823e+02 0.000000000000000000e+00
3.203421315192744032e+02 0.000000000000000000e+00
3.207176417233559960e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
3.221973696145124677e+02 0.000000000000000000e+00
3.225861224489796086e+02 0.000000000000000000e+00
3.229614512471655416e+02 0.000000000000000000e+00
3.233494784580498731e+02 0.000000000000000000e+00
3.237248072562358061e+02 0.000000000000000000e+00
3.241268027210884384e+02 0.000000000000000000e+00
3.244714739229024758e+02 0.000000000000000000e+00
3.248874376417233520e+02 0.000000000000000000e+00
3.252614965986394395e+02 0.000000000000000000e+00


==> R06.dat <==
8.266666666666666607e-01 0.000000000000000000e+00
1.179138321995464755e+00 0.000000000000000000e+00
1.523628117913832236e+00 0.000000000000000000e+00
1.863219954648525967e+00 0.000000000000000000e+00
2.203718820861678029e+00 0.000000000000000000e+00
2.544399092970521359e+00 0.000000000000000000e+00
2.879999999999999893e+00 0.000000000000000000e+00
3.228480725623582792e+00 0.000000000000000000e+00
3.567346938775510345e+00 0.000000000000000000e+00
3.920362811791383351e+00 0.000000000000000000e+00
4.262131519274376501e+00 0.000000000000000000e+00
4.613333333333333286e+00 0.000000000000000000e+00
4.952018140589569128e+00 0.000000000000000000e+00
5.297959183673468964e+00 0.000000000000000000e+00
5.633922902494330920e+00 0.000000000000000000e+00
5.974421768707482983e+00 0.000000000000000000e+00
6.308752834467120429e+00 0.000000000000000000e+00
6.653242630385487466e+00 0.000000000000000000e+00
6.991020408163265643e+00 0.000000000000000000e+00
7.343310657596371804e+00 0.000000000000000000e+00
7.675464852607709609e+00 0.000000000000000000e+00
8.020136054421769245e+00 0.000000000000000000e+00
8.362267573696145817e+00 0.000000000000000000e+00
8.705487528344670878e+00 0.000000000000000000e+00
9.045260770975056985e+00 0.000000000000000000e+00
9.389206349206348889e+00 0.000000000000000000e+00
9.719909297052154784e+00 0.000000000000000000e+00
1.007111111111111157e+01 0.000000000000000000e+00
1.040181405895691569e+01 0.000000000000000000e+00
1.075628117913832149e+01 0.000000000000000000e+00
1.108807256235827587e+01 0.000000000000000000e+00
1.142022675736961368e+01 0.000000000000000000e+00
1.174857142799999998e+01 0.000000000000000000e+00
1.210811791383219926e+01 0.000000000000000000e+00
1.244408163265306122e+01 0.000000000000000000e+00
1.278566893424036266e+01 0.000000000000000000e+00
1.311111111111111072e+01 0.000000000000000000e+00
1.347283446712018140e+01 0.000000000000000000e+00
1.380353741496598552e+01 0.000000000000000000e+00
1.414965986394557795e+01 0.000000000000000000e+00
1.448308390022675773e+01 0.000000000000000000e+00
1.483972789115646229e+01 0.000000000000000000e+00
1.517315192743764207e+01 0.000000000000000000e+00
1.552616780045351419e+01 0.000000000000000000e+00
1.585251700680272080e+01 0.000000000000000000e+00
1.620625850340136154e+01 0.000000000000000000e+00
1.654077097505668803e+01 0.000000000000000000e+00
1.688199546485260782e+01 0.000000000000000000e+00
1.721106575963718655e+01 0.000000000000000000e+00
1.755773242630385411e+01 0.000000000000000000e+00
1.789333333333333442e+01 0.000000000000000000e+00
1.824380952380952436e+01 0.000000000000000000e+00
1.857124716553288124e+01 0.000000000000000000e+00
1.891900226757369552e+01 0.000000000000000000e+00
1.925043083900226648e+01 0.000000000000000000e+00
1.960870748299319644e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.028770975056689352e+01 0.000000000000000000e+00
2.061859410430838935e+01 0.000000000000000000e+00
2.096580498866213205e+01 0.000000000000000000e+00
2.130267573696145078e+01 0.000000000000000000e+00
2.165297052154194901e+01 0.000000000000000000e+00
2.198095238095238102e+01 0.000000000000000000e+00
2.233324263038548807e+01 0.000000000000000000e+00
2.265977324263038639e+01 0.000000000000000000e+00
2.301061224489795976e+01 0.000000000000000000e+00
2.335074829931972928e+01 0.000000000000000000e+00
2.369795918367346843e+01 0.000000000000000000e+00
2.403210884353741505e+01 0.000000000000000000e+00
2.438603174603174750e+01 0.000000000000000000e+00
2.472036281179138228e+01 0.000000000000000000e+00
2.507011337868480894e+01 0.000000000000000000e+00
2.540299319727891003e+01 0.000000000000000000e+00
2.573750566893424008e+01 0.000000000000000000e+00
2.608199546485260711e+01 0.000000000000000000e+00
2.643265306122448877e+01 0.000000000000000000e+00
2.676226757369614617e+01 0.000000000000000000e+00
2.711564625850339993e+01 0.000000000000000000e+00
2.744507936507936563e+01 0.000000000000000000e+00
2.777741496598639515e+01 0.000000000000000000e+00
2.811283446712018019e+01 0.000000000000000000e+00
2.845424036281179170e+01 0.000000000000000000e+00
2.878512471655328753e+01 0.000000000000000000e+00
2.913469387755101891e+01 0.000000000000000000e+00
2.945306122448979735e+01 0.000000000000000000e+00
2.980807256235827651e+01 0.000000000000000000e+00
3.013551020408163339e+01 0.000000000000000000e+00
3.047981859410430872e+01 0.000000000000000000e+00
3.080435374149659822e+01 0.000000000000000000e+00
3.115609977324263014e+01 0.000000000000000000e+00
3.150240362811791428e+01 0.000000000000000000e+00
3.183582766439909406e+01 0.000000000000000000e+00
3.216344671201814265e+01 0.000000000000000000e+00
3.251700680272109167e+01 0.000000000000000000e+00
3.283356009070294590e+01 0.000000000000000000e+00
3.318494331000000130e+01 0.000000000000000000e+00
3.350984126984126732e+01 0.000000000000000000e+00
3.382476190476190681e+01 0.000000000000000000e+00
3.417832199546485583e+01 0.000000000000000000e+00
3.453424036281179355e+01 0.000000000000000000e+00
3.486095238095238358e+01 0.000000000000000000e+00
3.521160997732426523e+01 0.000000000000000000e+00
3.553088435374149867e+01 0.000000000000000000e+00
3.586267573696144950e+01 0.000000000000000000e+00
3.619900226757369666e+01 0.000000000000000000e+00
3.654403628117913883e+01 0.000000000000000000e+00
3.688380952380952493e+01 0.000000000000000000e+00
3.723120181405895579e+01 0.000000000000000000e+00
3.755609977324262871e+01 0.000000000000000000e+00
3.790185941043083773e+01 0.000000000000000000e+00
3.823129251700679987e+01 0.000000000000000000e+00
3.856870748299319729e+01 0.000000000000000000e+00
3.889922902494330970e+01 0.000000000000000000e+00
3.922848072562358368e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
4.027446712018140573e+01 0.000000000000000000e+00
4.061659863945578053e+01 0.000000000000000000e+00
4.096054421768707243e+01 0.000000000000000000e+00
4.129360544217686879e+01 0.000000000000000000e+00
4.165024943310657335e+01 0.000000000000000000e+00
4.197079365079365232e+01 0.000000000000000000e+00
4.233269841269841294e+01 0.000000000000000000e+00
4.266176870748299166e+01 0.000000000000000000e+00
4.302566893424036465e+01 0.000000000000000000e+00
4.336036281179138285e+01 0.000000000000000000e+00
4.369705215419501343e+01 0.000000000000000000e+00
4.400888888888889028e+01 0.000000000000000000e+00
4.437151927437641774e+01 0.000000000000000000e+00
4.472217687074829939e+01 0.000000000000000000e+00
4.505396825396825733e+01 0.000000000000000000e+00
4.537142857142857366e+01 0.000000000000000000e+00
4.574439909297052509e+01 0.000000000000000000e+00
4.607346938775510381e+01 0.000000000000000000e+00
4.641142857142857281e+01 0.000000000000000000e+00
4.672290249433106624e+01 0.000000000000000000e+00
4.709315192743763845e+01 0.000000000000000000e+00
4.744272108799999899e+01 0.000000000000000000e+00
4.777995464852607910e+01 0.000000000000000000e+00
4.809451247165532806e+01 0.000000000000000000e+00
4.844916099773242735e+01 0.000000000000000000e+00
4.879219954648526425e+01 0.000000000000000000e+00
4.912616780045351561e+01 0.000000000000000000e+00
4.943945578231292615e+01 0.000000000000000000e+00
4.978811791383220253e+01 0.000000000000000000e+00
5.013768707482993392e+01 0.000000000000000000e+00
5.046730158730158422e+01 0.000000000000000000e+00
5.081505668934240560e+01 0.000000000000000000e+00
5.116426303854875357e+01 0.000000000000000000e+00
5.148934240362811465e+01 0.000000000000000000e+00
5.184018140589569157e+01 0.000000000000000000e+00
5.216362811791383081e+01 0.000000000000000000e+00
5.250430839002267902e+01 0.000000000000000000e+00
5.285151927437641461e+01 0.000000000000000000e+00
5.320163265306122469e+01 0.000000000000000000e+00
5.351981859410430786e+01 0.000000000000000000e+00
5.387755102040816269e+01 0.000000000000000000e+00
5.421424036281179326e+01 0.000000000000000000e+00
5.454349206349206014e+01 0.000000000000000000e+00
5.486512471655328937e+01 0.000000000000000000e+00
5.521124716553288181e+01 0.000000000000000000e+00
5.556462585034013557e+01 0.000000000000000000e+00
5.590113378684807088e+01 0.000000000000000000e+00
5.621732426303854879e+01 0.000000000000000000e+00
5.657596371882085862e+01 0.000000000000000000e+00
5.688798185941043073e+01 0.000000000000000000e+00
5.724408163265306371e+01 0.000000000000000000e+00
5.754630385487528343e+01 0.000000000000000000e+00
5.791365079365079538e+01 0.000000000000000000e+00
5.824689342403627990e+01 0.000000000000000000e+00
5.859265306122448891e+01 0.000000000000000000e+00
5.893859410430839318e+01 0.000000000000000000e+00
5.926947845804988901e+01 0.000000000000000000e+00
5.962630385487528173e+01 0.000000000000000000e+00
5.995319727891156703e+01 0.000000000000000000e+00
6.027319727891156731e+01 0.000000000000000000e+00
6.063183673469387713e+01 0.000000000000000000e+00
6.097687074829931930e+01 0.000000000000000000e+00
6.130702947845804829e+01 0.000000000000000000e+00
6.164698412698412966e+01 0.000000000000000000e+00
6.198077097505669286e+01 0.000000000000000000e+00
6.234031746031745769e+01 0.000000000000000000e+00
6.266485260770974719e+01 0.000000000000000000e+00
6.300263038548752803e+01 0.000000000000000000e+00
6.335111111111110915e+01 0.000000000000000000e+00
6.370303854875283633e+01 0.000000000000000000e+00
6.402594104308390399e+01 0.000000000000000000e+00
6.435446712018141113e+01 0.000000000000000000e+00
6.469986394557822962e+01 0.000000000000000000e+00
6.505650793650794128e+01 0.000000000000000000e+00
6.537251700680272393e+01 0.000000000000000000e+00
6.571918367346938794e+01 0.000000000000000000e+00
6.603972789115645980e+01 0.000000000000000000e+00
6.638585034013605934e+01 0.000000000000000000e+00
6.671854875283446518e+01 0.000000000000000000e+00
6.707464852607709815e+01 0.000000000000000000e+00
6.739827664399092555e+01 0.000000000000000000e+00
6.775256235827664852e+01 0.000000000000000000e+00
6.807873015873015277e+01 0.000000000000000000e+00
6.840399092970521622e+01 0.000000000000000000e+00
6.875319727891157129e+01 0.000000000000000000e+00
6.910911564625850190e+01 0.000000000000000000e+00
6.943492063492062982e+01 0.000000000000000000e+00
6.975981859410430275e+01 0.000000000000000000e+00
7.011229024943310151e+01 0.000000000000000000e+00
7.046693877551020080e+01 0.000000000000000000e+00
7.079473922902494110e+01 0.000000000000000000e+00
7.112489795918367008e+01 0.000000000000000000e+00
7.144580498866213247e+01 0.000000000000000000e+00
7.183437641723355682e+01 0.000000000000000000e+00
7.216852607709751055e+01 0.000000000000000000e+00
7.251537414965986272e+01 0.000000000000000000e+00
7.284535147392290355e+01 0.000000000000000000e+00
7.320108843537414600e+01 0.000000000000000000e+00
7.353324263038548736e+01 0.000000000000000000e+00
7.387156462585033978e+01 0.000000000000000000e+00
7.420861678004534667e+01 0.000000000000000000e+00
7.455927437641723543e+01 0.000000000000000000e+00
7.489850340136054285e+01 0.000000000000000000e+00
7.524136054421768449e+01 0.000000000000000000e+00
7.556934240362811295e+01 0.000000000000000000e+00
7.592000000000000171e+01 0.000000000000000000e+00
7.624780045351474200e+01 0.000000000000000000e+00
7.658086167800453836e+01 0.000000000000000000e+00
7.691519274376416604e+01 0.000000000000000000e+00
7.725877551020408873e+01 0.000000000000000000e+00
7.760018140589569668e+01 0.000000000000000000e+00
7.793941043083900411e+01 0.000000000000000000e+00
7.827065759637187625e+01 0.000000000000000000e+00
7.862149659863945317e+01 0.000000000000000000e+00
7.894058956899999657e+01 1.000000000000000000e+00
7.928598639399999115e+01 1.000000000000000000e+00
7.961034013605441828e+01 0.000000000000000000e+00
7.995229024943310492e+01 0.000000000000000000e+00
8.028553287981858944e+01 0.000000000000000000e+00
8.063129251700679845e+01 0.000000000000000000e+00
8.095201814058957268e+01 0.000000000000000000e+00
8.129324263038549248e+01 0.000000000000000000e+00
8.162920634920635621e+01 0.000000000000000000e+00
8.197151927437641916e+01 0.000000000000000000e+00
8.229804988662131393e+01 0.000000000000000000e+00
8.264707482899999036e+01 0.000000000000000000e+00
8.298122448979592036e+01 0.000000000000000000e+00
8.331392290249432619e+01 0.000000000000000000e+00
8.365006802721087809e+01 0.000000000000000000e+00
8.399401360544217710e+01 0.000000000000000000e+00
8.431038548752835027e+01 0.000000000000000000e+00
8.464544217687074479e+01 0.000000000000000000e+00
8.497705215399999190e+01 1.000000000000000000e+00
nan -1.000000000000000000e+00
8.567873015873016129e+01 0.000000000000000000e+00
8.601451247165532266e+01 0.000000000000000000e+00
8.635628117913832114e+01 0.000000000000000000e+00
8.668517006799999081e+01 0.000000000000000000e+00
8.703528344671201467e+01 0.000000000000000000e+00
8.733823129200000324e+01 0.000000000000000000e+00
8.771918367346938794e+01 0.000000000000000000e+00
8.805333333333332746e+01 0.000000000000000000e+00
8.840417233560090438e+01 0.000000000000000000e+00
8.874539682539682417e+01 0.000000000000000000e+00
8.908045351473923290e+01 0.000000000000000000e+00
8.943999999999999773e+01 0.000000000000000000e+00
8.976616780045351618e+01 0.000000000000000000e+00
9.007836734693877645e+01 0.000000000000000000e+00
9.044462585034013102e+01 0.000000000000000000e+00
9.077823129251700607e+01 0.000000000000000000e+00
9.111346938775510296e+01 0.000000000000000000e+00
9.144380952380952010e+01 0.000000000000000000e+00
9.179138321995465333e+01 0.000000000000000000e+00
9.212408163265305916e+01 0.000000000000000000e+00
9.247764172335601529e+01 0.000000000000000000e+00
9.278947845804988503e+01 0.000000000000000000e+00
9.315863945578230698e+01 0.000000000000000000e+00
9.349006802721088150e+01 0.000000000000000000e+00
9.384217687074830394e+01 0.000000000000000000e+00
9.415310657596371868e+01 0.000000000000000000e+00
9.451337868480725035e+01 0.000000000000000000e+00
9.485478458049887251e+01 0.000000000000000000e+00
9.518077097505668860e+01 0.000000000000000000e+00
9.551092970521541758e+01 0.000000000000000000e+00
9.583854875283446972e+01 0.000000000000000000e+00
9.619083900226758033e+01 0.000000000000000000e+00
9.652063492063491879e+01 0.000000000000000000e+00
9.685315192743763646e+01 0.000000000000000000e+00
9.719637188208616863e+01 0.000000000000000000e+00
9.751473922902493996e+01 0.000000000000000000e+00
9.787102040816326110e+01 0.000000000000000000e+00
9.818739229024943427e+01 0.000000000000000000e+00
9.854095238095237619e+01 0.000000000000000000e+00
9.888072562358276230e+01 0.000000000000000000e+00
9.921759637188208103e+01 0.000000000000000000e+00
9.955936507936507951e+01 0.000000000000000000e+00
9.989188208616779718e+01 0.000000000000000000e+00
1.002151473920000058e+02 0.000000000000000000e+00
1.005852154195011394e+02 0.000000000000000000e+00
1.008946938775510205e+02 0.000000000000000000e+00
1.012634920634920661e+02 0.000000000000000000e+00
1.015912925170068064e+02 0.000000000000000000e+00
1.019312471655328807e+02 0.000000000000000000e+00
1.022427210884353741e+02 0.000000000000000000e+00
1.026095238095238074e+02 0.000000000000000000e+00
1.029066666666666663e+02 0.000000000000000000e+00
1.032732879818594114e+02 0.000000000000000000e+00
1.035740589569161045e+02 0.000000000000000000e+00
1.039292517006802683e+02 0.000000000000000000e+00
1.042537868480725649e+02 0.000000000000000000e+00
1.045971882086167852e+02 0.000000000000000000e+00
1.049313378684807248e+02 0.000000000000000000e+00
1.052865306122449027e+02 0.000000000000000000e+00
1.056056235827664409e+02 0.000000000000000000e+00
1.059504761904761949e+02 0.000000000000000000e+00
1.062604988662131547e+02 0.000000000000000000e+00
1.066193197278911526e+02 0.000000000000000000e+00
1.069650793650793617e+02 0.000000000000000000e+00
1.072937868480725569e+02 0.000000000000000000e+00
1.076255782312925220e+02 0.000000000000000000e+00
1.079738775510204079e+02 0.000000000000000000e+00
1.083207256235827600e+02 0.000000000000000000e+00
1.086490702947845790e+02 0.000000000000000000e+00
1.089870294784580551e+02 0.000000000000000000e+00
1.093282539682539749e+02 0.000000000000000000e+00
1.096794557823129281e+02 0.000000000000000000e+00
1.100076190476190447e+02 0.000000000000000000e+00
1.103457596371882090e+02 0.000000000000000000e+00
1.106824489795918396e+02 0.000000000000000000e+00
1.110302040816326468e+02 0.000000000000000000e+00
1.113502040816326542e+02 0.000000000000000000e+00
1.116790929705215376e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.123695238095238125e+02 0.000000000000000000e+00
1.126967800453514741e+02 0.000000000000000000e+00
1.130474376417233628e+02 0.000000000000000000e+00
1.133725170068027239e+02 0.000000000000000000e+00
1.137204535147392335e+02 0.000000000000000000e+00
1.140468027210884401e+02 0.000000000000000000e+00
1.143762358276644022e+02 0.000000000000000000e+00
1.147214512471655325e+02 0.000000000000000000e+00
1.150704761904761853e+02 0.000000000000000000e+00
1.153941043083900269e+02 0.000000000000000000e+00
1.157295238095238119e+02 0.000000000000000000e+00
1.160747392290249422e+02 0.000000000000000000e+00
1.164166893424036289e+02 0.000000000000000000e+00
1.167415873015873018e+02 0.000000000000000000e+00
1.170815419501133761e+02 0.000000000000000000e+00
1.173902947845805045e+02 0.000000000000000000e+00
1.177498412690000009e+02 0.000000000000000000e+00
1.181070294784580454e+02 0.000000000000000000e+00
1.184531519274376450e+02 0.000000000000000000e+00
1.187898412698412756e+02 0.000000000000000000e+00
1.191290702947845830e+02 0.000000000000000000e+00
1.194595918367346883e+02 0.000000000000000000e+00
1.198053514739228973e+02 0.000000000000000000e+00
1.201266213151927502e+02 0.000000000000000000e+00
1.204830839002267595e+02 0.000000000000000000e+00
1.208134240360000007e+02 0.000000000000000000e+00
1.211660770975056636e+02 0.000000000000000000e+00
1.214956916099773281e+02 0.000000000000000000e+00
1.218416326530612253e+02 0.000000000000000000e+00
1.221703401360000072e+02 0.000000000000000000e+00
1.225215419499999996e+02 1.000000000000000000e+00
1.228471655328798136e+02 0.000000000000000000e+00
1.231896598639455789e+02 0.000000000000000000e+00
1.235219954648526084e+02 0.000000000000000000e+00
1.238635827664399045e+02 0.000000000000000000e+00
1.241988208616780014e+02 0.000000000000000000e+00
1.245340589569160983e+02 0.000000000000000000e+00
1.248696598639455715e+02 0.000000000000000000e+00
1.252146938775510137e+02 0.000000000000000000e+00
1.255452154195011332e+02 0.000000000000000000e+00
1.258875283446711961e+02 0.000000000000000000e+00
1.262146031746031696e+02 0.000000000000000000e+00
1.265650793650793702e+02 0.000000000000000000e+00
1.268888888888888857e+02 0.000000000000000000e+00
1.272292063492063505e+02 0.000000000000000000e+00
1.275666213151927479e+02 0.000000000000000000e+00
1.279145578231292575e+02 0.000000000000000000e+00
1.282394557823129162e+02 0.000000000000000000e+00
1.285828571428571365e+02 0.000000000000000000e+00
1.289190022675736884e+02 0.000000000000000000e+00
1.292702040816326416e+02 0.000000000000000000e+00
1.295996371882086180e+02 0.000000000000000000e+00
1.299450340136054365e+02 0.000000000000000000e+00
1.302559637188208512e+02 0.000000000000000000e+00
1.305993650793650716e+02 0.000000000000000000e+00
1.309121088435374247e+02 0.000000000000000000e+00
1.312778231292517148e+02 0.000000000000000000e+00
1.316103401360544183e+02 0.000000000000000000e+00
1.319410430839002402e+02 0.000000000000000000e+00
1.322917006802721005e+02 0.000000000000000000e+00
1.326046258503401418e+02 0.000000000000000000e+00
1.329534693877550922e+02 0.000000000000000000e+00
1.332702040816326416e+02 0.000000000000000000e+00
1.336333786848072691e+02 0.000000000000000000e+00
1.339513832199546357e+02 0.000000000000000000e+00
1.343170975056689258e+02 0.000000000000000000e+00
1.346543310657596351e+02 0.000000000000000000e+00
1.350071655328798101e+02 0.000000000000000000e+00
1.353467573696145223e+02 0.000000000000000000e+00
1.356660317460317344e+02 0.000000000000000000e+00
1.359970975056689326e+02 0.000000000000000000e+00
1.363515646258503295e+02 0.000000000000000000e+00
1.366982312925169936e+02 0.000000000000000000e+00
1.370258503401360599e+02 0.000000000000000000e+00
1.373431292517006739e+02 0.000000000000000000e+00
1.377113832199546550e+02 0.000000000000000000e+00
1.380148752834467132e+02 0.000000000000000000e+00
1.383871201814058907e+02 0.000000000000000000e+00
1.386699319727891293e+02 0.000000000000000000e+00
1.390528798185941071e+02 0.000000000000000000e+00
1.393890249433106590e+02 0.000000000000000000e+00
1.397313378684807219e+02 0.000000000000000000e+00
1.400558730158730043e+02 0.000000000000000000e+00
1.404058049886621404e+02 0.000000000000000000e+00
1.407107482993197323e+02 0.000000000000000000e+00
1.410681179138321966e+02 0.000000000000000000e+00
1.413672562358276537e+02 0.000000000000000000e+00
1.417371428571428567e+02 0.000000000000000000e+00
1.420968707482993239e+02 0.000000000000000000e+00
1.424125170068027160e+02 0.000000000000000000e+00
1.427308843537414873e+02 0.000000000000000000e+00
1.430917006802721119e+02 0.000000000000000000e+00
1.434418140589569077e+02 0.000000000000000000e+00
1.437708843537415078e+02 0.000000000000000000e+00
1.440825396825396751e+02 0.000000000000000000e+00
1.444353741496598502e+02 0.000000000000000000e+00
1.447747845804988742e+02 0.000000000000000000e+00
1.451176417233560016e+02 0.000000000000000000e+00
1.454467120181406017e+02 0.000000000000000000e+00
1.458028117913832205e+02 0.000000000000000000e+00
1.461099319727891270e+02 0.000000000000000000e+00
1.464798185941043016e+02 0.000000000000000000e+00
1.467992743764172303e+02 0.000000000000000000e+00
1.471404988662131643e+02 0.000000000000000000e+00
1.474882539682539573e+02 0.000000000000000000e+00
1.478243990929705092e+02 0.000000000000000000e+00
1.481433106575963734e+02 0.000000000000000000e+00
1.484946938775510148e+02 0.000000000000000000e+00
1.488097959183673424e+02 0.000000000000000000e+00
1.491624489795918294e+02 0.000000000000000000e+00
1.494661224489796041e+02 0.000000000000000000e+00
1.498267573696145121e+02 0.000000000000000000e+00
1.501420408163265279e+02 0.000000000000000000e+00
1.504876190476190345e+02 0.000000000000000000e+00
1.508081632653061206e+02 0.000000000000000000e+00
1.511591836734693857e+02 0.000000000000000000e+00
1.514864399092970473e+02 0.000000000000000000e+00
1.518312925170068013e+02 0.000000000000000000e+00
1.521792290249433108e+02 0.000000000000000000e+00
1.525112018140589498e+02 0.000000000000000000e+00
1.528471655328798136e+02 0.000000000000000000e+00
1.531713378684807196e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.538559637188208740e+02 0.000000000000000000e+00
1.542039002267573835e+02 0.000000000000000000e+00
1.545269841269841322e+02 0.000000000000000000e+00
1.548780045351473973e+02 0.000000000000000000e+00
1.552063492063492163e+02 0.000000000000000000e+00
1.555508390022675655e+02 0.000000000000000000e+00
1.558728344671201853e+02 0.000000000000000000e+00
1.562169614512471583e+02 0.000000000000000000e+00
1.565532879818593983e+02 0.000000000000000000e+00
1.568995918367346860e+02 0.000000000000000000e+00
1.572261224489795950e+02 0.000000000000000000e+00
1.575653514739229024e+02 0.000000000000000000e+00
1.579074829931972772e+02 0.000000000000000000e+00
1.582441723356008936e+02 0.000000000000000000e+00
1.585861224489795802e+02 0.000000000000000000e+00
1.589046712018140681e+02 0.000000000000000000e+00
1.592540589569161114e+02 0.000000000000000000e+00
1.596052607709750646e+02 0.000000000000000000e+00
1.599247165532879933e+02 0.000000000000000000e+00
1.602528798185940957e+02 0.000000000000000000e+00
1.606009977324262934e+02 0.000000000000000000e+00
1.609443990929705137e+02 0.000000000000000000e+00
1.612683900226757316e+02 0.000000000000000000e+00
1.615784126984127056e+02 0.000000000000000000e+00
1.619412244897959283e+02 0.000000000000000000e+00
1.622829931972788984e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.629220861678004439e+02 0.000000000000000000e+00
1.632769160997732456e+02 0.000000000000000000e+00
1.636241269841269741e+02 0.000000000000000000e+00
1.639464852607709702e+02 0.000000000000000000e+00
1.642751927437641655e+02 0.000000000000000000e+00
1.646311111111111245e+02 0.000000000000000000e+00
1.649688888888888982e+02 0.000000000000000000e+00
1.652939682539682451e+02 0.000000000000000000e+00
1.656212244897959067e+02 0.000000000000000000e+00
1.659597278911564615e+02 0.000000000000000000e+00
1.663109297052154147e+02 0.000000000000000000e+00
1.666341950113378800e+02 0.000000000000000000e+00
1.669661678004535190e+02 0.000000000000000000e+00
1.673139229024943404e+02 0.000000000000000000e+00
1.676371882086167773e+02 0.000000000000000000e+00
1.679776870748299302e+02 0.000000000000000000e+00
1.682955102040816371e+02 0.000000000000000000e+00
1.686443537414965874e+02 0.000000000000000000e+00
1.689890249433106533e+02 0.000000000000000000e+00
1.693121088435374020e+02 0.000000000000000000e+00
1.696417233560090665e+02 0.000000000000000000e+00
1.699905668934240452e+02 0.000000000000000000e+00
1.703337868480725490e+02 0.000000000000000000e+00
1.706550566893424161e+02 0.000000000000000000e+00
1.709801360539999848e+02 0.000000000000000000e+00
1.713284353740000086e+02 0.000000000000000000e+00
1.716794557823129139e+02 0.000000000000000000e+00
1.720030839002267555e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.726722902494331038e+02 0.000000000000000000e+00
1.730204081632653015e+02 0.000000000000000000e+00
1.733389569160997610e+02 0.000000000000000000e+00
1.736622222222222263e+02 0.000000000000000000e+00
1.740087074829932021e+02 0.000000000000000000e+00
1.743544671201813969e+02 0.000000000000000000e+00
1.746770068027210812e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.753451247165533005e+02 0.000000000000000000e+00
1.756810884353741358e+02 0.000000000000000000e+00
1.760056235827664466e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.766643083900226827e+02 0.000000000000000000e+00
1.770136961451247259e+02 0.000000000000000000e+00


==> R07.dat <==
4.815655328700000126e+01 0.000000000000000000e+00
4.859882086167800708e+01 0.000000000000000000e+00
4.906267573696145234e+01 0.000000000000000000e+00
4.951854875283446944e+01 0.000000000000000000e+00
4.996117913832199520e+01 0.000000000000000000e+00
5.040362811791383280e+01 0.000000000000000000e+00
5.083845804988661854e+01 0.000000000000000000e+00
5.127600907029478350e+01 0.000000000000000000e+00
5.173260770975056744e+01 0.000000000000000000e+00
5.216018140589569185e+01 0.000000000000000000e+00
5.259827664399092839e+01 0.000000000000000000e+00
5.302367346938775228e+01 0.000000000000000000e+00
5.345541950113378959e+01 0.000000000000000000e+00
5.388517006802720744e+01 0.000000000000000000e+00
5.433251700680271767e+01 0.000000000000000000e+00
5.475628117913831971e+01 0.000000000000000000e+00
5.518421768707482755e+01 0.000000000000000000e+00
5.565224489795918572e+01 0.000000000000000000e+00
5.608163265306122724e+01 0.000000000000000000e+00
5.650376417233560034e+01 0.000000000000000000e+00
5.694693877551020478e+01 0.000000000000000000e+00
5.734331065759636914e+01 0.000000000000000000e+00
5.777777777777777857e+01 0.000000000000000000e+00
5.820770975056689167e+01 0.000000000000000000e+00
5.864217687074830110e+01 0.000000000000000000e+00
5.908408163265306001e+01 0.000000000000000000e+00
5.951854875283446944e+01 0.000000000000000000e+00
5.995247165532880018e+01 0.000000000000000000e+00
6.036498866213151615e+01 0.000000000000000000e+00
6.081727891100000249e+01 0.000000000000000000e+00
6.122793650793650500e+01 0.000000000000000000e+00
6.165786847999999765e+01 0.000000000000000000e+00
6.211591836734693572e+01 0.000000000000000000e+00
6.253913832199546619e+01 0.000000000000000000e+00
6.297306122448979693e+01 0.000000000000000000e+00
6.341659863945578479e+01 0.000000000000000000e+00
6.387682539682539584e+01 0.000000000000000000e+00
6.428952380900000207e+01 0.000000000000000000e+00
6.472634920634921230e+01 0.000000000000000000e+00
6.518911564625850019e+01 0.000000000000000000e+00
6.560707482993197459e+01 0.000000000000000000e+00
6.605424036281179667e+01 0.000000000000000000e+00
6.651718820861678694e+01 0.000000000000000000e+00
6.698739229024943143e+01 0.000000000000000000e+00
6.745959183673468829e+01 0.000000000000000000e+00
6.787265306122448294e+01 0.000000000000000000e+00
6.829877551020408077e+01 0.000000000000000000e+00
6.875102040816327076e+01 0.000000000000000000e+00
6.919981859410431468e+01 0.000000000000000000e+00
6.965206349206349046e+01 0.000000000000000000e+00
7.008907029478457673e+01 0.000000000000000000e+00
7.054530612244897725e+01 0.000000000000000000e+00
7.098775510204082195e+01 0.000000000000000000e+00
7.142675736961450639e+01 0.000000000000000000e+00
7.187773242630385084e+01 0.000000000000000000e+00
7.234340136054422032e+01 0.000000000000000000e+00
7.275374149659863576e+01 0.000000000000000000e+00
7.318875283446712388e+01 0.000000000000000000e+00
7.362394557823128594e+01 0.000000000000000000e+00
7.406403628117914195e+01 0.000000000000000000e+00
7.449850340136053717e+01 0.000000000000000000e+00
7.491537414965986841e+01 0.000000000000000000e+00
7.539646258503401555e+01 0.000000000000000000e+00
7.583546485260771419e+01 0.000000000000000000e+00
7.626757369614512072e+01 0.000000000000000000e+00
7.672072562358276571e+01 0.000000000000000000e+00
7.715809523809524251e+01 0.000000000000000000e+00
7.760126984126983984e+01 0.000000000000000000e+00
7.801614512471655871e+01 0.000000000000000000e+00
7.843501133786847390e+01 0.000000000000000000e+00
7.888925170068027626e+01 0.000000000000000000e+00
7.931972789115646094e+01 0.000000000000000000e+00
7.977287981859410593e+01 0.000000000000000000e+00
8.020045351473922324e+01 0.000000000000000000e+00
8.064344671201814663e+01 0.000000000000000000e+00
8.108263038548753343e+01 0.000000000000000000e+00
8.154140589569161079e+01 0.000000000000000000e+00
8.197532879818594154e+01 0.000000000000000000e+00
8.240380952380952806e+01 0.000000000000000000e+00
8.284462585034013671e+01 0.000000000000000000e+00
8.328217687074830167e+01 0.000000000000000000e+00
8.372263038548753400e+01 0.000000000000000000e+00
8.416036281179138712e+01 0.000000000000000000e+00
8.461024943310657420e+01 0.000000000000000000e+00
8.505714285700000232e+01 0.000000000000000000e+00
8.551002267573696258e+01 0.000000000000000000e+00
8.593814058956915858e+01 0.000000000000000000e+00
8.638458049886621382e+01 0.000000000000000000e+00
8.681015873015873296e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
8.769015873015872842e+01 0.000000000000000000e+00
8.812226757369614916e+01 0.000000000000000000e+00
8.854185941043084540e+01 0.000000000000000000e+00
8.895056689342403899e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
8.983673469387754551e+01 0.000000000000000000e+00
9.029224489795917918e+01 0.000000000000000000e+00
9.072671201814058861e+01 0.000000000000000000e+00
9.115628117913831829e+01 0.000000000000000000e+00
9.158240362811791613e+01 0.000000000000000000e+00
9.202303854875283662e+01 0.000000000000000000e+00
9.246276643990930211e+01 0.000000000000000000e+00
9.288743764172335204e+01 0.000000000000000000e+00
9.332716553287981753e+01 0.000000000000000000e+00
9.377360544217687277e+01 0.000000000000000000e+00
9.417650793650793162e+01 0.000000000000000000e+00
9.462766439909296423e+01 0.000000000000000000e+00
9.504834467120181785e+01 0.000000000000000000e+00
9.549823129251700493e+01 0.000000000000000000e+00
9.592072562358276855e+01 0.000000000000000000e+00
9.635247165532879876e+01 0.000000000000000000e+00
9.678113378684807344e+01 0.000000000000000000e+00
9.724897959100000833e+01 0.000000000000000000e+00
9.767709750566893945e+01 0.000000000000000000e+00
9.811229024943310151e+01 0.000000000000000000e+00
9.853442176870748881e+01 0.000000000000000000e+00
9.896616780045351902e+01 0.000000000000000000e+00
9.938775510204081343e+01 0.000000000000000000e+00
9.982022675736961048e+01 0.000000000000000000e+00
1.002291156462585064e+02 0.000000000000000000e+00
1.006430839002267561e+02 0.000000000000000000e+00
1.010800907029478424e+02 0.000000000000000000e+00
1.015176417233560073e+02 0.000000000000000000e+00
1.019484807256235825e+02 0.000000000000000000e+00
1.023477551020408214e+02 0.000000000000000000e+00
1.027717006802721045e+02 0.000000000000000000e+00
1.032250340136054376e+02 0.000000000000000000e+00
1.036613151927437713e+02 0.000000000000000000e+00
1.040673015873015856e+02 0.000000000000000000e+00
1.045300680272108877e+02 0.000000000000000000e+00
1.049391383219954719e+02 0.000000000000000000e+00
1.053433106575963762e+02 0.000000000000000000e+00
1.057799546485260720e+02 0.000000000000000000e+00
1.062073469387755154e+02 0.000000000000000000e+00
1.066356462585033995e+02 0.000000000000000000e+00
1.070574149659863963e+02 0.000000000000000000e+00
1.074840816326530586e+02 0.000000000000000000e+00
1.079125623582766451e+02 0.000000000000000000e+00
1.083234467120181392e+02 0.000000000000000000e+00
1.087453968253968242e+02 0.000000000000000000e+00
1.091883900226757333e+02 0.000000000000000000e+00
1.096257596371882101e+02 0.000000000000000000e+00
1.100371882086167830e+02 0.000000000000000000e+00
1.104484353741496534e+02 0.000000000000000000e+00
1.109028571420000020e+02 0.000000000000000000e+00
1.113391383219954633e+02 0.000000000000000000e+00
1.117580045351473927e+02 0.000000000000000000e+00
1.121598185941043084e+02 0.000000000000000000e+00
1.125792290249433165e+02 0.000000000000000000e+00
1.130022675736961446e+02 0.000000000000000000e+00
1.134097052154195069e+02 0.000000000000000000e+00
1.138338321995464923e+02 0.000000000000000000e+00
1.142565079365079299e+02 0.000000000000000000e+00
1.146637641723356040e+02 0.000000000000000000e+00
1.151080272108843587e+02 0.000000000000000000e+00
1.155141950113378755e+02 0.000000000000000000e+00
1.159345124716553244e+02 0.000000000000000000e+00
1.163602721088435317e+02 0.000000000000000000e+00
1.167697052154195063e+02 0.000000000000000000e+00
1.171929251700680226e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.206144217687074871e+02 0.000000000000000000e+00
1.210585034013605394e+02 0.000000000000000000e+00
1.214780952380952357e+02 0.000000000000000000e+00
1.219379591836734704e+02 0.000000000000000000e+00
1.223938321995464804e+02 0.000000000000000000e+00
1.228048979591836769e+02 0.000000000000000000e+00
1.232462585034013642e+02 0.000000000000000000e+00
1.236605895691610044e+02 0.000000000000000000e+00
1.240881632653061217e+02 0.000000000000000000e+00
1.245545578231292581e+02 0.000000000000000000e+00
1.250082539682539675e+02 0.000000000000000000e+00
1.254163265300000063e+02 0.000000000000000000e+00
1.258309297052154250e+02 0.000000000000000000e+00
1.262666666666666657e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.271426757369614506e+02 0.000000000000000000e+00
1.276063492063492077e+02 0.000000000000000000e+00
1.280038095238095366e+02 0.000000000000000000e+00
1.284250340136054547e+02 0.000000000000000000e+00
1.288444444444444343e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.315103854875283389e+02 0.000000000000000000e+00
1.319256235827664341e+02 0.000000000000000000e+00
1.323684353741496693e+02 0.000000000000000000e+00
1.327649886621315147e+02 0.000000000000000000e+00
1.332123356009070392e+02 0.000000000000000000e+00
1.336439002267573812e+02 0.000000000000000000e+00
1.340765532879818522e+02 0.000000000000000000e+00
1.345146485260771101e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.353678004535147466e+02 0.000000000000000000e+00
1.357955555555555520e+02 0.000000000000000000e+00
1.362318367346938714e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.371107482993197380e+02 0.000000000000000000e+00
1.375590022675737032e+02 0.000000000000000000e+00
1.379717006802721073e+02 0.000000000000000000e+00
1.384076190476190504e+02 0.000000000000000000e+00
1.388402721088435499e+02 0.000000000000000000e+00
1.392908843537414896e+02 0.000000000000000000e+00
1.397317006802720982e+02 0.000000000000000000e+00
1.401743310657596453e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.423274376417233498e+02 0.000000000000000000e+00
1.427387755100000106e+02 0.000000000000000000e+00
1.431907482993197220e+02 0.000000000000000000e+00
1.435882086167800367e+02 0.000000000000000000e+00
1.440145124716553369e+02 0.000000000000000000e+00
1.444555102040816337e+02 0.000000000000000000e+00
1.448607709750566812e+02 0.000000000000000000e+00
1.453035827664399164e+02 0.000000000000000000e+00
1.457289795918367474e+02 0.000000000000000000e+00
1.461500226757369489e+02 0.000000000000000000e+00
1.465861224489795802e+02 0.000000000000000000e+00
1.470276643990929699e+02 0.000000000000000000e+00
1.474572335600907138e+02 0.000000000000000000e+00
1.478784580498866319e+02 0.000000000000000000e+00
1.482947845804988560e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.491974603174603260e+02 0.000000000000000000e+00
1.496083446712018201e+02 0.000000000000000000e+00
1.500331972789115582e+02 0.000000000000000000e+00
1.504741950113378550e+02 0.000000000000000000e+00
1.509122902494331129e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.517721541950113249e+02 0.000000000000000000e+00
1.522078911564625798e+02 0.000000000000000000e+00
1.526367346938775427e+02 0.000000000000000000e+00
1.530374603174603294e+02 0.000000000000000000e+00
1.534677551020408259e+02 0.000000000000000000e+00
1.539112925170068138e+02 0.000000000000000000e+00
1.543560997732426188e+02 0.000000000000000000e+00
1.547711564625850258e+02 0.000000000000000000e+00
1.552107029478458173e+02 0.000000000000000000e+00
1.556056235827664409e+02 0.000000000000000000e+00
1.560275736961451116e+02 0.000000000000000000e+00
1.564673015873015913e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.586351020408163208e+02 0.000000000000000000e+00
1.590461678004535031e+02 0.000000000000000000e+00
1.594813605442176936e+02 0.000000000000000000e+00
1.599354195011337936e+02 0.000000000000000000e+00
1.603444897959183777e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.611867573696145257e+02 0.000000000000000000e+00
1.616322902494331117e+02 0.000000000000000000e+00
1.620698412698412767e+02 0.000000000000000000e+00
1.624912471655328829e+02 0.000000000000000000e+00
1.628798185941043073e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.637182766439909187e+02 0.000000000000000000e+00
1.641473015873015981e+02 0.000000000000000000e+00
1.646102494331065884e+02 0.000000000000000000e+00
1.650189569160997678e+02 0.000000000000000000e+00
1.654721088435374270e+02 0.000000000000000000e+00
1.658697505668934298e+02 0.000000000000000000e+00
1.662909750566893479e+02 0.000000000000000000e+00
1.667209070294784681e+02 0.000000000000000000e+00
1.671299773242630522e+02 0.000000000000000000e+00
1.675582766439909221e+02 0.000000000000000000e+00
1.679804081632653094e+02 0.000000000000000000e+00
1.683987301587301602e+02 0.000000000000000000e+00
1.688293877549999991e+02 0.000000000000000000e+00
1.692489795918367292e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.700812698412698296e+02 0.000000000000000000e+00
1.705364172335600870e+02 0.000000000000000000e+00
1.709273469387755142e+02 0.000000000000000000e+00
1.713618140589569236e+02 0.000000000000000000e+00
1.717621768707483056e+02 0.000000000000000000e+00
1.721541950113378618e+02 0.000000000000000000e+00
1.726022675736961389e+02 0.000000000000000000e+00
1.730013605442176754e+02 0.000000000000000000e+00
1.734351020408163322e+02 0.000000000000000000e+00
1.738661224489795813e+02 0.000000000000000000e+00
1.742918820861677887e+02 0.000000000000000000e+00
1.747357823129251813e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.755804081632653038e+02 0.000000000000000000e+00
1.760041723356009129e+02 0.000000000000000000e+00
1.764293877551020273e+02 0.000000000000000000e+00
1.768673015873015970e+02 0.000000000000000000e+00
1.772756462585034001e+02 0.000000000000000000e+00
1.777182766439909187e+02 0.000000000000000000e+00
1.781756009070294908e+02 0.000000000000000000e+00
1.786165986394557876e+02 0.000000000000000000e+00
1.790260317460317481e+02 0.000000000000000000e+00
1.794991383219954741e+02 0.000000000000000000e+00
1.799051020400000027e+02 0.000000000000000000e+00
1.803014965986394600e+02 0.000000000000000000e+00
1.807388662131519368e+02 0.000000000000000000e+00
1.811697052154194978e+02 0.000000000000000000e+00
1.815907482993197277e+02 0.000000000000000000e+00
1.820192290249433142e+02 0.000000000000000000e+00
1.824584126984127010e+02 0.000000000000000000e+00
1.828830839002267510e+02 0.000000000000000000e+00
1.833113832199546493e+02 0.000000000000000000e+00
1.837329705215419438e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.876239455782312859e+02 0.000000000000000000e+00
1.880511564625850269e+02 0.000000000000000000e+00
1.884741950113378550e+02 0.000000000000000000e+00
1.889280725623582669e+02 0.000000000000000000e+00
1.893683446712018110e+02 0.000000000000000000e+00
1.898071655328798215e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.906688435374149719e+02 0.000000000000000000e+00
1.911014965986394429e+02 0.000000000000000000e+00
1.915248979591836758e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.928021768707482977e+02 0.000000000000000000e+00
1.932553287981859285e+02 0.000000000000000000e+00
1.936792743764172258e+02 0.000000000000000000e+00
1.941086621315192815e+02 0.000000000000000000e+00
1.945482086167800446e+02 0.000000000000000000e+00
1.949650793650793617e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.967078458049886649e+02 0.000000000000000000e+00
1.971252607709750464e+02 0.000000000000000000e+00
1.975697052154195035e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.984306575963718728e+02 0.000000000000000000e+00
1.988468027210884372e+02 0.000000000000000000e+00
1.992678458049886672e+02 0.000000000000000000e+00
1.996404535147392210e+02 0.000000000000000000e+00
2.001095691609977223e+02 0.000000000000000000e+00
2.005318820861677978e+02 0.000000000000000000e+00
2.009783219954648530e+02 0.000000000000000000e+00
2.014069841269841277e+02 0.000000000000000000e+00
2.018456235827664500e+02 0.000000000000000000e+00
2.022755555555555418e+02 0.000000000000000000e+00
2.026697505668934127e+02 0.000000000000000000e+00
2.031098412698412687e+02 0.000000000000000000e+00
2.035143764172335636e+02 0.000000000000000000e+00
2.039314285714285688e+02 0.000000000000000000e+00
2.043996371882086294e+02 0.000000000000000000e+00
2.047796825396825398e+02 0.000000000000000000e+00
2.052380952380952408e+02 0.000000000000000000e+00
2.056752834467120294e+02 0.000000000000000000e+00
2.060836281179138325e+02 0.000000000000000000e+00
2.065093877551020398e+02 0.000000000000000000e+00
2.069351473922902471e+02 0.000000000000000000e+00
2.073592743764172326e+02 0.000000000000000000e+00
2.078024489795918441e+02 0.000000000000000000e+00
2.082100680272108946e+02 0.000000000000000000e+00
2.086369160997732308e+02 0.000000000000000000e+00
2.090621315192743737e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.099132879818594120e+02 0.000000000000000000e+00
2.103455782312925066e+02 0.000000000000000000e+00
2.107735147392290287e+02 0.000000000000000000e+00
2.111885714285714357e+02 0.000000000000000000e+00
2.116045351473922835e+02 0.000000000000000000e+00
2.120146938775510250e+02 0.000000000000000000e+00
2.124306575963718728e+02 0.000000000000000000e+00
2.128654875283446586e+02 0.000000000000000000e+00
2.132609523809523751e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.140986848072562339e+02 0.000000000000000000e+00
2.145694331065759570e+02 0.000000000000000000e+00
2.150026303854875209e+02 0.000000000000000000e+00
2.153984580498866137e+02 0.000000000000000000e+00
2.158345578231292450e+02 0.000000000000000000e+00
2.162398185941043209e+02 0.000000000000000000e+00
2.166563265306122332e+02 0.000000000000000000e+00
2.170750113378684887e+02 0.000000000000000000e+00
2.175083900226757407e+02 0.000000000000000000e+00
2.179397732426303946e+02 0.000000000000000000e+00
2.183392290249433074e+02 0.000000000000000000e+00
2.187658956916099839e+02 0.000000000000000000e+00
2.191717006802720960e+02 0.000000000000000000e+00
2.196101587301587301e+02 0.000000000000000000e+00
2.200141496598639321e+02 0.000000000000000000e+00
2.204527891156462545e+02 0.000000000000000000e+00
2.208774603174603044e+02 0.000000000000000000e+00
2.213050340136054501e+02 0.000000000000000000e+00
2.217251700680272108e+02 0.000000000000000000e+00
2.221293424036281294e+02 0.000000000000000000e+00
2.225480272108843565e+02 0.000000000000000000e+00
2.229658049886621427e+02 0.000000000000000000e+00
2.233616326530612355e+02 0.000000000000000000e+00
2.238262131519274476e+02 0.000000000000000000e+00
2.242271201814058941e+02 0.000000000000000000e+00
2.246768253968253930e+02 0.000000000000000000e+00
2.251321541950113385e+02 0.000000000000000000e+00
2.255330612244897850e+02 0.000000000000000000e+00
2.259704308390022618e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.267296145124716418e+02 0.000000000000000000e+00
2.271923809523809439e+02 0.000000000000000000e+00
2.276232199546485333e+02 0.000000000000000000e+00
2.280489795918367406e+02 0.000000000000000000e+00
2.284564172335601029e+02 0.000000000000000000e+00
2.288687528344671307e+02 0.000000000000000000e+00
2.292729251700680209e+02 0.000000000000000000e+00
2.296972335600906945e+02 0.000000000000000000e+00
2.300914285714285654e+02 0.000000000000000000e+00
2.305710657596371789e+02 0.000000000000000000e+00
2.309844897959183641e+02 0.000000000000000000e+00
2.314325623582766411e+02 0.000000000000000000e+00
2.318432653061224471e+02 0.000000000000000000e+00
2.322663038548752752e+02 0.000000000000000000e+00
2.327047619047619094e+02 0.000000000000000000e+00
2.331325170068027148e+02 0.000000000000000000e+00
2.335450340136054308e+02 0.000000000000000000e+00
2.339858503401360679e+02 0.000000000000000000e+00
2.344161451247165644e+02 0.000000000000000000e+00
2.348466213151927491e+02 0.000000000000000000e+00
2.352486167800453529e+02 0.000000000000000000e+00
2.356578684807256252e+02 0.000000000000000000e+00
2.360850793650793662e+02 0.000000000000000000e+00
2.365186394557823064e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.383557369614512425e+02 0.000000000000000000e+00
2.387970975056689440e+02 0.000000000000000000e+00
2.392199546485260839e+02 0.000000000000000000e+00
2.396382766439909346e+02 0.000000000000000000e+00
2.400504308390022743e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.410546938775510171e+02 0.000000000000000000e+00
2.414679365079365141e+02 0.000000000000000000e+00
2.419294331065759707e+02 0.000000000000000000e+00
2.423564625850340235e+02 0.000000000000000000e+00
2.427624489795918237e+02 0.000000000000000000e+00
2.431963718820861686e+02 0.000000000000000000e+00
2.436092517006802609e+02 0.000000000000000000e+00
2.440304761904761790e+02 0.000000000000000000e+00
2.444526077097505663e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.453153741496598741e+02 0.000000000000000000e+00
2.457197278911564524e+02 0.000000000000000000e+00
2.461498412698412608e+02 0.000000000000000000e+00
2.466064399092970518e+02 0.000000000000000000e+00
2.470392743764172394e+02 0.000000000000000000e+00
2.474788208616780025e+02 0.000000000000000000e+00
2.479205442176870804e+02 0.000000000000000000e+00
2.483248979591836871e+02 0.000000000000000000e+00
2.487564625850340008e+02 0.000000000000000000e+00
2.491807709750567028e+02 0.000000000000000000e+00
2.496380952380952465e+02 0.000000000000000000e+00
2.500640362811791420e+02 0.000000000000000000e+00
2.504564172335601029e+02 0.000000000000000000e+00
2.509059410430839137e+02 0.000000000000000000e+00
2.513306122440000081e+02 0.000000000000000000e+00
2.517389569160997667e+02 0.000000000000000000e+00
2.521732426303854879e+02 0.000000000000000000e+00
2.525819501133786957e+02 0.000000000000000000e+00
2.530291156462585036e+02 0.000000000000000000e+00
2.534291156462585093e+02 0.000000000000000000e+00
2.538690249433106487e+02 0.000000000000000000e+00
2.542973242630385471e+02 0.000000000000000000e+00
2.547448526077097597e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.555860317460317503e+02 0.000000000000000000e+00
2.560059863945578513e+02 0.000000000000000000e+00
2.564522448979591900e+02 0.000000000000000000e+00
2.568658503401360349e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.577128344671201603e+02 0.000000000000000000e+00
2.581540136054421737e+02 0.000000000000000000e+00
2.585736054421768699e+02 0.000000000000000000e+00
2.590285714285714107e+02 0.000000000000000000e+00
2.594572335600906854e+02 0.000000000000000000e+00
2.598630385487528542e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.607018594104308136e+02 0.000000000000000000e+00
2.611628117913832057e+02 0.000000000000000000e+00
2.615907482993197277e+02 0.000000000000000000e+00
2.620406349206349432e+02 0.000000000000000000e+00
2.624832653061224619e+02 0.000000000000000000e+00
2.629146485260770874e+02 0.000000000000000000e+00
2.633523809523809405e+02 0.000000000000000000e+00
2.637498412698412835e+02 0.000000000000000000e+00
2.642057142857142935e+02 0.000000000000000000e+00
2.646619501133786798e+02 0.000000000000000000e+00


==> R08.dat <==
1.215056689342403518e+00 0.000000000000000000e+00
1.472653061224489690e+00 0.000000000000000000e+00
1.736235827664398990e+00 0.000000000000000000e+00
2.006893424036281015e+00 0.000000000000000000e+00
2.274467120181405733e+00 0.000000000000000000e+00
2.522086167800453360e+00 0.000000000000000000e+00
2.760816326530612042e+00 0.000000000000000000e+00
3.032743764172335599e+00 0.000000000000000000e+00
3.285804988662131443e+00 0.000000000000000000e+00
3.539954648526077108e+00 0.000000000000000000e+00
3.798095238095238191e+00 0.000000000000000000e+00
4.060408163265305959e+00 0.000000000000000000e+00
4.321632653061224794e+00 0.000000000000000000e+00
4.564625849999999652e+00 0.000000000000000000e+00
4.831927437641723166e+00 0.000000000000000000e+00
5.086258503401360542e+00 0.000000000000000000e+00
5.332970521541950504e+00 0.000000000000000000e+00
5.590022675736961766e+00 0.000000000000000000e+00
5.842358276643991211e+00 0.000000000000000000e+00
6.103945578231292579e+00 0.000000000000000000e+00
6.370430839002267476e+00 0.000000000000000000e+00
6.614240362811790952e+00 0.000000000000000000e+00
6.871473922902493925e+00 0.000000000000000000e+00
7.147755102040816766e+00 0.000000000000000000e+00
7.406621315192743360e+00 0.000000000000000000e+00
7.641541950113378334e+00 0.000000000000000000e+00
7.900045351473923283e+00 0.000000000000000000e+00
8.143673469387755048e+00 0.000000000000000000e+00
8.395102040816325939e+00 0.000000000000000000e+00
8.641814058956915900e+00 0.000000000000000000e+00
8.906122448979591155e+00 0.000000000000000000e+00
9.148979590999999800e+00 0.000000000000000000e+00
9.421678004535147366e+00 0.000000000000000000e+00
9.680907029478458270e+00 0.000000000000000000e+00
9.932879818594104293e+00 0.000000000000000000e+00
1.019773242630385468e+01 0.000000000000000000e+00
1.045278911564625801e+01 0.000000000000000000e+00
1.071147392290249378e+01 0.000000000000000000e+00
1.096634920634920718e+01 0.000000000000000000e+00
1.123102040816326586e+01 0.000000000000000000e+00
1.147882086167800431e+01 0.000000000000000000e+00
1.172244897959183696e+01 0.000000000000000000e+00
1.193487528300000022e+01 0.000000000000000000e+00
1.222784580498866269e+01 0.000000000000000000e+00
1.249015873015873090e+01 0.000000000000000000e+00
1.273433106575963691e+01 0.000000000000000000e+00
1.298866213151927518e+01 0.000000000000000000e+00
1.326512471655328795e+01 0.000000000000000000e+00
1.352108843537414984e+01 0.000000000000000000e+00
1.377668934240362830e+01 0.000000000000000000e+00
1.400961451247165535e+01 0.000000000000000000e+00
1.428589569160997819e+01 0.000000000000000000e+00
1.454312925170068027e+01 0.000000000000000000e+00
1.477732426303854929e+01 0.000000000000000000e+00
1.503891156462585066e+01 0.000000000000000000e+00
1.530394557823129276e+01 0.000000000000000000e+00
1.554938775510204074e+01 0.000000000000000000e+00
1.578793650793650727e+01 0.000000000000000000e+00
1.605678004535147352e+01 0.000000000000000000e+00
1.633578231292516847e+01 0.000000000000000000e+00
1.658031746031745968e+01 0.000000000000000000e+00
1.682321995464852549e+01 0.000000000000000000e+00
1.707972789115646250e+01 0.000000000000000000e+00
1.734712018140589507e+01 0.000000000000000000e+00
1.758621315192743850e+01 0.000000000000000000e+00
1.784362811791383052e+01 0.000000000000000000e+00
1.808943310657596371e+01 0.000000000000000000e+00
1.835501133786847916e+01 0.000000000000000000e+00
1.861024943310657420e+01 0.000000000000000000e+00
1.885170068027210988e+01 0.000000000000000000e+00
1.910331065759637070e+01 0.000000000000000000e+00
1.937469387755102090e+01 0.000000000000000000e+00
1.962086167800453396e+01 0.000000000000000000e+00
1.986684807256235885e+01 0.000000000000000000e+00
2.012081632653061192e+01 0.000000000000000000e+00
2.038349206349206355e+01 0.000000000000000000e+00
2.063183673469387713e+01 0.000000000000000000e+00
2.086802721088435320e+01 0.000000000000000000e+00
2.112108843537415126e+01 0.000000000000000000e+00
2.137723356009070130e+01 0.000000000000000000e+00
2.166294784580498956e+01 0.000000000000000000e+00
2.190095238095238273e+01 0.000000000000000000e+00
2.215165532879818500e+01 0.000000000000000000e+00
2.240997732426303912e+01 0.000000000000000000e+00
2.266122448979592008e+01 0.000000000000000000e+00
2.290285714285714391e+01 0.000000000000000000e+00
2.317224489795918529e+01 0.000000000000000000e+00
2.341678004535147295e+01 0.000000000000000000e+00
2.366875283446712075e+01 0.000000000000000000e+00
2.392108843537414842e+01 0.000000000000000000e+00
2.418485260770975032e+01 0.000000000000000000e+00
2.444734693877551024e+01 0.000000000000000000e+00
2.469569160997732382e+01 0.000000000000000000e+00
2.493133786848072475e+01 0.000000000000000000e+00
2.519020408163265401e+01 0.000000000000000000e+00
2.544326530612244852e+01 0.000000000000000000e+00
2.570140589569161094e+01 0.000000000000000000e+00
2.595537414965986400e+01 0.000000000000000000e+00
2.622022675736961617e+01 0.000000000000000000e+00
2.648036281179138385e+01 0.000000000000000000e+00
2.674140589569161008e+01 0.000000000000000000e+00
2.698920634920634853e+01 0.000000000000000000e+00
2.724390022675736844e+01 0.000000000000000000e+00
2.751201814058956785e+01 0.000000000000000000e+00
2.776580498866213276e+01 0.000000000000000000e+00
2.801124716553287897e+01 0.000000000000000000e+00
2.826757369614512427e+01 0.000000000000000000e+00
2.853315192743764328e+01 0.000000000000000000e+00
2.879473922902494465e+01 0.000000000000000000e+00
2.903564625850340164e+01 0.000000000000000000e+00
2.929795918367346985e+01 0.000000000000000000e+00
2.957024943310657505e+01 0.000000000000000000e+00
2.983328798185941011e+01 0.000000000000000000e+00
3.008707482993197146e+01 0.000000000000000000e+00
3.033741496598639387e+01 0.000000000000000000e+00
3.060643990929705183e+01 0.000000000000000000e+00
3.086022675736961318e+01 0.000000000000000000e+00
3.111147392290249414e+01 0.000000000000000000e+00
3.135183673469387600e+01 0.000000000000000000e+00
3.161451247165532763e+01 0.000000000000000000e+00
3.186721088435374227e+01 0.000000000000000000e+00
3.211718820861678125e+01 0.000000000000000000e+00
3.235972789115646009e+01 0.000000000000000000e+00
3.263092970521542213e+01 0.000000000000000000e+00
3.287510204081632992e+01 0.000000000000000000e+00
3.311129251700680243e+01 0.000000000000000000e+00
3.337142857142857366e+01 0.000000000000000000e+00
3.362739229024943199e+01 0.000000000000000000e+00
3.388172335600906848e+01 0.000000000000000000e+00
3.412770975056689338e+01 0.000000000000000000e+00
3.439637188208616436e+01 0.000000000000000000e+00
3.466485260770974719e+01 0.000000000000000000e+00
3.490557823129251602e+01 0.000000000000000000e+00
3.515265306122449118e+01 0.000000000000000000e+00
3.540752834467119925e+01 0.000000000000000000e+00
3.568272108843537183e+01 0.000000000000000000e+00
3.593977324263038753e+01 0.000000000000000000e+00
3.618666666666666742e+01 0.000000000000000000e+00
3.644934240362811551e+01 0.000000000000000000e+00
3.670585034013605252e+01 0.000000000000000000e+00
3.697215419501133482e+01 0.000000000000000000e+00
3.722285714285714420e+01 0.000000000000000000e+00
3.748589569160997570e+01 0.000000000000000000e+00
3.775709750566893774e+01 0.000000000000000000e+00
3.799183673469387656e+01 0.000000000000000000e+00
3.825106575963718569e+01 0.000000000000000000e+00
3.851192743764172377e+01 0.000000000000000000e+00
3.877170068027211158e+01 0.000000000000000000e+00
3.902458049886621438e+01 0.000000000000000000e+00
3.926857142857142691e+01 0.000000000000000000e+00
3.952653061224489761e+01 0.000000000000000000e+00
3.979337868480725859e+01 0.000000000000000000e+00
4.004571428571428271e+01 0.000000000000000000e+00
4.029405895691609629e+01 0.000000000000000000e+00
4.055691609977323964e+01 0.000000000000000000e+00
4.080308390022675979e+01 0.000000000000000000e+00
4.103963718820861573e+01 0.000000000000000000e+00
4.129741496598639117e+01 0.000000000000000000e+00
4.153523809523809263e+01 0.000000000000000000e+00
4.179482993197279228e+01 0.000000000000000000e+00
4.205097505668934588e+01 0.000000000000000000e+00
4.230102040799999941e+01 0.000000000000000000e+00
4.254621315192743936e+01 0.000000000000000000e+00
4.281106575963718797e+01 0.000000000000000000e+00
4.306739229024942972e+01 0.000000000000000000e+00
4.330013605442177038e+01 0.000000000000000000e+00
4.354884353741496739e+01 0.000000000000000000e+00
4.381569160997732126e+01 0.000000000000000000e+00
4.407002267573696486e+01 0.000000000000000000e+00
4.431256235827664369e+01 0.000000000000000000e+00
4.457868480725623783e+01 0.000000000000000000e+00
4.483301587301587432e+01 0.000000000000000000e+00
4.506793650793650841e+01 0.000000000000000000e+00
4.532662131519274595e+01 0.000000000000000000e+00
4.556045351473922977e+01 0.000000000000000000e+00
4.582167800453514417e+01 0.000000000000000000e+00
4.608181405895691540e+01 0.000000000000000000e+00
4.632634920634920661e+01 0.000000000000000000e+00
4.658557823129251574e+01 0.000000000000000000e+00
4.684281179138321960e+01 0.000000000000000000e+00
4.710839002267573505e+01 0.000000000000000000e+00
4.735455782312925521e+01 0.000000000000000000e+00
4.761106575963718512e+01 0.000000000000000000e+00
4.787682539682539584e+01 0.000000000000000000e+00
4.812698412698412653e+01 0.000000000000000000e+00
4.838802721088435277e+01 0.000000000000000000e+00
4.864272108843537268e+01 0.000000000000000000e+00
4.889378684807256548e+01 0.000000000000000000e+00
4.913995464852607853e+01 0.000000000000000000e+00
4.940317460317460529e+01 0.000000000000000000e+00
4.963954648526077307e+01 0.000000000000000000e+00
4.989405895691609771e+01 0.000000000000000000e+00
5.015891156462585343e+01 0.000000000000000000e+00
5.042938775510204152e+01 0.000000000000000000e+00
5.068281179138322301e+01 0.000000000000000000e+00
5.095147392290249400e+01 0.000000000000000000e+00
5.120018140589569100e+01 0.000000000000000000e+00
5.144997732426303827e+01 0.000000000000000000e+00
5.169124716553287868e+01 0.000000000000000000e+00
5.196517006802721284e+01 0.000000000000000000e+00
5.219736961451247481e+01 0.000000000000000000e+00
5.244698412698412682e+01 0.000000000000000000e+00
5.270131519274376330e+01 0.000000000000000000e+00
5.296671201814059060e+01 0.000000000000000000e+00
5.323210884353741790e+01 0.000000000000000000e+00
5.348117913832199832e+01 0.000000000000000000e+00
5.373405895691610112e+01 0.000000000000000000e+00
5.400362811791383422e+01 0.000000000000000000e+00
5.424834467120181358e+01 0.000000000000000000e+00
5.448471655328798136e+01 0.000000000000000000e+00
5.474213151927437337e+01 0.000000000000000000e+00
5.499537414965986670e+01 0.000000000000000000e+00
5.524371882086168029e+01 0.000000000000000000e+00
5.548190476190476517e+01 0.000000000000000000e+00
5.573297052154195086e+01 0.000000000000000000e+00
5.599473922902494394e+01 0.000000000000000000e+00
5.624453514739229121e+01 0.000000000000000000e+00
5.648471655328798136e+01 0.000000000000000000e+00
5.672834467120181756e+01 0.000000000000000000e+00
5.700099773242630619e+01 0.000000000000000000e+00
5.725514739229024741e+01 0.000000000000000000e+00
5.749424036281179440e+01 0.000000000000000000e+00
5.775002267573696457e+01 0.000000000000000000e+00
5.801687074829931845e+01 0.000000000000000000e+00
5.827555555555555600e+01 0.000000000000000000e+00
5.851356008999999858e+01 0.000000000000000000e+00
5.875664399092970314e+01 0.000000000000000000e+00
5.902657596371881965e+01 0.000000000000000000e+00
5.927836734693877219e+01 0.000000000000000000e+00
5.952435374149659708e+01 0.000000000000000000e+00
5.975945578231292643e+01 0.000000000000000000e+00
6.003954648526077165e+01 0.000000000000000000e+00
6.029496598639455840e+01 0.000000000000000000e+00
6.053786848072562066e+01 0.000000000000000000e+00
6.078131519274376160e+01 0.000000000000000000e+00
6.104979591836734443e+01 0.000000000000000000e+00
6.128961451247165826e+01 0.000000000000000000e+00
6.153614512471655473e+01 0.000000000000000000e+00
6.177868480725623357e+01 0.000000000000000000e+00
6.204734693877551166e+01 0.000000000000000000e+00
6.229804988662131393e+01 0.000000000000000000e+00
6.254621315192743936e+01 0.000000000000000000e+00
6.279147392290249741e+01 0.000000000000000000e+00
6.306068027210884708e+01 0.000000000000000000e+00
6.330975056689342750e+01 0.000000000000000000e+00
6.355229024943310634e+01 0.000000000000000000e+00
6.382439909297052338e+01 0.000000000000000000e+00
6.407673469387755461e+01 0.000000000000000000e+00
6.432725623582766161e+01 0.000000000000000000e+00
6.457832199546484730e+01 0.000000000000000000e+00
6.482811791383220168e+01 0.000000000000000000e+00
6.510276643990930268e+01 0.000000000000000000e+00
6.535546485260771021e+01 0.000000000000000000e+00
6.559981859410430616e+01 0.000000000000000000e+00
6.585396825396824738e+01 0.000000000000000000e+00
6.609342403628117779e+01 0.000000000000000000e+00
6.639238095238094672e+01 0.000000000000000000e+00
6.662022675736960764e+01 0.000000000000000000e+00
6.686621315192743964e+01 0.000000000000000000e+00
6.714122448979591695e+01 0.000000000000000000e+00
6.739410430839002686e+01 0.000000000000000000e+00
6.763809523809523228e+01 0.000000000000000000e+00
6.788643990929705296e+01 0.000000000000000000e+00
6.815383219954648553e+01 0.000000000000000000e+00
6.840145124716553937e+01 0.000000000000000000e+00
6.864725623582766900e+01 0.000000000000000000e+00
6.890666666666666629e+01 0.000000000000000000e+00
6.916643990929705410e+01 0.000000000000000000e+00
6.942113378684807401e+01 0.000000000000000000e+00
6.966022675736961389e+01 0.000000000000000000e+00
6.993070294784580199e+01 0.000000000000000000e+00
7.019356009070294533e+01 0.000000000000000000e+00
7.044807256235827708e+01 0.000000000000000000e+00
7.068353741496598275e+01 0.000000000000000000e+00
7.093242630385488212e+01 0.000000000000000000e+00
7.119401360544217994e+01 0.000000000000000000e+00
7.144308390022675326e+01 0.000000000000000000e+00
7.168380952380952920e+01 0.000000000000000000e+00
7.193433106575963620e+01 0.000000000000000000e+00
7.220662131519274851e+01 0.000000000000000000e+00
7.245641723356008868e+01 0.000000000000000000e+00
7.269732426303855277e+01 0.000000000000000000e+00
7.295383219954648268e+01 0.000000000000000000e+00
7.321342403628118234e+01 0.000000000000000000e+00
7.346739229024943540e+01 0.000000000000000000e+00
7.370086167800452870e+01 0.000000000000000000e+00
7.394285714199999404e+01 0.000000000000000000e+00
7.419247165532880217e+01 0.000000000000000000e+00
7.444444444444444287e+01 0.000000000000000000e+00
7.468716553287981696e+01 0.000000000000000000e+00
7.493659863945578081e+01 0.000000000000000000e+00
7.521414965986394918e+01 0.000000000000000000e+00
7.546666666666666856e+01 0.000000000000000000e+00
7.570176870748299791e+01 0.000000000000000000e+00
7.594249433106575964e+01 0.000000000000000000e+00
7.621696145124717248e+01 0.000000000000000000e+00
7.646004535147392289e+01 0.000000000000000000e+00
7.668897959183674118e+01 0.000000000000000000e+00
7.694893424036281715e+01 0.000000000000000000e+00
7.722086167800453893e+01 0.000000000000000000e+00
7.746575963718821356e+01 0.000000000000000000e+00
7.771700680272108741e+01 0.000000000000000000e+00
7.795918367346938282e+01 0.000000000000000000e+00
7.825179138321995254e+01 0.000000000000000000e+00
7.850575963718820560e+01 0.000000000000000000e+00
7.874902494331065839e+01 0.000000000000000000e+00
7.899773242630385539e+01 0.000000000000000000e+00
7.926603174603174295e+01 0.000000000000000000e+00
7.951492063492062812e+01 0.000000000000000000e+00
7.975564625850340406e+01 0.000000000000000000e+00
8.000526077097505606e+01 0.000000000000000000e+00
8.026811791383219941e+01 0.000000000000000000e+00
8.051573696145125325e+01 0.000000000000000000e+00
8.076680272108843894e+01 0.000000000000000000e+00
8.102512471655329307e+01 0.000000000000000000e+00
8.128598639455782404e+01 0.000000000000000000e+00
8.154049886621315579e+01 0.000000000000000000e+00
8.177795918367347383e+01 0.000000000000000000e+00
8.202630385487528031e+01 0.000000000000000000e+00
8.230621315192743737e+01 0.000000000000000000e+00
8.255437641723355569e+01 0.000000000000000000e+00
8.280507936507936506e+01 0.000000000000000000e+00
8.305922902494330629e+01 0.000000000000000000e+00
8.334294784580498572e+01 0.000000000000000000e+00
8.359238095238094957e+01 0.000000000000000000e+00
8.384816326530612685e+01 0.000000000000000000e+00
8.409215419501133226e+01 0.000000000000000000e+00
8.436662131519274510e+01 0.000000000000000000e+00
8.460934240362811920e+01 0.000000000000000000e+00
8.485079365079364777e+01 0.000000000000000000e+00
8.509696145124716793e+01 0.000000000000000000e+00
8.536072562358276627e+01 0.000000000000000000e+00
8.560544217687075275e+01 0.000000000000000000e+00
8.585995464852607029e+01 0.000000000000000000e+00
8.610866213151926729e+01 0.000000000000000000e+00
8.639002267573695804e+01 0.000000000000000000e+00
8.664072562358276741e+01 0.000000000000000000e+00
8.689668934240363285e+01 0.000000000000000000e+00
8.714249433106576248e+01 0.000000000000000000e+00
8.740444444444445082e+01 0.000000000000000000e+00
8.765170068027211414e+01 0.000000000000000000e+00
8.789206349206348534e+01 0.000000000000000000e+00
8.815328798185940684e+01 0.000000000000000000e+00
8.841378684807256150e+01 0.000000000000000000e+00
8.864761904761904532e+01 0.000000000000000000e+00
8.888961451247165257e+01 0.000000000000000000e+00
8.916371882086167489e+01 0.000000000000000000e+00
8.940390022675737214e+01 0.000000000000000000e+00
8.964190476190476886e+01 0.000000000000000000e+00
8.990167800453514246e+01 0.000000000000000000e+00
9.014476190476190709e+01 0.000000000000000000e+00
9.039673469387754778e+01 0.000000000000000000e+00
9.065523809523809007e+01 0.000000000000000000e+00
9.090267573696145575e+01 0.000000000000000000e+00
9.114721088435373986e+01 0.000000000000000000e+00
9.142403628117914138e+01 0.000000000000000000e+00
9.167510204081632708e+01 0.000000000000000000e+00
9.192888888888889198e+01 0.000000000000000000e+00
9.216997732426304424e+01 0.000000000000000000e+00
9.244063492063492049e+01 0.000000000000000000e+00
9.268662131519273828e+01 0.000000000000000000e+00
9.293133786848072475e+01 0.000000000000000000e+00
9.318095238095237676e+01 0.000000000000000000e+00
9.343564625850339667e+01 0.000000000000000000e+00
9.367546485260770339e+01 0.000000000000000000e+00
9.391183673469387827e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
9.445424036281178815e+01 0.000000000000000000e+00
9.468770975056689565e+01 0.000000000000000000e+00
9.493115646258503659e+01 0.000000000000000000e+00
9.517786848072562123e+01 0.000000000000000000e+00
9.543401360544217482e+01 0.000000000000000000e+00
9.568526077097506288e+01 0.000000000000000000e+00
9.592235827664399039e+01 0.000000000000000000e+00
9.617306122448979977e+01 0.000000000000000000e+00
9.645260770975056630e+01 0.000000000000000000e+00
9.669006802721088434e+01 0.000000000000000000e+00
9.694675736961451662e+01 0.000000000000000000e+00
9.718113378684807913e+01 0.000000000000000000e+00
9.743419501133786298e+01 0.000000000000000000e+00
9.767637188208617260e+01 0.000000000000000000e+00
9.794503401360543648e+01 0.000000000000000000e+00
9.818666666666666742e+01 0.000000000000000000e+00
9.845061224489795393e+01 0.000000000000000000e+00
9.870675736961450752e+01 0.000000000000000000e+00
9.894893424036281715e+01 0.000000000000000000e+00
9.920816326499999604e+01 0.000000000000000000e+00
9.946993197278911225e+01 0.000000000000000000e+00
9.972843537414965454e+01 0.000000000000000000e+00
9.997986394557823076e+01 0.000000000000000000e+00
1.002294784580498828e+02 0.000000000000000000e+00
1.004950566893424053e+02 0.000000000000000000e+00
1.007383219954648581e+02 0.000000000000000000e+00
1.009906575963718751e+02 0.000000000000000000e+00
1.012497052154194961e+02 0.000000000000000000e+00
1.014955102040816257e+02 0.000000000000000000e+00
1.017411337868480672e+02 0.000000000000000000e+00
1.019867573696145087e+02 0.000000000000000000e+00
1.022479818594104302e+02 0.000000000000000000e+00
1.024921541950113379e+02 0.000000000000000000e+00
1.027502947845805039e+02 0.000000000000000000e+00
1.029979138321995435e+02 0.000000000000000000e+00
1.032506122448979653e+02 0.000000000000000000e+00
1.035042176870748278e+02 0.000000000000000000e+00
1.037565532879818591e+02 0.000000000000000000e+00
1.040016326530612218e+02 0.000000000000000000e+00
1.042713832199546431e+02 0.000000000000000000e+00
1.045155555555555509e+02 0.000000000000000000e+00
1.047662585034013603e+02 0.000000000000000000e+00
1.049968253968254004e+02 0.000000000000000000e+00
1.052522448979591871e+02 0.000000000000000000e+00
1.055004081632653055e+02 0.000000000000000000e+00
1.057498412698412693e+02 0.000000000000000000e+00
1.059843990929705200e+02 0.000000000000000000e+00
1.062331065759637170e+02 0.000000000000000000e+00
1.064912471655328829e+02 0.000000000000000000e+00
1.067530158730158689e+02 0.000000000000000000e+00
1.069986394557823104e+02 0.000000000000000000e+00
1.072569614512471645e+02 0.000000000000000000e+00
1.075216326530612179e+02 0.000000000000000000e+00
1.077761451247165496e+02 0.000000000000000000e+00
1.080081632653061234e+02 0.000000000000000000e+00
1.082579591836734636e+02 0.000000000000000000e+00
1.085193650793650733e+02 0.000000000000000000e+00
1.087662585034013603e+02 0.000000000000000000e+00
1.090167800453514673e+02 0.000000000000000000e+00
1.092758276643990882e+02 0.000000000000000000e+00
1.095359637188208666e+02 0.000000000000000000e+00
1.097933786848072515e+02 0.000000000000000000e+00
1.100426303854875272e+02 0.000000000000000000e+00
1.103076643990929711e+02 0.000000000000000000e+00
1.105861224489795944e+02 0.000000000000000000e+00
1.108312018140589572e+02 0.000000000000000000e+00
1.110839002267573647e+02 0.000000000000000000e+00
1.113320634920634973e+02 0.000000000000000000e+00
1.115921995464852614e+02 0.000000000000000000e+00
1.118434467120181353e+02 0.000000000000000000e+00
1.120907029478457986e+02 0.000000000000000000e+00
1.123361451247165519e+02 0.000000000000000000e+00
1.126013605442176839e+02 0.000000000000000000e+00
1.128529705215419483e+02 0.000000000000000000e+00
1.131067573696145132e+02 0.000000000000000000e+00
1.133723355999999995e+02 0.000000000000000000e+00
1.136039909297052191e+02 0.000000000000000000e+00
1.138583219954648484e+02 0.000000000000000000e+00
1.141019501133786918e+02 0.000000000000000000e+00
1.143504761904761864e+02 0.000000000000000000e+00
1.146165986394557876e+02 0.000000000000000000e+00
1.148738321995464844e+02 0.000000000000000000e+00
1.151267120181405943e+02 0.000000000000000000e+00
1.153757823129251676e+02 0.000000000000000000e+00
1.156346485260771004e+02 0.000000000000000000e+00
1.158875283446711961e+02 0.000000000000000000e+00
1.161362358276643931e+02 0.000000000000000000e+00
1.163883900226757362e+02 0.000000000000000000e+00
1.166579591836734693e+02 0.000000000000000000e+00
1.169235374149659918e+02 0.000000000000000000e+00
1.171729705215419557e+02 0.000000000000000000e+00
1.174146031746031724e+02 0.000000000000000000e+00
1.176861678004535179e+02 0.000000000000000000e+00
1.179343310657596362e+02 0.000000000000000000e+00
1.181808616780045327e+02 0.000000000000000000e+00
1.184212244897959181e+02 0.000000000000000000e+00
1.186915192743764180e+02 0.000000000000000000e+00
1.189442176870748256e+02 0.000000000000000000e+00
1.191920181405895676e+02 0.000000000000000000e+00
1.194321995464852648e+02 0.000000000000000000e+00
1.197019501133786861e+02 0.000000000000000000e+00
1.199455782312925152e+02 0.000000000000000000e+00
1.201848526077097574e+02 0.000000000000000000e+00
1.204517460309999990e+02 0.000000000000000000e+00
1.206936961451247186e+02 0.000000000000000000e+00
1.209376870748299382e+02 0.000000000000000000e+00
1.211847619047618991e+02 0.000000000000000000e+00
1.214327437641723293e+02 0.000000000000000000e+00
1.216879818594104279e+02 0.000000000000000000e+00
1.219406802721088496e+02 0.000000000000000000e+00
1.221988208616780014e+02 0.000000000000000000e+00
1.224591383219954679e+02 0.000000000000000000e+00
1.226955102040816286e+02 0.000000000000000000e+00
1.229540136054421708e+02 0.000000000000000000e+00
1.231994557823129242e+02 0.000000000000000000e+00
1.234421768707482983e+02 0.000000000000000000e+00
1.237028571428571411e+02 0.000000000000000000e+00
1.239557369614512510e+02 0.000000000000000000e+00
1.242022675736961475e+02 0.000000000000000000e+00
1.244589569160997797e+02 0.000000000000000000e+00
1.247268934240362768e+02 0.000000000000000000e+00
1.249707029478458082e+02 0.000000000000000000e+00
1.252128798185941037e+02 0.000000000000000000e+00
1.254599546485260788e+02 0.000000000000000000e+00
1.257191836734693879e+02 0.000000000000000000e+00
1.259506575963718831e+02 0.000000000000000000e+00
1.262247619047619054e+02 0.000000000000000000e+00
1.264565986394557768e+02 0.000000000000000000e+00
1.267082086167800412e+02 0.000000000000000000e+00
1.269592743764172269e+02 0.000000000000000000e+00
1.272061678004535139e+02 0.000000000000000000e+00
1.274510657596371885e+02 0.000000000000000000e+00
1.277199092970521548e+02 0.000000000000000000e+00
1.279758730158730202e+02 0.000000000000000000e+00
1.282117006802721164e+02 0.000000000000000000e+00
1.284673015873015913e+02 0.000000000000000000e+00
1.287198185941043107e+02 0.000000000000000000e+00
1.289728798185940946e+02 0.000000000000000000e+00
1.292137868480725729e+02 0.000000000000000000e+00
1.294708390022675815e+02 0.000000000000000000e+00
1.297209977324262979e+02 0.000000000000000000e+00
1.299535600907029504e+02 0.000000000000000000e+00
1.301966439909297151e+02 0.000000000000000000e+00
1.304565986394557910e+02 0.000000000000000000e+00
1.307043990929705330e+02 0.000000000000000000e+00
1.309458503401360474e+02 0.000000000000000000e+00
1.312090702947845671e+02 0.000000000000000000e+00
1.314579591836734664e+02 0.000000000000000000e+00
1.317365986394557922e+02 0.000000000000000000e+00
1.319760544217687084e+02 0.000000000000000000e+00
1.322109750566893354e+02 0.000000000000000000e+00
1.324624036281179258e+02 0.000000000000000000e+00
1.327154648526077096e+02 0.000000000000000000e+00
1.329647165532879853e+02 0.000000000000000000e+00
1.332123356009070392e+02 0.000000000000000000e+00
1.334688435374149549e+02 0.000000000000000000e+00
1.337322448979591911e+02 0.000000000000000000e+00
1.339755102040816439e+02 0.000000000000000000e+00
1.342311111111111188e+02 0.000000000000000000e+00
1.345032199546485288e+02 0.000000000000000000e+00
1.347501133786848015e+02 0.000000000000000000e+00
1.350126077097505686e+02 0.000000000000000000e+00
1.352665759637188216e+02 0.000000000000000000e+00
1.355056689342403615e+02 0.000000000000000000e+00
1.357685260770975049e+02 0.000000000000000000e+00
1.360094331065759548e+02 0.000000000000000000e+00
1.362530612244897839e+02 0.000000000000000000e+00
1.365093877551020398e+02 0.000000000000000000e+00
1.367571882086167818e+02 0.000000000000000000e+00
1.370011791383219872e+02 0.000000000000000000e+00
1.372585941043084006e+02 0.000000000000000000e+00
1.375207256235827629e+02 0.000000000000000000e+00
1.377547392290249491e+02 0.000000000000000000e+00
1.380063492063491992e+02 0.000000000000000000e+00
1.382521541950113431e+02 0.000000000000000000e+00
1.385086621315192872e+02 0.000000000000000000e+00
1.387562811791383126e+02 0.000000000000000000e+00
1.390073469387754983e+02 0.000000000000000000e+00
1.392549659863945521e+02 0.000000000000000000e+00
1.394958730158730020e+02 0.000000000000000000e+00
1.397583673469387691e+02 0.000000000000000000e+00
1.400145124716553369e+02 0.000000000000000000e+00
1.402730158730158792e+02 0.000000000000000000e+00
1.405233560090702838e+02 0.000000000000000000e+00
1.407862131519274271e+02 0.000000000000000000e+00
1.410419954648526186e+02 0.000000000000000000e+00
1.413032199546485401e+02 0.000000000000000000e+00
1.415526530612245040e+02 0.000000000000000000e+00
1.418229478458049755e+02 0.000000000000000000e+00
1.420665759637188330e+02 0.000000000000000000e+00
1.423225396825396842e+02 0.000000000000000000e+00
1.425520181405895812e+02 0.000000000000000000e+00
1.428137868480725672e+02 0.000000000000000000e+00
1.430508843537415089e+02 0.000000000000000000e+00
1.433084807256235820e+02 0.000000000000000000e+00
1.435597278911564558e+02 0.000000000000000000e+00
1.438273015873015765e+02 0.000000000000000000e+00
1.440716553287981867e+02 0.000000000000000000e+00
1.443247165532879706e+02 0.000000000000000000e+00
1.445859410430838921e+02 0.000000000000000000e+00
1.448404535147392380e+02 0.000000000000000000e+00
1.450909750566893308e+02 0.000000000000000000e+00
1.453474829931972749e+02 0.000000000000000000e+00
1.456119727891156401e+02 0.000000000000000000e+00
1.458650340136054524e+02 0.000000000000000000e+00
1.461171882086167670e+02 0.000000000000000000e+00
1.463726077097505538e+02 0.000000000000000000e+00
1.466062585034013637e+02 0.000000000000000000e+00
1.468705668934240407e+02 0.000000000000000000e+00
1.471192743764172235e+02 0.000000000000000000e+00
1.473752380952381031e+02 0.000000000000000000e+00
1.476166893424036175e+02 0.000000000000000000e+00
1.478802721088435419e+02 0.000000000000000000e+00
1.481315192743764158e+02 0.000000000000000000e+00
1.483787755102040933e+02 0.000000000000000000e+00
1.486274829931972761e+02 0.000000000000000000e+00
1.488859863945578184e+02 0.000000000000000000e+00
1.491317913832199622e+02 0.000000000000000000e+00
1.493794104308390160e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.498748299319727835e+02 0.000000000000000000e+00
1.501331519274376376e+02 0.000000000000000000e+00
1.503822222222222251e+02 0.000000000000000000e+00
1.506445351473923040e+02 0.000000000000000000e+00
1.509035827664399108e+02 0.000000000000000000e+00
1.511443083900226725e+02 0.000000000000000000e+00
1.513941043083900126e+02 0.000000000000000000e+00
1.516293877551020444e+02 0.000000000000000000e+00
1.518975056689342296e+02 0.000000000000000000e+00
1.521318820861677921e+02 0.000000000000000000e+00
1.523760544217687141e+02 0.000000000000000000e+00
1.526182312925170095e+02 0.000000000000000000e+00
1.528761904761904873e+02 0.000000000000000000e+00
1.531252607709750464e+02 0.000000000000000000e+00
1.533739682539682576e+02 0.000000000000000000e+00
1.536194104308389967e+02 0.000000000000000000e+00
1.538760997732426290e+02 0.000000000000000000e+00
1.541010430839002368e+02 0.000000000000000000e+00
1.543459410430839114e+02 0.000000000000000000e+00
1.545783219954648473e+02 0.000000000000000000e+00
1.548175963718820753e+02 0.000000000000000000e+00
1.550556009070294863e+02 0.000000000000000000e+00
1.552992290249433154e+02 0.000000000000000000e+00
1.555444897959183663e+02 0.000000000000000000e+00
1.558251247165532902e+02 0.000000000000000000e+00
1.560662131519274283e+02 0.000000000000000000e+00
1.563094784580498811e+02 0.000000000000000000e+00
1.565456689342403536e+02 0.000000000000000000e+00
1.568121541950113453e+02 0.000000000000000000e+00
1.570517913832199497e+02 0.000000000000000000e+00
1.572896145124716440e+02 0.000000000000000000e+00
1.575267120181405858e+02 0.000000000000000000e+00
1.577935600907029539e+02 0.000000000000000000e+00
1.580315646258503364e+02 0.000000000000000000e+00
1.582771882086167921e+02 0.000000000000000000e+00
1.585188208616779946e+02 0.000000000000000000e+00
1.587961904761904748e+02 0.000000000000000000e+00
1.590398185941043039e+02 0.000000000000000000e+00
1.592897959183673606e+02 0.000000000000000000e+00
1.595374149659863861e+02 0.000000000000000000e+00
1.598091609977324197e+02 0.000000000000000000e+00
1.600536961451247180e+02 0.000000000000000000e+00
1.602826303854875221e+02 0.000000000000000000e+00
1.605275283446711967e+02 0.000000000000000000e+00
1.607853061224489863e+02 0.000000000000000000e+00
1.610351020408163265e+02 0.000000000000000000e+00
1.612618594104308443e+02 0.000000000000000000e+00
1.615256235827664284e+02 0.000000000000000000e+00
1.617846712018140636e+02 0.000000000000000000e+00
1.620326530612244937e+02 0.000000000000000000e+00
1.622655782312925226e+02 0.000000000000000000e+00
1.625298866213151996e+02 0.000000000000000000e+00
1.628036281179138314e+02 0.000000000000000000e+00
1.630401814058956802e+02 0.000000000000000000e+00
1.632848979591836667e+02 0.000000000000000000e+00
1.635423129251700800e+02 0.000000000000000000e+00
1.638057142857142878e+02 0.000000000000000000e+00
1.640475283446712069e+02 0.000000000000000000e+00
1.643029478458049937e+02 0.000000000000000000e+00
1.645478458049886683e+02 0.000000000000000000e+00
1.648025396825396740e+02 0.000000000000000000e+00
1.650496145124716634e+02 0.000000000000000000e+00
1.652845351473922904e+02 0.000000000000000000e+00
1.655321541950113442e+02 0.000000000000000000e+00
1.657890249433106646e+02 0.000000000000000000e+00
1.660335600907029345e+02 0.000000000000000000e+00
1.662840816326530557e+02 0.000000000000000000e+00
1.665260770975056630e+02 0.000000000000000000e+00
1.667916553287981856e+02 0.000000000000000000e+00
1.670501587301587278e+02 0.000000000000000000e+00
1.672901587301587369e+02 0.000000000000000000e+00
1.675365079365079453e+02 0.000000000000000000e+00
1.677968253968253975e+02 0.000000000000000000e+00
1.680440816326530751e+02 0.000000000000000000e+00
1.682824489795918339e+02 0.000000000000000000e+00
1.685534693877551149e+02 0.000000000000000000e+00
1.688079818594104324e+02 0.000000000000000000e+00
1.690537868480725763e+02 0.000000000000000000e+00
1.693030385487528235e+02 0.000000000000000000e+00
1.695726077097505708e+02 0.000000000000000000e+00
1.698086167800453552e+02 0.000000000000000000e+00
1.700520634920634961e+02 0.000000000000000000e+00
1.703025850340136174e+02 0.000000000000000000e+00
1.705413151927437525e+02 0.000000000000000000e+00
1.707936507936507837e+02 0.000000000000000000e+00
1.710454421768707505e+02 0.000000000000000000e+00
1.712934240362811806e+02 0.000000000000000000e+00
1.715341496598639424e+02 0.000000000000000000e+00
1.717950113378684875e+02 0.000000000000000000e+00
1.720469841269841140e+02 0.000000000000000000e+00
1.722993197278911452e+02 0.000000000000000000e+00
1.725340589569161125e+02 0.000000000000000000e+00
1.728143310657596317e+02 0.000000000000000000e+00
1.730574149659863963e+02 0.000000000000000000e+00
1.733075736961451128e+02 0.000000000000000000e+00
1.735417687074829871e+02 0.000000000000000000e+00
1.738046258503401305e+02 0.000000000000000000e+00
1.740507936507936506e+02 0.000000000000000000e+00
1.742996825396825500e+02 0.000000000000000000e+00
1.745449433106576009e+02 0.000000000000000000e+00
1.747978231292516966e+02 0.000000000000000000e+00
1.750458049886621268e+02 0.000000000000000000e+00
1.752892517006802677e+02 0.000000000000000000e+00
1.755568253968253885e+02 0.000000000000000000e+00
1.758175056689342455e+02 0.000000000000000000e+00
1.760531519274376535e+02 0.000000000000000000e+00
1.762971428571428589e+02 0.000000000000000000e+00
1.765336961451247078e+02 0.000000000000000000e+00
1.768137868480725672e+02 0.000000000000000000e+00
1.770537868480725763e+02 0.000000000000000000e+00
1.772963265306122480e+02 0.000000000000000000e+00
1.775325170068027205e+02 0.000000000000000000e+00
1.777993650793650886e+02 0.000000000000000000e+00
1.780312018140589601e+02 0.000000000000000000e+00
1.782790022675737021e+02 0.000000000000000000e+00
1.785344217687074888e+02 0.000000000000000000e+00
1.787927437641723429e+02 0.000000000000000000e+00
1.790443537414965931e+02 0.000000000000000000e+00
1.792934240362811806e+02 0.000000000000000000e+00
1.795446712018140545e+02 0.000000000000000000e+00
1.798171428571428692e+02 0.000000000000000000e+00
1.800509750566893388e+02 0.000000000000000000e+00
1.802958730158730134e+02 0.000000000000000000e+00
1.805320634920634859e+02 0.000000000000000000e+00
1.807972789115646322e+02 0.000000000000000000e+00
1.810423582766439949e+02 0.000000000000000000e+00
1.812769160997732456e+02 0.000000000000000000e+00
1.815288888888889005e+02 0.000000000000000000e+00
1.817815873015873080e+02 0.000000000000000000e+00
1.820355555555555611e+02 0.000000000000000000e+00
1.822722902494330981e+02 0.000000000000000000e+00
1.825217233560090619e+02 0.000000000000000000e+00
1.827834920634920763e+02 0.000000000000000000e+00
1.830323809523809473e+02 0.000000000000000000e+00
1.832829024943310685e+02 0.000000000000000000e+00
1.835290702947845887e+02 0.000000000000000000e+00
1.838073469387755097e+02 0.000000000000000000e+00
1.840400907029478503e+02 0.000000000000000000e+00
1.842817233560090813e+02 0.000000000000000000e+00
1.845275283446711967e+02 0.000000000000000000e+00
1.847963718820861629e+02 0.000000000000000000e+00
1.850240362811791499e+02 0.000000000000000000e+00
1.852783673469387793e+02 0.000000000000000000e+00
1.855174603174603192e+02 0.000000000000000000e+00
1.857710657596371959e+02 0.000000000000000000e+00
1.860226757369614461e+02 0.000000000000000000e+00
1.862492517006802757e+02 0.000000000000000000e+00
1.865079365079365061e+02 0.000000000000000000e+00
1.867488435374149560e+02 0.000000000000000000e+00
1.869864852607709622e+02 0.000000000000000000e+00
1.872384580498866171e+02 0.000000000000000000e+00
1.875054875283446734e+02 0.000000000000000000e+00
1.877505668934240362e+02 0.000000000000000000e+00
1.879969160997732445e+02 0.000000000000000000e+00
1.882421768707482954e+02 0.000000000000000000e+00
1.884585941043083892e+02 0.000000000000000000e+00
1.887247165532879762e+02 0.000000000000000000e+00
1.889839455782312996e+02 0.000000000000000000e+00
1.892159637188208592e+02 0.000000000000000000e+00
1.894595918367346883e+02 0.000000000000000000e+00
1.897329705215419438e+02 0.000000000000000000e+00
1.899854875283446631e+02 0.000000000000000000e+00
1.902309297052154307e+02 0.000000000000000000e+00
1.904640362811791476e+02 0.000000000000000000e+00
1.907238095238095354e+02 0.000000000000000000e+00
1.909678004535147409e+02 0.000000000000000000e+00
1.912259410430839068e+02 0.000000000000000000e+00
1.914721088435374270e+02 0.000000000000000000e+00
1.917393197278911430e+02 0.000000000000000000e+00
1.919833106575963768e+02 0.000000000000000000e+00
1.922102494331065827e+02 0.000000000000000000e+00
1.924517006802720971e+02 0.000000000000000000e+00
1.927042176870748165e+02 0.000000000000000000e+00
1.929473015873015811e+02 0.000000000000000000e+00
1.931969160997732331e+02 0.000000000000000000e+00
1.934657596371881993e+02 0.000000000000000000e+00
1.936965079365079418e+02 0.000000000000000000e+00
1.939365079365079225e+02 0.000000000000000000e+00
1.941893877551020466e+02 0.000000000000000000e+00
1.944491609977324345e+02 0.000000000000000000e+00
1.946953287981859546e+02 0.000000000000000000e+00
1.949462131519274237e+02 0.000000000000000000e+00
1.951974603174603260e+02 0.000000000000000000e+00
1.954686621315192667e+02 0.000000000000000000e+00
1.957137414965986295e+02 0.000000000000000000e+00
1.959693424036281044e+02 0.000000000000000000e+00
1.962209523809523830e+02 0.000000000000000000e+00
1.964872562358276582e+02 0.000000000000000000e+00
1.967194557823129344e+02 0.000000000000000000e+00
1.969726984126984064e+02 0.000000000000000000e+00
1.972194104308389910e+02 0.000000000000000000e+00
1.974539682539682417e+02 0.000000000000000000e+00
1.977079365079364948e+02 0.000000000000000000e+00
1.979860317460317560e+02 0.000000000000000000e+00
1.982340136054421862e+02 0.000000000000000000e+00
1.984881632653061274e+02 0.000000000000000000e+00
1.987493877551020489e+02 0.000000000000000000e+00
1.990024489795918328e+02 0.000000000000000000e+00
1.992524263038548611e+02 0.000000000000000000e+00
1.994906122448979602e+02 0.000000000000000000e+00
1.997398639455782359e+02 0.000000000000000000e+00
1.999831292517006887e+02 0.000000000000000000e+00
2.002240362811791385e+02 0.000000000000000000e+00
2.004863492063492174e+02 0.000000000000000000e+00
2.007292517006802655e+02 0.000000000000000000e+00
2.009712471655328727e+02 0.000000000000000000e+00
2.012206802721088366e+02 0.000000000000000000e+00
2.014583219954648428e+02 0.000000000000000000e+00
2.017233560090703008e+02 0.000000000000000000e+00
2.019635374149659981e+02 0.000000000000000000e+00
2.022158730158730293e+02 0.000000000000000000e+00
2.024618594104308329e+02 0.000000000000000000e+00
2.027170975056689315e+02 0.000000000000000000e+00
2.029645351473922972e+02 0.000000000000000000e+00
2.032156009070294829e+02 0.000000000000000000e+00
2.034690249433106715e+02 0.000000000000000000e+00
2.037257142857142753e+02 0.000000000000000000e+00
2.039809523809523739e+02 0.000000000000000000e+00
2.042302040816326496e+02 0.000000000000000000e+00
2.044694784580498776e+02 0.000000000000000000e+00
2.047354195011337765e+02 0.000000000000000000e+00
2.049797732426303867e+02 0.000000000000000000e+00
2.052279365079365050e+02 0.000000000000000000e+00
2.054686621315192667e+02 0.000000000000000000e+00
2.057346031746031656e+02 0.000000000000000000e+00
2.059847619047619105e+02 0.000000000000000000e+00
2.062309297052154307e+02 0.000000000000000000e+00
2.064774603174603271e+02 0.000000000000000000e+00
2.067459410430838886e+02 0.000000000000000000e+00
2.070048072562358357e+02 0.000000000000000000e+00
2.072546031746031758e+02 0.000000000000000000e+00
2.074808163265306007e+02 0.000000000000000000e+00
2.077525623582766343e+02 0.000000000000000000e+00
2.079882086167800423e+02 0.000000000000000000e+00
2.082294784580498970e+02 0.000000000000000000e+00
2.084631292517006784e+02 0.000000000000000000e+00
2.087375963718820913e+02 0.000000000000000000e+00
2.089781405895691648e+02 0.000000000000000000e+00
2.092152380952381066e+02 0.000000000000000000e+00
2.094447165532879751e+02 0.000000000000000000e+00
2.097122902494330958e+02 0.000000000000000000e+00
2.099542857142857031e+02 0.000000000000000000e+00
2.101935600907029595e+02 0.000000000000000000e+00
2.104203174603174489e+02 0.000000000000000000e+00
2.106746485260771067e+02 0.000000000000000000e+00
2.109128344671201774e+02 0.000000000000000000e+00
2.111784126984126999e+02 0.000000000000000000e+00
2.114271201814058827e+02 0.000000000000000000e+00
2.116994104308390092e+02 0.000000000000000000e+00
2.119457596371882175e+02 0.000000000000000000e+00
2.121915646258503330e+02 0.000000000000000000e+00
2.124362811791383194e+02 0.000000000000000000e+00
2.127018594104308420e+02 0.000000000000000000e+00
2.129436734693877611e+02 0.000000000000000000e+00
2.131847619047618991e+02 0.000000000000000000e+00
2.134253061224489727e+02 0.000000000000000000e+00
2.136756462585034058e+02 0.000000000000000000e+00
2.139265306122449033e+02 0.000000000000000000e+00
2.141678004535147295e+02 0.000000000000000000e+00
2.144360997732426313e+02 0.000000000000000000e+00
2.146993197278911509e+02 0.000000000000000000e+00
2.149431292517006682e+02 0.000000000000000000e+00
2.151849433106575873e+02 0.000000000000000000e+00
2.154409070294784669e+02 0.000000000000000000e+00
2.157019501133786719e+02 0.000000000000000000e+00
2.159350566893424173e+02 0.000000000000000000e+00
2.161812244897959090e+02 0.000000000000000000e+00
2.164143310657596260e+02 0.000000000000000000e+00
2.166750113378684830e+02 0.000000000000000000e+00
2.169155555555555566e+02 0.000000000000000000e+00
2.171566439909296946e+02 0.000000000000000000e+00
2.174147845804988606e+02 0.000000000000000000e+00
2.176658503401360463e+02 0.000000000000000000e+00
2.179007709750567017e+02 0.000000000000000000e+00
2.181286167800453484e+02 0.000000000000000000e+00
2.183720634920634893e+02 0.000000000000000000e+00
2.186175056689342284e+02 0.000000000000000000e+00
2.188665759637188160e+02 0.000000000000000000e+00
2.191085714285714232e+02 0.000000000000000000e+00
2.193529251700680334e+02 0.000000000000000000e+00
2.196219501133786878e+02 0.000000000000000000e+00
2.198503401360544274e+02 0.000000000000000000e+00
2.201053968253968378e+02 0.000000000000000000e+00
2.203450340136054422e+02 0.000000000000000000e+00
2.206155102040816303e+02 0.000000000000000000e+00
2.208440816326530580e+02 0.000000000000000000e+00
2.210931519274376456e+02 0.000000000000000000e+00
2.213289795918367417e+02 0.000000000000000000e+00
2.215998185941043062e+02 0.000000000000000000e+00
2.218409070294784442e+02 0.000000000000000000e+00
2.220859863945578354e+02 0.000000000000000000e+00
2.223301587301587290e+02 0.000000000000000000e+00
2.225957369614512515e+02 0.000000000000000000e+00
2.228263038548752775e+02 0.000000000000000000e+00
2.230681179138321966e+02 0.000000000000000000e+00
2.233146485260770930e+02 0.000000000000000000e+00
2.235535600907029448e+02 0.000000000000000000e+00
2.238084353741496670e+02 0.000000000000000000e+00
2.240333786848072464e+02 0.000000000000000000e+00
2.242935147392290389e+02 0.000000000000000000e+00
2.245543764172335557e+02 0.000000000000000000e+00
2.247932879818594074e+02 0.000000000000000000e+00
2.250372789115646128e+02 0.000000000000000000e+00
2.252908843537414896e+02 0.000000000000000000e+00
2.255392290249433245e+02 0.000000000000000000e+00
2.257757823129251733e+02 0.000000000000000000e+00
2.260192290249433142e+02 0.000000000000000000e+00
2.262840816326530557e+02 0.000000000000000000e+00
2.265393197278911543e+02 0.000000000000000000e+00
2.267865759637188319e+02 0.000000000000000000e+00
2.270207709750566778e+02 0.000000000000000000e+00
2.272616780045351561e+02 0.000000000000000000e+00
2.275200000000000102e+02 0.000000000000000000e+00
2.277638095238095275e+02 0.000000000000000000e+00
2.279981859410430900e+02 0.000000000000000000e+00
2.282581405895691660e+02 0.000000000000000000e+00
2.285102947845805090e+02 0.000000000000000000e+00
2.287497505668934252e+02 0.000000000000000000e+00
2.289913832199546562e+02 0.000000000000000000e+00
2.292344671201813924e+02 0.000000000000000000e+00
2.294931519274376512e+02 0.000000000000000000e+00
2.297393197278911430e+02 0.000000000000000000e+00
2.299789569160997758e+02 0.000000000000000000e+00
2.302360090702947844e+02 0.000000000000000000e+00
2.304950566893423911e+02 0.000000000000000000e+00
2.307297959183673584e+02 0.000000000000000000e+00
2.309779591836734767e+02 0.000000000000000000e+00
2.312370068027210834e+02 0.000000000000000000e+00
2.314935147392290276e+02 0.000000000000000000e+00
2.317335147392290366e+02 0.000000000000000000e+00
2.319711564625850428e+02 0.000000000000000000e+00
2.322037188208616669e+02 0.000000000000000000e+00
2.324653061224489932e+02 0.000000000000000000e+00
2.326917006802721062e+02 0.000000000000000000e+00
2.329351473922902471e+02 0.000000000000000000e+00
2.331767800453514781e+02 0.000000000000000000e+00
2.334556009070294920e+02 0.000000000000000000e+00
2.336897959183673379e+02 0.000000000000000000e+00
2.339234467120181478e+02 0.000000000000000000e+00
2.341690702947845750e+02 0.000000000000000000e+00
2.344259410430838955e+02 0.000000000000000000e+00
2.346679365079365027e+02 0.000000000000000000e+00
2.349179138321995595e+02 0.000000000000000000e+00
2.351631746031746104e+02 0.000000000000000000e+00
2.354262131519274419e+02 0.000000000000000000e+00
2.356651247165532936e+02 0.000000000000000000e+00
2.359040362811791454e+02 0.000000000000000000e+00
2.361618140589569066e+02 0.000000000000000000e+00
2.364201360544217607e+02 0.000000000000000000e+00
2.366655782312925282e+02 0.000000000000000000e+00
2.368981405895691523e+02 0.000000000000000000e+00
2.371482993197278972e+02 0.000000000000000000e+00
2.374118820861677932e+02 0.000000000000000000e+00
2.376500680272108923e+02 0.000000000000000000e+00
2.378819047619047637e+02 0.000000000000000000e+00
2.381278911564625957e+02 0.000000000000000000e+00
2.383960090702947809e+02 0.000000000000000000e+00
2.386416326530612366e+02 0.000000000000000000e+00
2.388861678004535065e+02 0.000000000000000000e+00
2.391263492063492038e+02 0.000000000000000000e+00
2.393819501133786787e+02 0.000000000000000000e+00
2.396235827664399096e+02 0.000000000000000000e+00
2.398637641723356069e+02 0.000000000000000000e+00
2.401184580498866126e+02 0.000000000000000000e+00
2.403738775510203993e+02 0.000000000000000000e+00
2.406075283446712092e+02 0.000000000000000000e+00
2.408555102040816394e+02 0.000000000000000000e+00
2.411131065759637124e+02 0.000000000000000000e+00
2.413609070294784544e+02 0.000000000000000000e+00
2.415980045351473962e+02 0.000000000000000000e+00
2.418369160997732479e+02 0.000000000000000000e+00
2.421084807256235933e+02 0.000000000000000000e+00
2.423481179138321977e+02 0.000000000000000000e+00
2.425928344671201842e+02 0.000000000000000000e+00
2.428250340136054319e+02 0.000000000000000000e+00
2.430900680272108900e+02 0.000000000000000000e+00
2.433385941043083847e+02 0.000000000000000000e+00
2.435829478458049948e+02 0.000000000000000000e+00
2.438312925170068013e+02 0.000000000000000000e+00
2.440836734690000185e+02 1.000000000000000000e+00
2.443437641723355966e+02 0.000000000000000000e+00
2.445875736961451139e+02 0.000000000000000000e+00
2.448219501133786764e+02 0.000000000000000000e+00
2.450824489795918453e+02 0.000000000000000000e+00
2.453177324263038486e+02 0.000000000000000000e+00
2.455700680272108798e+02 0.000000000000000000e+00
2.458129705215419563e+02 0.000000000000000000e+00


==> R09.dat <==
2.182799092970521428e+02 0.000000000000000000e+00
2.184954195011337958e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.188480725623582828e+02 0.000000000000000000e+00
2.190595918367346826e+02 0.000000000000000000e+00
2.192587755102040887e+02 0.000000000000000000e+00
2.194423582766440006e+02 0.000000000000000000e+00
2.196526077097505549e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.202273015873015822e+02 0.000000000000000000e+00
2.204235827664399210e+02 0.000000000000000000e+00
2.206084353741496500e+02 0.000000000000000000e+00
2.208161451247165417e+02 0.000000000000000000e+00
2.210191836729999864e+02 0.000000000000000000e+00
2.212192290240000148e+02 0.000000000000000000e+00
2.213834013605442124e+02 0.000000000000000000e+00
2.215691609977324390e+02 0.000000000000000000e+00
2.217491156462585025e+02 0.000000000000000000e+00
2.219479365079365039e+02 0.000000000000000000e+00
2.221287981859410365e+02 0.000000000000000000e+00
2.223227210884353724e+02 0.000000000000000000e+00
2.225079365079365061e+02 0.000000000000000000e+00
2.227118367346938896e+02 0.000000000000000000e+00
2.228879818594104449e+02 0.000000000000000000e+00
2.230858956916099771e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.236614965986394452e+02 0.000000000000000000e+00
2.238521541950113374e+02 0.000000000000000000e+00
2.240375510204081593e+02 0.000000000000000000e+00
2.242302040816326496e+02 0.000000000000000000e+00
2.244185034013605389e+02 0.000000000000000000e+00
2.246104308390022766e+02 0.000000000000000000e+00
2.248117913832199406e+02 0.000000000000000000e+00
2.249986394557823246e+02 0.000000000000000000e+00
2.251898412698412812e+02 0.000000000000000000e+00
2.253728798185941002e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.257678004535147522e+02 0.000000000000000000e+00
2.259615419501133715e+02 0.000000000000000000e+00
2.261509297052154182e+02 0.000000000000000000e+00
2.263319727891156390e+02 0.000000000000000000e+00
2.265344217687074888e+02 0.000000000000000000e+00
2.267207256235827799e+02 0.000000000000000000e+00
2.269101133786847981e+02 0.000000000000000000e+00
2.271123809523809598e+02 0.000000000000000000e+00
2.273028571428571354e+02 0.000000000000000000e+00
2.274946031746031849e+02 0.000000000000000000e+00
2.276936054421768745e+02 0.000000000000000000e+00
2.278844444444444548e+02 0.000000000000000000e+00
2.280778231292516978e+02 0.000000000000000000e+00
2.282746485260771010e+02 0.000000000000000000e+00
2.284624036281179258e+02 0.000000000000000000e+00
2.286385487528344811e+02 0.000000000000000000e+00
2.288388208616780162e+02 0.000000000000000000e+00
2.290296598639455681e+02 0.000000000000000000e+00
2.292157823129251710e+02 0.000000000000000000e+00
2.294189569160997735e+02 0.000000000000000000e+00
2.296032653061224380e+02 0.000000000000000000e+00
2.297882993197278836e+02 0.000000000000000000e+00
2.299994557823129355e+02 0.000000000000000000e+00
2.301912018140589566e+02 0.000000000000000000e+00
2.303865759637188262e+02 0.000000000000000000e+00
2.305913832199546505e+02 0.000000000000000000e+00
2.307833106575963598e+02 0.000000000000000000e+00
2.309663492063492072e+02 0.000000000000000000e+00
2.311597278911564501e+02 0.000000000000000000e+00
2.313514739229024997e+02 0.000000000000000000e+00
2.315448526077097426e+02 0.000000000000000000e+00
2.317445804988662132e+02 0.000000000000000000e+00
2.319326984126984144e+02 0.000000000000000000e+00
2.321141043083900115e+02 0.000000000000000000e+00
2.323129251700680413e+02 0.000000000000000000e+00
2.325110204081632617e+02 0.000000000000000000e+00
2.327147392290249570e+02 0.000000000000000000e+00
2.329246258503401350e+02 0.000000000000000000e+00
2.331076643990929824e+02 0.000000000000000000e+00
2.332983219954648462e+02 0.000000000000000000e+00
2.334946031746031849e+02 0.000000000000000000e+00
2.336948752834467200e+02 0.000000000000000000e+00
2.338791836734693845e+02 0.000000000000000000e+00
2.340770975056689451e+02 0.000000000000000000e+00
2.342701133786848118e+02 0.000000000000000000e+00
2.344596825396825466e+02 0.000000000000000000e+00
2.346566893424036380e+02 0.000000000000000000e+00
2.348509750566893501e+02 0.000000000000000000e+00
2.350389115646258631e+02 0.000000000000000000e+00
2.352453514739229092e+02 0.000000000000000000e+00
2.354354648526077085e+02 0.000000000000000000e+00
2.356302947845804852e+02 0.000000000000000000e+00
2.358214965986394418e+02 0.000000000000000000e+00
2.360152380952380895e+02 0.000000000000000000e+00
2.362055328798186054e+02 0.000000000000000000e+00
2.364050793650793594e+02 0.000000000000000000e+00
2.365888435374149594e+02 0.000000000000000000e+00
2.367863945578231153e+02 0.000000000000000000e+00
2.369832199546485185e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.373585487528344800e+02 0.000000000000000000e+00
2.375791383219954582e+02 0.000000000000000000e+00
2.377647165532879683e+02 0.000000000000000000e+00
2.379530158730158860e+02 0.000000000000000000e+00
2.381458503401360645e+02 0.000000000000000000e+00
2.383370521541950211e+02 0.000000000000000000e+00
2.385725170068027126e+02 0.000000000000000000e+00
2.387512018140589589e+02 0.000000000000000000e+00
2.389367800453514690e+02 0.000000000000000000e+00
2.391290702947845830e+02 0.000000000000000000e+00
2.393324263038548736e+02 0.000000000000000000e+00
2.395252607709750521e+02 0.000000000000000000e+00
2.397197278911564524e+02 0.000000000000000000e+00
2.399203628117913922e+02 0.000000000000000000e+00
2.401151927437641689e+02 0.000000000000000000e+00
2.403053061224489682e+02 0.000000000000000000e+00
2.405017687074829951e+02 0.000000000000000000e+00
2.406902494331065725e+02 0.000000000000000000e+00
2.408914285714285768e+02 0.000000000000000000e+00
2.410984126984126874e+02 0.000000000000000000e+00
2.412890702947845796e+02 0.000000000000000000e+00
2.414777324263038452e+02 0.000000000000000000e+00
2.416738321995464958e+02 0.000000000000000000e+00
2.418682993197278961e+02 0.000000000000000000e+00
2.420520634920634961e+02 0.000000000000000000e+00
2.422501587301587165e+02 0.000000000000000000e+00
2.424382766439909176e+02 0.000000000000000000e+00
2.426340136054421635e+02 0.000000000000000000e+00
2.428339229024943222e+02 0.000000000000000000e+00
2.430220408163265233e+02 0.000000000000000000e+00
2.432146938775510137e+02 0.000000000000000000e+00
2.434153287981859535e+02 0.000000000000000000e+00
2.435936507936507951e+02 0.000000000000000000e+00
2.437815873015873080e+02 0.000000000000000000e+00
2.439843990929705342e+02 0.000000000000000000e+00
2.441777777777777771e+02 0.000000000000000000e+00
2.443677097505668883e+02 0.000000000000000000e+00
2.445792290249433165e+02 0.000000000000000000e+00
2.447717006802721187e+02 0.000000000000000000e+00
2.449652607709750498e+02 0.000000000000000000e+00
2.451635374149659867e+02 0.000000000000000000e+00
2.453529251700680334e+02 0.000000000000000000e+00
2.455441269841269900e+02 0.000000000000000000e+00
2.457425850340136151e+02 0.000000000000000000e+00
2.459337868480725717e+02 0.000000000000000000e+00
2.461289795918367247e+02 0.000000000000000000e+00
2.463247165532879706e+02 0.000000000000000000e+00
2.465119274376417309e+02 0.000000000000000000e+00
2.467053061224489738e+02 0.000000000000000000e+00
2.468974149659863997e+02 0.000000000000000000e+00
2.470906122448979545e+02 0.000000000000000000e+00
2.472814512471655348e+02 0.000000000000000000e+00
2.474775510204081570e+02 0.000000000000000000e+00
2.476683900226757373e+02 0.000000000000000000e+00
2.478623129251700732e+02 0.000000000000000000e+00
2.480694784580499004e+02 0.000000000000000000e+00
2.482585034013605423e+02 0.000000000000000000e+00
2.484471655328798079e+02 0.000000000000000000e+00
2.486508843537415032e+02 0.000000000000000000e+00
2.488402721088435499e+02 0.000000000000000000e+00
2.490383673469387702e+02 0.000000000000000000e+00
2.492495238095238221e+02 0.000000000000000000e+00
2.494363718820861777e+02 0.000000000000000000e+00
2.496261224489796007e+02 0.000000000000000000e+00
2.498224036281179110e+02 0.000000000000000000e+00
2.500070748299319803e+02 0.000000000000000000e+00
2.501960997732426222e+02 0.000000000000000000e+00
2.504029024943310731e+02 0.000000000000000000e+00
2.506002721088435408e+02 0.000000000000000000e+00
2.507782312925170061e+02 0.000000000000000000e+00
2.509922902494330970e+02 0.000000000000000000e+00
2.511811337868480791e+02 0.000000000000000000e+00
2.513756009070294795e+02 0.000000000000000000e+00
2.515818594104308374e+02 0.000000000000000000e+00
2.517681632653061286e+02 0.000000000000000000e+00
2.519622675736961526e+02 0.000000000000000000e+00
2.521427664399093089e+02 0.000000000000000000e+00
2.523444897959183777e+02 0.000000000000000000e+00
2.525398639455782188e+02 0.000000000000000000e+00
2.527359637188208694e+02 0.000000000000000000e+00
2.529307936507936461e+02 0.000000000000000000e+00
2.531247165532879819e+02 0.000000000000000000e+00
2.533347845804988765e+02 0.000000000000000000e+00
2.535183673469387884e+02 0.000000000000000000e+00
2.537166439909296969e+02 0.000000000000000000e+00
2.539252607709750578e+02 0.000000000000000000e+00
2.541153741496598570e+02 0.000000000000000000e+00
2.543062131519274374e+02 0.000000000000000000e+00
2.544956009070294840e+02 0.000000000000000000e+00
2.546891609970000161e+02 0.000000000000000000e+00
2.548809070294784647e+02 0.000000000000000000e+00
2.550842630385487553e+02 0.000000000000000000e+00
2.552819954648525993e+02 0.000000000000000000e+00
2.554693877551020478e+02 0.000000000000000000e+00
2.556736507936508076e+02 0.000000000000000000e+00
2.558594104308390058e+02 0.000000000000000000e+00
2.560564172335600688e+02 0.000000000000000000e+00
2.562530612244897839e+02 0.000000000000000000e+00
2.564457142857143026e+02 0.000000000000000000e+00
2.566389115646258574e+02 0.000000000000000000e+00
2.568388208616780162e+02 0.000000000000000000e+00
2.570287528344671273e+02 0.000000000000000000e+00
2.572159637188208876e+02 0.000000000000000000e+00
2.574126077097505458e+02 0.000000000000000000e+00
2.576101587301587301e+02 0.000000000000000000e+00
2.578024489795918157e+02 0.000000000000000000e+00
2.579940136054421487e+02 0.000000000000000000e+00
2.581812244897959090e+02 0.000000000000000000e+00
2.583660770975056948e+02 0.000000000000000000e+00
2.585774149659864065e+02 0.000000000000000000e+00
2.587595464852607847e+02 0.000000000000000000e+00
2.589521995464852466e+02 0.000000000000000000e+00
2.591412244897959454e+02 0.000000000000000000e+00
2.593306122448979636e+02 0.000000000000000000e+00
2.595278004535147147e+02 0.000000000000000000e+00
2.597101133786848095e+02 0.000000000000000000e+00
2.598996825396825443e+02 0.000000000000000000e+00
2.600825396825396751e+02 0.000000000000000000e+00
2.602904308390022834e+02 0.000000000000000000e+00
2.604776417233559869e+02 0.000000000000000000e+00
2.606666666666666856e+02 0.000000000000000000e+00
2.608696598639455715e+02 0.000000000000000000e+00
2.610603174603174352e+02 0.000000000000000000e+00
2.612522448979592014e+02 0.000000000000000000e+00
2.614501587301587051e+02 0.000000000000000000e+00
2.616355555555555839e+02 0.000000000000000000e+00
2.618320181405895823e+02 0.000000000000000000e+00
2.620212244897959408e+02 0.000000000000000000e+00
2.622165986394558104e+02 0.000000000000000000e+00
2.624099773242630249e+02 0.000000000000000000e+00
2.626182312925170095e+02 0.000000000000000000e+00
2.628009070294784806e+02 0.000000000000000000e+00
2.630029931972788972e+02 0.000000000000000000e+00
2.631994557823129526e+02 0.000000000000000000e+00
2.633875736961451253e+02 0.000000000000000000e+00
2.635836734693877474e+02 0.000000000000000000e+00
2.637745124716553278e+02 0.000000000000000000e+00
2.639678911564625992e+02 0.000000000000000000e+00
2.641578231292517103e+02 0.000000000000000000e+00
2.643512018140589817e+02 0.000000000000000000e+00
2.645467573696145109e+02 0.000000000000000000e+00
2.647394104308390297e+02 0.000000000000000000e+00
2.649454875283446995e+02 0.000000000000000000e+00
2.651350566893423775e+02 0.000000000000000000e+00
2.653313378684807162e+02 0.000000000000000000e+00
2.655308843537414987e+02 0.000000000000000000e+00
2.657153741496598514e+02 0.000000000000000000e+00
2.659034920634920809e+02 0.000000000000000000e+00
2.660945124716553210e+02 0.000000000000000000e+00
2.662848072562358084e+02 0.000000000000000000e+00
2.664778231292517034e+02 0.000000000000000000e+00
2.666717460317460109e+02 0.000000000000000000e+00
2.668676643990929733e+02 0.000000000000000000e+00
2.670514285714285734e+02 0.000000000000000000e+00
2.672544217687074593e+02 0.000000000000000000e+00
2.674372789115646469e+02 0.000000000000000000e+00
2.676373696145124654e+02 0.000000000000000000e+00
2.678260317460317310e+02 0.000000000000000000e+00
2.680192290249432858e+02 0.000000000000000000e+00
2.682178684807255991e+02 0.000000000000000000e+00
2.684156009070294999e+02 0.000000000000000000e+00
2.685990022675737237e+02 0.000000000000000000e+00
2.687891156462584945e+02 0.000000000000000000e+00
2.689763265306122548e+02 0.000000000000000000e+00
2.691562811791383183e+02 0.000000000000000000e+00
2.693543764172335386e+02 0.000000000000000000e+00
2.695551927437641666e+02 0.000000000000000000e+00
2.697405895691609885e+02 0.000000000000000000e+00
2.699408616780045236e+02 0.000000000000000000e+00
2.701400453514739297e+02 0.000000000000000000e+00
2.703261678004535042e+02 0.000000000000000000e+00
2.705242630385487246e+02 0.000000000000000000e+00
2.707154648526077381e+02 0.000000000000000000e+00
2.708992290249433381e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.712889342400000032e+02 0.000000000000000000e+00
2.714784580498866262e+02 0.000000000000000000e+00
2.716758276643990939e+02 0.000000000000000000e+00
2.718737414965986545e+02 0.000000000000000000e+00
2.720649433106576112e+02 0.000000000000000000e+00
2.722481632653061183e+02 0.000000000000000000e+00
2.724433560090702713e+02 0.000000000000000000e+00
2.726439909297052395e+02 0.000000000000000000e+00
2.728322902494331288e+02 0.000000000000000000e+00
2.730204081632653015e+02 0.000000000000000000e+00
2.732099773242630363e+02 0.000000000000000000e+00
2.733870294784580324e+02 0.000000000000000000e+00
2.735967346938775790e+02 0.000000000000000000e+00
2.737819501133786844e+02 0.000000000000000000e+00
2.739802267573696213e+02 0.000000000000000000e+00
2.741848526077097290e+02 0.000000000000000000e+00
2.743709750566893604e+02 0.000000000000000000e+00
2.745648979591836678e+02 0.000000000000000000e+00
2.747512018140589589e+02 0.000000000000000000e+00
2.749491156462585195e+02 0.000000000000000000e+00
2.751370521541950325e+02 0.000000000000000000e+00
2.753331519274376546e+02 0.000000000000000000e+00
2.755254421768707402e+02 0.000000000000000000e+00
2.757117460317460313e+02 0.000000000000000000e+00
2.759129251700680356e+02 0.000000000000000000e+00
2.761032199546485231e+02 0.000000000000000000e+00
2.762936961451247271e+02 0.000000000000000000e+00
2.764972335600907059e+02 0.000000000000000000e+00
2.766815419501133988e+02 0.000000000000000000e+00
2.768798185941043357e+02 0.000000000000000000e+00
2.770704761904761995e+02 0.000000000000000000e+00
2.772609523809524035e+02 0.000000000000000000e+00
2.774536054421768654e+02 0.000000000000000000e+00
2.776442630385487291e+02 0.000000000000000000e+00
2.778329251700680516e+02 0.000000000000000000e+00
2.780174149659864042e+02 0.000000000000000000e+00
2.782153287981859648e+02 0.000000000000000000e+00
2.784061678004534883e+02 0.000000000000000000e+00
2.785951927437641871e+02 0.000000000000000000e+00
2.787849433106575816e+02 0.000000000000000000e+00
2.789781405895691364e+02 0.000000000000000000e+00
2.791686167800453404e+02 0.000000000000000000e+00
2.793639909297052100e+02 0.000000000000000000e+00
2.795577324263038577e+02 0.000000000000000000e+00
2.797485714285714380e+02 0.000000000000000000e+00
2.799493877551020660e+02 0.000000000000000000e+00
2.801385941043083676e+02 0.000000000000000000e+00
2.803308843537415100e+02 0.000000000000000000e+00
2.805219047619047501e+02 0.000000000000000000e+00
2.807176417233559960e+02 0.000000000000000000e+00
2.809063038548752615e+02 0.000000000000000000e+00
2.811116553287981787e+02 0.000000000000000000e+00
2.812943310657596498e+02 0.000000000000000000e+00
2.814933333333333394e+02 0.000000000000000000e+00
2.816972335600906945e+02 0.000000000000000000e+00
2.818846258503401145e+02 0.000000000000000000e+00
2.820734693877550967e+02 0.000000000000000000e+00
2.822644897959183936e+02 0.000000000000000000e+00
2.824627664399092737e+02 0.000000000000000000e+00
2.826497959183673743e+02 0.000000000000000000e+00
2.828435374149659651e+02 0.000000000000000000e+00
2.830307482993197254e+02 0.000000000000000000e+00
2.832223129251700584e+02 0.000000000000000000e+00
2.834169614512471753e+02 0.000000000000000000e+00
2.836048979591836883e+02 0.000000000000000000e+00
2.838009977324263104e+02 0.000000000000000000e+00
2.839976417233560255e+02 0.000000000000000000e+00
2.841924716553288022e+02 0.000000000000000000e+00
2.843860317460317333e+02 0.000000000000000000e+00
2.845801360544217573e+02 0.000000000000000000e+00
2.847729705215419358e+02 0.000000000000000000e+00
2.849629024943310469e+02 0.000000000000000000e+00
2.851562811791383183e+02 0.000000000000000000e+00
2.853344217687075002e+02 0.000000000000000000e+00
2.855414058956915824e+02 0.000000000000000000e+00
2.857369614512471685e+02 0.000000000000000000e+00
2.859241723356009288e+02 0.000000000000000000e+00
2.861159183673469215e+02 0.000000000000000000e+00
2.863156462585034205e+02 0.000000000000000000e+00
2.865059410430839080e+02 0.000000000000000000e+00
2.866969614512471480e+02 0.000000000000000000e+00
2.868910657596371721e+02 0.000000000000000000e+00
2.870858956916100055e+02 0.000000000000000000e+00
2.872796371882085964e+02 0.000000000000000000e+00
2.874828117913831989e+02 0.000000000000000000e+00
2.876767346938775631e+02 0.000000000000000000e+00
2.878713832199546232e+02 0.000000000000000000e+00
2.880769160997732570e+02 0.000000000000000000e+00
2.882677551020408373e+02 0.000000000000000000e+00
2.884440816326530808e+02 0.000000000000000000e+00
2.886668480725623454e+02 0.000000000000000000e+00
2.888540589569161057e+02 0.000000000000000000e+00
2.890336507936507928e+02 0.000000000000000000e+00
2.892415419501134011e+02 0.000000000000000000e+00
2.894289342403628211e+02 0.000000000000000000e+00
2.896455328798185747e+02 0.000000000000000000e+00
2.898282086167800458e+02 0.000000000000000000e+00
2.900166893424036516e+02 0.000000000000000000e+00
2.902167800453514701e+02 0.000000000000000000e+00
2.904112471655328704e+02 0.000000000000000000e+00
2.906093424036280908e+02 0.000000000000000000e+00
2.908047165532879603e+02 0.000000000000000000e+00
2.910106122448979704e+02 0.000000000000000000e+00
2.912034467120181489e+02 0.000000000000000000e+00
2.914035374149659674e+02 0.000000000000000000e+00
2.916059863945578172e+02 0.000000000000000000e+00
2.917835827664399062e+02 0.000000000000000000e+00
2.919814965986394668e+02 0.000000000000000000e+00
2.921837641723356001e+02 0.000000000000000000e+00
2.923738775510204277e+02 0.000000000000000000e+00
2.925701587301587097e+02 0.000000000000000000e+00
2.927704308390022447e+02 0.000000000000000000e+00
2.929560090702947832e+02 0.000000000000000000e+00
2.931470294784580233e+02 0.000000000000000000e+00
2.933465759637188057e+02 0.000000000000000000e+00
2.935390476190476079e+02 0.000000000000000000e+00
2.937228117913832079e+02 0.000000000000000000e+00
2.939154648526077267e+02 0.000000000000000000e+00
2.941137414965986636e+02 0.000000000000000000e+00
2.942975056689342637e+02 0.000000000000000000e+00
2.945001360544217732e+02 0.000000000000000000e+00
2.946893424036281317e+02 0.000000000000000000e+00
2.948767346938775518e+02 0.000000000000000000e+00
2.950739229024943029e+02 0.000000000000000000e+00
2.952585941043083722e+02 0.000000000000000000e+00
2.954528798185941127e+02 0.000000000000000000e+00
2.956524263038548952e+02 0.000000000000000000e+00
2.958452607709750737e+02 0.000000000000000000e+00
2.960335600907029630e+02 0.000000000000000000e+00
2.962240362811791101e+02 0.000000000000000000e+00
2.964186848072562270e+02 0.000000000000000000e+00
2.966051700680272347e+02 0.000000000000000000e+00
2.968079818594104040e+02 0.000000000000000000e+00
2.969924716553288135e+02 0.000000000000000000e+00
2.971921995464852557e+02 0.000000000000000000e+00
2.973779591836734539e+02 0.000000000000000000e+00
2.975747845804988856e+02 0.000000000000000000e+00
2.977580045351473927e+02 0.000000000000000000e+00
2.979515646258503239e+02 0.000000000000000000e+00
2.981416780045351516e+02 0.000000000000000000e+00
2.983345124716553300e+02 0.000000000000000000e+00
2.985240816326530648e+02 0.000000000000000000e+00
2.987082086167800412e+02 0.000000000000000000e+00
2.989026757369614415e+02 0.000000000000000000e+00
2.991011337868480950e+02 0.000000000000000000e+00
2.992963265306122480e+02 0.000000000000000000e+00
2.994824489795918225e+02 0.000000000000000000e+00
2.996981405895691637e+02 0.000000000000000000e+00
2.998817233560090472e+02 0.000000000000000000e+00
3.000783673469387622e+02 0.000000000000000000e+00
3.002751927437641939e+02 0.000000000000000000e+00
3.004749206349206361e+02 0.000000000000000000e+00
3.006735600907029493e+02 0.000000000000000000e+00
3.008649433106576225e+02 0.000000000000000000e+00
3.010657596371881937e+02 0.000000000000000000e+00
3.012549659863945521e+02 0.000000000000000000e+00
3.014307482993197027e+02 0.000000000000000000e+00
3.016339229024943052e+02 0.000000000000000000e+00
3.018321995464852421e+02 0.000000000000000000e+00
3.020411791383219793e+02 0.000000000000000000e+00
3.022236734693877338e+02 0.000000000000000000e+00
3.024087074829931794e+02 0.000000000000000000e+00
3.026198639455782313e+02 0.000000000000000000e+00
3.028047165532879603e+02 0.000000000000000000e+00
3.030039002267573665e+02 0.000000000000000000e+00
3.031909297052154102e+02 0.000000000000000000e+00
3.033955555555555748e+02 0.000000000000000000e+00
3.035860317460317219e+02 0.000000000000000000e+00
3.037772335600906786e+02 0.000000000000000000e+00
3.039784126984126829e+02 0.000000000000000000e+00
3.041688888888888869e+02 0.000000000000000000e+00
3.043606349206349364e+02 0.000000000000000000e+00
3.045543764172335841e+02 0.000000000000000000e+00
3.047557369614512481e+02 0.000000000000000000e+00
3.049454875283446995e+02 0.000000000000000000e+00
3.051424943310657341e+02 0.000000000000000000e+00
3.053322448979591854e+02 0.000000000000000000e+00
3.055236281179138587e+02 0.000000000000000000e+00
3.057184580498866353e+02 0.000000000000000000e+00
3.059078458049886535e+02 0.000000000000000000e+00
3.061088435374149412e+02 0.000000000000000000e+00
3.063034920634920582e+02 0.000000000000000000e+00
3.064945124716553551e+02 0.000000000000000000e+00
3.066949659863945499e+02 0.000000000000000000e+00
3.068887074829931976e+02 0.000000000000000000e+00
3.070811791383219997e+02 0.000000000000000000e+00
3.072841723356008856e+02 0.000000000000000000e+00
3.074653968253968515e+02 0.000000000000000000e+00
3.076565986394558081e+02 0.000000000000000000e+00
3.078481632653061411e+02 0.000000000000000000e+00
3.080446258503401396e+02 0.000000000000000000e+00
3.082200453514739138e+02 0.000000000000000000e+00
3.084154195011337833e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
3.091918367346938794e+02 0.000000000000000000e+00
3.093915646258503216e+02 0.000000000000000000e+00
3.095954648526077335e+02 0.000000000000000000e+00
3.097960997732426449e+02 0.000000000000000000e+00
3.099992743764172474e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
3.107767800453514724e+02 0.000000000000000000e+00
3.109797732426303583e+02 0.000000000000000000e+00
3.111860317460317447e+02 0.000000000000000000e+00
3.113786848072562634e+02 0.000000000000000000e+00
3.115604535147392085e+02 0.000000000000000000e+00
3.117563718820861709e+02 0.000000000000000000e+00
3.119519274376417002e+02 0.000000000000000000e+00
3.121416780045351516e+02 0.000000000000000000e+00
3.123350566893424229e+02 0.000000000000000000e+00
3.125280725623582612e+02 0.000000000000000000e+00
3.127190929705215581e+02 0.000000000000000000e+00
3.129142857142857110e+02 0.000000000000000000e+00
3.131040362811791624e+02 0.000000000000000000e+00
3.132975963718820935e+02 0.000000000000000000e+00
3.134947845804988447e+02 0.000000000000000000e+00
3.136879818594104563e+02 0.000000000000000000e+00
3.138871655328798056e+02 0.000000000000000000e+00
3.140896145124716554e+02 0.000000000000000000e+00
3.142913378684807526e+02 0.000000000000000000e+00
3.144850793650793435e+02 0.000000000000000000e+00
3.146835374149659970e+02 0.000000000000000000e+00
3.148752834467120465e+02 0.000000000000000000e+00
3.150682993197278847e+02 0.000000000000000000e+00
3.152714739229024872e+02 0.000000000000000000e+00
3.154690249433106715e+02 0.000000000000000000e+00
3.156538775510204005e+02 0.000000000000000000e+00
3.158443537414966045e+02 0.000000000000000000e+00
3.160313832199546482e+02 0.000000000000000000e+00
3.162385487528344470e+02 0.000000000000000000e+00
3.164312018140589657e+02 0.000000000000000000e+00
3.166254875283446495e+02 0.000000000000000000e+00
3.168039909297052077e+02 0.000000000000000000e+00
3.170017233560090517e+02 0.000000000000000000e+00
3.171996371882086123e+02 0.000000000000000000e+00
3.173815873015872739e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
3.177737868480725751e+02 0.000000000000000000e+00
3.179531972789115457e+02 0.000000000000000000e+00
3.181462131519274408e+02 0.000000000000000000e+00
3.183390476190476193e+02 0.000000000000000000e+00
3.185367800453514633e+02 0.000000000000000000e+00
3.187399546485260657e+02 0.000000000000000000e+00
3.189318820861677750e+02 0.000000000000000000e+00
3.191120181405895551e+02 0.000000000000000000e+00
3.193057596371882028e+02 0.000000000000000000e+00
3.195040362811791397e+02 0.000000000000000000e+00
3.196916099773242763e+02 0.000000000000000000e+00
3.198760997732426290e+02 0.000000000000000000e+00
3.200790929705215149e+02 0.000000000000000000e+00
3.202659410430838989e+02 0.000000000000000000e+00
3.204640362811791192e+02 0.000000000000000000e+00
3.206708390022675985e+02 0.000000000000000000e+00
3.208489795918367236e+02 0.000000000000000000e+00
3.210427210884353713e+02 0.000000000000000000e+00
3.212502494331066032e+02 0.000000000000000000e+00
3.214383673469387759e+02 0.000000000000000000e+00
3.216275736961451344e+02 0.000000000000000000e+00
3.218233106575963802e+02 0.000000000000000000e+00
3.220150566893424298e+02 0.000000000000000000e+00
3.222180498866213156e+02 0.000000000000000000e+00
3.224047165532879831e+02 0.000000000000000000e+00
3.225886621315192997e+02 0.000000000000000000e+00
3.227765986394557558e+02 0.000000000000000000e+00
3.229919274376417206e+02 0.000000000000000000e+00
3.231856689342403683e+02 0.000000000000000000e+00
3.233806802721088616e+02 0.000000000000000000e+00
3.235836734693877474e+02 0.000000000000000000e+00
3.237785034013605241e+02 0.000000000000000000e+00
3.239706122448979499e+02 0.000000000000000000e+00
3.241685260770975106e+02 0.000000000000000000e+00
3.243609977324263127e+02 0.000000000000000000e+00
3.245518367346938930e+02 0.000000000000000000e+00
3.247512018140589589e+02 0.000000000000000000e+00
3.249342403628118063e+02 0.000000000000000000e+00
3.251437641723355796e+02 0.000000000000000000e+00
3.253433106575963620e+02 0.000000000000000000e+00
3.255392290249433245e+02 0.000000000000000000e+00
3.257333333333333485e+02 0.000000000000000000e+00
3.259330612244897907e+02 0.000000000000000000e+00
3.261206349206349273e+02 0.000000000000000000e+00
3.263227210884354008e+02 0.000000000000000000e+00
3.265304308390022925e+02 0.000000000000000000e+00
3.267299773242630181e+02 0.000000000000000000e+00
3.269190022675737168e+02 0.000000000000000000e+00
3.271258049886621393e+02 0.000000000000000000e+00
3.273063038548752957e+02 0.000000000000000000e+00
3.275092970521541815e+02 0.000000000000000000e+00
3.277179138321995424e+02 0.000000000000000000e+00
3.279151020408163504e+02 0.000000000000000000e+00
3.281079365079365289e+02 0.000000000000000000e+00
3.283225396825396842e+02 0.000000000000000000e+00
3.285055782312925317e+02 0.000000000000000000e+00
3.287123809523809541e+02 0.000000000000000000e+00
3.289142857142857110e+02 0.000000000000000000e+00
3.291145578231292461e+02 0.000000000000000000e+00
3.293026757369614756e+02 0.000000000000000000e+00
3.295049433106576089e+02 0.000000000000000000e+00
3.296841723356009197e+02 0.000000000000000000e+00
3.298927891156462806e+02 0.000000000000000000e+00
3.300972335600907286e+02 0.000000000000000000e+00
3.302973242630385471e+02 0.000000000000000000e+00
3.304845351473923074e+02 0.000000000000000000e+00
3.306962358276643954e+02 0.000000000000000000e+00
3.308774603174603044e+02 0.000000000000000000e+00
3.310726530612245142e+02 0.000000000000000000e+00
3.312743764172335545e+02 0.000000000000000000e+00
3.314770068027210641e+02 0.000000000000000000e+00
3.316638548752834481e+02 0.000000000000000000e+00
3.318655782312925453e+02 0.000000000000000000e+00
3.320569614512471617e+02 0.000000000000000000e+00
3.322427210884353599e+02 0.000000000000000000e+00
3.324491609977324060e+02 0.000000000000000000e+00
3.326523356009070085e+02 0.000000000000000000e+00
3.328373696145124541e+02 0.000000000000000000e+00
3.330485260770975060e+02 0.000000000000000000e+00
3.332360997732426426e+02 0.000000000000000000e+00
3.334193197278911498e+02 0.000000000000000000e+00
3.336204988662131541e+02 0.000000000000000000e+00
3.338240362811791329e+02 0.000000000000000000e+00
3.340186848072562498e+02 0.000000000000000000e+00
3.342213151927437593e+02 0.000000000000000000e+00
3.344172335600907218e+02 0.000000000000000000e+00
3.346155102040816587e+02 0.000000000000000000e+00
3.348255782312925248e+02 0.000000000000000000e+00
3.350205895691610181e+02 0.000000000000000000e+00
3.352107029478457889e+02 0.000000000000000000e+00
3.354133333333333553e+02 0.000000000000000000e+00
3.355956462585033933e+02 0.000000000000000000e+00
3.357863038548752570e+02 0.000000000000000000e+00
3.359958276643990871e+02 0.000000000000000000e+00
3.361924716553288022e+02 0.000000000000000000e+00
3.363932879818594301e+02 0.000000000000000000e+00
3.365950113378684705e+02 0.000000000000000000e+00
3.367923809523809382e+02 0.000000000000000000e+00
3.369794104308389819e+02 0.000000000000000000e+00
3.371784126984126715e+02 0.000000000000000000e+00
3.373792290249432995e+02 0.000000000000000000e+00
3.375785941043083653e+02 0.000000000000000000e+00
3.377919274376417320e+02 0.000000000000000000e+00
3.379775056689342136e+02 0.000000000000000000e+00
3.381853968253968219e+02 0.000000000000000000e+00
3.383707936507936438e+02 0.000000000000000000e+00
3.385725170068027410e+02 0.000000000000000000e+00
3.387597278911564445e+02 0.000000000000000000e+00
3.389623582766440109e+02 0.000000000000000000e+00
3.391526530612244983e+02 0.000000000000000000e+00
3.393605442176870497e+02 0.000000000000000000e+00
3.395642630385487450e+02 0.000000000000000000e+00
3.397578231292516762e+02 0.000000000000000000e+00
3.399446712018140602e+02 0.000000000000000000e+00
3.401418594104308113e+02 0.000000000000000000e+00
3.403288888888889119e+02 0.000000000000000000e+00
3.405262585034013796e+02 0.000000000000000000e+00
3.407134693877550831e+02 0.000000000000000000e+00
3.408994104308389979e+02 0.000000000000000000e+00
3.410953287981859603e+02 0.000000000000000000e+00
3.412888888888888914e+02 0.000000000000000000e+00
3.414853514739228899e+02 0.000000000000000000e+00
3.416841723356009197e+02 0.000000000000000000e+00
3.418737414965986545e+02 0.000000000000000000e+00
3.420660317460317401e+02 0.000000000000000000e+00
3.422597732426303878e+02 0.000000000000000000e+00
3.424656689342403411e+02 0.000000000000000000e+00
3.426543310657596635e+02 0.000000000000000000e+00
3.428482539682539709e+02 0.000000000000000000e+00
3.430398185941043039e+02 0.000000000000000000e+00
3.432388208616779934e+02 0.000000000000000000e+00
3.434347392290249559e+02 0.000000000000000000e+00
3.436333786848072691e+02 0.000000000000000000e+00
3.438294784580498913e+02 0.000000000000000000e+00
3.440185034013605332e+02 0.000000000000000000e+00
3.442196825396825375e+02 0.000000000000000000e+00
3.444027210884353849e+02 0.000000000000000000e+00
3.446009977324263218e+02 0.000000000000000000e+00
3.447853061224489579e+02 0.000000000000000000e+00
3.449888435374149935e+02 0.000000000000000000e+00
3.451798639455782336e+02 0.000000000000000000e+00
3.453761451247165724e+02 0.000000000000000000e+00
3.455756916099772980e+02 0.000000000000000000e+00
3.457696145124716622e+02 0.000000000000000000e+00
3.459680725623582589e+02 0.000000000000000000e+00
3.461641723356008811e+02 0.000000000000000000e+00
3.463626303854875346e+02 0.000000000000000000e+00
3.465489342403628257e+02 0.000000000000000000e+00
3.467488435374149844e+02 0.000000000000000000e+00
3.469396825396825648e+02 0.000000000000000000e+00
3.471374149659864088e+02 0.000000000000000000e+00
3.473255328798185815e+02 0.000000000000000000e+00
3.475229024943310492e+02 0.000000000000000000e+00
3.477271655328798374e+02 0.000000000000000000e+00
3.479100226757369683e+02 0.000000000000000000e+00
3.481026757369614302e+02 0.000000000000000000e+00
3.483092970521541929e+02 0.000000000000000000e+00
3.484892517006802564e+02 0.000000000000000000e+00
3.486790022675737077e+02 0.000000000000000000e+00
3.488834467120181557e+02 0.000000000000000000e+00
3.490762811791383342e+02 0.000000000000000000e+00
3.492689342403627961e+02 0.000000000000000000e+00
3.494746485260770896e+02 0.000000000000000000e+00
3.496540589569161170e+02 0.000000000000000000e+00
3.498476190476190482e+02 0.000000000000000000e+00
3.500480725623582998e+02 0.000000000000000000e+00
3.502370975056689417e+02 0.000000000000000000e+00
3.504310204081632492e+02 0.000000000000000000e+00
3.506294784580499027e+02 0.000000000000000000e+00
3.508172335600906990e+02 0.000000000000000000e+00
3.510158730158730123e+02 0.000000000000000000e+00
3.512047165532879944e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
3.519940136054421487e+02 0.000000000000000000e+00
3.521902947845804874e+02 0.000000000000000000e+00
3.524097959183673652e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
3.578231292517006636e+02 0.000000000000000000e+00
3.580139682539682440e+02 0.000000000000000000e+00
3.582140589569161193e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
3.720449886621315159e+02 0.000000000000000000e+00
3.722510657590000278e+02 0.000000000000000000e+00
3.724299319727891202e+02 0.000000000000000000e+00
3.726432653061224300e+02 0.000000000000000000e+00
3.728462585034013728e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
3.744214058956916347e+02 0.000000000000000000e+00
3.746169614512471640e+02 0.000000000000000000e+00
3.747923809523809382e+02 0.000000000000000000e+00
3.750044444444444594e+02 0.000000000000000000e+00
3.751921995464852557e+02 0.000000000000000000e+00
3.754000907029478640e+02 0.000000000000000000e+00
3.755847619047618764e+02 0.000000000000000000e+00
3.757899319727891339e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
4.056533333333333076e+02 0.000000000000000000e+00
4.058780952380952272e+02 0.000000000000000000e+00
4.060673015873015856e+02 0.000000000000000000e+00
4.062701133786848118e+02 0.000000000000000000e+00
4.064805442176870542e+02 0.000000000000000000e+00
4.066561451247165451e+02 0.000000000000000000e+00
4.068498866213151928e+02 0.000000000000000000e+00
4.070570521541949915e+02 0.000000000000000000e+00
4.072364625850340190e+02 0.000000000000000000e+00
4.074396371882086214e+02 0.000000000000000000e+00
4.076506122448979568e+02 0.000000000000000000e+00
4.078251247165532618e+02 0.000000000000000000e+00
4.080360997732426540e+02 0.000000000000000000e+00
4.082240362811791101e+02 0.000000000000000000e+00
4.084041723356008902e+02 0.000000000000000000e+00
4.086055328798186110e+02 0.000000000000000000e+00
4.088074376417233680e+02 0.000000000000000000e+00
4.089926530612244733e+02 0.000000000000000000e+00
4.091854875283446518e+02 0.000000000000000000e+00
4.093980952380952658e+02 0.000000000000000000e+00
4.095720634920634780e+02 0.000000000000000000e+00
4.097721541950113533e+02 0.000000000000000000e+00
4.099726077097505481e+02 0.000000000000000000e+00
4.101483900226757555e+02 0.000000000000000000e+00
4.103481179138321977e+02 0.000000000000000000e+00
4.105547392290249604e+02 0.000000000000000000e+00
4.107397732426304060e+02 0.000000000000000000e+00
4.109427664399092919e+02 0.000000000000000000e+00
4.111397732426303833e+02 0.000000000000000000e+00
4.113177324263038486e+02 0.000000000000000000e+00
4.115156462585034092e+02 0.000000000000000000e+00
4.116986848072562566e+02 0.000000000000000000e+00
4.118839002267573619e+02 0.000000000000000000e+00
4.120814512471655462e+02 0.000000000000000000e+00
4.122907936507936597e+02 0.000000000000000000e+00
4.124723809523809450e+02 0.000000000000000000e+00
4.126713832199546346e+02 0.000000000000000000e+00
4.128691156462584786e+02 0.000000000000000000e+00
4.130594104308390229e+02 0.000000000000000000e+00
4.132620408163265324e+02 0.000000000000000000e+00
4.134594104308390001e+02 0.000000000000000000e+00
4.136522448979591786e+02 0.000000000000000000e+00
4.138525170068027137e+02 0.000000000000000000e+00
4.140536961451247180e+02 0.000000000000000000e+00
4.142483446712018349e+02 0.000000000000000000e+00
4.144605895691610158e+02 0.000000000000000000e+00
4.146530612244898180e+02 0.000000000000000000e+00
4.148475283446712183e+02 0.000000000000000000e+00
4.150316553287981947e+02 0.000000000000000000e+00
4.152293877551020387e+02 0.000000000000000000e+00
4.154204081632652787e+02 0.000000000000000000e+00
4.156210430839002470e+02 0.000000000000000000e+00
4.158227664399092873e+02 0.000000000000000000e+00
4.160134240362811511e+02 0.000000000000000000e+00
4.162020861678004735e+02 0.000000000000000000e+00
4.163963718820861573e+02 0.000000000000000000e+00
4.165895691609977121e+02 0.000000000000000000e+00
4.167805895691610090e+02 0.000000000000000000e+00
4.169850340136054569e+02 0.000000000000000000e+00
4.171776870748299189e+02 0.000000000000000000e+00
4.173812244897958976e+02 0.000000000000000000e+00
4.175805895691610203e+02 0.000000000000000000e+00
4.177708843537415078e+02 0.000000000000000000e+00
4.179691609977324447e+02 0.000000000000000000e+00
4.181737868480725524e+02 0.000000000000000000e+00
4.183664399092970712e+02 0.000000000000000000e+00
4.185578231292516875e+02 0.000000000000000000e+00
4.187475736961451389e+02 0.000000000000000000e+00
4.189469387755102048e+02 0.000000000000000000e+00
4.191272562358276446e+02 0.000000000000000000e+00
4.193324263038549020e+02 0.000000000000000000e+00
4.195241723356008947e+02 0.000000000000000000e+00
4.197240816326530535e+02 0.000000000000000000e+00
4.199278004535147488e+02 0.000000000000000000e+00
4.201213605442176799e+02 0.000000000000000000e+00
4.203176417233560187e+02 0.000000000000000000e+00
4.205242630385487246e+02 0.000000000000000000e+00
4.207120181405895778e+02 0.000000000000000000e+00
4.209119274376417366e+02 0.000000000000000000e+00
4.210971428571428419e+02 0.000000000000000000e+00
4.212932426303854641e+02 0.000000000000000000e+00
4.214837188208616681e+02 0.000000000000000000e+00
4.216792743764172542e+02 0.000000000000000000e+00
4.218766439909297219e+02 0.000000000000000000e+00
4.220819954648525822e+02 0.000000000000000000e+00
4.222806349206348955e+02 0.000000000000000000e+00
4.224721995464852853e+02 0.000000000000000000e+00
4.226695691609977530e+02 0.000000000000000000e+00
4.228714739229025099e+02 0.000000000000000000e+00
4.230675736961451321e+02 0.000000000000000000e+00
4.232507936507936392e+02 0.000000000000000000e+00
4.234510657596371743e+02 0.000000000000000000e+00
4.236439002267573528e+02 0.000000000000000000e+00
4.238394557823129389e+02 0.000000000000000000e+00
4.240312018140589316e+02 0.000000000000000000e+00
4.242273015873016107e+02 0.000000000000000000e+00
4.244197732426304128e+02 0.000000000000000000e+00
4.246363718820861664e+02 0.000000000000000000e+00
4.248239455782313030e+02 0.000000000000000000e+00
4.250176870748299507e+02 0.000000000000000000e+00
4.252270294784580642e+02 0.000000000000000000e+00
4.254066213151927514e+02 0.000000000000000000e+00
4.256114285714285757e+02 0.000000000000000000e+00
4.257964625850340212e+02 0.000000000000000000e+00
4.259856689342403797e+02 0.000000000000000000e+00
4.261830385487528474e+02 0.000000000000000000e+00
4.263785941043083767e+02 0.000000000000000000e+00
4.265679818594104518e+02 0.000000000000000000e+00
4.267599092970521610e+02 0.000000000000000000e+00
4.269783219954648530e+02 0.000000000000000000e+00
4.271642630385487678e+02 0.000000000000000000e+00
4.273641723356009265e+02 0.000000000000000000e+00
4.275658956916099669e+02 0.000000000000000000e+00
4.277516553287981651e+02 0.000000000000000000e+00
4.279544671201813912e+02 0.000000000000000000e+00
4.281396825396825534e+02 0.000000000000000000e+00
4.283332426303854845e+02 0.000000000000000000e+00
4.285262585034013796e+02 0.000000000000000000e+00
4.287163718820861504e+02 0.000000000000000000e+00
4.289075736961451071e+02 0.000000000000000000e+00
4.291038548752834458e+02 0.000000000000000000e+00
4.292970521540000277e+02 0.000000000000000000e+00
4.294913832189999994e+02 0.000000000000000000e+00
4.296892517006802450e+02 0.000000000000000000e+00
4.298918820861678114e+02 0.000000000000000000e+00
4.300839909297052372e+02 0.000000000000000000e+00
4.302795464850000258e+02 0.000000000000000000e+00
4.304692970521542179e+02 0.000000000000000000e+00
4.306499773242630340e+02 0.000000000000000000e+00
4.308243083900226793e+02 0.000000000000000000e+00
4.310396371882086441e+02 0.000000000000000000e+00
4.312094331065759434e+02 0.000000000000000000e+00
4.314098866213151950e+02 0.000000000000000000e+00
4.315845804988662167e+02 0.000000000000000000e+00
4.317846712018140352e+02 0.000000000000000000e+00
4.319693424036281044e+02 0.000000000000000000e+00
4.321650793650793503e+02 0.000000000000000000e+00
4.323388662131519027e+02 0.000000000000000000e+00
4.325418594104308454e+02 0.000000000000000000e+00
4.327219954648526254e+02 0.000000000000000000e+00
4.329097505668934218e+02 0.000000000000000000e+00
4.331051247165532914e+02 0.000000000000000000e+00
4.332899773242630204e+02 0.000000000000000000e+00
4.334839002267573846e+02 0.000000000000000000e+00
4.336591383219954423e+02 0.000000000000000000e+00
4.338568707482993432e+02 0.000000000000000000e+00
4.340335600907029630e+02 0.000000000000000000e+00
4.342303854875283378e+02 0.000000000000000000e+00
4.344290249433106510e+02 0.000000000000000000e+00
4.346011791383219816e+02 0.000000000000000000e+00
4.348023582766439858e+02 0.000000000000000000e+00
4.349719727891156253e+02 0.000000000000000000e+00
4.351720634920635007e+02 0.000000000000000000e+00
4.353447619047619241e+02 0.000000000000000000e+00
4.355597278911564558e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
4.359510204081632878e+02 0.000000000000000000e+00
4.361576417233559937e+02 0.000000000000000000e+00
4.363626303854875346e+02 0.000000000000000000e+00
4.365627210884353531e+02 0.000000000000000000e+00
4.367497505668933968e+02 0.000000000000000000e+00
4.369326077097505845e+02 0.000000000000000000e+00
4.371386848072562543e+02 0.000000000000000000e+00
4.373206349206349159e+02 0.000000000000000000e+00
4.375036734693877634e+02 0.000000000000000000e+00
4.376941496598639674e+02 0.000000000000000000e+00
4.379036734693877406e+02 0.000000000000000000e+00
4.380721995464852512e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
4.384736507936507905e+02 0.000000000000000000e+00
4.386532426303854777e+02 0.000000000000000000e+00
4.388500680272109093e+02 0.000000000000000000e+00
4.390465306122449078e+02 0.000000000000000000e+00
4.392313832199546368e+02 0.000000000000000000e+00
4.394276643990929756e+02 0.000000000000000000e+00
4.396197732426304015e+02 0.000000000000000000e+00
4.398205895691609726e+02 0.000000000000000000e+00
4.400054421768707584e+02 0.000000000000000000e+00
4.401970068027210914e+02 0.000000000000000000e+00
4.403820408163265370e+02 0.000000000000000000e+00
4.405636281179138223e+02 0.000000000000000000e+00
4.407765986394557558e+02 0.000000000000000000e+00
4.409627210884353872e+02 0.000000000000000000e+00
4.411575510204081638e+02 0.000000000000000000e+00
4.413376870748299439e+02 0.000000000000000000e+00
4.415348752834466950e+02 0.000000000000000000e+00
4.417257142857142753e+02 0.000000000000000000e+00
4.419178231292517012e+02 0.000000000000000000e+00
4.421028571428571468e+02 0.000000000000000000e+00
4.423002267573696145e+02 0.000000000000000000e+00
4.424986848072562111e+02 0.000000000000000000e+00
4.426833560090702804e+02 0.000000000000000000e+00
4.428662131519274112e+02 0.000000000000000000e+00
4.430715646258503284e+02 0.000000000000000000e+00
4.432613151927437798e+02 0.000000000000000000e+00
4.434581405895691546e+02 0.000000000000000000e+00
4.436453514739229149e+02 0.000000000000000000e+00
4.438305668934240202e+02 0.000000000000000000e+00
4.440157823129251824e+02 0.000000000000000000e+00
4.442060770975056698e+02 0.000000000000000000e+00
4.443945578231292757e+02 0.000000000000000000e+00
4.445959183673469397e+02 0.000000000000000000e+00
4.447780498866213179e+02 0.000000000000000000e+00
4.449565532879818761e+02 0.000000000000000000e+00
4.451580952380952567e+02 0.000000000000000000e+00
4.453489342403628370e+02 0.000000000000000000e+00
4.455276190476190550e+02 0.000000000000000000e+00
4.457240816326530535e+02 0.000000000000000000e+00
4.459194557823129230e+02 0.000000000000000000e+00
4.460937868480725683e+02 0.000000000000000000e+00
4.462860770975056539e+02 0.000000000000000000e+00
4.464816326530612400e+02 0.000000000000000000e+00
4.466710204081632583e+02 0.000000000000000000e+00
4.468709297052154170e+02 0.000000000000000000e+00
4.470653968253968173e+02 0.000000000000000000e+00
4.472526077097505777e+02 0.000000000000000000e+00
4.474494331065759525e+02 0.000000000000000000e+00
4.476400907029478731e+02 0.000000000000000000e+00
4.478338321995464639e+02 0.000000000000000000e+00
4.480237641723355750e+02 0.000000000000000000e+00
4.482104308390022425e+02 0.000000000000000000e+00
4.484059863945578286e+02 0.000000000000000000e+00
4.485908390022675576e+02 0.000000000000000000e+00
4.487805895691610090e+02 0.000000000000000000e+00
4.489552834467120306e+02 0.000000000000000000e+00
4.491392290249432904e+02 0.000000000000000000e+00
4.493327891156462783e+02 0.000000000000000000e+00
4.495020408163265415e+02 0.000000000000000000e+00
4.497035827664399221e+02 0.000000000000000000e+00
4.498993197278911680e+02 0.000000000000000000e+00
4.500908843537415009e+02 0.000000000000000000e+00
4.502766439909296992e+02 0.000000000000000000e+00
4.504709297052154398e+02 0.000000000000000000e+00
4.506556009070294522e+02 0.000000000000000000e+00
4.508473469387755017e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
4.517460317460317469e+02 0.000000000000000000e+00
4.519582766439909278e+02 0.000000000000000000e+00
4.521647165532879740e+02 0.000000000000000000e+00
4.523593650793650909e+02 0.000000000000000000e+00
4.525565532879818420e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
4.530329251700680402e+02 0.000000000000000000e+00
4.532308390022676008e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
4.535307029478457821e+02 0.000000000000000000e+00
4.537151927437641916e+02 0.000000000000000000e+00
4.538915192743764351e+02 0.000000000000000000e+00
4.540720181405895914e+02 0.000000000000000000e+00
4.542762811791383228e+02 0.000000000000000000e+00
4.544979591836734585e+02 0.000000000000000000e+00
4.547014965986394373e+02 0.000000000000000000e+00
4.548870748299319757e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
4.552633106575963780e+02 0.000000000000000000e+00
4.554543310657596180e+02 0.000000000000000000e+00
4.556511564625850497e+02 0.000000000000000000e+00
4.558242176870748494e+02 0.000000000000000000e+00
4.560195918367347190e+02 0.000000000000000000e+00
4.562086167800453609e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
4.565873922902494542e+02 0.000000000000000000e+00
4.567867573696145200e+02 0.000000000000000000e+00
4.569984580498866080e+02 0.000000000000000000e+00
4.571921995464852557e+02 0.000000000000000000e+00
4.573864852607709963e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
4.577590929705215217e+02 0.000000000000000000e+00
4.579633560090703099e+02 0.000000000000000000e+00
4.581514739229024826e+02 0.000000000000000000e+00
4.583395918367347122e+02 0.000000000000000000e+00
4.585460317460317583e+02 0.000000000000000000e+00
4.587307029478458276e+02 0.000000000000000000e+00
4.589168253968254021e+02 0.000000000000000000e+00
4.591239909297052009e+02 0.000000000000000000e+00
4.593015873015872899e+02 0.000000000000000000e+00
4.595011337868480723e+02 0.000000000000000000e+00
4.596952380952380963e+02 0.000000000000000000e+00
4.598777324259999659e+02 0.000000000000000000e+00
4.600721995464852512e+02 0.000000000000000000e+00
4.602753741490000152e+02 0.000000000000000000e+00
4.604712925170068161e+02 0.000000000000000000e+00
4.606525170068027251e+02 0.000000000000000000e+00
4.608520634920635075e+02 0.000000000000000000e+00
4.610372789115646128e+02 0.000000000000000000e+00
4.612170521541950166e+02 0.000000000000000000e+00
4.614321995464852648e+02 0.000000000000000000e+00
4.616159637188208649e+02 0.000000000000000000e+00
4.618006349206349341e+02 0.000000000000000000e+00
4.619885714285714471e+02 0.000000000000000000e+00
4.621895691600000191e+02 0.000000000000000000e+00
4.624059863945578286e+02 0.000000000000000000e+00
4.625806802719999951e+02 0.000000000000000000e+00
4.627735147392290287e+02 0.000000000000000000e+00
4.629375056689342500e+02 0.000000000000000000e+00
4.631435827664399199e+02 0.000000000000000000e+00
4.633295238095238346e+02 0.000000000000000000e+00
4.635223582766440131e+02 0.000000000000000000e+00
4.637204535147392335e+02 0.000000000000000000e+00
4.639016780045351425e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
4.642851700680271847e+02 0.000000000000000000e+00
4.644725623582766616e+02 0.000000000000000000e+00
4.646623129251700561e+02 0.000000000000000000e+00
4.648582312925170186e+02 0.000000000000000000e+00
4.650485260770975060e+02 0.000000000000000000e+00
4.652386394557823337e+02 0.000000000000000000e+00
4.654218594104308409e+02 0.000000000000000000e+00
4.656186848072562157e+02 0.000000000000000000e+00
4.658089795918367599e+02 0.000000000000000000e+00
4.659860317460317560e+02 0.000000000000000000e+00
4.661835827664398835e+02 0.000000000000000000e+00
4.663715192743763964e+02 0.000000000000000000e+00
4.665549206349206202e+02 0.000000000000000000e+00
4.667530158730158973e+02 0.000000000000000000e+00
4.669482086167800503e+02 0.000000000000000000e+00
4.671343310657596248e+02 0.000000000000000000e+00
4.673273469387755199e+02 0.000000000000000000e+00
4.675120181405895892e+02 0.000000000000000000e+00
4.676925170068027455e+02 0.000000000000000000e+00
4.679018594104308590e+02 0.000000000000000000e+00
4.681070294784580597e+02 0.000000000000000000e+00
4.683069387755102184e+02 0.000000000000000000e+00
4.684870748299319985e+02 0.000000000000000000e+00
4.686751927437641712e+02 0.000000000000000000e+00
4.688850793650793776e+02 0.000000000000000000e+00
4.690730158730158905e+02 0.000000000000000000e+00
4.692562358276643977e+02 0.000000000000000000e+00
4.694721088435373986e+02 0.000000000000000000e+00
4.696653061224489534e+02 0.000000000000000000e+00
4.698659410430839216e+02 0.000000000000000000e+00
4.700660317460317401e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
4.708232199546485504e+02 0.000000000000000000e+00
4.710213151927437707e+02 0.000000000000000000e+00
4.712072562358276855e+02 0.000000000000000000e+00
4.714097052154194785e+02 0.000000000000000000e+00
4.715990929705215535e+02 0.000000000000000000e+00
4.717910204081632628e+02 0.000000000000000000e+00
4.719747845804988629e+02 0.000000000000000000e+00
4.721736054421768927e+02 0.000000000000000000e+00
4.723615419501134056e+02 0.000000000000000000e+00
4.725587301587301567e+02 0.000000000000000000e+00
4.727502947845804897e+02 0.000000000000000000e+00
4.729413151927437866e+02 0.000000000000000000e+00
4.731328798185941196e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
4.735279818594104313e+02 0.000000000000000000e+00
4.737151927437641916e+02 0.000000000000000000e+00
4.739053061224489625e+02 0.000000000000000000e+00
4.741088435374149412e+02 0.000000000000000000e+00
4.742917006802721289e+02 0.000000000000000000e+00
4.744838095238094979e+02 0.000000000000000000e+00
4.746664852607709690e+02 0.000000000000000000e+00
4.748760090702947991e+02 0.000000000000000000e+00
4.750831746031745979e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
4.754467120181406017e+02 0.000000000000000000e+00
4.756411791383220020e+02 0.000000000000000000e+00
4.758334693877550876e+02 0.000000000000000000e+00
4.760282993197278643e+02 0.000000000000000000e+00
4.762124263038548975e+02 0.000000000000000000e+00
4.764137414960000001e+02 0.000000000000000000e+00
4.765991836734693834e+02 0.000000000000000000e+00
4.767902040816326803e+02 0.000000000000000000e+00
4.769819501133786730e+02 0.000000000000000000e+00
4.771746031746031917e+02 0.000000000000000000e+00
4.773647165532879626e+02 0.000000000000000000e+00
4.775709750566893490e+02 0.000000000000000000e+00
4.777643537414966204e+02 0.000000000000000000e+00
4.779535600907029220e+02 0.000000000000000000e+00
4.781502040816326371e+02 0.000000000000000000e+00
4.783450340136054706e+02 0.000000000000000000e+00
4.785304308390022925e+02 0.000000000000000000e+00
4.787270748299319507e+02 0.000000000000000000e+00
4.789226303854875368e+02 0.000000000000000000e+00
4.791167346938775609e+02 0.000000000000000000e+00
4.793063038548752957e+02 0.000000000000000000e+00
4.795147392290249400e+02 0.000000000000000000e+00
4.797066666666666492e+02 0.000000000000000000e+00
4.799094784580498754e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
4.802813605442177050e+02 0.000000000000000000e+00
4.804865306122449056e+02 0.000000000000000000e+00
4.806813605442176822e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
4.810472562358276605e+02 0.000000000000000000e+00
4.812415419501134011e+02 0.000000000000000000e+00
4.814423582766439722e+02 0.000000000000000000e+00
4.816377324263038417e+02 0.000000000000000000e+00
4.818256689342403547e+02 0.000000000000000000e+00
4.820194104308390024e+02 0.000000000000000000e+00
4.822097052154194898e+02 0.000000000000000000e+00
4.824068934240362978e+02 0.000000000000000000e+00
4.825895691609977121e+02 0.000000000000000000e+00
4.827822222222222308e+02 0.000000000000000000e+00
4.829756009070295022e+02 0.000000000000000000e+00
4.831580952380952567e+02 0.000000000000000000e+00
4.833592743764172610e+02 0.000000000000000000e+00
4.835490249433106555e+02 0.000000000000000000e+00
4.837405895691609885e+02 0.000000000000000000e+00
4.839374149659864202e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
4.843085714285714403e+02 0.000000000000000000e+00
4.845075736961451298e+02 0.000000000000000000e+00
4.847022222222222467e+02 0.000000000000000000e+00
4.848879818594104449e+02 0.000000000000000000e+00
4.850835374149659742e+02 0.000000000000000000e+00
4.852769160997732456e+02 0.000000000000000000e+00
4.854708390022675530e+02 0.000000000000000000e+00
4.856676643990929847e+02 0.000000000000000000e+00
4.858597732426304106e+02 0.000000000000000000e+00
4.860524263038548725e+02 0.000000000000000000e+00
4.862510657596371857e+02 0.000000000000000000e+00
4.864468027210884316e+02 0.000000000000000000e+00
4.866414512471655485e+02 0.000000000000000000e+00
4.868448072562358107e+02 0.000000000000000000e+00
4.870459863945578149e+02 0.000000000000000000e+00
4.872364625850340190e+02 0.000000000000000000e+00
4.874321995464852648e+02 0.000000000000000000e+00
4.876166893424036175e+02 0.000000000000000000e+00
4.878122448979592036e+02 0.000000000000000000e+00
4.880119727891156458e+02 0.000000000000000000e+00
4.882049886621315409e+02 0.000000000000000000e+00
4.883994557823129412e+02 0.000000000000000000e+00
4.885964625850340326e+02 0.000000000000000000e+00
4.887878458049886490e+02 0.000000000000000000e+00
4.889803174603174512e+02 0.000000000000000000e+00
4.891771428571428828e+02 0.000000000000000000e+00
4.893598185941042971e+02 0.000000000000000000e+00
4.895553741496598832e+02 0.000000000000000000e+00
4.897500226757369433e+02 0.000000000000000000e+00
4.899403174603174875e+02 0.000000000000000000e+00
4.901302494331065986e+02 0.000000000000000000e+00
4.903247165532879990e+02 0.000000000000000000e+00
4.905108390022675735e+02 0.000000000000000000e+00
4.906969614512471480e+02 0.000000000000000000e+00
4.908995918367347144e+02 0.000000000000000000e+00
4.910855328798185724e+02 0.000000000000000000e+00
4.912770975056689622e+02 0.000000000000000000e+00
4.914790022675737191e+02 0.000000000000000000e+00
4.916613151927437571e+02 0.000000000000000000e+00
4.918603174603174466e+02 0.000000000000000000e+00
4.920591383219954764e+02 0.000000000000000000e+00
4.922465306122448965e+02 0.000000000000000000e+00
4.924386394557823223e+02 0.000000000000000000e+00
4.926311111111111245e+02 0.000000000000000000e+00
4.928234013605442101e+02 0.000000000000000000e+00
4.930158730158730123e+02 0.000000000000000000e+00
4.932137868480725729e+02 0.000000000000000000e+00
4.934051700680271892e+02 0.000000000000000000e+00
4.935951020408163004e+02 0.000000000000000000e+00
4.937912018140589794e+02 0.000000000000000000e+00
4.939882086167800708e+02 0.000000000000000000e+00
4.941766893424036198e+02 0.000000000000000000e+00
4.943673469387754835e+02 0.000000000000000000e+00
4.945583673469387804e+02 0.000000000000000000e+00
4.947448526077097313e+02 0.000000000000000000e+00
4.949349659863945590e+02 0.000000000000000000e+00
4.951254421768707630e+02 0.000000000000000000e+00
4.953206349206349159e+02 0.000000000000000000e+00
4.955170975056689144e+02 0.000000000000000000e+00
4.957034013605442055e+02 0.000000000000000000e+00
4.958998639455782040e+02 0.000000000000000000e+00
4.961004988662131723e+02 0.000000000000000000e+00
4.962878911564625923e+02 0.000000000000000000e+00
4.964883446712017872e+02 0.000000000000000000e+00
4.966693877551020364e+02 0.000000000000000000e+00
4.968683900226757260e+02 0.000000000000000000e+00
4.970630385487528429e+02 0.000000000000000000e+00
4.972595011337868414e+02 0.000000000000000000e+00
4.974441723356009106e+02 0.000000000000000000e+00
4.976424489795918475e+02 0.000000000000000000e+00
4.978341950113378402e+02 0.000000000000000000e+00
4.980317460317460245e+02 0.000000000000000000e+00
4.982249433106575793e+02 0.000000000000000000e+00
4.984339229024943165e+02 0.000000000000000000e+00
4.986144217687074729e+02 0.000000000000000000e+00
4.988174149659864156e+02 0.000000000000000000e+00
4.989970068027211028e+02 0.000000000000000000e+00
4.991862131519274612e+02 0.000000000000000000e+00
4.993863038548752797e+02 0.000000000000000000e+00
4.995889342403627893e+02 0.000000000000000000e+00
4.997797732426303696e+02 0.000000000000000000e+00
4.999740589569161102e+02 0.000000000000000000e+00
5.001667120181405721e+02 0.000000000000000000e+00
5.003570068027211164e+02 0.000000000000000000e+00
5.005502040816326712e+02 0.000000000000000000e+00
5.007482993197278915e+02 0.000000000000000000e+00
5.009393197278911316e+02 0.000000000000000000e+00
5.011414058956916051e+02 0.000000000000000000e+00
5.013371428571428510e+02 0.000000000000000000e+00
5.015323356009070039e+02 0.000000000000000000e+00
5.017242630385487701e+02 0.000000000000000000e+00
5.019239909297052122e+02 0.000000000000000000e+00
5.021095691609977507e+02 0.000000000000000000e+00
5.023004081632653310e+02 0.000000000000000000e+00
5.024961451247165769e+02 0.000000000000000000e+00
5.026960544217687357e+02 0.000000000000000000e+00
5.028787301587301499e+02 0.000000000000000000e+00
5.030831746031745979e+02 0.000000000000000000e+00
5.032682086167800435e+02 0.000000000000000000e+00
5.034545124716553346e+02 0.000000000000000000e+00
5.036529705215419312e+02 0.000000000000000000e+00
5.038389115646258460e+02 0.000000000000000000e+00
5.040248526077097608e+02 0.000000000000000000e+00
5.042296598639455851e+02 0.000000000000000000e+00
5.044199546485260726e+02 0.000000000000000000e+00
5.046169614512471640e+02 0.000000000000000000e+00
5.048058049886621461e+02 0.000000000000000000e+00
5.049986394557823246e+02 0.000000000000000000e+00
5.051863945578231210e+02 0.000000000000000000e+00
5.053984580498866421e+02 0.000000000000000000e+00
5.055894784580498822e+02 0.000000000000000000e+00
5.057850340136054683e+02 0.000000000000000000e+00
5.059702494331065736e+02 0.000000000000000000e+00
5.061667120181405721e+02 0.000000000000000000e+00
5.063548299319728017e+02 0.000000000000000000e+00
5.065545578231292438e+02 0.000000000000000000e+00
5.067428571428571331e+02 0.000000000000000000e+00
5.069375056689342500e+02 0.000000000000000000e+00
5.071307029478458048e+02 0.000000000000000000e+00
5.073206349206349159e+02 0.000000000000000000e+00
5.075127437641723418e+02 0.000000000000000000e+00
5.077010430839002311e+02 0.000000000000000000e+00
5.078960544217687243e+02 0.000000000000000000e+00
5.080901587301587483e+02 0.000000000000000000e+00
5.082755555555555702e+02 0.000000000000000000e+00
5.084689342403627847e+02 0.000000000000000000e+00
5.086635827664399017e+02 0.000000000000000000e+00
5.088558730158730441e+02 0.000000000000000000e+00
5.090454421768707221e+02 0.000000000000000000e+00
5.092371882086167716e+02 0.000000000000000000e+00
5.094289342403628211e+02 0.000000000000000000e+00
5.096206802721088707e+02 0.000000000000000000e+00
5.098053514739228831e+02 0.000000000000000000e+00
5.100009070294784692e+02 0.000000000000000000e+00
5.101808616780045327e+02 0.000000000000000000e+00
5.103756916099773093e+02 0.000000000000000000e+00
5.105545578231292438e+02 0.000000000000000000e+00
5.107551927437641552e+02 0.000000000000000000e+00
5.109376870748299098e+02 0.000000000000000000e+00
5.111339682539682485e+02 0.000000000000000000e+00
5.113235374149659833e+02 0.000000000000000000e+00
5.115060317460317378e+02 0.000000000000000000e+00
5.116970521541950347e+02 0.000000000000000000e+00
5.118936961451246930e+02 0.000000000000000000e+00
5.120780045351474428e+02 0.000000000000000000e+00
5.122751927437641370e+02 0.000000000000000000e+00
5.124562358276643863e+02 0.000000000000000000e+00
5.126505215419500701e+02 0.000000000000000000e+00
5.128439002267573414e+02 0.000000000000000000e+00
5.130169614512471981e+02 0.000000000000000000e+00
5.132132426303854800e+02 0.000000000000000000e+00
5.134075283446711637e+02 0.000000000000000000e+00
5.135974603174603317e+02 0.000000000000000000e+00
5.137861224489795404e+02 0.000000000000000000e+00
5.139775056689342136e+02 0.000000000000000000e+00
5.141491156462584513e+02 0.000000000000000000e+00
5.143412244897958772e+02 0.000000000000000000e+00
5.145338775510203959e+02 0.000000000000000000e+00
5.147149206349206452e+02 0.000000000000000000e+00
5.149166439909297424e+02 0.000000000000000000e+00
5.151049433106576316e+02 0.000000000000000000e+00
5.152981405895691296e+02 0.000000000000000000e+00
5.154877097505668644e+02 0.000000000000000000e+00
5.156830839002267339e+02 0.000000000000000000e+00
5.158737414965986545e+02 0.000000000000000000e+00
5.160580498866213475e+02 0.000000000000000000e+00
5.162472562358276491e+02 0.000000000000000000e+00
5.164375510204081365e+02 0.000000000000000000e+00
5.166222222222222626e+02 0.000000000000000000e+00
5.168143310657596885e+02 0.000000000000000000e+00
5.170006349206348659e+02 0.000000000000000000e+00
5.171936507936508178e+02 0.000000000000000000e+00
5.173808616780045213e+02 0.000000000000000000e+00
5.175766893420000088e+02 1.000000000000000000e+00
5.177708843537415078e+02 0.000000000000000000e+00
5.179439455782312507e+02 0.000000000000000000e+00
5.181166439909296741e+02 0.000000000000000000e+00
5.183261678004535042e+02 0.000000000000000000e+00
5.185266213151927559e+02 0.000000000000000000e+00
5.187167346938775836e+02 0.000000000000000000e+00
5.189148299319728039e+02 0.000000000000000000e+00
5.191169160997732206e+02 0.000000000000000000e+00
5.193066666666666151e+02 0.000000000000000000e+00
5.194987755102040410e+02 0.000000000000000000e+00
5.196888888888888687e+02 0.000000000000000000e+00
5.198808163265306348e+02 0.000000000000000000e+00
5.200647619047618946e+02 0.000000000000000000e+00
5.202697505668934355e+02 0.000000000000000000e+00
5.204673015873015629e+02 0.000000000000000000e+00
5.206659410430838761e+02 0.000000000000000000e+00
5.208462585034013728e+02 0.000000000000000000e+00
5.210394557823128707e+02 0.000000000000000000e+00
5.212322902494331629e+02 0.000000000000000000e+00
5.214347392290248990e+02 0.000000000000000000e+00
5.216215873015872830e+02 0.000000000000000000e+00
5.218151473922902142e+02 0.000000000000000000e+00
5.220034467120181034e+02 0.000000000000000000e+00
5.221870294779999995e+02 1.000000000000000000e+00
5.223836734693877588e+02 0.000000000000000000e+00
5.225623582766439768e+02 0.000000000000000000e+00
5.227637188208616408e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
5.239154648520000137e+02 0.000000000000000000e+00
5.240975963710000087e+02 0.000000000000000000e+00
5.242951473922902323e+02 0.000000000000000000e+00
5.244843537414966477e+02 0.000000000000000000e+00
5.246839002267573733e+02 0.000000000000000000e+00
5.248714739229025099e+02 0.000000000000000000e+00
5.250635827664399358e+02 0.000000000000000000e+00
5.252487981859410411e+02 0.000000000000000000e+00
5.254429024943310651e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
5.258258503401360713e+02 0.000000000000000000e+00
5.260284807256235808e+02 0.000000000000000000e+00
5.262120634919999702e+02 0.000000000000000000e+00
5.263983673469388123e+02 0.000000000000000000e+00
5.265986394557822905e+02 0.000000000000000000e+00
5.267907482993197164e+02 0.000000000000000000e+00
5.269834013605442351e+02 0.000000000000000000e+00
5.271731519274376296e+02 0.000000000000000000e+00
5.273616326530611786e+02 0.000000000000000000e+00
5.275468480725623976e+02 0.000000000000000000e+00
5.277424036280000337e+02 0.000000000000000000e+00
5.279341496598639196e+02 0.000000000000000000e+00
5.281297052154194489e+02 0.000000000000000000e+00
5.283285260770975356e+02 0.000000000000000000e+00
5.285148299319728267e+02 0.000000000000000000e+00
5.287100226757369228e+02 0.000000000000000000e+00
5.289035827664398539e+02 0.000000000000000000e+00
5.290902494331065782e+02 0.000000000000000000e+00
5.292850793650793548e+02 0.000000000000000000e+00
5.294744671201814299e+02 0.000000000000000000e+00
5.296593197278911020e+02 0.000000000000000000e+00
5.298488888880000331e+02 0.000000000000000000e+00
5.300395464852607574e+02 0.000000000000000000e+00
5.302448979591836178e+02 0.000000000000000000e+00
5.304377324263039100e+02 0.000000000000000000e+00
5.306392743764172337e+02 0.000000000000000000e+00
5.308313832199546596e+02 0.000000000000000000e+00
5.310242176870748381e+02 0.000000000000000000e+00
5.312174149659864497e+02 0.000000000000000000e+00
5.314020861678004621e+02 0.000000000000000000e+00
5.315947392290249809e+02 0.000000000000000000e+00
5.317901133786848504e+02 0.000000000000000000e+00
5.319778684799999837e+02 0.000000000000000000e+00
5.321629024943310924e+02 0.000000000000000000e+00
5.323541043083899922e+02 0.000000000000000000e+00
5.325558276643990894e+02 0.000000000000000000e+00
5.327423129251700402e+02 0.000000000000000000e+00
5.329364172335600642e+02 0.000000000000000000e+00
5.331303401360544285e+02 0.000000000000000000e+00
5.333246258503401123e+02 0.000000000000000000e+00
5.335038548752834231e+02 0.000000000000000000e+00
5.337079365079365516e+02 0.000000000000000000e+00
5.338929705215419972e+02 0.000000000000000000e+00
5.340919727891156299e+02 0.000000000000000000e+00
5.342797278911564263e+02 0.000000000000000000e+00
5.344736507936507905e+02 0.000000000000000000e+00
5.346666666666666288e+02 0.000000000000000000e+00
5.348569614512471162e+02 0.000000000000000000e+00
5.350494331065759752e+02 0.000000000000000000e+00
5.352411791383219679e+02 0.000000000000000000e+00
5.354311111111111359e+02 0.000000000000000000e+00
5.356228571428571286e+02 0.000000000000000000e+00
5.358182312925169981e+02 0.000000000000000000e+00
5.360038095238095366e+02 0.000000000000000000e+00
5.361982766439908801e+02 0.000000000000000000e+00
5.363894784580498936e+02 0.000000000000000000e+00
5.365745124716553391e+02 0.000000000000000000e+00
5.367677097505668371e+02 0.000000000000000000e+00
5.369714285714285325e+02 0.000000000000000000e+00
5.371602721088435146e+02 0.000000000000000000e+00
5.373527437641723736e+02 0.000000000000000000e+00
5.375383219954647984e+02 0.000000000000000000e+00
5.377282539682539664e+02 0.000000000000000000e+00
5.379121995464852262e+02 0.000000000000000000e+00
5.381142857142857565e+02 0.000000000000000000e+00
5.382998639455781813e+02 0.000000000000000000e+00
5.384856235827664932e+02 0.000000000000000000e+00
5.386809977324262491e+02 0.000000000000000000e+00
5.388732879818594483e+02 0.000000000000000000e+00
5.390699319727891634e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
5.394708390022675530e+02 0.000000000000000000e+00
5.396575056689342773e+02 0.000000000000000000e+00
5.398454421768707334e+02 0.000000000000000000e+00
5.400368253968254066e+02 0.000000000000000000e+00
5.402214965986394191e+02 0.000000000000000000e+00
5.404223129251701039e+02 0.000000000000000000e+00
5.406102494331065600e+02 0.000000000000000000e+00
5.407990929705215422e+02 0.000000000000000000e+00
5.409893877551020296e+02 0.000000000000000000e+00
5.411816780045351152e+02 0.000000000000000000e+00
5.413725170068026955e+02 0.000000000000000000e+00
5.415658956916099669e+02 0.000000000000000000e+00
5.417561904761904543e+02 0.000000000000000000e+00
5.419682539679999991e+02 0.000000000000000000e+00
5.421745124716553619e+02 0.000000000000000000e+00
5.423385034013605264e+02 0.000000000000000000e+00
5.425300680272108593e+02 0.000000000000000000e+00
5.427205442176871202e+02 0.000000000000000000e+00
5.429017687074830292e+02 0.000000000000000000e+00
5.431013151927437548e+02 0.000000000000000000e+00
5.432936054421768404e+02 0.000000000000000000e+00
5.434795464852608120e+02 0.000000000000000000e+00
5.436883446712017758e+02 0.000000000000000000e+00
5.438695691609976848e+02 0.000000000000000000e+00
5.440663945578231733e+02 0.000000000000000000e+00
5.442746485260770442e+02 0.000000000000000000e+00
5.444627664399092737e+02 0.000000000000000000e+00
5.446271201814058713e+02 0.000000000000000000e+00
5.448228571428571740e+02 0.000000000000000000e+00
5.450222222222222399e+02 0.000000000000000000e+00
5.452039909297052418e+02 0.000000000000000000e+00
5.453971882086167398e+02 0.000000000000000000e+00
5.455902040816326917e+02 0.000000000000000000e+00
5.457732426303855391e+02 0.000000000000000000e+00
5.459764172335601415e+02 0.000000000000000000e+00
5.461663492063491958e+02 0.000000000000000000e+00
5.463531972789115798e+02 0.000000000000000000e+00
5.465505668934240475e+02 0.000000000000000000e+00
5.467319727891156163e+02 0.000000000000000000e+00
5.469291609977324242e+02 0.000000000000000000e+00
5.471172789115646538e+02 0.000000000000000000e+00
5.473012244897959135e+02 0.000000000000000000e+00
5.475125623582766821e+02 0.000000000000000000e+00
5.476887074829932089e+02 0.000000000000000000e+00
5.478793650793651295e+02 0.000000000000000000e+00
5.480790929705215149e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
5.484417233560091063e+02 0.000000000000000000e+00
5.486409070294785124e+02 0.000000000000000000e+00
5.488175963718821322e+02 0.000000000000000000e+00
5.490238548752834049e+02 0.000000000000000000e+00
5.492110657596372221e+02 0.000000000000000000e+00
5.494080725623582566e+02 0.000000000000000000e+00
5.495983673469387440e+02 0.000000000000000000e+00
5.497917460317460154e+02 0.000000000000000000e+00
5.499996371882085668e+02 0.000000000000000000e+00
5.501915646258503330e+02 0.000000000000000000e+00
5.503825850340135730e+02 0.000000000000000000e+00
5.505797732426303810e+02 0.000000000000000000e+00
5.507722448979592400e+02 0.000000000000000000e+00
5.509572789115645719e+02 0.000000000000000000e+00
5.511800453514739502e+02 0.000000000000000000e+00
5.513725170068026955e+02 0.000000000000000000e+00
5.515517460317460063e+02 0.000000000000000000e+00
5.517483900226757214e+02 0.000000000000000000e+00
5.519544671201814481e+02 0.000000000000000000e+00
5.521425850340135639e+02 0.000000000000000000e+00
5.523279818590000332e+02 0.000000000000000000e+00
5.525106575963718569e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
5.534829931972789154e+02 0.000000000000000000e+00
5.536959637188208490e+02 0.000000000000000000e+00
5.538880725623582748e+02 0.000000000000000000e+00
5.540818140589568657e+02 0.000000000000000000e+00
5.542839002267573960e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
5.558158730158729668e+02 0.000000000000000000e+00
5.560331972789115298e+02 0.000000000000000000e+00
5.562253061224489556e+02 0.000000000000000000e+00
5.564234013605441760e+02 0.000000000000000000e+00
5.566198639455782313e+02 0.000000000000000000e+00
5.567934693877550671e+02 0.000000000000000000e+00
5.569979138321995151e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
5.573609070294784260e+02 0.000000000000000000e+00
5.575584580498866671e+02 0.000000000000000000e+00
5.577781405895691478e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
5.581518367346939158e+02 0.000000000000000000e+00
5.583673469387755404e+02 0.000000000000000000e+00
5.585737868480725865e+02 0.000000000000000000e+00
5.587687981859410229e+02 0.000000000000000000e+00
5.589710657596372130e+02 0.000000000000000000e+00
5.591557369614512254e+02 0.000000000000000000e+00
5.593489342403628370e+02 0.000000000000000000e+00
5.595519274376417798e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
5.599414058956915596e+02 0.000000000000000000e+00
5.601491156462584513e+02 0.000000000000000000e+00
5.603239909297052463e+02 0.000000000000000000e+00
5.605072108839999601e+02 1.000000000000000000e+00
5.607268934240362341e+02 0.000000000000000000e+00
5.609209977324262582e+02 0.000000000000000000e+00
5.611131065759636840e+02 0.000000000000000000e+00
5.613082993197278938e+02 0.000000000000000000e+00
5.615080272108843928e+02 0.000000000000000000e+00
5.617023129251700766e+02 0.000000000000000000e+00
5.619065759637188648e+02 0.000000000000000000e+00
5.621015873015873012e+02 0.000000000000000000e+00
5.622940589569160466e+02 0.000000000000000000e+00
5.624939682530000482e+02 1.000000000000000000e+00
5.626904308390022607e+02 0.000000000000000000e+00
5.628897959183673265e+02 0.000000000000000000e+00
5.630735600907029266e+02 0.000000000000000000e+00
5.632622222222222490e+02 0.000000000000000000e+00
5.634496145124716122e+02 0.000000000000000000e+00
5.636419047619048115e+02 0.000000000000000000e+00
5.638448979591836405e+02 0.000000000000000000e+00
5.640402721088435101e+02 0.000000000000000000e+00
5.642361904761904725e+02 0.000000000000000000e+00
5.644219501133786707e+02 0.000000000000000000e+00
5.646222222222222626e+02 0.000000000000000000e+00
5.648168707482992659e+02 0.000000000000000000e+00
5.650146031746031667e+02 0.000000000000000000e+00
5.652146938775509852e+02 0.000000000000000000e+00
5.654178684807255877e+02 0.000000000000000000e+00
5.656125170068027046e+02 0.000000000000000000e+00
5.658028117913831920e+02 0.000000000000000000e+00
5.660001814058956597e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
5.663849433106576043e+02 0.000000000000000000e+00
5.665754195011337515e+02 0.000000000000000000e+00
5.667588208616780321e+02 0.000000000000000000e+00
5.669480272108843337e+02 0.000000000000000000e+00
5.671479365079364925e+02 0.000000000000000000e+00
5.673376870748298870e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
5.677378684807256377e+02 0.000000000000000000e+00
5.679401360544217141e+02 0.000000000000000000e+00
5.681355102040815837e+02 0.000000000000000000e+00
5.683330612240000619e+02 1.000000000000000000e+00
5.685347845799999504e+02 1.000000000000000000e+00
5.687343310649999921e+02 1.000000000000000000e+00
5.689295238089999884e+02 1.000000000000000000e+00
5.691254421759999786e+02 1.000000000000000000e+00
5.693228117909999355e+02 1.000000000000000000e+00
5.695245351473922710e+02 0.000000000000000000e+00
5.697064852607709327e+02 0.000000000000000000e+00
5.698936961451247498e+02 0.000000000000000000e+00
5.700968707482993523e+02 0.000000000000000000e+00
5.702944217687074797e+02 0.000000000000000000e+00
5.704948752834467314e+02 0.000000000000000000e+00
5.706887981859410957e+02 0.000000000000000000e+00
5.708876190476190686e+02 0.000000000000000000e+00
5.710889795909999975e+02 1.000000000000000000e+00
5.712892517006803246e+02 0.000000000000000000e+00
5.714851700680271733e+02 0.000000000000000000e+00
5.716798185941042902e+02 0.000000000000000000e+00
5.718817687069999920e+02 0.000000000000000000e+00
5.720576870740000004e+02 1.000000000000000000e+00
5.722405442169999787e+02 0.000000000000000000e+00
5.724475283446712410e+02 0.000000000000000000e+00
5.726396371882086669e+02 0.000000000000000000e+00
5.728297505660000297e+02 1.000000000000000000e+00
5.730278458039999805e+02 1.000000000000000000e+00
5.732243083900226566e+02 0.000000000000000000e+00
5.734292970521541974e+02 0.000000000000000000e+00
5.736366439909296560e+02 0.000000000000000000e+00
5.738296598630000744e+02 1.000000000000000000e+00
5.740284807250000085e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
5.746184126980000428e+02 1.000000000000000000e+00
5.748237641719999829e+02 1.000000000000000000e+00
5.750124263029999838e+02 1.000000000000000000e+00
5.752116099773243150e+02 0.000000000000000000e+00
5.754089795918367827e+02 0.000000000000000000e+00
5.756087074829931680e+02 0.000000000000000000e+00
5.758044444444444707e+02 0.000000000000000000e+00
5.759967346938775563e+02 0.000000000000000000e+00
5.761846712018140124e+02 0.000000000000000000e+00
5.763775056689341909e+02 0.000000000000000000e+00
5.765864852607709281e+02 0.000000000000000000e+00
5.767633560090703213e+02 0.000000000000000000e+00
5.769400453514739411e+02 0.000000000000000000e+00
5.771519274376416888e+02 0.000000000000000000e+00
5.773454875283446199e+02 0.000000000000000000e+00
5.775435827664399540e+02 0.000000000000000000e+00
5.777496598639455669e+02 0.000000000000000000e+00
5.779461224489796223e+02 0.000000000000000000e+00
5.781429478458049971e+02 0.000000000000000000e+00
5.783399546485260316e+02 0.000000000000000000e+00
5.785318820861677978e+02 0.000000000000000000e+00
5.787241723356008833e+02 0.000000000000000000e+00
5.789329705215419608e+02 0.000000000000000000e+00
5.791096598639455806e+02 0.000000000000000000e+00
5.793053968253967696e+02 0.000000000000000000e+00
5.795103854875283105e+02 0.000000000000000000e+00
5.796985034013605400e+02 0.000000000000000000e+00
5.798887981859410274e+02 0.000000000000000000e+00
5.800881632653060933e+02 0.000000000000000000e+00
5.802829931972788700e+02 0.000000000000000000e+00
5.804879818594104108e+02 0.000000000000000000e+00
5.806817233560091154e+02 0.000000000000000000e+00
5.808749206349206133e+02 0.000000000000000000e+00
5.810655782312925339e+02 0.000000000000000000e+00
5.812720181405895801e+02 0.000000000000000000e+00
5.814532426303854891e+02 0.000000000000000000e+00
5.816362811791383365e+02 0.000000000000000000e+00
5.818387301587301863e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
5.822136961451246862e+02 0.000000000000000000e+00
5.824059863945577717e+02 0.000000000000000000e+00
5.826102494331065600e+02 0.000000000000000000e+00
5.827945578231292529e+02 0.000000000000000000e+00
5.829988208616780412e+02 0.000000000000000000e+00
5.831842176870748062e+02 0.000000000000000000e+00
5.833783219954648303e+02 0.000000000000000000e+00
5.835911111111111040e+02 0.000000000000000000e+00
5.837599999999999909e+02 0.000000000000000000e+00
5.839553741496598604e+02 0.000000000000000000e+00
5.841699773242630727e+02 0.000000000000000000e+00
5.843608163265306530e+02 0.000000000000000000e+00
5.845552834467119965e+02 0.000000000000000000e+00
5.847535600907029902e+02 0.000000000000000000e+00
5.849541950113379016e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
5.853527437641723736e+02 0.000000000000000000e+00
5.855419501133786753e+02 0.000000000000000000e+00
5.857326077097505959e+02 0.000000000000000000e+00
5.859412244897958999e+02 0.000000000000000000e+00
5.861249886621315000e+02 0.000000000000000000e+00
5.863178231292516784e+02 0.000000000000000000e+00
5.865195464852607756e+02 0.000000000000000000e+00
5.867203628117913468e+02 0.000000000000000000e+00
5.869052154195011326e+02 0.000000000000000000e+00
5.871152834467120556e+02 0.000000000000000000e+00
5.873095691609977393e+02 0.000000000000000000e+00
5.875029478458050107e+02 0.000000000000000000e+00
5.876972335600906945e+02 0.000000000000000000e+00
5.878862585034013364e+02 0.000000000000000000e+00
5.880780045351474428e+02 0.000000000000000000e+00
5.882893424036280976e+02 0.000000000000000000e+00
5.884669387755102434e+02 0.000000000000000000e+00
5.886528798185941014e+02 0.000000000000000000e+00
5.888614965986394054e+02 0.000000000000000000e+00
5.890566893424036152e+02 0.000000000000000000e+00
5.892406349206348750e+02 0.000000000000000000e+00
5.894434467120181580e+02 0.000000000000000000e+00
5.896424489795917907e+02 0.000000000000000000e+00
5.898316553287982060e+02 0.000000000000000000e+00
5.900350113378684682e+02 0.000000000000000000e+00
5.902140589569161193e+02 0.000000000000000000e+00
5.904116099770000119e+02 0.000000000000000000e+00
5.906242176870748608e+02 0.000000000000000000e+00
5.907985487528344493e+02 0.000000000000000000e+00
5.909815873015872967e+02 0.000000000000000000e+00
5.911931065759637249e+02 0.000000000000000000e+00
5.913792290249433563e+02 0.000000000000000000e+00
5.915789569160997416e+02 0.000000000000000000e+00
5.917730612244897657e+02 0.000000000000000000e+00
5.919798639455782450e+02 0.000000000000000000e+00
5.921623582766439995e+02 0.000000000000000000e+00
5.923651700680271688e+02 0.000000000000000000e+00
5.925529251700680788e+02 0.000000000000000000e+00
5.927521088435373713e+02 0.000000000000000000e+00
5.929656235827663977e+02 0.000000000000000000e+00
5.931399546485260998e+02 0.000000000000000000e+00
5.933324263038548452e+02 0.000000000000000000e+00
5.935468480725623976e+02 0.000000000000000000e+00
5.937338775510204414e+02 0.000000000000000000e+00
5.939247165532880217e+02 0.000000000000000000e+00
5.941122902494331584e+02 0.000000000000000000e+00
5.943192743764171837e+02 0.000000000000000000e+00
5.945104761904761972e+02 0.000000000000000000e+00
5.947169160997732433e+02 0.000000000000000000e+00
5.949068480725624113e+02 0.000000000000000000e+00
5.950975056689342182e+02 0.000000000000000000e+00
5.953073922902494814e+02 0.000000000000000000e+00
5.954786394557822859e+02 0.000000000000000000e+00
5.956876190476190231e+02 0.000000000000000000e+00
5.959011337868480496e+02 0.000000000000000000e+00
5.960941496598640015e+02 0.000000000000000000e+00
5.962839002267573960e+02 0.000000000000000000e+00
5.964885260770975037e+02 0.000000000000000000e+00
5.966820861678004349e+02 0.000000000000000000e+00
5.968745578231292939e+02 0.000000000000000000e+00
5.970750113378684318e+02 0.000000000000000000e+00
5.972556916099773616e+02 0.000000000000000000e+00
5.974563265306122730e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
5.978572335600906626e+02 0.000000000000000000e+00
5.980480725623582430e+02 0.000000000000000000e+00
5.982581405895691660e+02 0.000000000000000000e+00
5.984560544217687266e+02 0.000000000000000000e+00
5.986512471655329364e+02 0.000000000000000000e+00
5.988498866213151359e+02 0.000000000000000000e+00
5.990383673469387986e+02 0.000000000000000000e+00
5.992408163265306484e+02 0.000000000000000000e+00
5.994443537414965704e+02 0.000000000000000000e+00
5.996538775510204005e+02 0.000000000000000000e+00
5.998320181405895255e+02 0.000000000000000000e+00
6.000384580490000417e+02 0.000000000000000000e+00
6.002102494331065827e+02 0.000000000000000000e+00
6.004192290249433199e+02 0.000000000000000000e+00
6.006104308390022197e+02 0.000000000000000000e+00
6.008065306122448419e+02 0.000000000000000000e+00
6.010071655328798670e+02 0.000000000000000000e+00
6.012030839002267157e+02 0.000000000000000000e+00
6.014042630385487200e+02 0.000000000000000000e+00
6.015994557823129298e+02 0.000000000000000000e+00
6.017970068027210573e+02 0.000000000000000000e+00
6.019889342403628234e+02 0.000000000000000000e+00
6.021830385487528474e+02 0.000000000000000000e+00
6.023925623582766775e+02 0.000000000000000000e+00
6.025766893424035970e+02 0.000000000000000000e+00
6.027615419501133829e+02 0.000000000000000000e+00
6.029627210884353872e+02 0.000000000000000000e+00
6.031555555555555657e+02 0.000000000000000000e+00
6.033387755102040728e+02 0.000000000000000000e+00
6.035484807256235626e+02 0.000000000000000000e+00
6.037445804988661848e+02 0.000000000000000000e+00
6.039328798185940741e+02 0.000000000000000000e+00
6.041322448979591400e+02 0.000000000000000000e+00
6.043267120181405971e+02 0.000000000000000000e+00
6.045188208616780230e+02 0.000000000000000000e+00
6.047259863945578218e+02 0.000000000000000000e+00
6.049137414965986181e+02 0.000000000000000000e+00
6.051303401360544285e+02 0.000000000000000000e+00
6.053063038548752957e+02 0.000000000000000000e+00
6.055065759637187739e+02 0.000000000000000000e+00
6.056925170068027455e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
6.060885260770975265e+02 0.000000000000000000e+00
6.062746485260770442e+02 0.000000000000000000e+00
6.064643990929705524e+02 0.000000000000000000e+00
6.066610430839002674e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
6.070626757369614097e+02 0.000000000000000000e+00
6.072422675736961537e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
6.076079818594104154e+02 0.000000000000000000e+00
6.078260317460317310e+02 0.000000000000000000e+00
6.080161451247165587e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
6.084021768707483488e+02 0.000000000000000000e+00
6.085922902494330629e+02 0.000000000000000000e+00
6.087978231292516966e+02 0.000000000000000000e+00
6.089801360544217914e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
6.093750566893423866e+02 0.000000000000000000e+00
6.095945578231292075e+02 0.000000000000000000e+00
6.097756009070294567e+02 0.000000000000000000e+00
6.099468480725623749e+02 0.000000000000000000e+00
6.101407709750567392e+02 0.000000000000000000e+00
6.103278004535147829e+02 0.000000000000000000e+00
6.105188208616780230e+02 0.000000000000000000e+00
6.107105668934240157e+02 0.000000000000000000e+00
6.109023129251701221e+02 0.000000000000000000e+00
6.111141950113378698e+02 0.000000000000000000e+00
6.112946938775510262e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
6.118797278911564490e+02 0.000000000000000000e+00
6.120745578231292257e+02 0.000000000000000000e+00
6.122702947845805284e+02 0.000000000000000000e+00
6.124622222222221808e+02 0.000000000000000000e+00
6.126494331065759980e+02 0.000000000000000000e+00
6.128370068027211346e+02 0.000000000000000000e+00
6.130249433106575907e+02 0.000000000000000000e+00
6.132228571428571513e+02 0.000000000000000000e+00
6.134305668934240430e+02 0.000000000000000000e+00
6.136067120181405699e+02 0.000000000000000000e+00
6.138102494331066055e+02 0.000000000000000000e+00
6.140154195011338061e+02 0.000000000000000000e+00
6.142243990929705433e+02 0.000000000000000000e+00
6.143869387755102025e+02 0.000000000000000000e+00
6.145734240362811533e+02 0.000000000000000000e+00
6.147687981859410229e+02 0.000000000000000000e+00
6.149610884353741085e+02 0.000000000000000000e+00
6.151564625850339780e+02 0.000000000000000000e+00
6.153498412698412494e+02 0.000000000000000000e+00
6.155341496590000361e+02 0.000000000000000000e+00
6.157485714285713811e+02 0.000000000000000000e+00
6.159316099773242286e+02 0.000000000000000000e+00
6.161269841269840981e+02 0.000000000000000000e+00
6.163374149659863406e+02 0.000000000000000000e+00
6.165137414965986409e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
6.172803628117914059e+02 0.000000000000000000e+00
6.174835374149660083e+02 0.000000000000000000e+00
6.176656689342403297e+02 0.000000000000000000e+00
6.178492517006802700e+02 0.000000000000000000e+00
6.180711111111111222e+02 0.000000000000000000e+00
6.182503401360544331e+02 0.000000000000000000e+00
6.184478911564625605e+02 0.000000000000000000e+00
6.186563265306122048e+02 0.000000000000000000e+00
6.188384580498866399e+02 0.000000000000000000e+00
6.190289342403627870e+02 0.000000000000000000e+00
6.192185034013605218e+02 0.000000000000000000e+00
6.194060770975056585e+02 0.000000000000000000e+00
6.196032653061224664e+02 0.000000000000000000e+00
6.198019047619047797e+02 0.000000000000000000e+00
6.199818594104308431e+02 0.000000000000000000e+00
6.201785034013605582e+02 0.000000000000000000e+00
6.203854875283446972e+02 0.000000000000000000e+00
6.205754195011337515e+02 0.000000000000000000e+00
6.207691609977324561e+02 0.000000000000000000e+00
6.209607256235827890e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
6.213336961451246907e+02 0.000000000000000000e+00
6.215238095238095184e+02 0.000000000000000000e+00
6.217246258503400895e+02 0.000000000000000000e+00
6.219116553287981333e+02 0.000000000000000000e+00
6.221153741496598286e+02 0.000000000000000000e+00
6.223060317460317492e+02 0.000000000000000000e+00
6.225070294784580938e+02 0.000000000000000000e+00
6.227047619047618809e+02 0.000000000000000000e+00
6.228963265306122139e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
6.232892517006803246e+02 0.000000000000000000e+00
6.234806349206348841e+02 0.000000000000000000e+00
6.236961451247165087e+02 0.000000000000000000e+00
6.238659410430839216e+02 0.000000000000000000e+00
6.240614965986394509e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
6.248702040816326644e+02 0.000000000000000000e+00
6.250438095238095002e+02 0.000000000000000000e+00
6.252310204081633174e+02 0.000000000000000000e+00
6.254262131519274135e+02 0.000000000000000000e+00
6.256362811791383365e+02 0.000000000000000000e+00
6.258494331065759297e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
6.261924716553287453e+02 0.000000000000000000e+00
6.264083446712018031e+02 0.000000000000000000e+00
6.265877551020407736e+02 0.000000000000000000e+00
6.267902040816326235e+02 0.000000000000000000e+00
6.269752380952380690e+02 0.000000000000000000e+00
6.271666213151927423e+02 0.000000000000000000e+00
6.273719727891156026e+02 0.000000000000000000e+00
6.275568253968253885e+02 0.000000000000000000e+00
6.277514739219999456e+02 0.000000000000000000e+00
6.279662585034013773e+02 0.000000000000000000e+00
6.281398639455782131e+02 0.000000000000000000e+00
6.283301587301587006e+02 0.000000000000000000e+00
6.285229931972788791e+02 0.000000000000000000e+00
6.287232653061224710e+02 0.000000000000000000e+00
6.289135600907029584e+02 0.000000000000000000e+00
6.291174603174603135e+02 0.000000000000000000e+00
6.292941496598639333e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
6.296972335600906945e+02 0.000000000000000000e+00
6.298742857142857474e+02 0.000000000000000000e+00
6.300747392290249991e+02 0.000000000000000000e+00
6.302853514739229013e+02 0.000000000000000000e+00
6.304605895691610158e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
6.308506122448980022e+02 0.000000000000000000e+00
6.310356462585034478e+02 0.000000000000000000e+00
6.312478911564626287e+02 0.000000000000000000e+00
6.314409070294784669e+02 0.000000000000000000e+00
6.316250340136053865e+02 0.000000000000000000e+00
6.318243990929705660e+02 0.000000000000000000e+00
6.320321088435374577e+02 0.000000000000000000e+00
6.322195011337868209e+02 0.000000000000000000e+00
6.324179591836734744e+02 0.000000000000000000e+00
6.326224036281179224e+02 0.000000000000000000e+00
6.328027210884354190e+02 0.000000000000000000e+00
6.330256689342403433e+02 0.000000000000000000e+00
6.331972789115645810e+02 0.000000000000000000e+00
6.333948299319728221e+02 0.000000000000000000e+00
6.335927437641723827e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
6.339833106575963484e+02 0.000000000000000000e+00
6.341801360544217232e+02 0.000000000000000000e+00
6.344029024943311015e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
6.351401360544217596e+02 0.000000000000000000e+00
6.353282539682539891e+02 0.000000000000000000e+00
6.355261678004535497e+02 0.000000000000000000e+00
6.357224489795918316e+02 0.000000000000000000e+00
6.359121995464852262e+02 0.000000000000000000e+00
6.361389569160998008e+02 0.000000000000000000e+00
6.363138321989999895e+02 0.000000000000000000e+00
6.365287981859410138e+02 0.000000000000000000e+00
6.367049433106575407e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
6.371000453514739092e+02 0.000000000000000000e+00
6.372980952380000872e+02 0.000000000000000000e+00
6.374929705215419062e+02 0.000000000000000000e+00
6.376921541950113124e+02 0.000000000000000000e+00
6.378820861678004803e+02 0.000000000000000000e+00
6.380865306122449283e+02 0.000000000000000000e+00
6.383038548752834913e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
6.386817233560091154e+02 0.000000000000000000e+00
6.388829024943311197e+02 0.000000000000000000e+00
6.391025850340136003e+02 0.000000000000000000e+00
6.392796371882086532e+02 0.000000000000000000e+00
6.394815419501134102e+02 0.000000000000000000e+00
6.396734693877550626e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
6.461968253960000084e+02 0.000000000000000000e+00
6.463804081632653151e+02 0.000000000000000000e+00
6.465850340136054228e+02 0.000000000000000000e+00
6.467900226757369637e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
6.599629931972789336e+02 0.000000000000000000e+00
6.601658049886621029e+02 0.000000000000000000e+00
6.603579138321995288e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
6.673917460317460382e+02 0.000000000000000000e+00
6.675600907029478321e+02 0.000000000000000000e+00
6.677612698412698364e+02 0.000000000000000000e+00
6.679626303854875005e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
6.855981859410430843e+02 0.000000000000000000e+00
6.857971882086168307e+02 0.000000000000000000e+00
6.859865759637187921e+02 0.000000000000000000e+00
6.862004535147392517e+02 0.000000000000000000e+00
6.863687981859410456e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
6.903219954648526482e+02 0.000000000000000000e+00
6.905180952380952704e+02 0.000000000000000000e+00
6.907085714285714175e+02 0.000000000000000000e+00
6.909208163265305984e+02 0.000000000000000000e+00
6.911005895691610021e+02 0.000000000000000000e+00
6.912945124716553664e+02 0.000000000000000000e+00
6.915051020399999970e+02 0.000000000000000000e+00
6.916905215419501474e+02 0.000000000000000000e+00
6.918867346929999940e+02 0.000000000000000000e+00
6.920861678004534951e+02 0.000000000000000000e+00
6.922839002267573960e+02 0.000000000000000000e+00
6.924734693877551308e+02 0.000000000000000000e+00
6.926734693869999546e+02 0.000000000000000000e+00
6.928642176870748699e+02 0.000000000000000000e+00
6.930617687074829973e+02 0.000000000000000000e+00
6.932780045351473746e+02 0.000000000000000000e+00
6.934532426303854891e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
6.942443537414966386e+02 0.000000000000000000e+00
6.944424489795918589e+02 0.000000000000000000e+00
6.946476190476190595e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
7.067063945578231596e+02 0.000000000000000000e+00
7.068867120181405426e+02 0.000000000000000000e+00
7.070681179138322250e+02 0.000000000000000000e+00
7.072665759637187648e+02 0.000000000000000000e+00
7.074575963718821185e+02 0.000000000000000000e+00
7.076725623582766502e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
7.154089795918367827e+02 0.000000000000000000e+00
7.155869387755102480e+02 0.000000000000000000e+00
7.157821315192743441e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
7.233710657596371902e+02 0.000000000000000000e+00
7.235564625850340690e+02 0.000000000000000000e+00
7.237489342403628143e+02 0.000000000000000000e+00
7.239399546485260544e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
7.245121088435373622e+02 0.000000000000000000e+00
7.247089342403628507e+02 0.000000000000000000e+00
7.248941496598639560e+02 0.000000000000000000e+00
7.250822675736961855e+02 0.000000000000000000e+00
7.252783673469388077e+02 0.000000000000000000e+00
7.254661224489796041e+02 0.000000000000000000e+00
7.256469841269840799e+02 0.000000000000000000e+00
7.258372789115646810e+02 0.000000000000000000e+00
7.260246712018140443e+02 0.000000000000000000e+00
7.262126077097506140e+02 0.000000000000000000e+00
7.264021768707483488e+02 0.000000000000000000e+00
7.265944671201814344e+02 0.000000000000000000e+00
7.267767800453515292e+02 0.000000000000000000e+00
7.269572789115645719e+02 0.000000000000000000e+00
7.271435827664398630e+02 0.000000000000000000e+00
7.273295238095238346e+02 0.000000000000000000e+00
7.275083900226757123e+02 0.000000000000000000e+00
7.277015873015873240e+02 0.000000000000000000e+00
7.278898866213152132e+02 0.000000000000000000e+00
7.280751020408163185e+02 0.000000000000000000e+00
7.282575963718820731e+02 0.000000000000000000e+00
7.284466213151927150e+02 0.000000000000000000e+00
7.286273015873015311e+02 0.000000000000000000e+00
7.288230385487528338e+02 0.000000000000000000e+00
7.290115192743763828e+02 0.000000000000000000e+00
7.292078004535147784e+02 0.000000000000000000e+00
7.293937414965986363e+02 0.000000000000000000e+00
7.295813151927437730e+02 0.000000000000000000e+00
7.297739682539682917e+02 0.000000000000000000e+00
7.299440362810000806e+02 0.000000000000000000e+00
7.301396825396825534e+02 0.000000000000000000e+00
7.303292517006802882e+02 0.000000000000000000e+00
7.305171882086167443e+02 0.000000000000000000e+00
7.307049433106575407e+02 0.000000000000000000e+00
7.308943310657596157e+02 0.000000000000000000e+00
7.310851700680271961e+02 0.000000000000000000e+00
7.312716553287981469e+02 0.000000000000000000e+00
7.314561451247164996e+02 0.000000000000000000e+00
7.316495238095237710e+02 0.000000000000000000e+00
7.318351020408163095e+02 0.000000000000000000e+00
7.320194104308390024e+02 0.000000000000000000e+00
7.322093424036281704e+02 0.000000000000000000e+00
7.324014512471654825e+02 0.000000000000000000e+00
7.325824943310657318e+02 0.000000000000000000e+00
7.327677097505668371e+02 0.000000000000000000e+00
7.329578231292516648e+02 0.000000000000000000e+00
7.331410430839001720e+02 0.000000000000000000e+00
7.333184580498866580e+02 0.000000000000000000e+00
7.335183673469388168e+02 0.000000000000000000e+00
7.337055782312925203e+02 0.000000000000000000e+00
7.338913378684807185e+02 0.000000000000000000e+00
7.340832653061224846e+02 0.000000000000000000e+00
7.342692063492063426e+02 0.000000000000000000e+00
7.344607709750566755e+02 0.000000000000000000e+00
7.346550566893423593e+02 0.000000000000000000e+00
7.348428117913832693e+02 0.000000000000000000e+00
7.350236734693877452e+02 0.000000000000000000e+00
7.352177777777777692e+02 0.000000000000000000e+00
7.354111564625850406e+02 0.000000000000000000e+00
7.355918367346938567e+02 0.000000000000000000e+00
7.357783219954648075e+02 0.000000000000000000e+00
7.359687981859410684e+02 0.000000000000000000e+00
7.361592743764172155e+02 0.000000000000000000e+00
7.363481179138321977e+02 0.000000000000000000e+00
7.365329705215419835e+02 0.000000000000000000e+00
7.367219954648526254e+02 0.000000000000000000e+00
7.369095691609977621e+02 0.000000000000000000e+00
7.370987755102040637e+02 0.000000000000000000e+00
7.372879818594104790e+02 0.000000000000000000e+00
7.374731972789115844e+02 0.000000000000000000e+00
7.376647619047619173e+02 0.000000000000000000e+00
7.378501587301586824e+02 0.000000000000000000e+00
7.380342857142857156e+02 0.000000000000000000e+00
7.382222222222221717e+02 0.000000000000000000e+00
7.384032653060000939e+02 0.000000000000000000e+00
7.385893877551020523e+02 0.000000000000000000e+00
7.387764172335600961e+02 0.000000000000000000e+00
7.389650793650794185e+02 0.000000000000000000e+00
7.391546485260771533e+02 0.000000000000000000e+00
7.393416780045351970e+02 0.000000000000000000e+00
7.395258049886621166e+02 0.000000000000000000e+00
7.397126530612245006e+02 0.000000000000000000e+00
7.399051247165532459e+02 0.000000000000000000e+00
7.400818140589568657e+02 0.000000000000000000e+00
7.402733786848073123e+02 0.000000000000000000e+00
7.404538775510203550e+02 0.000000000000000000e+00
7.406409070294785124e+02 0.000000000000000000e+00
7.408244897959183390e+02 0.000000000000000000e+00
7.410118820861678159e+02 0.000000000000000000e+00
7.411994557823129526e+02 0.000000000000000000e+00
7.413946485260770487e+02 0.000000000000000000e+00
7.415767800453514837e+02 0.000000000000000000e+00
7.417598185941043312e+02 0.000000000000000000e+00
7.419461224489796223e+02 0.000000000000000000e+00
7.421380498866212747e+02 0.000000000000000000e+00
7.423274376417233498e+02 0.000000000000000000e+00
7.425126530612244551e+02 0.000000000000000000e+00
7.427082086167800981e+02 0.000000000000000000e+00
7.428981405895691523e+02 0.000000000000000000e+00
7.430788208616779684e+02 0.000000000000000000e+00
7.432687528344671364e+02 0.000000000000000000e+00
7.434463492063491685e+02 0.000000000000000000e+00
7.436362811791383365e+02 0.000000000000000000e+00
7.438202267573695963e+02 0.000000000000000000e+00
7.440067120181405471e+02 0.000000000000000000e+00
7.441919274376417661e+02 0.000000000000000000e+00
7.443771428571428714e+02 0.000000000000000000e+00
7.445707029478458026e+02 0.000000000000000000e+00
7.447548299319728358e+02 0.000000000000000000e+00
7.449503854875283650e+02 0.000000000000000000e+00
7.451379591836735017e+02 0.000000000000000000e+00
7.453153741496598741e+02 0.000000000000000000e+00
7.455054875283447018e+02 0.000000000000000000e+00
7.456894331065759616e+02 0.000000000000000000e+00
7.458831746031745524e+02 0.000000000000000000e+00
7.460673015873015856e+02 0.000000000000000000e+00
7.462552380952380418e+02 0.000000000000000000e+00
7.464480725623582202e+02 0.000000000000000000e+00
7.466407256235827390e+02 0.000000000000000000e+00
7.468310204081632264e+02 0.000000000000000000e+00
7.470224036281178996e+02 0.000000000000000000e+00
7.472152380952380781e+02 0.000000000000000000e+00
7.474111564625850406e+02 0.000000000000000000e+00
7.476009070294784351e+02 0.000000000000000000e+00
7.477953741496598923e+02 0.000000000000000000e+00
7.479871201814058850e+02 0.000000000000000000e+00
7.481777777777778056e+02 0.000000000000000000e+00
7.483633560090703440e+02 0.000000000000000000e+00
7.485639909297052554e+02 0.000000000000000000e+00
7.487403174603174421e+02 0.000000000000000000e+00
7.489355102040816519e+02 0.000000000000000000e+00
7.491352380952381509e+02 0.000000000000000000e+00
7.493166439909297196e+02 0.000000000000000000e+00
7.495078458049886194e+02 0.000000000000000000e+00
7.497032199546484890e+02 0.000000000000000000e+00
7.498900680272108730e+02 0.000000000000000000e+00
7.500740136054421328e+02 0.000000000000000000e+00
7.502695691609977757e+02 0.000000000000000000e+00
7.504611337868481087e+02 0.000000000000000000e+00
7.506539682539682872e+02 0.000000000000000000e+00
7.508419047619047433e+02 0.000000000000000000e+00
7.510273015873016220e+02 0.000000000000000000e+00
7.512136054421769131e+02 0.000000000000000000e+00
7.513993650793651113e+02 0.000000000000000000e+00
7.515965532879818056e+02 0.000000000000000000e+00
7.517777777777778283e+02 0.000000000000000000e+00
7.519698866213151405e+02 0.000000000000000000e+00
7.521543764172336068e+02 0.000000000000000000e+00
7.523435827664399085e+02 0.000000000000000000e+00
7.525380498866213657e+02 0.000000000000000000e+00
7.527187301587301818e+02 0.000000000000000000e+00
7.529057596371882255e+02 0.000000000000000000e+00
7.530869841269841345e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
7.534483446712017667e+02 0.000000000000000000e+00
7.536448072562358220e+02 0.000000000000000000e+00
7.538510657596372084e+02 0.000000000000000000e+00
7.540399092970521906e+02 0.000000000000000000e+00
7.542309297052154307e+02 0.000000000000000000e+00


==> R10.dat <==
1.505850340136054344e+00 0.000000000000000000e+00
1.835283446712018041e+00 0.000000000000000000e+00
2.165442176870748359e+00 0.000000000000000000e+00
2.486349206349206309e+00 0.000000000000000000e+00
2.825578231292516840e+00 0.000000000000000000e+00
3.148117913832199743e+00 0.000000000000000000e+00
3.482630385487528457e+00 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
4.478911564625850161e+00 0.000000000000000000e+00
4.807800453514738948e+00 0.000000000000000000e+00
5.166984126984126569e+00 0.000000000000000000e+00
5.470294784580499226e+00 0.000000000000000000e+00
5.796825396825396659e+00 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
7.141043083900227018e+00 0.000000000000000000e+00
7.462494331065759212e+00 0.000000000000000000e+00
7.784126984126984006e+00 0.000000000000000000e+00
8.117913832199546320e+00 0.000000000000000000e+00
8.441360544217687334e+00 0.000000000000000000e+00
8.773514738999999452e+00 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
9.728435374149659864e+00 0.000000000000000000e+00
1.004009070294784500e+01 0.000000000000000000e+00
1.036027210884353700e+01 0.000000000000000000e+00
1.067936507936507873e+01 0.000000000000000000e+00
1.098086167800453516e+01 0.000000000000000000e+00
1.132553287981859391e+01 0.000000000000000000e+00
1.165115646258503368e+01 0.000000000000000000e+00
1.197931972789115562e+01 0.000000000000000000e+00
1.229315192743764129e+01 0.000000000000000000e+00
1.261242630385487473e+01 0.000000000000000000e+00
1.294947845804988695e+01 0.000000000000000000e+00
1.328417233560090693e+01 0.000000000000000000e+00
1.360634920634920597e+01 0.000000000000000000e+00
1.394920634920634939e+01 0.000000000000000000e+00
1.427156462585034014e+01 0.000000000000000000e+00
1.461333333333333329e+01 0.000000000000000000e+00
1.494548752834467109e+01 0.000000000000000000e+00
1.526494331065759624e+01 0.000000000000000000e+00
1.560798185941043137e+01 0.000000000000000000e+00
1.594049886621315260e+01 0.000000000000000000e+00
1.627138321995465020e+01 0.000000000000000000e+00
1.661206349206349131e+01 0.000000000000000000e+00
1.694204081632653214e+01 0.000000000000000000e+00
1.728344671201814009e+01 0.000000000000000000e+00
1.761360544217686908e+01 0.000000000000000000e+00
1.794104308390022595e+01 0.000000000000000000e+00
1.828172335600907061e+01 0.000000000000000000e+00
1.861696145124716395e+01 0.000000000000000000e+00
1.894312925170067885e+01 0.000000000000000000e+00
1.926439909297052111e+01 0.000000000000000000e+00
1.958258503401360429e+01 0.000000000000000000e+00
1.989605442176870653e+01 0.000000000000000000e+00
2.023673469387755119e+01 0.000000000000000000e+00
2.053315192743764328e+01 0.000000000000000000e+00
2.085841269841269963e+01 0.000000000000000000e+00
2.118712018140589493e+01 0.000000000000000000e+00
2.150929705215419574e+01 0.000000000000000000e+00
2.182947845804988773e+01 0.000000000000000000e+00
2.216653061224489818e+01 0.000000000000000000e+00
2.250630385487528429e+01 0.000000000000000000e+00
2.283374149659864116e+01 0.000000000000000000e+00
2.315410430839002132e+01 0.000000000000000000e+00
2.348353741496598701e+01 0.000000000000000000e+00
2.382113378684807259e+01 0.000000000000000000e+00
2.415383219900000000e+01 0.000000000000000000e+00
2.448507936507936478e+01 0.000000000000000000e+00
2.482068027210884509e+01 0.000000000000000000e+00
2.515827664399093067e+01 0.000000000000000000e+00
2.548462585034013728e+01 0.000000000000000000e+00
2.579882086167800281e+01 0.000000000000000000e+00
2.614004535147392261e+01 0.000000000000000000e+00
2.646875283446712146e+01 0.000000000000000000e+00
2.680072562358276755e+01 0.000000000000000000e+00
2.713142857142857167e+01 0.000000000000000000e+00
2.745741496598639486e+01 0.000000000000000000e+00
2.780063492063491992e+01 0.000000000000000000e+00
2.812698412698412653e+01 0.000000000000000000e+00
2.845351473922902485e+01 0.000000000000000000e+00
2.878494331065759582e+01 0.000000000000000000e+00
2.912580498866213219e+01 0.000000000000000000e+00
2.946430839002267632e+01 0.000000000000000000e+00
2.980027210884353650e+01 0.000000000000000000e+00
3.012734693877550995e+01 0.000000000000000000e+00
3.046077097505668974e+01 0.000000000000000000e+00
3.077424036281179198e+01 0.000000000000000000e+00
3.110385487528344584e+01 0.000000000000000000e+00
3.144253968253968168e+01 0.000000000000000000e+00
3.177759637188208686e+01 0.000000000000000000e+00
3.211120181405895835e+01 0.000000000000000000e+00
3.244825396825396524e+01 0.000000000000000000e+00
3.277750566893423922e+01 0.000000000000000000e+00
3.312199546485260981e+01 0.000000000000000000e+00
3.345977324263038355e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
3.412843537414966022e+01 0.000000000000000000e+00
3.447038548752834686e+01 0.000000000000000000e+00
3.481160997732425955e+01 0.000000000000000000e+00
3.514321995464852932e+01 0.000000000000000000e+00
3.547573696145124700e+01 0.000000000000000000e+00
3.581188208616779889e+01 0.000000000000000000e+00
3.614585034013605735e+01 0.000000000000000000e+00
3.647274376417233555e+01 0.000000000000000000e+00
3.680126984126984269e+01 0.000000000000000000e+00
3.713995464852607853e+01 0.000000000000000000e+00
3.747700680272108542e+01 0.000000000000000000e+00
3.781170068027211073e+01 0.000000000000000000e+00
3.814693877551020762e+01 0.000000000000000000e+00
3.848108843537414714e+01 0.000000000000000000e+00
3.882557823129251773e+01 0.000000000000000000e+00
3.915555555555555856e+01 0.000000000000000000e+00
3.948843537399999803e+01 0.000000000000000000e+00
3.981841269841270048e+01 0.000000000000000000e+00
4.015274376417233526e+01 0.000000000000000000e+00
4.047346938775510239e+01 0.000000000000000000e+00
4.081451247165532692e+01 0.000000000000000000e+00
4.113723356009070642e+01 0.000000000000000000e+00
4.145886621315192855e+01 0.000000000000000000e+00
4.176761904761904987e+01 0.000000000000000000e+00
4.209088435374149384e+01 0.000000000000000000e+00
4.241777777777777914e+01 0.000000000000000000e+00
4.275428571428571445e+01 0.000000000000000000e+00
4.306104308390022339e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
4.446058956916099447e+01 0.000000000000000000e+00
4.479981859410430900e+01 0.000000000000000000e+00
4.513850340136054484e+01 0.000000000000000000e+00
4.547609977324263042e+01 0.000000000000000000e+00
4.581424036281179468e+01 0.000000000000000000e+00
4.614621315192744078e+01 0.000000000000000000e+00
4.647782312925170345e+01 0.000000000000000000e+00
4.681306122448979323e+01 0.000000000000000000e+00
4.715029478458049539e+01 0.000000000000000000e+00
4.748789115646258807e+01 0.000000000000000000e+00
4.783020408100000509e+01 0.000000000000000000e+00
4.815002267573696315e+01 0.000000000000000000e+00
4.848780045351473689e+01 0.000000000000000000e+00
4.882049886621314982e+01 0.000000000000000000e+00
4.916371882086167489e+01 0.000000000000000000e+00
4.948752834467120465e+01 0.000000000000000000e+00
4.984489795918367605e+01 0.000000000000000000e+00
5.017251700680272108e+01 0.000000000000000000e+00
5.052154195011338089e+01 0.000000000000000000e+00
5.084734693877550882e+01 0.000000000000000000e+00
5.119383219954648467e+01 0.000000000000000000e+00
5.150911564625850048e+01 0.000000000000000000e+00
5.184616780045351447e+01 0.000000000000000000e+00
5.217959183673469425e+01 0.000000000000000000e+00
5.252154195011338089e+01 0.000000000000000000e+00
5.283755102040816354e+01 0.000000000000000000e+00
5.317732426303854965e+01 0.000000000000000000e+00
5.349859410430838835e+01 0.000000000000000000e+00
5.383909297052154130e+01 0.000000000000000000e+00
5.418757369614512243e+01 0.000000000000000000e+00
5.455165532879818358e+01 0.000000000000000000e+00
5.489197278911564837e+01 0.000000000000000000e+00
5.522412698412698262e+01 0.000000000000000000e+00
5.556136054421768478e+01 0.000000000000000000e+00
5.588970521541950376e+01 0.000000000000000000e+00
5.620390022675736930e+01 0.000000000000000000e+00
5.655365079365079595e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
5.722448979591836604e+01 0.000000000000000000e+00
5.755501133786847845e+01 0.000000000000000000e+00
5.789188208616779718e+01 0.000000000000000000e+00
5.821786848072562037e+01 0.000000000000000000e+00
5.855401360544217937e+01 0.000000000000000000e+00
5.886784580498866148e+01 0.000000000000000000e+00
5.920199546485260811e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
5.990167800453514957e+01 0.000000000000000000e+00
6.022748299319727749e+01 0.000000000000000000e+00
6.057705215419500888e+01 0.000000000000000000e+00
6.090485260770974918e+01 0.000000000000000000e+00
6.126131519274376558e+01 0.000000000000000000e+00
6.158276643990929955e+01 0.000000000000000000e+00
6.191709750566893433e+01 0.000000000000000000e+00
6.225088435374149753e+01 0.000000000000000000e+00
6.259102040816326706e+01 0.000000000000000000e+00
6.292099773242630079e+01 0.000000000000000000e+00
6.326494331065759980e+01 0.000000000000000000e+00
6.358712018140589350e+01 0.000000000000000000e+00
6.390439909297052168e+01 0.000000000000000000e+00
6.422585034013604854e+01 0.000000000000000000e+00
6.456217687074830280e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
6.660190476190476261e+01 0.000000000000000000e+00
6.692825396825396922e+01 0.000000000000000000e+00
6.726621315192743111e+01 0.000000000000000000e+00
6.758857142857142719e+01 0.000000000000000000e+00
6.792798185941043698e+01 0.000000000000000000e+00
6.826285714285714334e+01 0.000000000000000000e+00
6.858721088435373758e+01 0.000000000000000000e+00
6.892009070294784578e+01 0.000000000000000000e+00
6.926566893424036664e+01 0.000000000000000000e+00
6.959800453514739615e+01 0.000000000000000000e+00
6.994757369614512754e+01 0.000000000000000000e+00
7.028444444444444628e+01 0.000000000000000000e+00
7.063873015800000132e+01 0.000000000000000000e+00
7.098086167800452984e+01 0.000000000000000000e+00
7.131882086167800594e+01 0.000000000000000000e+00
7.165750566893423468e+01 0.000000000000000000e+00
7.198367346938775313e+01 0.000000000000000000e+00
7.230113378684806946e+01 0.000000000000000000e+00
7.265414965986394691e+01 0.000000000000000000e+00
7.297705215419500746e+01 0.000000000000000000e+00
7.330920634920634882e+01 0.000000000000000000e+00
7.363555555555555543e+01 0.000000000000000000e+00
7.396154195011338572e+01 0.000000000000000000e+00
7.427863945578231153e+01 0.000000000000000000e+00
7.461278911564626526e+01 0.000000000000000000e+00
7.493115646258503659e+01 0.000000000000000000e+00
7.527528344671202376e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
7.663310657596372266e+01 0.000000000000000000e+00
7.696834467120181955e+01 0.000000000000000000e+00
7.730321995464852591e+01 0.000000000000000000e+00
7.764172335600906649e+01 0.000000000000000000e+00
7.798167800453514076e+01 0.000000000000000000e+00
7.831528344671201580e+01 0.000000000000000000e+00
7.865251700600001072e+01 0.000000000000000000e+00
7.899319727891156617e+01 0.000000000000000000e+00
7.932498866213151700e+01 0.000000000000000000e+00
7.966131519274377126e+01 0.000000000000000000e+00
8.000761904761904475e+01 0.000000000000000000e+00
8.032907029478458583e+01 0.000000000000000000e+00
8.067319727891155878e+01 0.000000000000000000e+00
8.101097505668934673e+01 0.000000000000000000e+00
8.134893424036280862e+01 0.000000000000000000e+00
8.169233560090702895e+01 0.000000000000000000e+00
8.202575963718820162e+01 0.000000000000000000e+00
8.236607709750566642e+01 0.000000000000000000e+00
8.270167800453515383e+01 0.000000000000000000e+00
8.303709750566893888e+01 0.000000000000000000e+00
8.337287981859410024e+01 0.000000000000000000e+00
8.369451247165532948e+01 0.000000000000000000e+00
8.402358276643991530e+01 0.000000000000000000e+00
8.434721088435374270e+01 0.000000000000000000e+00
8.465759637188209297e+01 0.000000000000000000e+00
8.499464852607709986e+01 0.000000000000000000e+00
8.532281179138321647e+01 0.000000000000000000e+00
8.565061224489795677e+01 0.000000000000000000e+00
8.599092970521542156e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
8.669496598639456408e+01 0.000000000000000000e+00
8.703655328798186019e+01 0.000000000000000000e+00
8.738829931972789211e+01 0.000000000000000000e+00
8.772371882086167716e+01 0.000000000000000000e+00
8.807945578231291961e+01 0.000000000000000000e+00
8.840580498866212622e+01 0.000000000000000000e+00
8.875120181405895892e+01 0.000000000000000000e+00
8.908843537414965397e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
8.976925170068027171e+01 0.000000000000000000e+00
9.011102040816327019e+01 0.000000000000000000e+00
9.045478458049886683e+01 0.000000000000000000e+00
9.079002267500000301e+01 0.000000000000000000e+00
9.110603174603174637e+01 0.000000000000000000e+00
9.143655328798186588e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
9.213405895691610681e+01 0.000000000000000000e+00
9.245532879818594552e+01 0.000000000000000000e+00
9.279401360544217425e+01 0.000000000000000000e+00
9.312634920634920377e+01 0.000000000000000000e+00
9.345922902494331197e+01 0.000000000000000000e+00
9.378757369614513095e+01 0.000000000000000000e+00
9.412897959183673890e+01 0.000000000000000000e+00
9.445986394557823473e+01 0.000000000000000000e+00
9.480453514739228638e+01 0.000000000000000000e+00
9.513578231292517273e+01 0.000000000000000000e+00
9.547591836734693516e+01 0.000000000000000000e+00
9.581043083900226520e+01 0.000000000000000000e+00
9.615002267573696315e+01 0.000000000000000000e+00
9.647782312925170345e+01 0.000000000000000000e+00
9.680979591799999184e+01 0.000000000000000000e+00
9.715083900226757407e+01 0.000000000000000000e+00
9.750929705215419574e+01 0.000000000000000000e+00
9.784943310657595816e+01 0.000000000000000000e+00
9.818956916099773480e+01 0.000000000000000000e+00
9.851591836734694141e+01 0.000000000000000000e+00
9.883773242630385880e+01 0.000000000000000000e+00
9.917315192743764385e+01 0.000000000000000000e+00
9.951473922902493996e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.002020861678004593e+02 0.000000000000000000e+00
1.005371428571428538e+02 0.000000000000000000e+00
1.008774603174603186e+02 0.000000000000000000e+00
1.012085260770975026e+02 0.000000000000000000e+00
1.015248979591836758e+02 0.000000000000000000e+00
1.018523356009070255e+02 0.000000000000000000e+00
1.021982766429999856e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.028827210884353747e+02 0.000000000000000000e+00
1.032132426303854942e+02 0.000000000000000000e+00
1.035675283446712029e+02 0.000000000000000000e+00
1.038982312925170106e+02 0.000000000000000000e+00
1.042321995464852620e+02 0.000000000000000000e+00
1.045601814058956904e+02 0.000000000000000000e+00
1.048734693877551081e+02 0.000000000000000000e+00
1.052136054421768705e+02 0.000000000000000000e+00
1.055461224489795882e+02 0.000000000000000000e+00
1.058688435374149606e+02 0.000000000000000000e+00
1.062037188208616811e+02 0.000000000000000000e+00
1.065228117913832193e+02 0.000000000000000000e+00
1.068391836734693925e+02 0.000000000000000000e+00
1.071929251700680226e+02 0.000000000000000000e+00
1.074918820861678057e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.081487528344671176e+02 0.000000000000000000e+00
1.084751020408163242e+02 0.000000000000000000e+00
1.088010884353741545e+02 0.000000000000000000e+00
1.091308843537414930e+02 0.000000000000000000e+00
1.094799092970521599e+02 0.000000000000000000e+00
1.097939229024943302e+02 0.000000000000000000e+00
1.101222675736961492e+02 0.000000000000000000e+00
1.104585941043083892e+02 0.000000000000000000e+00
1.107822222222222166e+02 0.000000000000000000e+00
1.111007709750566903e+02 0.000000000000000000e+00
1.114331065759637198e+02 0.000000000000000000e+00
1.117672562358276593e+02 0.000000000000000000e+00
1.121055782312925118e+02 0.000000000000000000e+00
1.124273922902494292e+02 0.000000000000000000e+00
1.127548299319727931e+02 0.000000000000000000e+00
1.130902494331065782e+02 0.000000000000000000e+00
1.134205895691609953e+02 0.000000000000000000e+00
1.137373242630385448e+02 0.000000000000000000e+00
1.140698412698412767e+02 0.000000000000000000e+00
1.143949206349206378e+02 0.000000000000000000e+00
1.147272562358276673e+02 0.000000000000000000e+00
1.150532426303854834e+02 0.000000000000000000e+00
1.153853968253968247e+02 0.000000000000000000e+00
1.157097505668934190e+02 0.000000000000000000e+00
1.160293877550000019e+02 0.000000000000000000e+00
1.163437641723355966e+02 0.000000000000000000e+00
1.166737414965986375e+02 0.000000000000000000e+00
1.170053514739229001e+02 0.000000000000000000e+00
1.173491156462584968e+02 0.000000000000000000e+00
1.176596825396825352e+02 0.000000000000000000e+00
1.179883900226757305e+02 0.000000000000000000e+00
1.183112925170068053e+02 0.000000000000000000e+00
1.186242176870748324e+02 0.000000000000000000e+00
1.189473015873015811e+02 0.000000000000000000e+00
1.192743764172335545e+02 0.000000000000000000e+00
1.196052607709750504e+02 0.000000000000000000e+00
1.199459410430839057e+02 0.000000000000000000e+00
1.202570521541950086e+02 0.000000000000000000e+00
1.205697959183673476e+02 0.000000000000000000e+00
1.208970521541950092e+02 0.000000000000000000e+00
1.212159637188208592e+02 0.000000000000000000e+00
1.215323356009070324e+02 0.000000000000000000e+00
1.218583219949999972e+02 0.000000000000000000e+00
1.221877551020408106e+02 0.000000000000000000e+00
1.225171882079999932e+02 0.000000000000000000e+00
1.228331972789115696e+02 0.000000000000000000e+00
1.231439455782312962e+02 0.000000000000000000e+00
1.234784580498866262e+02 0.000000000000000000e+00
1.238084353741496528e+02 0.000000000000000000e+00
1.241155555555555594e+02 0.000000000000000000e+00
1.244419047619047660e+02 0.000000000000000000e+00
1.247711564625850400e+02 0.000000000000000000e+00
1.251085714285714232e+02 0.000000000000000000e+00
1.254153287981859393e+02 0.000000000000000000e+00
1.257358730158730111e+02 0.000000000000000000e+00
1.260660317460317401e+02 0.000000000000000000e+00
1.263813151927437701e+02 0.000000000000000000e+00
1.266975056689342409e+02 0.000000000000000000e+00
1.270247619047619025e+02 0.000000000000000000e+00
1.273525623582766428e+02 0.000000000000000000e+00
1.276814512470000125e+02 0.000000000000000000e+00
1.279898412698412642e+02 0.000000000000000000e+00
1.283127437641723247e+02 0.000000000000000000e+00
1.286394557823129219e+02 0.000000000000000000e+00
1.289552834467120306e+02 0.000000000000000000e+00
1.292727437641723327e+02 0.000000000000000000e+00
1.296010884353741517e+02 0.000000000000000000e+00
1.299276190476190607e+02 0.000000000000000000e+00
1.302559637188208512e+02 0.000000000000000000e+00
1.305750566893424036e+02 0.000000000000000000e+00
1.309037641723355989e+02 0.000000000000000000e+00
1.312328344671201705e+02 0.000000000000000000e+00
1.315611791383219895e+02 0.000000000000000000e+00
1.318775510204081627e+02 0.000000000000000000e+00
1.322051700680272006e+02 0.000000000000000000e+00
1.325389569160997780e+02 0.000000000000000000e+00
1.328649433106575941e+02 0.000000000000000000e+00
1.331791383219954525e+02 0.000000000000000000e+00
1.335045804988662042e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.348578684800000076e+02 0.000000000000000000e+00
1.351727891156462533e+02 0.000000000000000000e+00
1.355127437641723418e+02 0.000000000000000000e+00
1.358334693877551160e+02 0.000000000000000000e+00
1.361438548752834379e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.374819047619047581e+02 0.000000000000000000e+00
1.378002721088435294e+02 0.000000000000000000e+00
1.381168253968253907e+02 0.000000000000000000e+00
1.384295691609977439e+02 0.000000000000000000e+00
1.387457596371882005e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.394131519274376387e+02 0.000000000000000000e+00
1.397327891156462556e+02 0.000000000000000000e+00
1.400614965986394509e+02 0.000000000000000000e+00
1.403624489795918464e+02 0.000000000000000000e+00
1.406797278911564604e+02 0.000000000000000000e+00
1.409964625850340099e+02 0.000000000000000000e+00
1.413313378684807162e+02 0.000000000000000000e+00
1.416468027210884486e+02 0.000000000000000000e+00
1.419611791383219952e+02 0.000000000000000000e+00
1.422670294784580562e+02 0.000000000000000000e+00
1.426017233560000079e+02 0.000000000000000000e+00
1.429204535147392221e+02 0.000000000000000000e+00
1.432475283439999885e+02 0.000000000000000000e+00
1.435568253968253885e+02 0.000000000000000000e+00
1.438913378684807185e+02 0.000000000000000000e+00
1.442193197278911612e+02 0.000000000000000000e+00
1.445442176870748199e+02 0.000000000000000000e+00
1.448627664399093078e+02 0.000000000000000000e+00
1.451740589569160989e+02 0.000000000000000000e+00
1.455014965986394486e+02 0.000000000000000000e+00
1.458311111111111131e+02 0.000000000000000000e+00
1.461518367346938874e+02 0.000000000000000000e+00
1.464823582766439927e+02 0.000000000000000000e+00
1.468018140589569214e+02 0.000000000000000000e+00
1.471346938775510296e+02 0.000000000000000000e+00
1.474579591836734664e+02 0.000000000000000000e+00
1.477743310657596396e+02 0.000000000000000000e+00
1.481097505668934105e+02 0.000000000000000000e+00
1.484371882086167886e+02 0.000000000000000000e+00
1.487620861678004474e+02 0.000000000000000000e+00
1.490924263038548645e+02 0.000000000000000000e+00
1.494165986394557706e+02 0.000000000000000000e+00
1.497541950113378562e+02 0.000000000000000000e+00
1.500769160997732286e+02 0.000000000000000000e+00
1.503972789115646265e+02 0.000000000000000000e+00
1.507256235827664455e+02 0.000000000000000000e+00
1.510599546485260873e+02 0.000000000000000000e+00
1.513882993197278779e+02 0.000000000000000000e+00
1.517122902494330958e+02 0.000000000000000000e+00
1.520439002267573585e+02 0.000000000000000000e+00
1.523833106575963825e+02 0.000000000000000000e+00
1.526985941043083983e+02 0.000000000000000000e+00
1.530240362811791499e+02 0.000000000000000000e+00
1.533525623582766571e+02 0.000000000000000000e+00
1.536892517006802734e+02 0.000000000000000000e+00
1.540219501133786935e+02 0.000000000000000000e+00
1.543493877551020432e+02 0.000000000000000000e+00
1.546634013605442135e+02 0.000000000000000000e+00
1.550062585034013694e+02 0.000000000000000000e+00
1.553365986394557865e+02 0.000000000000000000e+00
1.556600453514739115e+02 0.000000000000000000e+00
1.559925623582766434e+02 0.000000000000000000e+00
1.563238095238095298e+02 0.000000000000000000e+00
1.566472562358276548e+02 0.000000000000000000e+00
1.569812244897959204e+02 0.000000000000000000e+00
1.572979591836734699e+02 0.000000000000000000e+00
1.576370068027210891e+02 0.000000000000000000e+00
1.579595464852607734e+02 0.000000000000000000e+00
1.582793650793650784e+02 0.000000000000000000e+00
1.586019047619047626e+02 0.000000000000000000e+00
1.589367800453514690e+02 0.000000000000000000e+00
1.592614965986394679e+02 0.000000000000000000e+00
1.596097959183673538e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.602766439909296992e+02 0.000000000000000000e+00
1.606097052154194955e+02 0.000000000000000000e+00
1.609371428571428453e+02 0.000000000000000000e+00
1.612540589569161114e+02 0.000000000000000000e+00
1.615865759637188148e+02 0.000000000000000000e+00
1.619160090702947912e+02 0.000000000000000000e+00
1.622234920634920741e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.629249886621315113e+02 0.000000000000000000e+00
1.632716553287981753e+02 0.000000000000000000e+00
1.635989115646258369e+02 0.000000000000000000e+00
1.639227210884353667e+02 0.000000000000000000e+00
1.642610430839002333e+02 0.000000000000000000e+00
1.645688888888888926e+02 0.000000000000000000e+00
1.649034013605442226e+02 0.000000000000000000e+00
1.652371882086167716e+02 0.000000000000000000e+00
1.655769614512471719e+02 0.000000000000000000e+00
1.659033106575963643e+02 0.000000000000000000e+00
1.662309297052154307e+02 0.000000000000000000e+00
1.665494784580498902e+02 0.000000000000000000e+00
1.668916099773242649e+02 0.000000000000000000e+00
1.672183219954648621e+02 0.000000000000000000e+00
1.675470294784580574e+02 0.000000000000000000e+00
1.678693877551020535e+02 0.000000000000000000e+00
1.682039002267573835e+02 0.000000000000000000e+00
1.685453061224489772e+02 0.000000000000000000e+00
1.688743764172335489e+02 0.000000000000000000e+00
1.691952834467120113e+02 0.000000000000000000e+00
1.695201814058956984e+02 0.000000000000000000e+00
1.698370975056689360e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.711742403628117870e+02 0.000000000000000000e+00
1.715011337868480723e+02 0.000000000000000000e+00
1.718251247165532902e+02 0.000000000000000000e+00
1.721326077097505731e+02 0.000000000000000000e+00
1.724721995464852569e+02 0.000000000000000000e+00
1.728050793650793651e+02 0.000000000000000000e+00
1.731472108843537399e+02 0.000000000000000000e+00
1.734904308390022720e+02 0.000000000000000000e+00
1.738184126984126863e+02 0.000000000000000000e+00
1.741433106575963734e+02 0.000000000000000000e+00
1.744585941043083892e+02 0.000000000000000000e+00
1.747967346938775393e+02 0.000000000000000000e+00
1.751083900226757351e+02 0.000000000000000000e+00
1.754331065759637056e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.761164625850340144e+02 0.000000000000000000e+00
1.764377324263038531e+02 0.000000000000000000e+00
1.767804081632652924e+02 0.000000000000000000e+00
1.771042176870748222e+02 0.000000000000000000e+00
1.774530612244898009e+02 0.000000000000000000e+00
1.777645351473922801e+02 0.000000000000000000e+00
1.781108390022675678e+02 0.000000000000000000e+00
1.784288435374149628e+02 0.000000000000000000e+00
1.787789569160997871e+02 0.000000000000000000e+00
1.790969614512471537e+02 0.000000000000000000e+00
1.794332879818594222e+02 0.000000000000000000e+00
1.797511111111111006e+02 0.000000000000000000e+00
1.800803628117913888e+02 0.000000000000000000e+00
1.804123356009070278e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.817220861678004553e+02 0.000000000000000000e+00
1.820671201814058975e+02 0.000000000000000000e+00
1.823934693877550899e+02 0.000000000000000000e+00
1.827152834467120215e+02 0.000000000000000000e+00
1.830249433106575907e+02 0.000000000000000000e+00
1.833607256235827663e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.843544671201813969e+02 0.000000000000000000e+00
1.846931519274376399e+02 0.000000000000000000e+00
1.850251247165532789e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.866461678004535258e+02 0.000000000000000000e+00
1.869346031746031827e+02 0.000000000000000000e+00
1.872580498866213077e+02 0.000000000000000000e+00
1.875691609977324390e+02 0.000000000000000000e+00
1.878996825396825443e+02 0.000000000000000000e+00
1.881991836734693777e+02 0.000000000000000000e+00
1.885498412698412665e+02 0.000000000000000000e+00
1.888669387755101923e+02 0.000000000000000000e+00
1.892025396825396797e+02 0.000000000000000000e+00
1.895092970521541815e+02 0.000000000000000000e+00
1.898441723356009163e+02 0.000000000000000000e+00
1.901538321995464855e+02 0.000000000000000000e+00
1.904785487528344561e+02 0.000000000000000000e+00
1.908099773242630306e+02 0.000000000000000000e+00
1.911363265306122514e+02 0.000000000000000000e+00
1.914728344671201796e+02 0.000000000000000000e+00


==> R11.dat <==
3.134276643990929756e+01 0.000000000000000000e+00
3.171356009070294846e+01 0.000000000000000000e+00
3.210140589569161307e+01 0.000000000000000000e+00
3.249487528344671006e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
3.439673469387754778e+01 0.000000000000000000e+00
3.478294784580499055e+01 0.000000000000000000e+00
3.517278911564626043e+01 0.000000000000000000e+00
3.554811791383220054e+01 0.000000000000000000e+00
3.594086167800453779e+01 0.000000000000000000e+00
3.632580498866213503e+01 0.000000000000000000e+00
3.670040816326530830e+01 0.000000000000000000e+00
3.708589569099999750e+01 0.000000000000000000e+00
3.746993197278911225e+01 0.000000000000000000e+00
3.788081632653061348e+01 0.000000000000000000e+00
3.827591836734693942e+01 0.000000000000000000e+00
3.864925170068027427e+01 0.000000000000000000e+00
3.904326530612244994e+01 0.000000000000000000e+00
3.942784580498866376e+01 0.000000000000000000e+00
3.979065759637187938e+01 0.000000000000000000e+00
4.017015873015873240e+01 0.000000000000000000e+00
4.055002267500000102e+01 0.000000000000000000e+00
4.092752834467120238e+01 0.000000000000000000e+00
4.129832199546485327e+01 0.000000000000000000e+00
4.169052154195011184e+01 0.000000000000000000e+00
4.206784580498866433e+01 0.000000000000000000e+00
4.245133786848072788e+01 0.000000000000000000e+00
4.282013605442176640e+01 0.000000000000000000e+00
4.320526077097505890e+01 0.000000000000000000e+00
4.358240362811791613e+01 0.000000000000000000e+00
4.396099773242630704e+01 0.000000000000000000e+00
4.433777777777778084e+01 0.000000000000000000e+00
4.472290249433106624e+01 0.000000000000000000e+00
4.511038548752834743e+01 0.000000000000000000e+00
4.548299319727890833e+01 0.000000000000000000e+00
4.586249433106576134e+01 0.000000000000000000e+00
4.624653061224489647e+01 0.000000000000000000e+00
4.661605442176870895e+01 0.000000000000000000e+00
4.699337868480725433e+01 0.000000000000000000e+00
4.738104308390022368e+01 0.000000000000000000e+00
4.775437641723355853e+01 0.000000000000000000e+00
4.812390022675737100e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
4.889088435374149810e+01 0.000000000000000000e+00
4.927219954648526112e+01 0.000000000000000000e+00
4.965442176870748625e+01 0.000000000000000000e+00
5.004408163200000104e+01 0.000000000000000000e+00
5.043464852607709759e+01 0.000000000000000000e+00
5.082557823129251773e+01 0.000000000000000000e+00
5.119147392290249599e+01 0.000000000000000000e+00
5.156807256235827452e+01 0.000000000000000000e+00
5.194956916099773281e+01 0.000000000000000000e+00
5.233360544217686794e+01 0.000000000000000000e+00
5.272199546485261124e+01 0.000000000000000000e+00
5.312580498866213219e+01 0.000000000000000000e+00
5.349587301587301624e+01 0.000000000000000000e+00
5.386358276643991161e+01 0.000000000000000000e+00
5.425578231292517017e+01 0.000000000000000000e+00
5.463963718820861715e+01 0.000000000000000000e+00
5.501442176870748568e+01 0.000000000000000000e+00
5.538811791383219685e+01 0.000000000000000000e+00
5.576852607709750487e+01 0.000000000000000000e+00
5.614458049886621183e+01 0.000000000000000000e+00
5.654167800453515014e+01 0.000000000000000000e+00
5.691374149659863946e+01 0.000000000000000000e+00
5.730068027210884196e+01 0.000000000000000000e+00
5.768725623582766104e+01 0.000000000000000000e+00
5.806530612244898037e+01 0.000000000000000000e+00
5.845968253968253947e+01 0.000000000000000000e+00
5.884371882086167460e+01 0.000000000000000000e+00
5.925133786848072504e+01 0.000000000000000000e+00
5.963664399092970569e+01 0.000000000000000000e+00
6.004770975056689508e+01 0.000000000000000000e+00
6.041306122448979465e+01 0.000000000000000000e+00
6.080399092970521480e+01 0.000000000000000000e+00
6.118240362811791044e+01 0.000000000000000000e+00
6.155265306122448976e+01 0.000000000000000000e+00
6.192181405895691881e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
6.271129251700680385e+01 0.000000000000000000e+00
6.308317460317460501e+01 0.000000000000000000e+00
6.346557823129251830e+01 0.000000000000000000e+00
6.387609977324262900e+01 0.000000000000000000e+00
6.427446712018141284e+01 0.000000000000000000e+00
6.466793650793650272e+01 0.000000000000000000e+00
6.505179138321994969e+01 0.000000000000000000e+00
6.544598639455782063e+01 0.000000000000000000e+00
6.585034013605442738e+01 0.000000000000000000e+00
6.622040816326530432e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
6.700244897959183277e+01 0.000000000000000000e+00
6.738140589500000033e+01 0.000000000000000000e+00
6.775600907029478037e+01 0.000000000000000000e+00
6.813532879818593813e+01 0.000000000000000000e+00
6.852734693877550853e+01 0.000000000000000000e+00
6.892226757369614631e+01 0.000000000000000000e+00
6.932390022600000634e+01 0.000000000000000000e+00
6.969523809523809632e+01 0.000000000000000000e+00
7.009015872999999885e+01 0.000000000000000000e+00
7.048145124716553767e+01 0.000000000000000000e+00
7.088090702947846466e+01 0.000000000000000000e+00
7.126240362811790874e+01 0.000000000000000000e+00
7.167183673469388339e+01 0.000000000000000000e+00
7.206439909297051827e+01 0.000000000000000000e+00
7.245206349206348762e+01 0.000000000000000000e+00
7.284662131519274908e+01 0.000000000000000000e+00
7.326185941043084426e+01 0.000000000000000000e+00
7.365224489795917862e+01 0.000000000000000000e+00
7.403736961451247112e+01 0.000000000000000000e+00
7.443174603174603021e+01 0.000000000000000000e+00
7.483120181405895721e+01 0.000000000000000000e+00
7.521668934240362603e+01 0.000000000000000000e+00
7.559183673469387088e+01 0.000000000000000000e+00
7.597532879818594154e+01 0.000000000000000000e+00
7.636335600907030141e+01 0.000000000000000000e+00
7.673741496598638889e+01 0.000000000000000000e+00
7.712199546485260271e+01 0.000000000000000000e+00
7.750675736961451889e+01 0.000000000000000000e+00
7.790603174603174352e+01 0.000000000000000000e+00
7.828027210884353337e+01 0.000000000000000000e+00
7.866430839002268272e+01 0.000000000000000000e+00
7.903818594104308204e+01 0.000000000000000000e+00
7.944417233560091063e+01 0.000000000000000000e+00
7.983836734693878157e+01 0.000000000000000000e+00
8.021242630385486905e+01 0.000000000000000000e+00
8.059646258499999760e+01 0.000000000000000000e+00
8.100426303854875698e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
8.486312925100000371e+01 1.000000000000000000e+00
8.523827664300000606e+01 1.000000000000000000e+00
8.562575963700000159e+01 1.000000000000000000e+00
8.601070294784580028e+01 0.000000000000000000e+00
8.637641723356009038e+01 0.000000000000000000e+00
8.674938775510203470e+01 0.000000000000000000e+00
8.713868480700000418e+01 1.000000000000000000e+00
8.754140589499999692e+01 1.000000000000000000e+00
8.788462585034014296e+01 0.000000000000000000e+00
8.828807256235828049e+01 0.000000000000000000e+00
8.866430839002268272e+01 0.000000000000000000e+00
8.905378684807256207e+01 0.000000000000000000e+00
8.942077097499999638e+01 1.000000000000000000e+00
nan -1.000000000000000000e+00
9.019555555555555770e+01 0.000000000000000000e+00
9.058321995464852705e+01 0.000000000000000000e+00
9.094040816326530319e+01 0.000000000000000000e+00
9.134113378684807572e+01 0.000000000000000000e+00
9.172553287981858716e+01 0.000000000000000000e+00
9.210394557823128991e+01 0.000000000000000000e+00
9.250358276643990507e+01 0.000000000000000000e+00
9.286367346938774858e+01 0.000000000000000000e+00
9.324371882086167318e+01 0.000000000000000000e+00
9.363011337799999012e+01 0.000000000000000000e+00
9.399854875283446631e+01 0.000000000000000000e+00
9.436571428571429010e+01 0.000000000000000000e+00
9.474176870700000563e+01 1.000000000000000000e+00
9.511546485200000234e+01 1.000000000000000000e+00
9.549242630385487018e+01 0.000000000000000000e+00
9.586938775510203925e+01 0.000000000000000000e+00
9.625487528344670807e+01 0.000000000000000000e+00
9.665995464852608166e+01 0.000000000000000000e+00
9.703002267573695860e+01 0.000000000000000000e+00
9.742004535147391664e+01 0.000000000000000000e+00
9.779283446712018701e+01 0.000000000000000000e+00
9.817160997732426608e+01 0.000000000000000000e+00
9.854458049886621041e+01 0.000000000000000000e+00
9.892553287981859000e+01 0.000000000000000000e+00
9.929233560090702326e+01 0.000000000000000000e+00
9.965600906999999609e+01 0.000000000000000000e+00
1.000293877551020358e+02 0.000000000000000000e+00
1.004380952380952436e+02 0.000000000000000000e+00
1.008072562349999970e+02 1.000000000000000000e+00
1.011911111109999979e+02 1.000000000000000000e+00
1.015691609970000115e+02 1.000000000000000000e+00
1.019501133779999975e+02 1.000000000000000000e+00
1.023239909297052179e+02 0.000000000000000000e+00
1.027109297052154204e+02 0.000000000000000000e+00
1.030739229024943313e+02 0.000000000000000000e+00
1.034583219954648570e+02 0.000000000000000000e+00
1.038439909297052139e+02 0.000000000000000000e+00
1.042343764172335625e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.112103401360544268e+02 0.000000000000000000e+00
1.115989115646258512e+02 0.000000000000000000e+00
1.119980045351473876e+02 0.000000000000000000e+00
1.123796825396825341e+02 0.000000000000000000e+00
1.127963718820861629e+02 0.000000000000000000e+00
1.131851247165532897e+02 0.000000000000000000e+00
1.135640816326530569e+02 0.000000000000000000e+00
1.139314285714285688e+02 0.000000000000000000e+00
1.143140136049999995e+02 0.000000000000000000e+00
1.147071201814058981e+02 0.000000000000000000e+00
1.150773696145124774e+02 0.000000000000000000e+00
1.154314739229024980e+02 0.000000000000000000e+00
1.158224036281179110e+02 0.000000000000000000e+00
1.162040816326530575e+02 0.000000000000000000e+00
1.165761451247165468e+02 0.000000000000000000e+00
1.169638095238095303e+02 0.000000000000000000e+00
1.173384126984126965e+02 0.000000000000000000e+00
1.177335147392290224e+02 0.000000000000000000e+00
1.180957823129251665e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.188078004529999987e+02 1.000000000000000000e+00
1.191814965979999954e+02 1.000000000000000000e+00
1.195361451247165547e+02 0.000000000000000000e+00
1.199100226757369683e+02 0.000000000000000000e+00
1.202750113378684773e+02 0.000000000000000000e+00
1.206514285714285677e+02 0.000000000000000000e+00
1.210280272108843604e+02 0.000000000000000000e+00
1.214022675736961503e+02 0.000000000000000000e+00
1.217848526077097517e+02 0.000000000000000000e+00
1.221540136054421737e+02 0.000000000000000000e+00
1.225458503401360559e+02 0.000000000000000000e+00
1.229244444444444468e+02 0.000000000000000000e+00
1.232814512471655348e+02 0.000000000000000000e+00
1.236665759637188273e+02 0.000000000000000000e+00
1.240442630385487490e+02 0.000000000000000000e+00
1.243981859410430815e+02 0.000000000000000000e+00
1.248063492063492106e+02 0.000000000000000000e+00
1.251831292517006773e+02 0.000000000000000000e+00
1.255479365079365124e+02 0.000000000000000000e+00
1.259205442176870804e+02 0.000000000000000000e+00
1.262973242630385471e+02 0.000000000000000000e+00
1.266797278911564604e+02 0.000000000000000000e+00
1.270557823129251744e+02 0.000000000000000000e+00
1.274287528344671188e+02 0.000000000000000000e+00
1.278089795918367315e+02 0.000000000000000000e+00
1.282004535147392232e+02 0.000000000000000000e+00
1.285574603174603112e+02 0.000000000000000000e+00
1.289269841269841379e+02 0.000000000000000000e+00
1.293043083900226691e+02 0.000000000000000000e+00
1.296874376417233634e+02 0.000000000000000000e+00
1.300691156462584956e+02 0.000000000000000000e+00
1.304468027210000116e+02 0.000000000000000000e+00
1.308154195011337890e+02 0.000000000000000000e+00
1.311898412698412812e+02 0.000000000000000000e+00
1.315882086167800367e+02 0.000000000000000000e+00
1.319515646258503523e+02 0.000000000000000000e+00
1.323412244889999840e+02 0.000000000000000000e+00
1.327403174603174705e+02 0.000000000000000000e+00
1.331303401360544285e+02 0.000000000000000000e+00
1.335121995464852489e+02 0.000000000000000000e+00
1.338886167800453393e+02 0.000000000000000000e+00
1.342858956916099658e+02 0.000000000000000000e+00
1.346733786848072612e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.354550566893423991e+02 0.000000000000000000e+00
1.358721088435374043e+02 0.000000000000000000e+00
1.362624943310657670e+02 0.000000000000000000e+00
1.366635827664399017e+02 0.000000000000000000e+00
1.370432653061224357e+02 0.000000000000000000e+00
1.374554195011337754e+02 0.000000000000000000e+00
1.378472562358276718e+02 0.000000000000000000e+00
1.382273015873015822e+02 0.000000000000000000e+00
1.385986394557823189e+02 0.000000000000000000e+00
1.389995464852607654e+02 0.000000000000000000e+00
1.393716099773242547e+02 0.000000000000000000e+00
1.397594557823129264e+02 0.000000000000000000e+00
1.401460317460317526e+02 0.000000000000000000e+00
1.405360544217687107e+02 0.000000000000000000e+00
1.409030385479999836e+02 0.000000000000000000e+00
1.413012244897959135e+02 0.000000000000000000e+00
1.416711111111111165e+02 0.000000000000000000e+00
1.420747392290249422e+02 0.000000000000000000e+00
1.424716553287981924e+02 0.000000000000000000e+00
1.428428117913832125e+02 0.000000000000000000e+00
1.432449886621315329e+02 0.000000000000000000e+00
1.436350113378684910e+02 0.000000000000000000e+00
1.440003628117913763e+02 0.000000000000000000e+00
1.443892970521542054e+02 0.000000000000000000e+00
1.447677097499999945e+02 0.000000000000000000e+00
1.451755102040816325e+02 0.000000000000000000e+00
1.455749659863945453e+02 0.000000000000000000e+00
1.459639002267573744e+02 0.000000000000000000e+00
1.463463038548752877e+02 0.000000000000000000e+00
1.467401360544217823e+02 0.000000000000000000e+00
1.471145578231292461e+02 0.000000000000000000e+00
1.475040362811791397e+02 0.000000000000000000e+00
1.479131065759637238e+02 0.000000000000000000e+00
1.483229024943310606e+02 0.000000000000000000e+00
1.487120181405895778e+02 0.000000000000000000e+00
1.490917006802721119e+02 0.000000000000000000e+00
1.494906122448979602e+02 0.000000000000000000e+00
1.498915192743764067e+02 0.000000000000000000e+00
1.502848072562358368e+02 0.000000000000000000e+00
1.506565079365079498e+02 0.000000000000000000e+00
1.510692063492063539e+02 0.000000000000000000e+00
1.514646712018140704e+02 0.000000000000000000e+00
1.518418140589569134e+02 0.000000000000000000e+00
1.522336507929999811e+02 0.000000000000000000e+00
1.526097052154194955e+02 0.000000000000000000e+00
1.530011791383219872e+02 0.000000000000000000e+00
1.534173242630385516e+02 0.000000000000000000e+00
1.537910204081632628e+02 0.000000000000000000e+00
1.541736054421768642e+02 0.000000000000000000e+00
1.545879365079365186e+02 0.000000000000000000e+00
1.549810430839002322e+02 0.000000000000000000e+00
1.553688888888888755e+02 0.000000000000000000e+00
1.557520181405895698e+02 0.000000000000000000e+00
1.561431292517006852e+02 0.000000000000000000e+00
1.565344217687074888e+02 0.000000000000000000e+00
1.569326077097505561e+02 0.000000000000000000e+00
1.573086621315192701e+02 0.000000000000000000e+00
1.577137414965986295e+02 0.000000000000000000e+00
1.580986848072562339e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.600319274376417127e+02 0.000000000000000000e+00
1.604185034013605389e+02 0.000000000000000000e+00
1.607831292517006716e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.623328798185941082e+02 0.000000000000000000e+00
1.627207256235827799e+02 0.000000000000000000e+00
1.631013151927437548e+02 0.000000000000000000e+00
1.634897052154194910e+02 0.000000000000000000e+00
1.638690249433106487e+02 0.000000000000000000e+00
1.642657596371882107e+02 0.000000000000000000e+00
1.646441723356008993e+02 0.000000000000000000e+00
1.650361904761904839e+02 0.000000000000000000e+00
1.654146031746031724e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.665741496598639344e+02 0.000000000000000000e+00
1.669543764172335614e+02 0.000000000000000000e+00
1.673511111111111234e+02 0.000000000000000000e+00
1.676965079365079418e+02 0.000000000000000000e+00
1.680899773242630317e+02 0.000000000000000000e+00
1.684827210884353690e+02 0.000000000000000000e+00
1.688814512471655291e+02 0.000000000000000000e+00
1.692643990929705353e+02 0.000000000000000000e+00
1.696342857142857099e+02 0.000000000000000000e+00
1.700377324263038474e+02 0.000000000000000000e+00
1.704404535147392323e+02 0.000000000000000000e+00
1.708417233560090835e+02 0.000000000000000000e+00
1.712330158730158871e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.720110657596371766e+02 0.000000000000000000e+00
1.723876643990929836e+02 0.000000000000000000e+00
1.727686167800453632e+02 0.000000000000000000e+00
1.731604535147392312e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.739444897959183720e+02 0.000000000000000000e+00
1.743287074829931953e+02 0.000000000000000000e+00
1.747067573696145075e+02 0.000000000000000000e+00
1.750904308390022663e+02 0.000000000000000000e+00
1.754750113378684944e+02 0.000000000000000000e+00
1.758407256235827560e+02 0.000000000000000000e+00
1.762196825396825375e+02 0.000000000000000000e+00
1.765910204081632742e+02 0.000000000000000000e+00
1.769438548752834492e+02 0.000000000000000000e+00
1.773485714285714323e+02 0.000000000000000000e+00
1.777262585029999968e+02 1.000000000000000000e+00
1.781171882079999875e+02 1.000000000000000000e+00
1.785043083900000056e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
1.792507936507936392e+02 0.000000000000000000e+00
1.796395464852607802e+02 0.000000000000000000e+00
1.800188662131519379e+02 0.000000000000000000e+00
1.803998185941043175e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.811853061220000143e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
1.820745578231292541e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.138158730158730236e+02 0.000000000000000000e+00
2.142071655328798272e+02 0.000000000000000000e+00
2.146180498866213213e+02 0.000000000000000000e+00
2.149960997732426335e+02 0.000000000000000000e+00
2.154216780045351527e+02 0.000000000000000000e+00
2.158419954648526016e+02 0.000000000000000000e+00
2.162256689342403604e+02 0.000000000000000000e+00
2.166271201814058998e+02 0.000000000000000000e+00
2.170211337868480825e+02 0.000000000000000000e+00
2.174439909290000230e+02 0.000000000000000000e+00
2.178603174603174466e+02 0.000000000000000000e+00
2.182710204081632526e+02 0.000000000000000000e+00
2.186877097505668814e+02 0.000000000000000000e+00
2.191232653061224482e+02 0.000000000000000000e+00
2.195272562358276502e+02 0.000000000000000000e+00
2.199316099773242570e+02 0.000000000000000000e+00
2.203671655328798238e+02 0.000000000000000000e+00
2.208085260770974969e+02 0.000000000000000000e+00
2.212263038548752832e+02 0.000000000000000000e+00
2.216498866213152041e+02 0.000000000000000000e+00
2.220810884353741415e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.241621768707483113e+02 0.000000000000000000e+00
2.245728798185941173e+02 0.000000000000000000e+00
2.249799546485260748e+02 0.000000000000000000e+00
2.253866666666666561e+02 0.000000000000000000e+00
2.257939229024943302e+02 0.000000000000000000e+00
2.261902947845804874e+02 0.000000000000000000e+00
2.265957369614512515e+02 0.000000000000000000e+00
2.269928344671201899e+02 0.000000000000000000e+00
2.274113378684807287e+02 0.000000000000000000e+00
2.278084353741496670e+02 0.000000000000000000e+00
2.281774149649999970e+02 0.000000000000000000e+00
2.285748752834467155e+02 0.000000000000000000e+00
2.289982766439909199e+02 0.000000000000000000e+00
2.293861224489795916e+02 0.000000000000000000e+00
2.297730612244897941e+02 0.000000000000000000e+00
2.301819501133786900e+02 0.000000000000000000e+00
2.305801360544217573e+02 0.000000000000000000e+00
2.309868480725623670e+02 0.000000000000000000e+00
2.313630839002267692e+02 0.000000000000000000e+00
2.317703401360544149e+02 0.000000000000000000e+00
2.321701587301587324e+02 0.000000000000000000e+00
2.325792290249433165e+02 0.000000000000000000e+00
2.329436734693877611e+02 0.000000000000000000e+00
2.333385941043083847e+02 0.000000000000000000e+00
2.337474829931972806e+02 0.000000000000000000e+00
2.341592743764172440e+02 0.000000000000000000e+00
2.345565532879818704e+02 0.000000000000000000e+00
2.349480272108843621e+02 0.000000000000000000e+00
2.353503854875283423e+02 0.000000000000000000e+00
2.357480272108843451e+02 0.000000000000000000e+00
2.361286167800453484e+02 0.000000000000000000e+00
2.365404081632653117e+02 0.000000000000000000e+00
2.369416780045351345e+02 0.000000000000000000e+00
2.373413151927437639e+02 0.000000000000000000e+00
2.377438548752834606e+02 0.000000000000000000e+00
2.381324263038548850e+02 0.000000000000000000e+00
2.385480272108843565e+02 0.000000000000000000e+00
2.389520181405895585e+02 0.000000000000000000e+00
2.393375056689342273e+02 0.000000000000000000e+00
2.397471201814059043e+02 0.000000000000000000e+00
2.401678004535147295e+02 0.000000000000000000e+00
2.405739682530000039e+02 1.000000000000000000e+00
2.409795918359999973e+02 1.000000000000000000e+00
2.413746938775510102e+02 0.000000000000000000e+00
2.417721541950113249e+02 0.000000000000000000e+00
2.421775963718820890e+02 0.000000000000000000e+00
2.425714285714285836e+02 0.000000000000000000e+00
2.429824943310657659e+02 0.000000000000000000e+00
2.433901133779999952e+02 0.000000000000000000e+00
2.438044444444444423e+02 0.000000000000000000e+00
2.441948299319727766e+02 0.000000000000000000e+00
2.445935600907029368e+02 0.000000000000000000e+00
2.449779591836734767e+02 0.000000000000000000e+00
2.453772335600907013e+02 0.000000000000000000e+00
2.457732426303854822e+02 0.000000000000000000e+00
2.461598185941043084e+02 0.000000000000000000e+00
2.465705215419501144e+02 0.000000000000000000e+00
2.469518367346938703e+02 0.000000000000000000e+00
2.473474829931972749e+02 0.000000000000000000e+00
2.477492970521541906e+02 0.000000000000000000e+00
2.481266213151927502e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.493180952380952249e+02 0.000000000000000000e+00
2.497402267573696122e+02 0.000000000000000000e+00
2.501478458049886626e+02 0.000000000000000000e+00
2.505469387755101991e+02 0.000000000000000000e+00
2.509583673469387861e+02 0.000000000000000000e+00
2.513844897959183697e+02 0.000000000000000000e+00
2.517609070290000091e+02 0.000000000000000000e+00
2.521592743764172440e+02 0.000000000000000000e+00
2.525630839002267578e+02 0.000000000000000000e+00
2.529605442176870724e+02 0.000000000000000000e+00
2.533443990929705194e+02 0.000000000000000000e+00
2.537362358276643874e+02 0.000000000000000000e+00
2.541463945578231289e+02 0.000000000000000000e+00
2.545416780045351572e+02 0.000000000000000000e+00
2.549315192743764271e+02 0.000000000000000000e+00
2.553346031746031883e+02 0.000000000000000000e+00
2.557353287981859467e+02 0.000000000000000000e+00
2.561505668934240134e+02 0.000000000000000000e+00
2.565462131519274180e+02 0.000000000000000000e+00
2.569340589569160898e+02 0.000000000000000000e+00
2.573264399092970507e+02 0.000000000000000000e+00
2.577376870748299211e+02 0.000000000000000000e+00
2.581483900226757555e+02 0.000000000000000000e+00
2.585431292517006909e+02 0.000000000000000000e+00
2.589369614512471571e+02 0.000000000000000000e+00
2.593541950113378789e+02 0.000000000000000000e+00
2.597619954648525891e+02 0.000000000000000000e+00
2.601808616780045327e+02 0.000000000000000000e+00
2.605554648520000001e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.637599999999999909e+02 0.000000000000000000e+00
2.641772335600907127e+02 0.000000000000000000e+00
2.645772335600906899e+02 0.000000000000000000e+00
2.649808616780045440e+02 0.000000000000000000e+00
2.653757823129251960e+02 0.000000000000000000e+00
2.657937414965986136e+02 0.000000000000000000e+00
2.662024489795918498e+02 0.000000000000000000e+00
2.665708843537415191e+02 0.000000000000000000e+00
2.669739682539682804e+02 0.000000000000000000e+00
2.673846712018140579e+02 0.000000000000000000e+00
2.677823129251700607e+02 0.000000000000000000e+00
2.681590929705215558e+02 0.000000000000000000e+00
2.685659863945577968e+02 0.000000000000000000e+00
2.689719727891156253e+02 0.000000000000000000e+00
2.693873922902494087e+02 0.000000000000000000e+00
2.697835827664399062e+02 0.000000000000000000e+00
2.701848526077097290e+02 0.000000000000000000e+00
2.705908390022675576e+02 0.000000000000000000e+00
2.709866666666666788e+02 0.000000000000000000e+00
2.713982766439909255e+02 0.000000000000000000e+00
2.718042630385487541e+02 0.000000000000000000e+00
2.722173242630385630e+02 0.000000000000000000e+00
2.726195011337868550e+02 0.000000000000000000e+00
2.729993650793650772e+02 0.000000000000000000e+00
2.733988208616780184e+02 0.000000000000000000e+00
2.738225850340136276e+02 0.000000000000000000e+00
2.742198639455782541e+02 0.000000000000000000e+00
2.745995464852607597e+02 0.000000000000000000e+00
2.750089795918367486e+02 0.000000000000000000e+00
2.754470748299319780e+02 0.000000000000000000e+00
2.758447165532879808e+02 0.000000000000000000e+00
2.762280272108843633e+02 0.000000000000000000e+00
2.766300226757369387e+02 0.000000000000000000e+00
2.770496145124716350e+02 0.000000000000000000e+00
2.774494331065759525e+02 0.000000000000000000e+00


==> R12.dat <==
2.435646258503401285e+01 0.000000000000000000e+00
2.457346938699999939e+01 0.000000000000000000e+00
2.479365079365079438e+01 0.000000000000000000e+00
2.501931972789115477e+01 0.000000000000000000e+00
2.523301587301587290e+01 0.000000000000000000e+00
2.546376417233560119e+01 0.000000000000000000e+00
2.567818594104308261e+01 0.000000000000000000e+00
2.591510204081632551e+01 0.000000000000000000e+00
2.612625850340135969e+01 0.000000000000000000e+00
2.635482993197278745e+01 0.000000000000000000e+00
2.657433106575963677e+01 0.000000000000000000e+00
2.679818594104308360e+01 0.000000000000000000e+00
2.701424036281179042e+01 0.000000000000000000e+00
2.723882086167800409e+01 0.000000000000000000e+00
2.745088435374149682e+01 0.000000000000000000e+00
2.768816326530612315e+01 0.000000000000000000e+00
2.790639455782313050e+01 0.000000000000000000e+00
2.813786848072562208e+01 0.000000000000000000e+00
2.835972789115646364e+01 0.000000000000000000e+00
2.859102040816326706e+01 0.000000000000000000e+00
2.881777777777777771e+01 0.000000000000000000e+00
2.904344671201814165e+01 0.000000000000000000e+00
2.925823129251700649e+01 0.000000000000000000e+00
2.949551020408163282e+01 0.000000000000000000e+00
2.972172335600907189e+01 0.000000000000000000e+00
2.994358276643990990e+01 0.000000000000000000e+00
3.016743764172335673e+01 0.000000000000000000e+00
3.039528344671201765e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
3.083845804988662209e+01 0.000000000000000000e+00
3.105306122448979522e+01 0.000000000000000000e+00
3.128417233560090693e+01 0.000000000000000000e+00
3.150875283446712061e+01 0.000000000000000000e+00
3.173405895691610112e+01 0.000000000000000000e+00
3.195392290249433032e+01 0.000000000000000000e+00
3.217959183673469425e+01 0.000000000000000000e+00
3.239437641723355910e+01 0.000000000000000000e+00
3.262167800453514843e+01 0.000000000000000000e+00
3.283247165532879563e+01 0.000000000000000000e+00
3.306702947845805340e+01 0.000000000000000000e+00
3.327854875283446745e+01 0.000000000000000000e+00
3.350276643990929415e+01 0.000000000000000000e+00
3.372371882086167716e+01 0.000000000000000000e+00
3.394848072562358254e+01 0.000000000000000000e+00
3.416798185941043187e+01 0.000000000000000000e+00
3.438439909297051855e+01 0.000000000000000000e+00
3.460154195011337919e+01 0.000000000000000000e+00
3.483827664399093038e+01 0.000000000000000000e+00
3.505179138321995680e+01 0.000000000000000000e+00
3.528181405895691825e+01 0.000000000000000000e+00
3.550657596371882363e+01 0.000000000000000000e+00
3.572607709750566585e+01 0.000000000000000000e+00
3.594539682539682701e+01 0.000000000000000000e+00
3.617342403628117609e+01 0.000000000000000000e+00
3.638929705215419830e+01 0.000000000000000000e+00
3.661569160997732553e+01 0.000000000000000000e+00
3.684226757369614802e+01 0.000000000000000000e+00
3.706430839002267419e+01 0.000000000000000000e+00
3.728181405895691825e+01 0.000000000000000000e+00
3.750693877551020705e+01 0.000000000000000000e+00
3.771773242630385425e+01 0.000000000000000000e+00
3.794358276643990990e+01 0.000000000000000000e+00
3.816181405895691370e+01 0.000000000000000000e+00
3.839292517006802541e+01 0.000000000000000000e+00
3.860807256235827367e+01 0.000000000000000000e+00
3.883863945578231380e+01 0.000000000000000000e+00
3.905814058956916313e+01 0.000000000000000000e+00
3.928997732426304168e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
3.972480725623582742e+01 0.000000000000000000e+00
3.992526077097505777e+01 0.000000000000000000e+00
4.016253968253968054e+01 0.000000000000000000e+00
4.037151927437641774e+01 0.000000000000000000e+00
4.060244897959183419e+01 0.000000000000000000e+00
4.082775510204081826e+01 0.000000000000000000e+00
4.104380952380952152e+01 0.000000000000000000e+00
4.126040816326530347e+01 0.000000000000000000e+00
4.149696145124716651e+01 0.000000000000000000e+00
4.171192743764172661e+01 0.000000000000000000e+00
4.195047619047618781e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
4.240344671201813753e+01 0.000000000000000000e+00
4.262657596371882107e+01 0.000000000000000000e+00
4.284353741496598644e+01 0.000000000000000000e+00
4.307102040816326394e+01 0.000000000000000000e+00
4.329904761904762012e+01 0.000000000000000000e+00
4.351836734693877418e+01 0.000000000000000000e+00
4.375129251700680300e+01 0.000000000000000000e+00
4.396698412698412994e+01 0.000000000000000000e+00
4.419609977324262928e+01 0.000000000000000000e+00
4.441342403628117808e+01 0.000000000000000000e+00
4.464689342403627847e+01 0.000000000000000000e+00
4.486385487528344385e+01 0.000000000000000000e+00
4.509496598639455556e+01 0.000000000000000000e+00
4.530739229024943171e+01 0.000000000000000000e+00
4.554430839002267817e+01 0.000000000000000000e+00
4.575582766439909221e+01 0.000000000000000000e+00
4.598294784580498629e+01 0.000000000000000000e+00
4.620204081600000734e+01 1.000000000000000000e+00
4.642884353741496284e+01 0.000000000000000000e+00
4.665197278911564638e+01 0.000000000000000000e+00
4.688163265306122440e+01 0.000000000000000000e+00
4.709750566893423951e+01 0.000000000000000000e+00
4.732770975056689622e+01 0.000000000000000000e+00
4.754630385487528343e+01 0.000000000000000000e+00
4.777523809523809462e+01 0.000000000000000000e+00
4.799437641723356052e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
4.843972789115646549e+01 0.000000000000000000e+00
4.866521541950113061e+01 0.000000000000000000e+00
4.887854875283446887e+01 0.000000000000000000e+00
4.911238095238095269e+01 0.000000000000000000e+00
4.932589569160997911e+01 0.000000000000000000e+00
4.954902494331065554e+01 0.000000000000000000e+00
4.977251700680272251e+01 0.000000000000000000e+00
5.000961451247165712e+01 0.000000000000000000e+00
5.022566893424036039e+01 0.000000000000000000e+00
5.045115646258503261e+01 0.000000000000000000e+00
5.066920634920634825e+01 0.000000000000000000e+00
5.090340136054421549e+01 0.000000000000000000e+00
5.111510204081632480e+01 0.000000000000000000e+00
5.135419501133787179e+01 0.000000000000000000e+00
5.157079365079365374e+01 0.000000000000000000e+00
5.178376417233560147e+01 0.000000000000000000e+00
5.200235827664398869e+01 0.000000000000000000e+00
5.222403628117913854e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
5.267882086167800537e+01 0.000000000000000000e+00
5.288834467120181415e+01 0.000000000000000000e+00
5.311473922902494138e+01 0.000000000000000000e+00
5.332698412698412938e+01 0.000000000000000000e+00
5.353814058956916000e+01 0.000000000000000000e+00
5.375600907029478748e+01 0.000000000000000000e+00
5.400090702947845500e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
5.442793650793650784e+01 0.000000000000000000e+00
5.465714285699999664e+01 0.000000000000000000e+00
5.488000000000000256e+01 0.000000000000000000e+00
5.509623582766440109e+01 0.000000000000000000e+00
5.532952380952380622e+01 0.000000000000000000e+00
5.554249433106576106e+01 0.000000000000000000e+00
5.577287981859410593e+01 0.000000000000000000e+00
5.599564625850339894e+01 0.000000000000000000e+00
5.621950113378684932e+01 0.000000000000000000e+00
5.645170068027211130e+01 0.000000000000000000e+00
5.667301587301587062e+01 0.000000000000000000e+00
5.689287981859410337e+01 0.000000000000000000e+00
5.713451247165532720e+01 0.000000000000000000e+00
5.734693877551020336e+01 0.000000000000000000e+00
5.757170068027210874e+01 0.000000000000000000e+00
5.777487528344671119e+01 0.000000000000000000e+00
5.801777777777778056e+01 0.000000000000000000e+00
5.824308390022675752e+01 0.000000000000000000e+00
5.847655328798185792e+01 0.000000000000000000e+00
5.869587301587301909e+01 0.000000000000000000e+00
5.893859410430839318e+01 0.000000000000000000e+00
5.916081632653061462e+01 0.000000000000000000e+00
5.937705215419501314e+01 0.000000000000000000e+00
5.959963718820861800e+01 0.000000000000000000e+00
5.983092970521541787e+01 0.000000000000000000e+00
6.005714285714285694e+01 0.000000000000000000e+00
6.027900226757369495e+01 0.000000000000000000e+00
6.051102040816326877e+01 0.000000000000000000e+00
6.073687074829931731e+01 0.000000000000000000e+00
6.096163265306122270e+01 0.000000000000000000e+00
6.116317460317460331e+01 0.000000000000000000e+00
6.136979591836734471e+01 0.000000000000000000e+00
6.158439909297052139e+01 0.000000000000000000e+00
6.177505668934240646e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
6.229043083900226918e+01 0.000000000000000000e+00
6.251120181405895693e+01 0.000000000000000000e+00
6.273088435374149441e+01 0.000000000000000000e+00
6.296000000000000085e+01 0.000000000000000000e+00
6.318421768707482755e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
6.363863945578231096e+01 0.000000000000000000e+00
6.386140589569161108e+01 0.000000000000000000e+00
6.408489795918367804e+01 0.000000000000000000e+00
6.430294784580499368e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
6.475065759637188023e+01 0.000000000000000000e+00
6.496925170068027455e+01 0.000000000000000000e+00
6.520707482993196891e+01 0.000000000000000000e+00
6.541714285714286348e+01 0.000000000000000000e+00
6.564226757369614518e+01 0.000000000000000000e+00
6.586303854875284003e+01 0.000000000000000000e+00
6.609596371882085464e+01 0.000000000000000000e+00
6.631122448899999711e+01 0.000000000000000000e+00
6.652299319727890747e+01 0.000000000000000000e+00
6.675555555555555998e+01 0.000000000000000000e+00
6.699301587301587801e+01 0.000000000000000000e+00
6.719981859410431468e+01 0.000000000000000000e+00
6.742022675736961901e+01 0.000000000000000000e+00
6.764208616780045702e+01 0.000000000000000000e+00
6.787337868480724978e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
6.847310657596371186e+01 0.000000000000000000e+00
6.872181405895692308e+01 0.000000000000000000e+00
6.894385487528344925e+01 0.000000000000000000e+00
6.917115646258503148e+01 0.000000000000000000e+00
6.939628117913832739e+01 0.000000000000000000e+00
6.964081632653061149e+01 0.000000000000000000e+00
6.985596371882085975e+01 0.000000000000000000e+00
7.007764172335600961e+01 0.000000000000000000e+00
7.029369614512471287e+01 0.000000000000000000e+00
7.054022675736960935e+01 0.000000000000000000e+00
7.076408163265305973e+01 0.000000000000000000e+00
7.099374149659864486e+01 0.000000000000000000e+00
7.121687074829931419e+01 0.000000000000000000e+00
7.145287981859409854e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
7.187646258503401953e+01 0.000000000000000000e+00
7.211247165532880388e+01 0.000000000000000000e+00
7.236099773242629851e+01 0.000000000000000000e+00
7.258249433106576021e+01 0.000000000000000000e+00
7.281360544217686481e+01 0.000000000000000000e+00
7.303927437641723941e+01 0.000000000000000000e+00
7.325532879818594267e+01 0.000000000000000000e+00
7.348335600907029175e+01 0.000000000000000000e+00
7.369777777777777317e+01 0.000000000000000000e+00
7.392816326530612514e+01 0.000000000000000000e+00
7.417342403628117609e+01 0.000000000000000000e+00
7.438639455782312382e+01 0.000000000000000000e+00
7.460861678004535236e+01 0.000000000000000000e+00
7.482594104308390115e+01 0.000000000000000000e+00
7.503836734693877020e+01 0.000000000000000000e+00
7.525786848072561952e+01 0.000000000000000000e+00
7.547446712018140147e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
7.593487528344671489e+01 0.000000000000000000e+00
7.616526077097505265e+01 0.000000000000000000e+00
7.638367346938775881e+01 0.000000000000000000e+00
7.661151927437641973e+01 0.000000000000000000e+00
7.684879818594104961e+01 0.000000000000000000e+00
7.707537414965986500e+01 0.000000000000000000e+00
7.729142857142856826e+01 0.000000000000000000e+00
7.751056689342404127e+01 0.000000000000000000e+00
7.774984126984126931e+01 0.000000000000000000e+00
7.795990929705214967e+01 0.000000000000000000e+00
7.818612244897958874e+01 0.000000000000000000e+00
7.841070294784580597e+01 0.000000000000000000e+00
7.864453514739228979e+01 0.000000000000000000e+00
7.886077097505669542e+01 0.000000000000000000e+00
7.908807256235827765e+01 0.000000000000000000e+00
7.929451247165532379e+01 0.000000000000000000e+00
7.954811791383220054e+01 0.000000000000000000e+00
7.976653061224489250e+01 0.000000000000000000e+00
7.999455782312925578e+01 0.000000000000000000e+00
8.022875283446711592e+01 0.000000000000000000e+00
8.045913832199546789e+01 0.000000000000000000e+00
8.068172335600907275e+01 0.000000000000000000e+00
8.089977324263038838e+01 0.000000000000000000e+00
8.111836734693876849e+01 0.000000000000000000e+00
8.134947845804988731e+01 0.000000000000000000e+00
8.157333333333333769e+01 0.000000000000000000e+00
8.180299319727890861e+01 0.000000000000000000e+00
8.201596371882085634e+01 0.000000000000000000e+00
8.223038548752833776e+01 0.000000000000000000e+00
8.244970521541949893e+01 0.000000000000000000e+00
8.267374149659863747e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
8.315301587301587460e+01 0.000000000000000000e+00
8.336326530612244312e+01 0.000000000000000000e+00
8.358802721088434851e+01 0.000000000000000000e+00
8.381605442176871179e+01 0.000000000000000000e+00
8.404916099773242877e+01 0.000000000000000000e+00
8.427319727891156731e+01 0.000000000000000000e+00
8.448798185941042505e+01 0.000000000000000000e+00
8.471002267573696543e+01 0.000000000000000000e+00
8.493659863945578081e+01 0.000000000000000000e+00
8.516263038548753173e+01 0.000000000000000000e+00
8.539283446712018133e+01 0.000000000000000000e+00
8.562575963718821015e+01 0.000000000000000000e+00
8.582857142857142208e+01 0.000000000000000000e+00
8.604934240362811693e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
8.979990929705215308e+01 0.000000000000000000e+00
8.999473922902494394e+01 0.000000000000000000e+00
9.024145124716552857e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
9.370158730158729554e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
9.479455782312925294e+01 0.000000000000000000e+00
9.500353741496599014e+01 0.000000000000000000e+00
9.520653061224490443e+01 0.000000000000000000e+00
9.543020408163265245e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.007069387755102099e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.032384580498866171e+02 0.000000000000000000e+00
1.034421768707482983e+02 0.000000000000000000e+00
1.036549659863945578e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.069170068027210903e+02 0.000000000000000000e+00
1.071423129251700743e+02 0.000000000000000000e+00
1.073516553287981878e+02 0.000000000000000000e+00
1.075874829931972840e+02 0.000000000000000000e+00
1.078017233560090773e+02 0.000000000000000000e+00
1.080032653061224437e+02 0.000000000000000000e+00
1.082496145124716520e+02 0.000000000000000000e+00
1.084573242630385437e+02 0.000000000000000000e+00
1.086969614512471622e+02 0.000000000000000000e+00
1.089320634920634916e+02 0.000000000000000000e+00
1.091533786848072509e+02 0.000000000000000000e+00
1.093792290249433137e+02 0.000000000000000000e+00
1.096005442176870730e+02 0.000000000000000000e+00
1.098265759637188239e+02 0.000000000000000000e+00
1.100471655328798164e+02 0.000000000000000000e+00
1.102728344671201768e+02 0.000000000000000000e+00
1.104932426303854811e+02 0.000000000000000000e+00
1.107270748299319791e+02 0.000000000000000000e+00
1.109418594104308369e+02 0.000000000000000000e+00
1.111747845804988657e+02 0.000000000000000000e+00
1.113970068027210942e+02 0.000000000000000000e+00
1.116241269840000001e+02 0.000000000000000000e+00
1.118497959183673487e+02 0.000000000000000000e+00
1.120783673469387764e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.125237188208616743e+02 0.000000000000000000e+00
1.127379591836734676e+02 0.000000000000000000e+00
1.129703401360544177e+02 0.000000000000000000e+00
1.131885714285714215e+02 0.000000000000000000e+00
1.134265759637188182e+02 0.000000000000000000e+00
1.136428117913832239e+02 0.000000000000000000e+00
1.138675736961451292e+02 0.000000000000000000e+00
1.140856235827664449e+02 0.000000000000000000e+00
1.143147392290249371e+02 0.000000000000000000e+00
1.145317006802721096e+02 0.000000000000000000e+00
1.147671655328798153e+02 0.000000000000000000e+00
1.149772335600907098e+02 0.000000000000000000e+00
1.151963718820861686e+02 0.000000000000000000e+00
1.154323809523809530e+02 0.000000000000000000e+00
1.156596825396825352e+02 0.000000000000000000e+00
1.158777324263038508e+02 0.000000000000000000e+00
1.161012244897959249e+02 0.000000000000000000e+00
1.163153061220000097e+02 1.000000000000000000e+00
1.165551020408163225e+02 0.000000000000000000e+00
1.167637188208616834e+02 0.000000000000000000e+00
1.169935600907029425e+02 0.000000000000000000e+00
1.172108843537414913e+02 0.000000000000000000e+00
1.174294784580498856e+02 0.000000000000000000e+00
1.176582312925170015e+02 0.000000000000000000e+00
1.178922448979591877e+02 0.000000000000000000e+00
1.181037641723356018e+02 0.000000000000000000e+00
1.183354195011337850e+02 0.000000000000000000e+00
1.185531065759637244e+02 0.000000000000000000e+00
1.187664399092970484e+02 0.000000000000000000e+00
1.189997278911564678e+02 0.000000000000000000e+00
1.192317460317460274e+02 0.000000000000000000e+00
1.194421768707482983e+02 0.000000000000000000e+00
1.196794557823129281e+02 0.000000000000000000e+00
1.198839002267573761e+02 0.000000000000000000e+00
1.201208163265306155e+02 0.000000000000000000e+00
1.203383219954648524e+02 0.000000000000000000e+00
1.205746938775510273e+02 0.000000000000000000e+00
1.207824036281179190e+02 0.000000000000000000e+00
1.210135147392290236e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.214367346938775540e+02 0.000000000000000000e+00
1.216382766439909346e+02 0.000000000000000000e+00
1.218764625850340195e+02 0.000000000000000000e+00
1.220883446712018099e+02 0.000000000000000000e+00
1.223214285709999984e+02 0.000000000000000000e+00
1.225498412698412665e+02 0.000000000000000000e+00
1.227611791383219924e+02 0.000000000000000000e+00
1.229832199546485327e+02 0.000000000000000000e+00
1.232174149659863929e+02 0.000000000000000000e+00
1.234273015873015851e+02 0.000000000000000000e+00
1.236602267573696139e+02 0.000000000000000000e+00
1.238715646258503398e+02 0.000000000000000000e+00
1.241141043083900257e+02 0.000000000000000000e+00
1.243296145124716503e+02 0.000000000000000000e+00
1.245549206349206344e+02 0.000000000000000000e+00
1.247736961451247168e+02 0.000000000000000000e+00
1.250058956916099788e+02 0.000000000000000000e+00
1.252166893424036260e+02 0.000000000000000000e+00
1.254521541950113317e+02 0.000000000000000000e+00
1.256689342403628160e+02 0.000000000000000000e+00
1.259004081632653111e+02 0.000000000000000000e+00
1.261193650793650818e+02 0.000000000000000000e+00
1.263368707482993187e+02 0.000000000000000000e+00
1.265589115646258449e+02 0.000000000000000000e+00
1.267909297052154187e+02 0.000000000000000000e+00
1.270055328798185883e+02 0.000000000000000000e+00
1.272380952380952408e+02 0.000000000000000000e+00
1.274559637188208683e+02 0.000000000000000000e+00
1.276981405895691637e+02 0.000000000000000000e+00
1.279096598639455777e+02 0.000000000000000000e+00
1.281365986394557694e+02 0.000000000000000000e+00
1.283593650793650909e+02 0.000000000000000000e+00
1.285948299319727823e+02 0.000000000000000000e+00
1.288016326530612332e+02 0.000000000000000000e+00
1.290369160997732365e+02 0.000000000000000000e+00
1.292489795918367292e+02 0.000000000000000000e+00
1.294452607709750680e+02 0.000000000000000000e+00
1.296977777777777874e+02 0.000000000000000000e+00
1.299303401360544115e+02 0.000000000000000000e+00
1.301487528344671318e+02 0.000000000000000000e+00
1.303755102040816212e+02 0.000000000000000000e+00
1.305870294784580494e+02 0.000000000000000000e+00
1.308221315192743646e+02 0.000000000000000000e+00
1.310263945578231244e+02 0.000000000000000000e+00
1.312703854875283582e+02 0.000000000000000000e+00
1.314849886621315136e+02 0.000000000000000000e+00
1.317119274376417195e+02 0.000000000000000000e+00
1.319270748299319678e+02 0.000000000000000000e+00
1.321561904761904884e+02 0.000000000000000000e+00
1.323742403628118041e+02 0.000000000000000000e+00
1.325979591830000004e+02 0.000000000000000000e+00
1.328304761904761904e+02 0.000000000000000000e+00
1.330717460317460450e+02 0.000000000000000000e+00
1.332870748299319814e+02 0.000000000000000000e+00
1.335134693877550944e+02 0.000000000000000000e+00
1.337260770975056801e+02 0.000000000000000000e+00
1.339517460317460404e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.343951020408163401e+02 0.000000000000000000e+00
1.346149659863945658e+02 0.000000000000000000e+00
1.348224943310657693e+02 0.000000000000000000e+00
1.350423582766439949e+02 0.000000000000000000e+00
1.352683900226757316e+02 0.000000000000000000e+00
1.354733786848072441e+02 0.000000000000000000e+00
1.356956009070294726e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.361587301587301511e+02 0.000000000000000000e+00
1.363731519274376467e+02 0.000000000000000000e+00
1.366000907029478526e+02 0.000000000000000000e+00
1.368290249433106567e+02 0.000000000000000000e+00
1.370448979591836860e+02 0.000000000000000000e+00
1.372823582766440040e+02 0.000000000000000000e+00
1.374960544217687186e+02 0.000000000000000000e+00
1.377229931972789245e+02 0.000000000000000000e+00
1.379577324263038633e+02 0.000000000000000000e+00
1.381799546485260635e+02 0.000000000000000000e+00
1.384063492063492049e+02 0.000000000000000000e+00
1.386358276643991019e+02 0.000000000000000000e+00
1.388533333333333246e+02 0.000000000000000000e+00
1.390833560090702861e+02 0.000000000000000000e+00
1.393088435374149583e+02 0.000000000000000000e+00
1.395205442176870747e+02 0.000000000000000000e+00
1.397694331065759741e+02 0.000000000000000000e+00
1.399818594104308431e+02 0.000000000000000000e+00
1.402075283446712035e+02 0.000000000000000000e+00
1.404344671201814094e+02 0.000000000000000000e+00
1.406719274376417275e+02 0.000000000000000000e+00
1.408970521541950234e+02 0.000000000000000000e+00
1.411112925170068024e+02 0.000000000000000000e+00
1.413362358276644102e+02 0.000000000000000000e+00
1.415698866213151916e+02 0.000000000000000000e+00
1.417904761904761983e+02 0.000000000000000000e+00
1.420199546485260669e+02 0.000000000000000000e+00
1.422474376417233657e+02 0.000000000000000000e+00
1.424676643990929676e+02 0.000000000000000000e+00
1.426911564625850417e+02 0.000000000000000000e+00
1.429088435374149526e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.433652607709750555e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.438169614512471526e+02 0.000000000000000000e+00
1.440435374149659822e+02 0.000000000000000000e+00
1.442782766439909210e+02 0.000000000000000000e+00
1.444707482993197232e+02 0.000000000000000000e+00
1.447189115646258415e+02 0.000000000000000000e+00
1.449400453514739127e+02 0.000000000000000000e+00
1.451628117913832341e+02 0.000000000000000000e+00
1.453906575963718808e+02 0.000000000000000000e+00
1.456183219954648393e+02 0.000000000000000000e+00
1.458396371882086271e+02 0.000000000000000000e+00
1.460838095238095207e+02 0.000000000000000000e+00
1.463199999999999932e+02 0.000000000000000000e+00
1.465215419501133738e+02 0.000000000000000000e+00
1.467241723356009118e+02 0.000000000000000000e+00
1.469797732426303867e+02 0.000000000000000000e+00
1.471921995464852557e+02 0.000000000000000000e+00
1.474262131519274419e+02 0.000000000000000000e+00
1.476511564625850212e+02 0.000000000000000000e+00
1.478721088435374043e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.482940589569161034e+02 0.000000000000000000e+00
1.485373242630385562e+02 0.000000000000000000e+00
1.487653514739228910e+02 0.000000000000000000e+00
1.489912018140589680e+02 0.000000000000000000e+00
1.492148752834467018e+02 0.000000000000000000e+00
1.494256689342403490e+02 0.000000000000000000e+00
1.496493424036281112e+02 0.000000000000000000e+00
1.498666666666666742e+02 0.000000000000000000e+00
1.500859863945578354e+02 0.000000000000000000e+00
1.502806122439999967e+02 0.000000000000000000e+00
1.505195464852607756e+02 0.000000000000000000e+00
1.507631746031746047e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.514614058956915983e+02 0.000000000000000000e+00
1.516723809523809621e+02 0.000000000000000000e+00
1.518933333333333451e+02 0.000000000000000000e+00
1.521155555555555452e+02 0.000000000000000000e+00
1.523508390022675769e+02 0.000000000000000000e+00
1.525826757369614484e+02 0.000000000000000000e+00
1.528117913832199406e+02 0.000000000000000000e+00
1.530418367339999861e+02 0.000000000000000000e+00
1.532752834467120238e+02 0.000000000000000000e+00
1.534882539682539573e+02 0.000000000000000000e+00
1.537126530612245006e+02 0.000000000000000000e+00
1.539325170068027262e+02 0.000000000000000000e+00
1.541799546485260635e+02 0.000000000000000000e+00
1.543945578231292473e+02 0.000000000000000000e+00
1.546247619047618969e+02 0.000000000000000000e+00
1.548513378684807265e+02 0.000000000000000000e+00
1.550679365079365084e+02 0.000000000000000000e+00
1.552805442176870656e+02 0.000000000000000000e+00
1.555098412698412744e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.577959183673469283e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.650357142850000116e+02 1.000000000000000000e+00
1.652581632650000074e+02 1.000000000000000000e+00
1.654908163260000151e+02 1.000000000000000000e+00
1.657193877550000138e+02 1.000000000000000000e+00
1.659448979590000022e+02 1.000000000000000000e+00
1.661622448969999937e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.668326530610000020e+02 1.000000000000000000e+00
1.670581632649999904e+02 1.000000000000000000e+00
1.672969387750000010e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.742824489795918339e+02 0.000000000000000000e+00
1.745268027210884441e+02 0.000000000000000000e+00
1.747613605442176947e+02 0.000000000000000000e+00
1.749663492063492072e+02 0.000000000000000000e+00
1.751974603174603260e+02 0.000000000000000000e+00
1.754178684807256161e+02 0.000000000000000000e+00
1.756341043083900217e+02 0.000000000000000000e+00
1.758624943310657613e+02 0.000000000000000000e+00
1.760818140589569225e+02 0.000000000000000000e+00
1.762935147392290389e+02 0.000000000000000000e+00
1.765166439909297083e+02 0.000000000000000000e+00
1.767388662131519368e+02 0.000000000000000000e+00
1.769554648526077187e+02 0.000000000000000000e+00
1.771916553287981912e+02 0.000000000000000000e+00
1.774135147392290150e+02 0.000000000000000000e+00
1.776382766439909346e+02 0.000000000000000000e+00
1.778585034013605366e+02 0.000000000000000000e+00
1.780848979591836780e+02 0.000000000000000000e+00
1.783058503401360610e+02 0.000000000000000000e+00
1.785331519274376433e+02 0.000000000000000000e+00
1.787457596371882005e+02 0.000000000000000000e+00
1.789743310657596282e+02 0.000000000000000000e+00
1.791960090702947923e+02 0.000000000000000000e+00
1.794184126984127090e+02 0.000000000000000000e+00
1.796509750566893331e+02 0.000000000000000000e+00
1.798612244897959158e+02 0.000000000000000000e+00
1.800814512471655462e+02 0.000000000000000000e+00
1.803131065759637295e+02 0.000000000000000000e+00
1.805260770975056630e+02 0.000000000000000000e+00
1.807653514739228910e+02 0.000000000000000000e+00
1.809810430839002322e+02 0.000000000000000000e+00
1.812137868480725729e+02 0.000000000000000000e+00
1.814302040816326667e+02 0.000000000000000000e+00
1.816526077097505549e+02 0.000000000000000000e+00
1.818735600907029379e+02 0.000000000000000000e+00
1.821052154195011212e+02 0.000000000000000000e+00
1.823198185941043050e+02 0.000000000000000000e+00
1.825482086167800446e+02 0.000000000000000000e+00
1.827622675736961355e+02 0.000000000000000000e+00
1.829915646258503443e+02 0.000000000000000000e+00
1.832099773242630363e+02 0.000000000000000000e+00
1.834267573696145064e+02 0.000000000000000000e+00
1.836429931972789120e+02 0.000000000000000000e+00
1.838746485260770953e+02 0.000000000000000000e+00
1.840845351473923017e+02 0.000000000000000000e+00
1.843089342403628166e+02 0.000000000000000000e+00
1.845284353741496659e+02 0.000000000000000000e+00
1.847580952380952510e+02 0.000000000000000000e+00
1.849817687074829848e+02 0.000000000000000000e+00
1.851947392290249468e+02 0.000000000000000000e+00
1.854214965986394645e+02 0.000000000000000000e+00
1.856486167800453586e+02 0.000000000000000000e+00
1.858541496598639355e+02 0.000000000000000000e+00
1.860805442176870770e+02 0.000000000000000000e+00
1.863013151927437718e+02 0.000000000000000000e+00
1.865262585034013512e+02 0.000000000000000000e+00
1.867470294784580460e+02 0.000000000000000000e+00
1.869687074829932101e+02 0.000000000000000000e+00
1.871765986394557899e+02 0.000000000000000000e+00
1.874151473922902369e+02 0.000000000000000000e+00
1.876275736961451344e+02 0.000000000000000000e+00
1.878646712018140477e+02 0.000000000000000000e+00
1.880765532879818522e+02 0.000000000000000000e+00
1.883105668934240384e+02 0.000000000000000000e+00
1.885195464852607756e+02 0.000000000000000000e+00
1.887606349206349137e+02 0.000000000000000000e+00
1.889734240362811875e+02 0.000000000000000000e+00
1.892065306122449044e+02 0.000000000000000000e+00
1.894218594104308409e+02 0.000000000000000000e+00
1.896477097505668894e+02 0.000000000000000000e+00
1.898690249433106487e+02 0.000000000000000000e+00
1.900985034013605457e+02 0.000000000000000000e+00
1.903172789115646140e+02 0.000000000000000000e+00
1.905271655328798204e+02 0.000000000000000000e+00
1.907566439909297173e+02 0.000000000000000000e+00
1.909836734690000242e+02 0.000000000000000000e+00
1.911925623582766320e+02 0.000000000000000000e+00
1.914225850340135935e+02 0.000000000000000000e+00
1.916429931972789120e+02 0.000000000000000000e+00
1.918753741496598764e+02 0.000000000000000000e+00
1.920787301587301670e+02 0.000000000000000000e+00
1.923147392290249513e+02 0.000000000000000000e+00
1.925309750566893285e+02 0.000000000000000000e+00
1.927749659863945624e+02 0.000000000000000000e+00
1.929821315192743896e+02 0.000000000000000000e+00
1.932163265306122355e+02 0.000000000000000000e+00
1.934336507936507985e+02 0.000000000000000000e+00
1.936729251700680265e+02 0.000000000000000000e+00
1.938938775510204096e+02 0.000000000000000000e+00
1.941209977324263036e+02 0.000000000000000000e+00
1.943330612244897964e+02 0.000000000000000000e+00
1.945712471655328670e+02 0.000000000000000000e+00
1.947804081632652924e+02 0.000000000000000000e+00
1.950098866213151894e+02 0.000000000000000000e+00
1.952326530612244824e+02 0.000000000000000000e+00
1.954692063492063596e+02 0.000000000000000000e+00
1.956836281179138268e+02 0.000000000000000000e+00
1.959131065759637238e+02 0.000000000000000000e+00
1.961346031746031713e+02 0.000000000000000000e+00
1.963689795918367338e+02 0.000000000000000000e+00
1.965794104308390047e+02 0.000000000000000000e+00
1.968121541950113453e+02 0.000000000000000000e+00
1.970253061224489670e+02 0.000000000000000000e+00
1.972625850340135969e+02 0.000000000000000000e+00
1.974800907029478481e+02 0.000000000000000000e+00
1.976941496598639390e+02 0.000000000000000000e+00
1.979223582766439904e+02 0.000000000000000000e+00
1.981442176870748426e+02 0.000000000000000000e+00
1.983608163265306246e+02 0.000000000000000000e+00
1.986024489795918271e+02 0.000000000000000000e+00
1.988101587301587188e+02 0.000000000000000000e+00
1.990427210884353713e+02 0.000000000000000000e+00
1.992542403628117995e+02 0.000000000000000000e+00
1.994655782312925112e+02 0.000000000000000000e+00
1.996883446712018042e+02 0.000000000000000000e+00
1.999194557823129230e+02 0.000000000000000000e+00
2.001316326529999969e+02 0.000000000000000000e+00
2.003722448979591775e+02 0.000000000000000000e+00
2.005821315192743839e+02 0.000000000000000000e+00
2.008161451247165417e+02 0.000000000000000000e+00
2.010314739229025065e+02 0.000000000000000000e+00
2.012562358276643977e+02 0.000000000000000000e+00
2.014715646258503341e+02 0.000000000000000000e+00
2.016965079365079418e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.021193877549999911e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.034585034013605309e+02 0.000000000000000000e+00
2.036489795918367349e+02 0.000000000000000000e+00
2.038878911564625867e+02 0.000000000000000000e+00
2.040999546485260794e+02 0.000000000000000000e+00
2.043276190476190379e+02 0.000000000000000000e+00
2.045489795909999771e+02 0.000000000000000000e+00
2.047677097505668939e+02 0.000000000000000000e+00
2.049641723356009209e+02 0.000000000000000000e+00
2.052181405895691739e+02 0.000000000000000000e+00
2.054394557823129333e+02 0.000000000000000000e+00
2.056741950113378721e+02 0.000000000000000000e+00
2.058886167800453393e+02 0.000000000000000000e+00
2.061173696145124836e+02 0.000000000000000000e+00
2.063448526077097540e+02 0.000000000000000000e+00
2.065630839002267578e+02 0.000000000000000000e+00
2.067956462585034103e+02 0.000000000000000000e+00
2.070098866213151894e+02 0.000000000000000000e+00
2.072159637188208592e+02 0.000000000000000000e+00
2.074663038548752922e+02 0.000000000000000000e+00
2.076789115646258495e+02 0.000000000000000000e+00
2.079134693877551001e+02 0.000000000000000000e+00
2.081360544217687050e+02 0.000000000000000000e+00
2.083550113378684898e+02 0.000000000000000000e+00
2.085852154195011394e+02 0.000000000000000000e+00
2.088030839002267669e+02 0.000000000000000000e+00
2.090243990929705262e+02 0.000000000000000000e+00
2.092562358276643977e+02 0.000000000000000000e+00
2.094737414965986488e+02 0.000000000000000000e+00
2.097015873015872955e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.103379591836734619e+02 0.000000000000000000e+00
2.105585487528344686e+02 0.000000000000000000e+00
2.107444897959183550e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.114782766439909381e+02 0.000000000000000000e+00
2.117084807256235877e+02 0.000000000000000000e+00
2.119386848072562373e+02 0.000000000000000000e+00
2.121645351473922858e+02 0.000000000000000000e+00
2.123771428571428430e+02 0.000000000000000000e+00
2.125723356009070244e+02 0.000000000000000000e+00
2.128023582766439858e+02 0.000000000000000000e+00
2.130468934240362842e+02 0.000000000000000000e+00
2.132816326530612230e+02 0.000000000000000000e+00
2.134911564625850247e+02 0.000000000000000000e+00
2.137282539682539664e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.146028117913832318e+02 0.000000000000000000e+00
2.148204988662131427e+02 0.000000000000000000e+00
2.150550566893423934e+02 0.000000000000000000e+00
2.152854421768707596e+02 0.000000000000000000e+00
2.154822675736961344e+02 0.000000000000000000e+00
2.157028571428571411e+02 0.000000000000000000e+00
2.159060317460317435e+02 0.000000000000000000e+00
2.161469387755101934e+02 0.000000000000000000e+00
2.163673469387755119e+02 0.000000000000000000e+00
2.165904761904761813e+02 0.000000000000000000e+00
2.168154195011337890e+02 0.000000000000000000e+00
2.170213151927437707e+02 0.000000000000000000e+00
2.172337414965986397e+02 0.000000000000000000e+00
2.174331065759637056e+02 0.000000000000000000e+00
2.176564172335600915e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.181427664399093089e+02 0.000000000000000000e+00
2.183564625850340235e+02 0.000000000000000000e+00
2.185799546485260691e+02 0.000000000000000000e+00
2.188119727891156572e+02 0.000000000000000000e+00
2.190458049886621268e+02 0.000000000000000000e+00
2.192587755102040887e+02 0.000000000000000000e+00
2.194635827664399130e+02 0.000000000000000000e+00
2.196841723356009197e+02 0.000000000000000000e+00
2.199210884353741449e+02 0.000000000000000000e+00
2.201356916099773287e+02 0.000000000000000000e+00
2.203706122448979556e+02 0.000000000000000000e+00
2.205843083900226702e+02 0.000000000000000000e+00
2.208248526077097438e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.212564172335600858e+02 0.000000000000000000e+00
2.214829931972789154e+02 0.000000000000000000e+00
2.217197278911564524e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.221641723356009095e+02 0.000000000000000000e+00
2.223809523809523796e+02 0.000000000000000000e+00
2.225855782312925157e+02 0.000000000000000000e+00
2.228195918367347019e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.252970521541950006e+02 0.000000000000000000e+00
2.255038548752834515e+02 0.000000000000000000e+00
2.257286167800453427e+02 0.000000000000000000e+00
2.259450340136054365e+02 0.000000000000000000e+00
2.261804988662131564e+02 0.000000000000000000e+00
2.264032653061224494e+02 0.000000000000000000e+00
2.266151473922902539e+02 0.000000000000000000e+00
2.268366439909297014e+02 0.000000000000000000e+00
2.270744671201813958e+02 0.000000000000000000e+00
2.272972335600906888e+02 0.000000000000000000e+00
2.275221768707482966e+02 0.000000000000000000e+00
2.277509297052154125e+02 0.000000000000000000e+00
2.279816780045351550e+02 0.000000000000000000e+00
2.281993650793650659e+02 0.000000000000000000e+00
2.284170521541950052e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.288682086167800378e+02 0.000000000000000000e+00
2.290828117913832216e+02 0.000000000000000000e+00
2.293092063492063630e+02 0.000000000000000000e+00
2.295385034013605434e+02 0.000000000000000000e+00
2.297707029478457912e+02 0.000000000000000000e+00
2.299925623582766434e+02 0.000000000000000000e+00
2.302029931972789143e+02 0.000000000000000000e+00
2.304315646258503421e+02 0.000000000000000000e+00
2.306554195011337924e+02 0.000000000000000000e+00
2.308640362811791249e+02 0.000000000000000000e+00
2.310962358276644011e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.315180045351473836e+02 0.000000000000000000e+00
2.317364172335601040e+02 0.000000000000000000e+00
2.319669841269841299e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.324159637188208478e+02 0.000000000000000000e+00
2.326300226757369671e+02 0.000000000000000000e+00
2.328609523809523694e+02 0.000000000000000000e+00
2.330944217687074911e+02 0.000000000000000000e+00
2.333264399092970507e+02 0.000000000000000000e+00
2.335512018140589703e+02 0.000000000000000000e+00
2.337663492063492185e+02 0.000000000000000000e+00
2.339849433106575987e+02 0.000000000000000000e+00
2.342160544217687175e+02 0.000000000000000000e+00
2.344478911564625889e+02 0.000000000000000000e+00
2.346697505668934127e+02 0.000000000000000000e+00
2.348941496598639560e+02 0.000000000000000000e+00
2.351103854875283332e+02 0.000000000000000000e+00
2.353306122448979636e+02 0.000000000000000000e+00
2.355521088435374111e+02 0.000000000000000000e+00
2.357696145124716622e+02 0.000000000000000000e+00
2.360047165532879774e+02 0.000000000000000000e+00
2.362218594104308522e+02 0.000000000000000000e+00
2.364580498866213247e+02 0.000000000000000000e+00
2.366813605442176822e+02 0.000000000000000000e+00
2.369157369614512447e+02 0.000000000000000000e+00
2.371423129251700743e+02 0.000000000000000000e+00
2.373580045351473871e+02 0.000000000000000000e+00
2.375767800453514837e+02 0.000000000000000000e+00
2.378024489795918441e+02 0.000000000000000000e+00
2.380244897959183561e+02 0.000000000000000000e+00
2.382478004535147420e+02 0.000000000000000000e+00
2.384433560090702997e+02 0.000000000000000000e+00
2.386632199546485253e+02 0.000000000000000000e+00
2.388727437641723270e+02 0.000000000000000000e+00
2.391058503401360440e+02 0.000000000000000000e+00
2.393211791383220088e+02 0.000000000000000000e+00
2.395586394557823269e+02 0.000000000000000000e+00
2.397781405895691478e+02 0.000000000000000000e+00
2.400130612244898032e+02 0.000000000000000000e+00
2.402314739229024951e+02 0.000000000000000000e+00
2.404745578231292598e+02 0.000000000000000000e+00
2.406891609977324151e+02 0.000000000000000000e+00
2.409048526077097563e+02 0.000000000000000000e+00
2.411278004535147375e+02 0.000000000000000000e+00
2.413549206349206315e+02 0.000000000000000000e+00
2.415727891156462590e+02 0.000000000000000000e+00
2.417904761904761983e+02 0.000000000000000000e+00
2.420257596371882016e+02 0.000000000000000000e+00
2.422615873015872978e+02 0.000000000000000000e+00
2.424711111111110995e+02 0.000000000000000000e+00
2.426917006802721062e+02 0.000000000000000000e+00
2.429088435374149526e+02 0.000000000000000000e+00
2.431606349206349194e+02 0.000000000000000000e+00
2.433757823129251676e+02 0.000000000000000000e+00
2.435998185941043062e+02 0.000000000000000000e+00
2.438214965986394418e+02 0.000000000000000000e+00
2.440473469387755188e+02 0.000000000000000000e+00
2.442643083900226770e+02 0.000000000000000000e+00
2.444756462585033887e+02 0.000000000000000000e+00
2.446913378684807299e+02 0.000000000000000000e+00
2.449242630385487587e+02 0.000000000000000000e+00
2.451283446712018019e+02 0.000000000000000000e+00
2.453592743764172326e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.457816326530000026e+02 0.000000000000000000e+00
2.459860317460317560e+02 0.000000000000000000e+00
2.462144217687074956e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.466673469379999801e+02 1.000000000000000000e+00
2.468948979590000192e+02 1.000000000000000000e+00
2.471142857140000046e+02 1.000000000000000000e+00
2.473387755100000049e+02 1.000000000000000000e+00
2.475693877550000082e+02 1.000000000000000000e+00
2.477918367340000145e+02 1.000000000000000000e+00
2.480153061219999984e+02 1.000000000000000000e+00
2.482346938770000122e+02 1.000000000000000000e+00
2.484744897950000109e+02 1.000000000000000000e+00
2.486826530609999963e+02 1.000000000000000000e+00
2.489091836730000011e+02 1.000000000000000000e+00
2.491489795909999714e+02 1.000000000000000000e+00
2.493530612240000153e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.532829024943310685e+02 0.000000000000000000e+00
2.535047619047618923e+02 0.000000000000000000e+00


==> R13.dat <==
8.565986394557823402e+00 0.000000000000000000e+00
8.870566893424037147e+00 0.000000000000000000e+00
9.183492063492064261e+00 0.000000000000000000e+00
9.490068027210885049e+00 0.000000000000000000e+00
9.835827664399092285e+00 0.000000000000000000e+00
1.013841269841269899e+01 0.000000000000000000e+00
1.043283446712018225e+01 0.000000000000000000e+00
1.078566893424036266e+01 0.000000000000000000e+00
1.109206349206349174e+01 0.000000000000000000e+00
1.139301587301587304e+01 0.000000000000000000e+00
1.170412698412698482e+01 0.000000000000000000e+00
1.202195011337868458e+01 0.000000000000000000e+00
1.229750566799999945e+01 0.000000000000000000e+00
1.262820861678004469e+01 0.000000000000000000e+00
1.291936507936507894e+01 0.000000000000000000e+00
1.320253968253968324e+01 0.000000000000000000e+00
1.352217687074830010e+01 0.000000000000000000e+00
1.382312925170067963e+01 0.000000000000000000e+00
1.411374149659863875e+01 0.000000000000000000e+00
1.444625850340135997e+01 0.000000000000000000e+00
1.474231292517006864e+01 0.000000000000000000e+00
1.504285714200000079e+01 0.000000000000000000e+00
1.535528344671201850e+01 0.000000000000000000e+00
1.566004535147392218e+01 0.000000000000000000e+00
1.593396825396825456e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.662058956916099817e+01 0.000000000000000000e+00
1.688054421768707414e+01 0.000000000000000000e+00
1.721160997732426168e+01 0.000000000000000000e+00
1.752036281179138300e+01 0.000000000000000000e+00
1.781641723356009166e+01 0.000000000000000000e+00
1.814802721088435433e+01 0.000000000000000000e+00
1.844734693877551024e+01 0.000000000000000000e+00
1.872816326530612230e+01 0.000000000000000000e+00
1.903473922902494309e+01 0.000000000000000000e+00
1.934566893424036138e+01 0.000000000000000000e+00
1.965043083900226861e+01 0.000000000000000000e+00
1.996625850340135955e+01 0.000000000000000000e+00
2.028172335600907061e+01 0.000000000000000000e+00
2.055147392290249542e+01 0.000000000000000000e+00
2.085224489795918501e+01 0.000000000000000000e+00
2.117496598639455740e+01 0.000000000000000000e+00
2.144798185941042945e+01 0.000000000000000000e+00
2.179120181405895806e+01 0.000000000000000000e+00
2.209578231292517003e+01 0.000000000000000000e+00
2.237913832199546604e+01 0.000000000000000000e+00
2.267845804988662195e+01 0.000000000000000000e+00
2.299482993197278802e+01 0.000000000000000000e+00
2.328707482993197431e+01 0.000000000000000000e+00
2.360000000000000142e+01 0.000000000000000000e+00
2.391600907029478407e+01 0.000000000000000000e+00
2.419183673400000245e+01 0.000000000000000000e+00
2.449342403628117992e+01 0.000000000000000000e+00
2.480907029478457915e+01 0.000000000000000000e+00
2.509551020408163424e+01 0.000000000000000000e+00
2.542222222222222072e+01 0.000000000000000000e+00
2.572571428571428598e+01 0.000000000000000000e+00
2.601020408099999770e+01 0.000000000000000000e+00
2.630240362811791499e+01 0.000000000000000000e+00
2.660517006802720985e+01 0.000000000000000000e+00
2.691700680272108670e+01 0.000000000000000000e+00
2.722213151927437735e+01 0.000000000000000000e+00
2.753015873015873183e+01 0.000000000000000000e+00
2.779845804988662294e+01 0.000000000000000000e+00
2.811555555555555586e+01 0.000000000000000000e+00
2.843047619047619179e+01 0.000000000000000000e+00
2.871419501133786767e+01 0.000000000000000000e+00
2.904997732426303969e+01 0.000000000000000000e+00
2.936290249433106680e+01 0.000000000000000000e+00
2.963464852607709688e+01 0.000000000000000000e+00
2.993977324263038398e+01 0.000000000000000000e+00
3.023365079365079211e+01 0.000000000000000000e+00
3.052498866213151985e+01 0.000000000000000000e+00
3.084390022675736986e+01 0.000000000000000000e+00
3.117442176870748227e+01 0.000000000000000000e+00
3.145306122448979735e+01 0.000000000000000000e+00
3.175183673469387813e+01 0.000000000000000000e+00
3.206458049886621353e+01 0.000000000000000000e+00
3.235664399092970456e+01 0.000000000000000000e+00
3.268063492063492248e+01 0.000000000000000000e+00
3.298557823129251432e+01 0.000000000000000000e+00
3.325460317460317583e+01 0.000000000000000000e+00
3.355482993197279029e+01 0.000000000000000000e+00
3.387337868480725689e+01 0.000000000000000000e+00
3.417251700680272108e+01 0.000000000000000000e+00
3.449106575963718768e+01 0.000000000000000000e+00
3.479401360544217425e+01 0.000000000000000000e+00
3.506956916099773025e+01 0.000000000000000000e+00
3.536997732426303997e+01 0.000000000000000000e+00
3.568217687074830025e+01 0.000000000000000000e+00
3.596122448900000279e+01 0.000000000000000000e+00
3.628117913832199548e+01 0.000000000000000000e+00
3.658412698412698205e+01 0.000000000000000000e+00
3.685986394557823331e+01 0.000000000000000000e+00
3.715537414965986329e+01 0.000000000000000000e+00
3.746575963718820645e+01 0.000000000000000000e+00
3.776507936507936591e+01 0.000000000000000000e+00
3.806984126984126959e+01 0.000000000000000000e+00
3.837206349206348932e+01 0.000000000000000000e+00
3.868752834467120039e+01 0.000000000000000000e+00
3.898358276643990905e+01 0.000000000000000000e+00
3.927292517006802797e+01 0.000000000000000000e+00
3.959727891156462931e+01 0.000000000000000000e+00
3.988716553287981981e+01 0.000000000000000000e+00
4.018666666666666742e+01 0.000000000000000000e+00
4.049251700680272137e+01 0.000000000000000000e+00
4.078439909297052424e+01 0.000000000000000000e+00
4.107718820861678211e+01 0.000000000000000000e+00
4.138195011337868578e+01 0.000000000000000000e+00
4.167274376417233839e+01 0.000000000000000000e+00
4.197097505668934048e+01 0.000000000000000000e+00
4.226993197278911651e+01 0.000000000000000000e+00
4.256888888888888545e+01 0.000000000000000000e+00
4.287857142800000076e+01 1.000000000000000000e+00
4.317653061200000053e+01 1.000000000000000000e+00
4.347551020399999544e+01 1.000000000000000000e+00
4.377346938699999868e+01 1.000000000000000000e+00
4.407691609977324276e+01 0.000000000000000000e+00
4.437986394557822933e+01 0.000000000000000000e+00
4.469968253968254146e+01 0.000000000000000000e+00
4.498140589569160852e+01 0.000000000000000000e+00
4.528145124716553482e+01 0.000000000000000000e+00
4.558512471655328824e+01 0.000000000000000000e+00
4.585795918367347213e+01 0.000000000000000000e+00
4.617795918367347241e+01 0.000000000000000000e+00
4.646675736961451264e+01 0.000000000000000000e+00
4.675791383219954866e+01 0.000000000000000000e+00
4.709605442176870582e+01 0.000000000000000000e+00
4.740226757369614319e+01 0.000000000000000000e+00
4.766639455782313206e+01 0.000000000000000000e+00
4.797188208616780258e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
4.884571428571428697e+01 0.000000000000000000e+00
4.917224489795918174e+01 0.000000000000000000e+00
4.943963718820861430e+01 0.000000000000000000e+00
4.974784580498866404e+01 0.000000000000000000e+00
5.006276643990929642e+01 0.000000000000000000e+00
5.034757369614512612e+01 0.000000000000000000e+00
5.066993197278911509e+01 0.000000000000000000e+00
5.096616780045351192e+01 0.000000000000000000e+00
5.123877551000000352e+01 0.000000000000000000e+00
5.154848072562358396e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
5.241632653061224545e+01 0.000000000000000000e+00
5.271963718820861544e+01 0.000000000000000000e+00
5.299174603174603249e+01 0.000000000000000000e+00
5.330376417233559749e+01 0.000000000000000000e+00
5.360580498866212906e+01 0.000000000000000000e+00
5.388734693877550797e+01 0.000000000000000000e+00
5.421442176870748142e+01 0.000000000000000000e+00
5.451464852607709588e+01 0.000000000000000000e+00
5.478185941043084028e+01 0.000000000000000000e+00
5.509061224489796160e+01 0.000000000000000000e+00
5.538467120181405789e+01 0.000000000000000000e+00
5.566222222222221916e+01 0.000000000000000000e+00
5.595482993197278887e+01 0.000000000000000000e+00
5.626630385487528230e+01 0.000000000000000000e+00
5.653351473922902670e+01 0.000000000000000000e+00
5.686312925170067700e+01 0.000000000000000000e+00
5.716879818594104279e+01 0.000000000000000000e+00
5.744943310657596669e+01 0.000000000000000000e+00
5.776290249433106538e+01 0.000000000000000000e+00
5.806149659863945800e+01 0.000000000000000000e+00
5.835047619047619349e+01 0.000000000000000000e+00
5.865142857142857480e+01 0.000000000000000000e+00
5.896108843537415112e+01 0.000000000000000000e+00
5.922993197278911737e+01 0.000000000000000000e+00
5.953505668934240447e+01 0.000000000000000000e+00
5.983546485260770709e+01 0.000000000000000000e+00
6.011809523809523625e+01 0.000000000000000000e+00
6.044861678004534866e+01 0.000000000000000000e+00
6.074829931972789154e+01 0.000000000000000000e+00
6.103999999999999915e+01 0.000000000000000000e+00
6.137070294784580682e+01 0.000000000000000000e+00
6.167183673469387628e+01 0.000000000000000000e+00
6.193904761904762069e+01 0.000000000000000000e+00
6.223909297052153988e+01 0.000000000000000000e+00
6.255238095238095042e+01 0.000000000000000000e+00
6.284897959183673777e+01 0.000000000000000000e+00
6.316643990929705410e+01 0.000000000000000000e+00
6.347555555555555884e+01 0.000000000000000000e+00
6.375346938775510353e+01 0.000000000000000000e+00
6.404970521541950745e+01 0.000000000000000000e+00
6.435011337868481007e+01 0.000000000000000000e+00
6.464072562358276741e+01 0.000000000000000000e+00
6.493659863945578081e+01 0.000000000000000000e+00
6.525242630385487530e+01 0.000000000000000000e+00
6.553287981859411104e+01 0.000000000000000000e+00
6.582965986394557945e+01 0.000000000000000000e+00
6.614675736961451946e+01 0.000000000000000000e+00
6.643464852607709759e+01 0.000000000000000000e+00
6.674557823129251233e+01 0.000000000000000000e+00
6.704562358276643863e+01 0.000000000000000000e+00
6.733424036281179781e+01 0.000000000000000000e+00
6.762902494331065384e+01 0.000000000000000000e+00
6.793070294784580199e+01 0.000000000000000000e+00
6.821950113378684932e+01 0.000000000000000000e+00
6.854349206349206725e+01 0.000000000000000000e+00
6.883700680272109196e+01 0.000000000000000000e+00
6.910730158730159189e+01 0.000000000000000000e+00
6.942730158730158507e+01 0.000000000000000000e+00
6.974591836700000158e+01 0.000000000000000000e+00
7.001530612199999837e+01 0.000000000000000000e+00
7.029569160997732524e+01 0.000000000000000000e+00
7.058158730158730521e+01 0.000000000000000000e+00
7.087074829931972886e+01 0.000000000000000000e+00
7.116643990929705410e+01 0.000000000000000000e+00
7.146684807256235672e+01 0.000000000000000000e+00
7.176616780045351618e+01 0.000000000000000000e+00
7.206657596371881880e+01 0.000000000000000000e+00
7.236662131519274510e+01 0.000000000000000000e+00
7.266412698412698035e+01 0.000000000000000000e+00
7.296798185941042902e+01 0.000000000000000000e+00
7.325877551020408873e+01 0.000000000000000000e+00
7.355408163199999194e+01 0.000000000000000000e+00
7.385687074829931476e+01 0.000000000000000000e+00
7.417269841269840924e+01 0.000000000000000000e+00
7.444489795900000217e+01 0.000000000000000000e+00
7.476353741496598104e+01 0.000000000000000000e+00
7.506140589569160682e+01 0.000000000000000000e+00
7.533968253968254203e+01 0.000000000000000000e+00
7.565387755102041467e+01 0.000000000000000000e+00
7.595519274376417229e+01 0.000000000000000000e+00
7.623256235827663829e+01 0.000000000000000000e+00
7.652299319727890747e+01 0.000000000000000000e+00
7.681886621315192087e+01 0.000000000000000000e+00
7.712507936507935824e+01 0.000000000000000000e+00
7.742820861678004007e+01 0.000000000000000000e+00
7.773823129251699982e+01 0.000000000000000000e+00
7.799691609977324447e+01 0.000000000000000000e+00
7.831111111111111711e+01 0.000000000000000000e+00
7.861950113378685501e+01 0.000000000000000000e+00
7.889693877499999530e+01 0.000000000000000000e+00
7.921632653061224971e+01 0.000000000000000000e+00
7.951673469387755233e+01 0.000000000000000000e+00
7.979555555555555202e+01 0.000000000000000000e+00
8.008362811791383251e+01 0.000000000000000000e+00
8.039292517006802541e+01 0.000000000000000000e+00
8.066739229024943825e+01 0.000000000000000000e+00
8.093968253968253634e+01 0.000000000000000000e+00
8.125408163199999478e+01 0.000000000000000000e+00
8.151927437641722918e+01 0.000000000000000000e+00
8.182167800453514417e+01 0.000000000000000000e+00
8.211863945578231494e+01 0.000000000000000000e+00
8.239437641723355910e+01 0.000000000000000000e+00
8.272217687074829939e+01 0.000000000000000000e+00
8.301369614512471173e+01 0.000000000000000000e+00
8.327473922902494508e+01 0.000000000000000000e+00
8.358276643990929244e+01 0.000000000000000000e+00
8.387628117913831716e+01 0.000000000000000000e+00
8.418013605442176583e+01 0.000000000000000000e+00
8.447709750566893661e+01 0.000000000000000000e+00
8.476988662131519447e+01 0.000000000000000000e+00
8.503854875283447257e+01 0.000000000000000000e+00
8.534081632600000944e+01 0.000000000000000000e+00
8.562739229024943199e+01 0.000000000000000000e+00
8.590639455782313405e+01 0.000000000000000000e+00
8.621405895691610510e+01 0.000000000000000000e+00
8.651773242630385141e+01 0.000000000000000000e+00
8.680634920634921059e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
8.739265306122449317e+01 0.000000000000000000e+00
8.766675736961451548e+01 0.000000000000000000e+00
8.795936507936508519e+01 0.000000000000000000e+00
8.827047619047618809e+01 0.000000000000000000e+00
8.853678004535147750e+01 0.000000000000000000e+00
8.883882086167800196e+01 0.000000000000000000e+00
8.912653061200001048e+01 0.000000000000000000e+00
8.940353741496598161e+01 0.000000000000000000e+00
8.973260770975056744e+01 0.000000000000000000e+00
9.002902494331065952e+01 0.000000000000000000e+00
9.030820861678004974e+01 0.000000000000000000e+00
9.059446712018140602e+01 0.000000000000000000e+00
9.088961451247165257e+01 0.000000000000000000e+00
9.118530612244897782e+01 0.000000000000000000e+00
9.149206349206349387e+01 0.000000000000000000e+00
9.180063492063491992e+01 0.000000000000000000e+00
9.206367346938775142e+01 0.000000000000000000e+00
9.235918367346938851e+01 0.000000000000000000e+00
9.264616780045351163e+01 0.000000000000000000e+00
9.291863945578231210e+01 0.000000000000000000e+00
9.323367346899999575e+01 0.000000000000000000e+00
9.351002267573696258e+01 0.000000000000000000e+00
9.380335600907029914e+01 0.000000000000000000e+00
9.409541950113379016e+01 0.000000000000000000e+00
9.438548752834466882e+01 0.000000000000000000e+00
9.468244897959183959e+01 0.000000000000000000e+00
9.497922902494330799e+01 0.000000000000000000e+00
9.527020408163265586e+01 0.000000000000000000e+00
9.557170068027211585e+01 0.000000000000000000e+00
9.587047619047619662e+01 0.000000000000000000e+00
9.615818594104308659e+01 0.000000000000000000e+00
9.644099773242629681e+01 0.000000000000000000e+00
9.673650793650793389e+01 0.000000000000000000e+00
9.703020408163264676e+01 0.000000000000000000e+00
9.732716553287981753e+01 0.000000000000000000e+00
9.762975056689342068e+01 0.000000000000000000e+00
9.790657596371882221e+01 0.000000000000000000e+00
9.821079365079364720e+01 0.000000000000000000e+00
9.850630385487528429e+01 0.000000000000000000e+00
9.879473922902494110e+01 0.000000000000000000e+00
9.908061224399999389e+01 0.000000000000000000e+00
9.938612244897959158e+01 0.000000000000000000e+00
9.967328798185941707e+01 0.000000000000000000e+00
9.997641723356008470e+01 0.000000000000000000e+00
1.002630385487528315e+02 0.000000000000000000e+00
1.005570975056689349e+02 0.000000000000000000e+00
1.008453514739229036e+02 0.000000000000000000e+00
1.011243537414966056e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.019510204081632594e+02 0.000000000000000000e+00
1.022639455782312865e+02 0.000000000000000000e+00
1.025209977324263093e+02 0.000000000000000000e+00
1.028382766439909233e+02 0.000000000000000000e+00
1.031352380952380940e+02 0.000000000000000000e+00
1.034000907029478498e+02 0.000000000000000000e+00
1.037215419501133766e+02 0.000000000000000000e+00
1.040234013605442129e+02 0.000000000000000000e+00
1.042840816326530557e+02 0.000000000000000000e+00
1.045977324263038497e+02 0.000000000000000000e+00
1.048912471655328744e+02 0.000000000000000000e+00
1.051751473922902562e+02 0.000000000000000000e+00
1.054643083900226799e+02 0.000000000000000000e+00
1.057821315192743725e+02 0.000000000000000000e+00
1.060584126984126954e+02 0.000000000000000000e+00
1.063611791383220009e+02 0.000000000000000000e+00
1.066463492063491998e+02 0.000000000000000000e+00
1.069255328798185900e+02 0.000000000000000000e+00
1.072344671201814066e+02 0.000000000000000000e+00
1.075268934240362881e+02 0.000000000000000000e+00
1.077979138321995407e+02 0.000000000000000000e+00
1.080892517006802791e+02 0.000000000000000000e+00
1.084165079365079407e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.089543764172335614e+02 0.000000000000000000e+00
1.092576870748299314e+02 0.000000000000000000e+00
1.095204081629999990e+02 0.000000000000000000e+00
1.098274829931972789e+02 0.000000000000000000e+00
1.101137414965986352e+02 0.000000000000000000e+00
1.103856689342403570e+02 0.000000000000000000e+00
1.107163718820861646e+02 0.000000000000000000e+00
1.110120634920634899e+02 0.000000000000000000e+00
1.112809070294784561e+02 0.000000000000000000e+00
1.115771428571428601e+02 0.000000000000000000e+00
1.118746485260770953e+02 0.000000000000000000e+00
1.121362358276643931e+02 0.000000000000000000e+00
1.124435374149659879e+02 0.000000000000000000e+00
1.127390476190476249e+02 0.000000000000000000e+00
1.130343764172335597e+02 0.000000000000000000e+00
1.133269841269841294e+02 0.000000000000000000e+00
1.136185034013605417e+02 0.000000000000000000e+00
1.139024036281179093e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.145006802721088377e+02 0.000000000000000000e+00
1.147724263038548713e+02 0.000000000000000000e+00
1.150570521541950058e+02 0.000000000000000000e+00
1.153155555555555623e+02 0.000000000000000000e+00
1.155989115646258512e+02 0.000000000000000000e+00
1.158955102040816314e+02 0.000000000000000000e+00
1.162066213151927485e+02 0.000000000000000000e+00
1.164749206349206361e+02 0.000000000000000000e+00
1.167838548752834527e+02 0.000000000000000000e+00
1.170728344671201882e+02 0.000000000000000000e+00
1.173476643990929773e+02 0.000000000000000000e+00
1.176774603174603158e+02 0.000000000000000000e+00
1.179698866213151973e+02 0.000000000000000000e+00
1.182318367346938714e+02 0.000000000000000000e+00
1.185347845804988651e+02 0.000000000000000000e+00
1.188326530612244909e+02 0.000000000000000000e+00
1.191181859410430803e+02 0.000000000000000000e+00
1.194053514739229058e+02 0.000000000000000000e+00
1.197307936507936574e+02 0.000000000000000000e+00
1.199972789115646208e+02 0.000000000000000000e+00
1.203080272108843474e+02 0.000000000000000000e+00
1.206060770975056755e+02 0.000000000000000000e+00
1.208741950113378749e+02 0.000000000000000000e+00
1.211854875283446660e+02 0.000000000000000000e+00
1.214848072562358254e+02 0.000000000000000000e+00
1.217509297052154125e+02 0.000000000000000000e+00
1.220542403628117967e+02 0.000000000000000000e+00
1.223513832199546556e+02 0.000000000000000000e+00
1.226183673459999994e+02 0.000000000000000000e+00
1.229088435374149668e+02 0.000000000000000000e+00
1.231932879818594131e+02 0.000000000000000000e+00
1.234635827664399130e+02 0.000000000000000000e+00
1.237623582766439938e+02 0.000000000000000000e+00
1.240660317460317401e+02 0.000000000000000000e+00
1.243199999999999932e+02 0.000000000000000000e+00
1.246458049886621353e+02 0.000000000000000000e+00
1.249324263038548821e+02 0.000000000000000000e+00
1.252052607709750589e+02 0.000000000000000000e+00
1.254927891156462607e+02 0.000000000000000000e+00
1.257937414965986420e+02 0.000000000000000000e+00
1.260890702947845767e+02 0.000000000000000000e+00
1.263622675736961440e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.269623582766439966e+02 0.000000000000000000e+00
1.272544217687074877e+02 0.000000000000000000e+00
1.275493877551020461e+02 0.000000000000000000e+00
1.278438095238095258e+02 0.000000000000000000e+00
1.281286167800453484e+02 0.000000000000000000e+00
1.284400907029478560e+02 0.000000000000000000e+00
1.287176417233559960e+02 0.000000000000000000e+00
1.290135147392290378e+02 0.000000000000000000e+00
1.293028571428571354e+02 0.000000000000000000e+00
1.295912925170067922e+02 0.000000000000000000e+00
1.298835374149659856e+02 0.000000000000000000e+00
1.301748752834467098e+02 0.000000000000000000e+00
1.304689342403628132e+02 0.000000000000000000e+00
1.307622675736961355e+02 0.000000000000000000e+00
1.310579591836734608e+02 0.000000000000000000e+00
1.313440362811791431e+02 0.000000000000000000e+00
1.316243083900226623e+02 0.000000000000000000e+00
1.319343310657596362e+02 0.000000000000000000e+00
1.322205895691610067e+02 0.000000000000000000e+00
1.325106575963718853e+02 0.000000000000000000e+00
1.328025396825396740e+02 0.000000000000000000e+00
1.330877097505668871e+02 0.000000000000000000e+00
1.333799546485260805e+02 0.000000000000000000e+00
1.336625850340136026e+02 0.000000000000000000e+00
1.339551927437641723e+02 0.000000000000000000e+00
1.342372789115646299e+02 0.000000000000000000e+00
1.345322448979591741e+02 0.000000000000000000e+00
1.348128798185940980e+02 0.000000000000000000e+00
1.351152834467120272e+02 0.000000000000000000e+00
1.354118820861677932e+02 0.000000000000000000e+00
1.357010430839002311e+02 0.000000000000000000e+00
1.359940136054421771e+02 0.000000000000000000e+00
1.363080272108843474e+02 0.000000000000000000e+00
1.365639909297052270e+02 0.000000000000000000e+00
1.368625850340136196e+02 0.000000000000000000e+00
1.371785941043083881e+02 0.000000000000000000e+00
1.374492517006802643e+02 0.000000000000000000e+00
1.377672562358276593e+02 0.000000000000000000e+00
1.380752834467120067e+02 0.000000000000000000e+00
1.383602040810000062e+02 0.000000000000000000e+00
1.386926077097505754e+02 0.000000000000000000e+00
1.389928344671201899e+02 0.000000000000000000e+00
1.392564172335600858e+02 0.000000000000000000e+00
1.395539229024943211e+02 0.000000000000000000e+00
1.398577777777777840e+02 0.000000000000000000e+00
1.401353287981859523e+02 0.000000000000000000e+00
1.404312018140589657e+02 0.000000000000000000e+00
1.407482993197278915e+02 0.000000000000000000e+00
1.410187755102040796e+02 0.000000000000000000e+00
1.413208163265306041e+02 0.000000000000000000e+00
1.416150566893423957e+02 0.000000000000000000e+00
1.419043990929705217e+02 0.000000000000000000e+00
1.422207709750566949e+02 0.000000000000000000e+00
1.425271655328798204e+02 0.000000000000000000e+00
1.427900226757369637e+02 0.000000000000000000e+00
1.430909750566893308e+02 0.000000000000000000e+00
1.433910204081632571e+02 0.000000000000000000e+00
1.436682086167800492e+02 0.000000000000000000e+00
1.439713378684807310e+02 0.000000000000000000e+00
1.442635827664398960e+02 0.000000000000000000e+00
1.445389569160997780e+02 0.000000000000000000e+00
1.448424489795918362e+02 0.000000000000000000e+00
1.451356009070294704e+02 0.000000000000000000e+00
1.454069841269841277e+02 0.000000000000000000e+00
1.457246258503401464e+02 0.000000000000000000e+00
1.460370068027210948e+02 0.000000000000000000e+00
1.463100226757369740e+02 0.000000000000000000e+00
1.465853968253968276e+02 0.000000000000000000e+00
1.468836281179138439e+02 0.000000000000000000e+00
1.471684353741496523e+02 0.000000000000000000e+00
1.474619501133786912e+02 0.000000000000000000e+00
1.477638095238095275e+02 0.000000000000000000e+00
1.480292063492063619e+02 0.000000000000000000e+00
1.483272562358276616e+02 0.000000000000000000e+00
1.486153287981859421e+02 0.000000000000000000e+00
1.488901587301587313e+02 0.000000000000000000e+00
1.492190476190476147e+02 0.000000000000000000e+00
1.495049433106576089e+02 0.000000000000000000e+00
1.497756009070294851e+02 0.000000000000000000e+00
1.500772789115646333e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.506111564625850292e+02 0.000000000000000000e+00
1.509077551020408237e+02 0.000000000000000000e+00
1.512123356009070392e+02 0.000000000000000000e+00
1.514904308390022720e+02 0.000000000000000000e+00
1.517951927437641757e+02 0.000000000000000000e+00
1.520916099773242536e+02 0.000000000000000000e+00
1.523620861678004417e+02 0.000000000000000000e+00
1.526784580498866148e+02 0.000000000000000000e+00
1.529786848072562293e+02 0.000000000000000000e+00
1.532397278911564626e+02 0.000000000000000000e+00
1.535287074829931839e+02 0.000000000000000000e+00
1.538100680272108889e+02 0.000000000000000000e+00
1.541073922902494360e+02 0.000000000000000000e+00
1.543902040816326462e+02 0.000000000000000000e+00
1.547073015873016004e+02 0.000000000000000000e+00
1.549746938775510330e+02 0.000000000000000000e+00
1.552763718820861811e+02 0.000000000000000000e+00
1.555595464852607677e+02 0.000000000000000000e+00
1.558351020408163379e+02 0.000000000000000000e+00
1.561574603174603055e+02 0.000000000000000000e+00
1.564464399092970552e+02 0.000000000000000000e+00
1.567158276643990860e+02 0.000000000000000000e+00
1.570107936507936586e+02 0.000000000000000000e+00
1.572946938775510262e+02 0.000000000000000000e+00
1.575673469387755006e+02 0.000000000000000000e+00
1.578693877551020535e+02 0.000000000000000000e+00
1.581612698412698421e+02 0.000000000000000000e+00
1.584542403628117881e+02 0.000000000000000000e+00
1.587356009070294647e+02 0.000000000000000000e+00
1.590220408163265233e+02 0.000000000000000000e+00
1.593086621315192701e+02 0.000000000000000000e+00
1.595969387750000124e+02 0.000000000000000000e+00
1.598797278911564490e+02 0.000000000000000000e+00
1.601532879818594211e+02 0.000000000000000000e+00
1.604471655328798079e+02 0.000000000000000000e+00
1.607303401360544228e+02 0.000000000000000000e+00
1.610198639455782370e+02 0.000000000000000000e+00
1.613162811791383149e+02 0.000000000000000000e+00
1.615981859410430843e+02 0.000000000000000000e+00
1.618760997732426290e+02 0.000000000000000000e+00
1.621532879818594211e+02 0.000000000000000000e+00
1.624279365079365220e+02 0.000000000000000000e+00
1.626982312925169936e+02 0.000000000000000000e+00
1.629756009070294738e+02 0.000000000000000000e+00
1.632491609977324174e+02 0.000000000000000000e+00
1.635259863945578331e+02 0.000000000000000000e+00
1.637988208616779957e+02 0.000000000000000000e+00
1.640912471655328773e+02 0.000000000000000000e+00
1.643424943310657511e+02 0.000000000000000000e+00
1.646262131519274305e+02 0.000000000000000000e+00
1.649342403628117779e+02 0.000000000000000000e+00
1.651912925170068149e+02 0.000000000000000000e+00
1.654900680272108957e+02 0.000000000000000000e+00
1.657757823129251733e+02 0.000000000000000000e+00
1.660330158730158701e+02 0.000000000000000000e+00
1.663332426303854845e+02 0.000000000000000000e+00
1.666185941043083858e+02 0.000000000000000000e+00
1.668843537414965965e+02 0.000000000000000000e+00
1.671747845804988799e+02 0.000000000000000000e+00
1.674775510204081570e+02 0.000000000000000000e+00
1.677367800453514803e+02 0.000000000000000000e+00
1.679965532879818682e+02 0.000000000000000000e+00
1.683209070294784624e+02 0.000000000000000000e+00
1.685890249433106476e+02 0.000000000000000000e+00
1.688881632653061331e+02 0.000000000000000000e+00
1.691590022675736975e+02 0.000000000000000000e+00
1.694236734693877509e+02 0.000000000000000000e+00
1.697306122448979693e+02 0.000000000000000000e+00
1.700117913832199577e+02 0.000000000000000000e+00
1.702697505668934355e+02 0.000000000000000000e+00
1.705678004535147352e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.710512471655328852e+02 0.000000000000000000e+00
1.713899319727891282e+02 0.000000000000000000e+00
1.716591383219954707e+02 0.000000000000000000e+00
1.719330612244897907e+02 0.000000000000000000e+00
1.722463492063492083e+02 0.000000000000000000e+00
1.725304308390022641e+02 0.000000000000000000e+00
1.728059863945578343e+02 0.000000000000000000e+00
1.731234467120181364e+02 0.000000000000000000e+00
1.734302040816326667e+02 0.000000000000000000e+00
1.736838095238095150e+02 0.000000000000000000e+00
1.739755102040816439e+02 0.000000000000000000e+00
1.742470748299319609e+02 0.000000000000000000e+00
1.745079365079365061e+02 0.000000000000000000e+00
1.748007256235827640e+02 0.000000000000000000e+00
1.750860770975056653e+02 0.000000000000000000e+00
1.753756009070294795e+02 0.000000000000000000e+00
1.756602267573696281e+02 0.000000000000000000e+00
1.759381405895691728e+02 0.000000000000000000e+00
1.762274829931972704e+02 0.000000000000000000e+00
1.765126530612244835e+02 0.000000000000000000e+00
1.767972789115646322e+02 0.000000000000000000e+00
1.770855328798186008e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.776643990929705126e+02 0.000000000000000000e+00
1.779067573696145246e+02 0.000000000000000000e+00
1.782000907029478469e+02 0.000000000000000000e+00
1.785164625850340201e+02 0.000000000000000000e+00
1.787677097505668939e+02 0.000000000000000000e+00
1.790737414965986432e+02 0.000000000000000000e+00
1.793661678004535247e+02 0.000000000000000000e+00
1.796393650793650920e+02 0.000000000000000000e+00
1.799609977324263070e+02 0.000000000000000000e+00
1.802575963718820731e+02 0.000000000000000000e+00
1.805026757369614643e+02 0.000000000000000000e+00
1.808052607709750532e+02 0.000000000000000000e+00
1.811034920634920695e+02 0.000000000000000000e+00
1.813872108843537490e+02 0.000000000000000000e+00
1.816662131519274510e+02 0.000000000000000000e+00
1.819747845804988629e+02 0.000000000000000000e+00
1.822445351473922983e+02 0.000000000000000000e+00
1.825478458049886683e+02 0.000000000000000000e+00
1.828466213151927491e+02 0.000000000000000000e+00
1.831105668934240498e+02 0.000000000000000000e+00
1.834165986394557706e+02 0.000000000000000000e+00
1.837108390022675621e+02 0.000000000000000000e+00
1.839787755102040876e+02 0.000000000000000000e+00
1.842621315192743623e+02 0.000000000000000000e+00
1.845663492063492015e+02 0.000000000000000000e+00
1.848493424036281283e+02 0.000000000000000000e+00
1.851452154195011417e+02 0.000000000000000000e+00
1.854332879818594222e+02 0.000000000000000000e+00
1.856997732426303855e+02 0.000000000000000000e+00
1.859831292517006887e+02 0.000000000000000000e+00
1.862755555555555418e+02 0.000000000000000000e+00
1.865600000000000023e+02 0.000000000000000000e+00
1.868518820861677909e+02 0.000000000000000000e+00
1.871390476190476306e+02 0.000000000000000000e+00
1.874091609977324140e+02 0.000000000000000000e+00
1.877032199546485174e+02 0.000000000000000000e+00
1.880009070294784692e+02 0.000000000000000000e+00
1.882840816326530557e+02 0.000000000000000000e+00
1.885284353741496659e+02 0.000000000000000000e+00
1.888239455782313030e+02 0.000000000000000000e+00
1.891111111111111143e+02 0.000000000000000000e+00
1.894008163265306166e+02 0.000000000000000000e+00
1.896923356009070289e+02 0.000000000000000000e+00
1.899871201814058850e+02 0.000000000000000000e+00
1.902614058956916097e+02 0.000000000000000000e+00
1.905596371882086260e+02 0.000000000000000000e+00
1.908460770975056562e+02 0.000000000000000000e+00
1.911287074829932067e+02 0.000000000000000000e+00
1.914115192743764169e+02 0.000000000000000000e+00
1.916999546485260737e+02 0.000000000000000000e+00
1.919972789115646208e+02 0.000000000000000000e+00
1.922746485260771010e+02 0.000000000000000000e+00
1.925578231292516875e+02 0.000000000000000000e+00
1.928497052154195046e+02 0.000000000000000000e+00
1.931348752834467177e+02 0.000000000000000000e+00
1.934214965986394645e+02 0.000000000000000000e+00
1.937048526077097392e+02 0.000000000000000000e+00
1.939907482993197334e+02 0.000000000000000000e+00
1.942726530612245028e+02 0.000000000000000000e+00
1.945589115646258449e+02 0.000000000000000000e+00
1.948409977324263025e+02 0.000000000000000000e+00
1.951248979591836701e+02 0.000000000000000000e+00
1.954251247165532845e+02 0.000000000000000000e+00
1.957097505668934332e+02 0.000000000000000000e+00
1.959923809523809553e+02 0.000000000000000000e+00
1.962793650793650784e+02 0.000000000000000000e+00
1.965590929705215331e+02 0.000000000000000000e+00
1.968547845804988583e+02 0.000000000000000000e+00
1.971386848072562259e+02 0.000000000000000000e+00
1.974254875283446609e+02 0.000000000000000000e+00
1.977148299319727869e+02 0.000000000000000000e+00
1.980061678004535111e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.991713378684807196e+02 0.000000000000000000e+00
1.994507029478457980e+02 0.000000000000000000e+00
1.997463945578231233e+02 0.000000000000000000e+00
2.000368253968254066e+02 0.000000000000000000e+00
2.003254421768707516e+02 0.000000000000000000e+00
2.006438095238095229e+02 0.000000000000000000e+00
2.009549206349206258e+02 0.000000000000000000e+00
2.012078004535147500e+02 0.000000000000000000e+00
2.015114739229024963e+02 0.000000000000000000e+00
2.018048072562358186e+02 0.000000000000000000e+00
2.020845351473923017e+02 0.000000000000000000e+00
2.023905668934240225e+02 0.000000000000000000e+00
2.027007709750566846e+02 0.000000000000000000e+00
2.029708843537414964e+02 0.000000000000000000e+00
2.032765532879818693e+02 0.000000000000000000e+00
2.035765986394557956e+02 0.000000000000000000e+00
2.038548752834467166e+02 0.000000000000000000e+00
2.041676190476190413e+02 0.000000000000000000e+00
2.044692970521541895e+02 0.000000000000000000e+00
2.047332426303854902e+02 0.000000000000000000e+00
2.050298412698412562e+02 0.000000000000000000e+00
2.053317006802721210e+02 0.000000000000000000e+00
2.056139682539682667e+02 0.000000000000000000e+00
2.059156462585034149e+02 0.000000000000000000e+00
2.062176870748299393e+02 0.000000000000000000e+00
2.064769160997732342e+02 0.000000000000000000e+00
2.067749659863945624e+02 0.000000000000000000e+00
2.070634013605442192e+02 0.000000000000000000e+00
2.073382312925170083e+02 0.000000000000000000e+00
2.076667573696145155e+02 0.000000000000000000e+00
2.079481179138321920e+02 0.000000000000000000e+00
2.082267573696145178e+02 0.000000000000000000e+00
2.085148299319727982e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.093502040816326542e+02 0.000000000000000000e+00
2.096504308390022686e+02 0.000000000000000000e+00
2.099310657596371925e+02 0.000000000000000000e+00
2.102352834467120317e+02 0.000000000000000000e+00
2.105367800453514633e+02 0.000000000000000000e+00
2.108023582766439858e+02 0.000000000000000000e+00
2.111125623582766480e+02 0.000000000000000000e+00
2.114020861678004621e+02 0.000000000000000000e+00
2.116794557823129139e+02 0.000000000000000000e+00
2.119619047619047478e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.125046712018140624e+02 0.000000000000000000e+00
2.127887528344671182e+02 0.000000000000000000e+00
2.130995011337868448e+02 0.000000000000000000e+00
2.133795918367347042e+02 0.000000000000000000e+00
2.136899773242630260e+02 0.000000000000000000e+00
2.139775056689342421e+02 0.000000000000000000e+00
2.142661224489795870e+02 0.000000000000000000e+00
2.145757823129251562e+02 0.000000000000000000e+00
2.148740136054421725e+02 0.000000000000000000e+00
2.151430385487528270e+02 0.000000000000000000e+00
2.154439909297052225e+02 0.000000000000000000e+00
2.157364172335601040e+02 0.000000000000000000e+00
2.160210430839002242e+02 0.000000000000000000e+00
2.163278004535147261e+02 0.000000000000000000e+00
2.166218594104308295e+02 0.000000000000000000e+00
2.168830839002267510e+02 0.000000000000000000e+00
2.171740589569160989e+02 0.000000000000000000e+00
2.174728344671201796e+02 0.000000000000000000e+00
2.177409523809523932e+02 0.000000000000000000e+00
2.180565986394557854e+02 0.000000000000000000e+00
2.183453968253968185e+02 0.000000000000000000e+00
2.186113378684807174e+02 0.000000000000000000e+00
2.189141043083900229e+02 0.000000000000000000e+00
2.191918367346938794e+02 0.000000000000000000e+00
2.194766439909297162e+02 0.000000000000000000e+00
2.197570975056689235e+02 0.000000000000000000e+00
2.200580498866213190e+02 0.000000000000000000e+00
2.203455782312925066e+02 0.000000000000000000e+00
2.206331065759637227e+02 0.000000000000000000e+00
2.209235374149659776e+02 0.000000000000000000e+00
2.212230385487528395e+02 0.000000000000000000e+00
2.215082086167800526e+02 0.000000000000000000e+00
2.217917460317460439e+02 0.000000000000000000e+00
2.220928798185940991e+02 0.000000000000000000e+00
2.223787755102040933e+02 0.000000000000000000e+00
2.226641269841269946e+02 0.000000000000000000e+00
2.229616326530612298e+02 0.000000000000000000e+00
2.232458956916099737e+02 0.000000000000000000e+00
2.235209070294784510e+02 0.000000000000000000e+00
2.237908390022675746e+02 0.000000000000000000e+00
2.240729251700680322e+02 0.000000000000000000e+00
2.243418367340000259e+02 1.000000000000000000e+00
2.246153061220000211e+02 1.000000000000000000e+00
2.249019501133786889e+02 0.000000000000000000e+00
2.251784126984126999e+02 0.000000000000000000e+00
2.254501587301587335e+02 0.000000000000000000e+00
2.257295238095238119e+02 0.000000000000000000e+00
2.260159637188208706e+02 0.000000000000000000e+00
2.262673922902494326e+02 0.000000000000000000e+00
2.265583673469387804e+02 0.000000000000000000e+00
2.268738321995464844e+02 0.000000000000000000e+00
2.271356009070294704e+02 0.000000000000000000e+00
2.274439909297052225e+02 0.000000000000000000e+00
2.277373242630385448e+02 0.000000000000000000e+00
2.280128798185941150e+02 0.000000000000000000e+00
2.283180045351473950e+02 0.000000000000000000e+00
2.286176870748299450e+02 0.000000000000000000e+00
2.288834467120181273e+02 0.000000000000000000e+00
2.291718820861678125e+02 0.000000000000000000e+00
2.294735600907029607e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.300126984126984269e+02 0.000000000000000000e+00
2.303370521541950211e+02 0.000000000000000000e+00
2.305966439909296923e+02 0.000000000000000000e+00
2.308908163259999924e+02 0.000000000000000000e+00
2.311814965986394554e+02 0.000000000000000000e+00
2.314563265306122446e+02 0.000000000000000000e+00
2.317687074829931930e+02 0.000000000000000000e+00
2.320458956916099851e+02 0.000000000000000000e+00
2.323098412698412574e+02 0.000000000000000000e+00
2.326104308390022766e+02 0.000000000000000000e+00
2.329082993197278881e+02 0.000000000000000000e+00
2.331521088435374054e+02 0.000000000000000000e+00
2.334220408163265290e+02 0.000000000000000000e+00
2.337313378684807219e+02 0.000000000000000000e+00
2.340136054421768677e+02 0.000000000000000000e+00
2.343076643990929711e+02 0.000000000000000000e+00
2.345895691609977405e+02 0.000000000000000000e+00
2.348689342403628189e+02 0.000000000000000000e+00
2.351847619047618991e+02 0.000000000000000000e+00
2.354766439909297162e+02 0.000000000000000000e+00
2.357440362811791488e+02 0.000000000000000000e+00
2.360502494331065861e+02 0.000000000000000000e+00
2.363165532879818613e+02 0.000000000000000000e+00
2.365926530612244960e+02 0.000000000000000000e+00
2.369155555555555566e+02 0.000000000000000000e+00
2.371963718820861686e+02 0.000000000000000000e+00
2.374806349206349125e+02 0.000000000000000000e+00
2.377804988662131507e+02 0.000000000000000000e+00
2.380624036281179201e+02 0.000000000000000000e+00
2.383508390022675769e+02 0.000000000000000000e+00
2.386412698412698319e+02 0.000000000000000000e+00
2.389306122448979579e+02 0.000000000000000000e+00
2.392212244897959295e+02 0.000000000000000000e+00
2.395053061224489852e+02 0.000000000000000000e+00
2.397882993197278836e+02 0.000000000000000000e+00
2.400709297052154056e+02 0.000000000000000000e+00
2.403613605442176890e+02 0.000000000000000000e+00
2.406817233560090585e+02 0.000000000000000000e+00
2.409424036281179156e+02 0.000000000000000000e+00
2.412415419501133726e+02 0.000000000000000000e+00
2.415443083900226782e+02 0.000000000000000000e+00
2.418111564625850463e+02 0.000000000000000000e+00
2.421229931972789018e+02 0.000000000000000000e+00
2.424081632653061149e+02 0.000000000000000000e+00
2.426831746031745922e+02 0.000000000000000000e+00
2.429792290249433222e+02 0.000000000000000000e+00
2.432660317460317572e+02 0.000000000000000000e+00
2.435428571428571445e+02 0.000000000000000000e+00
2.438390929705215342e+02 0.000000000000000000e+00
2.441603628117913729e+02 0.000000000000000000e+00
2.444206802721088536e+02 0.000000000000000000e+00
2.447256235827664455e+02 0.000000000000000000e+00
2.450095238095238130e+02 0.000000000000000000e+00
2.452863492063492004e+02 0.000000000000000000e+00
2.455985487528344606e+02 0.000000000000000000e+00
2.458887981859410559e+02 0.000000000000000000e+00
2.461652607709750669e+02 0.000000000000000000e+00
2.464558730158730100e+02 0.000000000000000000e+00
2.467381405895691557e+02 0.000000000000000000e+00
2.470262131519274362e+02 0.000000000000000000e+00
2.473222675736961378e+02 0.000000000000000000e+00
2.476023582766439972e+02 0.000000000000000000e+00
2.478684807256235842e+02 0.000000000000000000e+00
2.481783219954648416e+02 0.000000000000000000e+00
2.484732879818594142e+02 0.000000000000000000e+00
2.488079818594104324e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.506871655328798170e+02 0.000000000000000000e+00
2.509799546485260748e+02 0.000000000000000000e+00
2.512616780045351561e+02 0.000000000000000000e+00
2.515490249433106555e+02 0.000000000000000000e+00
2.518458049886621382e+02 0.000000000000000000e+00
2.521258956916099692e+02 0.000000000000000000e+00
2.524067120181405812e+02 0.000000000000000000e+00
2.527004081632653083e+02 0.000000000000000000e+00
2.529824943310657659e+02 0.000000000000000000e+00
2.532712925170067990e+02 0.000000000000000000e+00
2.535350566893424116e+02 0.000000000000000000e+00
2.538358276643990905e+02 0.000000000000000000e+00
2.541346031746031713e+02 0.000000000000000000e+00
2.544221315192743873e+02 0.000000000000000000e+00
2.547056689342403502e+02 0.000000000000000000e+00
2.549968253968253862e+02 0.000000000000000000e+00
2.552814512471655348e+02 0.000000000000000000e+00
2.555697052154195035e+02 0.000000000000000000e+00
2.558557823129251574e+02 0.000000000000000000e+00
2.561425850340136208e+02 0.000000000000000000e+00
2.564217687074830110e+02 0.000000000000000000e+00
2.567145578231292689e+02 0.000000000000000000e+00
2.569957369614512572e+02 0.000000000000000000e+00
2.572731065759637090e+02 0.000000000000000000e+00
2.575562811791382956e+02 0.000000000000000000e+00
2.578296598639455510e+02 0.000000000000000000e+00
2.581184580498866126e+02 0.000000000000000000e+00
2.584016326530611991e+02 0.000000000000000000e+00
2.586799092970521770e+02 0.000000000000000000e+00
2.589639909297052327e+02 0.000000000000000000e+00
2.592506122448979795e+02 0.000000000000000000e+00
2.595279818594104313e+02 0.000000000000000000e+00
2.598104308390022652e+02 0.000000000000000000e+00
2.600977777777777646e+02 0.000000000000000000e+00
2.603840362811791351e+02 0.000000000000000000e+00


==> R14.dat <==
9.492970521541950202e-01 0.000000000000000000e+00
1.247165532000000132e+00 0.000000000000000000e+00
1.530702947845804962e+00 0.000000000000000000e+00
1.818956916099773169e+00 0.000000000000000000e+00
2.090702947845804793e+00 0.000000000000000000e+00
2.368253968253968278e+00 0.000000000000000000e+00
2.641269841269841212e+00 0.000000000000000000e+00
2.905759637188208622e+00 0.000000000000000000e+00
3.178956916099773267e+00 0.000000000000000000e+00
3.456689342403628018e+00 0.000000000000000000e+00
3.731519274376417172e+00 0.000000000000000000e+00
4.002721088435373886e+00 0.000000000000000000e+00
4.273560090702948067e+00 0.000000000000000000e+00
4.546213151927437579e+00 0.000000000000000000e+00
4.815056689342403828e+00 0.000000000000000000e+00
5.079909297052154216e+00 0.000000000000000000e+00
5.366349206349206646e+00 0.000000000000000000e+00
5.638458049886621026e+00 0.000000000000000000e+00
5.920907029478458483e+00 0.000000000000000000e+00
6.196643990929705303e+00 0.000000000000000000e+00
6.467800452999999727e+00 0.000000000000000000e+00
6.742857142000000081e+00 0.000000000000000000e+00
7.023129251700680697e+00 0.000000000000000000e+00
7.296870748299319587e+00 0.000000000000000000e+00
7.576780045351473980e+00 0.000000000000000000e+00
7.839999999999999858e+00 0.000000000000000000e+00
8.113015873015873680e+00 0.000000000000000000e+00
8.387845804988662834e+00 0.000000000000000000e+00
8.676099773242629709e+00 0.000000000000000000e+00
8.942222222222222072e+00 0.000000000000000000e+00
9.214331065759637340e+00 0.000000000000000000e+00
nan -1.000000000000000000e+00
9.758185941043084455e+00 0.000000000000000000e+00
1.003392290249433039e+01 0.000000000000000000e+00
1.030784580498866276e+01 0.000000000000000000e+00
1.058539682539682580e+01 0.000000000000000000e+00
1.085786848072562272e+01 0.000000000000000000e+00
1.113034013605442141e+01 0.000000000000000000e+00
1.140934240362811813e+01 0.000000000000000000e+00
1.168961451247165506e+01 0.000000000000000000e+00
1.196807256235827666e+01 0.000000000000000000e+00
1.224090702947845877e+01 0.000000000000000000e+00
1.252444444444444471e+01 0.000000000000000000e+00
1.279546485260770972e+01 0.000000000000000000e+00
1.307265306122448933e+01 0.000000000000000000e+00
1.335564625850340192e+01 0.000000000000000000e+00
1.362702947845805035e+01 0.000000000000000000e+00
1.390367346938775484e+01 0.000000000000000000e+00
1.418376417233560005e+01 0.000000000000000000e+00
1.446040816326530631e+01 0.000000000000000000e+00
1.473941043083900304e+01 0.000000000000000000e+00
1.500680272108843560e+01 0.000000000000000000e+00
1.527836734693877574e+01 0.000000000000000000e+00
1.555501133786848023e+01 0.000000000000000000e+00
1.583219954648526162e+01 0.000000000000000000e+00
1.610140589569160952e+01 0.000000000000000000e+00
1.638712018140589421e+01 0.000000000000000000e+00
1.667392290249433273e+01 0.000000000000000000e+00
1.694766439909297162e+01 0.000000000000000000e+00
1.722303854875283591e+01 0.000000000000000000e+00
1.749823129251700848e+01 0.000000000000000000e+00
1.776961451247165513e+01 0.000000000000000000e+00
1.803954648526077165e+01 0.000000000000000000e+00
1.832036281179138371e+01 0.000000000000000000e+00
1.860879818594104407e+01 0.000000000000000000e+00
1.888743764172335560e+01 0.000000000000000000e+00
1.916770975056689252e+01 0.000000000000000000e+00
1.944562358276644076e+01 0.000000000000000000e+00
1.971428571428571530e+01 0.000000000000000000e+00
1.998185941043083957e+01 0.000000000000000000e+00
2.026321995464852677e+01 0.000000000000000000e+00
2.053696145124716566e+01 0.000000000000000000e+00
2.082430839002267575e+01 0.000000000000000000e+00
2.109623582766439753e+01 0.000000000000000000e+00
2.137523809523809604e+01 0.000000000000000000e+00
2.165478458049886612e+01 0.000000000000000000e+00
2.193832199546485384e+01 0.000000000000000000e+00
2.221297052154195129e+01 0.000000000000000000e+00
2.249088435374149597e+01 0.000000000000000000e+00
2.276662131519274368e+01 0.000000000000000000e+00
2.304108843537414941e+01 0.000000000000000000e+00
2.332916099773242635e+01 0.000000000000000000e+00
2.361578231292516961e+01 0.000000000000000000e+00
2.388988662131519192e+01 0.000000000000000000e+00
2.416380952380952252e+01 0.000000000000000000e+00
2.443646258503401469e+01 0.000000000000000000e+00
2.471637188208616820e+01 0.000000000000000000e+00
2.499954648526077250e+01 0.000000000000000000e+00
2.527582766439909179e+01 0.000000000000000000e+00
2.556353741496598531e+01 0.000000000000000000e+00
2.584253968253968381e+01 0.000000000000000000e+00
2.611174603174603348e+01 0.000000000000000000e+00
2.638857142857142790e+01 0.000000000000000000e+00
2.666775510204081456e+01 0.000000000000000000e+00
2.694149659863945701e+01 0.000000000000000000e+00
2.721451247165532905e+01 0.000000000000000000e+00
2.749369614512471571e+01 0.000000000000000000e+00
2.776562358276644105e+01 0.000000000000000000e+00
2.804136054421768875e+01 0.000000000000000000e+00
2.831492063492063593e+01 0.000000000000000000e+00
2.858521541950113232e+01 0.000000000000000000e+00
2.886258503401360542e+01 0.000000000000000000e+00
2.913959183673469511e+01 0.000000000000000000e+00
2.941913832199546519e+01 0.000000000000000000e+00
2.969251700680272066e+01 0.000000000000000000e+00
2.997478458049886640e+01 0.000000000000000000e+00
3.025741496598639557e+01 0.000000000000000000e+00
3.053133786848072617e+01 0.000000000000000000e+00
3.080689342403628217e+01 0.000000000000000000e+00
3.108208616780045475e+01 0.000000000000000000e+00
3.135891156462584917e+01 0.000000000000000000e+00
3.162267573696145107e+01 0.000000000000000000e+00
3.190893424036281090e+01 0.000000000000000000e+00
3.218739229024943427e+01 0.000000000000000000e+00
3.246639455782312922e+01 0.000000000000000000e+00
3.273487528344671205e+01 0.000000000000000000e+00
3.301950113378684648e+01 0.000000000000000000e+00
3.329596371882086459e+01 0.000000000000000000e+00
3.357514739229024769e+01 0.000000000000000000e+00
3.385850340136054371e+01 0.000000000000000000e+00
3.414349206349206156e+01 0.000000000000000000e+00
3.442213151927437309e+01 0.000000000000000000e+00
3.469551020408163566e+01 0.000000000000000000e+00
3.496834467120181245e+01 0.000000000000000000e+00
3.524099773242630107e+01 0.000000000000000000e+00
3.551655328798185707e+01 0.000000000000000000e+00
3.579356009070294675e+01 0.000000000000000000e+00
3.606149659863945800e+01 0.000000000000000000e+00
3.634739229024943086e+01 0.000000000000000000e+00
3.662403628117913712e+01 0.000000000000000000e+00
3.689596371882085890e+01 0.000000000000000000e+00
3.717170068027211016e+01 0.000000000000000000e+00
3.743619047619047535e+01 0.000000000000000000e+00
3.771174603174603135e+01 0.000000000000000000e+00
3.798857142857142577e+01 0.000000000000000000e+00
3.825378684807256491e+01 0.000000000000000000e+00
3.852643990929705353e+01 0.000000000000000000e+00
3.880126984126984269e+01 0.000000000000000000e+00
3.908426303854875528e+01 0.000000000000000000e+00
3.937251700680272393e+01 0.000000000000000000e+00
3.964317460317460018e+01 0.000000000000000000e+00
3.991455782312925038e+01 0.000000000000000000e+00
4.019210884353741164e+01 0.000000000000000000e+00
4.046621315192744106e+01 0.000000000000000000e+00
4.073668934240362915e+01 0.000000000000000000e+00
4.100879818594104620e+01 0.000000000000000000e+00
4.128235827664398983e+01 0.000000000000000000e+00
4.155646258503401214e+01 0.000000000000000000e+00
4.183238095238095156e+01 0.000000000000000000e+00
4.210956916099772940e+01 0.000000000000000000e+00
4.238965986394558172e+01 0.000000000000000000e+00
4.265850340136054086e+01 0.000000000000000000e+00
4.293151927437642001e+01 0.000000000000000000e+00
4.320671201814059259e+01 0.000000000000000000e+00
4.348698412698412596e+01 0.000000000000000000e+00
4.376362811791383223e+01 0.000000000000000000e+00
4.404136054421768875e+01 0.000000000000000000e+00
4.429841269841269735e+01 0.000000000000000000e+00
4.458249433106576021e+01 0.000000000000000000e+00
4.485260770975056488e+01 0.000000000000000000e+00
4.512253968253968139e+01 0.000000000000000000e+00
4.538829931972789211e+01 0.000000000000000000e+00
4.566258503401360258e+01 0.000000000000000000e+00
4.593523809523809831e+01 0.000000000000000000e+00
4.619809523809523455e+01 0.000000000000000000e+00
4.645442176870748341e+01 0.000000000000000000e+00
4.672507936507936677e+01 0.000000000000000000e+00
4.699210884353741591e+01 0.000000000000000000e+00
4.727365079365079481e+01 0.000000000000000000e+00
4.753668934240362631e+01 0.000000000000000000e+00
4.781133786848072731e+01 0.000000000000000000e+00
4.808544217687074962e+01 0.000000000000000000e+00
4.836825396825396695e+01 0.000000000000000000e+00
4.864598639455782347e+01 0.000000000000000000e+00
4.892136054421768421e+01 0.000000000000000000e+00
4.918421768707482755e+01 0.000000000000000000e+00
4.946884353741496909e+01 0.000000000000000000e+00
4.975383219954648695e+01 0.000000000000000000e+00
5.002195011337868635e+01 0.000000000000000000e+00
5.030458049886621552e+01 0.000000000000000000e+00
5.058412698412698205e+01 0.000000000000000000e+00
5.085877551020408305e+01 0.000000000000000000e+00
5.113795918367346616e+01 0.000000000000000000e+00
5.141170068027211215e+01 0.000000000000000000e+00
5.168653061224490131e+01 0.000000000000000000e+00
5.196553287981859626e+01 0.000000000000000000e+00
5.224199546485260726e+01 0.000000000000000000e+00
5.250702947845805113e+01 0.000000000000000000e+00
5.278585034013605792e+01 0.000000000000000000e+00
5.305995464852608023e+01 0.000000000000000000e+00
5.334458049886621467e+01 0.000000000000000000e+00
5.360834467120181301e+01 0.000000000000000000e+00
5.388081632653061348e+01 0.000000000000000000e+00
5.416253968253968054e+01 0.000000000000000000e+00
5.444390022675737129e+01 0.000000000000000000e+00
5.471528344671202149e+01 0.000000000000000000e+00
5.498557823129251432e+01 0.000000000000000000e+00
5.526167800453514900e+01 0.000000000000000000e+00
5.553596371882085947e+01 0.000000000000000000e+00
5.580752834467120493e+01 0.000000000000000000e+00
5.608471655328798278e+01 0.000000000000000000e+00
5.635628117913832114e+01 0.000000000000000000e+00
5.663945578231292188e+01 0.000000000000000000e+00
5.690303854875283207e+01 0.000000000000000000e+00
5.718585034013605650e+01 0.000000000000000000e+00
5.744907029478458327e+01 0.000000000000000000e+00
5.772589569160997769e+01 0.000000000000000000e+00
5.799854875283446631e+01 0.000000000000000000e+00
5.828154195011337890e+01 0.000000000000000000e+00
5.856145124716553596e+01 0.000000000000000000e+00
5.883464852607709616e+01 0.000000000000000000e+00
5.911165532879818585e+01 0.000000000000000000e+00
5.937886621315193025e+01 0.000000000000000000e+00
5.965696145124716310e+01 0.000000000000000000e+00
5.992616780045351277e+01 0.000000000000000000e+00
6.021605442176871037e+01 0.000000000000000000e+00
6.048870748299319899e+01 0.000000000000000000e+00
6.076027210884353735e+01 0.000000000000000000e+00
6.103619047619047677e+01 0.000000000000000000e+00
6.131047619047618724e+01 0.000000000000000000e+00
6.158149659863945402e+01 0.000000000000000000e+00
6.185269841269841606e+01 0.000000000000000000e+00
6.213623582766440023e+01 0.000000000000000000e+00
6.239365079365079225e+01 0.000000000000000000e+00
6.267301587301587062e+01 0.000000000000000000e+00
6.294657596371882136e+01 0.000000000000000000e+00
6.322104308390022709e+01 0.000000000000000000e+00
6.349278911564626071e+01 0.000000000000000000e+00
6.376344671201814407e+01 0.000000000000000000e+00
6.403174603174603874e+01 0.000000000000000000e+00
6.431492063492063949e+01 0.000000000000000000e+00
6.457977324263038099e+01 0.000000000000000000e+00
6.485514739229024883e+01 0.000000000000000000e+00
6.513215419501133852e+01 0.000000000000000000e+00
6.540498866213151530e+01 0.000000000000000000e+00
6.567056689342403786e+01 0.000000000000000000e+00
6.594303854875283832e+01 0.000000000000000000e+00
6.621188208616780457e+01 0.000000000000000000e+00
6.647764172335601529e+01 0.000000000000000000e+00
6.675700680272109366e+01 0.000000000000000000e+00
6.703437641723355966e+01 0.000000000000000000e+00
6.731083900226757066e+01 0.000000000000000000e+00
6.758693877551020535e+01 0.000000000000000000e+00
6.786485260770975003e+01 0.000000000000000000e+00
6.813750566893423866e+01 0.000000000000000000e+00
6.841287981859410650e+01 0.000000000000000000e+00
6.868571428571428328e+01 0.000000000000000000e+00
6.894657596371881425e+01 0.000000000000000000e+00
6.922975056689342921e+01 0.000000000000000000e+00
6.950965986394557206e+01 0.000000000000000000e+00
6.978684807256236411e+01 0.000000000000000000e+00
7.005931972789115036e+01 0.000000000000000000e+00
7.033233560090702952e+01 0.000000000000000000e+00
7.060299319727890577e+01 0.000000000000000000e+00
7.086621315192743964e+01 0.000000000000000000e+00
7.113396825396824852e+01 0.000000000000000000e+00
7.141188208616780742e+01 0.000000000000000000e+00
7.168417233560090551e+01 0.000000000000000000e+00
7.196027210884354020e+01 0.000000000000000000e+00
7.223909297052153988e+01 0.000000000000000000e+00
7.251990929705215194e+01 0.000000000000000000e+00
7.278893424036280635e+01 0.000000000000000000e+00
7.306539682539683156e+01 0.000000000000000000e+00
7.334331065759637625e+01 0.000000000000000000e+00
7.361360544217687618e+01 0.000000000000000000e+00
7.389460317460317640e+01 0.000000000000000000e+00
7.417433106575963109e+01 0.000000000000000000e+00
7.444916099773242024e+01 0.000000000000000000e+00
7.471800453514738649e+01 0.000000000000000000e+00
7.498811791383219827e+01 0.000000000000000000e+00
7.527092970521542270e+01 0.000000000000000000e+00
7.553941043083899842e+01 0.000000000000000000e+00
7.581242630385487757e+01 0.000000000000000000e+00
7.609215419501133226e+01 0.000000000000000000e+00
7.636190476190476772e+01 0.000000000000000000e+00
7.661478458049886342e+01 0.000000000000000000e+00
7.690140589569161023e+01 0.000000000000000000e+00
7.717641723356008754e+01 0.000000000000000000e+00
7.744816326530612116e+01 0.000000000000000000e+00
7.771882086167801162e+01 0.000000000000000000e+00
7.799873015873015447e+01 0.000000000000000000e+00
7.827210884353740994e+01 0.000000000000000000e+00
7.854621315192743225e+01 0.000000000000000000e+00
7.882594104308390115e+01 0.000000000000000000e+00
7.909678004535147977e+01 0.000000000000000000e+00
7.937433106575963393e+01 0.000000000000000000e+00
7.964317460317460018e+01 0.000000000000000000e+00
7.991691609977324617e+01 0.000000000000000000e+00
8.019247165532880217e+01 0.000000000000000000e+00
8.046421768707483579e+01 0.000000000000000000e+00
8.073723356009070073e+01 0.000000000000000000e+00
8.101532879818594779e+01 0.000000000000000000e+00
8.129414965986394748e+01 0.000000000000000000e+00
8.157079365079364663e+01 0.000000000000000000e+00
8.184235827664399210e+01 0.000000000000000000e+00
8.211718820861678125e+01 0.000000000000000000e+00
8.239256235827664909e+01 0.000000000000000000e+00
8.266213151927438219e+01 0.000000000000000000e+00
8.293115646258503659e+01 0.000000000000000000e+00
8.320126984126984837e+01 0.000000000000000000e+00
8.347464852607710384e+01 0.000000000000000000e+00
8.375564625850340406e+01 0.000000000000000000e+00
8.403047619047619321e+01 0.000000000000000000e+00
8.430258503401360315e+01 0.000000000000000000e+00
8.458303854875283889e+01 0.000000000000000000e+00
8.485986394557822621e+01 0.000000000000000000e+00
8.512943310657595930e+01 0.000000000000000000e+00
8.541242630385487189e+01 0.000000000000000000e+00
8.568526077097506288e+01 0.000000000000000000e+00
8.596390022675737441e+01 0.000000000000000000e+00
8.623691609977323935e+01 0.000000000000000000e+00
8.650303854875284060e+01 0.000000000000000000e+00
8.677315192743763816e+01 0.000000000000000000e+00
8.704308390022676178e+01 0.000000000000000000e+00
8.730775510204081513e+01 0.000000000000000000e+00
8.757646258500000158e+01 0.000000000000000000e+00
8.784907029478458185e+01 0.000000000000000000e+00
8.812099773242630363e+01 0.000000000000000000e+00
8.839201814058957041e+01 0.000000000000000000e+00
8.866448979591837087e+01 0.000000000000000000e+00
8.895038548752835084e+01 0.000000000000000000e+00
8.923882086167800765e+01 0.000000000000000000e+00
8.950784580498866205e+01 0.000000000000000000e+00
8.979482993197278518e+01 0.000000000000000000e+00
9.007183673469387486e+01 0.000000000000000000e+00
9.034902494331065270e+01 0.000000000000000000e+00
9.061424036281178473e+01 0.000000000000000000e+00
9.089777777777777601e+01 0.000000000000000000e+00
9.118385487528344413e+01 0.000000000000000000e+00
9.146267573696145803e+01 0.000000000000000000e+00
9.173260770975056744e+01 0.000000000000000000e+00
9.201233560090703634e+01 0.000000000000000000e+00
9.228680272108843496e+01 0.000000000000000000e+00
9.255873015873015675e+01 0.000000000000000000e+00
9.283301587301586721e+01 0.000000000000000000e+00
9.310893424036281374e+01 0.000000000000000000e+00
9.338993197278911396e+01 0.000000000000000000e+00
9.367292517006802655e+01 0.000000000000000000e+00
9.394303854875283832e+01 0.000000000000000000e+00
9.422766439909297276e+01 0.000000000000000000e+00
9.451102040816326166e+01 0.000000000000000000e+00
9.478167800453515213e+01 0.000000000000000000e+00
9.506013605442177550e+01 0.000000000000000000e+00
9.533641723356008413e+01 0.000000000000000000e+00
9.561578231292517671e+01 0.000000000000000000e+00
9.589714285714285325e+01 0.000000000000000000e+00
9.617233560090703293e+01 0.000000000000000000e+00
9.645569160997732183e+01 0.000000000000000000e+00
9.672054421768707755e+01 0.000000000000000000e+00
9.698793650793651011e+01 0.000000000000000000e+00
9.725986394557823189e+01 0.000000000000000000e+00
9.754195011337868948e+01 0.000000000000000000e+00
9.781424036281178758e+01 0.000000000000000000e+00
9.809052154195011042e+01 0.000000000000000000e+00
9.836498866213152326e+01 0.000000000000000000e+00
9.863873015873015504e+01 0.000000000000000000e+00
9.890757369614512129e+01 0.000000000000000000e+00
9.918022675736960991e+01 0.000000000000000000e+00
9.946195011337869119e+01 0.000000000000000000e+00
9.974040816326530035e+01 0.000000000000000000e+00
1.000204988662131456e+02 0.000000000000000000e+00
1.002868027210884350e+02 0.000000000000000000e+00
1.005638095238095246e+02 0.000000000000000000e+00
1.008460770975056704e+02 0.000000000000000000e+00
1.011290702947845830e+02 0.000000000000000000e+00
1.013979138321995492e+02 0.000000000000000000e+00
1.016780045351473944e+02 0.000000000000000000e+00
1.019635374149659839e+02 0.000000000000000000e+00
1.022470748299319752e+02 0.000000000000000000e+00
1.025164625850340201e+02 0.000000000000000000e+00
1.027965532879818653e+02 0.000000000000000000e+00
1.030702947845804971e+02 0.000000000000000000e+00
1.033442176870748312e+02 0.000000000000000000e+00
1.035965532879818625e+02 0.000000000000000000e+00
1.038809977324263087e+02 0.000000000000000000e+00
1.041554648526077074e+02 0.000000000000000000e+00
1.044270294784580528e+02 0.000000000000000000e+00
1.046964172335600978e+02 0.000000000000000000e+00
1.049810430839002322e+02 0.000000000000000000e+00
1.052616780045351419e+02 0.000000000000000000e+00
1.055448526077097569e+02 0.000000000000000000e+00
1.058129705215419563e+02 0.000000000000000000e+00
1.060814512471655320e+02 0.000000000000000000e+00
1.063575510204081667e+02 0.000000000000000000e+00
1.066363718820861664e+02 0.000000000000000000e+00
1.069119274376417223e+02 0.000000000000000000e+00
1.071927437641723344e+02 0.000000000000000000e+00
1.074793650793650812e+02 0.000000000000000000e+00
1.077561904761904827e+02 0.000000000000000000e+00
1.080390022675736930e+02 0.000000000000000000e+00
1.083134693877551058e+02 0.000000000000000000e+00
1.085848526077097489e+02 0.000000000000000000e+00
1.088567800453514707e+02 0.000000000000000000e+00
1.091423129251700743e+02 0.000000000000000000e+00
1.094100680272108832e+02 0.000000000000000000e+00
1.096936054421768745e+02 0.000000000000000000e+00
1.099535600907029504e+02 0.000000000000000000e+00
1.102213151927437593e+02 0.000000000000000000e+00
1.104897959183673493e+02 0.000000000000000000e+00
1.107660770975056721e+02 0.000000000000000000e+00
1.110499773242630397e+02 0.000000000000000000e+00
1.113286167800453512e+02 0.000000000000000000e+00
1.116074376417233509e+02 0.000000000000000000e+00
1.118938775510204096e+02 0.000000000000000000e+00
1.121587301587301653e+02 0.000000000000000000e+00
1.124409977324262968e+02 0.000000000000000000e+00
1.127245351473922881e+02 0.000000000000000000e+00
1.130011791383220014e+02 0.000000000000000000e+00
1.132731065759637232e+02 0.000000000000000000e+00
1.135499319727891105e+02 0.000000000000000000e+00
1.138262131519274334e+02 0.000000000000000000e+00
1.141064852607709810e+02 0.000000000000000000e+00
1.143773242630385454e+02 0.000000000000000000e+00
1.146338321995464895e+02 0.000000000000000000e+00
1.149262585034013568e+02 0.000000000000000000e+00
1.152034467120181347e+02 0.000000000000000000e+00
1.154744671201814015e+02 0.000000000000000000e+00
1.157424036281179127e+02 0.000000000000000000e+00
1.160277551020408140e+02 0.000000000000000000e+00
1.163071201814058924e+02 0.000000000000000000e+00
1.165726984126984149e+02 0.000000000000000000e+00
1.168526077097505720e+02 0.000000000000000000e+00
1.171281632653061280e+02 0.000000000000000000e+00
1.174020861678004479e+02 0.000000000000000000e+00
1.176843537414965937e+02 0.000000000000000000e+00
1.179537414965986386e+02 0.000000000000000000e+00
1.182352834467120175e+02 0.000000000000000000e+00
1.185035827664399051e+02 0.000000000000000000e+00
1.187700680272108826e+02 0.000000000000000000e+00
1.190376417233560034e+02 0.000000000000000000e+00
1.193190022675736941e+02 0.000000000000000000e+00
1.195978231292516938e+02 0.000000000000000000e+00
1.198594104308390058e+02 0.000000000000000000e+00
1.201509297052154182e+02 0.000000000000000000e+00
1.204310204081632634e+02 0.000000000000000000e+00
1.207089342403628081e+02 0.000000000000000000e+00
1.209730612244897969e+02 0.000000000000000000e+00
1.212469841269841311e+02 0.000000000000000000e+00
1.215267120181405858e+02 0.000000000000000000e+00
1.218028117913832205e+02 0.000000000000000000e+00
1.220741950113378635e+02 0.000000000000000000e+00
1.223473922902494309e+02 0.000000000000000000e+00
1.226245804988662087e+02 0.000000000000000000e+00
1.228957823129251636e+02 0.000000000000000000e+00
1.231608163265306075e+02 0.000000000000000000e+00
1.234274829931972732e+02 0.000000000000000000e+00
1.236995918367346974e+02 0.000000000000000000e+00
1.239590022675736947e+02 0.000000000000000000e+00
1.242285714285714278e+02 0.000000000000000000e+00
1.244952380952380935e+02 0.000000000000000000e+00
1.247798639455782279e+02 0.000000000000000000e+00
1.250559637188208626e+02 0.000000000000000000e+00
1.253295238095238062e+02 0.000000000000000000e+00
1.255954648526077051e+02 0.000000000000000000e+00
1.258753741496598622e+02 0.000000000000000000e+00
1.261447619047619071e+02 0.000000000000000000e+00
1.264302947845804965e+02 0.000000000000000000e+00
1.267103854875283417e+02 0.000000000000000000e+00
1.269915646258503443e+02 0.000000000000000000e+00
1.272732879818594114e+02 0.000000000000000000e+00
1.275482993197278887e+02 0.000000000000000000e+00
1.278178684807256218e+02 0.000000000000000000e+00
1.280936054421768802e+02 0.000000000000000000e+00
1.283746031746031804e+02 0.000000000000000000e+00
1.286617687074829917e+02 0.000000000000000000e+00
1.289258956916099805e+02 0.000000000000000000e+00
1.292072562358276571e+02 0.000000000000000000e+00
1.294864399092970473e+02 0.000000000000000000e+00
1.297500226757369717e+02 0.000000000000000000e+00
1.300234013605442271e+02 0.000000000000000000e+00
1.302955102040816371e+02 0.000000000000000000e+00
1.305739682539682462e+02 0.000000000000000000e+00
1.308478911564625946e+02 0.000000000000000000e+00
1.311169160997732490e+02 0.000000000000000000e+00
1.313919274376417263e+02 0.000000000000000000e+00
1.316669387755102036e+02 0.000000000000000000e+00
1.319392290249433017e+02 0.000000000000000000e+00
1.322144217687074956e+02 0.000000000000000000e+00
1.324936054421768574e+02 0.000000000000000000e+00
1.327600907029478492e+02 0.000000000000000000e+00
1.330416326530612139e+02 0.000000000000000000e+00
1.333159183673469386e+02 0.000000000000000000e+00
1.335989115646258369e+02 0.000000000000000000e+00
1.338724716553288090e+02 0.000000000000000000e+00
1.341413151927437752e+02 0.000000000000000000e+00
1.344030839002267612e+02 0.000000000000000000e+00
1.346835374149659970e+02 0.000000000000000000e+00
1.349492970521542077e+02 0.000000000000000000e+00
1.352273922902494405e+02 0.000000000000000000e+00
1.354978684807256286e+02 0.000000000000000000e+00
1.357868480725623499e+02 0.000000000000000000e+00
1.360575056689342546e+02 0.000000000000000000e+00
1.363305215419501053e+02 0.000000000000000000e+00
1.366019047619047626e+02 0.000000000000000000e+00
1.368790929705215547e+02 0.000000000000000000e+00
1.371501133786848072e+02 0.000000000000000000e+00
1.374245804988662201e+02 0.000000000000000000e+00
1.376970521541950063e+02 0.000000000000000000e+00
1.379780498866213065e+02 0.000000000000000000e+00
1.382546938775510341e+02 0.000000000000000000e+00
1.385255328798185985e+02 0.000000000000000000e+00
1.387969160997732558e+02 0.000000000000000000e+00
1.390677551020408202e+02 0.000000000000000000e+00
1.393376870748299439e+02 0.000000000000000000e+00
1.396190476190476204e+02 0.000000000000000000e+00
1.398913378684807185e+02 0.000000000000000000e+00
1.401636281179138450e+02 0.000000000000000000e+00
1.404433560090702997e+02 0.000000000000000000e+00
1.407080272108843531e+02 0.000000000000000000e+00
1.409752380952380975e+02 0.000000000000000000e+00
1.412458956916099737e+02 0.000000000000000000e+00
1.415154648526077210e+02 0.000000000000000000e+00
1.418078911564625741e+02 0.000000000000000000e+00
1.420892517006802791e+02 0.000000000000000000e+00
1.423635374149659754e+02 0.000000000000000000e+00
1.426280272108843405e+02 0.000000000000000000e+00
1.429028571428571297e+02 0.000000000000000000e+00
1.431718820861678125e+02 0.000000000000000000e+00
1.434566893424036209e+02 0.000000000000000000e+00
1.437355102040816348e+02 0.000000000000000000e+00
1.440150566893424013e+02 0.000000000000000000e+00
1.442953287981859489e+02 0.000000000000000000e+00
1.445665306122448897e+02 0.000000000000000000e+00
1.448321088435374122e+02 0.000000000000000000e+00
1.451105668934240498e+02 0.000000000000000000e+00
1.453877551020408134e+02 0.000000000000000000e+00
1.456542403628118052e+02 0.000000000000000000e+00
1.459297959183673470e+02 0.000000000000000000e+00
1.462078911564625798e+02 0.000000000000000000e+00
1.464879818594104393e+02 0.000000000000000000e+00
1.467546485260770908e+02 0.000000000000000000e+00
1.470282086167800344e+02 0.000000000000000000e+00
1.473017687074830064e+02 0.000000000000000000e+00
1.475695238095238153e+02 0.000000000000000000e+00
1.478407256235827560e+02 0.000000000000000000e+00
1.481206349206349273e+02 0.000000000000000000e+00
1.483965532879818454e+02 0.000000000000000000e+00
1.486782766439909267e+02 0.000000000000000000e+00
1.489567346938775643e+02 0.000000000000000000e+00
1.492181405895691739e+02 0.000000000000000000e+00
1.495016780045351368e+02 0.000000000000000000e+00
1.497732426303854822e+02 0.000000000000000000e+00
1.500471655328798306e+02 0.000000000000000000e+00
1.503201814058956813e+02 0.000000000000000000e+00
1.506044444444444537e+02 0.000000000000000000e+00
1.508756462585033944e+02 0.000000000000000000e+00
1.511459410430838943e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.519622675736961526e+02 0.000000000000000000e+00
1.522327437641723407e+02 0.000000000000000000e+00
1.525053968253968151e+02 0.000000000000000000e+00
1.527702494331065850e+02 0.000000000000000000e+00
1.530456235827664386e+02 0.000000000000000000e+00
1.533193650793650704e+02 0.000000000000000000e+00
1.535945578231292643e+02 0.000000000000000000e+00
1.538632199546485140e+02 0.000000000000000000e+00
1.541317006802721039e+02 0.000000000000000000e+00
1.544038095238095138e+02 0.000000000000000000e+00
1.546697505668934127e+02 0.000000000000000000e+00
1.549478458049886740e+02 0.000000000000000000e+00
1.552163265306122355e+02 0.000000000000000000e+00
1.554956916099773139e+02 0.000000000000000000e+00
1.557681632653061286e+02 0.000000000000000000e+00
1.560373696145124711e+02 0.000000000000000000e+00
1.563067573696145018e+02 0.000000000000000000e+00
1.565812244897959147e+02 0.000000000000000000e+00
1.568491609977324401e+02 0.000000000000000000e+00
1.571337868480725604e+02 0.000000000000000000e+00
1.574111564625850406e+02 0.000000000000000000e+00
1.576863492063492060e+02 0.000000000000000000e+00
1.579620861678004644e+02 0.000000000000000000e+00
1.582318367346938714e+02 0.000000000000000000e+00
1.585034013605442169e+02 0.000000000000000000e+00
1.587820408163265427e+02 0.000000000000000000e+00
1.590532426303854834e+02 0.000000000000000000e+00
1.593286167800453654e+02 0.000000000000000000e+00
1.595929251700680140e+02 0.000000000000000000e+00
1.598701133786848061e+02 0.000000000000000000e+00
1.601427664399093089e+02 0.000000000000000000e+00
1.604150566893424070e+02 0.000000000000000000e+00
1.606795464852607722e+02 0.000000000000000000e+00
1.609554648526077187e+02 0.000000000000000000e+00
1.612174149659863929e+02 0.000000000000000000e+00
1.614985941043083812e+02 0.000000000000000000e+00
1.617692517006802859e+02 0.000000000000000000e+00
1.620487981859410525e+02 0.000000000000000000e+00
1.623143764172335466e+02 0.000000000000000000e+00
1.625890249433106476e+02 0.000000000000000000e+00
1.628504308390022572e+02 0.000000000000000000e+00
1.631140136054421816e+02 0.000000000000000000e+00
1.633719727891156595e+02 0.000000000000000000e+00
1.636458956916099794e+02 0.000000000000000000e+00
1.639149206349206338e+02 0.000000000000000000e+00
1.641915646258503330e+02 0.000000000000000000e+00
1.644651247165532766e+02 0.000000000000000000e+00
1.647410430839002231e+02 0.000000000000000000e+00
1.650214965986394589e+02 0.000000000000000000e+00
1.652965079365079362e+02 0.000000000000000000e+00
1.655653514739229024e+02 0.000000000000000000e+00
1.658416326530612253e+02 0.000000000000000000e+00
1.661155555555555452e+02 0.000000000000000000e+00
1.663896598639455817e+02 0.000000000000000000e+00
1.666586848072562361e+02 0.000000000000000000e+00
1.669371428571428453e+02 0.000000000000000000e+00
1.672112471655328818e+02 0.000000000000000000e+00
1.674829931972789154e+02 0.000000000000000000e+00
1.677449433106575896e+02 0.000000000000000000e+00
1.680286167799999930e+02 0.000000000000000000e+00
1.683149206349206395e+02 0.000000000000000000e+00
1.685850340136054513e+02 0.000000000000000000e+00
1.688506122448979454e+02 0.000000000000000000e+00
1.691192743764172235e+02 0.000000000000000000e+00
1.693935600907029482e+02 0.000000000000000000e+00
1.696631292517006671e+02 0.000000000000000000e+00
1.699350566893424173e+02 0.000000000000000000e+00
1.702245804988662030e+02 0.000000000000000000e+00
1.705039455782312814e+02 0.000000000000000000e+00
1.707762358276644079e+02 0.000000000000000000e+00
1.710452607709750623e+02 0.000000000000000000e+00
1.713327891156462499e+02 0.000000000000000000e+00
1.716168707482993057e+02 0.000000000000000000e+00
1.718958730158730077e+02 0.000000000000000000e+00
1.721642857140000160e+02 0.000000000000000000e+00
1.724460770975056789e+02 0.000000000000000000e+00
1.727196371882086225e+02 0.000000000000000000e+00
1.729933786848072543e+02 0.000000000000000000e+00
1.732731065759637090e+02 0.000000000000000000e+00
1.735392290249433245e+02 0.000000000000000000e+00
1.738167800453514644e+02 0.000000000000000000e+00
1.740970521541950120e+02 0.000000000000000000e+00
1.743684353741496693e+02 0.000000000000000000e+00
1.746430839002267703e+02 0.000000000000000000e+00
1.749180952380952476e+02 0.000000000000000000e+00
1.752023582766439915e+02 0.000000000000000000e+00
1.754699319727891123e+02 0.000000000000000000e+00
1.757422222222222103e+02 0.000000000000000000e+00
1.760067120181405755e+02 0.000000000000000000e+00
1.762864399092970586e+02 0.000000000000000000e+00
1.765520181405895812e+02 0.000000000000000000e+00
1.768302947845805022e+02 0.000000000000000000e+00
1.771103854875283332e+02 0.000000000000000000e+00
1.773803174603174568e+02 0.000000000000000000e+00
1.776535147392290241e+02 0.000000000000000000e+00
1.779254421768707459e+02 0.000000000000000000e+00
1.782037188208616669e+02 0.000000000000000000e+00
1.784700226757369705e+02 0.000000000000000000e+00
1.787466666666666697e+02 0.000000000000000000e+00
1.790305668934240373e+02 0.000000000000000000e+00
1.793144671201814049e+02 0.000000000000000000e+00
1.795840362811791522e+02 0.000000000000000000e+00
1.798546938775510284e+02 0.000000000000000000e+00
1.801287981859410365e+02 0.000000000000000000e+00
1.803958276643990928e+02 0.000000000000000000e+00
1.806657596371882164e+02 0.000000000000000000e+00
1.809253514739229161e+02 0.000000000000000000e+00
1.812016326530612105e+02 0.000000000000000000e+00
1.814817233560090699e+02 0.000000000000000000e+00
1.817570975056689235e+02 0.000000000000000000e+00
1.820317460317460245e+02 0.000000000000000000e+00
1.823014965986394600e+02 0.000000000000000000e+00
1.825746938775510273e+02 0.000000000000000000e+00
1.828527891156462601e+02 0.000000000000000000e+00
1.831330612244898077e+02 0.000000000000000000e+00
1.834093424036281306e+02 0.000000000000000000e+00
1.836934240362811863e+02 0.000000000000000000e+00
1.839635374149659981e+02 0.000000000000000000e+00
1.842360090702947844e+02 0.000000000000000000e+00
1.845015873015873069e+02 0.000000000000000000e+00
1.847767800453514724e+02 0.000000000000000000e+00
1.850423582766439949e+02 0.000000000000000000e+00
1.853139229024943404e+02 0.000000000000000000e+00
1.855842176870748403e+02 0.000000000000000000e+00
1.858615873015872921e+02 0.000000000000000000e+00
1.861282539682539721e+02 0.000000000000000000e+00
1.864023582766439802e+02 0.000000000000000000e+00
1.866808163265306177e+02 0.000000000000000000e+00
1.869487528344671148e+02 0.000000000000000000e+00
1.872293877551020387e+02 0.000000000000000000e+00
1.875036734693877634e+02 0.000000000000000000e+00
1.877915646258503273e+02 0.000000000000000000e+00
1.880743764172335659e+02 0.000000000000000000e+00
1.883459410430839114e+02 0.000000000000000000e+00
1.886147845804988776e+02 0.000000000000000000e+00
1.888997732426303742e+02 0.000000000000000000e+00
1.891736961451247225e+02 0.000000000000000000e+00
1.894412698412698433e+02 0.000000000000000000e+00
1.897142857142857224e+02 0.000000000000000000e+00
1.899889342403628234e+02 0.000000000000000000e+00
1.902617687074829860e+02 0.000000000000000000e+00
1.905326077097505788e+02 0.000000000000000000e+00
1.908048979591836769e+02 0.000000000000000000e+00
1.910688435374149776e+02 0.000000000000000000e+00
1.913487528344671205e+02 0.000000000000000000e+00
1.916284807256235752e+02 0.000000000000000000e+00
1.918955102040816314e+02 0.000000000000000000e+00
1.921721541950113306e+02 0.000000000000000000e+00
1.924553287981859455e+02 0.000000000000000000e+00
1.927294331065759536e+02 0.000000000000000000e+00
1.930031746031746138e+02 0.000000000000000000e+00
1.932814512471655348e+02 0.000000000000000000e+00
1.935508390022675655e+02 0.000000000000000000e+00
1.938245804988662258e+02 0.000000000000000000e+00
1.940874376417233691e+02 0.000000000000000000e+00
1.943686167800453575e+02 0.000000000000000000e+00
1.946563265306122332e+02 0.000000000000000000e+00
1.949315192743764271e+02 0.000000000000000000e+00
1.951956462585033876e+02 0.000000000000000000e+00
1.954556009070294920e+02 0.000000000000000000e+00
1.957146485260770987e+02 0.000000000000000000e+00
1.959952834467120226e+02 0.000000000000000000e+00
1.962706575963718763e+02 0.000000000000000000e+00
1.965462131519274465e+02 0.000000000000000000e+00
1.968192290249432972e+02 0.000000000000000000e+00
1.970946031746031792e+02 0.000000000000000000e+00
1.973683446712018110e+02 0.000000000000000000e+00
1.976491609977324231e+02 0.000000000000000000e+00
1.979138321995464764e+02 0.000000000000000000e+00
1.981792290249433108e+02 0.000000000000000000e+00
1.984408163265306086e+02 0.000000000000000000e+00
1.987149206349206452e+02 0.000000000000000000e+00
1.989895691609977462e+02 0.000000000000000000e+00
1.992611337868480632e+02 0.000000000000000000e+00
1.995283446712018076e+02 0.000000000000000000e+00
1.997995464852607768e+02 0.000000000000000000e+00
2.000580498866213190e+02 0.000000000000000000e+00
2.003170975056689258e+02 0.000000000000000000e+00
2.005763265306122491e+02 0.000000000000000000e+00
2.008504308390022572e+02 0.000000000000000000e+00
2.011163718820861561e+02 0.000000000000000000e+00
2.013904761904761926e+02 0.000000000000000000e+00
2.016618594104308499e+02 0.000000000000000000e+00
2.019555555555555486e+02 0.000000000000000000e+00
2.022305668934240259e+02 0.000000000000000000e+00
2.025046712018140624e+02 0.000000000000000000e+00
2.027785941043083824e+02 0.000000000000000000e+00
2.030697505668934184e+02 0.000000000000000000e+00
2.033453061224489886e+02 0.000000000000000000e+00
2.036157823129251767e+02 0.000000000000000000e+00
2.038967800453514769e+02 0.000000000000000000e+00
2.041616326530612184e+02 0.000000000000000000e+00
2.044292063492063392e+02 0.000000000000000000e+00
2.047082086167800412e+02 0.000000000000000000e+00
2.049726984126984064e+02 0.000000000000000000e+00
2.052549659863945521e+02 0.000000000000000000e+00
2.055334240362811897e+02 0.000000000000000000e+00
2.058069841269841334e+02 0.000000000000000000e+00
2.060729251700680322e+02 0.000000000000000000e+00
2.063452154195011303e+02 0.000000000000000000e+00
2.066051020399999913e+02 0.000000000000000000e+00
2.068912471655328886e+02 0.000000000000000000e+00
2.071555555555555657e+02 0.000000000000000000e+00
2.074360090702947730e+02 0.000000000000000000e+00
2.077115646258503432e+02 0.000000000000000000e+00
2.079802267573696213e+02 0.000000000000000000e+00
2.082601360544217641e+02 0.000000000000000000e+00
2.085322448979591741e+02 0.000000000000000000e+00
2.088010884353741403e+02 0.000000000000000000e+00
2.090764625850000016e+02 0.000000000000000000e+00
2.093554648526076960e+02 0.000000000000000000e+00
2.096275736961451344e+02 0.000000000000000000e+00
2.099007709750567017e+02 0.000000000000000000e+00
2.101723356009070187e+02 0.000000000000000000e+00
2.104424489795918305e+02 0.000000000000000000e+00
2.107002267573696201e+02 0.000000000000000000e+00
2.109665306122448953e+02 0.000000000000000000e+00
2.112373696145124597e+02 0.000000000000000000e+00
2.115105668934240271e+02 0.000000000000000000e+00
2.117988208616779957e+02 0.000000000000000000e+00
2.120819954648526107e+02 0.000000000000000000e+00
2.123551927437641780e+02 0.000000000000000000e+00
2.126327437641723463e+02 0.000000000000000000e+00
2.129063038548752900e+02 0.000000000000000000e+00
2.131784126984126999e+02 0.000000000000000000e+00
2.134559637188208683e+02 0.000000000000000000e+00
2.137246258503401464e+02 0.000000000000000000e+00
2.140056235827664466e+02 0.000000000000000000e+00
2.142730158730158792e+02 0.000000000000000000e+00
2.145491156462585138e+02 0.000000000000000000e+00
2.148239455782313030e+02 0.000000000000000000e+00
2.150927891156462692e+02 0.000000000000000000e+00
2.153630839002267692e+02 0.000000000000000000e+00
2.156428117913832239e+02 0.000000000000000000e+00
2.159138321995464764e+02 0.000000000000000000e+00
2.161975510204081559e+02 0.000000000000000000e+00
2.164725623582766332e+02 0.000000000000000000e+00
2.167501133786848015e+02 0.000000000000000000e+00
2.170066213151927457e+02 0.000000000000000000e+00
2.172975963718820935e+02 0.000000000000000000e+00
2.175658956916099669e+02 0.000000000000000000e+00
2.178479818594104245e+02 0.000000000000000000e+00
2.181073922902494360e+02 0.000000000000000000e+00
2.183804081632653151e+02 0.000000000000000000e+00
2.186719274376417275e+02 0.000000000000000000e+00
2.189378684807256263e+02 0.000000000000000000e+00
2.192090702947845671e+02 0.000000000000000000e+00
2.194760997732426233e+02 0.000000000000000000e+00
2.197364172335601040e+02 0.000000000000000000e+00
2.200134240362811795e+02 0.000000000000000000e+00
2.202730158730158792e+02 0.000000000000000000e+00
2.205609070294784715e+02 0.000000000000000000e+00
2.208377324263038588e+02 0.000000000000000000e+00
2.211102040816326451e+02 0.000000000000000000e+00
2.213790476190000049e+02 0.000000000000000000e+00
2.216535147392290241e+02 0.000000000000000000e+00
2.219230839002267714e+02 0.000000000000000000e+00
2.221893877551020466e+02 0.000000000000000000e+00
2.224625850340136139e+02 0.000000000000000000e+00
2.227452154195011360e+02 0.000000000000000000e+00
2.230207709750566778e+02 0.000000000000000000e+00
2.232985034013605343e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.238517913832199611e+02 0.000000000000000000e+00
2.241095691609977223e+02 0.000000000000000000e+00
2.243869387755102025e+02 0.000000000000000000e+00
2.246579591836734835e+02 0.000000000000000000e+00
2.249405895691610056e+02 0.000000000000000000e+00
2.252078004535147500e+02 0.000000000000000000e+00
2.254804535147392244e+02 0.000000000000000000e+00
2.257487528344671261e+02 0.000000000000000000e+00
2.260284807256235808e+02 0.000000000000000000e+00
2.262953287981859489e+02 0.000000000000000000e+00
2.265717913832199599e+02 0.000000000000000000e+00
2.268373696145124825e+02 0.000000000000000000e+00
2.271221768707482909e+02 0.000000000000000000e+00
2.273921088435374145e+02 0.000000000000000000e+00
2.276696598639455829e+02 0.000000000000000000e+00
2.279377777777777681e+02 0.000000000000000000e+00
2.282213151927437593e+02 0.000000000000000000e+00
2.284736507936507905e+02 0.000000000000000000e+00
2.287575510204081581e+02 0.000000000000000000e+00
2.290285714285714391e+02 0.000000000000000000e+00
2.293157369614512504e+02 0.000000000000000000e+00
2.295925623582766377e+02 0.000000000000000000e+00
2.298626757369614495e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.304072562358276741e+02 0.000000000000000000e+00
2.306679365079365027e+02 0.000000000000000000e+00
2.309353287981859353e+02 0.000000000000000000e+00
2.312041723356009015e+02 0.000000000000000000e+00
2.314820861678004462e+02 0.000000000000000000e+00
2.317556462585033898e+02 0.000000000000000000e+00
2.320379138321995356e+02 0.000000000000000000e+00
2.323069387755101900e+02 0.000000000000000000e+00
2.325736054421768699e+02 0.000000000000000000e+00
2.328435374149659935e+02 0.000000000000000000e+00
2.331100226757369569e+02 0.000000000000000000e+00
2.333765079365079487e+02 0.000000000000000000e+00
2.336622222222222263e+02 0.000000000000000000e+00
2.339385034013605491e+02 0.000000000000000000e+00
2.342078911564625798e+02 0.000000000000000000e+00
2.344790929705215490e+02 0.000000000000000000e+00
2.347486621315192679e+02 0.000000000000000000e+00
2.350229478458049925e+02 0.000000000000000000e+00
2.352905215419501133e+02 0.000000000000000000e+00
2.355453968253968355e+02 0.000000000000000000e+00
2.358200453514739365e+02 0.000000000000000000e+00
2.360981405895691694e+02 0.000000000000000000e+00
2.363753287981859330e+02 0.000000000000000000e+00
2.366409070294784556e+02 0.000000000000000000e+00
2.369141043083900229e+02 0.000000000000000000e+00
2.371936507936507894e+02 0.000000000000000000e+00
2.374724716553288033e+02 0.000000000000000000e+00
2.377353287981859467e+02 0.000000000000000000e+00
2.380145124716553369e+02 0.000000000000000000e+00
2.382824489795918339e+02 0.000000000000000000e+00
2.385500226757369546e+02 0.000000000000000000e+00
2.388246712018140556e+02 0.000000000000000000e+00
2.390927891156462692e+02 0.000000000000000000e+00
2.393648979591836792e+02 0.000000000000000000e+00
2.396384580498866228e+02 0.000000000000000000e+00
2.399065759637188080e+02 0.000000000000000000e+00
2.401844897959183811e+02 0.000000000000000000e+00
2.404515192743764089e+02 0.000000000000000000e+00
2.407165532879818670e+02 0.000000000000000000e+00
2.409884807256235888e+02 0.000000000000000000e+00
2.412587755102040887e+02 0.000000000000000000e+00
2.415218140589569202e+02 0.000000000000000000e+00
2.417864852607709736e+02 0.000000000000000000e+00
2.420493424036281169e+02 0.000000000000000000e+00
2.423232653061224369e+02 0.000000000000000000e+00
2.425941043083900297e+02 0.000000000000000000e+00
2.428614965986394623e+02 0.000000000000000000e+00
2.431365079365079396e+02 0.000000000000000000e+00
2.434146031746031724e+02 0.000000000000000000e+00
2.436796371882086305e+02 0.000000000000000000e+00
2.439461224489795939e+02 0.000000000000000000e+00
2.442142403628117791e+02 0.000000000000000000e+00
2.445061224489795961e+02 0.000000000000000000e+00
2.447898412698412756e+02 0.000000000000000000e+00
2.450561451247165508e+02 0.000000000000000000e+00
2.453346031746031883e+02 0.000000000000000000e+00
2.456103401360544183e+02 0.000000000000000000e+00
2.458813605442176993e+02 0.000000000000000000e+00
2.461552834467120192e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.467013151927437775e+02 0.000000000000000000e+00
2.469687074829932101e+02 0.000000000000000000e+00
2.472420861678004655e+02 0.000000000000000000e+00
2.475116553287981844e+02 0.000000000000000000e+00
2.477951927437641757e+02 0.000000000000000000e+00
2.480680272108843667e+02 0.000000000000000000e+00
2.483383219954648666e+02 0.000000000000000000e+00
2.486129705215419392e+02 0.000000000000000000e+00
2.488961451247165542e+02 0.000000000000000000e+00
2.491740589569160989e+02 0.000000000000000000e+00
2.494474376417233543e+02 0.000000000000000000e+00
2.497193650793650761e+02 0.000000000000000000e+00
2.499978231292517137e+02 0.000000000000000000e+00
2.502610430839002333e+02 0.000000000000000000e+00
2.505193650793650875e+02 0.000000000000000000e+00
2.507845804988662053e+02 0.000000000000000000e+00
2.510659410430839102e+02 0.000000000000000000e+00
2.513404081632652947e+02 0.000000000000000000e+00
2.516152380952380838e+02 0.000000000000000000e+00
2.518969614512471651e+02 0.000000000000000000e+00
2.521723356009070187e+02 0.000000000000000000e+00
2.524370068027211005e+02 0.000000000000000000e+00
2.527141950113378641e+02 0.000000000000000000e+00
2.529895691609977462e+02 0.000000000000000000e+00
2.532638548752834424e+02 0.000000000000000000e+00
2.535414058956916108e+02 0.000000000000000000e+00
2.538075283446711978e+02 0.000000000000000000e+00
2.540800000000000125e+02 0.000000000000000000e+00
2.543506575963718888e+02 0.000000000000000000e+00
2.546184126984126976e+02 0.000000000000000000e+00
2.548861678004535065e+02 0.000000000000000000e+00
2.551555555555555657e+02 0.000000000000000000e+00
2.554258503401360656e+02 0.000000000000000000e+00
2.556897959183673379e+02 0.000000000000000000e+00
2.559658956916099726e+02 0.000000000000000000e+00
2.562340136054421578e+02 0.000000000000000000e+00
2.565075736961451298e+02 0.000000000000000000e+00
2.567742403620000005e+02 0.000000000000000000e+00
2.570438095238095002e+02 0.000000000000000000e+00
2.572897959183673606e+02 0.000000000000000000e+00
2.575560997732426358e+02 0.000000000000000000e+00
2.578062585034013523e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.601906575963718637e+02 0.000000000000000000e+00
2.604676643990929961e+02 0.000000000000000000e+00
2.607512018140589589e+02 0.000000000000000000e+00
2.610053514739229286e+02 0.000000000000000000e+00
2.612876190476190459e+02 0.000000000000000000e+00
2.615551927437641666e+02 0.000000000000000000e+00
2.618356462585034024e+02 0.000000000000000000e+00
2.621044897959183686e+02 0.000000000000000000e+00
2.623767800453514951e+02 0.000000000000000000e+00
2.626485260770975287e+02 0.000000000000000000e+00
2.629121088435373963e+02 0.000000000000000000e+00
2.631802267573696099e+02 0.000000000000000000e+00
2.634806349206349410e+02 0.000000000000000000e+00
2.637447619047619014e+02 0.000000000000000000e+00
2.640259410430838898e+02 0.000000000000000000e+00
2.642889795918367213e+02 0.000000000000000000e+00
2.645547392290249604e+02 0.000000000000000000e+00
2.648188662131519209e+02 0.000000000000000000e+00
2.650855328798185724e+02 0.000000000000000000e+00
2.653451247165533005e+02 0.000000000000000000e+00
2.656105215419501064e+02 0.000000000000000000e+00
2.658822675736961401e+02 0.000000000000000000e+00
2.661563718820861482e+02 0.000000000000000000e+00
2.664165079365079123e+02 0.000000000000000000e+00
2.666938775510204209e+02 0.000000000000000000e+00
2.669639909297052327e+02 0.000000000000000000e+00
2.672281179138321932e+02 0.000000000000000000e+00
2.674936961451247157e+02 0.000000000000000000e+00
2.677679818594104404e+02 0.000000000000000000e+00
2.680390022675737214e+02 0.000000000000000000e+00
2.683060317460317492e+02 0.000000000000000000e+00
2.685730612244897770e+02 0.000000000000000000e+00
2.688493424036280999e+02 0.000000000000000000e+00
2.691181859410430661e+02 0.000000000000000000e+00
2.693917460317460382e+02 0.000000000000000000e+00
2.696571428571428442e+02 0.000000000000000000e+00
2.699356009069999800e+02 0.000000000000000000e+00
2.702093424036281135e+02 0.000000000000000000e+00
2.704956009070294840e+02 0.000000000000000000e+00
2.707720634920634666e+02 0.000000000000000000e+00
2.710367346938775768e+02 0.000000000000000000e+00
2.713077551019999873e+02 0.000000000000000000e+00
2.715820408163265256e+02 0.000000000000000000e+00
2.718410884353741608e+02 0.000000000000000000e+00
2.721101133786847868e+02 0.000000000000000000e+00
2.723773242630385312e+02 0.000000000000000000e+00
2.726574149659863906e+02 0.000000000000000000e+00
2.729255328798186042e+02 0.000000000000000000e+00
2.731938321995464776e+02 0.000000000000000000e+00
2.734586848072562475e+02 0.000000000000000000e+00
2.737282539682539664e+02 0.000000000000000000e+00
2.739887528344671068e+02 0.000000000000000000e+00
2.742628571428571149e+02 0.000000000000000000e+00
2.745119274376417025e+02 0.000000000000000000e+00
2.747843990929705456e+02 0.000000000000000000e+00
2.750499773242630113e+02 0.000000000000000000e+00
2.753043083900226975e+02 0.000000000000000000e+00
2.755767800453514837e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.771383219954648780e+02 0.000000000000000000e+00
2.774131519274376387e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.779778684807256468e+02 0.000000000000000000e+00
2.782414512471655144e+02 0.000000000000000000e+00
2.785168253968254248e+02 0.000000000000000000e+00
2.787825850340136071e+02 0.000000000000000000e+00
2.790652154195011576e+02 0.000000000000000000e+00
2.793222675736961378e+02 0.000000000000000000e+00
2.796070748299319462e+02 0.000000000000000000e+00
2.798679365079365198e+02 0.000000000000000000e+00
2.801438548752834663e+02 0.000000000000000000e+00
2.804108843537414941e+02 0.000000000000000000e+00
2.807047619047618809e+02 0.000000000000000000e+00
2.809759637188208785e+02 0.000000000000000000e+00
2.812524263038548611e+02 0.000000000000000000e+00
2.815136507936508110e+02 0.000000000000000000e+00
2.817837641723356228e+02 0.000000000000000000e+00
2.820477097505668667e+02 0.000000000000000000e+00
2.823288888888889119e+02 0.000000000000000000e+00
2.825928344671201558e+02 0.000000000000000000e+00
2.828669387755102207e+02 0.000000000000000000e+00
2.831325170068027433e+02 0.000000000000000000e+00
2.834204081632652787e+02 0.000000000000000000e+00
2.836894331065759616e+02 0.000000000000000000e+00
2.839698866213151973e+02 0.000000000000000000e+00
2.842321995464852762e+02 0.000000000000000000e+00
2.844990476190476443e+02 0.000000000000000000e+00
2.847658956916099555e+02 0.000000000000000000e+00
2.850340136054421691e+02 0.000000000000000000e+00
2.852968707482993409e+02 0.000000000000000000e+00
2.855604535147392085e+02 0.000000000000000000e+00
2.858316553287982060e+02 0.000000000000000000e+00
2.861106575963718797e+02 0.000000000000000000e+00
2.863758730158730259e+02 0.000000000000000000e+00
2.866519727891156322e+02 0.000000000000000000e+00
2.869168253968254021e+02 0.000000000000000000e+00
2.872072562358276855e+02 0.000000000000000000e+00
2.874802721088435646e+02 0.000000000000000000e+00
2.877549206349206088e+02 0.000000000000000000e+00
2.880241269841270082e+02 0.000000000000000000e+00
2.882933333333333508e+02 0.000000000000000000e+00
2.885674376417233589e+02 0.000000000000000000e+00
2.888386394557822996e+02 0.000000000000000000e+00
2.891022222222222240e+02 0.000000000000000000e+00
2.893846712018140579e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.899375963718820799e+02 0.000000000000000000e+00
2.901986394557823132e+02 0.000000000000000000e+00
2.904711111111110995e+02 0.000000000000000000e+00
2.907432199546485094e+02 0.000000000000000000e+00
2.910039002267573665e+02 0.000000000000000000e+00
2.912622222222222490e+02 0.000000000000000000e+00
2.915258049886621166e+02 0.000000000000000000e+00
2.917652607709750328e+02 0.000000000000000000e+00
2.920406349206349432e+02 0.000000000000000000e+00
2.923170975056689258e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.928324716553287885e+02 0.000000000000000000e+00
2.930800907020000068e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.936335600907029288e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.952477097505669121e+02 0.000000000000000000e+00
2.955160090702947855e+02 0.000000000000000000e+00
2.957955555555555520e+02 0.000000000000000000e+00
2.960609523809523580e+02 0.000000000000000000e+00
2.963412244897959340e+02 0.000000000000000000e+00
2.966146031746031895e+02 0.000000000000000000e+00
2.968741950113378607e+02 0.000000000000000000e+00
2.971477551020408328e+02 0.000000000000000000e+00
2.974176870748299280e+02 0.000000000000000000e+00
2.976847165532879558e+02 0.000000000000000000e+00
2.979602721088435260e+02 0.000000000000000000e+00
2.982231292517006978e+02 0.000000000000000000e+00
2.985077551020407896e+02 0.000000000000000000e+00
2.987631746031746047e+02 0.000000000000000000e+00
2.990427210884353713e+02 0.000000000000000000e+00
2.993055782312925430e+02 0.000000000000000000e+00
2.995793197278911748e+02 0.000000000000000000e+00
2.998470748299319553e+02 0.000000000000000000e+00
3.001239002267573710e+02 0.000000000000000000e+00
3.003863945578231096e+02 0.000000000000000000e+00
3.006599546485260817e+02 0.000000000000000000e+00
3.009222675736961605e+02 0.000000000000000000e+00
3.011912925170067865e+02 0.000000000000000000e+00
3.014514285714285506e+02 0.000000000000000000e+00
3.017180952380952590e+02 0.000000000000000000e+00
3.019898412698412926e+02 0.000000000000000000e+00
3.022704761904761881e+02 0.000000000000000000e+00
3.025264399092970393e+02 0.000000000000000000e+00
3.027916553287981856e+02 0.000000000000000000e+00
3.030490702947845989e+02 0.000000000000000000e+00
3.033235374149659833e+02 0.000000000000000000e+00
3.035816780045351493e+02 0.000000000000000000e+00
3.038581405895691887e+02 0.000000000000000000e+00
3.041150113378685091e+02 0.000000000000000000e+00
3.044025396825396683e+02 0.000000000000000000e+00
3.046604988662131746e+02 0.000000000000000000e+00
3.049416780045351629e+02 0.000000000000000000e+00
3.052094331065759434e+02 0.000000000000000000e+00
3.054897052154195194e+02 0.000000000000000000e+00
3.057556462585034183e+02 0.000000000000000000e+00
3.060326530612244937e+02 0.000000000000000000e+00
3.063013151927437434e+02 0.000000000000000000e+00
3.065754195011338084e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
3.071073015873016061e+02 0.000000000000000000e+00
3.073694331065759684e+02 0.000000000000000000e+00
3.076429931972788836e+02 0.000000000000000000e+00
3.079123809523809427e+02 0.000000000000000000e+00
3.081899319727891111e+02 0.000000000000000000e+00
3.084500680272108752e+02 0.000000000000000000e+00
3.087207256235827799e+02 0.000000000000000000e+00
3.089801360544217914e+02 0.000000000000000000e+00
3.092654875283446927e+02 0.000000000000000000e+00
3.095301587301587460e+02 0.000000000000000000e+00
3.098046258503401305e+02 0.000000000000000000e+00
3.100653061224489875e+02 0.000000000000000000e+00
3.103219954648525913e+02 0.000000000000000000e+00
3.106131519274376274e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
3.119397732426303946e+02 0.000000000000000000e+00
3.122138775510204027e+02 0.000000000000000000e+00
3.124896145124716327e+02 0.000000000000000000e+00
3.127575510204081866e+02 0.000000000000000000e+00
3.130245804988662144e+02 0.000000000000000000e+00
3.132959637188208717e+02 0.000000000000000000e+00
3.135746031746031690e+02 0.000000000000000000e+00
3.138507029478458321e+02 0.000000000000000000e+00
3.141217233560090563e+02 0.000000000000000000e+00
3.143900226757369865e+02 0.000000000000000000e+00
3.146604988662131746e+02 0.000000000000000000e+00
3.149273469387754858e+02 0.000000000000000000e+00
3.152023582766439631e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
3.157552834467120420e+02 0.000000000000000000e+00
3.160215873015873171e+02 0.000000000000000000e+00
3.162911564625850360e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
3.173565532879818534e+02 0.000000000000000000e+00
3.176319274376417070e+02 0.000000000000000000e+00
3.179043990929704933e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
3.184495238095237823e+02 0.000000000000000000e+00
3.187160090702947741e+02 0.000000000000000000e+00
3.189543764172335614e+02 0.000000000000000000e+00
3.192468027210884429e+02 0.000000000000000000e+00
3.195069387755102071e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
3.206243990929705205e+02 0.000000000000000000e+00
3.208765532879818352e+02 0.000000000000000000e+00


==> R15.dat <==
1.528163265000000104e+00 0.000000000000000000e+00
1.799002267573696079e+00 0.000000000000000000e+00
2.076009070294784653e+00 0.000000000000000000e+00
2.337414965986394755e+00 0.000000000000000000e+00
2.610068027210884267e+00 0.000000000000000000e+00
2.864761904761904621e+00 0.000000000000000000e+00
3.116009070294784689e+00 0.000000000000000000e+00
3.382131519274376608e+00 0.000000000000000000e+00
3.655147392290249542e+00 0.000000000000000000e+00
3.900045351473922839e+00 0.000000000000000000e+00
4.156190476190475991e+00 0.000000000000000000e+00
4.389297052154194745e+00 0.000000000000000000e+00
4.642358276643991033e+00 0.000000000000000000e+00
nan -1.000000000000000000e+00
5.154467120181405626e+00 0.000000000000000000e+00
nan -1.000000000000000000e+00
5.686712018140589464e+00 0.000000000000000000e+00
5.949024943310657676e+00 0.000000000000000000e+00
nan -1.000000000000000000e+00
6.485442176870748199e+00 0.000000000000000000e+00
6.755555555555555536e+00 0.000000000000000000e+00
7.003718820861678296e+00 0.000000000000000000e+00
7.262222222222222356e+00 0.000000000000000000e+00
7.523628117913832014e+00 0.000000000000000000e+00
7.783945578231292295e+00 0.000000000000000000e+00
8.041541950113378689e+00 0.000000000000000000e+00
8.309115646258502963e+00 0.000000000000000000e+00
8.554013605442177592e+00 0.000000000000000000e+00
8.816870748299319160e+00 0.000000000000000000e+00
9.088435374149659296e+00 0.000000000000000000e+00
9.346575963718821711e+00 0.000000000000000000e+00
9.597460317460317469e+00 0.000000000000000000e+00
9.857233560090703506e+00 0.000000000000000000e+00
1.011882086167800487e+01 0.000000000000000000e+00
1.037986394557823111e+01 0.000000000000000000e+00
1.062385487528344719e+01 0.000000000000000000e+00
1.088725623582766389e+01 0.000000000000000000e+00
1.113614512471655260e+01 0.000000000000000000e+00
1.140244897959183668e+01 0.000000000000000000e+00
1.166802721088435391e+01 0.000000000000000000e+00
1.193034013605442212e+01 0.000000000000000000e+00
1.218739229024943249e+01 0.000000000000000000e+00
1.243845804988662174e+01 0.000000000000000000e+00
1.270548752834467088e+01 0.000000000000000000e+00
1.295437641723355959e+01 0.000000000000000000e+00
1.322122448979591880e+01 0.000000000000000000e+00
1.345668934240362802e+01 0.000000000000000000e+00
1.373061224489795862e+01 0.000000000000000000e+00
1.399582766400000011e+01 0.000000000000000000e+00
1.427319727891156376e+01 0.000000000000000000e+00
1.452825396825396886e+01 0.000000000000000000e+00
1.479129251700680214e+01 0.000000000000000000e+00
1.505052154195011305e+01 0.000000000000000000e+00
1.531356009070294810e+01 0.000000000000000000e+00
1.556390022675736873e+01 0.000000000000000000e+00
1.582458049886621332e+01 0.000000000000000000e+00
1.607600907029478421e+01 0.000000000000000000e+00
1.634412698412698361e+01 0.000000000000000000e+00
1.660390022675736788e+01 0.000000000000000000e+00
1.686349206299999892e+01 0.000000000000000000e+00
1.712544217687074877e+01 0.000000000000000000e+00
1.738068027210884381e+01 0.000000000000000000e+00
1.763356009070294661e+01 0.000000000000000000e+00
1.789115646258503389e+01 0.000000000000000000e+00
1.815092970521541815e+01 0.000000000000000000e+00
1.841124716499999892e+01 0.000000000000000000e+00
1.867482993197278773e+01 0.000000000000000000e+00
1.892444444444444329e+01 0.000000000000000000e+00
1.918185941043083886e+01 0.000000000000000000e+00
1.944217687074829826e+01 0.000000000000000000e+00
1.970467120181405818e+01 0.000000000000000000e+00
1.994993197278911623e+01 0.000000000000000000e+00
2.021170068027210931e+01 0.000000000000000000e+00
2.047002267573695988e+01 0.000000000000000000e+00
2.072580498866213006e+01 0.000000000000000000e+00
2.097632653061224417e+01 0.000000000000000000e+00
2.123410430839002316e+01 0.000000000000000000e+00
2.149387755102040742e+01 0.000000000000000000e+00
2.175419501133786682e+01 0.000000000000000000e+00
2.202594104308390044e+01 0.000000000000000000e+00
2.228916099773242721e+01 0.000000000000000000e+00
2.253442176870748170e+01 0.000000000000000000e+00
2.277024943310657434e+01 0.000000000000000000e+00
2.304761904761904745e+01 0.000000000000000000e+00
2.332625850340135898e+01 0.000000000000000000e+00
2.358458049886621311e+01 0.000000000000000000e+00
2.385723356009070173e+01 0.000000000000000000e+00
2.410049886621315096e+01 0.000000000000000000e+00
2.436571428571428655e+01 0.000000000000000000e+00
2.462385487528344541e+01 0.000000000000000000e+00
2.488036281179138243e+01 0.000000000000000000e+00
2.512526077097505706e+01 0.000000000000000000e+00
2.538920634920635067e+01 0.000000000000000000e+00
2.563664399092970569e+01 0.000000000000000000e+00
2.590058956916099930e+01 0.000000000000000000e+00
2.614802721088435433e+01 0.000000000000000000e+00
2.641414965899999956e+01 0.000000000000000000e+00
2.666739229024943469e+01 0.000000000000000000e+00
2.693496598639455897e+01 0.000000000000000000e+00
2.719238095238095099e+01 0.000000000000000000e+00
2.743800453514739246e+01 0.000000000000000000e+00
2.769034013605442013e+01 0.000000000000000000e+00
2.795863945578231125e+01 0.000000000000000000e+00
2.822167800453514630e+01 0.000000000000000000e+00
2.848000000000000043e+01 0.000000000000000000e+00
2.873723356009070429e+01 0.000000000000000000e+00
2.899374149659863775e+01 0.000000000000000000e+00
2.925188208616780017e+01 0.000000000000000000e+00
2.950603174603174494e+01 0.000000000000000000e+00
2.975002267573696102e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
3.053333333333333499e+01 0.000000000000000000e+00
3.080344671201813966e+01 0.000000000000000000e+00
3.106104308390022695e+01 0.000000000000000000e+00
3.131374149659863804e+01 0.000000000000000000e+00
3.156390022675736873e+01 0.000000000000000000e+00
3.182530612244897839e+01 0.000000000000000000e+00
3.209287981859410621e+01 0.000000000000000000e+00
3.234503401360544217e+01 0.000000000000000000e+00
3.259827664399092839e+01 0.000000000000000000e+00
3.285750566893423752e+01 0.000000000000000000e+00
3.312163265306122639e+01 0.000000000000000000e+00
3.337523809523809604e+01 0.000000000000000000e+00
3.362521541950113146e+01 0.000000000000000000e+00
3.386993197278911794e+01 0.000000000000000000e+00
3.413387755102041154e+01 0.000000000000000000e+00
3.438548752834466882e+01 0.000000000000000000e+00
3.464181405895691768e+01 0.000000000000000000e+00
3.490303854875283207e+01 0.000000000000000000e+00
3.515718820861678040e+01 0.000000000000000000e+00
3.540970521500000245e+01 0.000000000000000000e+00
3.566965986394557575e+01 0.000000000000000000e+00
3.592489795918367435e+01 0.000000000000000000e+00
3.618394557823129531e+01 0.000000000000000000e+00
3.644734693877551024e+01 0.000000000000000000e+00
3.671111111111110858e+01 0.000000000000000000e+00
3.694984126984127215e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
3.771773242630385425e+01 0.000000000000000000e+00
3.797424036281179127e+01 0.000000000000000000e+00
3.823782312925170146e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
3.874721088435374128e+01 0.000000000000000000e+00
3.901242630385487331e+01 0.000000000000000000e+00
3.927909297052153903e+01 0.000000000000000000e+00
3.953941043083900553e+01 0.000000000000000000e+00
3.979083900226757464e+01 0.000000000000000000e+00
4.004643990929704955e+01 0.000000000000000000e+00
4.031582766439909449e+01 0.000000000000000000e+00
4.057505668934240362e+01 0.000000000000000000e+00
4.083247165532879563e+01 0.000000000000000000e+00
4.109532879818593898e+01 0.000000000000000000e+00
4.135437641723355995e+01 0.000000000000000000e+00
4.161269841269841407e+01 0.000000000000000000e+00
4.186412698412698319e+01 0.000000000000000000e+00
4.212879818594104364e+01 0.000000000000000000e+00
4.237968253968254118e+01 0.000000000000000000e+00
4.263691609977324504e+01 0.000000000000000000e+00
4.289251700680271995e+01 0.000000000000000000e+00
4.313977324199999686e+01 0.000000000000000000e+00
4.340009070294784266e+01 0.000000000000000000e+00
4.364861678004535150e+01 0.000000000000000000e+00
4.390893424036281090e+01 0.000000000000000000e+00
4.416888888888888687e+01 0.000000000000000000e+00
4.442630385487528599e+01 0.000000000000000000e+00
4.468825396825396723e+01 0.000000000000000000e+00
4.494802720999999934e+01 0.000000000000000000e+00
4.519546485200000063e+01 0.000000000000000000e+00
4.545215419501133880e+01 0.000000000000000000e+00
4.571501133786848214e+01 0.000000000000000000e+00
4.594430839002267675e+01 0.000000000000000000e+00
4.620136054421768534e+01 0.000000000000000000e+00
4.644698412698412682e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
4.695709750566893348e+01 0.000000000000000000e+00
4.722031746031746025e+01 0.000000000000000000e+00
4.747555555555555884e+01 0.000000000000000000e+00
4.772099773242630505e+01 0.000000000000000000e+00
4.798965986394557603e+01 0.000000000000000000e+00
4.824253968253968594e+01 0.000000000000000000e+00
4.849578231292517216e+01 0.000000000000000000e+00
4.875247165500000079e+01 0.000000000000000000e+00
4.900970521541950120e+01 0.000000000000000000e+00
4.925950113378684847e+01 0.000000000000000000e+00
4.951727891100000534e+01 0.000000000000000000e+00
4.977632653061224488e+01 0.000000000000000000e+00
5.003646258503401612e+01 0.000000000000000000e+00
5.029587301587301340e+01 0.000000000000000000e+00
5.055800453514738990e+01 0.000000000000000000e+00
5.080761904761904901e+01 0.000000000000000000e+00
5.106031746031746366e+01 0.000000000000000000e+00
5.132263038499999652e+01 0.000000000000000000e+00
5.156789115646258637e+01 0.000000000000000000e+00
5.183238095238095156e+01 0.000000000000000000e+00
5.208217687074829882e+01 0.000000000000000000e+00
5.234684807256235928e+01 0.000000000000000000e+00
5.260408163265306314e+01 0.000000000000000000e+00
5.285460317460317725e+01 0.000000000000000000e+00
5.311419501100000673e+01 0.000000000000000000e+00
5.335836734693877759e+01 0.000000000000000000e+00
5.361596371882086487e+01 0.000000000000000000e+00
5.387809523809524137e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
5.565605442100000033e+01 0.000000000000000000e+00
5.592870748299319672e+01 0.000000000000000000e+00
5.618938775510203953e+01 0.000000000000000000e+00
5.643591836734693601e+01 0.000000000000000000e+00
5.669333333333333513e+01 0.000000000000000000e+00
5.693950113378684819e+01 0.000000000000000000e+00
5.719383219954648467e+01 0.000000000000000000e+00
5.744399092899999459e+01 0.000000000000000000e+00
5.771501133786848214e+01 0.000000000000000000e+00
5.796117913832199520e+01 0.000000000000000000e+00
5.821061224489795904e+01 0.000000000000000000e+00
5.847546485260770766e+01 0.000000000000000000e+00
5.874068027210884679e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
5.926095238095238216e+01 0.000000000000000000e+00
5.950875283446711705e+01 0.000000000000000000e+00
5.975600907029478748e+01 0.000000000000000000e+00
5.998349206349206497e+01 0.000000000000000000e+00
6.026068027210884281e+01 0.000000000000000000e+00
6.052009070294784721e+01 0.000000000000000000e+00
6.076680272108843184e+01 0.000000000000000000e+00
6.101224489795918515e+01 0.000000000000000000e+00
6.127383219954648297e+01 0.000000000000000000e+00
6.153160997732426551e+01 0.000000000000000000e+00
6.178975056689342438e+01 0.000000000000000000e+00
6.204553287981859455e+01 0.000000000000000000e+00
6.229732426303854709e+01 0.000000000000000000e+00
6.254748299319727778e+01 0.000000000000000000e+00
6.280852607699999623e+01 0.000000000000000000e+00
6.308807256235827765e+01 0.000000000000000000e+00
6.335637188208616521e+01 0.000000000000000000e+00
6.361414965986394776e+01 0.000000000000000000e+00
6.386285714285714477e+01 0.000000000000000000e+00
6.410702947845804545e+01 0.000000000000000000e+00
6.437151927437641064e+01 0.000000000000000000e+00
6.462566893424036607e+01 0.000000000000000000e+00
6.489233560090703179e+01 0.000000000000000000e+00
6.514158730158730748e+01 0.000000000000000000e+00
6.540625850340136083e+01 0.000000000000000000e+00
6.566185941043083574e+01 0.000000000000000000e+00
6.591836734693877986e+01 0.000000000000000000e+00
6.616943310657596555e+01 0.000000000000000000e+00
6.642376417233559494e+01 0.000000000000000000e+00
6.667011337868480325e+01 0.000000000000000000e+00
6.693315192743763475e+01 0.000000000000000000e+00
6.717877551020407623e+01 0.000000000000000000e+00
6.742875283446711876e+01 0.000000000000000000e+00
6.768326530612245051e+01 0.000000000000000000e+00
6.793687074800000403e+01 0.000000000000000000e+00
6.819319727891156901e+01 0.000000000000000000e+00
6.843882086167801049e+01 0.000000000000000000e+00
6.869532879818594040e+01 0.000000000000000000e+00
6.895709750566894058e+01 0.000000000000000000e+00
6.919818594104307863e+01 0.000000000000000000e+00
6.945306122399999538e+01 0.000000000000000000e+00
6.971410430839002004e+01 0.000000000000000000e+00
6.996752834467120863e+01 0.000000000000000000e+00
7.021877551020408248e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
7.148916099773242649e+01 0.000000000000000000e+00
7.174911564625850247e+01 0.000000000000000000e+00
7.201541950113379187e+01 0.000000000000000000e+00
7.226430839002267703e+01 0.000000000000000000e+00
7.252371882086167432e+01 0.000000000000000000e+00
7.275954648526077051e+01 0.000000000000000000e+00
7.301387755102041410e+01 0.000000000000000000e+00
7.327419501100000332e+01 0.000000000000000000e+00
7.351782312925169549e+01 0.000000000000000000e+00
7.378811791383219543e+01 0.000000000000000000e+00
7.404263038548752718e+01 0.000000000000000000e+00
7.429115646258503602e+01 0.000000000000000000e+00
7.453841269841269934e+01 0.000000000000000000e+00
7.478349206349206213e+01 0.000000000000000000e+00
7.503546485260770282e+01 0.000000000000000000e+00
7.529723355999999512e+01 0.000000000000000000e+00
7.554829931972788870e+01 0.000000000000000000e+00
7.581133786848072020e+01 0.000000000000000000e+00
7.606820861678004064e+01 0.000000000000000000e+00
7.632290249433106055e+01 0.000000000000000000e+00
7.657088435374149071e+01 0.000000000000000000e+00
7.682956916099773537e+01 0.000000000000000000e+00
7.707464852607709815e+01 0.000000000000000000e+00
7.733659863945578650e+01 0.000000000000000000e+00
7.758530612244898350e+01 0.000000000000000000e+00
7.783310657596372550e+01 0.000000000000000000e+00
7.809378684807256832e+01 0.000000000000000000e+00
7.833287981859410820e+01 0.000000000000000000e+00
7.857324263038549361e+01 0.000000000000000000e+00
7.882412698412699115e+01 0.000000000000000000e+00
7.906902494300000228e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
7.959963718820861800e+01 0.000000000000000000e+00
7.985596371882085975e+01 0.000000000000000000e+00
8.012861678004534838e+01 0.000000000000000000e+00
8.036680272108843326e+01 0.000000000000000000e+00
8.062040816326531001e+01 0.000000000000000000e+00
8.088235827664398414e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
8.139755102040815871e+01 0.000000000000000000e+00
8.165006802721087809e+01 0.000000000000000000e+00
8.190185941043084483e+01 0.000000000000000000e+00
8.216507936507936449e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
8.266993197278911509e+01 0.000000000000000000e+00
8.292643990929705922e+01 0.000000000000000000e+00
8.317442176870748938e+01 0.000000000000000000e+00
8.341786848072563032e+01 0.000000000000000000e+00
8.367546485260770339e+01 0.000000000000000000e+00
8.393868480725623726e+01 0.000000000000000000e+00
8.418757369614512243e+01 0.000000000000000000e+00
8.443954648526077733e+01 0.000000000000000000e+00
8.470095238095238699e+01 0.000000000000000000e+00
8.494458049886621609e+01 0.000000000000000000e+00
8.518839002267573335e+01 0.000000000000000000e+00
8.543437641723356535e+01 0.000000000000000000e+00
8.569088435374149526e+01 0.000000000000000000e+00
8.595247165532879308e+01 0.000000000000000000e+00
8.620916099773242536e+01 0.000000000000000000e+00
8.646294784580499027e+01 0.000000000000000000e+00
8.670240362811792068e+01 0.000000000000000000e+00
8.694421768707482556e+01 0.000000000000000000e+00
8.718476190476189913e+01 0.000000000000000000e+00
8.744834467120180932e+01 0.000000000000000000e+00
8.772861678004535690e+01 0.000000000000000000e+00
8.798439909297051997e+01 0.000000000000000000e+00
8.823836734693877304e+01 0.000000000000000000e+00
8.847655328798185792e+01 0.000000000000000000e+00
8.871709750566893149e+01 0.000000000000000000e+00
8.897142857142857508e+01 0.000000000000000000e+00
8.922938775510203868e+01 0.000000000000000000e+00
8.947410430839002515e+01 0.000000000000000000e+00
8.973768707482993534e+01 0.000000000000000000e+00
8.998385487528344129e+01 0.000000000000000000e+00
9.023043083899999317e+01 0.000000000000000000e+00
9.048308390022675951e+01 0.000000000000000000e+00
9.072507936507936677e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
9.122539682539682815e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
9.175201814058956984e+01 0.000000000000000000e+00
9.200816326530612344e+01 0.000000000000000000e+00
9.225850340136054228e+01 0.000000000000000000e+00
9.250993197278911850e+01 0.000000000000000000e+00
9.275682539682539129e+01 0.000000000000000000e+00
9.300789115646259120e+01 0.000000000000000000e+00
9.325079365079365346e+01 0.000000000000000000e+00
9.349278911564626071e+01 0.000000000000000000e+00
9.375600907029478037e+01 0.000000000000000000e+00
9.401179138321995765e+01 0.000000000000000000e+00
9.425052154195010701e+01 0.000000000000000000e+00
9.449106575963719479e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
9.500843537414965567e+01 0.000000000000000000e+00
9.525641723356008583e+01 0.000000000000000000e+00
9.551709750566892865e+01 0.000000000000000000e+00
9.577451247165532777e+01 0.000000000000000000e+00
9.601668934240362319e+01 0.000000000000000000e+00
9.626684807256235388e+01 0.000000000000000000e+00
9.651555555555555088e+01 0.000000000000000000e+00
9.677714285714286291e+01 0.000000000000000000e+00
9.702240362811791385e+01 0.000000000000000000e+00
9.727727891156462192e+01 0.000000000000000000e+00
9.751909297052154102e+01 0.000000000000000000e+00
9.779011337868480780e+01 0.000000000000000000e+00
9.803410430839002743e+01 0.000000000000000000e+00
9.827482993197278915e+01 0.000000000000000000e+00
9.852263038548753116e+01 0.000000000000000000e+00
9.877188208616780685e+01 0.000000000000000000e+00
9.902657596371882676e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
9.954176870748298711e+01 0.000000000000000000e+00
9.980752834467119783e+01 0.000000000000000000e+00
1.000575056689342404e+02 0.000000000000000000e+00
1.003004081632653026e+02 0.000000000000000000e+00
1.005433106575963649e+02 0.000000000000000000e+00
1.007907482993197306e+02 0.000000000000000000e+00
1.010503401360544160e+02 0.000000000000000000e+00
1.012988662131519249e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.076391836734693896e+02 0.000000000000000000e+00
1.079004081632653111e+02 0.000000000000000000e+00
1.081658049886621313e+02 0.000000000000000000e+00
1.084203174603174631e+02 0.000000000000000000e+00
1.086675736961451264e+02 0.000000000000000000e+00
1.089162811791383234e+02 0.000000000000000000e+00
1.091682539682539641e+02 0.000000000000000000e+00
1.094269387755102088e+02 0.000000000000000000e+00
1.096868934240362847e+02 0.000000000000000000e+00
1.099452154195011389e+02 0.000000000000000000e+00
1.101895691609977348e+02 0.000000000000000000e+00
1.104301133786848084e+02 0.000000000000000000e+00
1.107045804988662070e+02 0.000000000000000000e+00
1.109416780045351487e+02 0.000000000000000000e+00
1.111785941043083881e+02 0.000000000000000000e+00
1.114311111111111074e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.119593650793650852e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.124752834467120124e+02 0.000000000000000000e+00
1.127060317460317407e+02 0.000000000000000000e+00
1.129561904761904714e+02 0.000000000000000000e+00
1.132010884353741460e+02 0.000000000000000000e+00
1.134209523809523859e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.145010430839002282e+02 0.000000000000000000e+00
1.147368707482993244e+02 0.000000000000000000e+00
1.149988208616779986e+02 0.000000000000000000e+00
1.152328344671201847e+02 0.000000000000000000e+00
1.154886167800453478e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.160165079365079350e+02 0.000000000000000000e+00
1.162601360544217641e+02 0.000000000000000000e+00
1.165237188208616743e+02 0.000000000000000000e+00
1.167579138321995487e+02 0.000000000000000000e+00
1.170133333333333354e+02 0.000000000000000000e+00
1.172627664399092993e+02 0.000000000000000000e+00
1.175415873015872990e+02 0.000000000000000000e+00
1.177806802721088388e+02 0.000000000000000000e+00
1.180344671201814037e+02 0.000000000000000000e+00
1.182802721079999912e+02 0.000000000000000000e+00
1.185268027210884298e+02 0.000000000000000000e+00
1.187833106575963740e+02 0.000000000000000000e+00
1.190273015873015936e+02 0.000000000000000000e+00
1.192544217687074877e+02 0.000000000000000000e+00
1.195208616779999886e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.200168707482993256e+02 0.000000000000000000e+00
1.202768253968254015e+02 0.000000000000000000e+00
1.205284353741496659e+02 0.000000000000000000e+00
1.207800453514739161e+02 0.000000000000000000e+00
1.210481632649999995e+02 0.000000000000000000e+00
1.212783673469387793e+02 0.000000000000000000e+00
1.215501133786848129e+02 0.000000000000000000e+00
1.218184126984127005e+02 0.000000000000000000e+00
1.220580498866213190e+02 0.000000000000000000e+00
1.223274376417233498e+02 0.000000000000000000e+00
1.225763265306122491e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.240888888888888886e+02 0.000000000000000000e+00
1.243345124716553300e+02 0.000000000000000000e+00
1.246091609977324310e+02 0.000000000000000000e+00
1.248571428571428612e+02 0.000000000000000000e+00
1.251073015873015919e+02 0.000000000000000000e+00
1.253529251700680334e+02 0.000000000000000000e+00
1.255684353739999892e+02 0.000000000000000000e+00
1.258461678004535145e+02 0.000000000000000000e+00
1.261141043083900257e+02 0.000000000000000000e+00
1.263827664399093038e+02 0.000000000000000000e+00
1.266456235827664329e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.271339682539682485e+02 0.000000000000000000e+00
1.273810430839002237e+02 0.000000000000000000e+00
1.276415419500000041e+02 0.000000000000000000e+00
1.279100226757369683e+02 0.000000000000000000e+00
1.281601814058956847e+02 0.000000000000000000e+00
1.284090702947845841e+02 0.000000000000000000e+00
1.286639455782313064e+02 0.000000000000000000e+00
1.289197278911564695e+02 0.000000000000000000e+00
1.291691609977324333e+02 0.000000000000000000e+00
1.294153287981859535e+02 0.000000000000000000e+00
1.296687528344671136e+02 0.000000000000000000e+00
1.299247165532879933e+02 0.000000000000000000e+00
1.301746938775510216e+02 0.000000000000000000e+00
1.304259410430838955e+02 0.000000000000000000e+00
1.306742857142857019e+02 0.000000000000000000e+00
1.309095691609977337e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.314231292517006864e+02 0.000000000000000000e+00
1.316667573696145155e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.321830385487528474e+02 0.000000000000000000e+00
1.324419047619047660e+02 0.000000000000000000e+00
1.326955102040816428e+02 0.000000000000000000e+00
1.329491156462584911e+02 0.000000000000000000e+00
1.332054421768707471e+02 0.000000000000000000e+00
1.334657596371881993e+02 0.000000000000000000e+00
1.337180952380952306e+02 0.000000000000000000e+00
1.339833106575963768e+02 0.000000000000000000e+00
1.342394557823129162e+02 0.000000000000000000e+00
1.344863492063492174e+02 0.000000000000000000e+00
1.347435827664399142e+02 0.000000000000000000e+00
1.349912018140589680e+02 0.000000000000000000e+00
1.352473469387755074e+02 0.000000000000000000e+00
1.354911564625850247e+02 0.000000000000000000e+00
1.357445804988662132e+02 0.000000000000000000e+00
1.360027210884353792e+02 0.000000000000000000e+00
1.362472562358276775e+02 0.000000000000000000e+00
1.364907029478458185e+02 0.000000000000000000e+00
1.367501133786848015e+02 0.000000000000000000e+00
1.370058956916099646e+02 0.000000000000000000e+00
1.372602267573696224e+02 0.000000000000000000e+00
1.375071201814058952e+02 0.000000000000000000e+00
1.377603628117913956e+02 0.000000000000000000e+00
1.380130612244898032e+02 0.000000000000000000e+00
1.382661224489795870e+02 0.000000000000000000e+00
1.385064852607709724e+02 0.000000000000000000e+00
1.387631746031746047e+02 0.000000000000000000e+00
1.390311111111111018e+02 0.000000000000000000e+00
1.392843537414966022e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.397560090702947946e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.402840816326530557e+02 0.000000000000000000e+00
1.405202721088435283e+02 0.000000000000000000e+00
1.407969160997732558e+02 0.000000000000000000e+00
1.410227664399093044e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.415239909297052066e+02 0.000000000000000000e+00
1.418051700680272234e+02 0.000000000000000000e+00
1.420618594104308272e+02 0.000000000000000000e+00
1.423085714279999934e+02 0.000000000000000000e+00
1.425810430839002265e+02 0.000000000000000000e+00
1.428382766439909233e+02 0.000000000000000000e+00
1.430849886621315079e+02 0.000000000000000000e+00
1.433306122448979636e+02 0.000000000000000000e+00
1.435822222222222138e+02 0.000000000000000000e+00
1.438091609970000206e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.443439455782312848e+02 0.000000000000000000e+00
1.446009977324262934e+02 0.000000000000000000e+00
1.448428117913832125e+02 0.000000000000000000e+00
1.450918820861678000e+02 0.000000000000000000e+00
1.453585487528344800e+02 0.000000000000000000e+00
1.455912925170067922e+02 0.000000000000000000e+00
1.458390929705215342e+02 0.000000000000000000e+00
1.460932426303854754e+02 0.000000000000000000e+00
1.463459410430839114e+02 0.000000000000000000e+00
1.465991836734693834e+02 0.000000000000000000e+00
1.468515192743764146e+02 0.000000000000000000e+00
1.471033106575963814e+02 0.000000000000000000e+00
1.473282539682539607e+02 0.000000000000000000e+00
1.475653514739229024e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.483370521541950211e+02 0.000000000000000000e+00
1.485980952380952260e+02 0.000000000000000000e+00
1.488569614512471730e+02 0.000000000000000000e+00
1.491181859410430945e+02 0.000000000000000000e+00
1.493614512471655189e+02 0.000000000000000000e+00
1.496087074829931964e+02 0.000000000000000000e+00
1.498550566890000084e+02 0.000000000000000000e+00
1.501032199546485231e+02 0.000000000000000000e+00
1.503560997732426188e+02 0.000000000000000000e+00
1.506033560090702963e+02 0.000000000000000000e+00
1.508671201814059089e+02 0.000000000000000000e+00
1.511134693877550887e+02 0.000000000000000000e+00
1.513590929705215444e+02 0.000000000000000000e+00
1.516085260770975083e+02 0.000000000000000000e+00
1.518612244897959158e+02 0.000000000000000000e+00
1.521055782312925260e+02 0.000000000000000000e+00
1.523635374149659754e+02 0.000000000000000000e+00
1.526196825396825432e+02 0.000000000000000000e+00
1.528709297052154170e+02 0.000000000000000000e+00
1.531227210884353838e+02 0.000000000000000000e+00
1.533670748289999892e+02 0.000000000000000000e+00
1.536270294784580415e+02 0.000000000000000000e+00
1.538835374149659856e+02 0.000000000000000000e+00
1.541266213151927502e+02 0.000000000000000000e+00
1.543662585029999832e+02 0.000000000000000000e+00
1.546289342403628098e+02 0.000000000000000000e+00
1.548785487528344618e+02 0.000000000000000000e+00
1.551200000000000045e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.563593650793650909e+02 0.000000000000000000e+00
1.566305668934240316e+02 0.000000000000000000e+00
1.569014058956915960e+02 0.000000000000000000e+00
1.571366893424036277e+02 0.000000000000000000e+00
1.574069841269841277e+02 0.000000000000000000e+00
1.576520634920634905e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.581623582766439995e+02 0.000000000000000000e+00
1.584248526077097381e+02 0.000000000000000000e+00
1.586837188208616851e+02 0.000000000000000000e+00
1.589353287981859353e+02 0.000000000000000000e+00
1.591682539682539641e+02 0.000000000000000000e+00
1.594220408163265290e+02 0.000000000000000000e+00
1.596696598639455829e+02 0.000000000000000000e+00
1.599328798185941025e+02 0.000000000000000000e+00
1.601737868480725524e+02 0.000000000000000000e+00
1.604400907029478560e+02 0.000000000000000000e+00
1.606880725623582862e+02 0.000000000000000000e+00
1.609492970521542077e+02 0.000000000000000000e+00
1.611889342403628120e+02 0.000000000000000000e+00
1.614510657596371743e+02 0.000000000000000000e+00
1.617030385487528292e+02 0.000000000000000000e+00
1.619577324263038633e+02 0.000000000000000000e+00
1.622020861678004451e+02 0.000000000000000000e+00
1.624613151927437684e+02 0.000000000000000000e+00


==> R16.dat <==
1.333097505668934168e+01 0.000000000000000000e+00
1.372952380952381013e+01 0.000000000000000000e+00
1.412916099773242706e+01 0.000000000000000000e+00
1.451718820861677983e+01 0.000000000000000000e+00
1.491428571428571459e+01 0.000000000000000000e+00
1.532952380952380977e+01 0.000000000000000000e+00
1.573278911564625915e+01 0.000000000000000000e+00
1.613079365079365246e+01 0.000000000000000000e+00
1.652662131519274524e+01 0.000000000000000000e+00
1.692027210884353750e+01 0.000000000000000000e+00
1.730902494331065711e+01 0.000000000000000000e+00
1.773931972789115719e+01 0.000000000000000000e+00
1.813786848072562208e+01 0.000000000000000000e+00
1.856090702947845728e+01 0.000000000000000000e+00
1.896798185941043258e+01 0.000000000000000000e+00
1.935655328798186048e+01 0.000000000000000000e+00
1.976036281179138498e+01 0.000000000000000000e+00
2.016453514739228936e+01 0.000000000000000000e+00
2.055619047619047635e+01 0.000000000000000000e+00
2.096852607709750416e+01 0.000000000000000000e+00
2.137052154195011511e+01 0.000000000000000000e+00
2.177287981859410593e+01 0.000000000000000000e+00
2.216018140589569185e+01 0.000000000000000000e+00
2.256580498866212992e+01 0.000000000000000000e+00
2.297451247165532706e+01 0.000000000000000000e+00
2.337777777777777644e+01 0.000000000000000000e+00
2.378158730158730094e+01 0.000000000000000000e+00
2.419555555555555415e+01 0.000000000000000000e+00
2.457306122448979480e+01 0.000000000000000000e+00
2.499156462585034078e+01 0.000000000000000000e+00
2.540843537414966136e+01 0.000000000000000000e+00
2.578811791383219898e+01 0.000000000000000000e+00
2.620789115646258338e+01 0.000000000000000000e+00
2.661043083900226591e+01 0.000000000000000000e+00
2.700063491999999954e+01 0.000000000000000000e+00
2.739882086167800423e+01 0.000000000000000000e+00
2.780045351473922821e+01 0.000000000000000000e+00
2.820480725623582785e+01 0.000000000000000000e+00
2.861768707482993079e+01 0.000000000000000000e+00
2.901605442176870753e+01 0.000000000000000000e+00
2.942095238095238230e+01 0.000000000000000000e+00
2.982040816326530575e+01 0.000000000000000000e+00
3.019247165532879862e+01 0.000000000000000000e+00
3.061696145124716395e+01 0.000000000000000000e+00
3.100825396825396751e+01 0.000000000000000000e+00
3.142766439909297205e+01 0.000000000000000000e+00
3.181986394557823061e+01 0.000000000000000000e+00
3.223238095238095013e+01 0.000000000000000000e+00
3.265469387755101849e+01 0.000000000000000000e+00
3.306521541950113630e+01 0.000000000000000000e+00
3.344634920634920405e+01 0.000000000000000000e+00
3.385251700680272080e+01 0.000000000000000000e+00
3.425088435374149753e+01 0.000000000000000000e+00
3.465251700680271796e+01 0.000000000000000000e+00
3.503564625850339809e+01 0.000000000000000000e+00
3.544907029478458327e+01 0.000000000000000000e+00
3.586829931972788899e+01 0.000000000000000000e+00
3.627918367346939021e+01 0.000000000000000000e+00
3.667755102040815984e+01 0.000000000000000000e+00
3.706684807256235814e+01 0.000000000000000000e+00
3.747482993197279200e+01 0.000000000000000000e+00
3.788063492063491822e+01 0.000000000000000000e+00
3.826603174599999591e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
3.909224489795918345e+01 0.000000000000000000e+00
3.949061224399999759e+01 0.000000000000000000e+00
3.989097505668934218e+01 0.000000000000000000e+00
4.028680272108843496e+01 0.000000000000000000e+00
4.070947845804988674e+01 0.000000000000000000e+00
4.110730158730158479e+01 0.000000000000000000e+00
4.151002267573696258e+01 0.000000000000000000e+00
4.191092970521541616e+01 0.000000000000000000e+00
4.231092970521542185e+01 0.000000000000000000e+00
4.271637188208616465e+01 0.000000000000000000e+00
4.311891156462584718e+01 0.000000000000000000e+00
4.351383219954648496e+01 0.000000000000000000e+00
4.391455782312925038e+01 0.000000000000000000e+00
4.433251700680271767e+01 0.000000000000000000e+00
4.472852607709750572e+01 0.000000000000000000e+00
4.512145124716553113e+01 0.000000000000000000e+00
4.552108843537414629e+01 0.000000000000000000e+00
4.591691609977324617e+01 0.000000000000000000e+00
4.631256235827664369e+01 0.000000000000000000e+00
4.672888888888888914e+01 0.000000000000000000e+00
4.713832199546484958e+01 0.000000000000000000e+00
4.754539682539682843e+01 0.000000000000000000e+00
4.794848072562358254e+01 0.000000000000000000e+00
4.835301587301587034e+01 0.000000000000000000e+00
4.875736961451246998e+01 0.000000000000000000e+00
4.915501133786847987e+01 0.000000000000000000e+00
4.955954648526076767e+01 0.000000000000000000e+00
4.994303854875283122e+01 0.000000000000000000e+00
5.035537414965986613e+01 0.000000000000000000e+00
5.076462585034013841e+01 0.000000000000000000e+00
5.116226757369614830e+01 0.000000000000000000e+00
5.156426303799999999e+01 0.000000000000000000e+00
5.197768707482993022e+01 0.000000000000000000e+00
5.238077097505669144e+01 0.000000000000000000e+00
5.277115646258503290e+01 0.000000000000000000e+00
5.318439909297052282e+01 0.000000000000000000e+00
5.359002267573696088e+01 0.000000000000000000e+00
5.398657596371882050e+01 0.000000000000000000e+00
5.439328798185940883e+01 0.000000000000000000e+00
5.479219954648526425e+01 0.000000000000000000e+00
5.518566893424036124e+01 0.000000000000000000e+00
5.559401360544217852e+01 0.000000000000000000e+00
5.601160997732426239e+01 0.000000000000000000e+00
5.640562358276643806e+01 0.000000000000000000e+00
5.680344671201814322e+01 0.000000000000000000e+00
5.720435374149659680e+01 0.000000000000000000e+00
5.761034013605441828e+01 0.000000000000000000e+00
5.801070294784580739e+01 0.000000000000000000e+00
5.841687074829931703e+01 0.000000000000000000e+00
5.881886621315192798e+01 0.000000000000000000e+00
5.922448979591836604e+01 0.000000000000000000e+00
5.961941043083900382e+01 0.000000000000000000e+00
6.002412698412698688e+01 0.000000000000000000e+00
6.043301587301587574e+01 0.000000000000000000e+00
6.082775510199999758e+01 0.000000000000000000e+00
6.122358276643991104e+01 0.000000000000000000e+00
6.163283446712018332e+01 0.000000000000000000e+00
6.202884353741496426e+01 0.000000000000000000e+00
6.244208616780045418e+01 0.000000000000000000e+00
6.283718820861678012e+01 0.000000000000000000e+00
6.325043083900227003e+01 0.000000000000000000e+00
6.365913832199546363e+01 0.000000000000000000e+00
6.404934240362811693e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
6.485750566893423752e+01 0.000000000000000000e+00
6.526367346938775427e+01 0.000000000000000000e+00
6.566331065759636942e+01 0.000000000000000000e+00
6.605836734599999716e+01 0.000000000000000000e+00
6.647727891099999908e+01 0.000000000000000000e+00
6.687981859410430729e+01 0.000000000000000000e+00
6.728199546485261351e+01 0.000000000000000000e+00
6.768290249433105998e+01 0.000000000000000000e+00
6.808471655328797567e+01 0.000000000000000000e+00
6.849052154195011610e+01 0.000000000000000000e+00
6.889070294784580994e+01 0.000000000000000000e+00
6.928653061224490273e+01 0.000000000000000000e+00
6.968852607709750657e+01 0.000000000000000000e+00
7.010376417233560176e+01 0.000000000000000000e+00
7.049668934240362717e+01 0.000000000000000000e+00
7.089560090702947548e+01 0.000000000000000000e+00
7.129124716553288010e+01 0.000000000000000000e+00
7.168870748299319473e+01 0.000000000000000000e+00
7.208634920634921173e+01 0.000000000000000000e+00
7.250013605442177322e+01 0.000000000000000000e+00
7.290993197278910998e+01 0.000000000000000000e+00
7.331736961451247225e+01 0.000000000000000000e+00
7.372063492063492163e+01 0.000000000000000000e+00
7.412480725623582600e+01 0.000000000000000000e+00
7.452897959183673038e+01 0.000000000000000000e+00
7.492734693877551422e+01 0.000000000000000000e+00
7.533115646258502807e+01 0.000000000000000000e+00
7.571573696145124188e+01 0.000000000000000000e+00
7.612535147392290469e+01 0.000000000000000000e+00
7.653659863945578934e+01 0.000000000000000000e+00
7.694258503401360372e+01 0.000000000000000000e+00
7.733823129251700834e+01 0.000000000000000000e+00
7.774675736961451378e+01 0.000000000000000000e+00
7.815219954648526368e+01 0.000000000000000000e+00
7.854784580498866831e+01 0.000000000000000000e+00
7.895619047619047137e+01 0.000000000000000000e+00
7.936163265306122128e+01 0.000000000000000000e+00
7.975873015873015959e+01 0.000000000000000000e+00
8.016290249433106396e+01 0.000000000000000000e+00
8.056417233560090096e+01 0.000000000000000000e+00
8.096072562358276059e+01 0.000000000000000000e+00
8.136743764172335602e+01 0.000000000000000000e+00
8.178249433106576305e+01 0.000000000000000000e+00
8.217741496598640083e+01 0.000000000000000000e+00
8.257197278911564808e+01 0.000000000000000000e+00
8.297451247165533061e+01 0.000000000000000000e+00
8.338249433106575736e+01 0.000000000000000000e+00
8.378213151927437252e+01 0.000000000000000000e+00
8.418321995464852137e+01 0.000000000000000000e+00
8.459192743764172917e+01 0.000000000000000000e+00
8.499609977324263355e+01 0.000000000000000000e+00
8.538920634920634711e+01 0.000000000000000000e+00
8.579356009070295386e+01 0.000000000000000000e+00
8.620662131519274851e+01 0.000000000000000000e+00
8.659768707399999244e+01 0.000000000000000000e+00
8.699464852607709986e+01 0.000000000000000000e+00
8.740734693877550399e+01 0.000000000000000000e+00
8.780045351473923176e+01 0.000000000000000000e+00
8.821369614512471458e+01 0.000000000000000000e+00
8.860879818594104051e+01 0.000000000000000000e+00
8.902222222222222570e+01 0.000000000000000000e+00
8.943092970521541929e+01 0.000000000000000000e+00
8.982367346938775654e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
9.061079365079365289e+01 0.000000000000000000e+00
9.103945578231292757e+01 0.000000000000000000e+00
9.143111111111110745e+01 0.000000000000000000e+00
9.184399092970521394e+01 0.000000000000000000e+00
9.224544217687075331e+01 0.000000000000000000e+00
9.264562358276643295e+01 0.000000000000000000e+00
9.304054421768707073e+01 0.000000000000000000e+00
9.345360544217686538e+01 0.000000000000000000e+00
9.386630385487528372e+01 0.000000000000000000e+00
9.426630385487528940e+01 0.000000000000000000e+00
9.466176870748299166e+01 0.000000000000000000e+00
9.506049886621315181e+01 0.000000000000000000e+00
9.545723356009069960e+01 0.000000000000000000e+00
9.586702947845805056e+01 0.000000000000000000e+00
9.628281179138322443e+01 0.000000000000000000e+00
9.667283446712018247e+01 0.000000000000000000e+00
9.706340136054421919e+01 0.000000000000000000e+00
9.745614512471655644e+01 0.000000000000000000e+00
9.787410430839001663e+01 0.000000000000000000e+00
9.828879818594104734e+01 0.000000000000000000e+00
9.869024943310657250e+01 0.000000000000000000e+00
9.909804988662131109e+01 0.000000000000000000e+00
9.950712018140589521e+01 0.000000000000000000e+00
9.989496598639455271e+01 0.000000000000000000e+00
1.002851700680272131e+02 0.000000000000000000e+00
1.006866213151927383e+02 0.000000000000000000e+00
1.010922448979591906e+02 0.000000000000000000e+00
1.015063945578231284e+02 0.000000000000000000e+00
1.019136507936507883e+02 0.000000000000000000e+00
1.023216326530612292e+02 0.000000000000000000e+00
1.027283446712018105e+02 0.000000000000000000e+00
1.031241723356009032e+02 0.000000000000000000e+00
1.035033106570000143e+02 0.000000000000000000e+00
1.039252607709750578e+02 0.000000000000000000e+00
1.043161904761904708e+02 0.000000000000000000e+00
1.047294331065759678e+02 0.000000000000000000e+00
1.051294331065759593e+02 0.000000000000000000e+00
1.055325170068027205e+02 0.000000000000000000e+00
1.059245351473922909e+02 0.000000000000000000e+00
1.063397732426303861e+02 0.000000000000000000e+00
1.067521088435374139e+02 0.000000000000000000e+00
1.071522902494331078e+02 0.000000000000000000e+00
1.075492063492063437e+02 0.000000000000000000e+00
1.079457596371882033e+02 0.000000000000000000e+00
1.083428571428571416e+02 0.000000000000000000e+00
1.087510204081632708e+02 0.000000000000000000e+00
1.091490249429999864e+02 0.000000000000000000e+00
1.095602721088435345e+02 0.000000000000000000e+00
1.099490249433106612e+02 0.000000000000000000e+00
1.103417687074829985e+02 0.000000000000000000e+00
1.107600907029478492e+02 0.000000000000000000e+00
1.111727891156462533e+02 0.000000000000000000e+00
1.115765986394557814e+02 0.000000000000000000e+00
1.119840362811791437e+02 0.000000000000000000e+00
1.123931065759637136e+02 0.000000000000000000e+00
1.127831292517006858e+02 0.000000000000000000e+00
1.131702494331065765e+02 0.000000000000000000e+00
1.135727891156462590e+02 0.000000000000000000e+00
1.139816780045351408e+02 0.000000000000000000e+00
1.143923809523809467e+02 0.000000000000000000e+00
1.147996371882086208e+02 0.000000000000000000e+00
1.152097959183673481e+02 0.000000000000000000e+00
1.156159637188208649e+02 0.000000000000000000e+00


==> R17.dat <==
1.564988662131519215e+00 0.000000000000000000e+00
1.883174603174603279e+00 0.000000000000000000e+00
2.215873015873015994e+00 0.000000000000000000e+00
2.525351473922902379e+00 0.000000000000000000e+00
2.844081632653061131e+00 0.000000000000000000e+00
3.165895691609977192e+00 0.000000000000000000e+00
3.463582766439909477e+00 0.000000000000000000e+00
3.776507936507936591e+00 0.000000000000000000e+00
4.095419501133786611e+00 0.000000000000000000e+00
4.394195011337868273e+00 0.000000000000000000e+00
4.706575963718821143e+00 0.000000000000000000e+00
5.006621315192743893e+00 0.000000000000000000e+00
5.322086167800453183e+00 0.000000000000000000e+00
5.644625849999999723e+00 0.000000000000000000e+00
5.954829931972788870e+00 0.000000000000000000e+00
6.257596371882086395e+00 0.000000000000000000e+00
6.577596371882085791e+00 0.000000000000000000e+00
6.891972789115646592e+00 0.000000000000000000e+00
7.212879818594104542e+00 0.000000000000000000e+00
7.521632653061224083e+00 0.000000000000000000e+00
7.838185941043083638e+00 0.000000000000000000e+00
8.154557823129252370e+00 0.000000000000000000e+00
8.462040816326529935e+00 0.000000000000000000e+00
8.765895691609976836e+00 0.000000000000000000e+00
9.088798185941042718e+00 0.000000000000000000e+00
9.396099773242630349e+00 0.000000000000000000e+00
9.713197278911565036e+00 0.000000000000000000e+00
1.001687074829932023e+01 0.000000000000000000e+00
1.033668934240362880e+01 0.000000000000000000e+00
1.062548752834467081e+01 0.000000000000000000e+00
1.094149659863945523e+01 0.000000000000000000e+00
1.125260770975056701e+01 0.000000000000000000e+00
1.158077097505668895e+01 0.000000000000000000e+00
1.187065759637188123e+01 0.000000000000000000e+00
1.218176870748299301e+01 0.000000000000000000e+00
1.248199546485260747e+01 0.000000000000000000e+00
1.280290249433106631e+01 0.000000000000000000e+00
1.312018140589569093e+01 0.000000000000000000e+00
1.343691609977324219e+01 0.000000000000000000e+00
1.374548752799999995e+01 0.000000000000000000e+00
1.406385487528344669e+01 0.000000000000000000e+00
1.437696145124716551e+01 0.000000000000000000e+00
1.470149659863945502e+01 0.000000000000000000e+00
1.501188208616779995e+01 0.000000000000000000e+00
1.533151927437641682e+01 0.000000000000000000e+00
1.564879818500000042e+01 0.000000000000000000e+00
1.596408163265306079e+01 0.000000000000000000e+00
1.628027210884353693e+01 0.000000000000000000e+00
1.660698412698412696e+01 0.000000000000000000e+00
1.690993197278911708e+01 0.000000000000000000e+00
1.722956916099773395e+01 0.000000000000000000e+00
1.753523809523809618e+01 0.000000000000000000e+00
1.786539682539682516e+01 0.000000000000000000e+00
1.818793650793650940e+01 0.000000000000000000e+00
1.849814058956916085e+01 0.000000000000000000e+00
1.882158730158730009e+01 0.000000000000000000e+00
1.914195011337868380e+01 0.000000000000000000e+00
1.945088435374149682e+01 0.000000000000000000e+00
1.977560090702947804e+01 0.000000000000000000e+00
2.009160997732426424e+01 0.000000000000000000e+00
2.042467120181406059e+01 0.000000000000000000e+00
2.075210884353741392e+01 0.000000000000000000e+00
2.105922902494330984e+01 0.000000000000000000e+00
2.137578231292517117e+01 0.000000000000000000e+00
2.171374149659864017e+01 0.000000000000000000e+00
2.202086167800453609e+01 0.000000000000000000e+00
2.234702947845805099e+01 0.000000000000000000e+00
2.265687074829931902e+01 0.000000000000000000e+00
2.298993197278911538e+01 0.000000000000000000e+00
2.331410430839002146e+01 0.000000000000000000e+00
2.362993197278911595e+01 0.000000000000000000e+00
2.395809523809523967e+01 0.000000000000000000e+00
2.428607709750566812e+01 0.000000000000000000e+00
2.458594104308389916e+01 0.000000000000000000e+00
2.491301587301587261e+01 0.000000000000000000e+00
2.523773242630385383e+01 0.000000000000000000e+00
2.555718820800000302e+01 0.000000000000000000e+00
2.587845804988662124e+01 0.000000000000000000e+00
2.618757369614512598e+01 0.000000000000000000e+00
2.650793650793650968e+01 0.000000000000000000e+00
2.682956916099773181e+01 0.000000000000000000e+00
2.713850340136054484e+01 0.000000000000000000e+00
2.745541950113378604e+01 0.000000000000000000e+00
2.778049886621315068e+01 0.000000000000000000e+00
2.810557823129251531e+01 0.000000000000000000e+00
2.843464852607709759e+01 0.000000000000000000e+00
2.874938775510204181e+01 0.000000000000000000e+00
2.907900226757369566e+01 0.000000000000000000e+00
2.939682539682539542e+01 0.000000000000000000e+00
2.972154195011338018e+01 0.000000000000000000e+00
3.005714285714285694e+01 0.000000000000000000e+00
3.036263038548752746e+01 0.000000000000000000e+00
3.068281179138321946e+01 0.000000000000000000e+00
3.101587301587301582e+01 0.000000000000000000e+00
3.131990929705215265e+01 0.000000000000000000e+00
3.163972789115646123e+01 0.000000000000000000e+00
3.195791383219954795e+01 0.000000000000000000e+00
3.227156462585033836e+01 0.000000000000000000e+00
3.260154195011337919e+01 0.000000000000000000e+00
3.291265306122448919e+01 0.000000000000000000e+00
3.323718820861677870e+01 0.000000000000000000e+00
3.356698412698412426e+01 0.000000000000000000e+00
3.388480725623583112e+01 0.000000000000000000e+00
3.419229024943310691e+01 0.000000000000000000e+00
3.451410430839002430e+01 0.000000000000000000e+00
3.482666666666666799e+01 0.000000000000000000e+00
3.515428571428571303e+01 0.000000000000000000e+00
3.546902494331065725e+01 0.000000000000000000e+00
3.579990929705215308e+01 0.000000000000000000e+00
3.612535147392290469e+01 0.000000000000000000e+00
3.645387755102040472e+01 0.000000000000000000e+00
3.676680272108843184e+01 0.000000000000000000e+00
3.710077097505669030e+01 0.000000000000000000e+00
3.741333333333333400e+01 0.000000000000000000e+00
3.775492063492063721e+01 0.000000000000000000e+00
3.805823129251700720e+01 0.000000000000000000e+00
3.838730158730158593e+01 0.000000000000000000e+00
3.871510204081632622e+01 0.000000000000000000e+00
3.903383219954648808e+01 0.000000000000000000e+00
3.934911564625850389e+01 0.000000000000000000e+00
3.967274376417233839e+01 0.000000000000000000e+00
3.998675736961451577e+01 0.000000000000000000e+00
4.031056689342403843e+01 0.000000000000000000e+00
4.062113378684806975e+01 0.000000000000000000e+00
4.096308390022675638e+01 0.000000000000000000e+00
4.129378684807256406e+01 0.000000000000000000e+00
4.160598639455782433e+01 0.000000000000000000e+00
4.193088435374149725e+01 0.000000000000000000e+00
4.225959183599999847e+01 0.000000000000000000e+00
4.256489795918367491e+01 0.000000000000000000e+00
4.289106575963718626e+01 0.000000000000000000e+00
4.320852607709750259e+01 0.000000000000000000e+00
4.354176870699999569e+01 0.000000000000000000e+00
4.388662131519274112e+01 0.000000000000000000e+00
4.419464852607709560e+01 0.000000000000000000e+00
4.452208616780045247e+01 0.000000000000000000e+00
4.483446712018140801e+01 0.000000000000000000e+00
4.515102040816326223e+01 0.000000000000000000e+00
4.548752834467120465e+01 0.000000000000000000e+00
4.580027210884353650e+01 0.000000000000000000e+00
4.613006802721088206e+01 0.000000000000000000e+00
4.645659863945578394e+01 0.000000000000000000e+00
4.676390022675737157e+01 0.000000000000000000e+00
4.708498866213152212e+01 0.000000000000000000e+00
4.741641723356008953e+01 0.000000000000000000e+00
4.772970521541950006e+01 0.000000000000000000e+00
4.805986394557822905e+01 0.000000000000000000e+00
4.837206349206348932e+01 0.000000000000000000e+00
4.871038548752834174e+01 0.000000000000000000e+00
4.904272108800000041e+01 0.000000000000000000e+00
4.936126984126983785e+01 0.000000000000000000e+00
4.968798185941042789e+01 0.000000000000000000e+00
5.001197278911564581e+01 0.000000000000000000e+00
5.033777777777778084e+01 0.000000000000000000e+00
5.067229024943310378e+01 0.000000000000000000e+00
5.099464852600000597e+01 0.000000000000000000e+00
5.132136054421768989e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
5.262004535147391948e+01 0.000000000000000000e+00
5.293188208616780344e+01 0.000000000000000000e+00
5.326585034013605480e+01 0.000000000000000000e+00
5.359238095238094957e+01 0.000000000000000000e+00
5.392816326530612514e+01 0.000000000000000000e+00
5.426612244897959414e+01 0.000000000000000000e+00
5.459138321995465049e+01 0.000000000000000000e+00
5.491174603174603419e+01 0.000000000000000000e+00
5.525043083900227003e+01 0.000000000000000000e+00
5.556281179138321846e+01 0.000000000000000000e+00
5.590603174603174352e+01 0.000000000000000000e+00
5.621986394557823274e+01 0.000000000000000000e+00
5.656054421768707385e+01 0.000000000000000000e+00
5.689052154195011468e+01 0.000000000000000000e+00
5.721251700680272023e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
6.371229024943311003e+01 0.000000000000000000e+00
6.404081632653061718e+01 0.000000000000000000e+00
6.436843537414965510e+01 0.000000000000000000e+00
6.469732426303855277e+01 0.000000000000000000e+00
6.502167800453514701e+01 0.000000000000000000e+00
6.534421768707483125e+01 0.000000000000000000e+00
6.567038548752834970e+01 0.000000000000000000e+00
6.601487528344671318e+01 0.000000000000000000e+00
6.633342403628117268e+01 0.000000000000000000e+00
6.665015873015873638e+01 0.000000000000000000e+00
6.698158730158729668e+01 0.000000000000000000e+00
6.731809523809523910e+01 0.000000000000000000e+00
6.764734693877551308e+01 0.000000000000000000e+00
6.796172335600907388e+01 0.000000000000000000e+00
6.829478458049887024e+01 0.000000000000000000e+00
6.863129251700679845e+01 0.000000000000000000e+00
6.895764172335600506e+01 0.000000000000000000e+00
6.926748299319727664e+01 0.000000000000000000e+00
6.958385487528344981e+01 0.000000000000000000e+00
6.990911564625849905e+01 0.000000000000000000e+00
7.025360544217687675e+01 0.000000000000000000e+00
7.057070294784580256e+01 0.000000000000000000e+00
7.090412698412698944e+01 0.000000000000000000e+00
7.124154195011337265e+01 0.000000000000000000e+00
7.157333333333333769e+01 0.000000000000000000e+00
7.188353741496598559e+01 0.000000000000000000e+00
7.221732426303854879e+01 0.000000000000000000e+00
7.254784580498866831e+01 0.000000000000000000e+00
7.286639455782312780e+01 0.000000000000000000e+00
7.319346938775510125e+01 0.000000000000000000e+00
7.351383219954648496e+01 0.000000000000000000e+00
7.385560090702948344e+01 0.000000000000000000e+00
7.418666666666666742e+01 0.000000000000000000e+00
7.449759637188208217e+01 0.000000000000000000e+00
7.483174603174603590e+01 0.000000000000000000e+00
7.516680272108843042e+01 0.000000000000000000e+00
7.548988662131519334e+01 0.000000000000000000e+00
7.581442176870748995e+01 0.000000000000000000e+00
7.614222222222221603e+01 0.000000000000000000e+00
7.647292517006802370e+01 0.000000000000000000e+00
7.680126984126984269e+01 0.000000000000000000e+00
7.710839002267573505e+01 0.000000000000000000e+00
7.744743764172335432e+01 0.000000000000000000e+00
7.777868480725624067e+01 0.000000000000000000e+00
7.809941043083900070e+01 0.000000000000000000e+00
7.842104308390022993e+01 0.000000000000000000e+00
7.873723356009070073e+01 0.000000000000000000e+00
7.907827664399093237e+01 0.000000000000000000e+00
7.941605442176870611e+01 0.000000000000000000e+00
7.972698412698412085e+01 0.000000000000000000e+00
8.004861678004535008e+01 0.000000000000000000e+00
8.037950113378684591e+01 0.000000000000000000e+00
8.070784580498866490e+01 0.000000000000000000e+00
8.101931972789115832e+01 0.000000000000000000e+00
8.133514739229025281e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
8.429641723356009209e+01 0.000000000000000000e+00
8.461460317460317526e+01 0.000000000000000000e+00
8.495600907029478321e+01 0.000000000000000000e+00
8.525514739229025452e+01 0.000000000000000000e+00
8.560126984126983984e+01 0.000000000000000000e+00
8.590022675736960878e+01 0.000000000000000000e+00
8.622820861678005144e+01 0.000000000000000000e+00
8.656181405895691228e+01 0.000000000000000000e+00
8.689034013605441942e+01 0.000000000000000000e+00
8.721941043083900524e+01 0.000000000000000000e+00
8.752580498866213077e+01 0.000000000000000000e+00
8.784562358276643579e+01 0.000000000000000000e+00
8.815746031746031974e+01 0.000000000000000000e+00
8.848961451247166110e+01 0.000000000000000000e+00
8.883809523809523512e+01 0.000000000000000000e+00
8.916988662131518595e+01 0.000000000000000000e+00
8.949732426303854993e+01 0.000000000000000000e+00
8.982367346938775654e+01 0.000000000000000000e+00
9.013859410430839603e+01 0.000000000000000000e+00
9.048780045351473689e+01 0.000000000000000000e+00
9.083174603174603590e+01 0.000000000000000000e+00
9.113959183673469511e+01 0.000000000000000000e+00
9.147428571428571331e+01 0.000000000000000000e+00
9.180789115646258836e+01 0.000000000000000000e+00
9.212970521541950575e+01 0.000000000000000000e+00
9.246131519274376842e+01 0.000000000000000000e+00
9.278204081632652844e+01 0.000000000000000000e+00
9.312018140589569271e+01 0.000000000000000000e+00
9.345160997732426722e+01 0.000000000000000000e+00
9.376598639455782802e+01 0.000000000000000000e+00
9.407927437641723145e+01 0.000000000000000000e+00
9.440798185941042675e+01 0.000000000000000000e+00
9.474031745999999998e+01 0.000000000000000000e+00
9.507192743764171894e+01 0.000000000000000000e+00
9.538485260770974605e+01 0.000000000000000000e+00
9.572625850340135401e+01 0.000000000000000000e+00
9.605496598639456352e+01 0.000000000000000000e+00
9.637895691609976723e+01 0.000000000000000000e+00
9.670693877551020989e+01 0.000000000000000000e+00
9.704671201814059600e+01 0.000000000000000000e+00
9.737360544217686709e+01 0.000000000000000000e+00
9.770739229024943029e+01 0.000000000000000000e+00
9.802702947845804715e+01 0.000000000000000000e+00
9.835863945578230982e+01 0.000000000000000000e+00
9.868371882086167091e+01 0.000000000000000000e+00
9.900462585034013330e+01 0.000000000000000000e+00
9.933043083900226122e+01 0.000000000000000000e+00
9.966657596371882732e+01 0.000000000000000000e+00
1.000016326530612218e+02 0.000000000000000000e+00
1.003147392290249371e+02 0.000000000000000000e+00
1.006334693877550990e+02 0.000000000000000000e+00
1.009741496598639401e+02 0.000000000000000000e+00
1.013179138321995509e+02 0.000000000000000000e+00
1.016429931972789120e+02 0.000000000000000000e+00
1.019711564625850286e+02 0.000000000000000000e+00
1.022956916099773252e+02 0.000000000000000000e+00
1.026209523809523745e+02 0.000000000000000000e+00
1.029516553287981822e+02 0.000000000000000000e+00
1.032593197278911532e+02 0.000000000000000000e+00
1.035965532879818625e+02 0.000000000000000000e+00
1.039245351473922909e+02 0.000000000000000000e+00
1.042483446712018207e+02 0.000000000000000000e+00
1.045756009070294823e+02 0.000000000000000000e+00
1.048932426303854868e+02 0.000000000000000000e+00
1.052364625850340190e+02 0.000000000000000000e+00
1.055629931972789137e+02 0.000000000000000000e+00
1.058900680272108872e+02 0.000000000000000000e+00
1.062211337868480712e+02 0.000000000000000000e+00
1.065509297052154238e+02 0.000000000000000000e+00
1.068830839002267510e+02 0.000000000000000000e+00
1.072043537414966039e+02 0.000000000000000000e+00
1.075392290249433103e+02 0.000000000000000000e+00
1.078770068027210840e+02 0.000000000000000000e+00
1.082231292517006835e+02 0.000000000000000000e+00
1.085382312925170112e+02 0.000000000000000000e+00
1.088760090702947849e+02 0.000000000000000000e+00
1.092012698412698484e+02 0.000000000000000000e+00
1.095290702947845745e+02 0.000000000000000000e+00
1.098621315192743708e+02 0.000000000000000000e+00
1.102104308390022709e+02 0.000000000000000000e+00
1.105309750566893428e+02 0.000000000000000000e+00
1.108669387755102065e+02 0.000000000000000000e+00
1.111820408163265341e+02 0.000000000000000000e+00
1.115221768707482966e+02 0.000000000000000000e+00
1.118505215419501155e+02 0.000000000000000000e+00
1.121756009070294766e+02 0.000000000000000000e+00
1.124985034013605372e+02 0.000000000000000000e+00
1.128404535147392238e+02 0.000000000000000000e+00
1.131669841269841328e+02 0.000000000000000000e+00
1.134935147392290276e+02 0.000000000000000000e+00
1.138104308390022652e+02 0.000000000000000000e+00
1.141364172335600955e+02 0.000000000000000000e+00
1.144399092970521536e+02 0.000000000000000000e+00
1.147695238095238039e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.157647165532879825e+02 0.000000000000000000e+00
1.160952380952381020e+02 0.000000000000000000e+00
1.164128798185941065e+02 0.000000000000000000e+00
1.167620861678004474e+02 0.000000000000000000e+00
1.170953287981859461e+02 0.000000000000000000e+00
1.174258503401360514e+02 0.000000000000000000e+00
1.177478458049886569e+02 0.000000000000000000e+00
1.180694784580498862e+02 0.000000000000000000e+00
1.183885714285714243e+02 0.000000000000000000e+00
1.187334240362811784e+02 0.000000000000000000e+00
1.190454421768707505e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.261892063492063443e+02 0.000000000000000000e+00
1.265364172335600870e+02 0.000000000000000000e+00
1.268816326530612315e+02 0.000000000000000000e+00
1.272010884353741460e+02 0.000000000000000000e+00
1.275381405895691671e+02 0.000000000000000000e+00
1.278688435374149606e+02 0.000000000000000000e+00
1.282046258503401361e+02 0.000000000000000000e+00
1.285400453514739354e+02 0.000000000000000000e+00
1.288669387755101923e+02 0.000000000000000000e+00
1.291920181405895676e+02 0.000000000000000000e+00
1.295138321995464992e+02 0.000000000000000000e+00
1.298470748299319837e+02 0.000000000000000000e+00
1.301850340136054456e+02 0.000000000000000000e+00
1.305222675736961548e+02 0.000000000000000000e+00
1.308480725619999987e+02 1.000000000000000000e+00
1.311912925169999937e+02 1.000000000000000000e+00
1.315395918359999996e+02 0.000000000000000000e+00
1.318597732426303821e+02 0.000000000000000000e+00
1.321774149659864008e+02 0.000000000000000000e+00
1.325266213151927559e+02 0.000000000000000000e+00
1.328627664399093078e+02 0.000000000000000000e+00
1.332021768707483034e+02 0.000000000000000000e+00
1.335256235827664284e+02 0.000000000000000000e+00
1.338501587301587392e+02 0.000000000000000000e+00
1.341899319727891111e+02 0.000000000000000000e+00
1.345246258503401293e+02 0.000000000000000000e+00
1.348774603170000148e+02 0.000000000000000000e+00
1.351847619047618991e+02 0.000000000000000000e+00
1.355089342403628052e+02 0.000000000000000000e+00
1.358445351473922926e+02 0.000000000000000000e+00
1.361786848072562464e+02 0.000000000000000000e+00
1.364834467120181500e+02 0.000000000000000000e+00
1.368377324263038588e+02 0.000000000000000000e+00
1.371595464852607620e+02 0.000000000000000000e+00
1.374839002267573562e+02 0.000000000000000000e+00
1.378267573696145121e+02 0.000000000000000000e+00
1.381549206349206429e+02 0.000000000000000000e+00
1.384816326530612116e+02 0.000000000000000000e+00
1.388012698412698285e+02 0.000000000000000000e+00
1.391339682539682485e+02 0.000000000000000000e+00
1.394672108843537330e+02 0.000000000000000000e+00
1.398002721088435294e+02 0.000000000000000000e+00
1.401177324263038599e+02 0.000000000000000000e+00
1.404477097505669008e+02 0.000000000000000000e+00
1.407842176870748290e+02 0.000000000000000000e+00
1.411174603174603135e+02 0.000000000000000000e+00
1.414450793650793514e+02 0.000000000000000000e+00
1.417819501133786844e+02 0.000000000000000000e+00
1.421202721088435510e+02 0.000000000000000000e+00
1.424573242630385437e+02 0.000000000000000000e+00
1.427787755102040705e+02 0.000000000000000000e+00
1.431125623582766480e+02 0.000000000000000000e+00
1.434410884353741551e+02 0.000000000000000000e+00
1.437663492060000010e+02 0.000000000000000000e+00
1.440868934240362762e+02 0.000000000000000000e+00
1.444121541950113397e+02 0.000000000000000000e+00
1.447325170068027091e+02 0.000000000000000000e+00
1.450439909297052168e+02 0.000000000000000000e+00
1.453443990929705194e+02 0.000000000000000000e+00
1.456564172335600915e+02 0.000000000000000000e+00
1.459709750566893547e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.472585941043084006e+02 0.000000000000000000e+00
1.476014512471655280e+02 0.000000000000000000e+00
1.479074829931972772e+02 0.000000000000000000e+00
1.482363718820861607e+02 0.000000000000000000e+00
1.485708843537414907e+02 0.000000000000000000e+00
1.489004988662131552e+02 0.000000000000000000e+00
1.492228571428571513e+02 0.000000000000000000e+00
1.495305215419501224e+02 0.000000000000000000e+00
1.498682993197278961e+02 0.000000000000000000e+00
1.502046258503401361e+02 0.000000000000000000e+00
1.505130158730158598e+02 0.000000000000000000e+00
1.508524263038548838e+02 0.000000000000000000e+00
1.511782312925170118e+02 0.000000000000000000e+00
1.515082086167800526e+02 0.000000000000000000e+00
1.518240362811791329e+02 0.000000000000000000e+00
1.521351473922902358e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.528112471655328761e+02 0.000000000000000000e+00
1.531214512471655382e+02 0.000000000000000000e+00
1.534554195011337754e+02 0.000000000000000000e+00
1.537942857142857065e+02 0.000000000000000000e+00
1.541228117913832136e+02 0.000000000000000000e+00
1.544322902494330947e+02 0.000000000000000000e+00
1.547669841269841129e+02 0.000000000000000000e+00
1.550922448979591763e+02 0.000000000000000000e+00
1.554236734693877509e+02 0.000000000000000000e+00
1.557342403628117893e+02 0.000000000000000000e+00
1.560613151927437627e+02 0.000000000000000000e+00
1.563842176870748233e+02 0.000000000000000000e+00
1.567049433106575975e+02 0.000000000000000000e+00
1.570229478458049925e+02 0.000000000000000000e+00
1.573278911564625844e+02 0.000000000000000000e+00
1.576680272108843610e+02 0.000000000000000000e+00
1.580076190476190447e+02 0.000000000000000000e+00
1.583263492063491924e+02 0.000000000000000000e+00
1.586650340136054353e+02 0.000000000000000000e+00
1.589864852607709622e+02 0.000000000000000000e+00
1.593191836734693823e+02 0.000000000000000000e+00
1.596477097505668894e+02 0.000000000000000000e+00
1.599658956916099726e+02 0.000000000000000000e+00
1.602869841269841231e+02 0.000000000000000000e+00
1.606340136054421635e+02 0.000000000000000000e+00
1.609436734693877611e+02 0.000000000000000000e+00
1.612850793650793548e+02 0.000000000000000000e+00
1.616045351473922835e+02 0.000000000000000000e+00
1.619336054421768836e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.628963265306122423e+02 0.000000000000000000e+00
1.632119727891156344e+02 0.000000000000000000e+00
1.635243537414966113e+02 0.000000000000000000e+00
1.638332879818593995e+02 0.000000000000000000e+00
1.641489342403628200e+02 0.000000000000000000e+00
1.644703854875283469e+02 0.000000000000000000e+00
1.647698866213151803e+02 0.000000000000000000e+00
1.650860770975056653e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.684772789115646390e+02 0.000000000000000000e+00
1.687880272108843656e+02 0.000000000000000000e+00
1.691196371882086282e+02 0.000000000000000000e+00
1.694427210884353769e+02 0.000000000000000000e+00
1.697551020408163254e+02 0.000000000000000000e+00
1.700778231292516978e+02 0.000000000000000000e+00
1.703805895691610033e+02 0.000000000000000000e+00
1.707063945578231312e+02 0.000000000000000000e+00
1.710175056689342341e+02 0.000000000000000000e+00
1.713451247165533005e+02 0.000000000000000000e+00
1.716674829931972681e+02 0.000000000000000000e+00
1.719936507936508008e+02 0.000000000000000000e+00
1.723069387755101900e+02 0.000000000000000000e+00
1.726164172335600995e+02 0.000000000000000000e+00
1.729411337868480700e+02 0.000000000000000000e+00
1.732752834467120238e+02 0.000000000000000000e+00
1.735836734693877474e+02 0.000000000000000000e+00
1.739074829931972772e+02 0.000000000000000000e+00
1.742262131519274249e+02 0.000000000000000000e+00
1.745502040816326428e+02 0.000000000000000000e+00
1.748854421768707539e+02 0.000000000000000000e+00
1.751963718820861686e+02 0.000000000000000000e+00
1.755165532879818500e+02 0.000000000000000000e+00
1.758528798185941184e+02 0.000000000000000000e+00
1.761763265306122435e+02 0.000000000000000000e+00
1.764899773242630374e+02 0.000000000000000000e+00
1.768065306122448987e+02 0.000000000000000000e+00
1.771167346938775609e+02 0.000000000000000000e+00
1.774236734693877509e+02 0.000000000000000000e+00
1.777567346938775472e+02 0.000000000000000000e+00
1.780600453514739172e+02 0.000000000000000000e+00
1.784085260770975196e+02 0.000000000000000000e+00
1.787359637188208694e+02 0.000000000000000000e+00
1.790543310657596408e+02 0.000000000000000000e+00
1.793808616780045213e+02 0.000000000000000000e+00
1.797108390022675621e+02 0.000000000000000000e+00
1.800431746031746059e+02 0.000000000000000000e+00
1.803648072562358209e+02 0.000000000000000000e+00
1.806951473922902380e+02 0.000000000000000000e+00
1.810051700680272120e+02 0.000000000000000000e+00
1.813081179138322057e+02 0.000000000000000000e+00
1.816362811791383081e+02 0.000000000000000000e+00
1.819640816326530626e+02 0.000000000000000000e+00
1.822878911564625923e+02 0.000000000000000000e+00
1.825980952380952260e+02 0.000000000000000000e+00
1.829144671201813992e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.943213605440000151e+02 1.000000000000000000e+00
1.946441269840000245e+02 1.000000000000000000e+00
1.949808616779999966e+02 1.000000000000000000e+00
1.953076190470000029e+02 1.000000000000000000e+00
1.956204081629999791e+02 1.000000000000000000e+00
1.959341950109999857e+02 1.000000000000000000e+00
1.962559637180000038e+02 1.000000000000000000e+00
1.965872108840000294e+02 1.000000000000000000e+00
1.969169614509999917e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.981960544209999853e+02 1.000000000000000000e+00
1.985113378679999983e+02 1.000000000000000000e+00
1.988590476190000231e+02 1.000000000000000000e+00
1.992052607699999953e+02 1.000000000000000000e+00
1.995185487520000152e+02 1.000000000000000000e+00
1.998323355999999933e+02 1.000000000000000000e+00
2.001466213150000044e+02 1.000000000000000000e+00
2.004330158730158757e+02 0.000000000000000000e+00
2.007343310657596476e+02 0.000000000000000000e+00
2.010496145124716634e+02 0.000000000000000000e+00
2.013693424029999903e+02 1.000000000000000000e+00
2.016736507929999789e+02 1.000000000000000000e+00
2.020034013599999980e+02 1.000000000000000000e+00
2.023351473920000103e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
2.029656235827664261e+02 0.000000000000000000e+00
2.032685714285714198e+02 0.000000000000000000e+00
2.035808163259999901e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.042632653059999939e+02 1.000000000000000000e+00
2.045750566890000073e+02 1.000000000000000000e+00
2.049028117909999764e+02 1.000000000000000000e+00
2.052200907020000216e+02 1.000000000000000000e+00
2.055214058949999867e+02 1.000000000000000000e+00
2.058436734690000094e+02 1.000000000000000000e+00
2.061814058950000117e+02 1.000000000000000000e+00
2.064971882079999830e+02 1.000000000000000000e+00
2.068109750559999895e+02 1.000000000000000000e+00
2.071317460309999774e+02 1.000000000000000000e+00
2.074724716549999926e+02 1.000000000000000000e+00
2.077867573690000143e+02 1.000000000000000000e+00
2.081012244897959249e+02 0.000000000000000000e+00
2.084377324263038531e+02 0.000000000000000000e+00
2.087805895691610090e+02 0.000000000000000000e+00
2.090823129249999965e+02 1.000000000000000000e+00
2.094195011337868380e+02 0.000000000000000000e+00
2.097531065759637272e+02 0.000000000000000000e+00
2.100669387755102093e+02 0.000000000000000000e+00
2.104088888888888960e+02 0.000000000000000000e+00
2.107245804979999946e+02 0.000000000000000000e+00
2.110278458049886581e+02 0.000000000000000000e+00
2.113810884350000094e+02 0.000000000000000000e+00
2.117043537409999772e+02 1.000000000000000000e+00
2.120411791383220077e+02 0.000000000000000000e+00
2.123539229024943324e+02 0.000000000000000000e+00
2.126817233560090585e+02 0.000000000000000000e+00
2.130039002267573665e+02 0.000000000000000000e+00
2.133469387755102105e+02 0.000000000000000000e+00
2.136618594104308499e+02 0.000000000000000000e+00
2.139987301587301545e+02 0.000000000000000000e+00
2.143392290249433074e+02 0.000000000000000000e+00
2.146664852607709690e+02 0.000000000000000000e+00
2.149839455782312996e+02 0.000000000000000000e+00
2.152948752834467143e+02 0.000000000000000000e+00
2.156498866213152041e+02 0.000000000000000000e+00
2.159606349206349307e+02 0.000000000000000000e+00
2.162938775510204152e+02 0.000000000000000000e+00
2.166218594104308295e+02 0.000000000000000000e+00
2.169694331065759627e+02 0.000000000000000000e+00
2.172803628117913775e+02 0.000000000000000000e+00
2.175805895691609919e+02 0.000000000000000000e+00
2.178904308390022777e+02 0.000000000000000000e+00
2.182318367346938714e+02 0.000000000000000000e+00
2.185561904761904657e+02 0.000000000000000000e+00
2.188930612244897986e+02 0.000000000000000000e+00
2.192244897959183731e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.199038548750000075e+02 0.000000000000000000e+00
2.202225850340136049e+02 0.000000000000000000e+00
2.205463945578231346e+02 0.000000000000000000e+00
2.208725623582766389e+02 0.000000000000000000e+00
2.212085260770975026e+02 0.000000000000000000e+00
2.215319727891156560e+02 0.000000000000000000e+00
2.218604988659999719e+02 0.000000000000000000e+00
2.221924716553288022e+02 0.000000000000000000e+00
2.225148299319727982e+02 0.000000000000000000e+00
2.228224943310657693e+02 0.000000000000000000e+00
2.231531972789115628e+02 0.000000000000000000e+00
2.234973242630385357e+02 0.000000000000000000e+00
2.238031746031745968e+02 0.000000000000000000e+00
2.241095691609977223e+02 0.000000000000000000e+00


==> R18.dat <==
2.681705215419501087e+01 0.000000000000000000e+00
2.701369614512471529e+01 0.000000000000000000e+00
2.722448979591836604e+01 0.000000000000000000e+00
2.742185941043083730e+01 0.000000000000000000e+00
2.761378684807256079e+01 0.000000000000000000e+00
2.781786848072562535e+01 0.000000000000000000e+00
2.801850340136054385e+01 0.000000000000000000e+00
2.821750566893424050e+01 0.000000000000000000e+00
2.842249433106576006e+01 0.000000000000000000e+00
2.862095238095238159e+01 0.000000000000000000e+00
2.882594104308390115e+01 0.000000000000000000e+00
2.902476190476190610e+01 0.000000000000000000e+00
2.922122448979591880e+01 0.000000000000000000e+00
2.942385487528344612e+01 0.000000000000000000e+00
2.962195011337868422e+01 0.000000000000000000e+00
2.981714285714285850e+01 0.000000000000000000e+00
3.002358276643990820e+01 0.000000000000000000e+00
3.021623582766439853e+01 0.000000000000000000e+00
3.042902494331065810e+01 0.000000000000000000e+00
3.062675736961451278e+01 0.000000000000000000e+00
3.082848072562358155e+01 0.000000000000000000e+00
3.103328798185940940e+01 0.000000000000000000e+00
3.123120181405895579e+01 0.000000000000000000e+00
3.143655328798185877e+01 0.000000000000000000e+00
3.164299319727891202e+01 0.000000000000000000e+00
3.184272108843537552e+01 0.000000000000000000e+00
3.205587301587301852e+01 0.000000000000000000e+00
3.225324263038548622e+01 0.000000000000000000e+00
3.245514739229025025e+01 0.000000000000000000e+00
3.265977324263038639e+01 0.000000000000000000e+00
3.286058956916100016e+01 0.000000000000000000e+00
3.306467120181405761e+01 0.000000000000000000e+00
3.326766439909297191e+01 0.000000000000000000e+00
3.345977324263038355e+01 0.000000000000000000e+00
3.366911564625850417e+01 0.000000000000000000e+00
3.387156462585033978e+01 0.000000000000000000e+00
3.406730158730158564e+01 0.000000000000000000e+00
3.426594104308389888e+01 0.000000000000000000e+00
3.446149659863945658e+01 0.000000000000000000e+00
3.466122448979592008e+01 0.000000000000000000e+00
3.486294784580498884e+01 0.000000000000000000e+00
3.506448979591836945e+01 0.000000000000000000e+00
3.526530612244897611e+01 0.000000000000000000e+00
3.546739229024943540e+01 0.000000000000000000e+00
3.567129251700680470e+01 0.000000000000000000e+00
3.587755102040816269e+01 0.000000000000000000e+00
3.608018140589569356e+01 0.000000000000000000e+00
3.627954648526077364e+01 0.000000000000000000e+00
3.648598639455781978e+01 0.000000000000000000e+00
3.668353741496598985e+01 0.000000000000000000e+00
3.689142857142856968e+01 0.000000000000000000e+00
3.709188208616780003e+01 0.000000000000000000e+00
3.729197278911564695e+01 0.000000000000000000e+00
3.749424036281179440e+01 0.000000000000000000e+00
3.768489795918367236e+01 0.000000000000000000e+00
3.788390022675736901e+01 0.000000000000000000e+00
3.809306122448979437e+01 0.000000000000000000e+00
3.829732426303854709e+01 0.000000000000000000e+00
3.850430839002267902e+01 0.000000000000000000e+00
3.870349206349206383e+01 0.000000000000000000e+00
3.890031746031745996e+01 0.000000000000000000e+00
3.910839002267573505e+01 0.000000000000000000e+00
3.931646258503401015e+01 0.000000000000000000e+00
3.951836734693877418e+01 0.000000000000000000e+00
3.972027210884353821e+01 0.000000000000000000e+00
3.992780045351474172e+01 0.000000000000000000e+00
4.013841269841270076e+01 0.000000000000000000e+00
4.033523809523809689e+01 0.000000000000000000e+00
4.053405895691609828e+01 0.000000000000000000e+00
4.073759637188208416e+01 0.000000000000000000e+00
4.093678004535147608e+01 0.000000000000000000e+00
4.113523809523809405e+01 0.000000000000000000e+00
4.133768707482992966e+01 0.000000000000000000e+00
4.154049886621314869e+01 0.000000000000000000e+00
4.174675736961451378e+01 0.000000000000000000e+00
4.194829931972789439e+01 0.000000000000000000e+00
4.215165532879818500e+01 0.000000000000000000e+00
4.235718820861678324e+01 0.000000000000000000e+00
4.255836734693877332e+01 0.000000000000000000e+00
4.275863945578231551e+01 0.000000000000000000e+00
4.295691609977324532e+01 0.000000000000000000e+00
4.315609977324263014e+01 0.000000000000000000e+00
4.337378684807256235e+01 0.000000000000000000e+00
4.357297052154194716e+01 0.000000000000000000e+00
4.377868480725623357e+01 0.000000000000000000e+00
4.398403628117913655e+01 0.000000000000000000e+00
4.418068027210884452e+01 0.000000000000000000e+00
4.438276643990929671e+01 0.000000000000000000e+00
4.458739229024943285e+01 0.000000000000000000e+00
4.479165532879818556e+01 0.000000000000000000e+00
4.499809523809523881e+01 0.000000000000000000e+00
4.520126984126984127e+01 0.000000000000000000e+00
4.539319727891156475e+01 0.000000000000000000e+00
4.560054421768707300e+01 0.000000000000000000e+00
4.580281179138322045e+01 0.000000000000000000e+00
4.600253968253968395e+01 0.000000000000000000e+00
4.621931972789115406e+01 0.000000000000000000e+00
4.641777777777777914e+01 0.000000000000000000e+00
4.662077097505668632e+01 0.000000000000000000e+00
4.682521541950113431e+01 0.000000000000000000e+00
4.702240362811791385e+01 0.000000000000000000e+00
4.722394557823129446e+01 0.000000000000000000e+00
4.742730158730158507e+01 0.000000000000000000e+00
4.762902494331066094e+01 0.000000000000000000e+00
4.783328798185941366e+01 0.000000000000000000e+00
4.803229024943310321e+01 0.000000000000000000e+00
4.823927437641723515e+01 0.000000000000000000e+00
4.844081632653061575e+01 0.000000000000000000e+00
4.864000000000000057e+01 0.000000000000000000e+00
4.884988662131519277e+01 0.000000000000000000e+00
4.905650793650793418e+01 0.000000000000000000e+00
4.926204081632653242e+01 0.000000000000000000e+00
4.947247165532879620e+01 0.000000000000000000e+00
4.967074829931972602e+01 0.000000000000000000e+00
4.987755102040816269e+01 0.000000000000000000e+00
5.007310657596372039e+01 0.000000000000000000e+00
5.027083900226757152e+01 0.000000000000000000e+00
5.047274376417233555e+01 0.000000000000000000e+00
5.067301587301587062e+01 0.000000000000000000e+00
5.087111111111111228e+01 0.000000000000000000e+00
5.107464852607709815e+01 0.000000000000000000e+00
5.127038548752834402e+01 0.000000000000000000e+00
5.148117913832199832e+01 0.000000000000000000e+00
5.167873015873016129e+01 0.000000000000000000e+00
5.187591836734694084e+01 0.000000000000000000e+00
5.207999999999999829e+01 0.000000000000000000e+00
5.228517006802721312e+01 0.000000000000000000e+00
5.248834467120181557e+01 0.000000000000000000e+00
5.269714285714285751e+01 0.000000000000000000e+00
5.289886621315192627e+01 0.000000000000000000e+00
5.311365079365079112e+01 0.000000000000000000e+00
5.331138321995464935e+01 0.000000000000000000e+00
5.350639455782312837e+01 0.000000000000000000e+00
5.370975056689342608e+01 0.000000000000000000e+00
5.391129251700679959e+01 0.000000000000000000e+00
5.411700680272108599e+01 0.000000000000000000e+00
5.431655328798186133e+01 0.000000000000000000e+00
5.452208616780045247e+01 0.000000000000000000e+00
5.472163265306122781e+01 0.000000000000000000e+00
5.493224489795918686e+01 0.000000000000000000e+00
5.512888888888888772e+01 0.000000000000000000e+00
5.533514739229025281e+01 0.000000000000000000e+00
5.553941043083900553e+01 0.000000000000000000e+00
5.574167800453514587e+01 0.000000000000000000e+00
5.594557823129251517e+01 0.000000000000000000e+00
5.615020408163265131e+01 0.000000000000000000e+00
5.635700680272108798e+01 0.000000000000000000e+00
5.656018140589569043e+01 0.000000000000000000e+00
5.675646258503401498e+01 0.000000000000000000e+00
5.695637188208616664e+01 0.000000000000000000e+00
5.715700680272108514e+01 0.000000000000000000e+00
5.735818594104308232e+01 0.000000000000000000e+00
5.756589569160997399e+01 0.000000000000000000e+00
5.776689342403628302e+01 0.000000000000000000e+00
5.796789115646258495e+01 0.000000000000000000e+00
5.817197278911564950e+01 0.000000000000000000e+00
5.836897959183673379e+01 0.000000000000000000e+00
5.857396825396825335e+01 0.000000000000000000e+00
5.878421768707482897e+01 0.000000000000000000e+00
5.899102040816326564e+01 0.000000000000000000e+00
5.920253968253967969e+01 0.000000000000000000e+00
5.940970521541949978e+01 0.000000000000000000e+00
5.961795918367347014e+01 0.000000000000000000e+00
5.982258503401360628e+01 0.000000000000000000e+00
6.002104308390022425e+01 0.000000000000000000e+00
6.022784580498866092e+01 0.000000000000000000e+00
6.043156462585034205e+01 0.000000000000000000e+00
6.063691609977324504e+01 0.000000000000000000e+00
6.084498866213152013e+01 0.000000000000000000e+00
6.104544217687075047e+01 0.000000000000000000e+00
6.125315192743764214e+01 0.000000000000000000e+00
6.145324263038548906e+01 0.000000000000000000e+00
6.164281179138321676e+01 0.000000000000000000e+00
6.184925170068027001e+01 0.000000000000000000e+00
6.205587301587301852e+01 0.000000000000000000e+00
6.226539682539682730e+01 0.000000000000000000e+00
6.246929705215419659e+01 0.000000000000000000e+00
6.267700680272108826e+01 0.000000000000000000e+00
6.288163265306122440e+01 0.000000000000000000e+00
6.308426303854875528e+01 0.000000000000000000e+00
6.328126984126983956e+01 0.000000000000000000e+00
6.348408163265305859e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
6.386249433106576134e+01 0.000000000000000000e+00
6.405605442176870667e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
6.568943310657596157e+01 0.000000000000000000e+00
6.589115646258503034e+01 0.000000000000000000e+00
6.610557823129251176e+01 0.000000000000000000e+00
6.631637188208617317e+01 0.000000000000000000e+00
6.651591836734694141e+01 0.000000000000000000e+00
6.672399092970520940e+01 0.000000000000000000e+00
6.693297052154194660e+01 0.000000000000000000e+00
6.713777777777777089e+01 0.000000000000000000e+00
6.734639455782313178e+01 0.000000000000000000e+00
6.754575963718821185e+01 0.000000000000000000e+00
6.774494331065758956e+01 0.000000000000000000e+00
6.795192743764172860e+01 0.000000000000000000e+00
6.815419501133786184e+01 0.000000000000000000e+00
6.836317460317459904e+01 0.000000000000000000e+00
6.856798185941043755e+01 0.000000000000000000e+00
6.877442176870748369e+01 0.000000000000000000e+00
6.897759637188208615e+01 0.000000000000000000e+00
6.917968253968254544e+01 0.000000000000000000e+00
6.938757369614512527e+01 0.000000000000000000e+00
6.959383219954648325e+01 0.000000000000000000e+00
6.978902494331066464e+01 0.000000000000000000e+00
6.999020408163265472e+01 0.000000000000000000e+00
7.019247165532880217e+01 0.000000000000000000e+00
7.039600907029478094e+01 0.000000000000000000e+00
7.060263038548752945e+01 0.000000000000000000e+00
7.080888888888888744e+01 0.000000000000000000e+00
7.101260770975056857e+01 0.000000000000000000e+00
7.121378684807255866e+01 0.000000000000000000e+00
7.140861678004534951e+01 0.000000000000000000e+00
7.161487528344670750e+01 0.000000000000000000e+00
7.182458049886621154e+01 0.000000000000000000e+00
7.203029478458050505e+01 0.000000000000000000e+00
7.224272108843537410e+01 0.000000000000000000e+00
7.244498866213152155e+01 0.000000000000000000e+00
7.264925170068026716e+01 0.000000000000000000e+00
7.285260770975057198e+01 0.000000000000000000e+00
7.305034013605441601e+01 0.000000000000000000e+00
7.325442176870748767e+01 0.000000000000000000e+00
7.345941043083900013e+01 0.000000000000000000e+00
7.366530612244898180e+01 0.000000000000000000e+00
7.387736961451247453e+01 0.000000000000000000e+00
7.407746031746032145e+01 0.000000000000000000e+00
7.428099773242630022e+01 0.000000000000000000e+00
7.448326530612244767e+01 0.000000000000000000e+00
7.467809523809523853e+01 0.000000000000000000e+00
7.488870748299319757e+01 0.000000000000000000e+00
7.509115646258503318e+01 0.000000000000000000e+00
7.529469387755102616e+01 0.000000000000000000e+00
7.550657596371881652e+01 0.000000000000000000e+00
7.570975056689341898e+01 0.000000000000000000e+00
7.591346938775510012e+01 0.000000000000000000e+00
7.611900226757369126e+01 0.000000000000000000e+00
7.631564625850340633e+01 0.000000000000000000e+00
7.651845804988661826e+01 0.000000000000000000e+00
7.670965986394557490e+01 0.000000000000000000e+00
7.690376417233559891e+01 0.000000000000000000e+00
7.710294784580499083e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
7.874358276643991417e+01 0.000000000000000000e+00
7.894693877551020478e+01 0.000000000000000000e+00
7.915990929705215251e+01 0.000000000000000000e+00
7.936707482993197971e+01 0.000000000000000000e+00
7.956136054421769188e+01 0.000000000000000000e+00
7.976979591836735040e+01 0.000000000000000000e+00
7.997696145124716338e+01 0.000000000000000000e+00
8.018702947845804374e+01 0.000000000000000000e+00
8.039292517006802541e+01 0.000000000000000000e+00
8.059356009070295102e+01 0.000000000000000000e+00
8.079582766439909847e+01 0.000000000000000000e+00
8.100517006802721198e+01 0.000000000000000000e+00
8.120997732426303628e+01 0.000000000000000000e+00
8.141786848072563032e+01 0.000000000000000000e+00
8.162231292517006409e+01 0.000000000000000000e+00
8.182512471655329023e+01 0.000000000000000000e+00
8.202557823129251346e+01 0.000000000000000000e+00
8.222784580498866092e+01 0.000000000000000000e+00
8.243283446712018758e+01 0.000000000000000000e+00
8.264090702947845557e+01 0.000000000000000000e+00
8.284244897959183618e+01 0.000000000000000000e+00
8.304671201814059600e+01 0.000000000000000000e+00
8.325061224489796530e+01 0.000000000000000000e+00
8.345433106575963222e+01 0.000000000000000000e+00
8.366077097505669258e+01 0.000000000000000000e+00
8.386267573696144950e+01 0.000000000000000000e+00
8.406712018140589748e+01 0.000000000000000000e+00
8.427247165532880047e+01 0.000000000000000000e+00
8.447111111111111370e+01 0.000000000000000000e+00
8.467900226757369353e+01 0.000000000000000000e+00
8.488852607709750941e+01 0.000000000000000000e+00
8.509424036281178871e+01 0.000000000000000000e+00
8.530358276643990223e+01 0.000000000000000000e+00
8.551582766439909733e+01 0.000000000000000000e+00
8.571628117913832057e+01 0.000000000000000000e+00
8.592054421768708039e+01 0.000000000000000000e+00
8.612444444444444969e+01 0.000000000000000000e+00
8.633251700680271767e+01 0.000000000000000000e+00
8.654204081632653356e+01 0.000000000000000000e+00
8.674938775510203470e+01 0.000000000000000000e+00
8.695528344671201637e+01 0.000000000000000000e+00
8.716099773242630988e+01 0.000000000000000000e+00
8.736054421768707812e+01 0.000000000000000000e+00
8.756244897959183504e+01 0.000000000000000000e+00
8.776253968253968196e+01 0.000000000000000000e+00
8.797115646258502863e+01 0.000000000000000000e+00
8.817251700680272108e+01 0.000000000000000000e+00
8.837841269841270275e+01 0.000000000000000000e+00
8.859083900226757180e+01 0.000000000000000000e+00
8.879963718799999128e+01 0.000000000000000000e+00
8.899990929705215592e+01 0.000000000000000000e+00
8.920181405895691285e+01 0.000000000000000000e+00
8.940444444444445082e+01 0.000000000000000000e+00
8.961088435374149697e+01 0.000000000000000000e+00
8.980897959183673152e+01 0.000000000000000000e+00
9.000761904761904475e+01 0.000000000000000000e+00
9.021859410430839432e+01 0.000000000000000000e+00
9.042448979591836178e+01 0.000000000000000000e+00
9.062421768707483238e+01 0.000000000000000000e+00
9.083863945578231380e+01 0.000000000000000000e+00
9.103256235827664966e+01 0.000000000000000000e+00
9.123428571428571843e+01 0.000000000000000000e+00
9.143401360544217482e+01 0.000000000000000000e+00
9.163882086167799912e+01 0.000000000000000000e+00
9.184272108843536842e+01 0.000000000000000000e+00
9.205369614512471799e+01 0.000000000000000000e+00
9.226503401360544387e+01 0.000000000000000000e+00
9.246947845804989186e+01 0.000000000000000000e+00
9.266793650793650272e+01 0.000000000000000000e+00
9.287655328798186360e+01 0.000000000000000000e+00
9.307609977324263184e+01 0.000000000000000000e+00
9.327782312925170061e+01 0.000000000000000000e+00
9.348299319727891543e+01 0.000000000000000000e+00
9.368725623582766104e+01 0.000000000000000000e+00
9.389006802721088718e+01 0.000000000000000000e+00
9.409251700680272279e+01 0.000000000000000000e+00
9.429405895691610340e+01 0.000000000000000000e+00
9.449578231292517216e+01 0.000000000000000000e+00
9.470149659863945146e+01 0.000000000000000000e+00
9.490485260770975628e+01 0.000000000000000000e+00
9.510784580498865637e+01 0.000000000000000000e+00
9.531464852607709304e+01 0.000000000000000000e+00
9.551764172335600733e+01 0.000000000000000000e+00
9.572825396825396638e+01 0.000000000000000000e+00
9.593070294784580199e+01 0.000000000000000000e+00
9.613496598639456181e+01 0.000000000000000000e+00
9.634104308390023164e+01 0.000000000000000000e+00
9.654439909297052225e+01 0.000000000000000000e+00
9.674938775510203470e+01 0.000000000000000000e+00
9.694149659863946056e+01 0.000000000000000000e+00
9.715047619047618355e+01 0.000000000000000000e+00
9.735999999999999943e+01 0.000000000000000000e+00
9.755773242630385766e+01 0.000000000000000000e+00
9.776725623582765934e+01 0.000000000000000000e+00
9.797315192743764101e+01 0.000000000000000000e+00
9.817759637188208899e+01 0.000000000000000000e+00
9.838530612244898066e+01 0.000000000000000000e+00
9.858884353741495943e+01 0.000000000000000000e+00
9.879238095238095241e+01 0.000000000000000000e+00
9.900607709750566698e+01 0.000000000000000000e+00
9.920417233560090153e+01 0.000000000000000000e+00
9.940589569160997030e+01 0.000000000000000000e+00
9.960743764172335091e+01 0.000000000000000000e+00
9.981714285714285495e+01 0.000000000000000000e+00
1.000246712018140585e+02 0.000000000000000000e+00
1.002274829931972846e+02 0.000000000000000000e+00
1.004397278911564655e+02 0.000000000000000000e+00
1.006467120181405903e+02 0.000000000000000000e+00
1.008422675736961480e+02 0.000000000000000000e+00
1.010474376417233628e+02 0.000000000000000000e+00
1.012464399092970524e+02 0.000000000000000000e+00
1.014530612244898009e+02 0.000000000000000000e+00
1.016665759637188273e+02 0.000000000000000000e+00
1.018750113378684858e+02 0.000000000000000000e+00
1.020790929705215433e+02 0.000000000000000000e+00
1.022751927437641655e+02 0.000000000000000000e+00
1.024738321995464787e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.054641269841269775e+02 0.000000000000000000e+00
1.056616780045351476e+02 0.000000000000000000e+00
1.058628571428571377e+02 0.000000000000000000e+00
1.060680272108843525e+02 0.000000000000000000e+00
1.062619501133786883e+02 0.000000000000000000e+00
1.064654875283446671e+02 0.000000000000000000e+00
1.066751927437641712e+02 0.000000000000000000e+00
1.068809070294784647e+02 0.000000000000000000e+00
1.070766439909297105e+02 0.000000000000000000e+00
1.072790929699999936e+02 0.000000000000000000e+00
1.074875283446712046e+02 0.000000000000000000e+00
1.077015873015872955e+02 0.000000000000000000e+00
1.078996825396825443e+02 0.000000000000000000e+00
1.080966893424036215e+02 0.000000000000000000e+00
1.083071201814058924e+02 0.000000000000000000e+00
1.085055782312925174e+02 0.000000000000000000e+00
1.087103854875283417e+02 0.000000000000000000e+00
1.089170068027210903e+02 0.000000000000000000e+00
1.091209070294784595e+02 0.000000000000000000e+00
1.093248072562358288e+02 0.000000000000000000e+00
1.095241723356009089e+02 0.000000000000000000e+00
1.097197278911564666e+02 0.000000000000000000e+00
1.099274376417233583e+02 0.000000000000000000e+00
1.101277097505668934e+02 0.000000000000000000e+00
1.103274376417233498e+02 0.000000000000000000e+00
1.105300680272108877e+02 0.000000000000000000e+00
1.107377777777777794e+02 0.000000000000000000e+00
1.109427664399092919e+02 0.000000000000000000e+00
1.111522902494331078e+02 0.000000000000000000e+00
1.113726984126984121e+02 0.000000000000000000e+00
1.115814965986394611e+02 0.000000000000000000e+00
1.117913832199546533e+02 0.000000000000000000e+00
1.119918367346938766e+02 0.000000000000000000e+00
1.121971882086167795e+02 0.000000000000000000e+00
1.124029024943310588e+02 0.000000000000000000e+00
1.126102494331065742e+02 0.000000000000000000e+00
1.127983673469387753e+02 0.000000000000000000e+00
1.130071655328798244e+02 0.000000000000000000e+00
1.132145124716553255e+02 0.000000000000000000e+00
1.134126077097505600e+02 0.000000000000000000e+00
1.136165079365079436e+02 0.000000000000000000e+00
1.138225850340135992e+02 0.000000000000000000e+00
1.140328344671201819e+02 0.000000000000000000e+00
1.142403628117913854e+02 0.000000000000000000e+00
1.144511564625850326e+02 0.000000000000000000e+00
1.146594104308390030e+02 0.000000000000000000e+00
1.148767346938775518e+02 0.000000000000000000e+00
1.150819047619047666e+02 0.000000000000000000e+00
1.152803628117913775e+02 0.000000000000000000e+00
1.154853514739229041e+02 0.000000000000000000e+00
1.156912471655328858e+02 0.000000000000000000e+00
1.158962358276643982e+02 0.000000000000000000e+00
1.160925170068027228e+02 0.000000000000000000e+00
1.162927891156462579e+02 0.000000000000000000e+00
1.164948752834467172e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.175216326530612179e+02 0.000000000000000000e+00
1.177268027210884327e+02 0.000000000000000000e+00
1.179372335600907036e+02 0.000000000000000000e+00
1.181349659863945618e+02 0.000000000000000000e+00
1.183370521541950069e+02 0.000000000000000000e+00
1.185355102040816320e+02 0.000000000000000000e+00
1.187325170068027234e+02 0.000000000000000000e+00
1.189375056689342358e+02 0.000000000000000000e+00
1.191397732426303833e+02 0.000000000000000000e+00
1.193442176870748312e+02 0.000000000000000000e+00
1.195515646258503466e+02 0.000000000000000000e+00
1.197521995464852580e+02 0.000000000000000000e+00
1.199470294784580489e+02 0.000000000000000000e+00
1.201460317460317526e+02 0.000000000000000000e+00
1.203414058956916080e+02 0.000000000000000000e+00
1.205482086167800446e+02 0.000000000000000000e+00
1.207530158730158689e+02 0.000000000000000000e+00
1.209558276643990951e+02 0.000000000000000000e+00
1.211472108843537399e+02 0.000000000000000000e+00
1.213547392290249434e+02 0.000000000000000000e+00
1.215593650793650795e+02 0.000000000000000000e+00
1.217605442176870696e+02 0.000000000000000000e+00
1.219526530612244954e+02 0.000000000000000000e+00
1.221552834467120192e+02 0.000000000000000000e+00
1.223628117913832227e+02 0.000000000000000000e+00
1.225625396825396791e+02 0.000000000000000000e+00
1.227637188208616834e+02 0.000000000000000000e+00
1.229612698412698393e+02 0.000000000000000000e+00
1.231597278911564644e+02 0.000000000000000000e+00
1.233670748299319797e+02 0.000000000000000000e+00
1.235671655328798124e+02 0.000000000000000000e+00
1.237732426303854822e+02 0.000000000000000000e+00
1.239836734693877531e+02 0.000000000000000000e+00
1.241881179138322011e+02 0.000000000000000000e+00
1.244005442176870702e+02 0.000000000000000000e+00
1.246026303854875295e+02 0.000000000000000000e+00
1.248088888888888874e+02 0.000000000000000000e+00
1.250117006802721136e+02 0.000000000000000000e+00
1.252126984126984155e+02 0.000000000000000000e+00
1.254165986394557848e+02 0.000000000000000000e+00
1.256257596371882101e+02 0.000000000000000000e+00
1.258307482993197226e+02 0.000000000000000000e+00
1.260395464852607716e+02 0.000000000000000000e+00
1.262410884353741523e+02 0.000000000000000000e+00
1.264446258503401310e+02 0.000000000000000000e+00
1.266481632653061240e+02 0.000000000000000000e+00
1.268509750566893359e+02 0.000000000000000000e+00
1.270577777777777726e+02 0.000000000000000000e+00
1.272640362811791448e+02 0.000000000000000000e+00
1.274672108843537472e+02 0.000000000000000000e+00
1.276712925170068047e+02 0.000000000000000000e+00
1.278728344671201853e+02 0.000000000000000000e+00
1.280801814058957007e+02 0.000000000000000000e+00
1.282815419501133647e+02 0.000000000000000000e+00
1.284838095238095264e+02 0.000000000000000000e+00
1.286931519274376399e+02 0.000000000000000000e+00
1.289003174603174671e+02 0.000000000000000000e+00
1.291005895691610021e+02 0.000000000000000000e+00
1.292968707482993125e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.305068480725623488e+02 0.000000000000000000e+00
1.307073015873016004e+02 0.000000000000000000e+00
1.309293424036281124e+02 0.000000000000000000e+00
1.311321541950113385e+02 0.000000000000000000e+00
1.313389569160997610e+02 0.000000000000000000e+00
1.315452154195011474e+02 0.000000000000000000e+00
1.317395011337868596e+02 0.000000000000000000e+00
1.319386848072562373e+02 0.000000000000000000e+00
1.321471201814058816e+02 0.000000000000000000e+00
1.323508390022675769e+02 0.000000000000000000e+00
1.325585487528344686e+02 0.000000000000000000e+00
1.327519274376417115e+02 0.000000000000000000e+00
1.329576417233560051e+02 0.000000000000000000e+00
1.331531972789115628e+02 0.000000000000000000e+00
1.333634467120181455e+02 0.000000000000000000e+00
1.335624489795918350e+02 0.000000000000000000e+00
1.337652607709750612e+02 0.000000000000000000e+00
1.339639002267573744e+02 0.000000000000000000e+00
1.341679818594104177e+02 0.000000000000000000e+00
1.343606349206349080e+02 0.000000000000000000e+00
1.345696145124716452e+02 0.000000000000000000e+00
1.347637188208616692e+02 0.000000000000000000e+00
1.349672562358276764e+02 0.000000000000000000e+00
1.351577324263038520e+02 0.000000000000000000e+00
1.353514739229024997e+02 0.000000000000000000e+00
1.355475736961451219e+02 0.000000000000000000e+00
1.357427664399093032e+02 0.000000000000000000e+00
1.359345124716553244e+02 0.000000000000000000e+00
1.361289795918367247e+02 0.000000000000000000e+00
1.363203628117913695e+02 0.000000000000000000e+00
1.365200907029478401e+02 0.000000000000000000e+00
1.367199999999999989e+02 0.000000000000000000e+00
1.369170068027210903e+02 0.000000000000000000e+00
1.371176417233560016e+02 0.000000000000000000e+00
1.373347845804988765e+02 0.000000000000000000e+00
1.375310657596371868e+02 0.000000000000000000e+00
1.377413151927437696e+02 0.000000000000000000e+00
1.379336054421768836e+02 0.000000000000000000e+00
1.381271655328798147e+02 0.000000000000000000e+00
1.383292517006802598e+02 0.000000000000000000e+00
1.385347845804988651e+02 0.000000000000000000e+00
1.387356009070294647e+02 0.000000000000000000e+00
1.389487528344671148e+02 0.000000000000000000e+00
1.391441269841269843e+02 0.000000000000000000e+00
1.393518367346938760e+02 0.000000000000000000e+00
1.395531972789115684e+02 0.000000000000000000e+00
1.397552834467120135e+02 0.000000000000000000e+00
1.399568253968253941e+02 0.000000000000000000e+00
1.401592743764172440e+02 0.000000000000000000e+00
1.403624489795918464e+02 0.000000000000000000e+00
1.405759637188208728e+02 0.000000000000000000e+00
1.407755102040816269e+02 0.000000000000000000e+00
1.409746938775510330e+02 0.000000000000000000e+00
1.411707936507936552e+02 0.000000000000000000e+00
1.413665306122449010e+02 0.000000000000000000e+00
1.415608163265306132e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.433590929705215444e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.437681632653061286e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.445790476190476284e+02 0.000000000000000000e+00
1.447771428571428487e+02 0.000000000000000000e+00
1.449707029478458082e+02 0.000000000000000000e+00
1.451677097505668996e+02 0.000000000000000000e+00
1.453754195011337913e+02 0.000000000000000000e+00
1.455736961451247282e+02 0.000000000000000000e+00
1.457766893424036141e+02 0.000000000000000000e+00
1.459789569160997758e+02 0.000000000000000000e+00
1.461795918367346871e+02 0.000000000000000000e+00
1.463795011337868459e+02 0.000000000000000000e+00
1.465808616780045384e+02 0.000000000000000000e+00
1.467824036281179190e+02 0.000000000000000000e+00
1.469859410430838977e+02 0.000000000000000000e+00
1.471791383219954525e+02 0.000000000000000000e+00
1.473828571428571479e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.477806802721088388e+02 0.000000000000000000e+00
1.479831292517006887e+02 0.000000000000000000e+00
1.481830385487528474e+02 0.000000000000000000e+00
1.483811337868480678e+02 0.000000000000000000e+00
1.485955555555555634e+02 0.000000000000000000e+00
1.487954648526077222e+02 0.000000000000000000e+00
1.490017233560090801e+02 0.000000000000000000e+00
1.492039909297052134e+02 0.000000000000000000e+00
1.494033560090703077e+02 0.000000000000000000e+00
1.496063492063491935e+02 0.000000000000000000e+00
1.498080725623582907e+02 0.000000000000000000e+00
1.500000000000000000e+02 0.000000000000000000e+00
1.502127891156462454e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.508137868480725672e+02 0.000000000000000000e+00
1.510133333333333212e+02 0.000000000000000000e+00
1.512174149659863929e+02 0.000000000000000000e+00
1.514191383219954616e+02 0.000000000000000000e+00
1.516214058956916233e+02 0.000000000000000000e+00
1.518287528339999994e+02 0.000000000000000000e+00
1.520228571428571342e+02 0.000000000000000000e+00
1.522318367346938714e+02 0.000000000000000000e+00
1.524333786848072521e+02 0.000000000000000000e+00
1.526394557823129219e+02 0.000000000000000000e+00
1.528435374149659935e+02 0.000000000000000000e+00
1.530450793650793742e+02 0.000000000000000000e+00
1.532473469387755074e+02 0.000000000000000000e+00
1.534548752834467109e+02 0.000000000000000000e+00
1.536551473920000035e+02 0.000000000000000000e+00
1.538505215419501155e+02 0.000000000000000000e+00
1.540595011337868527e+02 0.000000000000000000e+00
1.542706575963718763e+02 0.000000000000000000e+00
1.544660317460317458e+02 0.000000000000000000e+00
1.546655782312925282e+02 0.000000000000000000e+00
1.548627664399093078e+02 0.000000000000000000e+00
1.550731972789115787e+02 0.000000000000000000e+00
1.552800000000000011e+02 0.000000000000000000e+00
1.554868027210884236e+02 0.000000000000000000e+00
1.556888888888888971e+02 0.000000000000000000e+00
1.558935147392290332e+02 0.000000000000000000e+00
1.560910657596371891e+02 0.000000000000000000e+00
1.562864399092970586e+02 0.000000000000000000e+00
1.564821768707483045e+02 0.000000000000000000e+00
1.566917006802721062e+02 0.000000000000000000e+00
1.568861678004535065e+02 0.000000000000000000e+00
1.570895238095237971e+02 0.000000000000000000e+00
1.572848979591836667e+02 0.000000000000000000e+00
1.574806349206349125e+02 0.000000000000000000e+00
1.576807256235827595e+02 0.000000000000000000e+00
1.578829931972789211e+02 0.000000000000000000e+00
1.580825396825396751e+02 0.000000000000000000e+00
1.582911564625850360e+02 0.000000000000000000e+00
1.584894331065759729e+02 0.000000000000000000e+00
1.587000453514739320e+02 0.000000000000000000e+00
1.588972335600907115e+02 0.000000000000000000e+00
1.591029478458049766e+02 0.000000000000000000e+00
1.592992290249433154e+02 0.000000000000000000e+00
1.595029478458049823e+02 0.000000000000000000e+00
1.596994104308390092e+02 0.000000000000000000e+00
1.599082086167800583e+02 0.000000000000000000e+00
1.601124716553287897e+02 0.000000000000000000e+00
1.603151020408163276e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.607083900226757294e+02 0.000000000000000000e+00
1.609026757369614415e+02 0.000000000000000000e+00
1.610971428571428703e+02 0.000000000000000000e+00
1.612999546485260680e+02 0.000000000000000000e+00
1.615034920634920752e+02 0.000000000000000000e+00
1.616990476190476329e+02 0.000000000000000000e+00
1.618991383219954514e+02 0.000000000000000000e+00
1.621079365079365004e+02 0.000000000000000000e+00
1.623125623582766366e+02 0.000000000000000000e+00
1.625102947845805090e+02 0.000000000000000000e+00
1.627076643990929767e+02 0.000000000000000000e+00
1.629102947845804863e+02 0.000000000000000000e+00
1.631174603174603135e+02 0.000000000000000000e+00
1.633144671201814049e+02 0.000000000000000000e+00
1.635207256235827629e+02 0.000000000000000000e+00
1.637191836734693879e+02 0.000000000000000000e+00
1.639178231292517012e+02 0.000000000000000000e+00
1.641166439909297026e+02 0.000000000000000000e+00
1.643147392290249513e+02 0.000000000000000000e+00
1.645146485260771101e+02 0.000000000000000000e+00
1.647194557823129344e+02 0.000000000000000000e+00
1.649191836734693766e+02 0.000000000000000000e+00
1.651219954648526027e+02 0.000000000000000000e+00
1.653277097505668962e+02 0.000000000000000000e+00
1.655230839002267658e+02 0.000000000000000000e+00
1.657264399092970564e+02 0.000000000000000000e+00
1.659274376417233441e+02 0.000000000000000000e+00
1.661322448979591968e+02 0.000000000000000000e+00
1.663356009070294874e+02 0.000000000000000000e+00
1.665331519274376433e+02 0.000000000000000000e+00
1.667341496598639594e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.671256235827664511e+02 0.000000000000000000e+00
1.673327891156462499e+02 0.000000000000000000e+00
1.675288888888889005e+02 0.000000000000000000e+00
1.677255328798185872e+02 0.000000000000000000e+00
1.679307029478458162e+02 0.000000000000000000e+00
1.681244444444444355e+02 0.000000000000000000e+00
1.683354195011337993e+02 0.000000000000000000e+00
1.685322448979591741e+02 0.000000000000000000e+00
1.687310657596371755e+02 0.000000000000000000e+00
1.689313378684807390e+02 0.000000000000000000e+00
1.691330612244898077e+02 0.000000000000000000e+00
1.693273469387755199e+02 0.000000000000000000e+00
1.695432199546485208e+02 0.000000000000000000e+00
1.697367800453514803e+02 0.000000000000000000e+00
1.699390476190476136e+02 0.000000000000000000e+00
1.701356916099773287e+02 0.000000000000000000e+00
1.703346938775510182e+02 0.000000000000000000e+00
1.705347845804988651e+02 0.000000000000000000e+00
1.707383219954648439e+02 0.000000000000000000e+00
1.709416780045351345e+02 0.000000000000000000e+00
1.711428571428571388e+02 0.000000000000000000e+00
1.713433106575963620e+02 0.000000000000000000e+00
1.715448526077097426e+02 0.000000000000000000e+00
1.717453061224489659e+02 0.000000000000000000e+00
1.719461224489795939e+02 0.000000000000000000e+00
1.721463945578231289e+02 0.000000000000000000e+00
1.723464852607709759e+02 0.000000000000000000e+00
1.725445804988662246e+02 0.000000000000000000e+00
1.727428571428571331e+02 0.000000000000000000e+00
1.729382312925170027e+02 0.000000000000000000e+00
1.731481179138322091e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.735486621315192792e+02 0.000000000000000000e+00
1.737467573696144996e+02 0.000000000000000000e+00
1.739502947845805068e+02 0.000000000000000000e+00
1.741494784580498845e+02 0.000000000000000000e+00
1.743557369614512425e+02 0.000000000000000000e+00
1.745545578231292438e+02 0.000000000000000000e+00
1.747631746031746047e+02 0.000000000000000000e+00
1.749614512471655416e+02 0.000000000000000000e+00
1.751608163265306075e+02 0.000000000000000000e+00
1.753594557823129207e+02 0.000000000000000000e+00
1.755586394557823269e+02 0.000000000000000000e+00
1.757599999999999909e+02 0.000000000000000000e+00
1.759718820861677955e+02 0.000000000000000000e+00
1.761795918367346871e+02 0.000000000000000000e+00
1.763822222222222251e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.767802267573696042e+02 0.000000000000000000e+00
1.769806802721088559e+02 0.000000000000000000e+00
1.771804081632652981e+02 0.000000000000000000e+00
1.773775963718820776e+02 0.000000000000000000e+00
1.775903854875283514e+02 0.000000000000000000e+00
1.777863038548752854e+02 0.000000000000000000e+00
1.779778684807256184e+02 0.000000000000000000e+00
1.781783219950000046e+02 0.000000000000000000e+00
1.783838548752834470e+02 0.000000000000000000e+00
1.785841269841269821e+02 0.000000000000000000e+00
1.787851247165532982e+02 0.000000000000000000e+00
1.789844897959183641e+02 0.000000000000000000e+00
1.791954648526076994e+02 0.000000000000000000e+00
1.793977324263038611e+02 0.000000000000000000e+00
1.796029024943310617e+02 0.000000000000000000e+00
1.797993650793650886e+02 0.000000000000000000e+00
1.800041723356009129e+02 0.000000000000000000e+00
1.802051700680272006e+02 0.000000000000000000e+00
1.804012698412698512e+02 0.000000000000000000e+00
1.805990022675736952e+02 0.000000000000000000e+00
1.808054421768707414e+02 0.000000000000000000e+00
1.810049886621315238e+02 0.000000000000000000e+00
1.812052607709750589e+02 0.000000000000000000e+00
1.814077097505668803e+02 0.000000000000000000e+00
1.816065306122449101e+02 0.000000000000000000e+00
1.818087981859410434e+02 0.000000000000000000e+00
1.820092517006802666e+02 0.000000000000000000e+00
1.822048072562358243e+02 0.000000000000000000e+00
1.824058049886621404e+02 0.000000000000000000e+00
1.826029931972789200e+02 0.000000000000000000e+00
1.828067120181405869e+02 0.000000000000000000e+00
1.830011791383219872e+02 0.000000000000000000e+00
1.831992743764172360e+02 0.000000000000000000e+00
1.833942857142857008e+02 0.000000000000000000e+00
1.835902040816326632e+02 0.000000000000000000e+00
1.837843083900226873e+02 0.000000000000000000e+00
1.839876643990929779e+02 0.000000000000000000e+00
1.841861224489796030e+02 0.000000000000000000e+00
1.843822222222222251e+02 0.000000000000000000e+00
1.845745124716553391e+02 0.000000000000000000e+00
1.847753287981859387e+02 0.000000000000000000e+00
1.849775963718821004e+02 0.000000000000000000e+00
1.851733333333333462e+02 0.000000000000000000e+00
1.853719727891156595e+02 0.000000000000000000e+00
1.855771428571428601e+02 0.000000000000000000e+00
1.857719727891156367e+02 0.000000000000000000e+00
1.859829478458050005e+02 0.000000000000000000e+00
1.861728798185941116e+02 0.000000000000000000e+00
1.863842176870748233e+02 0.000000000000000000e+00
1.865795918367346928e+02 0.000000000000000000e+00
1.867782312925170061e+02 0.000000000000000000e+00
1.869815873015872967e+02 0.000000000000000000e+00
1.871858503401360565e+02 0.000000000000000000e+00
1.873866666666666561e+02 0.000000000000000000e+00
1.875902040816326632e+02 0.000000000000000000e+00
1.878011791383219986e+02 0.000000000000000000e+00
1.880034467120181318e+02 0.000000000000000000e+00
1.882026303854875380e+02 0.000000000000000000e+00
1.884045351473922949e+02 0.000000000000000000e+00
1.886024489795918271e+02 0.000000000000000000e+00
1.888126984126984098e+02 0.000000000000000000e+00
1.890160544217687004e+02 0.000000000000000000e+00
1.892166893424036402e+02 0.000000000000000000e+00
1.894229478458049982e+02 0.000000000000000000e+00
1.896204988662131541e+02 0.000000000000000000e+00
1.898209523809523773e+02 0.000000000000000000e+00
1.900177777777777806e+02 0.000000000000000000e+00
1.902253061224489841e+02 0.000000000000000000e+00
1.904322902494330947e+02 0.000000000000000000e+00
1.906370975056689474e+02 0.000000000000000000e+00
1.908377324263038588e+02 0.000000000000000000e+00
1.910276643990929699e+02 0.000000000000000000e+00
1.912324716553287942e+02 0.000000000000000000e+00
1.914273015873015993e+02 0.000000000000000000e+00
1.916263038548752888e+02 0.000000000000000000e+00
1.918294784580498913e+02 0.000000000000000000e+00
1.920335600907029345e+02 0.000000000000000000e+00
1.922325623582766525e+02 0.000000000000000000e+00
1.924406349206349205e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.928386394557822996e+02 0.000000000000000000e+00
1.930325623582766355e+02 0.000000000000000000e+00
1.932288435374149742e+02 0.000000000000000000e+00
1.934220408163265290e+02 0.000000000000000000e+00
1.936324716553287999e+02 0.000000000000000000e+00
1.938311111111111131e+02 0.000000000000000000e+00
1.940275736961451116e+02 0.000000000000000000e+00
1.942180498866213156e+02 0.000000000000000000e+00
1.944114285714285586e+02 0.000000000000000000e+00
1.946191383219954787e+02 0.000000000000000000e+00
1.948313832199546596e+02 0.000000000000000000e+00
1.950370975056689247e+02 0.000000000000000000e+00
1.952355555555555497e+02 0.000000000000000000e+00
1.954365532879818659e+02 0.000000000000000000e+00
1.956266666666666652e+02 0.000000000000000000e+00
1.958233106575963802e+02 0.000000000000000000e+00
1.960284807256235808e+02 0.000000000000000000e+00
1.962225850340136049e+02 0.000000000000000000e+00
1.964241269841269855e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.984692970521541895e+02 0.000000000000000000e+00
1.986612244890000056e+02 0.000000000000000000e+00
1.988765532879818636e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.992899773242630488e+02 0.000000000000000000e+00
1.994886167800453620e+02 0.000000000000000000e+00
1.996912471655328716e+02 0.000000000000000000e+00
1.998958730158730077e+02 0.000000000000000000e+00
2.001021315192743657e+02 0.000000000000000000e+00
2.002975056689342352e+02 0.000000000000000000e+00
2.005037641723355932e+02 0.000000000000000000e+00
2.007056689342403502e+02 0.000000000000000000e+00
2.009119274376417366e+02 0.000000000000000000e+00
2.011123809523809598e+02 0.000000000000000000e+00
2.013113832199546493e+02 0.000000000000000000e+00
2.015181859410430718e+02 0.000000000000000000e+00
2.017220861678004553e+02 0.000000000000000000e+00
2.019214512471655212e+02 0.000000000000000000e+00
2.021220861678004610e+02 0.000000000000000000e+00
2.023183673469387713e+02 0.000000000000000000e+00
2.025175510204081775e+02 0.000000000000000000e+00
2.027169160997732433e+02 0.000000000000000000e+00
2.029162811791383092e+02 0.000000000000000000e+00
2.031169160997732490e+02 0.000000000000000000e+00
2.033271655328798317e+02 0.000000000000000000e+00
2.035332426303855016e+02 0.000000000000000000e+00
2.037315192743764101e+02 0.000000000000000000e+00
2.039285260770975015e+02 0.000000000000000000e+00
2.041320634920634802e+02 0.000000000000000000e+00
2.043350566893423945e+02 0.000000000000000000e+00
2.045375056689342443e+02 0.000000000000000000e+00
2.047341496598639594e+02 0.000000000000000000e+00
2.049500226757369603e+02 0.000000000000000000e+00
2.051486621309999805e+02 0.000000000000000000e+00
2.053634467120181455e+02 0.000000000000000000e+00
2.055651700680272143e+02 0.000000000000000000e+00
2.057618140589569293e+02 0.000000000000000000e+00
2.059633560090702815e+02 0.000000000000000000e+00
2.061636281179138450e+02 0.000000000000000000e+00
2.063604535147392198e+02 0.000000000000000000e+00
2.065652607709750441e+02 0.000000000000000000e+00
2.067729705215419642e+02 0.000000000000000000e+00
2.069777777777777885e+02 0.000000000000000000e+00
2.071747845804988799e+02 0.000000000000000000e+00
2.073737868480725695e+02 0.000000000000000000e+00
2.075717006802721016e+02 0.000000000000000000e+00
2.077712471655328841e+02 0.000000000000000000e+00
2.079727891156462647e+02 0.000000000000000000e+00
2.081781405895691535e+02 0.000000000000000000e+00
2.083764172335600904e+02 0.000000000000000000e+00
2.085892063492063357e+02 0.000000000000000000e+00
2.087867573696145200e+02 0.000000000000000000e+00
2.089855782312925214e+02 0.000000000000000000e+00
2.091833106575963654e+02 0.000000000000000000e+00
2.093839455782313053e+02 0.000000000000000000e+00
2.095818594104308374e+02 0.000000000000000000e+00
2.097922902494331083e+02 0.000000000000000000e+00
2.099902040816326405e+02 0.000000000000000000e+00
2.101955555555555577e+02 0.000000000000000000e+00
2.103985487528344720e+02 0.000000000000000000e+00
2.106004535147392289e+02 0.000000000000000000e+00
2.107976417233560085e+02 0.000000000000000000e+00
2.109975510204081672e+02 0.000000000000000000e+00
2.111989115646258597e+02 0.000000000000000000e+00
2.114044444444444366e+02 0.000000000000000000e+00
2.116009070294784635e+02 0.000000000000000000e+00
2.118042630385487541e+02 0.000000000000000000e+00
2.120016326530612218e+02 0.000000000000000000e+00
2.122029931972789143e+02 0.000000000000000000e+00
2.123998185941043175e+02 0.000000000000000000e+00
2.126044444444444537e+02 0.000000000000000000e+00
2.128107029478458117e+02 0.000000000000000000e+00
2.130185941043083915e+02 0.000000000000000000e+00
2.132185034013605502e+02 0.000000000000000000e+00
2.134240362811791272e+02 0.000000000000000000e+00
2.136206802721088422e+02 0.000000000000000000e+00
2.138189569160997792e+02 0.000000000000000000e+00
2.140237641723356035e+02 0.000000000000000000e+00
2.142224036281179167e+02 0.000000000000000000e+00
2.144370068027211005e+02 0.000000000000000000e+00
2.146548752834466995e+02 0.000000000000000000e+00
2.148520634920634791e+02 0.000000000000000000e+00
2.150739229024943313e+02 0.000000000000000000e+00
2.152729251700680209e+02 0.000000000000000000e+00
2.154750113378684944e+02 0.000000000000000000e+00
2.156749206349206247e+02 0.000000000000000000e+00
2.158782766439909437e+02 0.000000000000000000e+00
2.160747392290249422e+02 0.000000000000000000e+00
2.162887981859410331e+02 0.000000000000000000e+00
2.164863492063492174e+02 0.000000000000000000e+00
2.166918820861677943e+02 0.000000000000000000e+00
2.168865306122449113e+02 0.000000000000000000e+00
2.170976870748299348e+02 0.000000000000000000e+00
2.172925170068027114e+02 0.000000000000000000e+00
2.174978684807256286e+02 0.000000000000000000e+00
2.177010430839002311e+02 0.000000000000000000e+00
2.179118367346938783e+02 0.000000000000000000e+00
2.181159183673469499e+02 0.000000000000000000e+00
2.183225396825396842e+02 0.000000000000000000e+00
2.185248072562358175e+02 0.000000000000000000e+00
2.187325170068027091e+02 0.000000000000000000e+00
2.189298866213152053e+02 0.000000000000000000e+00
2.191346938775510296e+02 0.000000000000000000e+00
2.193371428571428510e+02 0.000000000000000000e+00
2.195421315192743634e+02 0.000000000000000000e+00
2.197396825396825477e+02 0.000000000000000000e+00
2.199375963718820799e+02 0.000000000000000000e+00
2.201365986394557694e+02 0.000000000000000000e+00
2.203336054421768608e+02 0.000000000000000000e+00
2.205333333333333314e+02 0.000000000000000000e+00
2.207328798185941139e+02 0.000000000000000000e+00
2.209324263038548679e+02 0.000000000000000000e+00
2.211343310657596248e+02 0.000000000000000000e+00
2.213356916099773173e+02 0.000000000000000000e+00
2.215399546485260771e+02 0.000000000000000000e+00
2.217349659863945703e+02 0.000000000000000000e+00
2.219424943310657454e+02 0.000000000000000000e+00
2.221411337868480587e+02 0.000000000000000000e+00
2.223397732426303719e+02 0.000000000000000000e+00
2.225425850340135980e+02 0.000000000000000000e+00
2.227435827664399142e+02 0.000000000000000000e+00
2.229333333333333371e+02 0.000000000000000000e+00
2.231533786848072509e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.243553741496598661e+02 0.000000000000000000e+00
2.245538321995464912e+02 0.000000000000000000e+00
2.247640816326530739e+02 0.000000000000000000e+00
2.249665306122448953e+02 0.000000000000000000e+00
2.251595464852607620e+02 0.000000000000000000e+00
2.253656235827664318e+02 0.000000000000000000e+00
2.255722448979591945e+02 0.000000000000000000e+00
2.257697959183673504e+02 0.000000000000000000e+00
2.259755102040816439e+02 0.000000000000000000e+00
2.261714285714285779e+02 0.000000000000000000e+00
2.263882086167800480e+02 0.000000000000000000e+00
2.265950113378684705e+02 0.000000000000000000e+00
2.267940136054421885e+02 0.000000000000000000e+00
2.270022675736961446e+02 0.000000000000000000e+00
2.272061678004535281e+02 0.000000000000000000e+00
2.274046258503401248e+02 0.000000000000000000e+00
2.276081632653061320e+02 0.000000000000000000e+00
2.278095238095237960e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.282006349206349114e+02 0.000000000000000000e+00
2.284215873015872944e+02 0.000000000000000000e+00
2.286189569160997621e+02 0.000000000000000000e+00
2.288188662131519209e+02 0.000000000000000000e+00
2.290254875283446836e+02 0.000000000000000000e+00
2.292219501133786821e+02 0.000000000000000000e+00
2.294205895691609953e+02 0.000000000000000000e+00
2.296132426303854857e+02 0.000000000000000000e+00
2.298077097505668860e+02 0.000000000000000000e+00
2.300141496598639321e+02 0.000000000000000000e+00
2.302146031746031838e+02 0.000000000000000000e+00
2.304156009070294715e+02 0.000000000000000000e+00
2.306175056689342284e+02 0.000000000000000000e+00
2.308259410430839011e+02 0.000000000000000000e+00
2.310251247165532789e+02 0.000000000000000000e+00
2.312263038548752832e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.316282993197278870e+02 0.000000000000000000e+00
2.318280272108843576e+02 0.000000000000000000e+00
2.320252154195011371e+02 0.000000000000000000e+00
2.322169614512471583e+02 0.000000000000000000e+00
2.324165079365079407e+02 0.000000000000000000e+00
2.326142403628117847e+02 0.000000000000000000e+00
2.328054421759999855e+02 0.000000000000000000e+00
2.330008163265306109e+02 0.000000000000000000e+00
2.332047165532879944e+02 0.000000000000000000e+00
2.333973696145124848e+02 0.000000000000000000e+00
2.335970975056689269e+02 0.000000000000000000e+00
2.338004535147392176e+02 0.000000000000000000e+00
2.340039909297052247e+02 0.000000000000000000e+00
2.341971882086167795e+02 0.000000000000000000e+00
2.343889342403628007e+02 0.000000000000000000e+00
2.345888435374149594e+02 0.000000000000000000e+00
2.347849433106576100e+02 0.000000000000000000e+00
2.349794104308390104e+02 0.000000000000000000e+00
2.351860317460317447e+02 0.000000000000000000e+00
2.353864852607709679e+02 0.000000000000000000e+00
2.355911111111111040e+02 0.000000000000000000e+00
2.357962811791383331e+02 0.000000000000000000e+00
2.360012698412698455e+02 0.000000000000000000e+00
2.361984580498866251e+02 0.000000000000000000e+00
2.364019954648526038e+02 0.000000000000000000e+00
2.366040816326530489e+02 0.000000000000000000e+00
2.368005442176870758e+02 0.000000000000000000e+00
2.370077097505669030e+02 0.000000000000000000e+00
2.372130612244897918e+02 0.000000000000000000e+00
2.374280272108843519e+02 0.000000000000000000e+00
2.376234013605442215e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.380246712018140727e+02 0.000000000000000000e+00
2.382155102040816246e+02 0.000000000000000000e+00
2.384188662131519152e+02 0.000000000000000000e+00
2.386213151927437650e+02 0.000000000000000000e+00
2.388121541950113453e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.404420861678004542e+02 0.000000000000000000e+00
2.406305668934240316e+02 0.000000000000000000e+00
2.408368253968253896e+02 0.000000000000000000e+00
2.410341950113378573e+02 0.000000000000000000e+00
2.412395464852607745e+02 0.000000000000000000e+00
2.414405442176870622e+02 0.000000000000000000e+00
2.416426303854875357e+02 0.000000000000000000e+00
2.418387301580000042e+02 0.000000000000000000e+00
2.420475283446712069e+02 0.000000000000000000e+00
2.422425396825396717e+02 0.000000000000000000e+00
2.424462585034013671e+02 0.000000000000000000e+00
2.426483446712018122e+02 0.000000000000000000e+00
2.428484353741496591e+02 0.000000000000000000e+00
2.430497959183673515e+02 0.000000000000000000e+00
2.432460770975056619e+02 0.000000000000000000e+00
2.434454421768707562e+02 0.000000000000000000e+00
2.436582312925170015e+02 0.000000000000000000e+00
2.438577777777777840e+02 0.000000000000000000e+00
2.440658503401360520e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.444685714285714369e+02 0.000000000000000000e+00
2.446684807256235956e+02 0.000000000000000000e+00
2.448703854875283525e+02 0.000000000000000000e+00
2.450706575963718876e+02 0.000000000000000000e+00
2.452796371882086248e+02 0.000000000000000000e+00
2.454815419501133817e+02 0.000000000000000000e+00
2.456919727891156526e+02 0.000000000000000000e+00
2.458857142857142719e+02 0.000000000000000000e+00
2.460803628117913888e+02 0.000000000000000000e+00
2.462800907029478594e+02 0.000000000000000000e+00
2.464818140589569282e+02 0.000000000000000000e+00
2.466851700680272188e+02 0.000000000000000000e+00
2.469017687074830008e+02 0.000000000000000000e+00
2.470982312925169992e+02 0.000000000000000000e+00
2.472954195011337788e+02 0.000000000000000000e+00
2.474980498866213168e+02 0.000000000000000000e+00
2.476995918367346974e+02 0.000000000000000000e+00
2.479022222222222354e+02 0.000000000000000000e+00
2.481055782312925260e+02 0.000000000000000000e+00
2.483013151927437718e+02 0.000000000000000000e+00
2.485173696145124609e+02 0.000000000000000000e+00
2.487212698412698444e+02 0.000000000000000000e+00
2.489293424036281124e+02 0.000000000000000000e+00
2.491225396825396956e+02 0.000000000000000000e+00
2.493306122448979636e+02 0.000000000000000000e+00
2.495310657596371868e+02 0.000000000000000000e+00
2.497280725623582782e+02 0.000000000000000000e+00
2.499278004535147488e+02 0.000000000000000000e+00
2.501327891156462613e+02 0.000000000000000000e+00
2.503321541950113271e+02 0.000000000000000000e+00
2.505340589569161125e+02 0.000000000000000000e+00
2.507218140589569089e+02 0.000000000000000000e+00
2.509356916099773116e+02 0.000000000000000000e+00
2.511363265306122514e+02 0.000000000000000000e+00
2.513369614512471628e+02 0.000000000000000000e+00
2.515417687074829871e+02 0.000000000000000000e+00
2.517502040816326598e+02 0.000000000000000000e+00
2.519464852607709702e+02 0.000000000000000000e+00
2.521547392290249547e+02 0.000000000000000000e+00
2.523602721088435317e+02 0.000000000000000000e+00
2.525583673469387804e+02 0.000000000000000000e+00
2.527580952380952510e+02 0.000000000000000000e+00
2.529554648526077187e+02 0.000000000000000000e+00
2.531611791383219838e+02 0.000000000000000000e+00
2.533674376417233418e+02 0.000000000000000000e+00
2.535740589569161045e+02 0.000000000000000000e+00
2.537692517006802859e+02 0.000000000000000000e+00
2.539738775510204221e+02 0.000000000000000000e+00
2.541716099773242661e+02 0.000000000000000000e+00
2.543731519274376467e+02 0.000000000000000000e+00
2.545732426303854936e+02 0.000000000000000000e+00
2.547736961451247168e+02 0.000000000000000000e+00
2.549808616780045440e+02 0.000000000000000000e+00
2.551753287981859444e+02 0.000000000000000000e+00
2.553739682539682576e+02 0.000000000000000000e+00
2.555649886621315261e+02 0.000000000000000000e+00
2.557681632653061286e+02 0.000000000000000000e+00
2.559691609977324163e+02 0.000000000000000000e+00
2.561701587301587324e+02 0.000000000000000000e+00
2.563689795918367622e+02 0.000000000000000000e+00
2.565668934240362660e+02 0.000000000000000000e+00
2.567629931972788881e+02 0.000000000000000000e+00
2.569728798185940946e+02 0.000000000000000000e+00
2.571718820861677841e+02 0.000000000000000000e+00
2.573732426303855050e+02 0.000000000000000000e+00
2.575671655328798124e+02 0.000000000000000000e+00
2.577688888888889096e+02 0.000000000000000000e+00
2.579711564625850428e+02 0.000000000000000000e+00
2.581737868480725524e+02 0.000000000000000000e+00
2.583718820861677727e+02 0.000000000000000000e+00
2.585801360544217573e+02 0.000000000000000000e+00
2.587825850340136071e+02 0.000000000000000000e+00
2.589843083900226475e+02 0.000000000000000000e+00
2.591813151927437389e+02 0.000000000000000000e+00
2.593839455782313053e+02 0.000000000000000000e+00
2.595805895691610203e+02 0.000000000000000000e+00
2.597930158730158610e+02 0.000000000000000000e+00
2.599898412698412926e+02 0.000000000000000000e+00
2.601904761900000267e+02 0.000000000000000000e+00
2.603905668934240225e+02 0.000000000000000000e+00
2.605928344671201558e+02 0.000000000000000000e+00
2.607871201814058963e+02 0.000000000000000000e+00
2.609872108843537148e+02 0.000000000000000000e+00
2.611863945578231210e+02 0.000000000000000000e+00
2.613859410430839034e+02 0.000000000000000000e+00
2.615802267573695872e+02 0.000000000000000000e+00
2.617843083900226588e+02 0.000000000000000000e+00
2.619876643990929779e+02 0.000000000000000000e+00
2.621881179138321727e+02 0.000000000000000000e+00
2.623909297052153988e+02 0.000000000000000000e+00
2.625933786848072486e+02 0.000000000000000000e+00
2.627920181405895619e+02 0.000000000000000000e+00
2.630049886621314954e+02 0.000000000000000000e+00
2.632081632653060979e+02 0.000000000000000000e+00
2.634071655328798442e+02 0.000000000000000000e+00
2.636001814058956825e+02 0.000000000000000000e+00
2.637997278911564649e+02 0.000000000000000000e+00
2.640047165532880058e+02 0.000000000000000000e+00
2.642020861678004735e+02 0.000000000000000000e+00
2.644041723356008902e+02 0.000000000000000000e+00
2.646071655328798329e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.649875736961451480e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.657754195011337970e+02 0.000000000000000000e+00
2.659918367346938908e+02 0.000000000000000000e+00
2.661977324263038440e+02 0.000000000000000000e+00
2.663967346938775336e+02 0.000000000000000000e+00
2.666028117913832034e+02 0.000000000000000000e+00
2.668088888888888732e+02 0.000000000000000000e+00
2.670049886621314954e+02 0.000000000000000000e+00
2.672025396825396797e+02 0.000000000000000000e+00
2.674048072562358129e+02 0.000000000000000000e+00
2.676045351473923120e+02 0.000000000000000000e+00
2.678091609977324197e+02 0.000000000000000000e+00
2.680097959183673311e+02 0.000000000000000000e+00
2.682144217687074956e+02 0.000000000000000000e+00
2.684154195011337833e+02 0.000000000000000000e+00
2.686214965986394532e+02 0.000000000000000000e+00
2.688284807256235922e+02 0.000000000000000000e+00
2.690247619047619310e+02 0.000000000000000000e+00
2.692246712018140329e+02 0.000000000000000000e+00
2.694325623582766411e+02 0.000000000000000000e+00
2.696348299319727744e+02 0.000000000000000000e+00
2.698412698412698205e+02 0.000000000000000000e+00
2.700331972789115866e+02 0.000000000000000000e+00
2.702300226757369614e+02 0.000000000000000000e+00
2.704255782312924907e+02 0.000000000000000000e+00
2.706185941043083858e+02 0.000000000000000000e+00
2.708114285714285643e+02 0.000000000000000000e+00
2.710048072562358357e+02 0.000000000000000000e+00
2.712009070294784578e+02 0.000000000000000000e+00
2.713991836734693948e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.722211337868480996e+02 0.000000000000000000e+00
2.724346485260770692e+02 0.000000000000000000e+00
2.726557823129251688e+02 0.000000000000000000e+00
2.728556916099773275e+02 0.000000000000000000e+00
2.730695691609977303e+02 0.000000000000000000e+00
2.732803628117914059e+02 0.000000000000000000e+00
2.734858956916099828e+02 0.000000000000000000e+00
2.736896145124716782e+02 0.000000000000000000e+00
2.738942403628117859e+02 0.000000000000000000e+00
2.740957823129251665e+02 0.000000000000000000e+00
2.743120181405895437e+02 0.000000000000000000e+00
2.745113832199546664e+02 0.000000000000000000e+00
2.747201814058956870e+02 0.000000000000000000e+00
2.749202721088435624e+02 0.000000000000000000e+00
2.751149206349206224e+02 0.000000000000000000e+00
2.753249886621315454e+02 0.000000000000000000e+00
2.755301587301587460e+02 0.000000000000000000e+00
2.757367800453514519e+02 0.000000000000000000e+00
2.759502947845804783e+02 0.000000000000000000e+00
2.761536507936507974e+02 0.000000000000000000e+00
2.763588208616779980e+02 0.000000000000000000e+00
2.765569160997732183e+02 0.000000000000000000e+00
2.767559183673469647e+02 0.000000000000000000e+00
2.769525623582766229e+02 0.000000000000000000e+00
2.771493877551020546e+02 0.000000000000000000e+00
2.773492970521542134e+02 0.000000000000000000e+00
2.775575510204081411e+02 0.000000000000000000e+00
2.777549206349206088e+02 0.000000000000000000e+00
2.779557369614512368e+02 0.000000000000000000e+00
2.781496598639456010e+02 0.000000000000000000e+00
2.783486621315192906e+02 0.000000000000000000e+00
2.785503854875283309e+02 0.000000000000000000e+00
2.787484807256236081e+02 0.000000000000000000e+00
2.789462131519274521e+02 0.000000000000000000e+00
2.791586394557822928e+02 0.000000000000000000e+00
2.793554648526077244e+02 0.000000000000000000e+00
2.795546485260770737e+02 0.000000000000000000e+00
2.797560090702947946e+02 0.000000000000000000e+00
2.799615419501133715e+02 0.000000000000000000e+00
2.801605442176870611e+02 0.000000000000000000e+00
2.803660770975056948e+02 0.000000000000000000e+00
2.805678004535147352e+02 0.000000000000000000e+00
2.807740589569161216e+02 0.000000000000000000e+00
2.809745124716553164e+02 0.000000000000000000e+00
2.811811337868480791e+02 0.000000000000000000e+00
2.813839455782313053e+02 0.000000000000000000e+00
2.815829478458049948e+02 0.000000000000000000e+00
2.817837641723356228e+02 0.000000000000000000e+00
2.819827664399093123e+02 0.000000000000000000e+00
2.821864852607709508e+02 0.000000000000000000e+00
2.824012698412698228e+02 0.000000000000000000e+00
2.826033560090702963e+02 0.000000000000000000e+00
2.828123356009070335e+02 0.000000000000000000e+00
2.830149659863945431e+02 0.000000000000000000e+00
2.832114285714285984e+02 0.000000000000000000e+00
2.834142403628117677e+02 0.000000000000000000e+00
2.836175963718820867e+02 0.000000000000000000e+00
2.838289342403627984e+02 0.000000000000000000e+00
2.840364625850340303e+02 0.000000000000000000e+00
2.842436281179138291e+02 0.000000000000000000e+00
2.844526077097505663e+02 0.000000000000000000e+00
2.846526984126983848e+02 0.000000000000000000e+00
2.848553287981859512e+02 0.000000000000000000e+00
2.850606802721088684e+02 0.000000000000000000e+00
2.852611337868480632e+02 0.000000000000000000e+00
2.854644897959183822e+02 0.000000000000000000e+00
2.856861678004535179e+02 0.000000000000000000e+00
2.858835374149659856e+02 0.000000000000000000e+00
2.860948752834466973e+02 0.000000000000000000e+00
2.863033106575963984e+02 0.000000000000000000e+00
2.864986848072562111e+02 0.000000000000000000e+00
2.867043990929705046e+02 0.000000000000000000e+00
2.869044897959183800e+02 0.000000000000000000e+00
2.871060317460317606e+02 0.000000000000000000e+00
2.873142857142856883e+02 0.000000000000000000e+00
2.875158276643990689e+02 0.000000000000000000e+00
2.877168253968254135e+02 0.000000000000000000e+00
2.879161904761904793e+02 0.000000000000000000e+00
2.881157369614512618e+02 0.000000000000000000e+00
2.883187301587301477e+02 0.000000000000000000e+00
2.885139229024943575e+02 0.000000000000000000e+00
2.887152834467120215e+02 0.000000000000000000e+00
2.889217233560090676e+02 0.000000000000000000e+00
2.891230839002267317e+02 0.000000000000000000e+00
2.893248072562358288e+02 0.000000000000000000e+00
2.895196371882086055e+02 0.000000000000000000e+00
2.897277097505668735e+02 0.000000000000000000e+00
2.899265306122449033e+02 0.000000000000000000e+00
2.901351473922902642e+02 0.000000000000000000e+00
2.903386848072562429e+02 0.000000000000000000e+00
2.905433106575963507e+02 0.000000000000000000e+00
2.907375963718820913e+02 0.000000000000000000e+00
2.909409523809523535e+02 0.000000000000000000e+00
2.911395918367346667e+02 0.000000000000000000e+00
2.913393197278911657e+02 0.000000000000000000e+00
2.915386848072562316e+02 0.000000000000000000e+00
2.917429478458049630e+02 0.000000000000000000e+00
2.919484807256235968e+02 0.000000000000000000e+00
2.921600000000000250e+02 0.000000000000000000e+00
2.923560997732426472e+02 0.000000000000000000e+00
2.925569160997732183e+02 0.000000000000000000e+00
2.927608163265306302e+02 0.000000000000000000e+00
2.929614512471655416e+02 0.000000000000000000e+00
2.931660770975056494e+02 0.000000000000000000e+00
2.933638095238095502e+02 0.000000000000000000e+00
2.935646258503401214e+02 0.000000000000000000e+00
2.937648979591836564e+02 0.000000000000000000e+00
2.939624489795918407e+02 0.000000000000000000e+00
2.941645351473923142e+02 0.000000000000000000e+00
2.943648072562358493e+02 0.000000000000000000e+00
2.945643537414965749e+02 0.000000000000000000e+00
2.947591836734694084e+02 0.000000000000000000e+00
2.949529251700679993e+02 0.000000000000000000e+00
2.951466666666666470e+02 0.000000000000000000e+00
2.953561904761904771e+02 0.000000000000000000e+00
2.955463038548753048e+02 0.000000000000000000e+00
2.957558276643990780e+02 0.000000000000000000e+00
2.959510204081632878e+02 0.000000000000000000e+00
2.961467573696145337e+02 0.000000000000000000e+00
2.963434013605441919e+02 0.000000000000000000e+00
2.965431292517006909e+02 0.000000000000000000e+00
2.967414058956916278e+02 0.000000000000000000e+00
2.969516553287982106e+02 0.000000000000000000e+00
2.971473922902494564e+02 0.000000000000000000e+00
2.973469387755101820e+02 0.000000000000000000e+00
2.975539229024943211e+02 0.000000000000000000e+00
2.977456689342403706e+02 0.000000000000000000e+00
2.979475736961451275e+02 0.000000000000000000e+00
2.981456689342403479e+02 0.000000000000000000e+00
2.983444897959183777e+02 0.000000000000000000e+00
2.985543764172335841e+02 0.000000000000000000e+00
2.987591836734694084e+02 0.000000000000000000e+00
2.989570975056689122e+02 0.000000000000000000e+00
2.991651700680272370e+02 0.000000000000000000e+00
2.993665306122449010e+02 0.000000000000000000e+00
2.995709750566893490e+02 0.000000000000000000e+00
2.997730612244898225e+02 0.000000000000000000e+00
2.999771428569999898e+02 0.000000000000000000e+00
3.001790476190475943e+02 0.000000000000000000e+00
3.003769614512471549e+02 0.000000000000000000e+00
3.005759637188208444e+02 0.000000000000000000e+00
3.007702494331065850e+02 0.000000000000000000e+00
3.009779591836734767e+02 0.000000000000000000e+00
3.011709750566893149e+02 0.000000000000000000e+00
3.013549206349206315e+02 0.000000000000000000e+00
3.015453968253968355e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
3.021380498859999761e+02 0.000000000000000000e+00
3.023403174603174648e+02 0.000000000000000000e+00
3.025266213151927559e+02 0.000000000000000000e+00
3.027178231292517125e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
3.036859863945578013e+02 0.000000000000000000e+00
3.038864399092970530e+02 0.000000000000000000e+00
3.040908843537415009e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
3.049244444444444184e+02 0.000000000000000000e+00
3.051274376417233611e+02 0.000000000000000000e+00
3.053424036281178928e+02 0.000000000000000000e+00
3.055539229024943211e+02 0.000000000000000000e+00
3.057587301587301454e+02 0.000000000000000000e+00
3.059521088435374168e+02 0.000000000000000000e+00
3.061574603174603340e+02 0.000000000000000000e+00
3.063640816326530398e+02 0.000000000000000000e+00
3.065583673469387804e+02 0.000000000000000000e+00
3.067617233560090426e+02 0.000000000000000000e+00
3.069599999999999795e+02 0.000000000000000000e+00
3.071649886621315204e+02 0.000000000000000000e+00
3.073612698412698592e+02 0.000000000000000000e+00
3.075637188208616521e+02 0.000000000000000000e+00
3.077681632653061001e+02 0.000000000000000000e+00
3.079715192743764192e+02 0.000000000000000000e+00
3.081817687074830019e+02 0.000000000000000000e+00
3.083873015873015788e+02 0.000000000000000000e+00
3.085959183673469397e+02 0.000000000000000000e+00
3.087934693877551240e+02 0.000000000000000000e+00
3.089906575963718751e+02 0.000000000000000000e+00
3.091911111111111268e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
3.113239002267573596e+02 0.000000000000000000e+00
3.115141950113378471e+02 0.000000000000000000e+00
3.117289795918367190e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
3.121425850340136208e+02 0.000000000000000000e+00
3.123394104308389956e+02 0.000000000000000000e+00
3.125391383219954378e+02 0.000000000000000000e+00
3.127368707482993386e+02 0.000000000000000000e+00
3.129453061224489829e+02 0.000000000000000000e+00
3.131332426303854959e+02 0.000000000000000000e+00
3.133282539682539891e+02 0.000000000000000000e+00
3.135357823129251642e+02 0.000000000000000000e+00
3.137364172335600756e+02 0.000000000000000000e+00
3.139374149659864202e+02 0.000000000000000000e+00
3.141311564625850110e+02 0.000000000000000000e+00
3.143288888888889119e+02 0.000000000000000000e+00
3.145402267573696236e+02 0.000000000000000000e+00
3.147356009070294931e+02 0.000000000000000000e+00
3.149405895691609771e+02 0.000000000000000000e+00
3.151361451239999951e+02 0.000000000000000000e+00
3.153447619047619241e+02 0.000000000000000000e+00
3.155461224489795882e+02 0.000000000000000000e+00
3.157425850340135867e+02 0.000000000000000000e+00
3.159437641723355910e+02 0.000000000000000000e+00
3.161487528344671318e+02 0.000000000000000000e+00
3.163453968253968469e+02 0.000000000000000000e+00
3.165487528344671091e+02 0.000000000000000000e+00
3.167551927437641552e+02 0.000000000000000000e+00
3.169638095238095161e+02 0.000000000000000000e+00
3.171615419501133601e+02 0.000000000000000000e+00
3.173688888888888755e+02 0.000000000000000000e+00
3.175753287981859216e+02 0.000000000000000000e+00
3.177892063492063244e+02 0.000000000000000000e+00
3.179882086167800708e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
3.186109750566893695e+02 0.000000000000000000e+00
3.188168707482993227e+02 0.000000000000000000e+00
3.190214965986394304e+02 0.000000000000000000e+00
3.192290249433106624e+02 0.000000000000000000e+00
3.194387301587301522e+02 0.000000000000000000e+00
3.196437188208616931e+02 0.000000000000000000e+00
3.198525170068027137e+02 0.000000000000000000e+00
3.200558730158730327e+02 0.000000000000000000e+00
3.202632199546485481e+02 0.000000000000000000e+00
3.204629478458049903e+02 0.000000000000000000e+00
3.206601360544217414e+02 0.000000000000000000e+00
3.208698412698412881e+02 0.000000000000000000e+00
3.210804535147392471e+02 0.000000000000000000e+00
3.212799999999999727e+02 0.000000000000000000e+00
3.214898866213151791e+02 0.000000000000000000e+00
3.216832653061224505e+02 0.000000000000000000e+00
3.218833560090702690e+02 0.000000000000000000e+00
3.220783673469387622e+02 0.000000000000000000e+00
3.222775510204081684e+02 0.000000000000000000e+00
3.224843537414965908e+02 0.000000000000000000e+00
3.226875283446711933e+02 0.000000000000000000e+00
3.228765532879818352e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
3.232678458049886672e+02 0.000000000000000000e+00
3.234561451247165564e+02 0.000000000000000000e+00
3.236634920634920718e+02 0.000000000000000000e+00
3.238646712018140761e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
3.242842630385487723e+02 0.000000000000000000e+00
3.244863492063491890e+02 0.000000000000000000e+00
3.246887981859410388e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
3.250982312925170277e+02 0.000000000000000000e+00
3.253043083900226975e+02 0.000000000000000000e+00
3.255109297052154034e+02 0.000000000000000000e+00
3.257137414965986295e+02 0.000000000000000000e+00
3.259127437641723191e+02 0.000000000000000000e+00
3.261097505668934105e+02 0.000000000000000000e+00
3.263149206349206111e+02 0.000000000000000000e+00
3.265220861678004667e+02 0.000000000000000000e+00
3.267209070294784397e+02 0.000000000000000000e+00
3.269235374140000090e+02 0.000000000000000000e+00
3.271238095238095411e+02 0.000000000000000000e+00
3.273246258503401123e+02 0.000000000000000000e+00
3.275399546485260771e+02 0.000000000000000000e+00
3.277326077097505390e+02 0.000000000000000000e+00
3.279513832199546641e+02 0.000000000000000000e+00
3.281538321995464571e+02 0.000000000000000000e+00
3.283604535147392198e+02 0.000000000000000000e+00
3.285638095238095389e+02 0.000000000000000000e+00
3.287611791383220066e+02 0.000000000000000000e+00
3.289594557823129435e+02 0.000000000000000000e+00
3.291664399092970257e+02 0.000000000000000000e+00
3.293638095238095502e+02 0.000000000000000000e+00
3.295764172335601074e+02 0.000000000000000000e+00
3.297803174603174625e+02 0.000000000000000000e+00
3.299887528344671068e+02 0.000000000000000000e+00
3.301906575963718637e+02 0.000000000000000000e+00
3.303874829931972954e+02 0.000000000000000000e+00
3.305864852607709850e+02 0.000000000000000000e+00
3.307956462585033819e+02 0.000000000000000000e+00
3.309979138321995720e+02 0.000000000000000000e+00
3.312159637188208876e+02 0.000000000000000000e+00
3.314167800453514587e+02 0.000000000000000000e+00
3.316259410430839125e+02 0.000000000000000000e+00
3.318331065759637113e+02 0.000000000000000000e+00
3.320355555555555611e+02 0.000000000000000000e+00
3.322407256235827617e+02 0.000000000000000000e+00
3.324395464852607915e+02 0.000000000000000000e+00
3.326392743764172337e+02 0.000000000000000000e+00
3.328542403628117654e+02 0.000000000000000000e+00
3.330465306122449078e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
3.334419954648525959e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
3.342650340136054297e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
3.352108843537415055e+02 0.000000000000000000e+00
3.354162358276644227e+02 0.000000000000000000e+00
3.356123356009070449e+02 0.000000000000000000e+00
3.358146031746031781e+02 0.000000000000000000e+00
3.360241269841270082e+02 0.000000000000000000e+00
3.362287528344671159e+02 0.000000000000000000e+00
3.364408163260000038e+02 0.000000000000000000e+00
3.366407256235827390e+02 0.000000000000000000e+00
3.368391836734693925e+02 0.000000000000000000e+00
3.370392743764172110e+02 0.000000000000000000e+00
3.372546031746031758e+02 0.000000000000000000e+00
3.374563265306122730e+02 0.000000000000000000e+00
3.376752834467120010e+02 0.000000000000000000e+00
3.378862585034013364e+02 0.000000000000000000e+00
3.380963265306122594e+02 0.000000000000000000e+00
3.382949659863945726e+02 0.000000000000000000e+00
3.384965079365079532e+02 0.000000000000000000e+00
3.386907936507936370e+02 0.000000000000000000e+00
3.389092063492063289e+02 0.000000000000000000e+00
3.391143764172335864e+02 0.000000000000000000e+00
3.393197278911564467e+02 0.000000000000000000e+00
3.395287074829931839e+02 0.000000000000000000e+00
3.397315192743764101e+02 0.000000000000000000e+00
3.399359637188208580e+02 0.000000000000000000e+00
3.401315192743764442e+02 0.000000000000000000e+00
3.403310657596371698e+02 0.000000000000000000e+00
3.405142857142857338e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
3.416223129251700925e+02 0.000000000000000000e+00
3.418316553287982060e+02 0.000000000000000000e+00
3.420359183673469374e+02 0.000000000000000000e+00
3.422354648526077199e+02 0.000000000000000000e+00
3.424391836734694152e+02 0.000000000000000000e+00
3.426574149659863906e+02 0.000000000000000000e+00
3.428714739229025099e+02 0.000000000000000000e+00
3.430722902494330810e+02 0.000000000000000000e+00
3.432711111111111109e+02 0.000000000000000000e+00
3.434744671201814299e+02 0.000000000000000000e+00
3.436887074829932089e+02 0.000000000000000000e+00
3.438897052154194967e+02 0.000000000000000000e+00
3.441128344671201944e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
3.445275283446712251e+02 0.000000000000000000e+00
3.447305215419501110e+02 0.000000000000000000e+00
3.449282539682539550e+02 0.000000000000000000e+00
3.451272562358276446e+02 0.000000000000000000e+00
3.453327891156462783e+02 0.000000000000000000e+00
3.455288888888889005e+02 0.000000000000000000e+00
3.457293424036280953e+02 0.000000000000000000e+00
3.459135827659999904e+02 0.000000000000000000e+00
3.461407709750566823e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
3.465206349206349046e+02 0.000000000000000000e+00
3.467299773242630181e+02 0.000000000000000000e+00
3.469282539682539550e+02 0.000000000000000000e+00
3.471085714285714516e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
3.484515192743764374e+02 0.000000000000000000e+00
3.486468934240363069e+02 0.000000000000000000e+00
3.488565986394557967e+02 0.000000000000000000e+00
3.490575963718820844e+02 0.000000000000000000e+00
3.492687528344671364e+02 0.000000000000000000e+00
3.494664852607709804e+02 0.000000000000000000e+00
3.496627664399093192e+02 0.000000000000000000e+00
3.498619501133786684e+02 0.000000000000000000e+00
3.500778231292517262e+02 0.000000000000000000e+00
3.502786394557822973e+02 0.000000000000000000e+00
3.504961451247165769e+02 0.000000000000000000e+00
3.506971428571428646e+02 0.000000000000000000e+00
3.509097505668934218e+02 0.000000000000000000e+00
3.511114739229025190e+02 0.000000000000000000e+00
3.513110204081632446e+02 0.000000000000000000e+00
3.515123809523809655e+02 0.000000000000000000e+00
3.517190022675736714e+02 0.000000000000000000e+00
3.519170975056689485e+02 0.000000000000000000e+00
3.521237188208616544e+02 0.000000000000000000e+00
3.523301587301587574e+02 0.000000000000000000e+00
3.525324263038548906e+02 0.000000000000000000e+00
3.527341496598639310e+02 0.000000000000000000e+00
3.529349659863945590e+02 0.000000000000000000e+00
3.531365079365079396e+02 0.000000000000000000e+00
3.533491156462584968e+02 0.000000000000000000e+00
3.535434013605442374e+02 0.000000000000000000e+00
3.537583673469387691e+02 0.000000000000000000e+00
3.539531972789115457e+02 0.000000000000000000e+00
3.541621768707482829e+02 0.000000000000000000e+00
3.543651700680272256e+02 0.000000000000000000e+00
3.545545578231292438e+02 0.000000000000000000e+00
3.547582766439909392e+02 0.000000000000000000e+00
3.549648979590000408e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
3.695619047619047706e+02 0.000000000000000000e+00
3.697643537414966204e+02 0.000000000000000000e+00
3.699831292517006887e+02 0.000000000000000000e+00
3.701951927437641530e+02 0.000000000000000000e+00
3.703963718820861573e+02 0.000000000000000000e+00
3.706002721088435123e+02 0.000000000000000000e+00
3.708047165532879603e+02 0.000000000000000000e+00
3.710100680272108775e+02 0.000000000000000000e+00
3.712128798185941037e+02 0.000000000000000000e+00
3.714053514739229058e+02 0.000000000000000000e+00
3.716078004530000385e+02 0.000000000000000000e+00
3.718220408163265347e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
3.722327437641723122e+02 0.000000000000000000e+00
3.724422675736961423e+02 0.000000000000000000e+00
3.726468934240363069e+02 0.000000000000000000e+00
3.728526077097505436e+02 0.000000000000000000e+00
3.730561451247165792e+02 0.000000000000000000e+00
3.732827210884353804e+02 0.000000000000000000e+00
3.734824489795918225e+02 0.000000000000000000e+00
3.736881632653061160e+02 0.000000000000000000e+00
3.739011337868480496e+02 0.000000000000000000e+00
3.741048526077097449e+02 0.000000000000000000e+00
3.743134693877551058e+02 0.000000000000000000e+00
3.745242630385487246e+02 0.000000000000000000e+00
3.747305215419501110e+02 0.000000000000000000e+00
3.749471201814059214e+02 0.000000000000000000e+00
3.751557369614512254e+02 0.000000000000000000e+00
3.753618140589568952e+02 0.000000000000000000e+00
3.755675283446711887e+02 0.000000000000000000e+00
3.757737868480725751e+02 0.000000000000000000e+00
3.759778684807256468e+02 0.000000000000000000e+00
3.761899319727891111e+02 0.000000000000000000e+00
3.763934693877550899e+02 0.000000000000000000e+00
3.765964625850340326e+02 0.000000000000000000e+00
3.767978231292516966e+02 0.000000000000000000e+00
3.770015419501133920e+02 0.000000000000000000e+00
3.772070748299319689e+02 0.000000000000000000e+00
3.774102494331065714e+02 0.000000000000000000e+00
3.776063492063491935e+02 0.000000000000000000e+00
3.778173242630385289e+02 0.000000000000000000e+00
3.780156009070294658e+02 0.000000000000000000e+00
3.782311111111110904e+02 0.000000000000000000e+00
3.784402721088435442e+02 0.000000000000000000e+00
3.786448979591836519e+02 0.000000000000000000e+00
3.788538775510203891e+02 0.000000000000000000e+00
3.790519727891156663e+02 0.000000000000000000e+00
3.792560544217686811e+02 0.000000000000000000e+00
3.794601360544217528e+02 0.000000000000000000e+00
3.796576870748299370e+02 0.000000000000000000e+00
3.798746485260771237e+02 0.000000000000000000e+00
3.800751020408163185e+02 0.000000000000000000e+00
3.802779138321995447e+02 0.000000000000000000e+00
3.804885260770975037e+02 0.000000000000000000e+00
3.806913378684807299e+02 0.000000000000000000e+00
3.808948752834467086e+02 0.000000000000000000e+00
3.811060317460317606e+02 0.000000000000000000e+00
3.813035827664398880e+02 0.000000000000000000e+00
3.815123809523809655e+02 0.000000000000000000e+00
3.817130158730158769e+02 0.000000000000000000e+00
3.819156462585033864e+02 0.000000000000000000e+00
3.821190022675737055e+02 0.000000000000000000e+00
3.823210884353741221e+02 0.000000000000000000e+00
3.825282539682539777e+02 0.000000000000000000e+00
3.827463038548752934e+02 0.000000000000000000e+00
3.829532879818594324e+02 0.000000000000000000e+00
3.831595464852607620e+02 0.000000000000000000e+00
3.833574603174603226e+02 0.000000000000000000e+00
3.835639002267573687e+02 0.000000000000000000e+00
3.837679818594104404e+02 0.000000000000000000e+00
3.839740589569161102e+02 0.000000000000000000e+00
3.841754195011337742e+02 0.000000000000000000e+00
3.843800453514739388e+02 0.000000000000000000e+00
3.845775963718820663e+02 0.000000000000000000e+00
3.847923809523809382e+02 0.000000000000000000e+00
3.849875736961451480e+02 0.000000000000000000e+00
3.851911111111111268e+02 0.000000000000000000e+00
3.854019047619047456e+02 0.000000000000000000e+00
3.856029024943310901e+02 0.000000000000000000e+00
3.858073469387755381e+02 0.000000000000000000e+00
3.860145124716553369e+02 0.000000000000000000e+00
3.862195011337868209e+02 0.000000000000000000e+00
3.864308390022675894e+02 0.000000000000000000e+00
3.866390929705215171e+02 0.000000000000000000e+00
3.868439002267573414e+02 0.000000000000000000e+00
3.870525170068027023e+02 0.000000000000000000e+00
3.872498866213151700e+02 0.000000000000000000e+00
3.874508843537415146e+02 0.000000000000000000e+00
3.876555102040816223e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
4.022911564625850360e+02 0.000000000000000000e+00
4.024919727891156640e+02 0.000000000000000000e+00
4.027109297052153920e+02 0.000000000000000000e+00
4.029289795918367076e+02 0.000000000000000000e+00
4.031357823129251869e+02 0.000000000000000000e+00
4.033387755102040728e+02 0.000000000000000000e+00
4.035406802721088297e+02 0.000000000000000000e+00
4.037373242630385448e+02 0.000000000000000000e+00
4.039392290249433017e+02 0.000000000000000000e+00
4.041398639455782131e+02 0.000000000000000000e+00
4.043626303854875346e+02 0.000000000000000000e+00
4.045726984126984007e+02 0.000000000000000000e+00
4.047787755102040705e+02 0.000000000000000000e+00
4.049835827664398948e+02 0.000000000000000000e+00
4.051851247165532754e+02 0.000000000000000000e+00
4.053935600907029198e+02 0.000000000000000000e+00
4.056005442176870588e+02 0.000000000000000000e+00
4.057950113378684591e+02 0.000000000000000000e+00
4.060023582766439745e+02 0.000000000000000000e+00
4.062029931972788859e+02 0.000000000000000000e+00
4.064027210884353849e+02 0.000000000000000000e+00
4.066044444444444252e+02 0.000000000000000000e+00
4.068081632653061206e+02 0.000000000000000000e+00
4.070169614512471412e+02 0.000000000000000000e+00
4.072210430839002129e+02 0.000000000000000000e+00
4.074173242630385516e+02 0.000000000000000000e+00
4.076157823129251483e+02 0.000000000000000000e+00
4.078465306122449192e+02 0.000000000000000000e+00
4.080299319727891429e+02 0.000000000000000000e+00
4.082227664399093214e+02 0.000000000000000000e+00
4.084439002267573642e+02 0.000000000000000000e+00
4.086258503401360827e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
4.092324716553288226e+02 0.000000000000000000e+00
4.094637641723355728e+02 0.000000000000000000e+00
4.096595011337868755e+02 0.000000000000000000e+00
4.098583219954648484e+02 0.000000000000000000e+00
4.100495238095238051e+02 0.000000000000000000e+00
4.102762811791383228e+02 0.000000000000000000e+00
4.104751020408163527e+02 0.000000000000000000e+00
4.106730158730158564e+02 0.000000000000000000e+00
4.108627664399093078e+02 0.000000000000000000e+00
4.110791836734694016e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
4.158302040816326439e+02 0.000000000000000000e+00
4.160584126984127238e+02 0.000000000000000000e+00
4.162857142857142776e+02 0.000000000000000000e+00
4.164861678004535293e+02 0.000000000000000000e+00
4.166911564625850133e+02 0.000000000000000000e+00
4.168890702947845739e+02 0.000000000000000000e+00
4.171004081632652856e+02 0.000000000000000000e+00
4.172972335600907172e+02 0.000000000000000000e+00
4.175181859410431002e+02 0.000000000000000000e+00
4.177175510204081661e+02 0.000000000000000000e+00
4.179250793650793412e+02 0.000000000000000000e+00
4.181317006802721039e+02 0.000000000000000000e+00
4.183317913832199793e+02 0.000000000000000000e+00
4.185336961451247362e+02 0.000000000000000000e+00
4.187475736961451389e+02 0.000000000000000000e+00
4.189433106575963848e+02 0.000000000000000000e+00
4.191515646258503125e+02 0.000000000000000000e+00
4.193521995464852807e+02 0.000000000000000000e+00
4.195553741496598832e+02 0.000000000000000000e+00
4.197590929705215217e+02 0.000000000000000000e+00
4.199619047619047478e+02 0.000000000000000000e+00
4.201603628117914013e+02 0.000000000000000000e+00
4.203658956916099783e+02 0.000000000000000000e+00
4.205654421768707607e+02 0.000000000000000000e+00
4.207702494331065850e+02 0.000000000000000000e+00
4.209777777777777601e+02 0.000000000000000000e+00
4.211847619047618991e+02 0.000000000000000000e+00
4.213857596371881868e+02 0.000000000000000000e+00
4.215842176870748403e+02 0.000000000000000000e+00
4.217866666666666902e+02 0.000000000000000000e+00
4.219921995464852671e+02 0.000000000000000000e+00
4.221917460317460495e+02 0.000000000000000000e+00
4.224030839002267612e+02 0.000000000000000000e+00
4.226024489795918271e+02 0.000000000000000000e+00
4.228088888888888732e+02 0.000000000000000000e+00
4.230107936507936301e+02 0.000000000000000000e+00
4.232137868480725729e+02 0.000000000000000000e+00
4.234243990929705319e+02 0.000000000000000000e+00
4.236272108843537580e+02 0.000000000000000000e+00
4.238184126984127147e+02 0.000000000000000000e+00
4.240235827664399153e+02 0.000000000000000000e+00
4.242238548752834504e+02 0.000000000000000000e+00
4.244248526077097381e+02 0.000000000000000000e+00
4.246327437641723463e+02 0.000000000000000000e+00
4.248411791383219906e+02 0.000000000000000000e+00
4.250470748299320007e+02 0.000000000000000000e+00
4.252542403628117995e+02 0.000000000000000000e+00
4.254552380952380872e+02 0.000000000000000000e+00
4.256674829931972681e+02 0.000000000000000000e+00
4.258653968253968287e+02 0.000000000000000000e+00
4.260720181405895914e+02 0.000000000000000000e+00
4.262724716553287863e+02 0.000000000000000000e+00
4.264734693877550740e+02 0.000000000000000000e+00
4.266644897959183709e+02 0.000000000000000000e+00
4.268760090702947991e+02 0.000000000000000000e+00
4.270712018140589521e+02 0.000000000000000000e+00
4.272803628117914059e+02 0.000000000000000000e+00
4.274782766439909096e+02 0.000000000000000000e+00
4.276843537414965795e+02 0.000000000000000000e+00
4.278887981859410274e+02 0.000000000000000000e+00
4.280903401360544080e+02 0.000000000000000000e+00
4.282909750566893194e+02 0.000000000000000000e+00
4.285004988662131495e+02 0.000000000000000000e+00
4.287076643990929483e+02 0.000000000000000000e+00
4.289193650793650932e+02 0.000000000000000000e+00
4.291250793650793867e+02 0.000000000000000000e+00
4.293289795918367417e+02 0.000000000000000000e+00
4.295328798185940968e+02 0.000000000000000000e+00
4.297375056689342614e+02 0.000000000000000000e+00
4.299392290249433017e+02 0.000000000000000000e+00
4.301465759637188171e+02 0.000000000000000000e+00
4.303477551020408214e+02 0.000000000000000000e+00
4.305496598639455783e+02 0.000000000000000000e+00
4.307555555555555316e+02 0.000000000000000000e+00
4.309587301587301340e+02 0.000000000000000000e+00
4.311673469387754949e+02 0.000000000000000000e+00
4.313774149659864179e+02 0.000000000000000000e+00
4.315795011337868345e+02 0.000000000000000000e+00
4.317966439909296810e+02 0.000000000000000000e+00
4.320030839002267840e+02 0.000000000000000000e+00
4.322117006802720880e+02 0.000000000000000000e+00
4.324139682539682781e+02 0.000000000000000000e+00
4.326269387755102116e+02 0.000000000000000000e+00
4.328360997732426085e+02 0.000000000000000000e+00
4.330358276643991076e+02 0.000000000000000000e+00
4.332368253968253953e+02 0.000000000000000000e+00
4.334465306122448851e+02 0.000000000000000000e+00
4.336408163265306257e+02 0.000000000000000000e+00
4.338552380952381213e+02 0.000000000000000000e+00
4.340613151927437912e+02 0.000000000000000000e+00
4.342675736961451207e+02 0.000000000000000000e+00
4.344761904761904816e+02 0.000000000000000000e+00
4.346837188208616567e+02 0.000000000000000000e+00
4.348932426303854868e+02 0.000000000000000000e+00
4.350984126984126874e+02 0.000000000000000000e+00
4.352988662131519391e+02 0.000000000000000000e+00
4.355199999999999818e+02 0.000000000000000000e+00
4.357344217687074774e+02 0.000000000000000000e+00
4.359370521541949870e+02 0.000000000000000000e+00
4.361427664399092805e+02 0.000000000000000000e+00
4.363435827664399085e+02 0.000000000000000000e+00
4.365473015873016038e+02 0.000000000000000000e+00
4.367506575963718660e+02 0.000000000000000000e+00
4.369502040816326485e+02 0.000000000000000000e+00
4.371620861678004530e+02 0.000000000000000000e+00
4.373745124716553505e+02 0.000000000000000000e+00
4.375771428571428601e+02 0.000000000000000000e+00
4.377884807256235717e+02 0.000000000000000000e+00
4.379938321995464889e+02 0.000000000000000000e+00
4.381988208616780298e+02 0.000000000000000000e+00
4.384179591836734744e+02 0.000000000000000000e+00
4.386207709750567005e+02 0.000000000000000000e+00
4.388204988662131427e+02 0.000000000000000000e+00
4.390254875283446836e+02 0.000000000000000000e+00
4.392288435374149458e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
4.411820408163265483e+02 0.000000000000000000e+00
4.413866666666666561e+02 0.000000000000000000e+00
4.415981859410430843e+02 0.000000000000000000e+00
4.417993650793650886e+02 0.000000000000000000e+00
4.420063492063492276e+02 0.000000000000000000e+00
4.422180498866213156e+02 0.000000000000000000e+00
4.424214058956916347e+02 0.000000000000000000e+00
4.426323809523809700e+02 0.000000000000000000e+00
4.428424489795918362e+02 0.000000000000000000e+00
4.430448979591836860e+02 0.000000000000000000e+00
4.432538775510204232e+02 0.000000000000000000e+00
4.434507029478457980e+02 0.000000000000000000e+00
4.436582312925170299e+02 0.000000000000000000e+00
4.438735600907029379e+02 0.000000000000000000e+00
4.440760090702947878e+02 0.000000000000000000e+00
4.442753741496598536e+02 0.000000000000000000e+00
4.444798185941043016e+02 0.000000000000000000e+00
4.446813605442176822e+02 0.000000000000000000e+00
4.448836281179138155e+02 0.000000000000000000e+00
4.450924263038548929e+02 0.000000000000000000e+00
4.453041269841269809e+02 0.000000000000000000e+00
4.455116553287982128e+02 0.000000000000000000e+00
4.457175510204081661e+02 0.000000000000000000e+00
4.459229024943310833e+02 0.000000000000000000e+00
4.461240816326530876e+02 0.000000000000000000e+00
4.463252607709750350e+02 0.000000000000000000e+00
4.465367800453514633e+02 0.000000000000000000e+00
4.467392290249433131e+02 0.000000000000000000e+00
4.469414965986394463e+02 0.000000000000000000e+00
4.471466666666666470e+02 0.000000000000000000e+00
4.473567346938775700e+02 0.000000000000000000e+00
4.475577324263038577e+02 0.000000000000000000e+00
4.477647165532879967e+02 0.000000000000000000e+00
4.479704308390022902e+02 0.000000000000000000e+00
4.481785034013605582e+02 0.000000000000000000e+00
4.483795011337868459e+02 0.000000000000000000e+00
4.485803174603174739e+02 0.000000000000000000e+00
4.487858503401360508e+02 0.000000000000000000e+00
4.489910204081632514e+02 0.000000000000000000e+00
4.491936507936508178e+02 0.000000000000000000e+00
4.493953741496598582e+02 0.000000000000000000e+00
4.495976417233559914e+02 0.000000000000000000e+00
4.498064399092970689e+02 0.000000000000000000e+00
4.499976417233560255e+02 0.000000000000000000e+00
4.501946485260771169e+02 0.000000000000000000e+00
4.503978231292517194e+02 0.000000000000000000e+00
4.506039002267573892e+02 0.000000000000000000e+00
4.508130612244897861e+02 0.000000000000000000e+00
4.510193197278911725e+02 0.000000000000000000e+00
4.512203174603174602e+02 0.000000000000000000e+00
4.514392743764172451e+02 0.000000000000000000e+00
4.516375510204081820e+02 0.000000000000000000e+00
4.518430839002267589e+02 0.000000000000000000e+00
4.520464399092970780e+02 0.000000000000000000e+00
4.522470748299319894e+02 0.000000000000000000e+00
4.524555102040816337e+02 0.000000000000000000e+00
4.526565079365079214e+02 0.000000000000000000e+00
4.528749206349206133e+02 0.000000000000000000e+00
4.530882539682539800e+02 0.000000000000000000e+00
4.532905215419501133e+02 0.000000000000000000e+00
4.534889795918367099e+02 0.000000000000000000e+00
4.536899773242630545e+02 0.000000000000000000e+00
4.538953287981859148e+02 0.000000000000000000e+00
4.541048526077097449e+02 0.000000000000000000e+00
4.543129251700680129e+02 0.000000000000000000e+00
4.545162811791383319e+02 0.000000000000000000e+00
4.547325170068027091e+02 0.000000000000000000e+00
4.549275283439999953e+02 0.000000000000000000e+00
4.551363265306122230e+02 0.000000000000000000e+00
4.553471201814058986e+02 0.000000000000000000e+00
4.555541043083900377e+02 0.000000000000000000e+00
4.557558276643990780e+02 0.000000000000000000e+00
4.559657142857142844e+02 0.000000000000000000e+00
4.561659863945578195e+02 0.000000000000000000e+00
4.563731519274376183e+02 0.000000000000000000e+00
4.565774149659864065e+02 0.000000000000000000e+00
4.567854875283446745e+02 0.000000000000000000e+00
4.569910204081632514e+02 0.000000000000000000e+00
4.572003628117913649e+02 0.000000000000000000e+00
4.574084353741496329e+02 0.000000000000000000e+00
4.576154195011337720e+02 0.000000000000000000e+00
4.578140589569160852e+02 0.000000000000000000e+00
4.580248526077097608e+02 0.000000000000000000e+00
4.582220408163265120e+02 0.000000000000000000e+00
4.584250340136054547e+02 0.000000000000000000e+00
4.586311111111111245e+02 0.000000000000000000e+00
4.588429931972789291e+02 0.000000000000000000e+00
4.590447165532879694e+02 0.000000000000000000e+00
4.592529705215419540e+02 0.000000000000000000e+00
4.594521541950113601e+02 0.000000000000000000e+00
4.596702040816326758e+02 0.000000000000000000e+00
4.598652154195011121e+02 0.000000000000000000e+00
4.600627664399092964e+02 0.000000000000000000e+00
4.602630385487528315e+02 0.000000000000000000e+00
4.604723809523809450e+02 0.000000000000000000e+00
4.606864399092970643e+02 0.000000000000000000e+00
4.608892517006802905e+02 0.000000000000000000e+00
4.610982312919999799e+02 0.000000000000000000e+00
4.613092063492063630e+02 0.000000000000000000e+00
4.615047619047618923e+02 0.000000000000000000e+00
4.617017687074829837e+02 0.000000000000000000e+00
4.619140136054421646e+02 0.000000000000000000e+00
4.621141043083900399e+02 0.000000000000000000e+00
4.623160090702947969e+02 0.000000000000000000e+00
4.625217233560090904e+02 0.000000000000000000e+00
4.627248979591836928e+02 0.000000000000000000e+00
4.629342403628118063e+02 0.000000000000000000e+00
4.631276190476190209e+02 0.000000000000000000e+00
4.633157369614512504e+02 0.000000000000000000e+00
4.635230839002267658e+02 0.000000000000000000e+00
4.637186394557822950e+02 0.000000000000000000e+00
4.639326984126984144e+02 0.000000000000000000e+00
4.641398639455782131e+02 0.000000000000000000e+00
4.643459410430838830e+02 0.000000000000000000e+00
4.645527437641723623e+02 0.000000000000000000e+00
4.647506575963718660e+02 0.000000000000000000e+00
4.649449433106576066e+02 0.000000000000000000e+00
4.651481179138322091e+02 0.000000000000000000e+00
4.653442176870748312e+02 0.000000000000000000e+00
4.655535600907029448e+02 0.000000000000000000e+00
4.657632653061224346e+02 0.000000000000000000e+00
4.659653514739229081e+02 0.000000000000000000e+00
4.661648979591836905e+02 0.000000000000000000e+00
4.663528344671202035e+02 0.000000000000000000e+00


==> R19.dat <==
8.461678004535147579e+01 0.000000000000000000e+00
8.490648526077097813e+01 0.000000000000000000e+00
8.521160997732425813e+01 0.000000000000000000e+00
8.549859410430839546e+01 0.000000000000000000e+00
8.577551020399999970e+01 0.000000000000000000e+00
8.605968253968254089e+01 0.000000000000000000e+00
8.634793650793650954e+01 0.000000000000000000e+00
8.664526077097505663e+01 0.000000000000000000e+00
8.692770975056689053e+01 0.000000000000000000e+00
8.721124716553288181e+01 0.000000000000000000e+00
8.750421768707482784e+01 0.000000000000000000e+00
8.779283446712018701e+01 0.000000000000000000e+00
8.808308390022675383e+01 0.000000000000000000e+00
8.835646258503400929e+01 0.000000000000000000e+00
8.863020408163265529e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
8.923628117913831659e+01 0.000000000000000000e+00
8.952507936507936392e+01 0.000000000000000000e+00
8.981786848072562179e+01 0.000000000000000000e+00
9.010521541950113544e+01 0.000000000000000000e+00
9.039365079365079225e+01 0.000000000000000000e+00
9.068353741496598275e+01 0.000000000000000000e+00
9.095691609977323822e+01 0.000000000000000000e+00
9.125242630385487530e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
9.181242630385487757e+01 0.000000000000000000e+00
9.208471655328797567e+01 0.000000000000000000e+00
9.237278911564625616e+01 0.000000000000000000e+00
9.265142857142856769e+01 0.000000000000000000e+00
9.292861678004534554e+01 0.000000000000000000e+00
9.322448979591837315e+01 0.000000000000000000e+00
9.351274376417234180e+01 0.000000000000000000e+00
9.379011337799998671e+01 0.000000000000000000e+00
9.407328798185940855e+01 0.000000000000000000e+00
9.435446712018141113e+01 0.000000000000000000e+00
9.463873015873015504e+01 0.000000000000000000e+00
9.492408163265305632e+01 0.000000000000000000e+00
9.520925170068026944e+01 0.000000000000000000e+00
9.548517006802721596e+01 0.000000000000000000e+00
9.577578231292517330e+01 0.000000000000000000e+00
9.604444444444445139e+01 0.000000000000000000e+00
9.633378684799998837e+01 0.000000000000000000e+00
9.660916099773243104e+01 0.000000000000000000e+00
9.689868480725623101e+01 0.000000000000000000e+00
9.718240362811791044e+01 0.000000000000000000e+00
9.746176870748298882e+01 0.000000000000000000e+00
9.772408163200000786e+01 0.000000000000000000e+00
9.803029478458050505e+01 0.000000000000000000e+00
9.831981859399999735e+01 0.000000000000000000e+00
9.860970521541949552e+01 0.000000000000000000e+00
9.889959183673470022e+01 0.000000000000000000e+00
9.917895691600000418e+01 1.000000000000000000e+00
9.947210884353741278e+01 0.000000000000000000e+00
9.976344671201813696e+01 0.000000000000000000e+00
1.000475283446712069e+02 0.000000000000000000e+00
1.003377777777777737e+02 0.000000000000000000e+00
1.006196825396825432e+02 0.000000000000000000e+00
1.009082993197278881e+02 0.000000000000000000e+00
1.011891156462585002e+02 0.000000000000000000e+00
1.014784580498866262e+02 0.000000000000000000e+00
1.017672562358276593e+02 0.000000000000000000e+00
1.020609523809523864e+02 0.000000000000000000e+00
1.023412244897959198e+02 0.000000000000000000e+00
1.026327437641723321e+02 0.000000000000000000e+00
1.029186394557823121e+02 0.000000000000000000e+00
1.032058049886621376e+02 0.000000000000000000e+00
1.035016780045351510e+02 0.000000000000000000e+00
1.037852154195011281e+02 0.000000000000000000e+00
1.040624036281179201e+02 0.000000000000000000e+00
1.043550113378684756e+02 0.000000000000000000e+00
1.046394557823129219e+02 0.000000000000000000e+00
1.049336961451247134e+02 0.000000000000000000e+00
1.052117913829999907e+02 0.000000000000000000e+00
1.054965986394557831e+02 0.000000000000000000e+00
1.057725170068027154e+02 0.000000000000000000e+00
1.060642176870748301e+02 0.000000000000000000e+00
1.063443083900226753e+02 0.000000000000000000e+00
1.066378231292517000e+02 0.000000000000000000e+00
1.069213605442176913e+02 0.000000000000000000e+00
1.072148752834467160e+02 0.000000000000000000e+00
1.074909750566893365e+02 0.000000000000000000e+00
1.077861224489795973e+02 0.000000000000000000e+00
1.080718367346938749e+02 0.000000000000000000e+00
1.083624489795918322e+02 0.000000000000000000e+00
1.086416326530612224e+02 0.000000000000000000e+00
1.089355102040816377e+02 0.000000000000000000e+00
1.092078004535147358e+02 0.000000000000000000e+00
1.094995011329999954e+02 0.000000000000000000e+00
1.097719727891156509e+02 0.000000000000000000e+00
1.100696598639455743e+02 0.000000000000000000e+00
1.103455782312925209e+02 0.000000000000000000e+00
1.106292970521542003e+02 0.000000000000000000e+00
1.109068480725623544e+02 0.000000000000000000e+00
1.112090702947845813e+02 0.000000000000000000e+00
1.114808163265306149e+02 0.000000000000000000e+00
1.117692517006802717e+02 0.000000000000000000e+00
1.120449886621315159e+02 0.000000000000000000e+00
1.123466666666666640e+02 0.000000000000000000e+00
1.126245804988662087e+02 0.000000000000000000e+00
1.129017687074829865e+02 0.000000000000000000e+00
1.131992743764172360e+02 0.000000000000000000e+00
1.134907936507936483e+02 0.000000000000000000e+00
1.137726984126984178e+02 0.000000000000000000e+00
1.140705668934240293e+02 0.000000000000000000e+00
1.143557369614512425e+02 0.000000000000000000e+00
1.146311111111111103e+02 0.000000000000000000e+00
1.149195464852607671e+02 0.000000000000000000e+00
1.152101587301587244e+02 0.000000000000000000e+00
1.154960544217687044e+02 0.000000000000000000e+00
1.157953741496598639e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.169355102040816377e+02 0.000000000000000000e+00
1.172214058956916034e+02 0.000000000000000000e+00
1.175112925170068081e+02 0.000000000000000000e+00
1.177990022675736981e+02 0.000000000000000000e+00
1.180919727891156441e+02 0.000000000000000000e+00
1.183782312920000095e+02 0.000000000000000000e+00
1.186728344671201825e+02 0.000000000000000000e+00
1.189572789110000031e+02 0.000000000000000000e+00
1.192426303854875300e+02 0.000000000000000000e+00
1.195114739229024963e+02 0.000000000000000000e+00
1.198006349206349199e+02 0.000000000000000000e+00
1.200726077089999961e+02 0.000000000000000000e+00
1.203568253968253998e+02 0.000000000000000000e+00
1.206372789115646214e+02 0.000000000000000000e+00
1.209242630385487587e+02 0.000000000000000000e+00
1.212068934240362807e+02 0.000000000000000000e+00
1.214886167800453478e+02 0.000000000000000000e+00
1.217587755100000066e+02 0.000000000000000000e+00
1.220455328798185946e+02 0.000000000000000000e+00
1.223307029478458077e+02 0.000000000000000000e+00
1.226205895691609982e+02 0.000000000000000000e+00
1.229102947845805005e+02 0.000000000000000000e+00
1.231958276643990899e+02 0.000000000000000000e+00
1.234731972789115702e+02 0.000000000000000000e+00
1.237580045351473927e+02 0.000000000000000000e+00
1.240433560090702940e+02 0.000000000000000000e+00
1.243248979591836729e+02 0.000000000000000000e+00
1.246124263038548747e+02 0.000000000000000000e+00
1.248907029478458099e+02 0.000000000000000000e+00
1.251784126984126999e+02 0.000000000000000000e+00
1.254663038548752780e+02 0.000000000000000000e+00
1.257465759637188256e+02 0.000000000000000000e+00
1.260335600907029487e+02 0.000000000000000000e+00
1.263196371882086169e+02 0.000000000000000000e+00
1.266144217687074871e+02 0.000000000000000000e+00
1.269066666666666663e+02 0.000000000000000000e+00
1.271952834467120113e+02 0.000000000000000000e+00
1.274829931972789154e+02 0.000000000000000000e+00
1.277766893424036283e+02 0.000000000000000000e+00
1.280711111111111222e+02 0.000000000000000000e+00
1.283608163265306246e+02 0.000000000000000000e+00
1.286461678004535258e+02 0.000000000000000000e+00
1.289336961451247134e+02 0.000000000000000000e+00
1.292203174603174602e+02 0.000000000000000000e+00
1.295116553287981844e+02 0.000000000000000000e+00
1.297931972789115775e+02 0.000000000000000000e+00
1.300897959183673436e+02 0.000000000000000000e+00
1.303597278911564672e+02 0.000000000000000000e+00
1.306539682539682588e+02 0.000000000000000000e+00
1.309334240359999910e+02 0.000000000000000000e+00
1.312139682539682610e+02 0.000000000000000000e+00
1.314887981859410502e+02 0.000000000000000000e+00
1.317679818594104404e+02 0.000000000000000000e+00
1.320504308390022743e+02 0.000000000000000000e+00
1.323330612244897964e+02 0.000000000000000000e+00
1.326151473922902539e+02 0.000000000000000000e+00
1.329004988662131552e+02 0.000000000000000000e+00
1.331744217680000020e+02 0.000000000000000000e+00
1.334594104308390001e+02 0.000000000000000000e+00
1.337420408163265222e+02 0.000000000000000000e+00
1.340237641723356035e+02 0.000000000000000000e+00
1.342895238095238142e+02 0.000000000000000000e+00
1.345792290249433165e+02 0.000000000000000000e+00
1.348663945578231278e+02 0.000000000000000000e+00
1.351475736961451162e+02 0.000000000000000000e+00
1.354300226757369501e+02 0.000000000000000000e+00
1.357226303854875198e+02 0.000000000000000000e+00
1.360058049879999942e+02 0.000000000000000000e+00
1.362953287981859489e+02 0.000000000000000000e+00
1.365694331065759570e+02 0.000000000000000000e+00
1.368600453514739286e+02 0.000000000000000000e+00
1.371481179138322091e+02 0.000000000000000000e+00
1.374439909297052225e+02 0.000000000000000000e+00
1.377117460309999899e+02 0.000000000000000000e+00
1.379927437641723316e+02 0.000000000000000000e+00
1.382811791383219884e+02 0.000000000000000000e+00
1.385549206349206486e+02 0.000000000000000000e+00
1.388424489795918362e+02 0.000000000000000000e+00
1.391303401360544285e+02 0.000000000000000000e+00
1.394191383219954616e+02 0.000000000000000000e+00
1.397037641723356103e+02 0.000000000000000000e+00
1.399860317460317560e+02 0.000000000000000000e+00
1.402748299319727892e+02 0.000000000000000000e+00
1.405474829931972920e+02 0.000000000000000000e+00
1.408449886621315272e+02 0.000000000000000000e+00
1.411301587300000051e+02 0.000000000000000000e+00
1.414155102040816416e+02 0.000000000000000000e+00
1.417128344671201887e+02 0.000000000000000000e+00
1.419858503401360679e+02 0.000000000000000000e+00
1.422478004535147420e+02 0.000000000000000000e+00
1.425229931972789075e+02 0.000000000000000000e+00
1.428041723356008958e+02 0.000000000000000000e+00
1.430878911564625753e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.439368707482993273e+02 0.000000000000000000e+00
1.442356462585034080e+02 0.000000000000000000e+00
1.445200907029478401e+02 0.000000000000000000e+00
1.448103401360544353e+02 0.000000000000000000e+00
1.450915192743764237e+02 0.000000000000000000e+00
1.453817687074829905e+02 0.000000000000000000e+00
1.456643990929705126e+02 0.000000000000000000e+00
1.459504761904761949e+02 0.000000000000000000e+00
1.462321995464852478e+02 0.000000000000000000e+00
1.465264399092970393e+02 0.000000000000000000e+00
1.467898412698412756e+02 0.000000000000000000e+00
1.470844444444444434e+02 0.000000000000000000e+00
1.473596371879999936e+02 0.000000000000000000e+00
1.476409977324263139e+02 0.000000000000000000e+00
1.479127437641723475e+02 0.000000000000000000e+00
1.482044444444444480e+02 0.000000000000000000e+00
1.484841723356009027e+02 0.000000000000000000e+00
1.487651700680272029e+02 0.000000000000000000e+00
1.490394557823129276e+02 0.000000000000000000e+00
1.493393197278911657e+02 0.000000000000000000e+00
1.496068934240362864e+02 0.000000000000000000e+00
1.498940589569160977e+02 0.000000000000000000e+00
1.501830385479999848e+02 0.000000000000000000e+00
1.504682086167800321e+02 0.000000000000000000e+00
1.507392290249433131e+02 0.000000000000000000e+00
1.510211337868480825e+02 0.000000000000000000e+00
1.512907029478458014e+02 0.000000000000000000e+00
1.515863945578231267e+02 0.000000000000000000e+00
1.518710204081632753e+02 0.000000000000000000e+00
1.521364172335600813e+02 0.000000000000000000e+00
1.523941950113378709e+02 0.000000000000000000e+00
1.526906122448979488e+02 0.000000000000000000e+00
1.529627210884353872e+02 0.000000000000000000e+00
1.532428117913832182e+02 0.000000000000000000e+00
1.535216326530612321e+02 0.000000000000000000e+00
1.537924716553287965e+02 0.000000000000000000e+00
1.540751020408163185e+02 0.000000000000000000e+00
1.543542857142857088e+02 0.000000000000000000e+00
1.546280272108843405e+02 0.000000000000000000e+00
1.549133786840000084e+02 0.000000000000000000e+00
1.551883900220000214e+02 0.000000000000000000e+00
1.554692063489999896e+02 0.000000000000000000e+00
1.557456689342403706e+02 0.000000000000000000e+00
1.560279365079365164e+02 0.000000000000000000e+00
1.562993197270000110e+02 0.000000000000000000e+00
1.565863038548752968e+02 0.000000000000000000e+00
1.568575056689342375e+02 0.000000000000000000e+00
1.571435827664399199e+02 0.000000000000000000e+00
1.574153287979999902e+02 0.000000000000000000e+00
1.576983219954648519e+02 0.000000000000000000e+00
1.579711564620000104e+02 0.000000000000000000e+00
1.582550566893424104e+02 0.000000000000000000e+00
1.585320634920000202e+02 0.000000000000000000e+00
1.588146938775510080e+02 0.000000000000000000e+00
1.590817233560090642e+02 0.000000000000000000e+00
1.593763265306122321e+02 0.000000000000000000e+00
1.596575056679999989e+02 0.000000000000000000e+00
1.599506575960000134e+02 0.000000000000000000e+00
1.602189569160997848e+02 0.000000000000000000e+00
1.605010430839002140e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.619314285714285688e+02 0.000000000000000000e+00
1.622149659863945601e+02 0.000000000000000000e+00
1.625039455782312814e+02 0.000000000000000000e+00
1.627954648526077222e+02 0.000000000000000000e+00
1.630773696145124632e+02 0.000000000000000000e+00
1.633549206349206315e+02 0.000000000000000000e+00
1.636390022669999951e+02 0.000000000000000000e+00
1.639199999999999875e+02 0.000000000000000000e+00
1.642013605442176924e+02 0.000000000000000000e+00
1.644879818594104393e+02 0.000000000000000000e+00
1.647740589569160932e+02 0.000000000000000000e+00
1.650548752834467052e+02 0.000000000000000000e+00
1.653398639449999905e+02 0.000000000000000000e+00
1.656317460317460188e+02 0.000000000000000000e+00
1.659138321995464764e+02 0.000000000000000000e+00
1.662033560090702906e+02 0.000000000000000000e+00
1.664930612244897929e+02 0.000000000000000000e+00
1.667795011337868516e+02 0.000000000000000000e+00
1.670648526077097529e+02 0.000000000000000000e+00
1.673480272108843678e+02 0.000000000000000000e+00
1.676297505668934207e+02 0.000000000000000000e+00
1.679161904761904793e+02 0.000000000000000000e+00
1.682022675736961332e+02 0.000000000000000000e+00
1.684874376417233464e+02 0.000000000000000000e+00
1.687785941043083824e+02 0.000000000000000000e+00
1.690621315192743737e+02 0.000000000000000000e+00
1.693338775510204073e+02 0.000000000000000000e+00
1.696201360544217778e+02 0.000000000000000000e+00
1.698960544217686959e+02 0.000000000000000000e+00
1.701739682539682406e+02 0.000000000000000000e+00
1.704542403628117881e+02 0.000000000000000000e+00
1.707375963718820913e+02 0.000000000000000000e+00
1.710193197278911441e+02 0.000000000000000000e+00
1.713021315192743828e+02 0.000000000000000000e+00
1.715805895691609919e+02 0.000000000000000000e+00
1.718612244897959158e+02 0.000000000000000000e+00
1.721389569160997723e+02 0.000000000000000000e+00
1.724234013605442044e+02 0.000000000000000000e+00
1.726962358276643954e+02 0.000000000000000000e+00
1.729774149659863838e+02 0.000000000000000000e+00
1.732504308390022629e+02 0.000000000000000000e+00
1.735303401360544342e+02 0.000000000000000000e+00
1.737982766439909312e+02 0.000000000000000000e+00
1.740883446712018099e+02 0.000000000000000000e+00
1.743593650790000140e+02 0.000000000000000000e+00
1.746374603174603237e+02 0.000000000000000000e+00
1.749030385487528463e+02 0.000000000000000000e+00
1.751807709750567028e+02 0.000000000000000000e+00
1.754490702947845762e+02 0.000000000000000000e+00
1.757311564625850338e+02 0.000000000000000000e+00
1.759954648526077108e+02 0.000000000000000000e+00
1.762806349206349239e+02 0.000000000000000000e+00
1.765514739220000138e+02 0.000000000000000000e+00
1.768324716553287885e+02 0.000000000000000000e+00
1.770978684807256229e+02 0.000000000000000000e+00
1.773703401360544092e+02 0.000000000000000000e+00
1.776393650793650920e+02 0.000000000000000000e+00
1.779209070294784567e+02 0.000000000000000000e+00
1.781826757359999931e+02 0.000000000000000000e+00
1.784540589569161000e+02 0.000000000000000000e+00
1.787278004535147318e+02 0.000000000000000000e+00
1.790117006802720994e+02 0.000000000000000000e+00
1.792852607709750430e+02 0.000000000000000000e+00
1.795619047619047706e+02 0.000000000000000000e+00
1.798274829931972647e+02 0.000000000000000000e+00
1.801064852607709668e+02 0.000000000000000000e+00
1.803827664390000223e+02 0.000000000000000000e+00
1.806548752834466995e+02 0.000000000000000000e+00
1.809262585034013568e+02 0.000000000000000000e+00
1.812116099773242581e+02 0.000000000000000000e+00
1.814788208616780025e+02 0.000000000000000000e+00
1.817679818594104404e+02 0.000000000000000000e+00
1.820417233560090722e+02 0.000000000000000000e+00
1.823279818594104427e+02 0.000000000000000000e+00
1.825977324263038497e+02 0.000000000000000000e+00
1.828812698412698410e+02 0.000000000000000000e+00
1.831421315192743862e+02 0.000000000000000000e+00
1.834343764172335511e+02 0.000000000000000000e+00
1.836968707482993182e+02 0.000000000000000000e+00
1.839867573696145087e+02 0.000000000000000000e+00
1.842635827664398960e+02 0.000000000000000000e+00
1.845429478458050028e+02 0.000000000000000000e+00
1.848150566893424127e+02 0.000000000000000000e+00
1.851014965986394429e+02 0.000000000000000000e+00
1.853792290249432995e+02 0.000000000000000000e+00
1.856616780045351334e+02 0.000000000000000000e+00
1.859337868480725717e+02 0.000000000000000000e+00
1.862200453514739138e+02 0.000000000000000000e+00
1.864899773242630374e+02 0.000000000000000000e+00
1.867805895691610090e+02 0.000000000000000000e+00
1.870478004535147534e+02 0.000000000000000000e+00
1.873258956916099862e+02 0.000000000000000000e+00
1.876041723349999870e+02 0.000000000000000000e+00
1.878846258503401430e+02 0.000000000000000000e+00
1.881556462579999902e+02 0.000000000000000000e+00
1.884292063492063392e+02 0.000000000000000000e+00
1.887060317460317549e+02 0.000000000000000000e+00
1.889834013605442067e+02 0.000000000000000000e+00
1.892509750566893558e+02 0.000000000000000000e+00
1.895301587301587176e+02 0.000000000000000000e+00
1.898062585034013523e+02 0.000000000000000000e+00
1.900892517006802791e+02 0.000000000000000000e+00
1.903606349206349080e+02 0.000000000000000000e+00
1.906429024943310537e+02 0.000000000000000000e+00
1.909222675736961321e+02 0.000000000000000000e+00
1.911954648526076994e+02 0.000000000000000000e+00
1.914657596371881993e+02 0.000000000000000000e+00
1.917427664399093032e+02 0.000000000000000000e+00
1.920174149650000004e+02 0.000000000000000000e+00
1.922946031746031679e+02 0.000000000000000000e+00
1.925678004535147352e+02 0.000000000000000000e+00
1.928428117913832125e+02 0.000000000000000000e+00
1.931194557823129117e+02 0.000000000000000000e+00
1.934026303854875266e+02 0.000000000000000000e+00
1.936765532879818466e+02 0.000000000000000000e+00
1.939559183673469249e+02 0.000000000000000000e+00
1.942343764172335625e+02 0.000000000000000000e+00
1.945122902494331072e+02 0.000000000000000000e+00
1.947811337868480734e+02 0.000000000000000000e+00
1.950606802721088400e+02 0.000000000000000000e+00
1.953400453514739183e+02 0.000000000000000000e+00
1.956237641719999942e+02 0.000000000000000000e+00
1.958991383219954514e+02 0.000000000000000000e+00
1.961765079365079316e+02 0.000000000000000000e+00
1.964544217687074763e+02 0.000000000000000000e+00
1.967363265306122457e+02 0.000000000000000000e+00
1.970118820861677875e+02 0.000000000000000000e+00
1.972878004535147340e+02 0.000000000000000000e+00
1.975604535140000166e+02 0.000000000000000000e+00
1.978370975056689360e+02 0.000000000000000000e+00
1.981012244897959249e+02 0.000000000000000000e+00
1.983738775510203993e+02 0.000000000000000000e+00
1.986441723356008993e+02 0.000000000000000000e+00
1.989297052154194887e+02 0.000000000000000000e+00
1.991952834467120113e+02 0.000000000000000000e+00
1.994708390022675815e+02 0.000000000000000000e+00
1.997512925170067888e+02 0.000000000000000000e+00
2.000342857142857156e+02 0.000000000000000000e+00
2.002973242630385471e+02 0.000000000000000000e+00
2.005683446712018281e+02 0.000000000000000000e+00
2.008379138321995470e+02 0.000000000000000000e+00
2.011163718820861561e+02 0.000000000000000000e+00
2.013882993197278779e+02 0.000000000000000000e+00
2.016607709750566926e+02 0.000000000000000000e+00
2.019330612244897907e+02 0.000000000000000000e+00
2.022075283446712035e+02 0.000000000000000000e+00
2.024694784580498776e+02 0.000000000000000000e+00
2.027528344671201808e+02 0.000000000000000000e+00
2.030294784580498799e+02 0.000000000000000000e+00
2.033053968253968264e+02 0.000000000000000000e+00
2.035802267570000197e+02 0.000000000000000000e+00
2.038595918367346940e+02 0.000000000000000000e+00
2.041402267573696179e+02 0.000000000000000000e+00
2.044201360544217607e+02 0.000000000000000000e+00
2.046940589569161091e+02 0.000000000000000000e+00
2.049770521541950075e+02 0.000000000000000000e+00
2.052544217687074877e+02 0.000000000000000000e+00
2.055379591836734789e+02 0.000000000000000000e+00
2.058093424036281078e+02 0.000000000000000000e+00
2.060926984126984109e+02 0.000000000000000000e+00
2.063726077097505538e+02 0.000000000000000000e+00
2.066517913832199440e+02 0.000000000000000000e+00
2.069253514739229161e+02 0.000000000000000000e+00
2.072014512471655223e+02 0.000000000000000000e+00
2.074822675736961344e+02 0.000000000000000000e+00
2.077614512471655246e+02 0.000000000000000000e+00
2.080386394557823166e+02 0.000000000000000000e+00
2.083160090702947969e+02 0.000000000000000000e+00
2.085906575963718694e+02 0.000000000000000000e+00
2.088716553287981981e+02 0.000000000000000000e+00
2.091468480725623635e+02 0.000000000000000000e+00
2.094254875283446609e+02 0.000000000000000000e+00
2.097046712018140511e+02 0.000000000000000000e+00
2.099882086167800423e+02 0.000000000000000000e+00
2.102612244897959215e+02 0.000000000000000000e+00
2.105404081632653117e+02 0.000000000000000000e+00
2.108165079365079464e+02 0.000000000000000000e+00
2.110958730158730248e+02 0.000000000000000000e+00
2.113658049886621200e+02 0.000000000000000000e+00
2.116429931972789120e+02 0.000000000000000000e+00
2.119192743764172349e+02 0.000000000000000000e+00
2.121933786848072430e+02 0.000000000000000000e+00
2.124689342403628132e+02 0.000000000000000000e+00
2.127446712018140715e+02 0.000000000000000000e+00
2.130211337868480825e+02 0.000000000000000000e+00
2.133039455782312928e+02 0.000000000000000000e+00
2.135807709750000072e+02 0.000000000000000000e+00
2.138684807256235842e+02 0.000000000000000000e+00
2.141556462585033955e+02 0.000000000000000000e+00
2.144214058956916062e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.149853968253968333e+02 0.000000000000000000e+00
2.152460770975056619e+02 0.000000000000000000e+00
2.155232653061224539e+02 0.000000000000000000e+00
2.157912018140589510e+02 0.000000000000000000e+00
2.160721995464852512e+02 0.000000000000000000e+00
2.163419501133786866e+02 0.000000000000000000e+00
2.166225850340136105e+02 0.000000000000000000e+00
2.168952380952380850e+02 0.000000000000000000e+00
2.171731519274376296e+02 0.000000000000000000e+00
2.174421768707483125e+02 0.000000000000000000e+00
2.177246258503401464e+02 0.000000000000000000e+00
2.179885714285714187e+02 0.000000000000000000e+00
2.182626757369614552e+02 0.000000000000000000e+00
2.185389569160997780e+02 0.000000000000000000e+00
2.188183219954648564e+02 0.000000000000000000e+00
2.190920634920634882e+02 0.000000000000000000e+00
2.193665306122449010e+02 0.000000000000000000e+00
2.196431746031746002e+02 0.000000000000000000e+00
2.199267120181405915e+02 0.000000000000000000e+00
2.201980952380952488e+02 0.000000000000000000e+00
2.204749206349206361e+02 0.000000000000000000e+00
2.207517460317460234e+02 0.000000000000000000e+00
2.210336507936507928e+02 0.000000000000000000e+00
2.212999546479999822e+02 0.000000000000000000e+00
2.215814965986394611e+02 0.000000000000000000e+00
2.218577777777777840e+02 0.000000000000000000e+00
2.221342403628117950e+02 0.000000000000000000e+00
2.224036281179138257e+02 0.000000000000000000e+00
2.226837188208616851e+02 0.000000000000000000e+00
2.229540136054421851e+02 0.000000000000000000e+00
2.232395464852607745e+02 0.000000000000000000e+00
2.235172789115646310e+02 0.000000000000000000e+00
2.237993650793650886e+02 0.000000000000000000e+00
2.240709297052154056e+02 0.000000000000000000e+00
2.243548299319728017e+02 0.000000000000000000e+00
2.246240362811791442e+02 0.000000000000000000e+00
2.249026757369614415e+02 0.000000000000000000e+00
2.251800453514739218e+02 0.000000000000000000e+00
2.254648526077097586e+02 0.000000000000000000e+00
2.257380498866213259e+02 0.000000000000000000e+00
2.260172335600907161e+02 0.000000000000000000e+00
2.262984126984127045e+02 0.000000000000000000e+00
2.265823129251700720e+02 0.000000000000000000e+00
2.268529705215419483e+02 0.000000000000000000e+00
2.271361451247165633e+02 0.000000000000000000e+00
2.274084353741496614e+02 0.000000000000000000e+00
2.276896145124716497e+02 0.000000000000000000e+00
2.279609977324263070e+02 0.000000000000000000e+00
2.282405442176870736e+02 0.000000000000000000e+00
2.285117460317460427e+02 0.000000000000000000e+00
2.287907482993197164e+02 0.000000000000000000e+00
2.290628571428571547e+02 0.000000000000000000e+00
2.293433106575963620e+02 0.000000000000000000e+00
2.296183219954648393e+02 0.000000000000000000e+00
2.299042176870748335e+02 0.000000000000000000e+00
2.301726984126984235e+02 0.000000000000000000e+00
2.304556916099773218e+02 0.000000000000000000e+00
2.307325170068027091e+02 0.000000000000000000e+00
2.310127891156462567e+02 0.000000000000000000e+00
2.312850793650793548e+02 0.000000000000000000e+00
2.315697052149999990e+02 0.000000000000000000e+00
2.318429024943310708e+02 0.000000000000000000e+00
2.321277097500000082e+02 0.000000000000000000e+00
2.323945578231292473e+02 0.000000000000000000e+00
2.326722902494331038e+02 0.000000000000000000e+00
2.329431292517006682e+02 0.000000000000000000e+00
2.332228571428571513e+02 0.000000000000000000e+00
2.334929705215419631e+02 0.000000000000000000e+00
2.337739682539682633e+02 0.000000000000000000e+00
2.340471655328798306e+02 0.000000000000000000e+00
2.343325170068027319e+02 0.000000000000000000e+00
2.345988208616780071e+02 0.000000000000000000e+00
2.348868934240362876e+02 0.000000000000000000e+00
2.351586394557823212e+02 0.000000000000000000e+00
2.354370975056689304e+02 0.000000000000000000e+00
2.357117460317460313e+02 0.000000000000000000e+00
2.359931065759637079e+02 0.000000000000000000e+00
2.362675736961451207e+02 0.000000000000000000e+00
2.365454875283446654e+02 0.000000000000000000e+00
2.368195918367347019e+02 0.000000000000000000e+00
2.371014965986394429e+02 0.000000000000000000e+00
2.373761451247165439e+02 0.000000000000000000e+00
2.376553287981859341e+02 0.000000000000000000e+00
2.379261678004535270e+02 0.000000000000000000e+00
2.382066213151927343e+02 0.000000000000000000e+00
2.384827210880000052e+02 0.000000000000000000e+00
2.387637188208616692e+02 0.000000000000000000e+00
2.390418140589569020e+02 0.000000000000000000e+00
2.393229931972789188e+02 0.000000000000000000e+00
2.396014512471655280e+02 0.000000000000000000e+00
2.398858956916099885e+02 0.000000000000000000e+00
2.401634467120181284e+02 0.000000000000000000e+00
2.404415419501133897e+02 0.000000000000000000e+00
2.407127437641723304e+02 0.000000000000000000e+00
2.410002721088435464e+02 0.000000000000000000e+00
2.412727437641723327e+02 0.000000000000000000e+00
2.415542857142857258e+02 0.000000000000000000e+00
2.418312925170068013e+02 0.000000000000000000e+00
2.421124716553287897e+02 0.000000000000000000e+00
2.423854875283446688e+02 0.000000000000000000e+00
2.426692063492063482e+02 0.000000000000000000e+00
2.429418594104308511e+02 0.000000000000000000e+00
2.432246712018140613e+02 0.000000000000000000e+00
2.435022222222222297e+02 0.000000000000000000e+00
2.437863038540000105e+02 1.000000000000000000e+00
2.440576870740000288e+02 1.000000000000000000e+00
2.443370521540000198e+02 1.000000000000000000e+00
2.446171428570000046e+02 1.000000000000000000e+00
2.449095691599999896e+02 1.000000000000000000e+00
2.451845804980000025e+02 1.000000000000000000e+00
2.454494331059999865e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
2.459951020400000061e+02 0.000000000000000000e+00
2.462804535147392357e+02 0.000000000000000000e+00
2.465696145124716452e+02 0.000000000000000000e+00
2.468413605442176788e+02 0.000000000000000000e+00
2.471160090702947798e+02 0.000000000000000000e+00
2.473890249429999812e+02 0.000000000000000000e+00
2.476749206349206247e+02 0.000000000000000000e+00
2.479466666666666583e+02 0.000000000000000000e+00
2.482278458049886751e+02 0.000000000000000000e+00
2.484999546479999992e+02 0.000000000000000000e+00
2.487805895691610090e+02 0.000000000000000000e+00
2.490505215419501042e+02 0.000000000000000000e+00
2.493280725623582725e+02 0.000000000000000000e+00
2.495980045351473962e+02 0.000000000000000000e+00
2.498799092970521656e+02 0.000000000000000000e+00
2.501540136054421737e+02 0.000000000000000000e+00
2.504315646258503421e+02 0.000000000000000000e+00
2.507062131519274431e+02 0.000000000000000000e+00
2.509904761904761870e+02 0.000000000000000000e+00
2.512569614512471787e+02 0.000000000000000000e+00
2.515366893424036334e+02 0.000000000000000000e+00
2.518078911564625741e+02 0.000000000000000000e+00
2.520903401360544080e+02 0.000000000000000000e+00
2.523718820861678012e+02 0.000000000000000000e+00
2.526588662131519243e+02 0.000000000000000000e+00
2.529344217687074945e+02 0.000000000000000000e+00
2.532188662131519266e+02 0.000000000000000000e+00
2.535016780045351368e+02 0.000000000000000000e+00
2.537785034013605525e+02 0.000000000000000000e+00
2.540596825396825409e+02 0.000000000000000000e+00
2.543432199546485322e+02 0.000000000000000000e+00
2.546127891156462510e+02 0.000000000000000000e+00
2.548899773242630431e+02 0.000000000000000000e+00
2.551689795918367452e+02 0.000000000000000000e+00
2.554443537414965988e+02 0.000000000000000000e+00
2.557150113378684750e+02 0.000000000000000000e+00
2.559936507936508008e+02 0.000000000000000000e+00
2.562679365079364970e+02 0.000000000000000000e+00
2.565554648526077131e+02 0.000000000000000000e+00
2.568248526077097722e+02 0.000000000000000000e+00
2.571013151927437548e+02 0.000000000000000000e+00
2.573756009070294795e+02 0.000000000000000000e+00
2.576558730158729986e+02 0.000000000000000000e+00
2.579207256235827685e+02 0.000000000000000000e+00
2.582006349206349114e+02 0.000000000000000000e+00
2.584683900226757487e+02 0.000000000000000000e+00
2.587417687074830042e+02 0.000000000000000000e+00
2.590095238095237846e+02 0.000000000000000000e+00
2.592856235827664477e+02 0.000000000000000000e+00
2.595624489795918635e+02 0.000000000000000000e+00
2.598405442176870679e+02 0.000000000000000000e+00
2.601119274376417252e+02 0.000000000000000000e+00
2.603896598639455533e+02 0.000000000000000000e+00
2.606626757369614324e+02 0.000000000000000000e+00
2.609382312925170027e+02 0.000000000000000000e+00
2.612014512471655507e+02 0.000000000000000000e+00
2.614790022675737191e+02 0.000000000000000000e+00
2.617498412690000009e+02 0.000000000000000000e+00
2.620275736961451116e+02 0.000000000000000000e+00
2.622964172335600779e+02 0.000000000000000000e+00
2.625708843537415191e+02 0.000000000000000000e+00
2.628578684799999792e+02 0.000000000000000000e+00
2.631145578231292461e+02 0.000000000000000000e+00
2.633661678004535247e+02 0.000000000000000000e+00
2.636368253968253725e+02 0.000000000000000000e+00
2.639165532879818556e+02 0.000000000000000000e+00
2.641953741496598695e+02 0.000000000000000000e+00
2.644627664399092737e+02 0.000000000000000000e+00
2.647428571428571331e+02 0.000000000000000000e+00
2.650113378684807230e+02 0.000000000000000000e+00
2.652888888888888914e+02 0.000000000000000000e+00
2.655629931970000257e+02 0.000000000000000000e+00
2.658389115646258460e+02 0.000000000000000000e+00
2.661048526077097449e+02 0.000000000000000000e+00
2.663795011337868459e+02 0.000000000000000000e+00
2.666403628117913627e+02 0.000000000000000000e+00
2.669280725623582953e+02 0.000000000000000000e+00
2.671856689342403683e+02 0.000000000000000000e+00
2.674704761904761767e+02 0.000000000000000000e+00
2.677503854875283196e+02 0.000000000000000000e+00
2.680214058956916006e+02 0.000000000000000000e+00
2.682975056689342637e+02 0.000000000000000000e+00
2.685797732426303810e+02 0.000000000000000000e+00
2.688531519274376365e+02 0.000000000000000000e+00
2.691321541950113101e+02 0.000000000000000000e+00
2.694144217687074843e+02 0.000000000000000000e+00
2.696946938775510034e+02 0.000000000000000000e+00
2.699593650793650568e+02 0.000000000000000000e+00
2.702436281179138291e+02 0.000000000000000000e+00
2.705104761904761972e+02 0.000000000000000000e+00
2.707889342403628348e+02 0.000000000000000000e+00
2.710603174603174352e+02 0.000000000000000000e+00
2.713467573696145223e+02 0.000000000000000000e+00
2.716108843537414828e+02 0.000000000000000000e+00
2.718940589569161261e+02 0.000000000000000000e+00
2.721654421768707266e+02 0.000000000000000000e+00
2.724466213151927718e+02 0.000000000000000000e+00
2.727143764172335523e+02 0.000000000000000000e+00
2.729986394557823246e+02 0.000000000000000000e+00
2.732685714285714198e+02 0.000000000000000000e+00
2.735448526077097426e+02 0.000000000000000000e+00
2.738191383219954673e+02 0.000000000000000000e+00
2.741019501133786775e+02 0.000000000000000000e+00
2.743775056689342478e+02 0.000000000000000000e+00
2.746566893424036380e+02 0.000000000000000000e+00
2.749302494331065532e+02 0.000000000000000000e+00
2.752116099773242581e+02 0.000000000000000000e+00
2.754822675736961628e+02 0.000000000000000000e+00
2.757598185941043312e+02 0.000000000000000000e+00
2.760339229024943393e+02 0.000000000000000000e+00
2.763145578231292347e+02 0.000000000000000000e+00
2.765790476190476284e+02 0.000000000000000000e+00
2.768605895691609931e+02 0.000000000000000000e+00
2.771258049886621393e+02 0.000000000000000000e+00
2.774066213151927514e+02 0.000000000000000000e+00
2.776727437641723100e+02 0.000000000000000000e+00
2.779444897959183436e+02 0.000000000000000000e+00
2.782077097505668917e+02 0.000000000000000000e+00
2.784790929705215490e+02 0.000000000000000000e+00
2.787468480725623863e+02 0.000000000000000000e+00
2.790278458049886581e+02 0.000000000000000000e+00
2.793015873015872899e+02 0.000000000000000000e+00
2.795814965986394327e+02 0.000000000000000000e+00
2.798497959179999839e+02 0.000000000000000000e+00
2.801277097500000082e+02 0.000000000000000000e+00
2.803976417233560028e+02 0.000000000000000000e+00
2.806784580490000280e+02 0.000000000000000000e+00
2.809462131509999949e+02 0.000000000000000000e+00
2.812203174603174602e+02 0.000000000000000000e+00
2.814860770970000203e+02 0.000000000000000000e+00
2.817636281179138109e+02 0.000000000000000000e+00
2.820382766430000174e+02 0.000000000000000000e+00
2.823125623579999797e+02 0.000000000000000000e+00
2.825848526077097631e+02 0.000000000000000000e+00
2.828609523809523694e+02 0.000000000000000000e+00
2.831216326530612264e+02 0.000000000000000000e+00
2.833980952380952658e+02 0.000000000000000000e+00
2.836629478458049789e+02 0.000000000000000000e+00
2.839424943310657454e+02 0.000000000000000000e+00
2.842165986394558104e+02 0.000000000000000000e+00
2.844946938775510148e+02 0.000000000000000000e+00
2.847651700679999749e+02 0.000000000000000000e+00
2.850390929705215513e+02 0.000000000000000000e+00
2.853055782312925430e+02 0.000000000000000000e+00
2.855862131519274385e+02 0.000000000000000000e+00
2.858557823129251574e+02 0.000000000000000000e+00
2.861407709750566823e+02 0.000000000000000000e+00
2.864099773242630249e+02 0.000000000000000000e+00
2.866855328798185951e+02 0.000000000000000000e+00
2.869570975056689122e+02 0.000000000000000000e+00
2.872350113378684568e+02 0.000000000000000000e+00
2.875022222222222013e+02 0.000000000000000000e+00
2.877808616780045554e+02 0.000000000000000000e+00
2.880482539682539596e+02 0.000000000000000000e+00
2.883256235827664682e+02 0.000000000000000000e+00
2.885986394557822905e+02 0.000000000000000000e+00
2.888689342403628189e+02 0.000000000000000000e+00
2.891432199546485435e+02 0.000000000000000000e+00
2.894218594104308409e+02 0.000000000000000000e+00
2.896868934240362705e+02 0.000000000000000000e+00
2.899606349206349023e+02 0.000000000000000000e+00
2.902147845804988719e+02 0.000000000000000000e+00
2.904856235827664364e+02 0.000000000000000000e+00
2.907475736961451389e+02 0.000000000000000000e+00
2.910240362811791215e+02 0.000000000000000000e+00
2.912901587301587369e+02 0.000000000000000000e+00
2.915744217687075093e+02 0.000000000000000000e+00
2.918399999999999750e+02 0.000000000000000000e+00
2.921148299319727926e+02 0.000000000000000000e+00
2.923851247165532641e+02 0.000000000000000000e+00
2.926615873015873035e+02 0.000000000000000000e+00
2.929371428571428737e+02 0.000000000000000000e+00
2.932088888888889073e+02 0.000000000000000000e+00
2.934855328798186065e+02 0.000000000000000000e+00
2.937641723356009038e+02 0.000000000000000000e+00
2.940282993197278643e+02 0.000000000000000000e+00
2.943074829931972545e+02 0.000000000000000000e+00
2.945797732426303810e+02 0.000000000000000000e+00
2.948593197278911475e+02 0.000000000000000000e+00
2.951328798185941196e+02 0.000000000000000000e+00
2.954165986394557990e+02 0.000000000000000000e+00
2.956825396825396979e+02 0.000000000000000000e+00
2.959664399092970370e+02 0.000000000000000000e+00
2.962381859410430707e+02 0.000000000000000000e+00
2.965180952380952135e+02 0.000000000000000000e+00
2.967876643990929892e+02 0.000000000000000000e+00
2.970579591836734608e+02 0.000000000000000000e+00
2.973307936507936233e+02 0.000000000000000000e+00
2.976090702947846012e+02 0.000000000000000000e+00
2.978882539682539914e+02 0.000000000000000000e+00
2.981683446712017940e+02 0.000000000000000000e+00
2.984446258503401168e+02 0.000000000000000000e+00
2.987252607709750691e+02 0.000000000000000000e+00
2.989944671201814117e+02 0.000000000000000000e+00
2.992687528344671364e+02 0.000000000000000000e+00
2.995403174599999829e+02 0.000000000000000000e+00
2.998202267573695963e+02 0.000000000000000000e+00
3.000936054421768517e+02 0.000000000000000000e+00
3.003677097505669167e+02 0.000000000000000000e+00
3.006369160997732592e+02 0.000000000000000000e+00
3.009173696145124950e+02 0.000000000000000000e+00
3.011985487528344834e+02 0.000000000000000000e+00
3.014782766439909096e+02 0.000000000000000000e+00
3.017485714285714380e+02 0.000000000000000000e+00
3.020373696145124995e+02 0.000000000000000000e+00
3.023121995464852603e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
3.028386394557822996e+02 0.000000000000000000e+00
3.031190929699999970e+02 0.000000000000000000e+00
3.033970068020000213e+02 0.000000000000000000e+00
3.036676643989999889e+02 0.000000000000000000e+00
3.039468480725623749e+02 0.000000000000000000e+00
3.042285714280000093e+02 0.000000000000000000e+00
3.045090249433106351e+02 0.000000000000000000e+00
3.047809523809523853e+02 0.000000000000000000e+00
3.050499773239999968e+02 0.000000000000000000e+00
3.053278911564626128e+02 0.000000000000000000e+00
3.055970975050000220e+02 0.000000000000000000e+00
3.058712018140589635e+02 0.000000000000000000e+00
3.061405895690000420e+02 0.000000000000000000e+00
3.064136054421768449e+02 0.000000000000000000e+00
3.066866213151927241e+02 0.000000000000000000e+00
3.069661678004534906e+02 0.000000000000000000e+00
3.072333786848072350e+02 0.000000000000000000e+00
3.075062131509999972e+02 0.000000000000000000e+00
3.077766893424036425e+02 0.000000000000000000e+00
3.080486167800453359e+02 0.000000000000000000e+00
3.083229024943310606e+02 0.000000000000000000e+00
3.086033560090702963e+02 0.000000000000000000e+00
3.088776417233560210e+02 0.000000000000000000e+00
3.091508390022675599e+02 0.000000000000000000e+00
3.094263945578231301e+02 0.000000000000000000e+00
3.096990476190476329e+02 0.000000000000000000e+00
3.099727891156462647e+02 0.000000000000000000e+00
3.102481632653061183e+02 0.000000000000000000e+00
3.105226303854875027e+02 0.000000000000000000e+00
3.107974603174603203e+02 0.000000000000000000e+00
3.110712018140589521e+02 0.000000000000000000e+00
3.113465759637188057e+02 0.000000000000000000e+00
3.116204988662131541e+02 0.000000000000000000e+00
3.118897052154194967e+02 0.000000000000000000e+00
3.121681632653061342e+02 0.000000000000000000e+00
3.124473469387755244e+02 0.000000000000000000e+00
3.127141950113378925e+02 0.000000000000000000e+00
3.129968253968253862e+02 0.000000000000000000e+00
3.132692970521541724e+02 0.000000000000000000e+00
3.135404988662131700e+02 0.000000000000000000e+00
3.138140589569160852e+02 0.000000000000000000e+00
3.140845351473922733e+02 0.000000000000000000e+00
3.143488435369999934e+02 0.000000000000000000e+00
3.146193197278911384e+02 0.000000000000000000e+00
3.148885260770974810e+02 0.000000000000000000e+00
3.151637188208616749e+02 0.000000000000000000e+00
3.154387301587301522e+02 0.000000000000000000e+00
3.157064852600000222e+02 0.000000000000000000e+00
3.159707936507936665e+02 0.000000000000000000e+00
3.162485260770000082e+02 0.000000000000000000e+00
3.165228117913832193e+02 0.000000000000000000e+00
3.168003628117913877e+02 0.000000000000000000e+00
3.170610430839002447e+02 0.000000000000000000e+00
3.173320634920634689e+02 0.000000000000000000e+00
3.176023582766439972e+02 0.000000000000000000e+00
3.178751927437641598e+02 0.000000000000000000e+00
3.181460317460317242e+02 0.000000000000000000e+00
3.184190476190476033e+02 0.000000000000000000e+00
3.186975056689342409e+02 0.000000000000000000e+00
3.189697959183673674e+02 0.000000000000000000e+00
3.192491609977324174e+02 0.000000000000000000e+00
3.195185487528344765e+02 0.000000000000000000e+00
3.197939229024943302e+02 0.000000000000000000e+00
3.200682086167800549e+02 0.000000000000000000e+00
3.203437641723356251e+02 0.000000000000000000e+00
3.206224036281179224e+02 0.000000000000000000e+00
3.209019501133786889e+02 0.000000000000000000e+00
3.211793197278911407e+02 0.000000000000000000e+00
3.214503401360544217e+02 0.000000000000000000e+00
3.217257142857142753e+02 0.000000000000000000e+00
3.219972789115646492e+02 0.000000000000000000e+00
3.222653968253968060e+02 0.000000000000000000e+00
3.225338775509999891e+02 0.000000000000000000e+00
3.228096145119999960e+02 0.000000000000000000e+00
3.230820861678004690e+02 0.000000000000000000e+00
3.233516553287981878e+02 0.000000000000000000e+00
3.236264852607709486e+02 0.000000000000000000e+00
3.238989569160997917e+02 0.000000000000000000e+00
3.241734240362811761e+02 0.000000000000000000e+00
3.244422675729999810e+02 0.000000000000000000e+00
3.247198185941043107e+02 0.000000000000000000e+00
3.249950113378685046e+02 0.000000000000000000e+00
3.252734693877550853e+02 0.000000000000000000e+00
3.255435827664398971e+02 0.000000000000000000e+00
3.258160544217686834e+02 0.000000000000000000e+00
3.260923356009070062e+02 0.000000000000000000e+00
3.263622675729999969e+02 0.000000000000000000e+00
3.266399999999999864e+02 0.000000000000000000e+00
3.269195464850000121e+02 0.000000000000000000e+00
3.271941950113378539e+02 0.000000000000000000e+00
3.274791836734693788e+02 0.000000000000000000e+00
3.277627210884353985e+02 0.000000000000000000e+00
3.280491609977324288e+02 0.000000000000000000e+00
3.283167346938775495e+02 0.000000000000000000e+00
3.285975510204081615e+02 0.000000000000000000e+00
3.288838095229999681e+02 0.000000000000000000e+00
3.291424943310657341e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
3.300286621315192974e+02 0.000000000000000000e+00
3.302926077097505413e+02 0.000000000000000000e+00
3.305730612244897770e+02 0.000000000000000000e+00
3.308464399092970325e+02 0.000000000000000000e+00
3.311176417233560301e+02 0.000000000000000000e+00
3.313948299319727653e+02 0.000000000000000000e+00
3.316678458049886444e+02 0.000000000000000000e+00
3.319388662131519254e+02 0.000000000000000000e+00
3.322086167800453609e+02 0.000000000000000000e+00
3.324760090702947650e+02 0.000000000000000000e+00
3.327481179138321750e+02 0.000000000000000000e+00
3.330229478458049925e+02 0.000000000000000000e+00
3.332959637188208717e+02 0.000000000000000000e+00
3.335669841269841527e+02 0.000000000000000000e+00
3.338407256235827845e+02 0.000000000000000000e+00
3.341166439909297310e+02 0.000000000000000000e+00
3.343927437641723373e+02 0.000000000000000000e+00
3.346624943310657727e+02 0.000000000000000000e+00
3.349353287981859353e+02 0.000000000000000000e+00
3.352067120181405926e+02 0.000000000000000000e+00
3.354708390022675530e+02 0.000000000000000000e+00
3.357453061219999881e+02 0.000000000000000000e+00
3.360179591836734971e+02 0.000000000000000000e+00
3.362855328798186179e+02 0.000000000000000000e+00
3.365520181405895528e+02 0.000000000000000000e+00
3.368270294784580301e+02 0.000000000000000000e+00
3.370989569160997803e+02 0.000000000000000000e+00
3.373757823129251960e+02 0.000000000000000000e+00
3.376451700680271983e+02 0.000000000000000000e+00
3.379218140589568975e+02 0.000000000000000000e+00
3.381975510204081843e+02 0.000000000000000000e+00
3.384714739229024758e+02 0.000000000000000000e+00
3.387473922902494223e+02 0.000000000000000000e+00
3.390171428571428578e+02 0.000000000000000000e+00
3.392950566893424025e+02 0.000000000000000000e+00
3.395713378684807253e+02 0.000000000000000000e+00
3.398456235827664500e+02 0.000000000000000000e+00
3.401197278911564581e+02 0.000000000000000000e+00
3.403845804988662280e+02 0.000000000000000000e+00
3.406610430839002106e+02 0.000000000000000000e+00
3.409275283446712024e+02 0.000000000000000000e+00
3.411963718820861686e+02 0.000000000000000000e+00
3.414722902494331152e+02 0.000000000000000000e+00
3.417451247165532777e+02 0.000000000000000000e+00
3.420059863939999900e+02 0.000000000000000000e+00
3.422780952379999917e+02 0.000000000000000000e+00
3.425523809523809291e+02 0.000000000000000000e+00
3.428244897959183390e+02 0.000000000000000000e+00
3.431049433106575748e+02 0.000000000000000000e+00
3.433786848072562634e+02 0.000000000000000000e+00
3.436558730158729986e+02 0.000000000000000000e+00
3.439316099773242854e+02 0.000000000000000000e+00
3.442098866213152064e+02 0.000000000000000000e+00
3.444827210884353690e+02 0.000000000000000000e+00
3.447615419501133829e+02 0.000000000000000000e+00
3.450361904760000016e+02 0.000000000000000000e+00
3.453168253968253794e+02 0.000000000000000000e+00
3.455996371882085896e+02 0.000000000000000000e+00
3.458797278911564490e+02 0.000000000000000000e+00
3.461560090702947718e+02 0.000000000000000000e+00
3.464192290249433199e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
3.469819501133786730e+02 0.000000000000000000e+00
3.472638548752834708e+02 0.000000000000000000e+00
3.475497505660000002e+02 0.000000000000000000e+00
3.478296598639455510e+02 0.000000000000000000e+00
3.481231746031746184e+02 0.000000000000000000e+00
3.484043537414966067e+02 0.000000000000000000e+00
3.486933333333333280e+02 0.000000000000000000e+00
3.489728798185940946e+02 0.000000000000000000e+00
3.492614965986394395e+02 0.000000000000000000e+00
3.495415873009999927e+02 0.000000000000000000e+00
3.498249433106576021e+02 0.000000000000000000e+00
3.501039455780000367e+02 0.000000000000000000e+00
3.503905668934240225e+02 0.000000000000000000e+00
3.506741043083900422e+02 0.000000000000000000e+00
3.509614512471655416e+02 0.000000000000000000e+00
3.512366439900000046e+02 0.000000000000000000e+00
3.515221768707482966e+02 0.000000000000000000e+00
3.517926530612244846e+02 0.000000000000000000e+00
3.520812698412698296e+02 0.000000000000000000e+00
3.523522902494331106e+02 0.000000000000000000e+00
3.526352834467120374e+02 0.000000000000000000e+00
3.529128344671202058e+02 0.000000000000000000e+00
3.531898412698412812e+02 0.000000000000000000e+00
3.534659410430838875e+02 0.000000000000000000e+00
3.537443990929705251e+02 0.000000000000000000e+00
3.540253968253968537e+02 0.000000000000000000e+00
3.543074829931972545e+02 0.000000000000000000e+00
3.545837641723355773e+02 0.000000000000000000e+00
3.548662131519274112e+02 0.000000000000000000e+00
3.551444897959183891e+02 0.000000000000000000e+00
3.554285714285714448e+02 0.000000000000000000e+00
3.556968707482993182e+02 0.000000000000000000e+00
3.559795011337868686e+02 0.000000000000000000e+00
3.562536054421768767e+02 0.000000000000000000e+00
3.565387755102040614e+02 0.000000000000000000e+00
3.568172335600906990e+02 0.000000000000000000e+00
3.570996825396825329e+02 0.000000000000000000e+00
3.573803174603174853e+02 0.000000000000000000e+00
3.576725623582766502e+02 0.000000000000000000e+00
3.579468480725623749e+02 0.000000000000000000e+00
3.582294784580498686e+02 0.000000000000000000e+00
3.585099319727891043e+02 0.000000000000000000e+00
3.587945578231292529e+02 0.000000000000000000e+00
3.590668480725623795e+02 0.000000000000000000e+00
3.593502040816326257e+02 0.000000000000000000e+00
3.596330158730158928e+02 0.000000000000000000e+00
3.599229024943310833e+02 0.000000000000000000e+00
3.601988208616780298e+02 0.000000000000000000e+00
3.604848979591836837e+02 0.000000000000000000e+00
3.607706122448979613e+02 0.000000000000000000e+00
3.610575963718820844e+02 0.000000000000000000e+00
3.613351473922902528e+02 0.000000000000000000e+00
3.616252154195011599e+02 0.000000000000000000e+00
3.619092970521542156e+02 0.000000000000000000e+00
3.621839455782313166e+02 0.000000000000000000e+00
3.624531519274376592e+02 0.000000000000000000e+00
3.627328798185940855e+02 0.000000000000000000e+00
3.630113378684807230e+02 0.000000000000000000e+00
3.632985034013605627e+02 0.000000000000000000e+00
3.635827664399092782e+02 0.000000000000000000e+00
3.638688435374149890e+02 0.000000000000000000e+00
3.641641723356008811e+02 0.000000000000000000e+00


==> R20.dat <==
1.497687074829932019e+00 0.000000000000000000e+00
1.665487528344671286e+00 0.000000000000000000e+00
1.818594104308389969e+00 0.000000000000000000e+00
1.981133786848072509e+00 0.000000000000000000e+00
2.126077097000000027e+00 1.000000000000000000e+00
2.280997732426303770e+00 0.000000000000000000e+00
2.439002267573695981e+00 0.000000000000000000e+00
2.593922902494330884e+00 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.901587301587301493e+00 0.000000000000000000e+00
3.063401360544217855e+00 0.000000000000000000e+00
3.235736961451247229e+00 0.000000000000000000e+00
3.387392290249433113e+00 0.000000000000000000e+00
3.543764172335600815e+00 0.000000000000000000e+00
3.701950113378684737e+00 0.000000000000000000e+00
3.857777777777777750e+00 0.000000000000000000e+00
4.005079365000000280e+00 1.000000000000000000e+00
4.163990929705215116e+00 0.000000000000000000e+00
4.315283446712018467e+00 0.000000000000000000e+00
4.482176870748299180e+00 0.000000000000000000e+00
4.642902494331066166e+00 0.000000000000000000e+00
4.787845804988662302e+00 0.000000000000000000e+00
4.948752833999999545e+00 1.000000000000000000e+00
5.105124716000000618e+00 1.000000000000000000e+00
5.258594104000000158e+00 1.000000000000000000e+00
5.413877551020408241e+00 0.000000000000000000e+00
5.573151927437641540e+00 0.000000000000000000e+00
5.740770975056689096e+00 0.000000000000000000e+00
5.885532879818594409e+00 0.000000000000000000e+00
6.050068027210884658e+00 0.000000000000000000e+00
nan -1.000000000000000000e+00
6.382403628117914174e+00 0.000000000000000000e+00
6.532426303854875549e+00 0.000000000000000000e+00
6.691700680272108848e+00 0.000000000000000000e+00
6.844807256235827531e+00 0.000000000000000000e+00
7.008072562358276691e+00 0.000000000000000000e+00
7.165532878999999689e+00 1.000000000000000000e+00
7.313197278911564680e+00 0.000000000000000000e+00
7.470657596371881759e+00 0.000000000000000000e+00
7.624126984126983864e+00 0.000000000000000000e+00
nan -1.000000000000000000e+00
7.935963718820861601e+00 0.000000000000000000e+00
8.091791383219954170e+00 0.000000000000000000e+00
8.262312925170068212e+00 0.000000000000000000e+00
8.410702947845804189e+00 0.000000000000000000e+00
8.566530612244898535e+00 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
9.200544217687074422e+00 0.000000000000000000e+00
9.354195011337868237e+00 0.000000000000000000e+00
9.518911564625851085e+00 0.000000000000000000e+00
9.664036281179138044e+00 0.000000000000000000e+00
9.828027210884354048e+00 0.000000000000000000e+00
9.980226757369614177e+00 0.000000000000000000e+00
1.014331065759637163e+01 0.000000000000000000e+00
1.029551020408163353e+01 0.000000000000000000e+00
1.045315192743764143e+01 0.000000000000000000e+00
1.061460317460317526e+01 0.000000000000000000e+00
1.077315192743764172e+01 0.000000000000000000e+00
1.091845804988662216e+01 0.000000000000000000e+00
1.107918367346938737e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.171537414965986379e+01 0.000000000000000000e+00
1.186648526077097543e+01 0.000000000000000000e+00
1.202684807256235899e+01 0.000000000000000000e+00
1.217578231292517010e+01 0.000000000000000000e+00
1.233070294784580412e+01 0.000000000000000000e+00
1.248725623582766353e+01 0.000000000000000000e+00
1.263927437641723373e+01 0.000000000000000000e+00
1.279018140500000023e+01 1.000000000000000000e+00
1.294965986394557866e+01 0.000000000000000000e+00
1.310113378684807195e+01 0.000000000000000000e+00
1.326312925170068091e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.389569160997732489e+01 0.000000000000000000e+00
1.403990929705215507e+01 0.000000000000000000e+00
1.419863945578231323e+01 0.000000000000000000e+00
1.435011337868480652e+01 0.000000000000000000e+00
1.451156462585034035e+01 0.000000000000000000e+00
1.467040816299999939e+01 0.000000000000000000e+00
1.481197278911564652e+01 0.000000000000000000e+00
1.497342403628117857e+01 0.000000000000000000e+00
1.512580498866213219e+01 0.000000000000000000e+00
1.527818594104308403e+01 0.000000000000000000e+00
1.543292517006802633e+01 0.000000000000000000e+00
1.558965986394557746e+01 0.000000000000000000e+00
1.575873015873015959e+01 0.000000000000000000e+00
1.590984126984126945e+01 0.000000000000000000e+00
1.606077097505668760e+01 0.000000000000000000e+00
1.624435374149659950e+01 0.000000000000000000e+00
1.640163265306122398e+01 0.000000000000000000e+00
1.654839002199999953e+01 1.000000000000000000e+00
1.670675736961451108e+01 0.000000000000000000e+00
1.685333333333333172e+01 0.000000000000000000e+00
1.701532879818594068e+01 0.000000000000000000e+00
1.717170068027211016e+01 0.000000000000000000e+00
1.732662131519274240e+01 0.000000000000000000e+00
1.747882086167800608e+01 0.000000000000000000e+00
1.763337868480725490e+01 0.000000000000000000e+00
1.778358276599999854e+01 1.000000000000000000e+00
1.794321995464852648e+01 0.000000000000000000e+00
1.809505668934240319e+01 0.000000000000000000e+00
1.826158730158730137e+01 0.000000000000000000e+00
1.840108843537414884e+01 0.000000000000000000e+00
1.856399092970521636e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.888780045351473902e+01 0.000000000000000000e+00
1.903419501133786795e+01 0.000000000000000000e+00
1.919074829931972914e+01 0.000000000000000000e+00
1.933950113378684676e+01 0.000000000000000000e+00
1.950530612244897810e+01 0.000000000000000000e+00
1.964752834467120124e+01 0.000000000000000000e+00
1.980462585034013756e+01 0.000000000000000000e+00
1.995446712018140545e+01 0.000000000000000000e+00
2.012263038548752903e+01 0.000000000000000000e+00
2.027374149659863889e+01 0.000000000000000000e+00
2.043301587301587219e+01 0.000000000000000000e+00
2.058793650793650798e+01 0.000000000000000000e+00
2.074866213151927496e+01 0.000000000000000000e+00
2.089215419501133653e+01 0.000000000000000000e+00
2.105505668934240404e+01 0.000000000000000000e+00
2.121015873015873154e+01 0.000000000000000000e+00
2.137723356009070130e+01 0.000000000000000000e+00
2.151854875283446589e+01 0.000000000000000000e+00
2.167836734693877432e+01 0.000000000000000000e+00
2.182512471655328667e+01 0.000000000000000000e+00
2.199020408163265472e+01 0.000000000000000000e+00
2.213931972789115576e+01 0.000000000000000000e+00
2.229623582766440038e+01 0.000000000000000000e+00
2.245605442176870881e+01 0.000000000000000000e+00
2.261569160997732553e+01 0.000000000000000000e+00
2.276775510199999886e+01 1.000000000000000000e+00
2.292643990929705211e+01 0.000000000000000000e+00
2.307918367346938737e+01 0.000000000000000000e+00
2.324517006802721042e+01 0.000000000000000000e+00
2.339482993100000030e+01 0.000000000000000000e+00
2.356136054421768833e+01 0.000000000000000000e+00
2.371882086167800452e+01 0.000000000000000000e+00
2.387700680272108755e+01 0.000000000000000000e+00
2.403512471599999856e+01 0.000000000000000000e+00
2.419265306122449033e+01 0.000000000000000000e+00
2.434321995464852506e+01 0.000000000000000000e+00
2.450575963718820915e+01 0.000000000000000000e+00
2.466176870748299166e+01 0.000000000000000000e+00
2.480507936507936506e+01 0.000000000000000000e+00
2.496707482993197402e+01 0.000000000000000000e+00
2.511945578231292586e+01 0.000000000000000000e+00
2.527530612199999638e+01 1.000000000000000000e+00
2.543183673469387784e+01 0.000000000000000000e+00
2.558639455782313021e+01 0.000000000000000000e+00
2.575165532879818642e+01 0.000000000000000000e+00
2.590530612244898023e+01 0.000000000000000000e+00
2.605714285714285694e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.638857142857142790e+01 0.000000000000000000e+00
2.653079365079365104e+01 0.000000000000000000e+00
2.668770975056689210e+01 0.000000000000000000e+00
2.684136054421768591e+01 0.000000000000000000e+00
2.699954648526077250e+01 0.000000000000000000e+00
2.715054421699999665e+01 1.000000000000000000e+00
2.730539682539682644e+01 0.000000000000000000e+00
2.746176870748299237e+01 0.000000000000000000e+00
2.761487528344671105e+01 0.000000000000000000e+00
2.776598639400000224e+01 1.000000000000000000e+00
2.791746031746031775e+01 0.000000000000000000e+00
2.807238095238095354e+01 0.000000000000000000e+00
2.823836734693877659e+01 0.000000000000000000e+00
2.838294784580498842e+01 0.000000000000000000e+00
2.853442176870748170e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.886385487528344740e+01 0.000000000000000000e+00
2.901297052154194844e+01 0.000000000000000000e+00
2.917315192743764030e+01 0.000000000000000000e+00
2.932698412698412582e+01 0.000000000000000000e+00
2.949532879818594111e+01 0.000000000000000000e+00
2.964752834467120124e+01 0.000000000000000000e+00
2.980263038548752874e+01 0.000000000000000000e+00
2.996226757369614546e+01 0.000000000000000000e+00
3.012662131519274311e+01 0.000000000000000000e+00
3.027918367346938666e+01 0.000000000000000000e+00
3.043718820861678154e+01 0.000000000000000000e+00
3.059537414965986457e+01 0.000000000000000000e+00
3.074866213151927496e+01 0.000000000000000000e+00
3.089523809523809561e+01 0.000000000000000000e+00
3.105015873015873140e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
3.137469387755102090e+01 0.000000000000000000e+00
3.151818594104308247e+01 0.000000000000000000e+00
3.167528344671201879e+01 0.000000000000000000e+00
3.182857142857142918e+01 0.000000000000000000e+00
3.198494331065759511e+01 0.000000000000000000e+00
3.213115646258503233e+01 0.000000000000000000e+00
3.229333333333333655e+01 0.000000000000000000e+00
3.244643990929705524e+01 0.000000000000000000e+00
3.260335600907029630e+01 0.000000000000000000e+00
3.275936507899999839e+01 1.000000000000000000e+00
3.291936507936507894e+01 0.000000000000000000e+00
3.307011337868480894e+01 0.000000000000000000e+00
3.323174603174603448e+01 0.000000000000000000e+00
3.336997732426303997e+01 0.000000000000000000e+00
3.352854875199999896e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
3.385106575963718711e+01 0.000000000000000000e+00
3.399927437641723316e+01 0.000000000000000000e+00
3.416181405895691370e+01 0.000000000000000000e+00
3.431782312925169975e+01 0.000000000000000000e+00
3.448435374149659793e+01 0.000000000000000000e+00
3.463383219954648240e+01 0.000000000000000000e+00
3.478385487528344555e+01 0.000000000000000000e+00
3.494149659863945345e+01 0.000000000000000000e+00
3.509641723356008924e+01 0.000000000000000000e+00
3.524589569160998082e+01 0.000000000000000000e+00
3.539410430839001975e+01 0.000000000000000000e+00
3.554666666666666686e+01 0.000000000000000000e+00
3.571047619047619293e+01 0.000000000000000000e+00
3.584997732426303685e+01 0.000000000000000000e+00
3.600961451247165712e+01 0.000000000000000000e+00
3.614585034013605735e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
3.650129251699999600e+01 1.000000000000000000e+00
3.665795918367346928e+01 0.000000000000000000e+00
3.681034013605442112e+01 0.000000000000000000e+00
3.697469387755101877e+01 0.000000000000000000e+00
3.712507936507936535e+01 0.000000000000000000e+00
3.727891156462585087e+01 0.000000000000000000e+00
3.743746031746032088e+01 0.000000000000000000e+00
3.759147392290249456e+01 0.000000000000000000e+00
3.774294784500000333e+01 1.000000000000000000e+00
3.790058956916099930e+01 0.000000000000000000e+00
3.805242630385487246e+01 0.000000000000000000e+00
3.821424036281179326e+01 0.000000000000000000e+00
3.835519274376417087e+01 0.000000000000000000e+00
3.851174603174602851e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
3.883537414965986301e+01 0.000000000000000000e+00
3.898539682539682616e+01 0.000000000000000000e+00
3.914829931972789012e+01 0.000000000000000000e+00
3.930013605442177038e+01 0.000000000000000000e+00
3.946648526077097330e+01 0.000000000000000000e+00
3.961650793650793645e+01 0.000000000000000000e+00
3.977505668934240646e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
4.072145124716553255e+01 0.000000000000000000e+00
4.087619047619047308e+01 0.000000000000000000e+00
4.101424036281179042e+01 0.000000000000000000e+00
4.116734693877550910e+01 0.000000000000000000e+00
4.132916099773242280e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
4.166276643990929784e+01 0.000000000000000000e+00
4.181369614512471600e+01 0.000000000000000000e+00
4.199020408163265472e+01 0.000000000000000000e+00
4.214276643990929472e+01 0.000000000000000000e+00
4.230185941043083631e+01 0.000000000000000000e+00
4.245804988662131763e+01 0.000000000000000000e+00
4.262331065759637028e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
4.293351473922902528e+01 0.000000000000000000e+00
4.308897959183673265e+01 0.000000000000000000e+00
4.325260770975056346e+01 0.000000000000000000e+00
4.340662131519274425e+01 0.000000000000000000e+00
4.356535147392290241e+01 0.000000000000000000e+00
4.372335600907029374e+01 0.000000000000000000e+00
4.388625850340135770e+01 0.000000000000000000e+00
4.403337868480725348e+01 0.000000000000000000e+00
4.419247165532879507e+01 0.000000000000000000e+00
4.434866213151927639e+01 0.000000000000000000e+00
4.451736961451247510e+01 0.000000000000000000e+00
4.467265306122448720e+01 0.000000000000000000e+00
4.482702947845805141e+01 0.000000000000000000e+00
4.497868480725623641e+01 0.000000000000000000e+00
4.514158730158730037e+01 0.000000000000000000e+00
4.528943310657596300e+01 0.000000000000000000e+00
4.544616780045351589e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
4.641614512471655019e+01 0.000000000000000000e+00
4.656290249433106254e+01 0.000000000000000000e+00
4.672399092970521650e+01 0.000000000000000000e+00
4.687854875283446887e+01 0.000000000000000000e+00
4.704362811791383336e+01 0.000000000000000000e+00
4.719927437641723600e+01 0.000000000000000000e+00
4.735691609977324390e+01 0.000000000000000000e+00
4.751256235827664653e+01 0.000000000000000000e+00
4.767328798185940997e+01 0.000000000000000000e+00
4.782380952300000132e+01 1.000000000000000000e+00
4.798312925170068155e+01 0.000000000000000000e+00
4.813768707482993392e+01 0.000000000000000000e+00
4.830512471655328710e+01 0.000000000000000000e+00
4.845968253968253947e+01 0.000000000000000000e+00
4.861514739229024684e+01 0.000000000000000000e+00
4.876861678004534895e+01 0.000000000000000000e+00
4.892879818594104080e+01 0.000000000000000000e+00
4.908027210884353764e+01 0.000000000000000000e+00
4.924172335600906791e+01 0.000000000000000000e+00
4.939972789115645924e+01 0.000000000000000000e+00
4.956263038548753030e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
4.987356009070294505e+01 0.000000000000000000e+00
5.003174603174603163e+01 0.000000000000000000e+00
5.019120181405895664e+01 0.000000000000000000e+00
5.034340136054422032e+01 0.000000000000000000e+00
5.050938775510203982e+01 0.000000000000000000e+00
5.066575963718820930e+01 0.000000000000000000e+00
5.082920634920635194e+01 0.000000000000000000e+00
5.098249433106575879e+01 0.000000000000000000e+00
5.114031746031746195e+01 0.000000000000000000e+00
5.128852607709750799e+01 0.000000000000000000e+00
5.145451247165532749e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
5.176888888888888829e+01 0.000000000000000000e+00
5.192326530612245250e+01 0.000000000000000000e+00
5.209124716553287726e+01 0.000000000000000000e+00
5.224380952380952436e+01 0.000000000000000000e+00
5.240489795918367122e+01 0.000000000000000000e+00
5.256526077097505834e+01 0.000000000000000000e+00
5.272725623582766730e+01 0.000000000000000000e+00
5.287619047619047308e+01 0.000000000000000000e+00
5.304054421768707783e+01 0.000000000000000000e+00
5.319165532879818414e+01 0.000000000000000000e+00
5.336163265306122128e+01 0.000000000000000000e+00
5.351455782312925180e+01 0.000000000000000000e+00
5.367365079365079339e+01 0.000000000000000000e+00
5.382911564625850076e+01 0.000000000000000000e+00
5.398875283446712103e+01 0.000000000000000000e+00
5.413913832199546761e+01 0.000000000000000000e+00
5.429732426303854709e+01 0.000000000000000000e+00
5.444934240362811551e+01 0.000000000000000000e+00
5.461641723356009237e+01 0.000000000000000000e+00
5.476952380899999895e+01 1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
5.524934240362811977e+01 0.000000000000000000e+00
5.540426303854875556e+01 0.000000000000000000e+00
5.556662131519274084e+01 0.000000000000000000e+00
5.572136054399999949e+01 0.000000000000000000e+00
5.589224489795918061e+01 0.000000000000000000e+00
5.603410430839002032e+01 0.000000000000000000e+00
5.619301587301587375e+01 0.000000000000000000e+00
5.636934240362811721e+01 0.000000000000000000e+00
5.652879818594104222e+01 0.000000000000000000e+00
5.667882086167800537e+01 0.000000000000000000e+00
5.683120181405895721e+01 0.000000000000000000e+00
5.699011337868481064e+01 0.000000000000000000e+00
5.715065759637187881e+01 0.000000000000000000e+00
5.729886621315192485e+01 0.000000000000000000e+00
5.745759637188208302e+01 0.000000000000000000e+00
5.761360544217686908e+01 0.000000000000000000e+00
5.777596371882086146e+01 0.000000000000000000e+00
5.792888888888889198e+01 0.000000000000000000e+00
5.809814058956916227e+01 0.000000000000000000e+00
5.824925170068026858e+01 0.000000000000000000e+00
5.841197278911564439e+01 0.000000000000000000e+00
5.856362811791382939e+01 0.000000000000000000e+00
5.871709750566893149e+01 0.000000000000000000e+00
5.887455782312925123e+01 0.000000000000000000e+00
5.903818594104308204e+01 0.000000000000000000e+00
5.918798185899999709e+01 1.000000000000000000e+00
5.934893424036280862e+01 0.000000000000000000e+00
5.950566893424036152e+01 0.000000000000000000e+00
5.966911564625850417e+01 0.000000000000000000e+00
5.982603174603174523e+01 0.000000000000000000e+00
5.998149659863945260e+01 0.000000000000000000e+00
6.014185941043083972e+01 0.000000000000000000e+00
6.029732426303854709e+01 0.000000000000000000e+00
6.044734693877551024e+01 0.000000000000000000e+00
6.061224489795918657e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
6.093405895691609686e+01 0.000000000000000000e+00
6.108553287981859370e+01 0.000000000000000000e+00
6.124263038548753002e+01 0.000000000000000000e+00
6.138739229024943000e+01 0.000000000000000000e+00
6.154938775510203897e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
6.219827664399092981e+01 0.000000000000000000e+00
6.235011337868481007e+01 0.000000000000000000e+00
6.250956916099773508e+01 0.000000000000000000e+00
6.266702947845804772e+01 0.000000000000000000e+00
6.282956916099773537e+01 0.000000000000000000e+00
6.298086167800000368e+01 1.000000000000000000e+00
6.314086167800453353e+01 0.000000000000000000e+00
6.329741496598639117e+01 0.000000000000000000e+00
6.346412698412698461e+01 0.000000000000000000e+00
6.361487528344671460e+01 0.000000000000000000e+00
6.377287981859410593e+01 0.000000000000000000e+00
6.394340136054421464e+01 0.000000000000000000e+00
6.410938775510203413e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
6.441705215419500519e+01 0.000000000000000000e+00
6.457088435374149071e+01 0.000000000000000000e+00
6.473687074829932442e+01 0.000000000000000000e+00
6.489179138321995310e+01 0.000000000000000000e+00
6.504780045351473916e+01 0.000000000000000000e+00
6.520308390022675837e+01 0.000000000000000000e+00
6.535696145100000365e+01 0.000000000000000000e+00
6.550621315192744021e+01 0.000000000000000000e+00
6.567219954648525970e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
6.695292517006802768e+01 0.000000000000000000e+00
6.710548752834466768e+01 0.000000000000000000e+00
6.727219954648525402e+01 0.000000000000000000e+00
6.741823129251700664e+01 0.000000000000000000e+00
6.758276643990929244e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
6.821696145124717248e+01 0.000000000000000000e+00
6.837079365079364379e+01 0.000000000000000000e+00
6.855020408163265699e+01 0.000000000000000000e+00
6.869460317460317356e+01 0.000000000000000000e+00
6.885804988662131620e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
6.951328798185940627e+01 0.000000000000000000e+00
6.966294784580499311e+01 0.000000000000000000e+00
6.983673469387754551e+01 0.000000000000000000e+00
6.997115646258502863e+01 0.000000000000000000e+00
7.013478458049885944e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
7.076390022675737157e+01 0.000000000000000000e+00
7.091628117913832341e+01 0.000000000000000000e+00
7.108498866213152212e+01 0.000000000000000000e+00
7.122140589569160340e+01 0.000000000000000000e+00
7.138521541950113658e+01 0.000000000000000000e+00
7.153052154195010814e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
7.202702947845804715e+01 0.000000000000000000e+00
7.217541950113378846e+01 0.000000000000000000e+00
7.235011337868481007e+01 0.000000000000000000e+00
7.250430839002267192e+01 0.000000000000000000e+00
7.266068027210884850e+01 0.000000000000000000e+00
7.281941043083899956e+01 0.000000000000000000e+00
7.297469387755101877e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
7.328616780045351220e+01 0.000000000000000000e+00
7.343927437641723088e+01 0.000000000000000000e+00
7.360961451247165144e+01 0.000000000000000000e+00
7.375546485260771590e+01 0.000000000000000000e+00
7.391600907029479117e+01 0.000000000000000000e+00
7.406603174603174011e+01 0.000000000000000000e+00
7.423201814058957382e+01 0.000000000000000000e+00
7.438839002267573619e+01 0.000000000000000000e+00
7.455020408163265699e+01 0.000000000000000000e+00
7.469877551020408646e+01 0.000000000000000000e+00
7.486839002267574017e+01 0.000000000000000000e+00
7.502204081632653754e+01 0.000000000000000000e+00
7.517369614512472253e+01 0.000000000000000000e+00
7.532916099773242991e+01 0.000000000000000000e+00
7.547755102040815700e+01 0.000000000000000000e+00
7.562648526077097699e+01 0.000000000000000000e+00
7.578575963718820674e+01 0.000000000000000000e+00
7.594394557823129333e+01 0.000000000000000000e+00
7.610630385487527860e+01 0.000000000000000000e+00
7.625487528344670807e+01 0.000000000000000000e+00
7.640870748299319359e+01 0.000000000000000000e+00
7.659120181405896233e+01 0.000000000000000000e+00
7.674993197278911339e+01 0.000000000000000000e+00
7.689451247165533232e+01 0.000000000000000000e+00
7.705396825396825022e+01 0.000000000000000000e+00
7.720943310657595759e+01 0.000000000000000000e+00
7.737378684807256946e+01 0.000000000000000000e+00
7.752634920634920945e+01 0.000000000000000000e+00
7.768598639455782973e+01 0.000000000000000000e+00
7.784181405895691341e+01 0.000000000000000000e+00
7.799927437641723316e+01 0.000000000000000000e+00
7.814748299319727209e+01 0.000000000000000000e+00
7.831151927399999124e+01 0.000000000000000000e+00
7.846585034013605764e+01 0.000000000000000000e+00
7.863165532879818898e+01 0.000000000000000000e+00
7.877297052154195001e+01 0.000000000000000000e+00
7.893097505668934843e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
7.926476190476191164e+01 0.000000000000000000e+00
7.940952380952380452e+01 0.000000000000000000e+00
7.957115646258503716e+01 0.000000000000000000e+00
7.972226757369614347e+01 0.000000000000000000e+00
7.989043083900226350e+01 0.000000000000000000e+00
8.004299319727891771e+01 0.000000000000000000e+00
8.019682539682540323e+01 0.000000000000000000e+00
8.034122448979591979e+01 0.000000000000000000e+00
8.052081632653060694e+01 0.000000000000000000e+00
8.066884353741497193e+01 0.000000000000000000e+00
8.083079365000000394e+01 0.000000000000000000e+00
8.098702947845805511e+01 0.000000000000000000e+00
8.114721088435373986e+01 0.000000000000000000e+00
8.129124716553288010e+01 0.000000000000000000e+00
8.146031746031745513e+01 0.000000000000000000e+00
8.162430839002267646e+01 0.000000000000000000e+00
8.179700680272108571e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
8.210031746031745570e+01 0.000000000000000000e+00
8.225414965986394122e+01 0.000000000000000000e+00
8.241342403628118518e+01 0.000000000000000000e+00
8.256362811791383649e+01 0.000000000000000000e+00
8.272616780045350993e+01 0.000000000000000000e+00
8.288054421768707414e+01 0.000000000000000000e+00
8.303709750566893888e+01 0.000000000000000000e+00
8.318730158730159019e+01 0.000000000000000000e+00
8.334408163199999819e+01 0.000000000000000000e+00
8.350294784580498231e+01 0.000000000000000000e+00
8.366621315192743680e+01 0.000000000000000000e+00
8.380988662131518652e+01 0.000000000000000000e+00
8.396825396825396126e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
8.430290249399999425e+01 0.000000000000000000e+00
8.444625850340136708e+01 0.000000000000000000e+00
8.461024943310657420e+01 0.000000000000000000e+00
8.476426303854874789e+01 0.000000000000000000e+00
8.492589569160998053e+01 0.000000000000000000e+00
8.508390022675736475e+01 0.000000000000000000e+00
8.522920634920635052e+01 0.000000000000000000e+00
8.538956916099773764e+01 0.000000000000000000e+00
8.554122448979592264e+01 0.000000000000000000e+00
8.568580498866212736e+01 0.000000000000000000e+00
8.584616780045351447e+01 0.000000000000000000e+00
8.600108843537414316e+01 0.000000000000000000e+00
8.616163265306121843e+01 0.000000000000000000e+00
8.631147392290249343e+01 0.000000000000000000e+00
8.646712018140588896e+01 0.000000000000000000e+00
8.664834467120181216e+01 0.000000000000000000e+00
8.680671201814058691e+01 0.000000000000000000e+00
8.694893424036281715e+01 0.000000000000000000e+00
8.710095238095237846e+01 0.000000000000000000e+00
8.726204081632653242e+01 0.000000000000000000e+00
8.741696145124716111e+01 0.000000000000000000e+00
8.757097505668934900e+01 0.000000000000000000e+00
8.771791383219954241e+01 0.000000000000000000e+00
8.787464852607709531e+01 0.000000000000000000e+00
8.802884353741497137e+01 0.000000000000000000e+00
8.818122448979592320e+01 0.000000000000000000e+00
8.833414965986393952e+01 0.000000000000000000e+00
8.848961451247166110e+01 0.000000000000000000e+00
8.865922902494331481e+01 0.000000000000000000e+00
8.879854875283446347e+01 0.000000000000000000e+00
8.895256235827663716e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
8.927401360544217823e+01 0.000000000000000000e+00
8.942512471655328454e+01 0.000000000000000000e+00
8.958911564625850588e+01 0.000000000000000000e+00
8.974294784580499140e+01 0.000000000000000000e+00
8.991111111111111143e+01 0.000000000000000000e+00
9.005950113378685273e+01 0.000000000000000000e+00
9.021968253968253748e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
9.116426303854875357e+01 0.000000000000000000e+00
9.130575963718820276e+01 0.000000000000000000e+00
9.146104308390022197e+01 0.000000000000000000e+00
9.160653061224489591e+01 0.000000000000000000e+00
9.174058956916100271e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
9.209705215419501201e+01 0.000000000000000000e+00
9.224036281179138541e+01 0.000000000000000000e+00
9.241777777777777203e+01 0.000000000000000000e+00
9.256126984126984780e+01 0.000000000000000000e+00
9.272018140589568702e+01 0.000000000000000000e+00
9.287927437641722861e+01 0.000000000000000000e+00
9.304526077097506231e+01 0.000000000000000000e+00
9.318721088399999530e+01 1.000000000000000000e+00
9.335437641723356705e+01 0.000000000000000000e+00
9.350857142857142890e+01 0.000000000000000000e+00
9.367365079365079339e+01 0.000000000000000000e+00
9.383092970521542497e+01 0.000000000000000000e+00
9.398839002267573051e+01 0.000000000000000000e+00
9.414349206349206156e+01 0.000000000000000000e+00
9.430621315192743737e+01 0.000000000000000000e+00
9.445383219899999006e+01 1.000000000000000000e+00
9.462040816326531001e+01 0.000000000000000000e+00
9.477097505668933763e+01 0.000000000000000000e+00
9.493931972789116003e+01 0.000000000000000000e+00
9.509351473922902187e+01 0.000000000000000000e+00
9.524934240362811977e+01 0.000000000000000000e+00
9.540807256235827083e+01 0.000000000000000000e+00
9.556861678004534610e+01 0.000000000000000000e+00
9.572861678004535690e+01 0.000000000000000000e+00
9.588244897959184243e+01 0.000000000000000000e+00
9.603900226757369296e+01 0.000000000000000000e+00
9.620680272108843667e+01 0.000000000000000000e+00
9.636081632653061035e+01 0.000000000000000000e+00
9.651827664399093010e+01 0.000000000000000000e+00
9.669986394557822962e+01 0.000000000000000000e+00
9.685170068027210277e+01 0.000000000000000000e+00
9.699845804988662223e+01 0.000000000000000000e+00
9.715192743764171723e+01 0.000000000000000000e+00
9.730557823129251460e+01 0.000000000000000000e+00
9.746920634920634541e+01 0.000000000000000000e+00
9.762485260770975515e+01 0.000000000000000000e+00
9.777541950113378277e+01 0.000000000000000000e+00
9.793433106575963620e+01 0.000000000000000000e+00
9.809251700680272279e+01 0.000000000000000000e+00
9.824725623582766332e+01 0.000000000000000000e+00
9.840326530612244937e+01 0.000000000000000000e+00
9.856253968253967912e+01 0.000000000000000000e+00
9.872798185941043414e+01 0.000000000000000000e+00
9.888090702947846466e+01 0.000000000000000000e+00
9.903582766439909335e+01 0.000000000000000000e+00
9.919165532879819125e+01 0.000000000000000000e+00
9.935764172335601074e+01 0.000000000000000000e+00
9.950911564625850758e+01 0.000000000000000000e+00
9.967092970521541417e+01 0.000000000000000000e+00
9.981950113378684364e+01 0.000000000000000000e+00
9.998530612244897497e+01 0.000000000000000000e+00
1.001333333333333400e+02 0.000000000000000000e+00
1.002944217687074797e+02 0.000000000000000000e+00
1.004536961451247095e+02 0.000000000000000000e+00
1.006176870748299308e+02 0.000000000000000000e+00
1.007658956916099839e+02 0.000000000000000000e+00
1.009231746031746013e+02 0.000000000000000000e+00
1.010998639455782353e+02 0.000000000000000000e+00
1.012460770975056619e+02 0.000000000000000000e+00
1.013919274376417263e+02 0.000000000000000000e+00
1.015499319727891105e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.022182312925170038e+02 0.000000000000000000e+00
1.023669841269841214e+02 0.000000000000000000e+00
1.025287981859410422e+02 0.000000000000000000e+00
1.026788208616780054e+02 0.000000000000000000e+00
1.028341043083900246e+02 0.000000000000000000e+00
1.029986394557823104e+02 0.000000000000000000e+00
1.031515646258503409e+02 0.000000000000000000e+00
1.033032199539999993e+02 1.000000000000000000e+00
1.034675736961451236e+02 0.000000000000000000e+00
1.036210430839002328e+02 0.000000000000000000e+00
1.037901133786848078e+02 0.000000000000000000e+00
1.039482993197278944e+02 0.000000000000000000e+00
1.041012244897959249e+02 0.000000000000000000e+00
1.042537868480725649e+02 0.000000000000000000e+00
1.044217687074829968e+02 0.000000000000000000e+00
1.045737868480725581e+02 0.000000000000000000e+00
1.047350566893424002e+02 0.000000000000000000e+00
1.048845351473922847e+02 0.000000000000000000e+00
1.050566893424036294e+02 0.000000000000000000e+00
1.052108843529999973e+02 1.000000000000000000e+00
1.053703401360544234e+02 0.000000000000000000e+00
1.055288888888888863e+02 0.000000000000000000e+00
1.056870748299319729e+02 0.000000000000000000e+00
1.058351020408163237e+02 0.000000000000000000e+00
1.059967346938775563e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.063361451247165519e+02 0.000000000000000000e+00
1.064712925170068019e+02 0.000000000000000000e+00
1.066282086167800429e+02 0.000000000000000000e+00
1.067943764172335648e+02 0.000000000000000000e+00
1.069667120181405835e+02 0.000000000000000000e+00
1.071080725620000038e+02 1.000000000000000000e+00
1.072723809523809564e+02 0.000000000000000000e+00
1.074164172335600966e+02 0.000000000000000000e+00
1.075856689342403598e+02 0.000000000000000000e+00
1.077362358276644017e+02 0.000000000000000000e+00
1.079025850340136117e+02 0.000000000000000000e+00
1.080598639455782290e+02 0.000000000000000000e+00
1.082274829931972846e+02 0.000000000000000000e+00
1.083744217687074780e+02 0.000000000000000000e+00
1.085365986394557893e+02 0.000000000000000000e+00
1.086917006802721062e+02 0.000000000000000000e+00
1.088556916099773275e+02 0.000000000000000000e+00
1.090135147392290236e+02 0.000000000000000000e+00
1.091677097505668996e+02 0.000000000000000000e+00
1.093226303854875283e+02 0.000000000000000000e+00
1.094895238095238028e+02 0.000000000000000000e+00
1.096358276639999900e+02 1.000000000000000000e+00
1.097955555555555520e+02 0.000000000000000000e+00
1.099403174603174591e+02 0.000000000000000000e+00
1.101182766439909244e+02 0.000000000000000000e+00
1.102712018140589549e+02 0.000000000000000000e+00
1.104321088435374207e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.110526984126984189e+02 0.000000000000000000e+00
1.112228571428571371e+02 0.000000000000000000e+00
1.113645351473922886e+02 0.000000000000000000e+00
1.115080272108843502e+02 0.000000000000000000e+00
1.116725623582766502e+02 0.000000000000000000e+00
1.118117006802721107e+02 0.000000000000000000e+00
1.119809523809523739e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.123040362811791368e+02 0.000000000000000000e+00
1.124878004535147369e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.127847619047619077e+02 0.000000000000000000e+00
1.129416780045351487e+02 0.000000000000000000e+00
1.131011337868480666e+02 0.000000000000000000e+00
1.132596825396825437e+02 0.000000000000000000e+00
1.134109750566893382e+02 0.000000000000000000e+00
1.135722448979591803e+02 0.000000000000000000e+00
1.137269841269841208e+02 0.000000000000000000e+00
1.139018594104308448e+02 0.000000000000000000e+00
1.140487981849999954e+02 1.000000000000000000e+00
1.142140589569161051e+02 0.000000000000000000e+00
1.143738775510204135e+02 0.000000000000000000e+00
1.145458503401360559e+02 0.000000000000000000e+00
1.146886167800453507e+02 0.000000000000000000e+00
1.148524263038548696e+02 0.000000000000000000e+00
1.150037188208616783e+02 0.000000000000000000e+00
1.151702494331065765e+02 0.000000000000000000e+00
1.153182766439909273e+02 0.000000000000000000e+00
1.154750113378684802e+02 0.000000000000000000e+00
1.156346485260771004e+02 0.000000000000000000e+00
1.157968253968253975e+02 0.000000000000000000e+00
1.159531972789115599e+02 0.000000000000000000e+00
1.161104761904761915e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.164435374149659879e+02 0.000000000000000000e+00
1.165881179138321926e+02 0.000000000000000000e+00
1.167419501133786781e+02 0.000000000000000000e+00
1.169208163265306126e+02 0.000000000000000000e+00
1.170704761904761853e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.173899319727891140e+02 0.000000000000000000e+00
1.175377777777777766e+02 0.000000000000000000e+00
1.177166439909297111e+02 0.000000000000000000e+00
1.178659410430838932e+02 0.000000000000000000e+00
1.180304761904761932e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.186713832199546488e+02 0.000000000000000000e+00
1.188154195011337890e+02 0.000000000000000000e+00
1.189980952380952317e+02 0.000000000000000000e+00
1.191377777777777709e+02 0.000000000000000000e+00
1.193115646258503375e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.212237641723356063e+02 0.000000000000000000e+00
1.213765079365079345e+02 0.000000000000000000e+00
1.215622675736961469e+02 0.000000000000000000e+00
1.216943310657596413e+02 0.000000000000000000e+00
1.218623129251700732e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.234842630385487467e+02 0.000000000000000000e+00
1.236250340136054433e+02 0.000000000000000000e+00
1.237846712018140636e+02 0.000000000000000000e+00
1.239256235827664341e+02 0.000000000000000000e+00
1.240995918367346889e+02 0.000000000000000000e+00
1.242407256235827617e+02 0.000000000000000000e+00
1.244121541950113397e+02 0.000000000000000000e+00
1.245712471655328812e+02 0.000000000000000000e+00
1.247383219954648581e+02 0.000000000000000000e+00
1.248832653061224534e+02 0.000000000000000000e+00
1.250532426303854834e+02 0.000000000000000000e+00
1.252090702947845813e+02 0.000000000000000000e+00
1.253701587301587352e+02 0.000000000000000000e+00
1.255410430839002203e+02 0.000000000000000000e+00
1.256856235827664392e+02 0.000000000000000000e+00
1.258503401360544274e+02 0.000000000000000000e+00
1.260065306122449016e+02 0.000000000000000000e+00
1.261491156462585081e+02 0.000000000000000000e+00
1.263176417233560045e+02 0.000000000000000000e+00
1.264663945578231363e+02 0.000000000000000000e+00
1.266434467120181466e+02 0.000000000000000000e+00
1.267869387755102082e+02 0.000000000000000000e+00
1.269491156462585053e+02 0.000000000000000000e+00
1.271076643990929682e+02 0.000000000000000000e+00
1.272658503401360548e+02 0.000000000000000000e+00
1.274238548752834532e+02 0.000000000000000000e+00
1.275874829931972840e+02 0.000000000000000000e+00
1.277376870748299353e+02 0.000000000000000000e+00
1.279091156462584991e+02 0.000000000000000000e+00
1.280580498866213190e+02 0.000000000000000000e+00
1.282187755102040683e+02 0.000000000000000000e+00
1.283731519274376467e+02 0.000000000000000000e+00
1.285375056689342443e+02 0.000000000000000000e+00
1.286820408160000113e+02 1.000000000000000000e+00
1.288462585034013728e+02 0.000000000000000000e+00
1.289962811791383217e+02 0.000000000000000000e+00
1.291769614512471662e+02 0.000000000000000000e+00
1.293139229024943404e+02 0.000000000000000000e+00
1.294790022675736907e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.298069841269841334e+02 0.000000000000000000e+00
1.299541043083900149e+02 0.000000000000000000e+00
1.301186394557823007e+02 0.000000000000000000e+00
1.302701133786848118e+02 0.000000000000000000e+00
1.304424489795918305e+02 0.000000000000000000e+00
1.305921088435374031e+02 0.000000000000000000e+00
1.307522902494331163e+02 0.000000000000000000e+00
1.309052154195011326e+02 0.000000000000000000e+00
1.310724716553287976e+02 0.000000000000000000e+00
1.312186848072562384e+02 0.000000000000000000e+00
1.313877551020408134e+02 0.000000000000000000e+00
1.315473922902494337e+02 0.000000000000000000e+00
1.317008616780045429e+02 0.000000000000000000e+00
1.318419954648526016e+02 0.000000000000000000e+00
1.320107029478458003e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.323221768707483079e+02 0.000000000000000000e+00
1.324765532879818579e+02 0.000000000000000000e+00
1.326419954648526129e+02 0.000000000000000000e+00
1.327891156462584945e+02 0.000000000000000000e+00
1.329614512471655416e+02 0.000000000000000000e+00
1.331083900226757351e+02 0.000000000000000000e+00
1.332692970521542009e+02 0.000000000000000000e+00
1.334227664399093101e+02 0.000000000000000000e+00
1.335831292517006830e+02 0.000000000000000000e+00
1.337298866213151882e+02 0.000000000000000000e+00
1.338917006802720948e+02 0.000000000000000000e+00
1.340399092970521622e+02 0.000000000000000000e+00
1.342102494331065827e+02 0.000000000000000000e+00
1.343550113378684898e+02 0.000000000000000000e+00
1.345146485260771101e+02 0.000000000000000000e+00
1.346860770975056596e+02 0.000000000000000000e+00
1.348486167800453472e+02 0.000000000000000000e+00
1.349899319727891225e+02 0.000000000000000000e+00
1.351571882086167875e+02 0.000000000000000000e+00
1.353068480725623601e+02 0.000000000000000000e+00
1.354746485260770896e+02 0.000000000000000000e+00
1.356306575963718899e+02 0.000000000000000000e+00
1.357814058956916199e+02 0.000000000000000000e+00
1.359412244897959283e+02 0.000000000000000000e+00
1.361006802721088320e+02 0.000000000000000000e+00
1.362490702947845875e+02 0.000000000000000000e+00
1.364072562358276741e+02 0.000000000000000000e+00
1.365654421768707607e+02 0.000000000000000000e+00
1.367169160997732433e+02 0.000000000000000000e+00
1.368613151927437741e+02 0.000000000000000000e+00
1.370287528344671273e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.373569160997732297e+02 0.000000000000000000e+00
1.374996825396825386e+02 0.000000000000000000e+00
1.376576870748299370e+02 0.000000000000000000e+00
1.378118820861677989e+02 0.000000000000000000e+00
1.379753287981859273e+02 0.000000000000000000e+00
1.381264399092970621e+02 0.000000000000000000e+00
1.382893424036281260e+02 0.000000000000000000e+00
1.384411791383219850e+02 0.000000000000000000e+00
1.385995464852607597e+02 0.000000000000000000e+00
1.387443083900226668e+02 0.000000000000000000e+00
1.389075736961451355e+02 0.000000000000000000e+00
1.390595918367346826e+02 0.000000000000000000e+00
1.392331972789115753e+02 0.000000000000000000e+00
1.393775963718820776e+02 0.000000000000000000e+00
1.395314285714285631e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.398652154195011406e+02 0.000000000000000000e+00
1.400085260770975140e+02 0.000000000000000000e+00
1.401648979591836621e+02 0.000000000000000000e+00
1.403180045351473950e+02 0.000000000000000000e+00
1.404834467120181500e+02 0.000000000000000000e+00
1.406269387755102116e+02 0.000000000000000000e+00
1.408054421768707414e+02 0.000000000000000000e+00
1.409692517006802746e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.423715192743764248e+02 0.000000000000000000e+00
1.424988662131519277e+02 0.000000000000000000e+00
1.426641269841269946e+02 0.000000000000000000e+00
1.428101587301587188e+02 0.000000000000000000e+00
1.429745124716553164e+02 0.000000000000000000e+00
1.431223582766439790e+02 0.000000000000000000e+00
1.432814512471655348e+02 0.000000000000000000e+00
1.434389115646258404e+02 0.000000000000000000e+00
1.436047165532879717e+02 0.000000000000000000e+00
1.437453061224489659e+02 0.000000000000000000e+00
1.439118367346938783e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.442499773242630283e+02 0.000000000000000000e+00
1.443902040816326462e+02 0.000000000000000000e+00
1.445424036281179099e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.451637188208616749e+02 0.000000000000000000e+00
1.453077551020408293e+02 0.000000000000000000e+00
1.454875283446712046e+02 0.000000000000000000e+00
1.456328344671201762e+02 0.000000000000000000e+00
1.457896598629999971e+02 0.000000000000000000e+00
1.459546485260771078e+02 0.000000000000000000e+00
1.461166439909297026e+02 0.000000000000000000e+00
1.462617687074829860e+02 0.000000000000000000e+00
1.464264852607709884e+02 0.000000000000000000e+00
1.466142403628117847e+02 0.000000000000000000e+00
1.467535600907029618e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.470715646258503284e+02 0.000000000000000000e+00
1.472090702947845671e+02 0.000000000000000000e+00
1.473895691609977234e+02 0.000000000000000000e+00
1.475350566893424116e+02 0.000000000000000000e+00
1.476963265306122537e+02 0.000000000000000000e+00
1.478298412698412676e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.483259863945578161e+02 0.000000000000000000e+00
1.484714739229025042e+02 0.000000000000000000e+00
1.486398185941042982e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.489605442176870724e+02 0.000000000000000000e+00
1.490998639455782211e+02 0.000000000000000000e+00
1.492887074829932033e+02 0.000000000000000000e+00
1.494358276643990848e+02 0.000000000000000000e+00
1.495943764172335477e+02 0.000000000000000000e+00
1.497496598630000051e+02 0.000000000000000000e+00
1.499199999999999875e+02 0.000000000000000000e+00
1.500654875283446756e+02 0.000000000000000000e+00
1.502311111111111188e+02 0.000000000000000000e+00
1.503836734693877588e+02 0.000000000000000000e+00
1.505583673469387804e+02 0.000000000000000000e+00
1.507149206349206452e+02 0.000000000000000000e+00
1.508761904761904873e+02 0.000000000000000000e+00
1.510291156462585036e+02 0.000000000000000000e+00
1.511978231292517023e+02 0.000000000000000000e+00
1.513471201814058986e+02 0.000000000000000000e+00
1.515118367346938726e+02 0.000000000000000000e+00
1.516587755102040944e+02 0.000000000000000000e+00
1.518503401360544274e+02 0.000000000000000000e+00
1.520078004535147329e+02 0.000000000000000000e+00
1.521641723356009095e+02 0.000000000000000000e+00
1.523199999999999932e+02 0.000000000000000000e+00
1.524780045351473916e+02 0.000000000000000000e+00
1.526233106575963632e+02 0.000000000000000000e+00
1.527822222222222308e+02 0.000000000000000000e+00
1.529569160997732524e+02 0.000000000000000000e+00
1.531040362811791340e+02 0.000000000000000000e+00
1.532573242630385550e+02 0.000000000000000000e+00
1.534253061224489727e+02 0.000000000000000000e+00
1.535805895691609919e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.543909297052154272e+02 0.000000000000000000e+00
1.545324263038548622e+02 0.000000000000000000e+00
1.546962358276643954e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.553231746031746070e+02 0.000000000000000000e+00
1.554728344671201796e+02 0.000000000000000000e+00
1.556596825396825352e+02 0.000000000000000000e+00
1.557939229024943302e+02 0.000000000000000000e+00
1.559617233560090597e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.569449433106576066e+02 0.000000000000000000e+00
1.570804535147392187e+02 0.000000000000000000e+00
1.572469841269841311e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.575559183670000039e+02 0.000000000000000000e+00
1.577001360544217619e+02 0.000000000000000000e+00
1.578602267570000208e+02 0.000000000000000000e+00
1.580128798185941150e+02 0.000000000000000000e+00
1.581790022670000155e+02 0.000000000000000000e+00
1.583239909297052179e+02 0.000000000000000000e+00
1.584808163259999958e+02 0.000000000000000000e+00
1.586324716549999891e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.591443083900226725e+02 0.000000000000000000e+00
1.592901587301587369e+02 0.000000000000000000e+00
1.594693877551020478e+02 0.000000000000000000e+00
1.596270294784580415e+02 0.000000000000000000e+00
1.597895691609977291e+02 0.000000000000000000e+00
1.599415873015873046e+02 0.000000000000000000e+00
1.601034013605442112e+02 0.000000000000000000e+00
1.602547845800000061e+02 1.000000000000000000e+00
1.604121541950113397e+02 0.000000000000000000e+00
1.605732426303854936e+02 0.000000000000000000e+00
1.607368707482993102e+02 0.000000000000000000e+00
1.608783673469387736e+02 0.000000000000000000e+00
1.610398185941043039e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.613696145124716566e+02 0.000000000000000000e+00
1.615241723356008947e+02 0.000000000000000000e+00
1.616867120181405824e+02 0.000000000000000000e+00
1.618367346938775597e+02 0.000000000000000000e+00
1.620019954648525982e+02 0.000000000000000000e+00
1.621696145124716679e+02 0.000000000000000000e+00
1.623140136054421703e+02 0.000000000000000000e+00
1.624747392289999937e+02 0.000000000000000000e+00
1.626254875283446779e+02 0.000000000000000000e+00
1.627756916099773150e+02 0.000000000000000000e+00
1.629378684807256263e+02 0.000000000000000000e+00
1.630956916099773366e+02 0.000000000000000000e+00
1.632689342403628245e+02 0.000000000000000000e+00
1.634147845804988606e+02 0.000000000000000000e+00
1.635791383219954582e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.639076643990929654e+02 0.000000000000000000e+00
1.640643990929705183e+02 0.000000000000000000e+00
1.642289342403628041e+02 0.000000000000000000e+00
1.643784126984126885e+02 0.000000000000000000e+00
1.645473015873015754e+02 0.000000000000000000e+00
1.646984126984127101e+02 0.000000000000000000e+00
1.648613151927437741e+02 0.000000000000000000e+00
1.650162358276643886e+02 0.000000000000000000e+00
1.651742403628117870e+02 0.000000000000000000e+00
1.653253514739228933e+02 0.000000000000000000e+00
1.654875283446712046e+02 0.000000000000000000e+00
1.656417233560090665e+02 0.000000000000000000e+00
1.658106122448979534e+02 0.000000000000000000e+00
1.659577324263038633e+02 0.000000000000000000e+00
1.661151927437641689e+02 0.000000000000000000e+00
1.662583219954648541e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.665973696145124734e+02 0.000000000000000000e+00
1.667566439909297173e+02 0.000000000000000000e+00
1.669070294784580426e+02 0.000000000000000000e+00
1.670739229024943313e+02 0.000000000000000000e+00
1.672299319727891032e+02 0.000000000000000000e+00
1.673853968253968389e+02 0.000000000000000000e+00
1.675414058956916108e+02 0.000000000000000000e+00
1.677099319727891213e+02 0.000000000000000000e+00
1.678643083900226713e+02 0.000000000000000000e+00
1.680188662131519379e+02 0.000000000000000000e+00
1.681817687074830019e+02 0.000000000000000000e+00
1.683390476190476193e+02 0.000000000000000000e+00
1.684843537414965908e+02 0.000000000000000000e+00
1.686385487528344811e+02 0.000000000000000000e+00
1.688206802721088309e+02 0.000000000000000000e+00
1.689721541950113419e+02 0.000000000000000000e+00
1.691187301587301590e+02 0.000000000000000000e+00
1.692803628117913775e+02 0.000000000000000000e+00
1.694338321995464867e+02 0.000000000000000000e+00
1.695990929705215535e+02 0.000000000000000000e+00
1.697572789115646117e+02 0.000000000000000000e+00
1.699071201814059009e+02 0.000000000000000000e+00
1.700680272108843667e+02 0.000000000000000000e+00
1.702276643990929585e+02 0.000000000000000000e+00
1.703836734693877588e+02 0.000000000000000000e+00
1.705431292517006909e+02 0.000000000000000000e+00
1.706980498866213054e+02 0.000000000000000000e+00
1.708660317460317515e+02 0.000000000000000000e+00
1.710160544217687004e+02 0.000000000000000000e+00
1.711673469387755233e+02 0.000000000000000000e+00
1.713278911564625844e+02 0.000000000000000000e+00
1.715011337868480723e+02 0.000000000000000000e+00
1.716493424036281112e+02 0.000000000000000000e+00
1.718102494331065770e+02 0.000000000000000000e+00
1.719584580498866160e+02 0.000000000000000000e+00
1.721184580498866126e+02 0.000000000000000000e+00
1.722804535147392357e+02 0.000000000000000000e+00
1.724304761904761847e+02 0.000000000000000000e+00
1.725873922902494257e+02 0.000000000000000000e+00
1.727406802721088468e+02 0.000000000000000000e+00
1.728912471655328886e+02 0.000000000000000000e+00
1.730525170068027307e+02 0.000000000000000000e+00
1.732027210884353678e+02 0.000000000000000000e+00
1.733656235827664318e+02 0.000000000000000000e+00
1.735154648526077210e+02 0.000000000000000000e+00
1.736720181405895573e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.740159637188208706e+02 0.000000000000000000e+00
1.741603628117913729e+02 0.000000000000000000e+00
1.743169160997732376e+02 0.000000000000000000e+00
1.744674829931972795e+02 0.000000000000000000e+00
1.746321995464852534e+02 0.000000000000000000e+00
1.747820408163265427e+02 0.000000000000000000e+00
1.749360544217687163e+02 0.000000000000000000e+00
1.750951473922902437e+02 0.000000000000000000e+00
1.752491609977324174e+02 0.000000000000000000e+00
1.754037188208616840e+02 0.000000000000000000e+00
1.755615419501133658e+02 0.000000000000000000e+00
1.757151927437641632e+02 0.000000000000000000e+00
1.758833560090702974e+02 0.000000000000000000e+00
1.760308390022675837e+02 0.000000000000000000e+00
1.761870294784580437e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.765186394557823064e+02 0.000000000000000000e+00
1.766646712018140590e+02 0.000000000000000000e+00
1.768288435374149685e+02 0.000000000000000000e+00
1.769739682539682519e+02 0.000000000000000000e+00
1.771448526077097370e+02 0.000000000000000000e+00
1.772952380952380906e+02 0.000000000000000000e+00
1.774559637188208683e+02 0.000000000000000000e+00
1.776161451247165530e+02 0.000000000000000000e+00
1.777736054421768586e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.790234920634920570e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.793184580498866296e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.796794557823129139e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.799736961451247055e+02 0.000000000000000000e+00
1.801340589569161068e+02 0.000000000000000000e+00
1.802900680272108787e+02 0.000000000000000000e+00
1.804371882086167886e+02 0.000000000000000000e+00
1.805971882086167852e+02 0.000000000000000000e+00
1.807450340136054479e+02 0.000000000000000000e+00
1.809160997732426210e+02 0.000000000000000000e+00
1.810541496598639526e+02 0.000000000000000000e+00
1.812143310657596373e+02 0.000000000000000000e+00
1.813647165532879910e+02 0.000000000000000000e+00
1.815537414965986329e+02 0.000000000000000000e+00
1.817012244897959192e+02 0.000000000000000000e+00
1.818675736961451150e+02 0.000000000000000000e+00
1.820150566893424013e+02 0.000000000000000000e+00
1.821761451247165553e+02 0.000000000000000000e+00
1.823310657596371982e+02 0.000000000000000000e+00
1.824827210884353690e+02 0.000000000000000000e+00
1.826387301587301693e+02 0.000000000000000000e+00
1.827951020408163174e+02 0.000000000000000000e+00
1.829471201814058929e+02 0.000000000000000000e+00
1.831042176870748222e+02 0.000000000000000000e+00
1.832629478458050016e+02 0.000000000000000000e+00
1.834258503401360656e+02 0.000000000000000000e+00
1.835749659863945453e+02 0.000000000000000000e+00
1.837393197278911430e+02 0.000000000000000000e+00
1.838829931972789211e+02 0.000000000000000000e+00
1.840761904761904759e+02 0.000000000000000000e+00
1.842294784580498970e+02 0.000000000000000000e+00
1.843820408163265370e+02 0.000000000000000000e+00
1.845400453514739354e+02 0.000000000000000000e+00
1.847060317460317549e+02 0.000000000000000000e+00
1.848533333333333246e+02 0.000000000000000000e+00
1.850140589569161023e+02 0.000000000000000000e+00
1.851720634920635007e+02 0.000000000000000000e+00
1.853278911564625844e+02 0.000000000000000000e+00
1.854739229024943370e+02 0.000000000000000000e+00
1.856373696145124654e+02 0.000000000000000000e+00
1.857895691609977291e+02 0.000000000000000000e+00
1.859642630385487507e+02 0.000000000000000000e+00
1.861073922902494360e+02 0.000000000000000000e+00
1.862637641723356126e+02 0.000000000000000000e+00
1.864339229024943450e+02 0.000000000000000000e+00
1.865893877551020523e+02 0.000000000000000000e+00
1.867412244897959113e+02 0.000000000000000000e+00
1.869041269841269752e+02 0.000000000000000000e+00
1.870496145124716634e+02 0.000000000000000000e+00
1.872190476190476147e+02 0.000000000000000000e+00
1.873679818594104347e+02 0.000000000000000000e+00
1.875307029478458105e+02 0.000000000000000000e+00
1.876819954648526050e+02 0.000000000000000000e+00
1.878467120181405789e+02 0.000000000000000000e+00
1.880018140589569100e+02 0.000000000000000000e+00
1.881612698412698421e+02 0.000000000000000000e+00
1.883238095238095298e+02 0.000000000000000000e+00
1.884796371882086135e+02 0.000000000000000000e+00
1.886151473922902539e+02 0.000000000000000000e+00
1.887867573696145200e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.894380045351473996e+02 0.000000000000000000e+00
1.895827664399093067e+02 0.000000000000000000e+00
1.897580045351473927e+02 0.000000000000000000e+00
1.899083900226757464e+02 0.000000000000000000e+00
1.900678458049886501e+02 0.000000000000000000e+00
1.902285714285714278e+02 0.000000000000000000e+00
1.903820408163265370e+02 0.000000000000000000e+00
1.905375056689342443e+02 0.000000000000000000e+00
1.906973242630385528e+02 0.000000000000000000e+00
1.908457142857142799e+02 0.000000000000000000e+00
1.910089795918367486e+02 0.000000000000000000e+00
1.911566439909296946e+02 0.000000000000000000e+00
1.913130158730158712e+02 0.000000000000000000e+00
1.914579591836734664e+02 0.000000000000000000e+00
1.916339682530000061e+02 0.000000000000000000e+00
1.917979138321995549e+02 0.000000000000000000e+00
1.919548299319727960e+02 0.000000000000000000e+00
1.921050340136054331e+02 0.000000000000000000e+00
1.922715646258503455e+02 0.000000000000000000e+00
1.924270294784580528e+02 0.000000000000000000e+00
1.925812244897959147e+02 0.000000000000000000e+00
1.927410430839002231e+02 0.000000000000000000e+00
1.928970975050000050e+02 0.000000000000000000e+00
1.930510657596371971e+02 0.000000000000000000e+00
1.932117913832199463e+02 0.000000000000000000e+00
1.933679818594104347e+02 0.000000000000000000e+00
1.935332426303855016e+02 0.000000000000000000e+00
1.936798185941043187e+02 0.000000000000000000e+00
1.938401814058956916e+02 0.000000000000000000e+00
1.940174149659864042e+02 0.000000000000000000e+00
1.941768707482993079e+02 0.000000000000000000e+00
1.943254421768707516e+02 0.000000000000000000e+00
1.944843537414965908e+02 0.000000000000000000e+00
1.946298412698412790e+02 0.000000000000000000e+00
1.947929251700680311e+02 0.000000000000000000e+00
1.949440362811791374e+02 0.000000000000000000e+00
1.951069387755102014e+02 0.000000000000000000e+00
1.952627664399092851e+02 0.000000000000000000e+00
1.954167800453514872e+02 0.000000000000000000e+00
1.955702494331065679e+02 0.000000000000000000e+00
1.957266213151927445e+02 0.000000000000000000e+00
1.958828117913832330e+02 0.000000000000000000e+00
1.960471655328798306e+02 0.000000000000000000e+00
1.961953741496598695e+02 0.000000000000000000e+00
1.963571882086167761e+02 0.000000000000000000e+00
1.964949206340000103e+02 1.000000000000000000e+00
1.966819047619047751e+02 0.000000000000000000e+00
1.968426303854875243e+02 0.000000000000000000e+00
1.970053514739229001e+02 0.000000000000000000e+00
1.971541043083900320e+02 0.000000000000000000e+00
1.973209977324262923e+02 0.000000000000000000e+00
1.974615873015873149e+02 0.000000000000000000e+00
1.976364625850340246e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.979666213151927536e+02 0.000000000000000000e+00
1.980926984126984109e+02 0.000000000000000000e+00
1.982510657596371857e+02 0.000000000000000000e+00
1.983970975056689383e+02 0.000000000000000000e+00
1.985647165532879797e+02 0.000000000000000000e+00
1.987000453514739320e+02 0.000000000000000000e+00
1.988638548752834367e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.991733333333333462e+02 0.000000000000000000e+00
1.993219047619047615e+02 0.000000000000000000e+00
1.994809977324263173e+02 0.000000000000000000e+00
1.996241269841269741e+02 0.000000000000000000e+00
1.997888435374149765e+02 0.000000000000000000e+00
1.999346938775510125e+02 0.000000000000000000e+00
2.001028571428571468e+02 0.000000000000000000e+00
2.002548752834467223e+02 0.000000000000000000e+00
2.004326530612244994e+02 0.000000000000000000e+00
2.005817687074829792e+02 0.000000000000000000e+00
2.007472108843537342e+02 0.000000000000000000e+00
2.008965079365079305e+02 0.000000000000000000e+00
2.010650340136054410e+02 0.000000000000000000e+00
2.012204988662131484e+02 0.000000000000000000e+00
2.013834013605442124e+02 0.000000000000000000e+00
2.015374149659863861e+02 0.000000000000000000e+00
2.017153741496598514e+02 0.000000000000000000e+00
2.018617687074829803e+02 0.000000000000000000e+00
2.020259410430838898e+02 0.000000000000000000e+00
2.021783219954648416e+02 0.000000000000000000e+00
2.023432199546485322e+02 0.000000000000000000e+00
2.025041269841269980e+02 0.000000000000000000e+00
2.026514285714285677e+02 0.000000000000000000e+00
2.028150566893424127e+02 0.000000000000000000e+00
2.029638095238095161e+02 0.000000000000000000e+00
2.031121995464852716e+02 0.000000000000000000e+00
2.032716553287981753e+02 0.000000000000000000e+00
2.034247619047619082e+02 0.000000000000000000e+00
2.035932879818594188e+02 0.000000000000000000e+00
2.037360544217686993e+02 0.000000000000000000e+00
2.038946031746031622e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.042370975056689417e+02 0.000000000000000000e+00
2.043833106575963825e+02 0.000000000000000000e+00
2.045360544217687107e+02 0.000000000000000000e+00
2.046895238095238199e+02 0.000000000000000000e+00
2.048631292517006841e+02 0.000000000000000000e+00
2.050131519274376330e+02 0.000000000000000000e+00
2.051706122448979670e+02 0.000000000000000000e+00
2.053271655328798317e+02 0.000000000000000000e+00
2.054839002267573562e+02 0.000000000000000000e+00
2.056353741496598673e+02 0.000000000000000000e+00
2.057850340136054399e+02 0.000000000000000000e+00
2.059386848072562373e+02 0.000000000000000000e+00
2.061081179138321886e+02 0.000000000000000000e+00
2.062510657596371857e+02 0.000000000000000000e+00
2.064157823129251597e+02 0.000000000000000000e+00
2.065853968253968276e+02 0.000000000000000000e+00
2.067452154195011360e+02 0.000000000000000000e+00
2.069006802721088434e+02 0.000000000000000000e+00
2.070599546485260873e+02 0.000000000000000000e+00
2.072065306122449044e+02 0.000000000000000000e+00
2.073774149659863895e+02 0.000000000000000000e+00
2.075187301587301647e+02 0.000000000000000000e+00
2.076816326530612287e+02 0.000000000000000000e+00
2.078394557823129389e+02 0.000000000000000000e+00
2.079941950113378653e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.092497052154195103e+02 0.000000000000000000e+00
2.093872108843537490e+02 0.000000000000000000e+00
2.095535600907029448e+02 0.000000000000000000e+00
2.097157369614512561e+02 0.000000000000000000e+00
2.098782766439909437e+02 0.000000000000000000e+00
2.100206802720000212e+02 1.000000000000000000e+00
2.101902947845804874e+02 0.000000000000000000e+00
2.103437641723355966e+02 0.000000000000000000e+00
2.105023129251700595e+02 0.000000000000000000e+00
2.106470748290000188e+02 1.000000000000000000e+00
2.108130612244897861e+02 0.000000000000000000e+00
2.109701587301587438e+02 0.000000000000000000e+00


==> R21.dat <==
3.377777777777777768e+00 0.000000000000000000e+00
3.646984126984126995e+00 0.000000000000000000e+00
3.947936507936507855e+00 0.000000000000000000e+00
4.208253968253968580e+00 0.000000000000000000e+00
4.495782312925170388e+00 0.000000000000000000e+00
4.771519274376417208e+00 0.000000000000000000e+00
5.052879818594104400e+00 0.000000000000000000e+00
5.330430839002267440e+00 0.000000000000000000e+00
5.632834467120181543e+00 0.000000000000000000e+00
5.918730158730158841e+00 0.000000000000000000e+00
6.180861678004535342e+00 0.000000000000000000e+00
6.457505668934240717e+00 0.000000000000000000e+00
6.761723356009070152e+00 0.000000000000000000e+00
7.038367346938775526e+00 0.000000000000000000e+00
7.307573696145124309e+00 0.000000000000000000e+00
7.574965986394557760e+00 0.000000000000000000e+00
7.875555555555555642e+00 0.000000000000000000e+00
8.149115646258502821e+00 0.000000000000000000e+00
8.418321995464852492e+00 0.000000000000000000e+00
8.693696145124716779e+00 0.000000000000000000e+00
8.980498866213151743e+00 0.000000000000000000e+00
9.253877551020408987e+00 0.000000000000000000e+00
9.520725623582766417e+00 0.000000000000000000e+00
9.781950113378684364e+00 0.000000000000000000e+00
1.007600907029478421e+01 0.000000000000000000e+00
1.033596371882086196e+01 0.000000000000000000e+00
1.061587301587301546e+01 0.000000000000000000e+00
1.088689342403628046e+01 0.000000000000000000e+00
1.116934240362811792e+01 0.000000000000000000e+00
1.146721088435374192e+01 0.000000000000000000e+00
1.172825396825396815e+01 0.000000000000000000e+00
1.199564625850340072e+01 0.000000000000000000e+00
1.228625850340135983e+01 0.000000000000000000e+00
1.255546485200000006e+01 0.000000000000000000e+00
1.283356009070294768e+01 0.000000000000000000e+00
1.310911564599999934e+01 0.000000000000000000e+00
1.339972789115646279e+01 0.000000000000000000e+00
1.367473922902494365e+01 0.000000000000000000e+00
1.395065759637188130e+01 0.000000000000000000e+00
1.422603174603174558e+01 0.000000000000000000e+00
1.452263038548752760e+01 0.000000000000000000e+00
1.478167800453514680e+01 0.000000000000000000e+00
1.506285714285714228e+01 0.000000000000000000e+00
1.533442176870748241e+01 0.000000000000000000e+00
1.561560090702947790e+01 0.000000000000000000e+00
1.589043083900226705e+01 0.000000000000000000e+00
1.617124716553287911e+01 0.000000000000000000e+00
1.644553287981859313e+01 0.000000000000000000e+00
1.674412698412698575e+01 0.000000000000000000e+00
1.700716553287981725e+01 0.000000000000000000e+00
1.727056689299999803e+01 0.000000000000000000e+00
1.754086167800453566e+01 0.000000000000000000e+00
1.783582766439909406e+01 0.000000000000000000e+00
1.809142857142857252e+01 0.000000000000000000e+00
1.835174603099999757e+01 0.000000000000000000e+00
1.863002267573696003e+01 0.000000000000000000e+00
1.892589569160997698e+01 0.000000000000000000e+00
1.920126984126984127e+01 0.000000000000000000e+00
1.946394557823129290e+01 0.000000000000000000e+00
1.974040816326530745e+01 0.000000000000000000e+00
2.003863945578231309e+01 0.000000000000000000e+00
2.030566893424036223e+01 0.000000000000000000e+00
2.057505668934240362e+01 0.000000000000000000e+00
2.085333333333333172e+01 0.000000000000000000e+00
2.114321995464852577e+01 0.000000000000000000e+00
2.141224489795918373e+01 0.000000000000000000e+00
2.168380952380952209e+01 0.000000000000000000e+00
2.195936507936507809e+01 0.000000000000000000e+00
2.225324263038548622e+01 0.000000000000000000e+00
2.252390022675736958e+01 0.000000000000000000e+00
2.280036281179138413e+01 0.000000000000000000e+00
2.307646258503401526e+01 0.000000000000000000e+00
2.336471655328798036e+01 0.000000000000000000e+00
2.363138321995464963e+01 0.000000000000000000e+00
2.390204081632652944e+01 0.000000000000000000e+00
2.418267573696144979e+01 0.000000000000000000e+00
2.446820861678004633e+01 0.000000000000000000e+00
2.473868480725623442e+01 0.000000000000000000e+00
2.502802721088435334e+01 0.000000000000000000e+00
2.529922902494331183e+01 0.000000000000000000e+00
2.558494331065759653e+01 0.000000000000000000e+00
2.586122448979591937e+01 0.000000000000000000e+00
2.612662131519274311e+01 0.000000000000000000e+00
2.639600907029478449e+01 0.000000000000000000e+00
2.668444444444444485e+01 0.000000000000000000e+00
2.695473922902494479e+01 0.000000000000000000e+00
2.724099773242630462e+01 0.000000000000000000e+00
2.752653061224489761e+01 0.000000000000000000e+00
2.780680272108843454e+01 0.000000000000000000e+00
2.807346938775510381e+01 0.000000000000000000e+00
2.835029478458049823e+01 0.000000000000000000e+00
2.862403628117913712e+01 0.000000000000000000e+00
2.891446712018140630e+01 0.000000000000000000e+00
2.917986394557823004e+01 0.000000000000000000e+00
2.946122448979591724e+01 0.000000000000000000e+00
2.974240362811791272e+01 0.000000000000000000e+00
3.003247165532879848e+01 0.000000000000000000e+00
3.029006802721088576e+01 0.000000000000000000e+00
3.056507936507936662e+01 0.000000000000000000e+00
3.083918367346938894e+01 0.000000000000000000e+00
3.111981859410430928e+01 0.000000000000000000e+00
3.138503401360544132e+01 0.000000000000000000e+00
3.166947845804988759e+01 0.000000000000000000e+00
3.194285714285714306e+01 0.000000000000000000e+00
3.224000000000000199e+01 0.000000000000000000e+00
3.251120181405895693e+01 0.000000000000000000e+00
3.278621315192743424e+01 0.000000000000000000e+00
3.306630385487528656e+01 0.000000000000000000e+00
3.335709750566893206e+01 0.000000000000000000e+00
3.361632653061224829e+01 0.000000000000000000e+00
3.390022675736961588e+01 0.000000000000000000e+00
3.417578231292517188e+01 0.000000000000000000e+00
3.445641723356008868e+01 0.000000000000000000e+00
3.472036281179138228e+01 0.000000000000000000e+00
3.499428571428571644e+01 0.000000000000000000e+00
3.526530612244897611e+01 0.000000000000000000e+00
3.554086167800453211e+01 0.000000000000000000e+00
3.580480725623582572e+01 0.000000000000000000e+00
3.606893424036281459e+01 0.000000000000000000e+00
3.635609977324263298e+01 0.000000000000000000e+00
3.664961451247165769e+01 0.000000000000000000e+00
3.691718820861677841e+01 0.000000000000000000e+00
3.718512471655328966e+01 0.000000000000000000e+00
3.745070294784580511e+01 0.000000000000000000e+00
3.774004535147392403e+01 0.000000000000000000e+00
3.800562358276643948e+01 0.000000000000000000e+00
3.828444444444444628e+01 0.000000000000000000e+00
3.856326530612244596e+01 0.000000000000000000e+00
3.885496598639456067e+01 0.000000000000000000e+00
3.911564625850340349e+01 0.000000000000000000e+00
3.941079365079365004e+01 0.000000000000000000e+00
3.969541950113378448e+01 0.000000000000000000e+00
3.999129251700680499e+01 0.000000000000000000e+00
4.026539682539682730e+01 0.000000000000000000e+00
4.054875283446712331e+01 0.000000000000000000e+00
4.082956916099773537e+01 0.000000000000000000e+00
4.111238095238095269e+01 0.000000000000000000e+00
4.137668934240362972e+01 0.000000000000000000e+00
4.164770975056689650e+01 0.000000000000000000e+00
4.193541950113378647e+01 0.000000000000000000e+00
4.222077097505668775e+01 0.000000000000000000e+00
4.247600907029478634e+01 0.000000000000000000e+00
4.275410430839001918e+01 0.000000000000000000e+00
4.303419501133787151e+01 0.000000000000000000e+00
4.332045351473922778e+01 0.000000000000000000e+00
4.357750566893424349e+01 0.000000000000000000e+00
4.385705215419501002e+01 0.000000000000000000e+00
4.414131519274376103e+01 0.000000000000000000e+00
4.442811791383219600e+01 0.000000000000000000e+00
4.470603174603174779e+01 0.000000000000000000e+00
4.498902494331066038e+01 0.000000000000000000e+00
4.526349206349206611e+01 0.000000000000000000e+00
4.554195011337868237e+01 0.000000000000000000e+00
4.580934240362811494e+01 0.000000000000000000e+00
4.607365079365079197e+01 0.000000000000000000e+00
4.635210884353741534e+01 0.000000000000000000e+00
4.664272108843537268e+01 0.000000000000000000e+00
4.691138321995465077e+01 0.000000000000000000e+00
4.718820861678004519e+01 0.000000000000000000e+00
4.746376417233560119e+01 0.000000000000000000e+00
4.774566893424036351e+01 0.000000000000000000e+00
4.800907029478457844e+01 0.000000000000000000e+00
4.830222222222221973e+01 0.000000000000000000e+00
4.858176870748299336e+01 0.000000000000000000e+00
4.887746031746031861e+01 0.000000000000000000e+00
4.914485260770975117e+01 0.000000000000000000e+00
4.941641723356008953e+01 0.000000000000000000e+00
4.968344671201813867e+01 0.000000000000000000e+00
4.995845804988662309e+01 0.000000000000000000e+00
5.022730158730158934e+01 0.000000000000000000e+00
5.049324263038548821e+01 0.000000000000000000e+00
5.076916099773242763e+01 0.000000000000000000e+00
5.105523809523809575e+01 0.000000000000000000e+00
5.132244897959184016e+01 0.000000000000000000e+00
5.159201814058956614e+01 0.000000000000000000e+00
5.186467120181406187e+01 0.000000000000000000e+00
5.214022675736961787e+01 0.000000000000000000e+00
5.241070294784580597e+01 0.000000000000000000e+00
5.268462585000000331e+01 0.000000000000000000e+00
5.296090702947845585e+01 0.000000000000000000e+00
5.325405895691609715e+01 0.000000000000000000e+00
5.350385487528344441e+01 0.000000000000000000e+00
5.378358276643990621e+01 0.000000000000000000e+00
5.405206349206348904e+01 0.000000000000000000e+00
5.434049886621315295e+01 0.000000000000000000e+00
5.459174603174603391e+01 0.000000000000000000e+00
5.487292517006802939e+01 0.000000000000000000e+00
5.514249433106576248e+01 0.000000000000000000e+00
5.542929705215419744e+01 0.000000000000000000e+00
5.567655328798186076e+01 0.000000000000000000e+00
5.596807256235827310e+01 0.000000000000000000e+00
5.622965986394557802e+01 0.000000000000000000e+00
5.650829931972788955e+01 0.000000000000000000e+00
5.676244897959183788e+01 0.000000000000000000e+00
5.703473922902494309e+01 0.000000000000000000e+00
5.729886621315192485e+01 0.000000000000000000e+00
5.759256235827664483e+01 0.000000000000000000e+00
5.785741496598639344e+01 0.000000000000000000e+00
5.813115646258503233e+01 0.000000000000000000e+00
5.838748299319728119e+01 0.000000000000000000e+00
5.867428571428571615e+01 0.000000000000000000e+00
5.893133786848072475e+01 0.000000000000000000e+00
5.920253968253967969e+01 0.000000000000000000e+00
5.947029478458049567e+01 0.000000000000000000e+00
5.975038548752834799e+01 0.000000000000000000e+00
6.002231292517006978e+01 0.000000000000000000e+00
6.029405895691609629e+01 0.000000000000000000e+00
6.053460317460317697e+01 0.000000000000000000e+00
6.080707482993197033e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
6.264000000000000057e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
6.329832199546485327e+01 0.000000000000000000e+00
6.356625850340135742e+01 0.000000000000000000e+00
6.382802721088435050e+01 0.000000000000000000e+00
6.410068027210884622e+01 0.000000000000000000e+00
6.436879818594104563e+01 0.000000000000000000e+00
6.463274376417233213e+01 0.000000000000000000e+00
6.489795918367346417e+01 0.000000000000000000e+00
6.517877551020407623e+01 0.000000000000000000e+00
6.543854875283446404e+01 0.000000000000000000e+00
6.571156462585034319e+01 0.000000000000000000e+00
6.598095238095237391e+01 0.000000000000000000e+00
6.626630385487528940e+01 0.000000000000000000e+00
6.653859410430838750e+01 0.000000000000000000e+00
6.681269841269840981e+01 0.000000000000000000e+00
6.708408163265306712e+01 0.000000000000000000e+00
6.737287981859410024e+01 0.000000000000000000e+00
6.763120181405895437e+01 0.000000000000000000e+00
6.790204081632653299e+01 0.000000000000000000e+00
6.816435374149659765e+01 0.000000000000000000e+00
6.844789115646258892e+01 0.000000000000000000e+00
6.870458049886620699e+01 0.000000000000000000e+00
6.897705215399999190e+01 0.000000000000000000e+00
6.923700680272108343e+01 0.000000000000000000e+00
6.952526077097505208e+01 0.000000000000000000e+00
6.977324263038548224e+01 0.000000000000000000e+00
7.005986394557822905e+01 0.000000000000000000e+00
7.032380952380952976e+01 0.000000000000000000e+00
7.060861678004535236e+01 0.000000000000000000e+00
7.086476190476190595e+01 0.000000000000000000e+00
7.113941043083900695e+01 0.000000000000000000e+00
7.139464852607709133e+01 0.000000000000000000e+00
7.167546485260770339e+01 0.000000000000000000e+00
7.193287981859410252e+01 0.000000000000000000e+00
7.220299319727891429e+01 0.000000000000000000e+00
7.248761904761904873e+01 0.000000000000000000e+00
7.277496598639456238e+01 0.000000000000000000e+00
7.302675736961451491e+01 0.000000000000000000e+00
7.330213151927438275e+01 0.000000000000000000e+00
7.357097505668934900e+01 0.000000000000000000e+00
7.386394557823129503e+01 0.000000000000000000e+00
7.412281179138321363e+01 0.000000000000000000e+00
7.441687074829931703e+01 0.000000000000000000e+00
7.468625850340136196e+01 0.000000000000000000e+00
7.496816326530611718e+01 0.000000000000000000e+00
7.522158730158730577e+01 0.000000000000000000e+00
7.549297052154194887e+01 0.000000000000000000e+00
7.576544217687074934e+01 0.000000000000000000e+00
7.604172335600907218e+01 0.000000000000000000e+00
7.630403628117913684e+01 0.000000000000000000e+00
7.657360544200000163e+01 0.000000000000000000e+00
7.684480725623582487e+01 0.000000000000000000e+00
7.713977324263038327e+01 0.000000000000000000e+00
7.740408163265306030e+01 0.000000000000000000e+00
7.768671201814059657e+01 0.000000000000000000e+00
7.794684807256236070e+01 0.000000000000000000e+00
7.822748299319728460e+01 0.000000000000000000e+00
7.849070294784580426e+01 0.000000000000000000e+00
7.877387755102040501e+01 0.000000000000000000e+00
7.905160997732426154e+01 0.000000000000000000e+00
7.932589569160997200e+01 0.000000000000000000e+00
7.959219954648526141e+01 0.000000000000000000e+00
7.985777777699999547e+01 0.000000000000000000e+00
8.011900226699999905e+01 0.000000000000000000e+00
8.041269841269841834e+01 0.000000000000000000e+00
8.066902494331066009e+01 0.000000000000000000e+00
8.093877551020408134e+01 0.000000000000000000e+00
8.120108843537414600e+01 0.000000000000000000e+00
8.148843537414965965e+01 0.000000000000000000e+00
8.175510204081632537e+01 0.000000000000000000e+00
8.204680272108844008e+01 0.000000000000000000e+00
8.230911564625850474e+01 0.000000000000000000e+00
8.259664399092970655e+01 0.000000000000000000e+00
8.286421768707482727e+01 0.000000000000000000e+00
8.313034013600000094e+01 0.000000000000000000e+00
8.339664399092970370e+01 0.000000000000000000e+00
8.369324263038548395e+01 0.000000000000000000e+00
8.395356009070295045e+01 0.000000000000000000e+00
8.422421768707482670e+01 0.000000000000000000e+00
8.449650793650793901e+01 0.000000000000000000e+00
8.478458049886621950e+01 0.000000000000000000e+00
8.504199546485260441e+01 0.000000000000000000e+00
8.532027210799999750e+01 0.000000000000000000e+00
8.558131519274375876e+01 0.000000000000000000e+00
8.587936507936507269e+01 0.000000000000000000e+00
8.614004535147392971e+01 0.000000000000000000e+00
8.641868480725624124e+01 0.000000000000000000e+00
8.669405895691609487e+01 0.000000000000000000e+00
8.697868480725622931e+01 0.000000000000000000e+00
8.724063492063491765e+01 0.000000000000000000e+00
8.751165532799998914e+01 0.000000000000000000e+00
8.778249433106576305e+01 0.000000000000000000e+00
8.806331065759637511e+01 0.000000000000000000e+00
8.831818594104308318e+01 0.000000000000000000e+00
8.860081632653060524e+01 0.000000000000000000e+00
8.886331065759637227e+01 0.000000000000000000e+00
8.915410430839001776e+01 0.000000000000000000e+00
8.941478458049886058e+01 0.000000000000000000e+00
8.968997732426304026e+01 0.000000000000000000e+00
8.995591836734693914e+01 0.000000000000000000e+00
9.024471655328798647e+01 0.000000000000000000e+00
9.051428571428571956e+01 0.000000000000000000e+00
9.080054421768707584e+01 0.000000000000000000e+00
9.107990929705215422e+01 0.000000000000000000e+00
9.136507936507936734e+01 0.000000000000000000e+00
9.162285714285714278e+01 0.000000000000000000e+00
9.190095238095237562e+01 0.000000000000000000e+00
9.217959183673468715e+01 0.000000000000000000e+00
9.244988662131518709e+01 0.000000000000000000e+00
9.270131519274376330e+01 0.000000000000000000e+00
9.296725623582766218e+01 0.000000000000000000e+00
9.323700680272108343e+01 0.000000000000000000e+00
9.351582766439909733e+01 0.000000000000000000e+00
9.377705215419500462e+01 0.000000000000000000e+00
9.406421768707483011e+01 0.000000000000000000e+00
9.433342403628117268e+01 0.000000000000000000e+00
9.461260770975056289e+01 0.000000000000000000e+00
9.488253968253968651e+01 0.000000000000000000e+00
9.517551020408163254e+01 0.000000000000000000e+00
9.544743764172335432e+01 0.000000000000000000e+00
9.571718820861677557e+01 0.000000000000000000e+00
9.597260770975056232e+01 0.000000000000000000e+00
9.624961451200000795e+01 1.000000000000000000e+00
9.652462585034012932e+01 0.000000000000000000e+00
9.679492063492062925e+01 0.000000000000000000e+00
9.705687074829931760e+01 0.000000000000000000e+00
9.732045351473922778e+01 0.000000000000000000e+00
9.758022675736961560e+01 0.000000000000000000e+00
9.785632653061225028e+01 0.000000000000000000e+00
9.810829931972789097e+01 0.000000000000000000e+00
9.838893424036281488e+01 0.000000000000000000e+00
9.865904761904761244e+01 0.000000000000000000e+00
9.894167800453514872e+01 0.000000000000000000e+00
9.919727891156462363e+01 0.000000000000000000e+00
9.949859410430839546e+01 0.000000000000000000e+00
9.975437641723355853e+01 0.000000000000000000e+00
1.000404535147392266e+02 0.000000000000000000e+00
1.002875283446712018e+02 0.000000000000000000e+00
1.005770521541950160e+02 0.000000000000000000e+00
1.008322902494331004e+02 0.000000000000000000e+00
1.011209070294784595e+02 0.000000000000000000e+00
1.013873922902494371e+02 0.000000000000000000e+00
1.016604081632653021e+02 0.000000000000000000e+00
1.019138321995464906e+02 0.000000000000000000e+00
1.021933786848072572e+02 0.000000000000000000e+00
1.024493424036281226e+02 0.000000000000000000e+00
1.027426757369614450e+02 0.000000000000000000e+00
1.030138775510204141e+02 0.000000000000000000e+00
1.032979591836734699e+02 0.000000000000000000e+00
1.035780498866213151e+02 0.000000000000000000e+00
1.038550566893424048e+02 0.000000000000000000e+00
1.041258956916099834e+02 0.000000000000000000e+00
1.044099773242630391e+02 0.000000000000000000e+00
1.046808163265306177e+02 0.000000000000000000e+00
1.049581859410430837e+02 0.000000000000000000e+00
1.052290249433106624e+02 0.000000000000000000e+00
1.054851700680272160e+02 0.000000000000000000e+00
1.057645351473922943e+02 0.000000000000000000e+00
1.060431746031746059e+02 0.000000000000000000e+00
1.063149206349206395e+02 0.000000000000000000e+00
1.065953741496598610e+02 0.000000000000000000e+00
1.068498866213151928e+02 0.000000000000000000e+00
1.071287074829931925e+02 0.000000000000000000e+00
1.074049886621315153e+02 0.000000000000000000e+00
1.076899773242630403e+02 0.000000000000000000e+00
1.079608163265306189e+02 0.000000000000000000e+00
1.082392743764172280e+02 0.000000000000000000e+00
1.085097505668934303e+02 0.000000000000000000e+00
1.088076190476190419e+02 0.000000000000000000e+00
1.090693877551020421e+02 0.000000000000000000e+00
1.093552834467120221e+02 0.000000000000000000e+00
1.096315646258503449e+02 0.000000000000000000e+00
1.099212698412698472e+02 0.000000000000000000e+00
1.101844897959183669e+02 0.000000000000000000e+00
1.104656689342403695e+02 0.000000000000000000e+00
1.107350566893424002e+02 0.000000000000000000e+00
1.110262131519274362e+02 0.000000000000000000e+00
1.112810884353741443e+02 0.000000000000000000e+00
1.115441269841269900e+02 0.000000000000000000e+00
1.118249433106576021e+02 0.000000000000000000e+00
1.121090249433106578e+02 0.000000000000000000e+00
1.123595464852607648e+02 0.000000000000000000e+00
1.126472562358276690e+02 0.000000000000000000e+00
1.129240816326530563e+02 0.000000000000000000e+00
1.132059863945578257e+02 0.000000000000000000e+00
1.134702947845805028e+02 0.000000000000000000e+00
1.137458503401360588e+02 0.000000000000000000e+00
1.140188662131519237e+02 0.000000000000000000e+00
1.142993197278911595e+02 0.000000000000000000e+00
1.145621768707483028e+02 0.000000000000000000e+00
1.148382766439909233e+02 0.000000000000000000e+00
1.151205442176870690e+02 0.000000000000000000e+00
1.153999092970521474e+02 0.000000000000000000e+00
1.156553287981859341e+02 0.000000000000000000e+00
1.159312471655328807e+02 0.000000000000000000e+00
1.161970068027210914e+02 0.000000000000000000e+00
1.164845351473922932e+02 0.000000000000000000e+00
1.167403174603174563e+02 0.000000000000000000e+00
1.170245804988662144e+02 0.000000000000000000e+00
1.173023129251700709e+02 0.000000000000000000e+00
1.175956462585034075e+02 0.000000000000000000e+00
1.178492517006802700e+02 0.000000000000000000e+00
1.181375056689342387e+02 0.000000000000000000e+00
1.184116099773242610e+02 0.000000000000000000e+00
1.186877097505668957e+02 0.000000000000000000e+00
1.189445804988662161e+02 0.000000000000000000e+00
1.192266666666666737e+02 0.000000000000000000e+00
1.195047619047619065e+02 0.000000000000000000e+00
1.197770521541950046e+02 0.000000000000000000e+00
1.200310204081632719e+02 0.000000000000000000e+00
1.203053061224489824e+02 0.000000000000000000e+00
1.205645351473922915e+02 0.000000000000000000e+00
1.208439002267573699e+02 0.000000000000000000e+00
1.211105668934240356e+02 0.000000000000000000e+00
1.213913832199546476e+02 0.000000000000000000e+00
1.216553287981859341e+02 0.000000000000000000e+00
1.219392290249433159e+02 0.000000000000000000e+00
1.222053514739229030e+02 0.000000000000000000e+00
1.224747392290249479e+02 0.000000000000000000e+00
1.227499319727891134e+02 0.000000000000000000e+00
1.230285714285714249e+02 0.000000000000000000e+00
1.232894331065759701e+02 0.000000000000000000e+00
1.235604535147392227e+02 0.000000000000000000e+00
1.238396371882086129e+02 0.000000000000000000e+00
1.241191836734693936e+02 0.000000000000000000e+00
1.243804081632653009e+02 0.000000000000000000e+00
1.246485260770975003e+02 0.000000000000000000e+00
1.249028571428571439e+02 0.000000000000000000e+00
1.251891156462585002e+02 0.000000000000000000e+00
1.254632199546485225e+02 0.000000000000000000e+00
1.257402267573696122e+02 0.000000000000000000e+00
1.260103401360544240e+02 0.000000000000000000e+00
1.262982312925170021e+02 0.000000000000000000e+00
1.265638095238095246e+02 0.000000000000000000e+00
1.268299319727891117e+02 0.000000000000000000e+00
1.270947845804988674e+02 0.000000000000000000e+00
1.273716099773242689e+02 0.000000000000000000e+00
1.276341043083900217e+02 0.000000000000000000e+00
1.279375963718820799e+02 0.000000000000000000e+00
1.281988208616780014e+02 0.000000000000000000e+00
1.284600453514739229e+02 0.000000000000000000e+00
1.287198185940000030e+02 0.000000000000000000e+00
1.290020861678004565e+02 0.000000000000000000e+00
1.292625850340135969e+02 0.000000000000000000e+00
1.295408616780045463e+02 0.000000000000000000e+00
1.298040816326530660e+02 0.000000000000000000e+00
1.300925170068027228e+02 0.000000000000000000e+00
1.303555555555555543e+02 0.000000000000000000e+00
1.306307482993197198e+02 0.000000000000000000e+00
1.308894331065759502e+02 0.000000000000000000e+00
1.311775056689342307e+02 0.000000000000000000e+00
1.314385487528344640e+02 0.000000000000000000e+00
1.317248072562358345e+02 0.000000000000000000e+00
1.319947392290249297e+02 0.000000000000000000e+00
1.322695691609977189e+02 0.000000000000000000e+00
1.325456689342403536e+02 0.000000000000000000e+00
1.328322902494331004e+02 0.000000000000000000e+00
1.330840816326530671e+02 0.000000000000000000e+00
1.333532879818594097e+02 0.000000000000000000e+00
1.336087074829931964e+02 0.000000000000000000e+00
1.338924263038548759e+02 0.000000000000000000e+00
1.341612698412698421e+02 0.000000000000000000e+00
1.344435374149659879e+02 0.000000000000000000e+00
1.347143764172335523e+02 0.000000000000000000e+00
1.349944671201814117e+02 0.000000000000000000e+00
1.352731065759637090e+02 0.000000000000000000e+00
1.355408616780045463e+02 0.000000000000000000e+00
1.358044444444444423e+02 0.000000000000000000e+00
1.360936054421768802e+02 0.000000000000000000e+00
1.363649886621315090e+02 0.000000000000000000e+00
1.366369160997732308e+02 0.000000000000000000e+00
1.369035827664399108e+02 0.000000000000000000e+00
1.371898412698412812e+02 0.000000000000000000e+00
1.374771882086167807e+02 0.000000000000000000e+00
1.377460317460317469e+02 0.000000000000000000e+00
1.380166893424036232e+02 0.000000000000000000e+00
1.382933333333333223e+02 0.000000000000000000e+00
1.385585487528344686e+02 0.000000000000000000e+00
1.388350113378684796e+02 0.000000000000000000e+00
1.391058503401360440e+02 0.000000000000000000e+00
1.394000907029478356e+02 0.000000000000000000e+00
1.396778231292516921e+02 0.000000000000000000e+00
1.399521088435374168e+02 0.000000000000000000e+00
1.402198639455782256e+02 0.000000000000000000e+00
1.404936054421768574e+02 0.000000000000000000e+00
1.407664399092970484e+02 0.000000000000000000e+00
1.410409070294784613e+02 0.000000000000000000e+00
1.413173696145124723e+02 0.000000000000000000e+00
1.415996371882086180e+02 0.000000000000000000e+00
1.418750113378684716e+02 0.000000000000000000e+00
1.421422222222222160e+02 0.000000000000000000e+00
1.424110657596371823e+02 0.000000000000000000e+00
1.427000453514739320e+02 0.000000000000000000e+00
1.429855782312925214e+02 0.000000000000000000e+00
1.432547845800000061e+02 0.000000000000000000e+00
1.435247165532879876e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.440019954648525982e+02 0.000000000000000000e+00
1.443031292517006818e+02 0.000000000000000000e+00
1.445634467120181341e+02 0.000000000000000000e+00
1.448511564625850383e+02 0.000000000000000000e+00
1.451267120181405801e+02 0.000000000000000000e+00
1.454080725623582850e+02 0.000000000000000000e+00
1.456858049886621416e+02 0.000000000000000000e+00
1.459880272108843542e+02 0.000000000000000000e+00
1.462737414965986318e+02 0.000000000000000000e+00
1.465358730158730225e+02 0.000000000000000000e+00
1.468126984126984098e+02 0.000000000000000000e+00
1.471169160997732490e+02 0.000000000000000000e+00
1.473935600907029482e+02 0.000000000000000000e+00
1.476627664399092907e+02 0.000000000000000000e+00
1.479299773242630351e+02 0.000000000000000000e+00
1.482303854875283378e+02 0.000000000000000000e+00
1.485043083900226861e+02 0.000000000000000000e+00
1.487733333333333405e+02 0.000000000000000000e+00
1.490481632649999995e+02 0.000000000000000000e+00
1.493356916099773173e+02 0.000000000000000000e+00
1.496090702947845728e+02 0.000000000000000000e+00
1.498759183673469408e+02 0.000000000000000000e+00
1.501371428571428623e+02 0.000000000000000000e+00
1.504310204081632776e+02 0.000000000000000000e+00
1.506911564625850417e+02 0.000000000000000000e+00
1.509708843537414964e+02 0.000000000000000000e+00
1.512420861678004655e+02 0.000000000000000000e+00
1.515243537414966113e+02 0.000000000000000000e+00
1.518222222222222229e+02 0.000000000000000000e+00
1.520834467120181444e+02 0.000000000000000000e+00
1.523510204081632651e+02 0.000000000000000000e+00
1.525834013605442294e+02 0.000000000000000000e+00
1.528509750566893501e+02 0.000000000000000000e+00
1.531328798185940911e+02 0.000000000000000000e+00
1.534009977324263048e+02 0.000000000000000000e+00
1.536821768707482931e+02 0.000000000000000000e+00
1.539452154195011246e+02 0.000000000000000000e+00
1.542271201814058941e+02 0.000000000000000000e+00
1.545055782312925032e+02 0.000000000000000000e+00
1.547934693877550956e+02 0.000000000000000000e+00
1.550554195011337981e+02 0.000000000000000000e+00
1.553233560090702952e+02 0.000000000000000000e+00
1.555900226757369751e+02 0.000000000000000000e+00
1.558552380952380929e+02 0.000000000000000000e+00
1.561251700680272165e+02 0.000000000000000000e+00
1.564056235827664523e+02 0.000000000000000000e+00
1.566730158729999971e+02 0.000000000000000000e+00
1.569529251700680277e+02 0.000000000000000000e+00
1.572344671201813924e+02 0.000000000000000000e+00
1.575118367339999850e+02 0.000000000000000000e+00
1.577774149659863951e+02 0.000000000000000000e+00
1.580703854875283412e+02 0.000000000000000000e+00
1.583403174603174648e+02 0.000000000000000000e+00
1.586071655328798045e+02 0.000000000000000000e+00
1.588792743764172428e+02 0.000000000000000000e+00
1.591608163265306075e+02 0.000000000000000000e+00
1.594329251700680175e+02 0.000000000000000000e+00
1.597024943310657648e+02 0.000000000000000000e+00
1.599814965986394668e+02 0.000000000000000000e+00
1.602688435374149662e+02 0.000000000000000000e+00
1.605287981859410422e+02 0.000000000000000000e+00
1.608038095238095195e+02 0.000000000000000000e+00
1.610721088435374213e+02 0.000000000000000000e+00
1.613534693877550978e+02 0.000000000000000000e+00
1.616183219954648393e+02 0.000000000000000000e+00
1.618731972789115616e+02 0.000000000000000000e+00
1.621335147392290139e+02 0.000000000000000000e+00
1.624212244897959181e+02 0.000000000000000000e+00
1.626967800453514599e+02 0.000000000000000000e+00
1.629781405895691648e+02 0.000000000000000000e+00
1.632556916099773332e+02 0.000000000000000000e+00
1.635580952380952340e+02 0.000000000000000000e+00
1.638438095238095116e+02 0.000000000000000000e+00
1.641059410430839023e+02 0.000000000000000000e+00
1.643827664399092896e+02 0.000000000000000000e+00
1.646869841269841288e+02 0.000000000000000000e+00
1.649636281179138280e+02 0.000000000000000000e+00
1.652328344671201705e+02 0.000000000000000000e+00
1.654998639455782268e+02 0.000000000000000000e+00
1.658002721088435294e+02 0.000000000000000000e+00
1.660743764172335659e+02 0.000000000000000000e+00
1.663434013605442203e+02 0.000000000000000000e+00
1.666187755102040740e+02 0.000000000000000000e+00
1.669055782312925089e+02 0.000000000000000000e+00
1.671791383219954525e+02 0.000000000000000000e+00
1.674458049886621325e+02 0.000000000000000000e+00
1.677070294784580540e+02 0.000000000000000000e+00
1.680010884353741574e+02 0.000000000000000000e+00
1.682612244897959215e+02 0.000000000000000000e+00
1.685409523809523762e+02 0.000000000000000000e+00
1.688121541950113453e+02 0.000000000000000000e+00
1.690946031746031792e+02 0.000000000000000000e+00
1.693924716553287908e+02 0.000000000000000000e+00
1.696535147392290241e+02 0.000000000000000000e+00
1.699321541950113499e+02 0.000000000000000000e+00
1.702327437641723407e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.707410430839002231e+02 0.000000000000000000e+00
1.710013605442176754e+02 0.000000000000000000e+00
1.712892517006802677e+02 0.000000000000000000e+00
1.715646258503401498e+02 0.000000000000000000e+00
1.718459863945578263e+02 0.000000000000000000e+00
1.721237188208616828e+02 0.000000000000000000e+00
1.724259410430838955e+02 0.000000000000000000e+00
1.727118367346938896e+02 0.000000000000000000e+00
1.729737868480725638e+02 0.000000000000000000e+00
1.732506122448979511e+02 0.000000000000000000e+00
1.735548299319727903e+02 0.000000000000000000e+00
1.738314739229024894e+02 0.000000000000000000e+00
1.741006802721088320e+02 0.000000000000000000e+00
1.743678911564625764e+02 0.000000000000000000e+00
1.746679365079365027e+02 0.000000000000000000e+00
1.749422222222222274e+02 0.000000000000000000e+00
1.752114285714285700e+02 0.000000000000000000e+00
1.754862585029999877e+02 0.000000000000000000e+00
1.757736054421768586e+02 0.000000000000000000e+00
1.760469841269841140e+02 0.000000000000000000e+00
1.763138321995464821e+02 0.000000000000000000e+00
1.765750566893424036e+02 0.000000000000000000e+00
1.768689342403628189e+02 0.000000000000000000e+00
1.771290702947845830e+02 0.000000000000000000e+00
1.774087981859410377e+02 0.000000000000000000e+00
1.776801814058956950e+02 0.000000000000000000e+00
1.779624489795918407e+02 0.000000000000000000e+00
1.782603174603174523e+02 0.000000000000000000e+00
1.784781859410430798e+02 0.000000000000000000e+00
1.787455782312925123e+02 0.000000000000000000e+00
1.790458049886621268e+02 0.000000000000000000e+00
1.793199092970521633e+02 0.000000000000000000e+00
1.795889342403628177e+02 0.000000000000000000e+00
1.798643083900226713e+02 0.000000000000000000e+00
1.801511111111111063e+02 0.000000000000000000e+00
1.804244897959183618e+02 0.000000000000000000e+00
1.806913378684807299e+02 0.000000000000000000e+00
1.809525623582766514e+02 0.000000000000000000e+00
1.812248526077097495e+02 0.000000000000000000e+00
1.814967800453514712e+02 0.000000000000000000e+00
1.817645351473922801e+02 0.000000000000000000e+00
1.820279365079365164e+02 0.000000000000000000e+00
1.823236281179138416e+02 0.000000000000000000e+00
1.825928344671201842e+02 0.000000000000000000e+00
1.828740136054421725e+02 0.000000000000000000e+00
1.831435827664399199e+02 0.000000000000000000e+00
1.834211337868480598e+02 0.000000000000000000e+00
1.836899773242630260e+02 0.000000000000000000e+00
1.839568253968253941e+02 0.000000000000000000e+00
1.842136961451247146e+02 0.000000000000000000e+00
1.844897959183673493e+02 0.000000000000000000e+00
1.847524716553288044e+02 0.000000000000000000e+00
1.850351020408163265e+02 0.000000000000000000e+00
1.852941496598639333e+02 0.000000000000000000e+00
1.855847619047619048e+02 0.000000000000000000e+00
1.858369160997732479e+02 0.000000000000000000e+00
1.861166439909297026e+02 0.000000000000000000e+00
1.863814965986394441e+02 0.000000000000000000e+00
1.866539682539682588e+02 0.000000000000000000e+00
1.869211791383220032e+02 0.000000000000000000e+00
1.871914739229025031e+02 0.000000000000000000e+00
1.874499773242630454e+02 0.000000000000000000e+00
1.877451247165532777e+02 0.000000000000000000e+00
1.880170521541949995e+02 0.000000000000000000e+00
1.882871655328798113e+02 0.000000000000000000e+00
1.885480272108843565e+02 0.000000000000000000e+00
1.888272108843537467e+02 0.000000000000000000e+00
1.890962358276644011e+02 0.000000000000000000e+00
1.893687074829931873e+02 0.000000000000000000e+00
1.896330158730158644e+02 0.000000000000000000e+00
1.899172789115646367e+02 0.000000000000000000e+00
1.901863038548752911e+02 0.000000000000000000e+00
1.904604081632652992e+02 0.000000000000000000e+00
1.907216326530612207e+02 0.000000000000000000e+00
1.910000907029478583e+02 0.000000000000000000e+00
1.912645804988662235e+02 0.000000000000000000e+00
1.915595464852607677e+02 0.000000000000000000e+00
1.918312925170068013e+02 0.000000000000000000e+00
1.921059410430839023e+02 0.000000000000000000e+00
1.923782312925170004e+02 0.000000000000000000e+00
1.926530612244897895e+02 0.000000000000000000e+00
1.929188208616780003e+02 0.000000000000000000e+00
1.932001814058957052e+02 0.000000000000000000e+00
1.934710204081632696e+02 0.000000000000000000e+00
1.937438548752834606e+02 0.000000000000000000e+00
1.940054421768707584e+02 0.000000000000000000e+00
1.942809977324263002e+02 0.000000000000000000e+00
1.945521995464852694e+02 0.000000000000000000e+00
1.948232199546485219e+02 0.000000000000000000e+00
1.950795464852607779e+02 0.000000000000000000e+00
1.953549206349206315e+02 0.000000000000000000e+00
1.956330158730158644e+02 0.000000000000000000e+00
1.959009523809523898e+02 0.000000000000000000e+00
1.961627210884353758e+02 0.000000000000000000e+00
1.964473469387754960e+02 0.000000000000000000e+00
1.967049433106575975e+02 0.000000000000000000e+00
1.969881179138322125e+02 0.000000000000000000e+00
1.972491609977324174e+02 0.000000000000000000e+00
1.975181859410430718e+02 0.000000000000000000e+00
1.977853968253968162e+02 0.000000000000000000e+00
1.980585941043083835e+02 0.000000000000000000e+00
1.983265306122449090e+02 0.000000000000000000e+00
1.986017233560090745e+02 0.000000000000000000e+00
1.988596825396825523e+02 0.000000000000000000e+00
1.991205442176870690e+02 0.000000000000000000e+00
1.993705215419501258e+02 0.000000000000000000e+00
1.996391836734693754e+02 0.000000000000000000e+00
1.998936961451247214e+02 0.000000000000000000e+00
2.001632653061224403e+02 0.000000000000000000e+00
2.004364625850340076e+02 0.000000000000000000e+00
2.007290702947845773e+02 0.000000000000000000e+00
2.009886621315192770e+02 0.000000000000000000e+00
2.012716553287981753e+02 0.000000000000000000e+00
2.015348752834467234e+02 0.000000000000000000e+00
2.018140589569161136e+02 0.000000000000000000e+00
2.020723809523809393e+02 0.000000000000000000e+00
2.023375963718820856e+02 0.000000000000000000e+00
2.025966439909296923e+02 0.000000000000000000e+00
2.028707482993197289e+02 0.000000000000000000e+00
2.031205442176870690e+02 0.000000000000000000e+00
2.033801360544217687e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.039983673469387782e+02 0.000000000000000000e+00
2.042750113378684773e+02 0.000000000000000000e+00
2.045442176870748199e+02 0.000000000000000000e+00
2.048114285714285643e+02 0.000000000000000000e+00
2.051121995464852716e+02 0.000000000000000000e+00
2.053857596371882153e+02 0.000000000000000000e+00
2.056549659863945578e+02 0.000000000000000000e+00
2.059303401360544115e+02 0.000000000000000000e+00
2.062171428571428464e+02 0.000000000000000000e+00
2.064905215419501019e+02 0.000000000000000000e+00
2.067573696145124700e+02 0.000000000000000000e+00
2.070185941043083915e+02 0.000000000000000000e+00
2.073126530612244949e+02 0.000000000000000000e+00
2.075726077097505708e+02 0.000000000000000000e+00
2.078523356009070255e+02 0.000000000000000000e+00
2.081237188208616828e+02 0.000000000000000000e+00
2.084059863945578286e+02 0.000000000000000000e+00
2.087038548752834402e+02 0.000000000000000000e+00
2.089648979591836735e+02 0.000000000000000000e+00
2.092324716553287942e+02 0.000000000000000000e+00
2.094746485260770896e+02 0.000000000000000000e+00
2.097487528344671261e+02 0.000000000000000000e+00
2.100179591836734687e+02 0.000000000000000000e+00
2.102933333333333223e+02 0.000000000000000000e+00
2.105801360544217573e+02 0.000000000000000000e+00
2.108535147392290128e+02 0.000000000000000000e+00
2.111203628117913809e+02 0.000000000000000000e+00
2.113814058956916142e+02 0.000000000000000000e+00
2.116754648526077176e+02 0.000000000000000000e+00
2.119356009070294817e+02 0.000000000000000000e+00
2.122155102040816246e+02 0.000000000000000000e+00
2.124867120181405937e+02 0.000000000000000000e+00
2.127689795918367395e+02 0.000000000000000000e+00
2.130668480725623510e+02 0.000000000000000000e+00
2.133280725623582725e+02 0.000000000000000000e+00
2.136315646258503307e+02 0.000000000000000000e+00


==> R22.dat <==
6.349206349206348854e-01 0.000000000000000000e+00
8.382766439909297151e-01 0.000000000000000000e+00
1.034195011337868397e+00 0.000000000000000000e+00
1.221405895691610066e+00 0.000000000000000000e+00
1.410068027210884312e+00 0.000000000000000000e+00
1.600725623582766488e+00 0.000000000000000000e+00
1.779229024943310700e+00 0.000000000000000000e+00
1.955736961451247202e+00 0.000000000000000000e+00
2.147845804988662177e+00 0.000000000000000000e+00
2.328163265306122387e+00 0.000000000000000000e+00
2.522811791383219759e+00 0.000000000000000000e+00
2.713106575963718736e+00 0.000000000000000000e+00
2.914829931972789279e+00 0.000000000000000000e+00
3.084263038548753055e+00 0.000000000000000000e+00
3.265668934240362642e+00 0.000000000000000000e+00
3.432199546485260822e+00 0.000000000000000000e+00
3.643174603174603288e+00 0.000000000000000000e+00
3.833106575963718843e+00 0.000000000000000000e+00
4.024126984126984219e+00 0.000000000000000000e+00
4.211882086167800132e+00 0.000000000000000000e+00
4.398911564625850090e+00 0.000000000000000000e+00
4.596825396825396481e+00 0.000000000000000000e+00
4.780770975056689132e+00 0.000000000000000000e+00
4.970340136054422153e+00 0.000000000000000000e+00
5.165170068027211236e+00 0.000000000000000000e+00
5.350929705215419219e+00 0.000000000000000000e+00
5.550839002267573541e+00 0.000000000000000000e+00
5.736235827664398990e+00 0.000000000000000000e+00
5.919999999999999929e+00 0.000000000000000000e+00
6.113015873015872792e+00 0.000000000000000000e+00
6.304761904761904567e+00 0.000000000000000000e+00
6.485986394557823331e+00 0.000000000000000000e+00
6.679183673469387905e+00 0.000000000000000000e+00
6.877278911564626007e+00 0.000000000000000000e+00
7.070839002267574003e+00 0.000000000000000000e+00
7.264399092970521110e+00 0.000000000000000000e+00
7.447619047619047805e+00 0.000000000000000000e+00
7.644263038548753109e+00 0.000000000000000000e+00
7.825306122448979274e+00 0.000000000000000000e+00
8.017777777777777004e+00 0.000000000000000000e+00
8.208253968253968580e+00 0.000000000000000000e+00
8.395646258503401071e+00 0.000000000000000000e+00
8.585215419501134093e+00 0.000000000000000000e+00
8.772970521541950006e+00 0.000000000000000000e+00
8.958004535147392033e+00 0.000000000000000000e+00
9.152471655328797695e+00 0.000000000000000000e+00
9.343129251700680982e+00 0.000000000000000000e+00
9.524353741496598857e+00 0.000000000000000000e+00
9.721904761904761827e+00 0.000000000000000000e+00
9.905850340136053589e+00 0.000000000000000000e+00
1.009596371882086174e+01 0.000000000000000000e+00
1.028553287981859476e+01 0.000000000000000000e+00
1.047020408163265337e+01 0.000000000000000000e+00
1.066213151927437686e+01 0.000000000000000000e+00
1.085460317460317547e+01 0.000000000000000000e+00
1.104598639455782383e+01 0.000000000000000000e+00
1.124154195011337798e+01 0.000000000000000000e+00
1.142258503401360592e+01 0.000000000000000000e+00
1.161814058956916185e+01 0.000000000000000000e+00
1.180208616780045361e+01 0.000000000000000000e+00
1.198294784580498806e+01 0.000000000000000000e+00
1.217959183673469425e+01 0.000000000000000000e+00
1.236571428571428655e+01 0.000000000000000000e+00
1.254748299319727955e+01 0.000000000000000000e+00
1.273578231292517060e+01 0.000000000000000000e+00
1.292317460317460309e+01 0.000000000000000000e+00
1.311183673469387756e+01 0.000000000000000000e+00
1.330213151927437565e+01 0.000000000000000000e+00
1.349569160997732453e+01 0.000000000000000000e+00
1.369251700680272066e+01 0.000000000000000000e+00
1.388081632653061170e+01 0.000000000000000000e+00
1.405877551020408234e+01 0.000000000000000000e+00
1.425596371882086189e+01 0.000000000000000000e+00
1.444263038548752753e+01 0.000000000000000000e+00
1.463800453514739175e+01 0.000000000000000000e+00
1.483083900226757379e+01 0.000000000000000000e+00
1.501877551020408141e+01 0.000000000000000000e+00
1.521088435374149661e+01 0.000000000000000000e+00
1.540226757369614496e+01 0.000000000000000000e+00
1.558458049886621311e+01 0.000000000000000000e+00
1.578539682539682509e+01 0.000000000000000000e+00
1.597043083900226712e+01 0.000000000000000000e+00
1.616634920634920647e+01 0.000000000000000000e+00
1.635011337868480652e+01 0.000000000000000000e+00
1.654276643990929685e+01 0.000000000000000000e+00
1.673922902494330955e+01 0.000000000000000000e+00
1.692099773242630434e+01 0.000000000000000000e+00
1.709859410430838977e+01 0.000000000000000000e+00
1.730068027210884196e+01 0.000000000000000000e+00
1.748607709750566741e+01 0.000000000000000000e+00
1.768199546485260854e+01 0.000000000000000000e+00
1.786829931972789254e+01 0.000000000000000000e+00
1.804897959183673350e+01 0.000000000000000000e+00
1.825215419501133951e+01 0.000000000000000000e+00
1.844299319727891273e+01 0.000000000000000000e+00
1.862748299319727963e+01 0.000000000000000000e+00
1.882303854875283378e+01 0.000000000000000000e+00
1.901387755102040700e+01 0.000000000000000000e+00
1.920634920634920562e+01 0.000000000000000000e+00
1.938866213151927553e+01 0.000000000000000000e+00
1.957442176870748440e+01 0.000000000000000000e+00
1.976816326530612145e+01 0.000000000000000000e+00
1.994956916099773281e+01 0.000000000000000000e+00
2.013551020408163339e+01 0.000000000000000000e+00
2.033287981859410465e+01 0.000000000000000000e+00
2.052390022675736958e+01 0.000000000000000000e+00
2.071619047619047649e+01 0.000000000000000000e+00
2.089832199546485114e+01 0.000000000000000000e+00
2.109097505668934147e+01 0.000000000000000000e+00
2.128054421768707627e+01 0.000000000000000000e+00
2.147283446712018318e+01 0.000000000000000000e+00
2.165387755102040757e+01 0.000000000000000000e+00
2.184598639455782276e+01 0.000000000000000000e+00
2.203156462585033992e+01 0.000000000000000000e+00
2.221823129251700735e+01 0.000000000000000000e+00
2.241269841269841123e+01 0.000000000000000000e+00
2.260734693877551038e+01 0.000000000000000000e+00
2.279074829931972701e+01 0.000000000000000000e+00
2.299229024943310762e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.657995464852607626e+01 0.000000000000000000e+00
2.677551020408163396e+01 0.000000000000000000e+00
2.697070294784580469e+01 0.000000000000000000e+00
2.715918367346938922e+01 0.000000000000000000e+00
2.734548752834466967e+01 0.000000000000000000e+00
2.753904761904761855e+01 0.000000000000000000e+00
2.772770975056689480e+01 0.000000000000000000e+00
2.791292517006802854e+01 0.000000000000000000e+00
2.810684807256235729e+01 0.000000000000000000e+00
2.829605442176870866e+01 0.000000000000000000e+00
2.849614512471655203e+01 0.000000000000000000e+00
2.868498866213151999e+01 0.000000000000000000e+00
2.886857142857142833e+01 0.000000000000000000e+00
2.906068027210884352e+01 0.000000000000000000e+00
2.924843537414966121e+01 0.000000000000000000e+00
2.942911564625850218e+01 0.000000000000000000e+00
2.962684807256235686e+01 0.000000000000000000e+00
2.981405895691609942e+01 0.000000000000000000e+00
3.000634920634920633e+01 0.000000000000000000e+00
3.019174603174603178e+01 0.000000000000000000e+00
3.036934240362811721e+01 0.000000000000000000e+00
3.056653061224489676e+01 0.000000000000000000e+00
3.075501133786848129e+01 0.000000000000000000e+00
3.094149659863945701e+01 0.000000000000000000e+00
3.113977324263038682e+01 0.000000000000000000e+00
3.132408163265306200e+01 0.000000000000000000e+00
3.151927437641723273e+01 0.000000000000000000e+00
3.171047619047618937e+01 0.000000000000000000e+00
3.188680272108843639e+01 0.000000000000000000e+00
3.206603174603174722e+01 0.000000000000000000e+00
3.227863945578231153e+01 0.000000000000000000e+00
3.245514739229025025e+01 0.000000000000000000e+00
3.265505668934240191e+01 0.000000000000000000e+00
3.284063492063491907e+01 0.000000000000000000e+00
3.303782312925169862e+01 0.000000000000000000e+00
3.322848072562358368e+01 0.000000000000000000e+00
3.342476190476190823e+01 0.000000000000000000e+00
3.361687074829931987e+01 0.000000000000000000e+00
3.381460317460317810e+01 0.000000000000000000e+00
3.400018140589568816e+01 0.000000000000000000e+00
3.419537414965986244e+01 0.000000000000000000e+00
3.438312925170068013e+01 0.000000000000000000e+00
3.457832199546485441e+01 0.000000000000000000e+00
3.477369614512471685e+01 0.000000000000000000e+00
3.494693877551020478e+01 0.000000000000000000e+00
3.515138321995464565e+01 0.000000000000000000e+00
3.535219954648525942e+01 0.000000000000000000e+00
3.552780045351473603e+01 0.000000000000000000e+00
3.572480725623582742e+01 0.000000000000000000e+00
3.592108843537415197e+01 0.000000000000000000e+00
3.611138321995464651e+01 0.000000000000000000e+00
3.629605442176870866e+01 0.000000000000000000e+00
3.648018140589569214e+01 0.000000000000000000e+00
3.667156462585033694e+01 0.000000000000000000e+00
3.685551020408163225e+01 0.000000000000000000e+00
3.704925170068027285e+01 0.000000000000000000e+00
3.724027210884353423e+01 0.000000000000000000e+00
3.742748299319728034e+01 0.000000000000000000e+00
3.761723356009070329e+01 0.000000000000000000e+00
3.781696145124716679e+01 0.000000000000000000e+00
3.801034013605442397e+01 0.000000000000000000e+00
3.820099773242630192e+01 0.000000000000000000e+00
3.839455782312925436e+01 0.000000000000000000e+00
3.857614512471655388e+01 0.000000000000000000e+00
3.877532879818593869e+01 0.000000000000000000e+00
3.896925170068027455e+01 0.000000000000000000e+00
3.915882086167800225e+01 0.000000000000000000e+00
3.935310657596372153e+01 0.000000000000000000e+00
3.955011337868480581e+01 0.000000000000000000e+00
3.973732426303855192e+01 0.000000000000000000e+00
3.993995464852607569e+01 0.000000000000000000e+00
4.013587301587301681e+01 0.000000000000000000e+00
4.033723356009070216e+01 0.000000000000000000e+00
4.052208616780045247e+01 0.000000000000000000e+00
4.071274376417233754e+01 0.000000000000000000e+00
4.090557823129251602e+01 0.000000000000000000e+00
4.109351473922902187e+01 0.000000000000000000e+00
4.128888888888889142e+01 0.000000000000000000e+00
4.147972789115646464e+01 0.000000000000000000e+00
4.166331065759636942e+01 0.000000000000000000e+00
4.185687074829932186e+01 0.000000000000000000e+00
4.205043083900226719e+01 0.000000000000000000e+00
4.223927437641723515e+01 0.000000000000000000e+00
4.242321995464852336e+01 0.000000000000000000e+00
4.262276643990929870e+01 0.000000000000000000e+00
4.281922902494331140e+01 0.000000000000000000e+00
4.301224489795918515e+01 0.000000000000000000e+00
4.319600907029478520e+01 0.000000000000000000e+00
4.339102040816326422e+01 0.000000000000000000e+00
4.358476190476190482e+01 0.000000000000000000e+00
4.378213151927437963e+01 0.000000000000000000e+00
4.397061224399999446e+01 0.000000000000000000e+00
4.415328798185941395e+01 0.000000000000000000e+00
4.434485260770975401e+01 0.000000000000000000e+00
4.454167800453515014e+01 0.000000000000000000e+00
4.472181405895691597e+01 0.000000000000000000e+00
4.492172335600906763e+01 0.000000000000000000e+00
4.511891156462584718e+01 0.000000000000000000e+00
4.531464852607710014e+01 0.000000000000000000e+00
4.550385487528344441e+01 0.000000000000000000e+00
4.570086167800453580e+01 0.000000000000000000e+00
4.590458049886620984e+01 0.000000000000000000e+00
4.609868480725623385e+01 0.000000000000000000e+00
4.628734693877551365e+01 0.000000000000000000e+00
4.648199546485260925e+01 0.000000000000000000e+00
4.666956916099773167e+01 0.000000000000000000e+00
4.686548752834467280e+01 0.000000000000000000e+00
4.705142857142857338e+01 0.000000000000000000e+00
4.723628117913832369e+01 0.000000000000000000e+00
4.742240362811791243e+01 0.000000000000000000e+00
4.760380952380952380e+01 0.000000000000000000e+00
4.779446712018140886e+01 0.000000000000000000e+00
4.799437641723356052e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
5.083791383219954696e+01 0.000000000000000000e+00
5.103619047619047677e+01 0.000000000000000000e+00
5.124371882086168029e+01 0.000000000000000000e+00
5.143129251700680271e+01 0.000000000000000000e+00
5.161578231292516961e+01 0.000000000000000000e+00
5.178739229024943569e+01 0.000000000000000000e+00
5.199147392290249314e+01 0.000000000000000000e+00
5.217814058956916057e+01 0.000000000000000000e+00
5.236390022675737299e+01 0.000000000000000000e+00
5.256126984126984070e+01 0.000000000000000000e+00
5.275229024943310918e+01 0.000000000000000000e+00
5.294458049886621609e+01 0.000000000000000000e+00
5.314684807256235644e+01 0.000000000000000000e+00
5.333532879818594097e+01 0.000000000000000000e+00
5.354158730158729895e+01 0.000000000000000000e+00
5.372553287981859427e+01 0.000000000000000000e+00
5.391056689342403274e+01 0.000000000000000000e+00
5.409977324263038412e+01 0.000000000000000000e+00
5.429206349206349103e+01 0.000000000000000000e+00
5.448108843537414714e+01 0.000000000000000000e+00
5.467972789115646037e+01 0.000000000000000000e+00
5.487673469300000306e+01 0.000000000000000000e+00
5.507573696145124842e+01 0.000000000000000000e+00
5.527346938775509955e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
5.734748299319728204e+01 0.000000000000000000e+00
5.754684807256235501e+01 0.000000000000000000e+00
5.773841269841269508e+01 0.000000000000000000e+00
5.792907029478458014e+01 0.000000000000000000e+00
5.812916099773242706e+01 0.000000000000000000e+00
5.831292517006802711e+01 0.000000000000000000e+00
5.851755102040816325e+01 0.000000000000000000e+00
5.870530612244898094e+01 0.000000000000000000e+00
5.890122448979591496e+01 0.000000000000000000e+00
5.908317460317460501e+01 0.000000000000000000e+00
5.928743764172335773e+01 0.000000000000000000e+00
5.948081632600000290e+01 0.000000000000000000e+00
5.967401360544217681e+01 0.000000000000000000e+00
5.986321995464852819e+01 0.000000000000000000e+00
6.005206349206348904e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
6.336925170068027313e+01 0.000000000000000000e+00
6.357115646258503716e+01 0.000000000000000000e+00
6.375437641723355853e+01 0.000000000000000000e+00
6.393034013605441856e+01 0.000000000000000000e+00
6.412770975056689338e+01 0.000000000000000000e+00
6.432344671201813924e+01 0.000000000000000000e+00
6.450176870748299507e+01 0.000000000000000000e+00
6.469841269841269593e+01 0.000000000000000000e+00
6.490086167800453154e+01 0.000000000000000000e+00
6.509623582766440109e+01 0.000000000000000000e+00
6.528417233560091404e+01 0.000000000000000000e+00
6.547936507936508121e+01 0.000000000000000000e+00
6.566095238095238074e+01 0.000000000000000000e+00
6.584979591836734869e+01 0.000000000000000000e+00
6.603863945578231665e+01 0.000000000000000000e+00
6.623528344671201751e+01 0.000000000000000000e+00
6.642521541950112862e+01 0.000000000000000000e+00
6.661804988662132132e+01 0.000000000000000000e+00
6.679764172335600847e+01 0.000000000000000000e+00
6.698793650793651011e+01 0.000000000000000000e+00
6.718748299319727835e+01 0.000000000000000000e+00
6.737922902494331368e+01 0.000000000000000000e+00
6.755428571428571161e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
6.944961451247165485e+01 0.000000000000000000e+00
6.965460317460318151e+01 0.000000000000000000e+00
6.984253968253968026e+01 0.000000000000000000e+00
7.002884353741497137e+01 0.000000000000000000e+00
7.023129251700680697e+01 0.000000000000000000e+00
7.042902494331065100e+01 0.000000000000000000e+00
7.061369614512472026e+01 0.000000000000000000e+00
7.080961451247165428e+01 0.000000000000000000e+00
7.101478458049886910e+01 0.000000000000000000e+00
7.120471655328798022e+01 0.000000000000000000e+00
7.139229024943310264e+01 0.000000000000000000e+00
7.158893424036281772e+01 0.000000000000000000e+00
7.178249433106576305e+01 0.000000000000000000e+00
7.198476190476191050e+01 0.000000000000000000e+00
7.217034013605442055e+01 0.000000000000000000e+00
7.237115646258503432e+01 0.000000000000000000e+00
7.254331065759636488e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
7.567183673469388339e+01 0.000000000000000000e+00
7.586430839002267135e+01 0.000000000000000000e+00
7.605768707482992852e+01 0.000000000000000000e+00
7.625560090702947491e+01 0.000000000000000000e+00
7.645043083900226577e+01 0.000000000000000000e+00
7.663492063492063266e+01 0.000000000000000000e+00
7.682975056689342352e+01 0.000000000000000000e+00
7.701659863945577911e+01 0.000000000000000000e+00
7.720380952380952522e+01 0.000000000000000000e+00
7.738539682539682474e+01 0.000000000000000000e+00
7.758439909297052850e+01 0.000000000000000000e+00
7.777269841269841777e+01 0.000000000000000000e+00
7.796498866213151757e+01 0.000000000000000000e+00
7.815891156462585343e+01 0.000000000000000000e+00
7.835229024943311060e+01 0.000000000000000000e+00
7.853351473922901960e+01 0.000000000000000000e+00
7.873197278911564467e+01 0.000000000000000000e+00
7.893151927437641291e+01 0.000000000000000000e+00
7.912380952380952692e+01 0.000000000000000000e+00
7.931301587301587119e+01 0.000000000000000000e+00
7.950040816326530546e+01 0.000000000000000000e+00
7.970013605442176186e+01 0.000000000000000000e+00
7.989315192743764271e+01 0.000000000000000000e+00
8.007401360544217539e+01 0.000000000000000000e+00
8.026848072562357572e+01 0.000000000000000000e+00
8.046058956916100158e+01 0.000000000000000000e+00
8.066049886621314613e+01 0.000000000000000000e+00
8.085442176870748199e+01 0.000000000000000000e+00
8.103691609977323651e+01 0.000000000000000000e+00
8.123519274376417343e+01 0.000000000000000000e+00
8.142077097505668348e+01 0.000000000000000000e+00
8.160961451247165144e+01 0.000000000000000000e+00
8.180680272099999684e+01 0.000000000000000000e+00
8.200943310657596896e+01 0.000000000000000000e+00
8.220480725623582430e+01 0.000000000000000000e+00
8.240253968253968253e+01 0.000000000000000000e+00
8.257723356009070415e+01 0.000000000000000000e+00
8.278802721088435135e+01 0.000000000000000000e+00
8.298086167800452984e+01 0.000000000000000000e+00
8.317460317460317754e+01 0.000000000000000000e+00
8.337433106575963393e+01 0.000000000000000000e+00
8.355410430839002345e+01 0.000000000000000000e+00
8.375111111111111484e+01 0.000000000000000000e+00
8.393922902494331595e+01 0.000000000000000000e+00
8.414984126984127499e+01 0.000000000000000000e+00
8.432108843537415055e+01 0.000000000000000000e+00
8.451356009070295272e+01 0.000000000000000000e+00
8.470657596371881937e+01 0.000000000000000000e+00
8.491229024943311288e+01 0.000000000000000000e+00
8.509968253968253293e+01 0.000000000000000000e+00
8.529197278911564695e+01 0.000000000000000000e+00
8.548099773242630306e+01 0.000000000000000000e+00
8.567256235827665023e+01 0.000000000000000000e+00
8.587809523809524137e+01 0.000000000000000000e+00
8.607111111111110802e+01 0.000000000000000000e+00
8.626195011337868834e+01 0.000000000000000000e+00
8.645170068027211130e+01 0.000000000000000000e+00
8.664362811791383479e+01 0.000000000000000000e+00
8.684643990929704671e+01 0.000000000000000000e+00
8.703528344671201467e+01 0.000000000000000000e+00
8.722848072562358368e+01 0.000000000000000000e+00
8.742312925170068638e+01 0.000000000000000000e+00
8.761433106575964302e+01 0.000000000000000000e+00
8.780426303854875414e+01 0.000000000000000000e+00
8.800562358276644659e+01 0.000000000000000000e+00
8.819863945578231323e+01 0.000000000000000000e+00
8.839746031746031463e+01 0.000000000000000000e+00
8.858448979591837258e+01 0.000000000000000000e+00
8.877804988662131791e+01 0.000000000000000000e+00
8.896489795918367349e+01 0.000000000000000000e+00
8.916444444444444173e+01 0.000000000000000000e+00
8.935201814058956415e+01 0.000000000000000000e+00
8.955247165532880160e+01 0.000000000000000000e+00
8.975002267573695747e+01 0.000000000000000000e+00
8.993451247165532436e+01 0.000000000000000000e+00
9.012934240362811522e+01 0.000000000000000000e+00
9.030784580498865921e+01 0.000000000000000000e+00
9.050811791383219429e+01 0.000000000000000000e+00
9.069714285714285040e+01 0.000000000000000000e+00
9.088036281179138598e+01 0.000000000000000000e+00
9.107918367346938737e+01 0.000000000000000000e+00
9.127056689342403217e+01 0.000000000000000000e+00
9.145795918367346644e+01 0.000000000000000000e+00
9.164734693877551308e+01 0.000000000000000000e+00
9.184126984126983473e+01 0.000000000000000000e+00
9.203174603174603874e+01 0.000000000000000000e+00
9.222367346938774801e+01 0.000000000000000000e+00
9.241378684807256150e+01 0.000000000000000000e+00
9.261678004535147579e+01 0.000000000000000000e+00
9.280598639455782006e+01 0.000000000000000000e+00
9.300843537414965567e+01 0.000000000000000000e+00
9.319238095238095809e+01 0.000000000000000000e+00
9.337687074829932499e+01 0.000000000000000000e+00
9.356843537414965795e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
9.415981859410430843e+01 0.000000000000000000e+00
9.435464852607709929e+01 0.000000000000000000e+00
9.453913832199546619e+01 0.000000000000000000e+00
9.472435374149659992e+01 0.000000000000000000e+00
9.490303854875283207e+01 0.000000000000000000e+00
9.510548752834466768e+01 0.000000000000000000e+00
9.529414965986394748e+01 0.000000000000000000e+00
9.548353741496597991e+01 0.000000000000000000e+00
9.568145124700001247e+01 0.000000000000000000e+00
9.587120181405896346e+01 0.000000000000000000e+00
9.606693877551020933e+01 0.000000000000000000e+00
9.625306122448979806e+01 0.000000000000000000e+00
9.643791383219954128e+01 0.000000000000000000e+00
9.662548752834467791e+01 0.000000000000000000e+00
9.681596371882086771e+01 0.000000000000000000e+00
9.700716553287982435e+01 0.000000000000000000e+00
9.720780045351473575e+01 0.000000000000000000e+00
9.739755102040815871e+01 0.000000000000000000e+00
9.758693877551020535e+01 0.000000000000000000e+00
9.777832199546485015e+01 0.000000000000000000e+00
9.796117913832199520e+01 0.000000000000000000e+00
9.815582766439909790e+01 0.000000000000000000e+00
9.835083900226757692e+01 0.000000000000000000e+00
9.853151927437642144e+01 0.000000000000000000e+00
9.872907029478457730e+01 0.000000000000000000e+00
9.892498866213152553e+01 0.000000000000000000e+00
9.911727891156462533e+01 0.000000000000000000e+00
9.930285714285714960e+01 0.000000000000000000e+00
9.948607709750567096e+01 0.000000000000000000e+00
9.967528344671201523e+01 0.000000000000000000e+00
9.986757369614512925e+01 0.000000000000000000e+00
1.000607709750566841e+02 0.000000000000000000e+00
1.002590476190476210e+02 0.000000000000000000e+00
1.004591383219954679e+02 0.000000000000000000e+00
1.006474376417233572e+02 0.000000000000000000e+00
1.008386394557823138e+02 0.000000000000000000e+00
1.010298412698412704e+02 0.000000000000000000e+00
1.012235827664399039e+02 0.000000000000000000e+00
1.014131519274376387e+02 0.000000000000000000e+00
1.016005442176870730e+02 0.000000000000000000e+00
1.017975510204081644e+02 0.000000000000000000e+00
1.019854875283446773e+02 0.000000000000000000e+00
1.021705215419501087e+02 0.000000000000000000e+00
1.023571882086167761e+02 0.000000000000000000e+00
1.025458503401360559e+02 0.000000000000000000e+00
1.027375963718820913e+02 0.000000000000000000e+00
1.029231746031746013e+02 0.000000000000000000e+00
1.031118367346938811e+02 0.000000000000000000e+00
1.033126530612244949e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.065658049879999965e+02 0.000000000000000000e+00
1.067617233560090710e+02 0.000000000000000000e+00
1.069443990929705279e+02 0.000000000000000000e+00
1.071223582766439932e+02 0.000000000000000000e+00
1.073133786848072617e+02 0.000000000000000000e+00
1.075040362811791397e+02 0.000000000000000000e+00
1.076890702947845853e+02 0.000000000000000000e+00
1.078922448979591877e+02 0.000000000000000000e+00
1.080847165532879757e+02 0.000000000000000000e+00
1.082712018140589549e+02 0.000000000000000000e+00
1.084767346938775461e+02 0.000000000000000000e+00
1.086659410430839046e+02 0.000000000000000000e+00
1.088631292517006841e+02 0.000000000000000000e+00
1.090452607709750623e+02 0.000000000000000000e+00
1.092371882086167858e+02 0.000000000000000000e+00
1.094240362811791414e+02 0.000000000000000000e+00
1.096192290249433086e+02 0.000000000000000000e+00
1.098011791383219986e+02 0.000000000000000000e+00
1.099980045351473876e+02 0.000000000000000000e+00
1.101939229024943359e+02 0.000000000000000000e+00
1.103631746031745990e+02 0.000000000000000000e+00
1.105726984126984149e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.124796371882086135e+02 0.000000000000000000e+00
1.126964172335600978e+02 0.000000000000000000e+00
1.128736507936507962e+02 0.000000000000000000e+00
1.130586848072562418e+02 0.000000000000000000e+00
1.132495238089999958e+02 0.000000000000000000e+00
1.134514285714285649e+02 0.000000000000000000e+00
1.136312018140589544e+02 0.000000000000000000e+00
1.138282086167800458e+02 0.000000000000000000e+00
1.140272108843537353e+02 0.000000000000000000e+00
1.142245804988662172e+02 0.000000000000000000e+00
1.144065306122448931e+02 0.000000000000000000e+00
1.146165986394557876e+02 0.000000000000000000e+00
1.147902040816326519e+02 0.000000000000000000e+00
1.149970068027210885e+02 0.000000000000000000e+00
1.151858503401360565e+02 0.000000000000000000e+00
1.153775963718820918e+02 0.000000000000000000e+00
1.155570068027210908e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.159404988662131473e+02 0.000000000000000000e+00
1.161590929705215416e+02 0.000000000000000000e+00
1.163268934240362853e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.178610430839002277e+02 0.000000000000000000e+00
1.180482539682539738e+02 0.000000000000000000e+00
1.182459863945578178e+02 0.000000000000000000e+00
1.184388208616780105e+02 0.000000000000000000e+00
1.186401814058956887e+02 0.000000000000000000e+00
1.188575056689342375e+02 0.000000000000000000e+00
1.190370975056689389e+02 0.000000000000000000e+00
1.192228571428571371e+02 0.000000000000000000e+00
1.194029931972789171e+02 0.000000000000000000e+00
1.196181405895691654e+02 0.000000000000000000e+00
1.198040816326530660e+02 0.000000000000000000e+00
1.199987301587301545e+02 0.000000000000000000e+00
1.201955555555555577e+02 0.000000000000000000e+00
1.203833106575963683e+02 0.000000000000000000e+00
1.205734240362811818e+02 0.000000000000000000e+00
1.207775056689342392e+02 0.000000000000000000e+00
1.209683446712018196e+02 0.000000000000000000e+00
1.211639002267573630e+02 0.000000000000000000e+00
1.213445804988662076e+02 0.000000000000000000e+00
1.215365079365079310e+02 0.000000000000000000e+00
1.217297052154195001e+02 0.000000000000000000e+00
1.219207256235827685e+02 0.000000000000000000e+00
1.221072108843537478e+02 0.000000000000000000e+00
1.222998639455782381e+02 0.000000000000000000e+00
1.224941496598639503e+02 0.000000000000000000e+00
1.226820861678004491e+02 0.000000000000000000e+00
1.228950566893423968e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.234505215419501098e+02 0.000000000000000000e+00
1.236457142857142912e+02 0.000000000000000000e+00
1.238189569160997792e+02 0.000000000000000000e+00
1.240150566893424013e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.243860317460317475e+02 0.000000000000000000e+00
1.245857596371882039e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.249997278911564678e+02 0.000000000000000000e+00
1.251947392290249468e+02 0.000000000000000000e+00
1.253806802721088474e+02 0.000000000000000000e+00
1.255736961451247140e+02 0.000000000000000000e+00
1.257743310657596396e+02 0.000000000000000000e+00
1.259671655328798181e+02 0.000000000000000000e+00
1.261699773242630442e+02 0.000000000000000000e+00
1.263584580498866217e+02 0.000000000000000000e+00
1.265516553287981907e+02 0.000000000000000000e+00
1.267415873015873018e+02 0.000000000000000000e+00
1.269369614512471713e+02 0.000000000000000000e+00
1.271196371882086140e+02 0.000000000000000000e+00
1.273155555555555623e+02 0.000000000000000000e+00
1.275031292517006847e+02 0.000000000000000000e+00
1.276966893424036300e+02 0.000000000000000000e+00
1.278795464852607751e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.286532426303854777e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.303591836734693743e+02 0.000000000000000000e+00
1.305512925170068002e+02 0.000000000000000000e+00
1.307557369614512481e+02 0.000000000000000000e+00
1.309317006802721153e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.313346031746031883e+02 0.000000000000000000e+00
1.315426757369614563e+02 0.000000000000000000e+00
1.317545578231292609e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.324112471655328704e+02 0.000000000000000000e+00
1.326147845804988776e+02 0.000000000000000000e+00
1.327985487528344777e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.333177324263038486e+02 0.000000000000000000e+00
1.335205442176870747e+02 0.000000000000000000e+00
1.337010430839002311e+02 0.000000000000000000e+00
1.338940589569160977e+02 0.000000000000000000e+00
1.340945124716553210e+02 0.000000000000000000e+00
1.342942403628117916e+02 0.000000000000000000e+00
1.344907029478458185e+02 0.000000000000000000e+00
1.346849886621315306e+02 0.000000000000000000e+00
1.348803628117913718e+02 0.000000000000000000e+00
1.350617687074829973e+02 0.000000000000000000e+00
1.352469841269841311e+02 0.000000000000000000e+00
1.354478004535147306e+02 0.000000000000000000e+00
1.356335600907029573e+02 0.000000000000000000e+00
1.358222222222222229e+02 0.000000000000000000e+00
1.360177777777777806e+02 0.000000000000000000e+00
1.362234920634920741e+02 0.000000000000000000e+00
1.364123356009070278e+02 0.000000000000000000e+00
1.365950113370000167e+02 0.000000000000000000e+00
1.367876643990929608e+02 0.000000000000000000e+00
1.369839455780000037e+02 0.000000000000000000e+00
1.371755102040816325e+02 0.000000000000000000e+00
1.373774149659863895e+02 0.000000000000000000e+00
1.375653514739229024e+02 0.000000000000000000e+00
1.377552834459999929e+02 0.000000000000000000e+00
1.379555555555555486e+02 0.000000000000000000e+00
1.381407709750566823e+02 0.000000000000000000e+00
1.383221768707483079e+02 0.000000000000000000e+00
1.385206349206349330e+02 0.000000000000000000e+00
1.387058503401360667e+02 0.000000000000000000e+00
1.388899773242630431e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.394735600907029607e+02 0.000000000000000000e+00
1.396611337868480689e+02 0.000000000000000000e+00
1.398454421768707618e+02 0.000000000000000000e+00
1.400415419501133840e+02 0.000000000000000000e+00
1.402271201814058941e+02 0.000000000000000000e+00
1.404237641723356091e+02 0.000000000000000000e+00
1.406104308390022766e+02 0.000000000000000000e+00
1.408056235827664295e+02 0.000000000000000000e+00
1.410024489795918328e+02 0.000000000000000000e+00
1.411829478458049891e+02 0.000000000000000000e+00
1.413750566893424150e+02 0.000000000000000000e+00
1.415698866213151916e+02 0.000000000000000000e+00
1.417467573696144996e+02 0.000000000000000000e+00
1.419394104308389899e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.423339682539682656e+02 0.000000000000000000e+00
1.425262585034013512e+02 0.000000000000000000e+00
1.427063945578231312e+02 0.000000000000000000e+00
1.428999546485260908e+02 0.000000000000000000e+00
1.430918820861678000e+02 0.000000000000000000e+00
1.432839909297052259e+02 0.000000000000000000e+00
1.434679365079365141e+02 0.000000000000000000e+00
1.436609523809523807e+02 0.000000000000000000e+00
1.438521541950113374e+02 0.000000000000000000e+00
1.440546031746031872e+02 0.000000000000000000e+00
1.442292970521542088e+02 0.000000000000000000e+00
1.444146938775510307e+02 0.000000000000000000e+00
1.446155102040816303e+02 0.000000000000000000e+00
1.447963718820861629e+02 0.000000000000000000e+00
1.449803174603174512e+02 0.000000000000000000e+00
1.451551927437641609e+02 0.000000000000000000e+00
1.453621768707483000e+02 0.000000000000000000e+00
1.455513832199546584e+02 0.000000000000000000e+00
1.457324263038548793e+02 0.000000000000000000e+00
1.459316099773242570e+02 0.000000000000000000e+00
1.461251700680272165e+02 0.000000000000000000e+00
1.463223582766439961e+02 0.000000000000000000e+00
1.465142857142857054e+02 0.000000000000000000e+00
1.467040362811791283e+02 0.000000000000000000e+00
1.468945124716553323e+02 0.000000000000000000e+00
1.470806349206349068e+02 0.000000000000000000e+00
1.472647619047619116e+02 0.000000000000000000e+00
1.474534240362811772e+02 0.000000000000000000e+00
1.476453514739229149e+02 0.000000000000000000e+00
1.478258503401360429e+02 0.000000000000000000e+00
1.480074376417233566e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.483807709750566914e+02 0.000000000000000000e+00
1.485906575963718694e+02 0.000000000000000000e+00
1.487800453514739161e+02 0.000000000000000000e+00
1.489652607709750498e+02 0.000000000000000000e+00
1.491519274370000119e+02 0.000000000000000000e+00
1.493531065759637215e+02 0.000000000000000000e+00
1.495453968253968355e+02 0.000000000000000000e+00
1.497353287981859467e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.501231746031745899e+02 0.000000000000000000e+00
1.503172789115646140e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.555655328798185906e+02 0.000000000000000000e+00
1.557549206349206372e+02 0.000000000000000000e+00
1.559305215419500996e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.604355555555555668e+02 0.000000000000000000e+00
1.606285714285714334e+02 0.000000000000000000e+00
1.608241269841269911e+02 0.000000000000000000e+00
1.610087981859410320e+02 0.000000000000000000e+00
1.611999999999999886e+02 0.000000000000000000e+00
1.613997278911564592e+02 0.000000000000000000e+00
1.615894784580498822e+02 0.000000000000000000e+00
1.617697959183673504e+02 0.000000000000000000e+00
1.619675283446711944e+02 0.000000000000000000e+00
1.621594557820000091e+02 0.000000000000000000e+00
1.623568253968253998e+02 0.000000000000000000e+00
1.625317006802721096e+02 0.000000000000000000e+00
1.627274376417233555e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.630984126984126874e+02 0.000000000000000000e+00
1.632867120181405767e+02 0.000000000000000000e+00
1.634840816326530728e+02 0.000000000000000000e+00
1.636838095238095150e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.651475736961451162e+02 0.000000000000000000e+00
1.653364172335600983e+02 0.000000000000000000e+00
1.655225396825396729e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.661124716553287897e+02 0.000000000000000000e+00
1.663031292517006818e+02 0.000000000000000000e+00
1.664859863945578127e+02 0.000000000000000000e+00
1.666822675736961514e+02 0.000000000000000000e+00
1.668878004535147284e+02 0.000000000000000000e+00
1.670759183673469295e+02 0.000000000000000000e+00
1.672774603174603101e+02 0.000000000000000000e+00
1.674614058956915983e+02 0.000000000000000000e+00
1.676504308390022686e+02 0.000000000000000000e+00
1.678360090702947787e+02 0.000000000000000000e+00
1.680337414965986511e+02 0.000000000000000000e+00
1.682087981859410490e+02 0.000000000000000000e+00
1.684156009070294715e+02 0.000000000000000000e+00
1.685995464852607597e+02 0.000000000000000000e+00
1.687889342403628063e+02 0.000000000000000000e+00
1.689783219954648530e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.721068480725623715e+02 0.000000000000000000e+00
1.723058503401360610e+02 0.000000000000000000e+00
1.724876190476190345e+02 0.000000000000000000e+00
1.726757369614512356e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.730666666666666629e+02 0.000000000000000000e+00
1.732593197278911532e+02 0.000000000000000000e+00
1.734516099773242672e+02 0.000000000000000000e+00
1.736555102040816223e+02 0.000000000000000000e+00
1.738476190476190482e+02 0.000000000000000000e+00
1.740429931972789177e+02 0.000000000000000000e+00
1.742452607709750509e+02 0.000000000000000000e+00
1.744377324263038531e+02 0.000000000000000000e+00
1.746405442176870793e+02 0.000000000000000000e+00
1.748243083900226793e+02 0.000000000000000000e+00
1.750135147392290378e+02 0.000000000000000000e+00
1.751892970521541883e+02 0.000000000000000000e+00
1.753948299319727937e+02 0.000000000000000000e+00
1.755740589569161045e+02 0.000000000000000000e+00
1.757792290249433051e+02 0.000000000000000000e+00
1.759691609977324163e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.782456235827664273e+02 0.000000000000000000e+00
1.784585941043083892e+02 0.000000000000000000e+00
1.786643083900226827e+02 0.000000000000000000e+00
1.788663945578231278e+02 0.000000000000000000e+00
1.790563265306122389e+02 0.000000000000000000e+00
1.792656689342403524e+02 0.000000000000000000e+00
1.794516099773242672e+02 0.000000000000000000e+00
1.796515192743764260e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.800333786848072464e+02 0.000000000000000000e+00
1.802178684807256275e+02 0.000000000000000000e+00
1.804136054421768733e+02 0.000000000000000000e+00
1.806026303854875152e+02 0.000000000000000000e+00
1.808134240362811909e+02 0.000000000000000000e+00
1.810051700680272120e+02 0.000000000000000000e+00
1.811974603174603260e+02 0.000000000000000000e+00
1.813890249433106590e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.904469841269841197e+02 0.000000000000000000e+00
1.906429024943310537e+02 0.000000000000000000e+00
1.908413605442176788e+02 0.000000000000000000e+00
1.910572335600907081e+02 0.000000000000000000e+00
1.912527891156462658e+02 0.000000000000000000e+00
1.914365532879818659e+02 0.000000000000000000e+00
1.916139682539682667e+02 0.000000000000000000e+00
1.918048072562358186e+02 0.000000000000000000e+00
1.919941950113378653e+02 0.000000000000000000e+00
1.921803174603174682e+02 0.000000000000000000e+00
1.923831292517006943e+02 0.000000000000000000e+00
1.925743310657596510e+02 0.000000000000000000e+00
1.927624489795918237e+02 0.000000000000000000e+00
1.929672562358276764e+02 0.000000000000000000e+00
1.931560997732426301e+02 0.000000000000000000e+00
1.933532879818594097e+02 0.000000000000000000e+00
1.935357823129251642e+02 0.000000000000000000e+00
1.937277097505669019e+02 0.000000000000000000e+00
1.939145578231292575e+02 0.000000000000000000e+00
1.941097505668934105e+02 0.000000000000000000e+00
1.942911564625850360e+02 0.000000000000000000e+00
1.944885260770975037e+02 0.000000000000000000e+00
1.946846258503401259e+02 0.000000000000000000e+00
1.948538775510204175e+02 0.000000000000000000e+00
1.950635827664399073e+02 0.000000000000000000e+00
1.952692970521542009e+02 0.000000000000000000e+00
1.954550566893423991e+02 0.000000000000000000e+00
1.956429931972789120e+02 0.000000000000000000e+00
1.958285714285714221e+02 0.000000000000000000e+00
1.960021768707482863e+02 0.000000000000000000e+00
1.961977324263038440e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.965775963718820947e+02 0.000000000000000000e+00
1.967660770975056721e+02 0.000000000000000000e+00
1.969668934240362717e+02 0.000000000000000000e+00
1.971858503401360565e+02 0.000000000000000000e+00
1.973630839002267692e+02 0.000000000000000000e+00
1.975482993197279029e+02 0.000000000000000000e+00
1.977315192743764101e+02 0.000000000000000000e+00
1.979412244897959283e+02 0.000000000000000000e+00
1.981211791383219918e+02 0.000000000000000000e+00
1.983181859410430832e+02 0.000000000000000000e+00
1.985173696145124609e+02 0.000000000000000000e+00
1.987147392290249570e+02 0.000000000000000000e+00
1.988965079365079305e+02 0.000000000000000000e+00
1.991063945578231369e+02 0.000000000000000000e+00
1.992800000000000011e+02 0.000000000000000000e+00
1.994864399092970473e+02 0.000000000000000000e+00
1.996752834467120294e+02 0.000000000000000000e+00
1.998668480725623624e+02 0.000000000000000000e+00
2.000440816326530751e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.004292063492063392e+02 0.000000000000000000e+00
2.006434467120181466e+02 0.000000000000000000e+00
2.008152380952381009e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.023495691609977314e+02 0.000000000000000000e+00
2.025367800453514633e+02 0.000000000000000000e+00
2.027345124716553357e+02 0.000000000000000000e+00
2.029273469387755142e+02 0.000000000000000000e+00
2.031283446712018019e+02 0.000000000000000000e+00
2.033454875283446768e+02 0.000000000000000000e+00
2.035250793650793639e+02 0.000000000000000000e+00
2.037101133786848095e+02 0.000000000000000000e+00
2.038947845804988788e+02 0.000000000000000000e+00
2.041053968253968378e+02 0.000000000000000000e+00
2.042909750566893479e+02 0.000000000000000000e+00
2.044859863945578127e+02 0.000000000000000000e+00
2.046824489795918396e+02 0.000000000000000000e+00
2.048703854875283525e+02 0.000000000000000000e+00
2.050606802721088400e+02 0.000000000000000000e+00
2.052647619047619116e+02 0.000000000000000000e+00
2.054448979591836633e+02 0.000000000000000000e+00
2.056511564625850212e+02 0.000000000000000000e+00
2.058318367346938658e+02 0.000000000000000000e+00
2.060234013605442271e+02 0.000000000000000000e+00
2.062167800453514701e+02 0.000000000000000000e+00
2.064076190476190504e+02 0.000000000000000000e+00
2.065939229024943415e+02 0.000000000000000000e+00
2.067862131519274271e+02 0.000000000000000000e+00
2.069804988662131393e+02 0.000000000000000000e+00
2.071682539682539641e+02 0.000000000000000000e+00


==> R23.dat <==
3.473015873015873112e+00 0.000000000000000000e+00
3.779410430839002188e+00 0.000000000000000000e+00
4.084535147392290177e+00 0.000000000000000000e+00
4.362630385487528351e+00 0.000000000000000000e+00
4.660317460317460636e+00 0.000000000000000000e+00
4.966712018140589713e+00 0.000000000000000000e+00
5.252970521541950433e+00 0.000000000000000000e+00
5.537777777777777466e+00 0.000000000000000000e+00
5.856870748299320084e+00 0.000000000000000000e+00
6.137868480725623854e+00 0.000000000000000000e+00
6.437732426303854893e+00 0.000000000000000000e+00
6.718004535147392708e+00 0.000000000000000000e+00
7.022766439909297276e+00 0.000000000000000000e+00
7.316825396825397121e+00 0.000000000000000000e+00
7.607256235827664526e+00 0.000000000000000000e+00
7.895147392290249755e+00 0.000000000000000000e+00
8.208435374149660291e+00 0.000000000000000000e+00
8.497414965986394009e+00 0.000000000000000000e+00
8.795646258503401427e+00 0.000000000000000000e+00
9.079727891156462505e+00 0.000000000000000000e+00
9.375963718820861104e+00 0.000000000000000000e+00
9.671111111111111214e+00 0.000000000000000000e+00
9.968798185941043499e+00 0.000000000000000000e+00
1.024217686999999977e+01 0.000000000000000000e+00
1.054494331065759560e+01 0.000000000000000000e+00
1.082648526077097451e+01 0.000000000000000000e+00
1.114267573696145064e+01 0.000000000000000000e+00
1.143709750566893391e+01 0.000000000000000000e+00
1.173659863945578152e+01 0.000000000000000000e+00
1.203900226757369651e+01 0.000000000000000000e+00
1.234340136054421855e+01 0.000000000000000000e+00
1.262367346938775547e+01 0.000000000000000000e+00
1.293188208616779988e+01 0.000000000000000000e+00
1.322612244897959144e+01 0.000000000000000000e+00
1.352780045351473959e+01 0.000000000000000000e+00
1.380117913832199505e+01 0.000000000000000000e+00
1.410176870748299294e+01 0.000000000000000000e+00
1.438058956916099795e+01 0.000000000000000000e+00
1.467410430839002267e+01 0.000000000000000000e+00
1.494730158730158642e+01 0.000000000000000000e+00
1.525297052154195043e+01 0.000000000000000000e+00
1.554104308390022737e+01 0.000000000000000000e+00
1.584961451247165520e+01 0.000000000000000000e+00
1.612716553287981824e+01 0.000000000000000000e+00
1.641396825300000017e+01 0.000000000000000000e+00
1.671056689342403700e+01 0.000000000000000000e+00
1.700970521541950120e+01 0.000000000000000000e+00
1.729541950113378590e+01 0.000000000000000000e+00
1.761297052099999760e+01 0.000000000000000000e+00
1.789931972789115733e+01 0.000000000000000000e+00
1.821387755102040984e+01 0.000000000000000000e+00
1.850176870748299152e+01 0.000000000000000000e+00
1.879219954648526070e+01 0.000000000000000000e+00
1.908208616780045475e+01 0.000000000000000000e+00
1.938068027210884381e+01 0.000000000000000000e+00
1.965442176870748270e+01 0.000000000000000000e+00
1.996426303854875428e+01 0.000000000000000000e+00
2.024616780045351305e+01 0.000000000000000000e+00
2.056907029478458071e+01 0.000000000000000000e+00
2.085387755102040686e+01 0.000000000000000000e+00
2.114394557823129261e+01 0.000000000000000000e+00
2.144616780045351589e+01 0.000000000000000000e+00
2.175727891156462590e+01 0.000000000000000000e+00
2.203337868480725703e+01 0.000000000000000000e+00
2.234104308390022808e+01 0.000000000000000000e+00
2.261877551020408106e+01 0.000000000000000000e+00
2.294240362811791556e+01 0.000000000000000000e+00
2.322757369614512513e+01 0.000000000000000000e+00
2.351727891156462746e+01 0.000000000000000000e+00
2.381859410430838864e+01 0.000000000000000000e+00
2.411682539682539783e+01 0.000000000000000000e+00
2.440181405895691569e+01 0.000000000000000000e+00
2.470929705215419503e+01 0.000000000000000000e+00
2.499918367346938908e+01 0.000000000000000000e+00
2.530698412599999969e+01 0.000000000000000000e+00
2.558494331065759653e+01 0.000000000000000000e+00
2.587120181405895636e+01 0.000000000000000000e+00
2.616689342403628160e+01 0.000000000000000000e+00
2.646385487528344527e+01 0.000000000000000000e+00
2.674975056689342523e+01 0.000000000000000000e+00
2.705814058956915957e+01 0.000000000000000000e+00
2.735727891156462732e+01 0.000000000000000000e+00
2.766385487528344811e+01 0.000000000000000000e+00
2.794430839002267675e+01 0.000000000000000000e+00
2.824780045351473845e+01 0.000000000000000000e+00
2.854040816326530461e+01 0.000000000000000000e+00
2.883392290249432932e+01 0.000000000000000000e+00
2.911219954648526098e+01 0.000000000000000000e+00
2.941605442176870611e+01 0.000000000000000000e+00
2.970394557823129134e+01 0.000000000000000000e+00
3.001451247165532976e+01 0.000000000000000000e+00
3.029623582766440038e+01 0.000000000000000000e+00
3.058793650793650798e+01 0.000000000000000000e+00
3.087909297052154045e+01 0.000000000000000000e+00
3.117732426303854965e+01 0.000000000000000000e+00
3.146684807256235672e+01 0.000000000000000000e+00
3.177541950113378633e+01 0.000000000000000000e+00
3.206857142857143117e+01 0.000000000000000000e+00
3.235736961451247140e+01 0.000000000000000000e+00
3.262802721088435476e+01 0.000000000000000000e+00
3.291555555555555657e+01 0.000000000000000000e+00
3.319655328798185678e+01 0.000000000000000000e+00
3.349297052154194887e+01 0.000000000000000000e+00
3.376181405895691512e+01 0.000000000000000000e+00
3.407564625799999902e+01 0.000000000000000000e+00
3.436063492063492220e+01 0.000000000000000000e+00
3.467537414965986642e+01 0.000000000000000000e+00
3.495546485260771163e+01 0.000000000000000000e+00
3.524244897959183476e+01 0.000000000000000000e+00
3.553215419501133709e+01 0.000000000000000000e+00
3.580897959183673152e+01 0.000000000000000000e+00
3.608362811791383251e+01 0.000000000000000000e+00
3.639219954648525857e+01 0.000000000000000000e+00
3.667990929705215564e+01 0.000000000000000000e+00
3.698884353741496511e+01 0.000000000000000000e+00
3.726621315192743822e+01 0.000000000000000000e+00
3.755845804988662451e+01 0.000000000000000000e+00
3.784380952380952579e+01 0.000000000000000000e+00
3.813424036281178786e+01 0.000000000000000000e+00
3.840979591836734386e+01 0.000000000000000000e+00
3.870766439909296963e+01 0.000000000000000000e+00
3.899791383219954355e+01 0.000000000000000000e+00
3.929469387755101906e+01 0.000000000000000000e+00
3.957514739229024769e+01 0.000000000000000000e+00
3.986231292517006608e+01 0.000000000000000000e+00
4.016743764172335318e+01 0.000000000000000000e+00
4.046530612244897895e+01 0.000000000000000000e+00
4.074176870748298995e+01 0.000000000000000000e+00
4.105668934240362944e+01 0.000000000000000000e+00
4.134712018140589862e+01 0.000000000000000000e+00
4.165170068027210704e+01 0.000000000000000000e+00
4.192181405895691881e+01 0.000000000000000000e+00
4.221006802721088746e+01 0.000000000000000000e+00
4.250684807256235587e+01 0.000000000000000000e+00
4.278603174603174608e+01 0.000000000000000000e+00
4.306358276643990735e+01 0.000000000000000000e+00
4.337814058956916341e+01 0.000000000000000000e+00
4.366548752834466995e+01 0.000000000000000000e+00
4.397460317460317469e+01 0.000000000000000000e+00
4.424544217687074621e+01 0.000000000000000000e+00
4.454095238095238329e+01 0.000000000000000000e+00
4.483392290249432932e+01 0.000000000000000000e+00
4.512326530612244824e+01 0.000000000000000000e+00
4.541006802721088320e+01 0.000000000000000000e+00
4.573115646258503375e+01 0.000000000000000000e+00
4.602104308390022425e+01 0.000000000000000000e+00
4.632671201814059003e+01 0.000000000000000000e+00
4.661768707482993079e+01 0.000000000000000000e+00
4.693097505668934133e+01 0.000000000000000000e+00
4.721668934240362603e+01 0.000000000000000000e+00
4.750476190476190652e+01 0.000000000000000000e+00
4.778176870748299621e+01 0.000000000000000000e+00
4.809451247165532806e+01 0.000000000000000000e+00
4.837768707482992880e+01 0.000000000000000000e+00
4.868009070294784379e+01 0.000000000000000000e+00
4.896598639455782376e+01 0.000000000000000000e+00
4.925424036281179241e+01 0.000000000000000000e+00
4.954412698412698290e+01 0.000000000000000000e+00
4.983365079365079708e+01 0.000000000000000000e+00
5.012317460317460416e+01 0.000000000000000000e+00
5.040362811791383280e+01 0.000000000000000000e+00
5.070258503401360883e+01 0.000000000000000000e+00
5.098721088435374327e+01 0.000000000000000000e+00
5.127092970521542270e+01 0.000000000000000000e+00
5.157206349206349216e+01 0.000000000000000000e+00
5.184471655328798079e+01 0.000000000000000000e+00
5.213442176870748312e+01 0.000000000000000000e+00
5.240798185941043386e+01 0.000000000000000000e+00
5.270657596371881937e+01 0.000000000000000000e+00
5.298956916099773196e+01 0.000000000000000000e+00
5.329160997732426353e+01 0.000000000000000000e+00
5.357097505668934190e+01 0.000000000000000000e+00
5.387083900226757294e+01 0.000000000000000000e+00
5.415637188208616948e+01 0.000000000000000000e+00
5.444281179138322102e+01 0.000000000000000000e+00
5.471600907029478122e+01 0.000000000000000000e+00
5.502693877551020307e+01 0.000000000000000000e+00
5.531755102040816041e+01 0.000000000000000000e+00
5.561578231292516961e+01 0.000000000000000000e+00
5.589877551020408220e+01 0.000000000000000000e+00
5.619682539682539613e+01 0.000000000000000000e+00
5.648598639455781978e+01 0.000000000000000000e+00
5.677188208616779974e+01 0.000000000000000000e+00
5.704653061224490074e+01 0.000000000000000000e+00
5.734222222222221887e+01 0.000000000000000000e+00
5.762340136054421436e+01 0.000000000000000000e+00
5.793306122448979778e+01 0.000000000000000000e+00
5.821514739229024826e+01 0.000000000000000000e+00
5.851972789115646378e+01 0.000000000000000000e+00
5.880852607709750401e+01 0.000000000000000000e+00
5.911183673469387401e+01 0.000000000000000000e+00
5.938775510204081343e+01 0.000000000000000000e+00
5.967854875283446603e+01 0.000000000000000000e+00
5.995936507936507809e+01 0.000000000000000000e+00
6.027664399092970626e+01 0.000000000000000000e+00
6.056743764172335887e+01 0.000000000000000000e+00
6.086476190476190595e+01 0.000000000000000000e+00
6.115827664399093067e+01 0.000000000000000000e+00
6.145160997732426011e+01 0.000000000000000000e+00
6.172789115646258296e+01 0.000000000000000000e+00
6.203102040816326479e+01 0.000000000000000000e+00
6.232671201814059003e+01 0.000000000000000000e+00
6.262077097505668632e+01 0.000000000000000000e+00
6.290848072562358340e+01 0.000000000000000000e+00
6.320199546485260811e+01 0.000000000000000000e+00
6.350077097505668888e+01 0.000000000000000000e+00
6.380480725623582572e+01 0.000000000000000000e+00
6.408580498866213304e+01 0.000000000000000000e+00
6.439709750566893831e+01 0.000000000000000000e+00
6.468662131519273828e+01 0.000000000000000000e+00
6.500045351473923461e+01 0.000000000000000000e+00
6.529269841269841379e+01 0.000000000000000000e+00
6.557587301587301454e+01 0.000000000000000000e+00
6.587972789115646322e+01 0.000000000000000000e+00
6.616743764172335318e+01 0.000000000000000000e+00
6.646131519274376842e+01 0.000000000000000000e+00
6.674376417233560232e+01 0.000000000000000000e+00
6.701950113378684648e+01 0.000000000000000000e+00
6.732317460317460700e+01 0.000000000000000000e+00
6.760707482993197459e+01 0.000000000000000000e+00
6.790657596371882221e+01 0.000000000000000000e+00
6.819283446712017849e+01 0.000000000000000000e+00
6.849396825396824795e+01 0.000000000000000000e+00
6.878458049886621950e+01 0.000000000000000000e+00
6.908988662131518765e+01 0.000000000000000000e+00
6.938412698412697921e+01 0.000000000000000000e+00
6.968512471600000424e+01 0.000000000000000000e+00
6.996607709750567494e+01 0.000000000000000000e+00
7.025741496598639912e+01 0.000000000000000000e+00
7.054839002267573278e+01 0.000000000000000000e+00
7.084081632653061433e+01 0.000000000000000000e+00
7.111963718820861402e+01 0.000000000000000000e+00
7.142367346938775086e+01 0.000000000000000000e+00
7.169795918367347554e+01 0.000000000000000000e+00
7.199637188208616578e+01 0.000000000000000000e+00
7.227065759637187625e+01 0.000000000000000000e+00
7.255292517006802200e+01 0.000000000000000000e+00
7.284916099773242593e+01 0.000000000000000000e+00
7.314648526077097301e+01 0.000000000000000000e+00
7.342058956916099532e+01 0.000000000000000000e+00
7.373315192743764612e+01 0.000000000000000000e+00
7.402793650793650215e+01 0.000000000000000000e+00
7.432943310657596214e+01 0.000000000000000000e+00
7.461496598639455158e+01 0.000000000000000000e+00
7.490158730158729838e+01 0.000000000000000000e+00
7.520308390022675837e+01 0.000000000000000000e+00
7.549297052154194887e+01 0.000000000000000000e+00
7.576761904761904987e+01 0.000000000000000000e+00
7.607564625850339723e+01 0.000000000000000000e+00
7.636353741496598957e+01 0.000000000000000000e+00
7.666158730158730350e+01 0.000000000000000000e+00
7.693950113378684819e+01 0.000000000000000000e+00
7.721396825396826102e+01 0.000000000000000000e+00
7.751727891156463102e+01 0.000000000000000000e+00
7.782204081632653470e+01 0.000000000000000000e+00
7.810031746031745570e+01 0.000000000000000000e+00
7.839482993100000385e+01 0.000000000000000000e+00
7.868680272108844065e+01 0.000000000000000000e+00
7.898013605442176299e+01 0.000000000000000000e+00
7.925841269841269821e+01 0.000000000000000000e+00
7.955319727891156845e+01 0.000000000000000000e+00
7.984634920634920263e+01 0.000000000000000000e+00
8.014167800453515156e+01 0.000000000000000000e+00
8.041505668934240703e+01 0.000000000000000000e+00
8.071800453514738649e+01 0.000000000000000000e+00
8.099410430839002117e+01 0.000000000000000000e+00
8.129777777777778169e+01 0.000000000000000000e+00
8.157170068027211585e+01 0.000000000000000000e+00
8.186467120181406187e+01 0.000000000000000000e+00
8.215764172335600790e+01 0.000000000000000000e+00
8.245242630385487814e+01 0.000000000000000000e+00
8.271619047619047649e+01 0.000000000000000000e+00
8.302893424036281544e+01 0.000000000000000000e+00
8.330902494331066066e+01 0.000000000000000000e+00
8.360979591836735381e+01 0.000000000000000000e+00
8.387337868480724978e+01 0.000000000000000000e+00
8.416435374149659765e+01 0.000000000000000000e+00
8.446566893424036948e+01 0.000000000000000000e+00
8.475464852607709076e+01 0.000000000000000000e+00
8.503401360544218335e+01 0.000000000000000000e+00
8.533732426303855334e+01 0.000000000000000000e+00
8.561795918367346303e+01 0.000000000000000000e+00
8.591891156462584433e+01 0.000000000000000000e+00
8.620263038548752377e+01 0.000000000000000000e+00
8.650956916099772798e+01 0.000000000000000000e+00
8.679818594104308715e+01 0.000000000000000000e+00
8.710621315192743452e+01 0.000000000000000000e+00
8.738938775510203527e+01 0.000000000000000000e+00
8.769868480725624238e+01 0.000000000000000000e+00
8.798603174603174182e+01 0.000000000000000000e+00
8.828317460317460075e+01 0.000000000000000000e+00
8.855564625850340121e+01 0.000000000000000000e+00
8.886167800453515042e+01 0.000000000000000000e+00
8.915283446712018645e+01 0.000000000000000000e+00
8.945269841269841038e+01 0.000000000000000000e+00
8.971555555555555372e+01 0.000000000000000000e+00
9.002666666666667084e+01 0.000000000000000000e+00
9.031600907029478265e+01 0.000000000000000000e+00
9.061315192743764158e+01 0.000000000000000000e+00
9.088435374149659651e+01 0.000000000000000000e+00
9.119002267573695519e+01 0.000000000000000000e+00
9.148625850340135912e+01 0.000000000000000000e+00
9.177505668934240646e+01 0.000000000000000000e+00
9.204897959183674061e+01 0.000000000000000000e+00
9.236716553287982379e+01 0.000000000000000000e+00
9.266031746031745797e+01 0.000000000000000000e+00
9.296580498866212849e+01 0.000000000000000000e+00
9.324498866213151871e+01 0.000000000000000000e+00
9.354231292517006580e+01 0.000000000000000000e+00
9.383274376417233498e+01 0.000000000000000000e+00
9.412861678004534838e+01 0.000000000000000000e+00
9.439655328798185963e+01 0.000000000000000000e+00
9.470657596371881937e+01 0.000000000000000000e+00
9.499011337868481064e+01 0.000000000000000000e+00
9.530013605442177038e+01 0.000000000000000000e+00
9.558095238095238244e+01 0.000000000000000000e+00
9.588752834467119612e+01 0.000000000000000000e+00
9.618086167800453268e+01 0.000000000000000000e+00
9.646857142857142264e+01 0.000000000000000000e+00
9.676879818594103710e+01 0.000000000000000000e+00
9.708244897959183106e+01 0.000000000000000000e+00
9.736834467120181102e+01 0.000000000000000000e+00
9.766693877551020364e+01 0.000000000000000000e+00
9.794684807256236070e+01 0.000000000000000000e+00
9.824308390022675042e+01 0.000000000000000000e+00
9.853460317399999724e+01 0.000000000000000000e+00
9.883138321995464537e+01 0.000000000000000000e+00
9.910784580498865637e+01 0.000000000000000000e+00
9.941478458049886058e+01 0.000000000000000000e+00
9.969451247165532948e+01 0.000000000000000000e+00
1.000012698412698455e+02 0.000000000000000000e+00
1.002775510204081684e+02 0.000000000000000000e+00
1.005794104308390047e+02 0.000000000000000000e+00
1.008705668934240407e+02 0.000000000000000000e+00
1.011629931972789080e+02 0.000000000000000000e+00
1.014358276643990990e+02 0.000000000000000000e+00
1.017474829931972806e+02 0.000000000000000000e+00
1.020313832199546482e+02 0.000000000000000000e+00
1.023370521541950069e+02 0.000000000000000000e+00
1.026245804988662087e+02 0.000000000000000000e+00
1.029200907029478458e+02 0.000000000000000000e+00
1.032123356009070250e+02 0.000000000000000000e+00
1.035091156462585076e+02 0.000000000000000000e+00
1.037790476190476170e+02 0.000000000000000000e+00
1.040727437641723299e+02 0.000000000000000000e+00
1.043608163265306104e+02 0.000000000000000000e+00
1.046684807256235814e+02 0.000000000000000000e+00
1.049427664399092919e+02 0.000000000000000000e+00
1.052426303854875300e+02 0.000000000000000000e+00
1.055397732420000096e+02 0.000000000000000000e+00
1.058472562358276576e+02 0.000000000000000000e+00
1.061280725623582697e+02 0.000000000000000000e+00
1.064261224489795978e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.070207709750566920e+02 0.000000000000000000e+00
1.073226303854875283e+02 0.000000000000000000e+00
1.076090702947845870e+02 0.000000000000000000e+00
1.079239909297052122e+02 0.000000000000000000e+00
1.082256689342403604e+02 0.000000000000000000e+00
1.084827210884353690e+02 0.000000000000000000e+00
1.087929251700680311e+02 0.000000000000000000e+00
1.090788208616780111e+02 0.000000000000000000e+00
1.093817687074829905e+02 0.000000000000000000e+00
1.096691156462585042e+02 0.000000000000000000e+00
1.099597278911564615e+02 0.000000000000000000e+00
1.102670294784580562e+02 0.000000000000000000e+00
1.105629024943310696e+02 0.000000000000000000e+00
1.108457142857142799e+02 0.000000000000000000e+00
1.111631746031745962e+02 0.000000000000000000e+00
1.114679365079365141e+02 0.000000000000000000e+00
1.117690702947845836e+02 0.000000000000000000e+00
1.120651247165532851e+02 0.000000000000000000e+00
1.123660770975056664e+02 0.000000000000000000e+00
1.126730158730158706e+02 0.000000000000000000e+00
1.129672562358276622e+02 0.000000000000000000e+00
1.132589569160997769e+02 0.000000000000000000e+00
1.135637188208616806e+02 0.000000000000000000e+00
1.138597732426303821e+02 0.000000000000000000e+00
1.141551020408163311e+02 0.000000000000000000e+00
1.144469841269841339e+02 0.000000000000000000e+00
1.147461224489795910e+02 0.000000000000000000e+00
1.150445351473922955e+02 0.000000000000000000e+00
1.153344217687074860e+02 0.000000000000000000e+00
1.156217687074829996e+02 0.000000000000000000e+00
1.159372335600907036e+02 0.000000000000000000e+00
1.162323355999999990e+02 1.000000000000000000e+00
1.165280725623582754e+02 0.000000000000000000e+00
1.168125170068027217e+02 0.000000000000000000e+00
1.171091156462585019e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.177097505668934190e+02 0.000000000000000000e+00
1.179793197278911521e+02 0.000000000000000000e+00
1.183061224479999964e+02 0.000000000000000000e+00
1.185964625850340184e+02 0.000000000000000000e+00
1.188963265306122423e+02 0.000000000000000000e+00
1.191760544217687112e+02 0.000000000000000000e+00
1.194746485260771038e+02 0.000000000000000000e+00
1.197668934240362830e+02 0.000000000000000000e+00
1.200683900226757430e+02 0.000000000000000000e+00
1.203499319727891219e+02 0.000000000000000000e+00
1.206695691609977388e+02 0.000000000000000000e+00
1.209578231292517074e+02 0.000000000000000000e+00
1.212712925170067990e+02 0.000000000000000000e+00
1.215722448979591803e+02 0.000000000000000000e+00
1.218588662131519271e+02 0.000000000000000000e+00
1.221632653061224545e+02 0.000000000000000000e+00
1.224624036281179116e+02 0.000000000000000000e+00
1.227414058956916136e+02 0.000000000000000000e+00
1.230499773242630397e+02 0.000000000000000000e+00
1.233445804988662076e+02 0.000000000000000000e+00
1.236487981859410468e+02 0.000000000000000000e+00
1.239441269841269815e+02 0.000000000000000000e+00
1.242376417233560062e+02 0.000000000000000000e+00
1.245333333333333314e+02 0.000000000000000000e+00
1.248486167800453472e+02 0.000000000000000000e+00
1.251412244897959170e+02 0.000000000000000000e+00
1.254637641723356012e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.279508390022675712e+02 0.000000000000000000e+00
1.282536054421768767e+02 0.000000000000000000e+00
1.285569160997732467e+02 0.000000000000000000e+00
1.288439002267573699e+02 0.000000000000000000e+00
1.291497505668934309e+02 0.000000000000000000e+00
1.294479818594104188e+02 0.000000000000000000e+00
1.297329705215419438e+02 0.000000000000000000e+00
1.300107029478458003e+02 0.000000000000000000e+00
1.303140136054421703e+02 0.000000000000000000e+00
1.306004535147392289e+02 0.000000000000000000e+00
1.309160997732426210e+02 0.000000000000000000e+00
1.311891156462585002e+02 0.000000000000000000e+00
1.314909750566893365e+02 0.000000000000000000e+00
1.317688888888888812e+02 0.000000000000000000e+00
1.320696598639455885e+02 0.000000000000000000e+00
1.323375963718820856e+02 0.000000000000000000e+00
1.326427210884353656e+02 0.000000000000000000e+00
1.329436734693877611e+02 0.000000000000000000e+00
1.332517006802721085e+02 0.000000000000000000e+00
1.335285260770974958e+02 0.000000000000000000e+00
1.338253061224489784e+02 0.000000000000000000e+00
1.341081179138321886e+02 0.000000000000000000e+00
1.344081632653061149e+02 0.000000000000000000e+00
1.346878911564625980e+02 0.000000000000000000e+00
1.349835827664399233e+02 0.000000000000000000e+00
1.352839909297052259e+02 0.000000000000000000e+00
1.355787755102040819e+02 0.000000000000000000e+00
1.358532426303854947e+02 0.000000000000000000e+00
1.361560090702947718e+02 0.000000000000000000e+00
1.364468027210884316e+02 0.000000000000000000e+00
1.367459410430838886e+02 0.000000000000000000e+00
1.370225850340136162e+02 0.000000000000000000e+00
1.373347845804988765e+02 0.000000000000000000e+00
1.376244897959183788e+02 0.000000000000000000e+00
1.379268934240362796e+02 0.000000000000000000e+00
1.382013605442176924e+02 0.000000000000000000e+00
1.385028571428571524e+02 0.000000000000000000e+00
1.387927437641723429e+02 0.000000000000000000e+00
1.390920634920634882e+02 0.000000000000000000e+00
1.393739682539682576e+02 0.000000000000000000e+00
1.396888888888888971e+02 0.000000000000000000e+00
1.399760544217687084e+02 0.000000000000000000e+00
1.402799092970521428e+02 0.000000000000000000e+00
1.405529251700680220e+02 0.000000000000000000e+00
1.408455328798185917e+02 0.000000000000000000e+00
1.411303401360544285e+02 0.000000000000000000e+00
1.414321995464852648e+02 0.000000000000000000e+00
1.417052154195011440e+02 0.000000000000000000e+00
1.420290249433106453e+02 0.000000000000000000e+00
1.423194557823129287e+02 0.000000000000000000e+00
1.426292970521541861e+02 0.000000000000000000e+00
1.429130158730158655e+02 0.000000000000000000e+00
1.432141496598639492e+02 0.000000000000000000e+00
1.435111111111111200e+02 0.000000000000000000e+00
1.438024489795918441e+02 0.000000000000000000e+00
1.440845351473923017e+02 0.000000000000000000e+00
1.443985487528344720e+02 0.000000000000000000e+00
1.446773696145124575e+02 0.000000000000000000e+00
1.449814058956916085e+02 0.000000000000000000e+00
1.452709297052154227e+02 0.000000000000000000e+00
1.455722448979591945e+02 0.000000000000000000e+00
1.458637641723356069e+02 0.000000000000000000e+00
1.461616326530612184e+02 0.000000000000000000e+00
1.464386394557823223e+02 0.000000000000000000e+00
1.467446712018140715e+02 0.000000000000000000e+00
1.470356462585033910e+02 0.000000000000000000e+00
1.473327891156462499e+02 0.000000000000000000e+00
1.476161451247165530e+02 0.000000000000000000e+00
1.479083900226757464e+02 0.000000000000000000e+00
1.482017233560090688e+02 0.000000000000000000e+00
1.484946938775510148e+02 0.000000000000000000e+00
1.487717006802721187e+02 0.000000000000000000e+00
1.490806349206349068e+02 0.000000000000000000e+00
1.493794104308390160e+02 0.000000000000000000e+00
1.496847165532879842e+02 0.000000000000000000e+00
1.499833106575963768e+02 0.000000000000000000e+00
1.502811791383219884e+02 0.000000000000000000e+00
1.505736054421768699e+02 0.000000000000000000e+00
1.508517006802721028e+02 0.000000000000000000e+00
1.511225396825396956e+02 0.000000000000000000e+00
1.514311111111111074e+02 0.000000000000000000e+00
1.517155555555555679e+02 0.000000000000000000e+00
1.520275736961451116e+02 0.000000000000000000e+00
1.523107482993197266e+02 0.000000000000000000e+00
1.525944671201814060e+02 0.000000000000000000e+00
1.528903401360544194e+02 0.000000000000000000e+00
1.531916553287981912e+02 0.000000000000000000e+00
1.534628571428571320e+02 0.000000000000000000e+00
1.537656235827664375e+02 0.000000000000000000e+00
1.540424489795918248e+02 0.000000000000000000e+00
1.543521088435374224e+02 0.000000000000000000e+00
1.546309297052154079e+02 0.000000000000000000e+00
1.549188208616780003e+02 0.000000000000000000e+00
1.552123356009070392e+02 0.000000000000000000e+00
1.555140136054421873e+02 0.000000000000000000e+00
1.557988208616779957e+02 0.000000000000000000e+00
1.561126530612244778e+02 0.000000000000000000e+00
1.564027210884353849e+02 0.000000000000000000e+00
1.566984126984127101e+02 0.000000000000000000e+00
1.569728798185940946e+02 0.000000000000000000e+00
1.572772789115646219e+02 0.000000000000000000e+00
1.575591836734693914e+02 0.000000000000000000e+00
1.578530612244898066e+02 0.000000000000000000e+00
1.581324263038548850e+02 0.000000000000000000e+00
1.584350113378684739e+02 0.000000000000000000e+00
1.587138321995464878e+02 0.000000000000000000e+00
1.590200453514739252e+02 0.000000000000000000e+00
1.592956009070294670e+02 0.000000000000000000e+00
1.595818594104308374e+02 0.000000000000000000e+00
1.598766439909296935e+02 0.000000000000000000e+00
1.601750566893423979e+02 0.000000000000000000e+00
1.604498866213151871e+02 0.000000000000000000e+00
1.607461224489796052e+02 0.000000000000000000e+00
1.610280272108843462e+02 0.000000000000000000e+00
1.613402267573696065e+02 0.000000000000000000e+00
1.616255782312925078e+02 0.000000000000000000e+00
1.619092970521541872e+02 0.000000000000000000e+00
1.622000907029478469e+02 0.000000000000000000e+00
1.624930612244897929e+02 0.000000000000000000e+00
1.627673469387755176e+02 0.000000000000000000e+00
1.630670294784580392e+02 0.000000000000000000e+00
1.633371428571428510e+02 0.000000000000000000e+00
1.636469841269841368e+02 0.000000000000000000e+00
1.639154648526076983e+02 0.000000000000000000e+00
1.642071655328798272e+02 0.000000000000000000e+00
1.644917913832199474e+02 0.000000000000000000e+00
1.647970975056689440e+02 0.000000000000000000e+00
1.650869841269841345e+02 0.000000000000000000e+00
1.653852154195011224e+02 0.000000000000000000e+00
1.656901587301587426e+02 0.000000000000000000e+00
1.659869387755101968e+02 0.000000000000000000e+00
1.662681179138322136e+02 0.000000000000000000e+00
1.665503854875283309e+02 0.000000000000000000e+00
1.668348299310000016e+02 1.000000000000000000e+00
1.671123809523809598e+02 0.000000000000000000e+00
1.673930158730158837e+02 0.000000000000000000e+00
1.677055782312925203e+02 0.000000000000000000e+00
1.679907482993197334e+02 0.000000000000000000e+00
1.682944217687074797e+02 0.000000000000000000e+00
1.685819501133786957e+02 0.000000000000000000e+00
1.688745578231292654e+02 0.000000000000000000e+00
1.691650340129999961e+02 0.000000000000000000e+00
1.694494331065759525e+02 0.000000000000000000e+00
1.697262585034013682e+02 0.000000000000000000e+00
1.700295691609977382e+02 0.000000000000000000e+00
1.703163718820861732e+02 0.000000000000000000e+00
1.706129705215419392e+02 0.000000000000000000e+00
1.709202721088435339e+02 0.000000000000000000e+00
1.712045351473922778e+02 0.000000000000000000e+00
1.715038548752834515e+02 0.000000000000000000e+00
1.717955555555555520e+02 0.000000000000000000e+00
1.720720181405895630e+02 0.000000000000000000e+00
1.723740589569160875e+02 0.000000000000000000e+00
1.726456235827664329e+02 0.000000000000000000e+00
1.729462131519274237e+02 0.000000000000000000e+00
1.732270294784580358e+02 0.000000000000000000e+00
1.735203628117913865e+02 0.000000000000000000e+00
1.738138775510203970e+02 0.000000000000000000e+00
1.741090249433106578e+02 0.000000000000000000e+00
1.743834920634920707e+02 0.000000000000000000e+00
1.746799092970521485e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.752847165532879785e+02 0.000000000000000000e+00
1.755517460317460348e+02 0.000000000000000000e+00
1.758472562358276718e+02 0.000000000000000000e+00
1.761694331065759513e+02 0.000000000000000000e+00
1.764634920634920547e+02 0.000000000000000000e+00
1.767236281179138189e+02 0.000000000000000000e+00
1.770363718820861720e+02 0.000000000000000000e+00
1.773124716553288067e+02 0.000000000000000000e+00
1.776185034013605559e+02 0.000000000000000000e+00
1.779105668934240327e+02 0.000000000000000000e+00
1.781882993197278893e+02 0.000000000000000000e+00
1.784874376417233464e+02 0.000000000000000000e+00
1.787967346938775393e+02 0.000000000000000000e+00
1.790664852607709747e+02 0.000000000000000000e+00
1.793580045351473871e+02 0.000000000000000000e+00
1.796522448979591786e+02 0.000000000000000000e+00
1.799617233560090597e+02 0.000000000000000000e+00
1.802459863940000275e+02 1.000000000000000000e+00
1.805376870748299325e+02 0.000000000000000000e+00
1.808355555555555441e+02 0.000000000000000000e+00
1.811267120181405801e+02 0.000000000000000000e+00
1.814009977324263048e+02 0.000000000000000000e+00
1.816897959183673379e+02 0.000000000000000000e+00
1.819765986394557729e+02 0.000000000000000000e+00
1.822913378684807242e+02 0.000000000000000000e+00
1.825775963718820947e+02 0.000000000000000000e+00
1.828509750566893501e+02 0.000000000000000000e+00
1.831521088435374054e+02 0.000000000000000000e+00
1.834450793650793514e+02 0.000000000000000000e+00
1.837342403628117893e+02 0.000000000000000000e+00
1.840415419501133840e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.846267573696145234e+02 0.000000000000000000e+00
1.849135600907029584e+02 0.000000000000000000e+00
1.852087074829931908e+02 0.000000000000000000e+00
1.855034920634920752e+02 0.000000000000000000e+00
1.857984580498866194e+02 0.000000000000000000e+00
1.860758276643990996e+02 0.000000000000000000e+00
1.863390476190476193e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.869552834467120306e+02 0.000000000000000000e+00
1.872486167800453529e+02 0.000000000000000000e+00
1.875481179138321863e+02 0.000000000000000000e+00
1.878378231292516887e+02 0.000000000000000000e+00
1.881277097505669076e+02 0.000000000000000000e+00
1.884076190476190504e+02 0.000000000000000000e+00
1.887143764172335523e+02 0.000000000000000000e+00
1.889993650793650772e+02 0.000000000000000000e+00
1.893113832199546493e+02 0.000000000000000000e+00
1.895894784580498822e+02 0.000000000000000000e+00
1.898839002267573619e+02 0.000000000000000000e+00
1.901799546485260635e+02 0.000000000000000000e+00
1.904658503401360576e+02 0.000000000000000000e+00
1.907408616780045350e+02 0.000000000000000000e+00
1.910416326530612139e+02 0.000000000000000000e+00
1.913162811791383149e+02 0.000000000000000000e+00
1.916159637188208649e+02 0.000000000000000000e+00
1.918942403628117859e+02 0.000000000000000000e+00
1.921884807256235774e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.927845804988662053e+02 0.000000000000000000e+00
1.930612244897959044e+02 0.000000000000000000e+00
1.933592743764172326e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.939517460317460404e+02 0.000000000000000000e+00
1.942452607709750509e+02 0.000000000000000000e+00
1.945302494331065759e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.951294331065759593e+02 0.000000000000000000e+00
1.953980952380952374e+02 0.000000000000000000e+00
1.956990476190476329e+02 0.000000000000000000e+00
1.959880272108843542e+02 0.000000000000000000e+00
1.963004081632653026e+02 0.000000000000000000e+00
1.965921088435374031e+02 0.000000000000000000e+00
1.968905215419501076e+02 0.000000000000000000e+00
1.971882086167800594e+02 0.000000000000000000e+00
1.974911564625850247e+02 0.000000000000000000e+00
1.977766893424036141e+02 0.000000000000000000e+00
1.980848979591836780e+02 0.000000000000000000e+00
1.983751473922902449e+02 0.000000000000000000e+00
1.986857142857142833e+02 0.000000000000000000e+00
1.989543764172335614e+02 0.000000000000000000e+00
1.992433560090702827e+02 0.000000000000000000e+00
1.995477551020408100e+02 0.000000000000000000e+00
1.998459863945578263e+02 0.000000000000000000e+00
2.001168253968253907e+02 0.000000000000000000e+00
2.004299319727891202e+02 0.000000000000000000e+00
2.007239909297052236e+02 0.000000000000000000e+00
2.010269387755102173e+02 0.000000000000000000e+00
2.013139229024943404e+02 0.000000000000000000e+00
2.016070748299319746e+02 0.000000000000000000e+00
2.019047619047618980e+02 0.000000000000000000e+00
2.022147845804988719e+02 0.000000000000000000e+00


==> R24.dat <==
8.540589569160997874e-01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.774331065759637172e+00 0.000000000000000000e+00
2.004716553287981817e+00 0.000000000000000000e+00
2.247074829931972939e+00 0.000000000000000000e+00
2.475283446712018165e+00 0.000000000000000000e+00
2.711292517006802516e+00 0.000000000000000000e+00
2.932970521541950149e+00 0.000000000000000000e+00
3.171337868480725408e+00 0.000000000000000000e+00
3.397732426303854858e+00 0.000000000000000000e+00
3.625941043083900084e+00 0.000000000000000000e+00
3.855963718820861530e+00 0.000000000000000000e+00
4.094512471655328945e+00 0.000000000000000000e+00
4.332698412698412938e+00 0.000000000000000000e+00
4.558548752834466811e+00 0.000000000000000000e+00
4.790022675736961055e+00 0.000000000000000000e+00
5.023673469387754942e+00 0.000000000000000000e+00
5.256961451247165407e+00 0.000000000000000000e+00
5.494058956916100023e+00 0.000000000000000000e+00
5.721179138321995872e+00 0.000000000000000000e+00
5.956281179138321669e+00 0.000000000000000000e+00
6.173605442176870461e+00 0.000000000000000000e+00
6.415782312925170316e+00 0.000000000000000000e+00
6.643628117913832121e+00 0.000000000000000000e+00
6.878911564625850517e+00 0.000000000000000000e+00
7.112743764172335226e+00 0.000000000000000000e+00
7.341678004535147295e+00 0.000000000000000000e+00
7.575328798185941181e+00 0.000000000000000000e+00
7.819863945578231501e+00 0.000000000000000000e+00
8.049342403628118703e+00 0.000000000000000000e+00
8.279909297052153505e+00 0.000000000000000000e+00
8.509569160997733306e+00 0.000000000000000000e+00
8.730158730158729341e+00 0.000000000000000000e+00
8.967074829931972246e+00 0.000000000000000000e+00
9.215056689342404184e+00 0.000000000000000000e+00
9.441814058956916611e+00 0.000000000000000000e+00
9.682902494331065313e+00 0.000000000000000000e+00
9.919092970521541375e+00 0.000000000000000000e+00
1.015600907029478428e+01 0.000000000000000000e+00
1.038784580498866283e+01 0.000000000000000000e+00
1.062839002267573640e+01 0.000000000000000000e+00
1.086222222222222200e+01 0.000000000000000000e+00
1.110839002267573683e+01 0.000000000000000000e+00
1.133333333333333393e+01 0.000000000000000000e+00
1.157405895691609921e+01 0.000000000000000000e+00
1.180716553287981796e+01 0.000000000000000000e+00
1.203446712018140552e+01 0.000000000000000000e+00
1.227791383219954646e+01 0.000000000000000000e+00
1.250539682539682573e+01 0.000000000000000000e+00
1.273977324263038469e+01 0.000000000000000000e+00
1.297614512471655246e+01 0.000000000000000000e+00
1.321523809523809589e+01 0.000000000000000000e+00
1.344653061224489754e+01 0.000000000000000000e+00
1.367637188208616728e+01 0.000000000000000000e+00
1.391691609977324262e+01 0.000000000000000000e+00
1.415183673469387671e+01 0.000000000000000000e+00
1.438040816326530624e+01 0.000000000000000000e+00
1.462167800453514666e+01 0.000000000000000000e+00
1.487709750566893341e+01 0.000000000000000000e+00
1.508662131519274396e+01 0.000000000000000000e+00
1.532172335600906976e+01 0.000000000000000000e+00
1.555120181405895607e+01 0.000000000000000000e+00
1.577977324263038561e+01 0.000000000000000000e+00
1.603192743764172334e+01 0.000000000000000000e+00
1.627827664399092811e+01 0.000000000000000000e+00
1.652879818594104222e+01 0.000000000000000000e+00
1.675682539682539840e+01 0.000000000000000000e+00
1.699628117913832170e+01 0.000000000000000000e+00
1.723791383219954554e+01 0.000000000000000000e+00
1.748353741496598701e+01 0.000000000000000000e+00
1.770702947845805042e+01 0.000000000000000000e+00
1.795102040816326650e+01 0.000000000000000000e+00
1.819083900226757322e+01 0.000000000000000000e+00
1.843392290249433074e+01 0.000000000000000000e+00
1.866702947845805127e+01 0.000000000000000000e+00
1.890467120181405747e+01 0.000000000000000000e+00
1.913814058956916142e+01 0.000000000000000000e+00
1.937451247165532919e+01 0.000000000000000000e+00
1.960399092970521551e+01 0.000000000000000000e+00
1.984526077097505592e+01 0.000000000000000000e+00
2.007891156462585158e+01 0.000000000000000000e+00
2.031510204081632764e+01 0.000000000000000000e+00
2.055074829931972857e+01 0.000000000000000000e+00
2.078312925170067871e+01 0.000000000000000000e+00
2.102621315192743623e+01 0.000000000000000000e+00
2.125587301587301425e+01 0.000000000000000000e+00
2.149460317460317427e+01 0.000000000000000000e+00
2.174367346938775469e+01 0.000000000000000000e+00
2.198095238095238102e+01 0.000000000000000000e+00
2.221532879818593997e+01 0.000000000000000000e+00
2.244426303854875115e+01 0.000000000000000000e+00
2.266539682539682588e+01 0.000000000000000000e+00
2.290902494331065853e+01 0.000000000000000000e+00
2.313541950113378576e+01 0.000000000000000000e+00
2.337179138321995353e+01 0.000000000000000000e+00
2.360689342403628288e+01 0.000000000000000000e+00
2.385124716553287882e+01 0.000000000000000000e+00
2.409741496598639543e+01 0.000000000000000000e+00
2.434775510204081783e+01 0.000000000000000000e+00
2.458013605442176797e+01 0.000000000000000000e+00
2.482993197278911524e+01 0.000000000000000000e+00
2.506975056689342551e+01 0.000000000000000000e+00
2.530866213151927369e+01 0.000000000000000000e+00
2.554739229024943370e+01 0.000000000000000000e+00
2.578412698412698489e+01 0.000000000000000000e+00
2.602448979591836675e+01 0.000000000000000000e+00
2.626793650793650770e+01 0.000000000000000000e+00
2.650013605442176967e+01 0.000000000000000000e+00
2.673269841269841152e+01 0.000000000000000000e+00
2.696925170068027100e+01 0.000000000000000000e+00
2.720870748299319786e+01 0.000000000000000000e+00
2.743619047619047535e+01 0.000000000000000000e+00
2.767365079365079339e+01 0.000000000000000000e+00
2.791020408163265287e+01 0.000000000000000000e+00
2.814911564625850460e+01 0.000000000000000000e+00
2.837931972789115775e+01 0.000000000000000000e+00
2.861224489795918302e+01 0.000000000000000000e+00
2.885460317460317370e+01 0.000000000000000000e+00
2.908770975056689423e+01 0.000000000000000000e+00
2.933133786848072688e+01 0.000000000000000000e+00
2.957605442176870625e+01 0.000000000000000000e+00
2.980988662131519362e+01 0.000000000000000000e+00
3.005786848072562378e+01 0.000000000000000000e+00
3.029623582766440038e+01 0.000000000000000000e+00
3.053714285714285737e+01 0.000000000000000000e+00
3.076988662131519447e+01 0.000000000000000000e+00
3.101405895691609871e+01 0.000000000000000000e+00
3.125478458049886754e+01 0.000000000000000000e+00
3.150004535147392204e+01 0.000000000000000000e+00
3.172897959183673322e+01 0.000000000000000000e+00
3.197986394557823076e+01 0.000000000000000000e+00
3.220444444444444798e+01 0.000000000000000000e+00
3.245188208616779946e+01 0.000000000000000000e+00
3.269170068027210618e+01 0.000000000000000000e+00
3.292480725623583027e+01 0.000000000000000000e+00
3.316807256235827595e+01 0.000000000000000000e+00
3.341170068027211215e+01 0.000000000000000000e+00
3.364371882086167886e+01 0.000000000000000000e+00
3.388825396825397007e+01 0.000000000000000000e+00
3.411138321995464651e+01 0.000000000000000000e+00
3.436480725623582799e+01 0.000000000000000000e+00
3.460226757369614603e+01 0.000000000000000000e+00
3.483301587301587432e+01 0.000000000000000000e+00
3.507283446712018105e+01 0.000000000000000000e+00
3.530775510204081513e+01 0.000000000000000000e+00
3.553705215419500973e+01 0.000000000000000000e+00
3.578340136054421805e+01 0.000000000000000000e+00
3.600526077097505606e+01 0.000000000000000000e+00
3.625052154195011411e+01 0.000000000000000000e+00
3.649342403628117637e+01 0.000000000000000000e+00
3.673106575963718967e+01 0.000000000000000000e+00
3.695891156462585059e+01 0.000000000000000000e+00
3.721541950113378761e+01 0.000000000000000000e+00
3.744725623582766616e+01 0.000000000000000000e+00
3.769904761904761870e+01 0.000000000000000000e+00
3.792943310657596356e+01 0.000000000000000000e+00
3.817469387755102161e+01 0.000000000000000000e+00
3.840126984126984411e+01 0.000000000000000000e+00
3.864090702947845557e+01 0.000000000000000000e+00
3.887564625850340150e+01 0.000000000000000000e+00
3.911854875283446376e+01 0.000000000000000000e+00
3.937070294784580682e+01 0.000000000000000000e+00
3.960979591836734670e+01 0.000000000000000000e+00
3.984145124716552999e+01 0.000000000000000000e+00
4.008634920634920462e+01 0.000000000000000000e+00
4.031800453514739502e+01 0.000000000000000000e+00
4.055238095238095042e+01 0.000000000000000000e+00
4.079981859410430900e+01 0.000000000000000000e+00
4.104634920634920547e+01 0.000000000000000000e+00
4.128888888888889142e+01 0.000000000000000000e+00
4.154231292517006580e+01 0.000000000000000000e+00
4.177070294784580540e+01 0.000000000000000000e+00
4.201360544217686765e+01 0.000000000000000000e+00
4.223836734693877304e+01 0.000000000000000000e+00
4.247383219954648581e+01 0.000000000000000000e+00
4.270639455782313121e+01 0.000000000000000000e+00
4.294331065759637056e+01 0.000000000000000000e+00
4.319074829931972914e+01 0.000000000000000000e+00
4.342911564625850218e+01 0.000000000000000000e+00
4.366439909297051969e+01 0.000000000000000000e+00
4.390621315192743879e+01 0.000000000000000000e+00
4.414349206349206156e+01 0.000000000000000000e+00
4.438530612244898066e+01 0.000000000000000000e+00
4.461242630385487473e+01 0.000000000000000000e+00
4.486222222222222200e+01 0.000000000000000000e+00
4.511147392290249769e+01 0.000000000000000000e+00
4.535600907029478179e+01 0.000000000000000000e+00
4.558857142857142719e+01 0.000000000000000000e+00
4.581496598639455442e+01 0.000000000000000000e+00
4.605532879818593983e+01 0.000000000000000000e+00
4.629024943310657392e+01 0.000000000000000000e+00
4.654476190476190567e+01 0.000000000000000000e+00
4.678639455782312950e+01 0.000000000000000000e+00
4.703219954648525913e+01 0.000000000000000000e+00
4.727927437641723429e+01 0.000000000000000000e+00
4.751600907029478549e+01 0.000000000000000000e+00
4.775818594104308090e+01 0.000000000000000000e+00
4.800199546485260527e+01 0.000000000000000000e+00
4.824380952380952436e+01 0.000000000000000000e+00
4.847800453514739161e+01 0.000000000000000000e+00
4.871201814058957069e+01 0.000000000000000000e+00
4.896308390022675638e+01 0.000000000000000000e+00
4.921959183673469340e+01 0.000000000000000000e+00
4.945904761904761671e+01 0.000000000000000000e+00
4.970031746031745712e+01 0.000000000000000000e+00
4.994539682539682701e+01 0.000000000000000000e+00
5.020172335600906877e+01 0.000000000000000000e+00
5.043102040816326337e+01 0.000000000000000000e+00
5.067845804988662195e+01 0.000000000000000000e+00
5.092517006802721369e+01 0.000000000000000000e+00
5.116680272108843752e+01 0.000000000000000000e+00
5.139863945578231608e+01 0.000000000000000000e+00
5.165278911564625730e+01 0.000000000000000000e+00
5.190585034013605537e+01 0.000000000000000000e+00
5.214458049886621183e+01 0.000000000000000000e+00
5.238512471655328540e+01 0.000000000000000000e+00
5.263183673469387713e+01 0.000000000000000000e+00
5.287201814058956728e+01 0.000000000000000000e+00
5.311437641723355796e+01 0.000000000000000000e+00
5.335528344671201495e+01 0.000000000000000000e+00
5.360453514739229064e+01 0.000000000000000000e+00
5.384253968253968026e+01 0.000000000000000000e+00
5.408925170068027199e+01 0.000000000000000000e+00
5.432489795918367292e+01 0.000000000000000000e+00
5.456961451247165229e+01 0.000000000000000000e+00
5.480834467120181586e+01 0.000000000000000000e+00
5.505904761904761813e+01 0.000000000000000000e+00
5.529306122448979721e+01 0.000000000000000000e+00
5.554539682539682843e+01 0.000000000000000000e+00
5.578086167800453410e+01 0.000000000000000000e+00
5.602594104308389689e+01 0.000000000000000000e+00
5.625668934240362518e+01 0.000000000000000000e+00
5.649959183673469454e+01 0.000000000000000000e+00
5.674249433106575680e+01 0.000000000000000000e+00
5.698467120181405932e+01 0.000000000000000000e+00
5.721215419501133681e+01 0.000000000000000000e+00
5.745632653061224460e+01 0.000000000000000000e+00
5.770249433106575765e+01 0.000000000000000000e+00
5.794902494331065412e+01 0.000000000000000000e+00
5.818049886621314926e+01 0.000000000000000000e+00
5.843029478458049653e+01 0.000000000000000000e+00
5.867156462585033694e+01 0.000000000000000000e+00
5.891936507936507894e+01 0.000000000000000000e+00
5.915900226757369751e+01 0.000000000000000000e+00
5.939664399092970370e+01 0.000000000000000000e+00
5.964208616780045702e+01 0.000000000000000000e+00
5.987065759637188478e+01 0.000000000000000000e+00
6.011773242630385283e+01 0.000000000000000000e+00
6.035337868480725376e+01 0.000000000000000000e+00
6.059029478458050022e+01 0.000000000000000000e+00
6.083845804988661854e+01 0.000000000000000000e+00
6.106231292517006892e+01 0.000000000000000000e+00
6.131736961451247225e+01 0.000000000000000000e+00
6.155192743764172292e+01 0.000000000000000000e+00
6.179247165532879649e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
6.228281179138321733e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
6.278802721088435135e+01 0.000000000000000000e+00
6.302530612244898123e+01 0.000000000000000000e+00
6.327310657596371612e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
6.378122448979591752e+01 0.000000000000000000e+00
6.400253968253967685e+01 0.000000000000000000e+00
6.423927437641722804e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
6.572825396825396638e+01 0.000000000000000000e+00
6.597387755102040785e+01 0.000000000000000000e+00
6.624598639455781779e+01 0.000000000000000000e+00
6.645823129251701289e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
6.897378684807256377e+01 0.000000000000000000e+00
6.922866213151927184e+01 0.000000000000000000e+00
6.945378684807256775e+01 0.000000000000000000e+00
6.968979591836735210e+01 0.000000000000000000e+00
6.992580498866213645e+01 0.000000000000000000e+00
7.017414965986394293e+01 0.000000000000000000e+00
7.040453514739229490e+01 0.000000000000000000e+00
7.064308390022675610e+01 0.000000000000000000e+00
7.087582766439909676e+01 0.000000000000000000e+00
7.111510204081632480e+01 0.000000000000000000e+00
7.135346938775509784e+01 0.000000000000000000e+00
7.159256235827663772e+01 0.000000000000000000e+00
7.183927437641723657e+01 0.000000000000000000e+00
7.209687074829932385e+01 0.000000000000000000e+00
7.233596371882086373e+01 0.000000000000000000e+00
7.257360544217686993e+01 0.000000000000000000e+00
7.279963718820862084e+01 0.000000000000000000e+00
7.305378684807256207e+01 0.000000000000000000e+00
7.328961451247165826e+01 0.000000000000000000e+00
7.351455782312925180e+01 0.000000000000000000e+00
7.375401360544218221e+01 0.000000000000000000e+00
7.399836734693877816e+01 0.000000000000000000e+00
7.424018140589569725e+01 0.000000000000000000e+00
7.447891156462584661e+01 0.000000000000000000e+00
7.472290249433106624e+01 0.000000000000000000e+00
7.495981859410430559e+01 0.000000000000000000e+00
7.519619047619048047e+01 0.000000000000000000e+00
7.543981859410430957e+01 0.000000000000000000e+00
7.568326530612245051e+01 0.000000000000000000e+00
7.594387755099999993e+01 0.000000000000000000e+00
7.618866213151927980e+01 0.000000000000000000e+00
7.643845804988661996e+01 0.000000000000000000e+00
7.667664399092970484e+01 0.000000000000000000e+00
7.692027210884353394e+01 0.000000000000000000e+00
7.716244897959184357e+01 0.000000000000000000e+00
7.739682539682539186e+01 0.000000000000000000e+00
7.763156462585034490e+01 0.000000000000000000e+00
7.786721088435373872e+01 0.000000000000000000e+00
7.811065759637187966e+01 0.000000000000000000e+00
7.835628117913832114e+01 0.000000000000000000e+00
7.859827664399092839e+01 0.000000000000000000e+00
7.883863945578231380e+01 0.000000000000000000e+00
7.907755102040816553e+01 0.000000000000000000e+00
7.930956916099773935e+01 0.000000000000000000e+00
7.954557823129252370e+01 0.000000000000000000e+00
7.979029478458049596e+01 0.000000000000000000e+00
8.003501133786848243e+01 0.000000000000000000e+00
8.028081632653061206e+01 0.000000000000000000e+00
8.051083900226757351e+01 0.000000000000000000e+00
8.076226757369614973e+01 0.000000000000000000e+00
8.099120181405895380e+01 0.000000000000000000e+00
8.122648526077097131e+01 0.000000000000000000e+00
8.147229024943310094e+01 0.000000000000000000e+00
8.171918367346938794e+01 0.000000000000000000e+00
8.195628117913831545e+01 0.000000000000000000e+00
8.221297052154194773e+01 0.000000000000000000e+00
8.244952380952381077e+01 0.000000000000000000e+00
8.270022675736962015e+01 0.000000000000000000e+00
8.293151927437641291e+01 0.000000000000000000e+00
8.316843537414966647e+01 0.000000000000000000e+00
8.340353741496598161e+01 0.000000000000000000e+00
8.365804988662131336e+01 0.000000000000000000e+00
8.390839002267573221e+01 0.000000000000000000e+00
8.415419501133786184e+01 0.000000000000000000e+00
8.439238095238094672e+01 0.000000000000000000e+00
8.463873015873015504e+01 0.000000000000000000e+00
8.487183673469387202e+01 0.000000000000000000e+00
8.510058956916100215e+01 0.000000000000000000e+00
8.533768707482992966e+01 0.000000000000000000e+00
8.558893424036281772e+01 0.000000000000000000e+00
8.582512471655329023e+01 0.000000000000000000e+00
8.608054421768707698e+01 0.000000000000000000e+00
8.629841269841270446e+01 0.000000000000000000e+00
8.654240362811790988e+01 0.000000000000000000e+00
8.676934240362811579e+01 0.000000000000000000e+00
8.701333333333333542e+01 0.000000000000000000e+00
8.727111111111111086e+01 0.000000000000000000e+00
8.750476190476190652e+01 0.000000000000000000e+00
8.775437641723355853e+01 0.000000000000000000e+00
8.799038548752834288e+01 0.000000000000000000e+00
8.823727891156462988e+01 0.000000000000000000e+00
8.846929705215418949e+01 0.000000000000000000e+00
8.870893424036280805e+01 0.000000000000000000e+00
8.893768707482993818e+01 0.000000000000000000e+00
8.917804988662130938e+01 0.000000000000000000e+00
8.941750566893423979e+01 0.000000000000000000e+00
8.965206349206349046e+01 0.000000000000000000e+00
8.990294784580498799e+01 0.000000000000000000e+00
9.014530612244898578e+01 0.000000000000000000e+00
9.038802721088435987e+01 0.000000000000000000e+00
9.062494331065759923e+01 0.000000000000000000e+00
9.086476190476190595e+01 0.000000000000000000e+00
9.109623582766440109e+01 0.000000000000000000e+00
9.132444444444443832e+01 0.000000000000000000e+00
9.157732426303854822e+01 0.000000000000000000e+00
9.183292517006802314e+01 0.000000000000000000e+00
9.206294784580498458e+01 0.000000000000000000e+00
9.231637188208617317e+01 0.000000000000000000e+00
9.255818594104307806e+01 0.000000000000000000e+00
9.278421768707482897e+01 0.000000000000000000e+00
9.302712018140589123e+01 0.000000000000000000e+00
9.327963718820861061e+01 0.000000000000000000e+00
9.352780045351474314e+01 0.000000000000000000e+00
9.376925170068027171e+01 0.000000000000000000e+00
9.400834467120181159e+01 0.000000000000000000e+00
9.426140589569160966e+01 0.000000000000000000e+00
9.449904761904761585e+01 0.000000000000000000e+00
9.473541950113379073e+01 0.000000000000000000e+00
9.497306122448979693e+01 0.000000000000000000e+00
9.522666666666667368e+01 0.000000000000000000e+00
9.545941043083900013e+01 0.000000000000000000e+00
9.570448979591836292e+01 0.000000000000000000e+00
9.593904761904761358e+01 0.000000000000000000e+00
9.618467120181405505e+01 0.000000000000000000e+00
9.642176870748299677e+01 0.000000000000000000e+00
9.665197278911564638e+01 0.000000000000000000e+00
9.688761904761905441e+01 0.000000000000000000e+00
9.713070294784580483e+01 0.000000000000000000e+00
9.738086167800453552e+01 0.000000000000000000e+00
9.762721088435374384e+01 0.000000000000000000e+00
9.786757369614512925e+01 0.000000000000000000e+00
9.810285714285714675e+01 0.000000000000000000e+00
9.834086167800452927e+01 0.000000000000000000e+00
9.859337868480726286e+01 0.000000000000000000e+00
9.883301587301586721e+01 0.000000000000000000e+00
9.907519274376417684e+01 0.000000000000000000e+00
9.933478458049886228e+01 0.000000000000000000e+00
9.956643990929704557e+01 0.000000000000000000e+00
9.980172335600907729e+01 0.000000000000000000e+00
1.000529705215419511e+02 0.000000000000000000e+00
1.002924263038548816e+02 0.000000000000000000e+00
1.005255328798185985e+02 0.000000000000000000e+00
1.007700680272108826e+02 0.000000000000000000e+00
1.010218594104308352e+02 0.000000000000000000e+00
1.012564172335600858e+02 0.000000000000000000e+00
1.015018594104308391e+02 0.000000000000000000e+00
1.017273469387755114e+02 0.000000000000000000e+00
1.019735147392290315e+02 0.000000000000000000e+00
1.022140589569161051e+02 0.000000000000000000e+00
1.024631292517006784e+02 0.000000000000000000e+00
1.026978684807256172e+02 0.000000000000000000e+00
1.029567346938775501e+02 0.000000000000000000e+00
1.031862131519274328e+02 0.000000000000000000e+00
1.034356462585033967e+02 0.000000000000000000e+00
1.036723809523809479e+02 0.000000000000000000e+00
1.039149206349206338e+02 0.000000000000000000e+00
1.041509297052154182e+02 0.000000000000000000e+00
1.043878458049886575e+02 0.000000000000000000e+00
1.046274829931972761e+02 0.000000000000000000e+00
1.048718367346938720e+02 0.000000000000000000e+00
1.051111111111111143e+02 0.000000000000000000e+00
1.053532879818594097e+02 0.000000000000000000e+00
1.055936507936507951e+02 0.000000000000000000e+00
1.058425396825396803e+02 0.000000000000000000e+00
1.060823582766439870e+02 0.000000000000000000e+00
1.063227210884353724e+02 0.000000000000000000e+00
1.065703401360544262e+02 0.000000000000000000e+00
1.068039909297052219e+02 0.000000000000000000e+00
1.070520408160000017e+02 0.000000000000000000e+00
1.073117460317460257e+02 0.000000000000000000e+00
1.075502947845805011e+02 0.000000000000000000e+00
1.078097052154194984e+02 0.000000000000000000e+00
1.080591383219954622e+02 0.000000000000000000e+00
1.083004081632653026e+02 0.000000000000000000e+00
1.085425850340136122e+02 0.000000000000000000e+00
1.087934693877550956e+02 0.000000000000000000e+00
1.090550566893424076e+02 0.000000000000000000e+00
1.092948752834467143e+02 0.000000000000000000e+00
1.095388662131519339e+02 0.000000000000000000e+00
1.097868480725623641e+02 0.000000000000000000e+00
1.100168707482993256e+02 0.000000000000000000e+00
1.102632199546485197e+02 0.000000000000000000e+00
1.104983219954648490e+02 0.000000000000000000e+00
1.107497505668934252e+02 0.000000000000000000e+00
1.109853968253968191e+02 0.000000000000000000e+00
1.112299319727891174e+02 0.000000000000000000e+00
1.114733786848072583e+02 0.000000000000000000e+00
1.117195464852607643e+02 0.000000000000000000e+00
1.119600907029478520e+02 0.000000000000000000e+00
1.121988208616780014e+02 0.000000000000000000e+00
1.124393650793650750e+02 0.000000000000000000e+00
1.126958730158730191e+02 0.000000000000000000e+00
1.129384126984127050e+02 0.000000000000000000e+00
1.131749659863945539e+02 0.000000000000000000e+00
1.134173242630385516e+02 0.000000000000000000e+00
1.136629478458049931e+02 0.000000000000000000e+00
1.139067573696145104e+02 0.000000000000000000e+00
1.141467573696145195e+02 0.000000000000000000e+00
1.143996371882086152e+02 0.000000000000000000e+00
1.146401814058956887e+02 0.000000000000000000e+00
1.148870748299319757e+02 0.000000000000000000e+00
1.151321541950113385e+02 0.000000000000000000e+00
1.153707029478457997e+02 0.000000000000000000e+00
1.156219501133786878e+02 0.000000000000000000e+00
1.158770068027210840e+02 0.000000000000000000e+00
1.161023129251700681e+02 0.000000000000000000e+00
1.163515646258503438e+02 0.000000000000000000e+00
1.166044444444444395e+02 0.000000000000000000e+00
1.168522448979591815e+02 0.000000000000000000e+00
1.170902494331065782e+02 0.000000000000000000e+00
1.173264399092970507e+02 0.000000000000000000e+00
1.175644444444444474e+02 0.000000000000000000e+00
1.178111564625850320e+02 0.000000000000000000e+00
1.180547845804988611e+02 0.000000000000000000e+00
1.182924263038548816e+02 0.000000000000000000e+00
1.185358730158730225e+02 0.000000000000000000e+00
1.187894784580498850e+02 0.000000000000000000e+00
1.190316553287981804e+02 0.000000000000000000e+00
1.192770975056689338e+02 0.000000000000000000e+00
1.195234467120181421e+02 0.000000000000000000e+00
1.197612698412698364e+02 0.000000000000000000e+00
1.200141496598639463e+02 0.000000000000000000e+00
1.202438095238095173e+02 0.000000000000000000e+00
1.205044897959183743e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.228649433106575941e+02 0.000000000000000000e+00
1.231299773242630380e+02 0.000000000000000000e+00
1.233821315192743810e+02 0.000000000000000000e+00
1.236286621315192775e+02 0.000000000000000000e+00
1.238590476190476153e+02 0.000000000000000000e+00
1.240966893424036215e+02 0.000000000000000000e+00
1.243459410430838972e+02 0.000000000000000000e+00
1.245861224489795944e+02 0.000000000000000000e+00
1.248344671201814009e+02 0.000000000000000000e+00
1.250641269841269860e+02 0.000000000000000000e+00
1.253024943310657591e+02 0.000000000000000000e+00
1.255272562358276645e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.267323356009070352e+02 0.000000000000000000e+00
1.269980952380952317e+02 0.000000000000000000e+00
1.272406349206349176e+02 0.000000000000000000e+00
1.274804535147392244e+02 0.000000000000000000e+00
1.277193650793650761e+02 0.000000000000000000e+00
1.279593650793650852e+02 0.000000000000000000e+00
1.281999092970521588e+02 0.000000000000000000e+00
1.284486167800453416e+02 0.000000000000000000e+00
1.286880725623582862e+02 0.000000000000000000e+00
1.289375056689342500e+02 0.000000000000000000e+00
1.291787755102040762e+02 0.000000000000000000e+00
1.294062585034013466e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.304039909297052020e+02 0.000000000000000000e+00
1.306385487528344811e+02 0.000000000000000000e+00
1.308805442176870883e+02 0.000000000000000000e+00
1.311170975056689372e+02 0.000000000000000000e+00
1.313647165532879910e+02 0.000000000000000000e+00
1.316078004535147272e+02 0.000000000000000000e+00
1.318510657596371800e+02 0.000000000000000000e+00
1.320988662131519220e+02 0.000000000000000000e+00
1.323417687074829985e+02 0.000000000000000000e+00
1.325819501133786957e+02 0.000000000000000000e+00
1.328290249433106567e+02 0.000000000000000000e+00
1.330643083900226884e+02 0.000000000000000000e+00
1.333055782312925146e+02 0.000000000000000000e+00
1.335473922902494337e+02 0.000000000000000000e+00
1.337973696145124620e+02 0.000000000000000000e+00
1.340491609977324288e+02 0.000000000000000000e+00
1.342882539682539687e+02 0.000000000000000000e+00
1.345376870748299325e+02 0.000000000000000000e+00
1.347836734693877645e+02 0.000000000000000000e+00
1.350225850340136162e+02 0.000000000000000000e+00
1.352596825396825295e+02 0.000000000000000000e+00
1.354998639455782268e+02 0.000000000000000000e+00
1.357427664399093032e+02 0.000000000000000000e+00
1.359840362811791294e+02 0.000000000000000000e+00
1.362383673469387873e+02 0.000000000000000000e+00
1.364752834467120124e+02 0.000000000000000000e+00
1.367201814058956870e+02 0.000000000000000000e+00
1.369607256235827606e+02 0.000000000000000000e+00
1.372067120181405926e+02 0.000000000000000000e+00
1.374409070294784669e+02 0.000000000000000000e+00
1.376899773242630260e+02 0.000000000000000000e+00
1.379316099773242570e+02 0.000000000000000000e+00
1.381821315192743782e+02 0.000000000000000000e+00
1.384263038548752718e+02 0.000000000000000000e+00
1.386819047619047751e+02 0.000000000000000000e+00
1.389153741496598684e+02 0.000000000000000000e+00
1.391664399092970541e+02 0.000000000000000000e+00
1.394019047619047740e+02 0.000000000000000000e+00
1.396535147392290241e+02 0.000000000000000000e+00
1.399020408163265188e+02 0.000000000000000000e+00
1.401478458049886626e+02 0.000000000000000000e+00
1.403871201814058907e+02 0.000000000000000000e+00
1.406394557823129219e+02 0.000000000000000000e+00
1.408801814058956836e+02 0.000000000000000000e+00
1.411185487528344709e+02 0.000000000000000000e+00
1.413645351473923029e+02 0.000000000000000000e+00
1.416079818594104438e+02 0.000000000000000000e+00
1.418485260770975174e+02 0.000000000000000000e+00
1.420832653061224562e+02 0.000000000000000000e+00
1.423239909297052179e+02 0.000000000000000000e+00
1.425707029478458026e+02 0.000000000000000000e+00
1.428143310657596317e+02 0.000000000000000000e+00
1.430568707482993318e+02 0.000000000000000000e+00
1.432970521541950006e+02 0.000000000000000000e+00
1.435468480725623692e+02 0.000000000000000000e+00
1.437872108843537546e+02 0.000000000000000000e+00
1.440422675736961367e+02 0.000000000000000000e+00
1.442868027210884350e+02 0.000000000000000000e+00
1.445434920634920672e+02 0.000000000000000000e+00
1.447758730158730032e+02 0.000000000000000000e+00
1.450149659863945715e+02 0.000000000000000000e+00
1.452694784580498890e+02 0.000000000000000000e+00
1.455123809523809655e+02 0.000000000000000000e+00
1.457307936507936574e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.462806349206349239e+02 0.000000000000000000e+00
1.464981405895691751e+02 0.000000000000000000e+00
1.467428571428571331e+02 0.000000000000000000e+00
1.469853968253968333e+02 0.000000000000000000e+00
1.472319274376417297e+02 0.000000000000000000e+00
1.474868027210884236e+02 0.000000000000000000e+00
1.477273469387754972e+02 0.000000000000000000e+00
1.479849433106575987e+02 0.000000000000000000e+00
1.482318367346938714e+02 0.000000000000000000e+00
1.484721995464852569e+02 0.000000000000000000e+00
1.487250793650793526e+02 0.000000000000000000e+00
1.489723356009070301e+02 0.000000000000000000e+00
1.492175963718820810e+02 0.000000000000000000e+00
1.494701133786848004e+02 0.000000000000000000e+00
1.497175510204081661e+02 0.000000000000000000e+00
1.499780498866213065e+02 0.000000000000000000e+00
1.502193197278911612e+02 0.000000000000000000e+00
1.504627664399093021e+02 0.000000000000000000e+00
1.507125623582766423e+02 0.000000000000000000e+00
1.509596371882086032e+02 0.000000000000000000e+00
1.512065306122449044e+02 0.000000000000000000e+00
1.514450793650793514e+02 0.000000000000000000e+00
1.516956009070294726e+02 0.000000000000000000e+00
1.519434013605442146e+02 0.000000000000000000e+00
1.521921088435374259e+02 0.000000000000000000e+00
1.524368253968253839e+02 0.000000000000000000e+00
1.526868027210884406e+02 0.000000000000000000e+00
1.529215419501133795e+02 0.000000000000000000e+00
1.531602721088435430e+02 0.000000000000000000e+00
1.534109750566893524e+02 0.000000000000000000e+00
1.536562358276644034e+02 0.000000000000000000e+00
1.539120181405895664e+02 0.000000000000000000e+00
1.541678004535147295e+02 0.000000000000000000e+00
1.544090702947845841e+02 0.000000000000000000e+00
1.546548752834466995e+02 0.000000000000000000e+00
1.548916099773242649e+02 0.000000000000000000e+00
1.551308843537414930e+02 0.000000000000000000e+00
1.553785034013605468e+02 0.000000000000000000e+00
1.556315646258503307e+02 0.000000000000000000e+00
1.558733786848072498e+02 0.000000000000000000e+00
1.561340589569161068e+02 0.000000000000000000e+00
1.563756916099773377e+02 0.000000000000000000e+00
1.566276643990929642e+02 0.000000000000000000e+00
1.568832653061224391e+02 0.000000000000000000e+00
1.571337868480725604e+02 0.000000000000000000e+00
1.573683446712018110e+02 0.000000000000000000e+00
1.576232199546485333e+02 0.000000000000000000e+00
1.578623129251700732e+02 0.000000000000000000e+00
1.581034013605442112e+02 0.000000000000000000e+00
1.583434013605442203e+02 0.000000000000000000e+00
1.585930158730158723e+02 0.000000000000000000e+00
1.588359183673469488e+02 0.000000000000000000e+00
1.590884353741496682e+02 0.000000000000000000e+00
1.593255328798185815e+02 0.000000000000000000e+00
1.595800453514739274e+02 0.000000000000000000e+00
1.598291156462585150e+02 0.000000000000000000e+00
1.600743764172335659e+02 0.000000000000000000e+00
1.603207256235827742e+02 0.000000000000000000e+00
1.605639909297052270e+02 0.000000000000000000e+00
1.608116099773242524e+02 0.000000000000000000e+00
1.610657596371882221e+02 0.000000000000000000e+00
1.612896145124716440e+02 0.000000000000000000e+00
1.615339682539682542e+02 0.000000000000000000e+00
1.617750566893423922e+02 0.000000000000000000e+00
1.620324716553288056e+02 0.000000000000000000e+00
1.622891609977324379e+02 0.000000000000000000e+00
1.625335147392290196e+02 0.000000000000000000e+00
1.627854875283446745e+02 0.000000000000000000e+00
1.630439909297052168e+02 0.000000000000000000e+00
1.632858049886621359e+02 0.000000000000000000e+00
1.635243537414966113e+02 0.000000000000000000e+00
1.637766893424036141e+02 0.000000000000000000e+00
1.640424489795918248e+02 0.000000000000000000e+00
1.642770068027210755e+02 0.000000000000000000e+00
1.645353287981859296e+02 0.000000000000000000e+00
1.647776870748299416e+02 0.000000000000000000e+00
1.650392743764172394e+02 0.000000000000000000e+00
1.652870748299319814e+02 0.000000000000000000e+00
1.655428571428571445e+02 0.000000000000000000e+00
1.657982766439909312e+02 0.000000000000000000e+00
1.660662131519274283e+02 0.000000000000000000e+00
1.663125623582766366e+02 0.000000000000000000e+00
1.665625396825396933e+02 0.000000000000000000e+00
1.668096145124716543e+02 0.000000000000000000e+00
1.670730158730158621e+02 0.000000000000000000e+00
1.673385941043083847e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.678508843537414919e+02 0.000000000000000000e+00
1.680974149659863883e+02 0.000000000000000000e+00
1.683434013605442203e+02 0.000000000000000000e+00
1.685933786848072486e+02 0.000000000000000000e+00
1.688370068027210777e+02 0.000000000000000000e+00
1.690721088435374213e+02 0.000000000000000000e+00
1.693338775510204073e+02 0.000000000000000000e+00
1.695816780045351493e+02 0.000000000000000000e+00
1.698242176870748210e+02 0.000000000000000000e+00
1.700640362811791420e+02 0.000000000000000000e+00
1.703149206349206395e+02 0.000000000000000000e+00
1.705489342403628257e+02 0.000000000000000000e+00
1.707980045351473848e+02 0.000000000000000000e+00
1.710510657596371971e+02 0.000000000000000000e+00
1.712841723356009140e+02 0.000000000000000000e+00
1.715287074829931839e+02 0.000000000000000000e+00
1.717935600907029539e+02 0.000000000000000000e+00
1.720335600907029345e+02 0.000000000000000000e+00
1.722800907029478594e+02 0.000000000000000000e+00
1.725224489795918430e+02 0.000000000000000000e+00
1.727606349206349137e+02 0.000000000000000000e+00
1.729962811790000217e+02 0.000000000000000000e+00
1.732458956916099737e+02 0.000000000000000000e+00
1.734973242630385357e+02 0.000000000000000000e+00
1.737404081632653003e+02 0.000000000000000000e+00
1.739838548752834413e+02 0.000000000000000000e+00
1.742238548752834504e+02 0.000000000000000000e+00
1.744674829931972795e+02 0.000000000000000000e+00
1.747118367346938896e+02 0.000000000000000000e+00
1.749616326530612298e+02 0.000000000000000000e+00
1.752192290249433029e+02 0.000000000000000000e+00
1.754650340136054467e+02 0.000000000000000000e+00
1.757168253968253850e+02 0.000000000000000000e+00
1.759669841269841299e+02 0.000000000000000000e+00
1.762227664399092930e+02 0.000000000000000000e+00
1.764653061224489932e+02 0.000000000000000000e+00
1.767049433106575975e+02 0.000000000000000000e+00
1.769327891156462726e+02 0.000000000000000000e+00
1.771878458049886547e+02 0.000000000000000000e+00
1.774361904761904896e+02 0.000000000000000000e+00
1.776859863945578297e+02 0.000000000000000000e+00
1.779375963718820799e+02 0.000000000000000000e+00
1.781855782312925101e+02 0.000000000000000000e+00
1.784250340136054547e+02 0.000000000000000000e+00
1.786748299319727948e+02 0.000000000000000000e+00
1.789166439909297139e+02 0.000000000000000000e+00
1.791649886621315204e+02 0.000000000000000000e+00
1.794062585034013466e+02 0.000000000000000000e+00
1.796531519274376478e+02 0.000000000000000000e+00
1.799038548752834572e+02 0.000000000000000000e+00
1.801409523809523705e+02 0.000000000000000000e+00
1.803780498866213122e+02 0.000000000000000000e+00
1.806280272108843405e+02 0.000000000000000000e+00
1.808622222222222149e+02 0.000000000000000000e+00
1.810991383219954685e+02 0.000000000000000000e+00
1.813402267573696065e+02 0.000000000000000000e+00
1.815907482993197277e+02 0.000000000000000000e+00
1.818492517006802700e+02 0.000000000000000000e+00
1.820845351473923017e+02 0.000000000000000000e+00
1.823248979591836871e+02 0.000000000000000000e+00
1.825619954648526004e+02 0.000000000000000000e+00
1.828039909297052077e+02 0.000000000000000000e+00
1.830574149659863963e+02 0.000000000000000000e+00
1.832974149659864054e+02 0.000000000000000000e+00
1.835530158729999926e+02 0.000000000000000000e+00
1.838176870748299336e+02 0.000000000000000000e+00
1.840573242630385380e+02 0.000000000000000000e+00
1.842987755102040808e+02 0.000000000000000000e+00
1.845405895691609999e+02 0.000000000000000000e+00
1.847762358276644079e+02 0.000000000000000000e+00
1.850302040816326610e+02 0.000000000000000000e+00
1.852829024943310685e+02 0.000000000000000000e+00
1.855152834467120044e+02 0.000000000000000000e+00
1.857583673469387691e+02 0.000000000000000000e+00
1.860105215419501121e+02 0.000000000000000000e+00
1.862648526077097415e+02 0.000000000000000000e+00
1.865039455782312814e+02 0.000000000000000000e+00
1.867479365079365152e+02 0.000000000000000000e+00
1.869999092970521417e+02 0.000000000000000000e+00
1.872513378684807321e+02 0.000000000000000000e+00
1.874927891156462465e+02 0.000000000000000000e+00
1.877389569160997667e+02 0.000000000000000000e+00
1.879787755102040876e+02 0.000000000000000000e+00
1.882207709750566949e+02 0.000000000000000000e+00
1.884580498866213247e+02 0.000000000000000000e+00
1.886985941043083983e+02 0.000000000000000000e+00
1.889418594104308511e+02 0.000000000000000000e+00
1.891769614512471662e+02 0.000000000000000000e+00
1.894254875283446609e+02 0.000000000000000000e+00
1.896656689342403581e+02 0.000000000000000000e+00
1.899091156462584991e+02 0.000000000000000000e+00
1.901473015873015981e+02 0.000000000000000000e+00
1.904023582766439802e+02 0.000000000000000000e+00
1.906361904761904782e+02 0.000000000000000000e+00
1.908814512471655291e+02 0.000000000000000000e+00
1.911332426303854959e+02 0.000000000000000000e+00
1.913852154195011224e+02 0.000000000000000000e+00
1.916319274376417354e+02 0.000000000000000000e+00
1.918795464852607608e+02 0.000000000000000000e+00
1.921242630385487473e+02 0.000000000000000000e+00
1.923622675736961583e+02 0.000000000000000000e+00
1.926049886621315181e+02 0.000000000000000000e+00
1.928480725623582828e+02 0.000000000000000000e+00
1.930936961451247100e+02 0.000000000000000000e+00
1.933467573696145223e+02 0.000000000000000000e+00
1.935813151927437730e+02 0.000000000000000000e+00
1.938332879818593995e+02 0.000000000000000000e+00
1.940805442176870770e+02 0.000000000000000000e+00
1.943152834467120158e+02 0.000000000000000000e+00
1.945607256235827549e+02 0.000000000000000000e+00
1.948061678004535224e+02 0.000000000000000000e+00
1.950637641723355955e+02 0.000000000000000000e+00
1.952965079365079362e+02 0.000000000000000000e+00
1.955336054421768779e+02 0.000000000000000000e+00
1.957826757369614654e+02 0.000000000000000000e+00
1.960275736961451116e+02 0.000000000000000000e+00
1.962663038548752752e+02 0.000000000000000000e+00
1.965099319727891043e+02 0.000000000000000000e+00
1.967493877551020489e+02 0.000000000000000000e+00
1.969931972789115662e+02 0.000000000000000000e+00
1.972308390022675724e+02 0.000000000000000000e+00
1.974927891156462465e+02 0.000000000000000000e+00
1.977326077097505674e+02 0.000000000000000000e+00
1.979736961451247055e+02 0.000000000000000000e+00
1.982180498866213156e+02 0.000000000000000000e+00
1.984565986394557910e+02 0.000000000000000000e+00
1.987151020408163333e+02 0.000000000000000000e+00
1.989570975056689406e+02 0.000000000000000000e+00
1.992054421768707471e+02 0.000000000000000000e+00
1.994519727891156435e+02 0.000000000000000000e+00
1.997024943310657648e+02 0.000000000000000000e+00
1.999441269841269957e+02 0.000000000000000000e+00
2.001886621315192656e+02 0.000000000000000000e+00
2.004264852607709884e+02 0.000000000000000000e+00
2.006820861678004633e+02 0.000000000000000000e+00
2.009177324263038429e+02 0.000000000000000000e+00
2.011619047619047649e+02 0.000000000000000000e+00
2.013971882086167682e+02 0.000000000000000000e+00
2.016497052154194876e+02 0.000000000000000000e+00
2.018960544217686959e+02 0.000000000000000000e+00
2.021400453514739297e+02 0.000000000000000000e+00
2.023809523809523796e+02 0.000000000000000000e+00
2.026278458049886524e+02 0.000000000000000000e+00
2.028760090702947707e+02 0.000000000000000000e+00
2.031156462585034035e+02 0.000000000000000000e+00
2.033678004535147466e+02 0.000000000000000000e+00
2.036141496598639549e+02 0.000000000000000000e+00
2.038623129251700732e+02 0.000000000000000000e+00
2.040932426303854754e+02 0.000000000000000000e+00
2.043330612244897964e+02 0.000000000000000000e+00
2.045756009070294681e+02 0.000000000000000000e+00
2.048166893424036346e+02 0.000000000000000000e+00
2.050604988662131518e+02 0.000000000000000000e+00
2.053024943310657591e+02 0.000000000000000000e+00
2.055441269841269900e+02 0.000000000000000000e+00
2.057788662131519288e+02 0.000000000000000000e+00
2.060304761904761790e+02 0.000000000000000000e+00
2.062790022675737021e+02 0.000000000000000000e+00
2.065287981859410422e+02 0.000000000000000000e+00
2.067693424036281158e+02 0.000000000000000000e+00
2.070162358276643886e+02 0.000000000000000000e+00
2.072692970521542009e+02 0.000000000000000000e+00
2.075167346938775381e+02 0.000000000000000000e+00
2.077610884353741483e+02 0.000000000000000000e+00
2.080041723356009129e+02 0.000000000000000000e+00
2.082410884353741380e+02 0.000000000000000000e+00
2.084868934240362819e+02 0.000000000000000000e+00
2.087379591836734676e+02 0.000000000000000000e+00
2.089884807256235888e+02 0.000000000000000000e+00
2.092339229024943279e+02 0.000000000000000000e+00
2.094719274376417104e+02 0.000000000000000000e+00
2.097168253968253850e+02 0.000000000000000000e+00
2.099533786848072623e+02 0.000000000000000000e+00
2.101975510204081559e+02 0.000000000000000000e+00
2.104406349206349205e+02 0.000000000000000000e+00
2.106862585034013478e+02 0.000000000000000000e+00
2.109378684807256263e+02 0.000000000000000000e+00
2.111892970521541883e+02 0.000000000000000000e+00
2.114222222222222172e+02 0.000000000000000000e+00
2.116558730158730270e+02 0.000000000000000000e+00
2.118940589569160977e+02 0.000000000000000000e+00
2.121375056689342387e+02 0.000000000000000000e+00
2.123678911564625764e+02 0.000000000000000000e+00
2.126044444444444537e+02 0.000000000000000000e+00
2.128529705209999747e+02 0.000000000000000000e+00
2.130975056679999966e+02 0.000000000000000000e+00
2.133516553287981878e+02 0.000000000000000000e+00
2.135831292517006830e+02 0.000000000000000000e+00
2.138178684807256218e+02 0.000000000000000000e+00
2.140631292517006727e+02 0.000000000000000000e+00
2.143102040816326621e+02 0.000000000000000000e+00
2.145529251700680220e+02 0.000000000000000000e+00
2.148096145124716543e+02 0.000000000000000000e+00
2.150320181405895710e+02 0.000000000000000000e+00
2.152761904761904646e+02 0.000000000000000000e+00
2.155323356009070324e+02 0.000000000000000000e+00
2.157616326530612127e+02 0.000000000000000000e+00
2.159902040816326405e+02 0.000000000000000000e+00
2.162251247165532959e+02 0.000000000000000000e+00
2.164689342403628132e+02 0.000000000000000000e+00
2.167410430839002231e+02 0.000000000000000000e+00
2.169901133786848106e+02 0.000000000000000000e+00
2.172270294784580358e+02 0.000000000000000000e+00
2.174750113378684944e+02 0.000000000000000000e+00
2.177202721088435453e+02 0.000000000000000000e+00
2.179675283446711944e+02 0.000000000000000000e+00
2.182126077097505572e+02 0.000000000000000000e+00
2.184408163265306086e+02 0.000000000000000000e+00
2.186960544217687072e+02 0.000000000000000000e+00
2.189422222222222274e+02 0.000000000000000000e+00
2.191932879818594131e+02 0.000000000000000000e+00
2.194225850340135935e+02 0.000000000000000000e+00
2.196640362811791363e+02 0.000000000000000000e+00
2.199002267573696088e+02 0.000000000000000000e+00
2.201424036281179042e+02 0.000000000000000000e+00
2.203695238095237983e+02 0.000000000000000000e+00
2.206155102040816303e+02 0.000000000000000000e+00
2.208611337868480859e+02 0.000000000000000000e+00
2.211120181405895551e+02 0.000000000000000000e+00
2.213605442176870781e+02 0.000000000000000000e+00
2.216018140589569043e+02 0.000000000000000000e+00
2.218478004535147363e+02 0.000000000000000000e+00
2.220839909297052088e+02 0.000000000000000000e+00


==> R25.dat <==
7.290702947845805193e-01 0.000000000000000000e+00
9.964625850340136370e-01 0.000000000000000000e+00
1.294875283446712100e+00 0.000000000000000000e+00
1.571519274376417252e+00 0.000000000000000000e+00
1.853061223999999951e+00 0.000000000000000000e+00
2.137142857142857011e+00 0.000000000000000000e+00
2.430294784580498746e+00 0.000000000000000000e+00
2.723265306122448770e+00 0.000000000000000000e+00
3.004807256235827673e+00 0.000000000000000000e+00
3.281269841269841336e+00 0.000000000000000000e+00
3.559002267573696088e+00 0.000000000000000000e+00
3.833106575963718843e+00 0.000000000000000000e+00
4.115555555555555856e+00 0.000000000000000000e+00
4.386938775510204280e+00 0.000000000000000000e+00
4.684988662131519099e+00 0.000000000000000000e+00
4.947664399092970733e+00 0.000000000000000000e+00
5.245895691609977263e+00 0.000000000000000000e+00
5.512018140589568738e+00 0.000000000000000000e+00
5.801360544217686765e+00 0.000000000000000000e+00
6.085986394557822976e+00 0.000000000000000000e+00
6.357913832199546533e+00 0.000000000000000000e+00
6.627482993197278738e+00 0.000000000000000000e+00
6.920816326530612628e+00 0.000000000000000000e+00
7.201995464852608109e+00 0.000000000000000000e+00
7.488253968253967940e+00 0.000000000000000000e+00
7.753287981859410039e+00 0.000000000000000000e+00
8.046802721088434751e+00 0.000000000000000000e+00
8.326893424036281743e+00 0.000000000000000000e+00
8.608616780045352357e+00 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
9.751473922902494706e+00 0.000000000000000000e+00
1.002430839002267504e+01 0.000000000000000000e+00
1.032761904761904681e+01 0.000000000000000000e+00
1.060952380952380913e+01 0.000000000000000000e+00
1.089233560090703001e+01 0.000000000000000000e+00
1.117424036281179056e+01 0.000000000000000000e+00
1.145832199546485342e+01 0.000000000000000000e+00
1.175346938775510175e+01 0.000000000000000000e+00
1.203083900226757308e+01 0.000000000000000000e+00
1.231909297052154173e+01 0.000000000000000000e+00
1.259628117913832135e+01 0.000000000000000000e+00
1.287401360544217610e+01 0.000000000000000000e+00
1.315990929705215429e+01 0.000000000000000000e+00
1.344435374149659879e+01 0.000000000000000000e+00
1.373768707482993179e+01 0.000000000000000000e+00
1.401777777777777700e+01 0.000000000000000000e+00
1.430639455782312908e+01 0.000000000000000000e+00
1.458702947845804943e+01 0.000000000000000000e+00
1.487836734693877538e+01 0.000000000000000000e+00
1.515918367346938744e+01 0.000000000000000000e+00
1.544653061224489754e+01 0.000000000000000000e+00
1.572390022675736887e+01 0.000000000000000000e+00
1.601560090702948003e+01 0.000000000000000000e+00
1.630040816326530617e+01 0.000000000000000000e+00
1.659392290249433088e+01 0.000000000000000000e+00
1.687401360544217610e+01 0.000000000000000000e+00
1.715972789115646435e+01 0.000000000000000000e+00
1.744199546485260655e+01 0.000000000000000000e+00
1.772988662131519177e+01 0.000000000000000000e+00
1.801233560090702923e+01 0.000000000000000000e+00
1.829732426303854709e+01 0.000000000000000000e+00
1.858993197278911680e+01 0.000000000000000000e+00
1.887292517006802584e+01 0.000000000000000000e+00
1.915845804988662238e+01 0.000000000000000000e+00
1.943963718820861786e+01 0.000000000000000000e+00
1.972589569160997769e+01 0.000000000000000000e+00
2.001306122448979607e+01 0.000000000000000000e+00
2.029043083900226918e+01 0.000000000000000000e+00
2.057596371882086217e+01 0.000000000000000000e+00
2.087546485260770979e+01 0.000000000000000000e+00
2.116190476190476133e+01 0.000000000000000000e+00
2.145306122448979735e+01 0.000000000000000000e+00
2.173151927437641717e+01 0.000000000000000000e+00
2.202031746031746096e+01 0.000000000000000000e+00
2.230548752834467052e+01 0.000000000000000000e+00
2.258068027210884310e+01 0.000000000000000000e+00
2.287238095238095070e+01 0.000000000000000000e+00
2.314993197278911552e+01 0.000000000000000000e+00
2.345070294784580511e+01 0.000000000000000000e+00
2.372698412698412795e+01 0.000000000000000000e+00
2.401668934240362674e+01 0.000000000000000000e+00
2.429732426303854709e+01 0.000000000000000000e+00
2.458594104308389916e+01 0.000000000000000000e+00
2.487637188208616834e+01 0.000000000000000000e+00
2.515900226757369751e+01 0.000000000000000000e+00
2.545269841269841393e+01 0.000000000000000000e+00
2.574439909297052154e+01 0.000000000000000000e+00
2.602594104308390044e+01 0.000000000000000000e+00
2.631365079365079396e+01 0.000000000000000000e+00
2.659990929705215379e+01 0.000000000000000000e+00
2.688126984126984098e+01 0.000000000000000000e+00
2.716770975056689252e+01 0.000000000000000000e+00
2.744870748299319629e+01 0.000000000000000000e+00
2.774530612244898009e+01 0.000000000000000000e+00
2.803900226757369651e+01 0.000000000000000000e+00
2.832580498866213148e+01 0.000000000000000000e+00
2.861460317460317526e+01 0.000000000000000000e+00
2.889414965986394535e+01 0.000000000000000000e+00
2.919002267573696230e+01 0.000000000000000000e+00
2.947029478458049923e+01 0.000000000000000000e+00
2.976000000000000156e+01 0.000000000000000000e+00
3.004553287981859455e+01 0.000000000000000000e+00
3.033632653061224360e+01 0.000000000000000000e+00
3.062893424036281331e+01 0.000000000000000000e+00
3.091519274376417314e+01 0.000000000000000000e+00
3.119963718820861587e+01 0.000000000000000000e+00
3.149496598639455769e+01 0.000000000000000000e+00
3.176834467120181316e+01 0.000000000000000000e+00
3.206167800453514616e+01 0.000000000000000000e+00
3.234049886621315295e+01 0.000000000000000000e+00
3.262929705215419318e+01 0.000000000000000000e+00
3.290975056689342182e+01 0.000000000000000000e+00
3.319473922902494678e+01 0.000000000000000000e+00
3.347501133786848015e+01 0.000000000000000000e+00
3.376616780045351618e+01 0.000000000000000000e+00
3.404444444444444429e+01 0.000000000000000000e+00
3.432834467120181188e+01 0.000000000000000000e+00
3.461460317460317526e+01 0.000000000000000000e+00
3.491047619047618866e+01 0.000000000000000000e+00
3.518965986394557888e+01 0.000000000000000000e+00
3.547319727891156305e+01 0.000000000000000000e+00
3.576380952380952039e+01 0.000000000000000000e+00
3.604335600907029402e+01 0.000000000000000000e+00
3.632870748299319530e+01 0.000000000000000000e+00
3.661224489795918657e+01 0.000000000000000000e+00
3.688671201814059231e+01 0.000000000000000000e+00
3.717133786848072674e+01 0.000000000000000000e+00
3.745396825396825591e+01 0.000000000000000000e+00
3.773859410430839034e+01 0.000000000000000000e+00
3.801632653061224687e+01 0.000000000000000000e+00
3.832453514739228950e+01 0.000000000000000000e+00
3.861260770975057000e+01 0.000000000000000000e+00
3.889306122448979863e+01 0.000000000000000000e+00
3.916190476190476488e+01 0.000000000000000000e+00
3.946848072562358567e+01 0.000000000000000000e+00
3.974984126984126931e+01 0.000000000000000000e+00
4.003718820861678296e+01 0.000000000000000000e+00
4.031619047619047791e+01 0.000000000000000000e+00
4.061170068027210789e+01 0.000000000000000000e+00
4.088000000000000256e+01 0.000000000000000000e+00
4.116662131519274226e+01 0.000000000000000000e+00
4.145650793650793986e+01 0.000000000000000000e+00
4.173804988662131166e+01 0.000000000000000000e+00
4.201814058956916398e+01 0.000000000000000000e+00
4.230675736961450895e+01 0.000000000000000000e+00
4.258848072562358311e+01 0.000000000000000000e+00
4.288217687074829598e+01 0.000000000000000000e+00
4.315029478458049539e+01 0.000000000000000000e+00
4.343673469387755404e+01 0.000000000000000000e+00
4.372027210800000319e+01 0.000000000000000000e+00
4.402412698412698688e+01 0.000000000000000000e+00
4.430276643990929841e+01 0.000000000000000000e+00
4.458122448979592178e+01 0.000000000000000000e+00
4.485242630385487672e+01 0.000000000000000000e+00
4.513977324263038327e+01 0.000000000000000000e+00
4.542040816326530717e+01 0.000000000000000000e+00
4.570176870748299081e+01 0.000000000000000000e+00
4.597641723356009180e+01 0.000000000000000000e+00
4.626321995464852677e+01 0.000000000000000000e+00
4.653804988662131592e+01 0.000000000000000000e+00
4.683827664399093038e+01 0.000000000000000000e+00
4.711147392290249769e+01 0.000000000000000000e+00
4.740045351473922608e+01 0.000000000000000000e+00
4.768507936507936762e+01 0.000000000000000000e+00
4.797133786848072390e+01 0.000000000000000000e+00
4.824707482993197516e+01 0.000000000000000000e+00
4.854476190476190567e+01 0.000000000000000000e+00
4.882829931972788984e+01 0.000000000000000000e+00
4.910875283446711848e+01 0.000000000000000000e+00
4.939011337868480922e+01 0.000000000000000000e+00
4.968126984126983814e+01 0.000000000000000000e+00
4.996607709750566784e+01 0.000000000000000000e+00
5.024816326530612542e+01 0.000000000000000000e+00
5.053097505668934275e+01 0.000000000000000000e+00
5.081777777777777771e+01 0.000000000000000000e+00
5.109968253968254004e+01 0.000000000000000000e+00
5.139446712018140317e+01 0.000000000000000000e+00
5.167165532879818812e+01 0.000000000000000000e+00
5.195954648526077335e+01 0.000000000000000000e+00
5.223002267573696145e+01 0.000000000000000000e+00
5.251700680272109167e+01 0.000000000000000000e+00
5.279800453514739189e+01 0.000000000000000000e+00
5.308607709750567238e+01 0.000000000000000000e+00
5.336417233560090523e+01 0.000000000000000000e+00
5.364208616780045702e+01 0.000000000000000000e+00
5.393306122448979778e+01 0.000000000000000000e+00
5.421115646258503062e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
5.507120181399999836e+01 0.000000000000000000e+00
5.535092970521542100e+01 0.000000000000000000e+00
5.563356009070295016e+01 0.000000000000000000e+00
5.592888888888889198e+01 0.000000000000000000e+00
5.619863945578231323e+01 0.000000000000000000e+00
5.649741496598639401e+01 0.000000000000000000e+00
5.678131519274376160e+01 0.000000000000000000e+00
5.707555555555555316e+01 0.000000000000000000e+00
5.735999999999999943e+01 0.000000000000000000e+00
5.765750566893424178e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
5.822911564600000389e+01 0.000000000000000000e+00
5.851718820861677983e+01 0.000000000000000000e+00
5.880580498866213190e+01 0.000000000000000000e+00
5.908607709750567238e+01 0.000000000000000000e+00
5.937124716553287840e+01 0.000000000000000000e+00
5.965986394557823047e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
6.051396825300000160e+01 0.000000000000000000e+00
6.079927437641723031e+01 0.000000000000000000e+00
6.108866213100000664e+01 0.000000000000000000e+00
6.136780045351473944e+01 0.000000000000000000e+00
6.164299319727891202e+01 0.000000000000000000e+00
6.193360544217686936e+01 0.000000000000000000e+00
6.221759637100000617e+01 0.000000000000000000e+00
6.250340136054421691e+01 0.000000000000000000e+00
6.279020408163265188e+01 0.000000000000000000e+00
6.307138321995464736e+01 0.000000000000000000e+00
6.334494331065759809e+01 0.000000000000000000e+00
6.362285714285714278e+01 0.000000000000000000e+00
6.390294784580498799e+01 0.000000000000000000e+00
6.419319727891156901e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
6.505160997732426154e+01 0.000000000000000000e+00
6.532643990929705069e+01 0.000000000000000000e+00
6.561034013605441828e+01 0.000000000000000000e+00
6.588934240362812034e+01 0.000000000000000000e+00
6.615800453514739843e+01 0.000000000000000000e+00
6.644970521541949893e+01 0.000000000000000000e+00
6.674829931972789154e+01 0.000000000000000000e+00
6.702693877551020307e+01 0.000000000000000000e+00
6.730176870748299223e+01 0.000000000000000000e+00
6.758875283446711535e+01 0.000000000000000000e+00
6.786303854875284003e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
6.899247165532879933e+01 0.000000000000000000e+00
6.926040816326531058e+01 0.000000000000000000e+00
6.956426303854875925e+01 0.000000000000000000e+00
6.985342403628118291e+01 0.000000000000000000e+00
7.013460317460317128e+01 0.000000000000000000e+00
7.039600907029478094e+01 0.000000000000000000e+00
7.069024943310657250e+01 0.000000000000000000e+00
7.097814058956916483e+01 0.000000000000000000e+00
7.127147392290250139e+01 0.000000000000000000e+00
7.154829931972788870e+01 0.000000000000000000e+00
7.184090702947845841e+01 0.000000000000000000e+00
7.213478458049885944e+01 0.000000000000000000e+00
7.241741496598639571e+01 0.000000000000000000e+00
7.268625850340136196e+01 0.000000000000000000e+00
7.297687074829931930e+01 0.000000000000000000e+00
7.326530612244897611e+01 0.000000000000000000e+00
7.355029478458050107e+01 0.000000000000000000e+00
7.383746031746031235e+01 0.000000000000000000e+00
7.413242630385487075e+01 0.000000000000000000e+00
7.440725623582765991e+01 0.000000000000000000e+00
7.469405895691609487e+01 0.000000000000000000e+00
7.498231292517006352e+01 0.000000000000000000e+00
7.527020408163265586e+01 0.000000000000000000e+00
7.556027210884353451e+01 0.000000000000000000e+00
7.583782312925170288e+01 0.000000000000000000e+00
7.612317460317460416e+01 0.000000000000000000e+00
7.641215419501133965e+01 0.000000000000000000e+00
7.669750566893424093e+01 0.000000000000000000e+00
7.698648526077097642e+01 0.000000000000000000e+00
7.726167800453514189e+01 0.000000000000000000e+00
7.755029478458050107e+01 0.000000000000000000e+00
7.783020408163265813e+01 0.000000000000000000e+00
7.812426303854874732e+01 0.000000000000000000e+00
7.839818594104308147e+01 0.000000000000000000e+00
7.868662131519273828e+01 0.000000000000000000e+00
7.896526077097504981e+01 0.000000000000000000e+00
7.925532879818594267e+01 0.000000000000000000e+00
7.953632653061224289e+01 0.000000000000000000e+00
7.982512471655329023e+01 0.000000000000000000e+00
8.010594104308390229e+01 0.000000000000000000e+00
8.038494331065759013e+01 0.000000000000000000e+00
8.066521541950113772e+01 0.000000000000000000e+00
8.095365079365079453e+01 0.000000000000000000e+00
8.123827664399092896e+01 0.000000000000000000e+00
8.152145124716552971e+01 0.000000000000000000e+00
8.180553287981859967e+01 0.000000000000000000e+00
8.209306122448980148e+01 0.000000000000000000e+00
8.237732426303854538e+01 0.000000000000000000e+00
8.265941043083900297e+01 0.000000000000000000e+00
8.293151927437641291e+01 0.000000000000000000e+00
8.322448979591837315e+01 0.000000000000000000e+00
8.350802721088435021e+01 0.000000000000000000e+00
8.379319727891156333e+01 0.000000000000000000e+00
8.408108843537415567e+01 0.000000000000000000e+00
8.436589569160997826e+01 0.000000000000000000e+00
8.465052154195011269e+01 0.000000000000000000e+00
8.493750566893423581e+01 0.000000000000000000e+00
8.521632653061224971e+01 0.000000000000000000e+00
8.550167800453515099e+01 0.000000000000000000e+00
8.579537414965986386e+01 0.000000000000000000e+00
8.607510204081633276e+01 0.000000000000000000e+00
8.635573696145124245e+01 0.000000000000000000e+00
8.663963718820861004e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
8.751401360544217312e+01 0.000000000000000000e+00
8.780553287981859967e+01 0.000000000000000000e+00
8.808526077097505436e+01 0.000000000000000000e+00
8.838022675736961276e+01 0.000000000000000000e+00
8.865600906999999609e+01 0.000000000000000000e+00
8.894439909297052793e+01 0.000000000000000000e+00
8.922594104308390683e+01 0.000000000000000000e+00
8.951927437641722918e+01 0.000000000000000000e+00
8.980045351473923176e+01 0.000000000000000000e+00
9.008689342403627620e+01 0.000000000000000000e+00
9.035755102040816666e+01 0.000000000000000000e+00
9.064961451247165769e+01 0.000000000000000000e+00
9.092861678004534554e+01 0.000000000000000000e+00
9.122013605442177209e+01 0.000000000000000000e+00
9.149714285714286177e+01 0.000000000000000000e+00
9.179555555555555202e+01 0.000000000000000000e+00
9.208870748299320041e+01 0.000000000000000000e+00
9.237351473922902301e+01 0.000000000000000000e+00
9.265795918367346928e+01 0.000000000000000000e+00
9.294204081632652503e+01 0.000000000000000000e+00
9.323555555555554974e+01 0.000000000000000000e+00
9.352217687074829655e+01 0.000000000000000000e+00
9.380480725623583282e+01 0.000000000000000000e+00
9.409106575963718910e+01 0.000000000000000000e+00
9.438421768707482329e+01 0.000000000000000000e+00
9.466086167800453666e+01 0.000000000000000000e+00
9.494766439909297162e+01 0.000000000000000000e+00
9.523755102040816212e+01 0.000000000000000000e+00
9.551800453514739786e+01 0.000000000000000000e+00
9.580444444444444230e+01 0.000000000000000000e+00
9.608743764172335489e+01 0.000000000000000000e+00
9.637623582766440222e+01 0.000000000000000000e+00
9.666249433106575850e+01 0.000000000000000000e+00
9.694204081632652503e+01 0.000000000000000000e+00
9.722249433106576078e+01 0.000000000000000000e+00
9.751528344671201864e+01 0.000000000000000000e+00
9.780081632653060808e+01 0.000000000000000000e+00
9.807927437641723145e+01 0.000000000000000000e+00
9.837133786848072248e+01 0.000000000000000000e+00
9.866195011337867982e+01 0.000000000000000000e+00
9.895147392290249400e+01 0.000000000000000000e+00
9.922975056689342921e+01 0.000000000000000000e+00
9.952018140589569839e+01 0.000000000000000000e+00
9.980716553287982151e+01 0.000000000000000000e+00
1.000896145124716554e+02 0.000000000000000000e+00
1.003767800453514809e+02 0.000000000000000000e+00
1.006565079365079356e+02 0.000000000000000000e+00
1.009471201814058929e+02 0.000000000000000000e+00
1.012341043083900161e+02 0.000000000000000000e+00
1.015207256235827629e+02 0.000000000000000000e+00
1.018029931972789086e+02 0.000000000000000000e+00
1.020923356009070346e+02 0.000000000000000000e+00
1.023743310650000069e+02 0.000000000000000000e+00
1.026619501133786798e+02 0.000000000000000000e+00
1.029529251700680277e+02 0.000000000000000000e+00
1.032390022675736958e+02 0.000000000000000000e+00
1.035250793650793639e+02 0.000000000000000000e+00
1.038120634920634870e+02 0.000000000000000000e+00
1.040981405895691552e+02 0.000000000000000000e+00
1.043905668934240367e+02 0.000000000000000000e+00
1.046719274376417275e+02 0.000000000000000000e+00
1.049587301587301624e+02 0.000000000000000000e+00
1.052409977324263082e+02 0.000000000000000000e+00
1.055216326530612179e+02 0.000000000000000000e+00
1.058129705215419563e+02 0.000000000000000000e+00
1.061106575963718797e+02 0.000000000000000000e+00
1.064056235827664381e+02 0.000000000000000000e+00
1.066873469387755051e+02 0.000000000000000000e+00
1.069634467120181398e+02 0.000000000000000000e+00
1.072509750566893416e+02 0.000000000000000000e+00
1.075343310657596305e+02 0.000000000000000000e+00
1.078285714285714221e+02 0.000000000000000000e+00
1.081106575963718797e+02 0.000000000000000000e+00
1.083865759637188262e+02 0.000000000000000000e+00
1.086739229024943256e+02 0.000000000000000000e+00
1.089634467120181398e+02 0.000000000000000000e+00
1.092415419501133726e+02 0.000000000000000000e+00
1.095230839002267516e+02 0.000000000000000000e+00
1.097990022675736981e+02 0.000000000000000000e+00
1.100847165532879757e+02 0.000000000000000000e+00
1.103593650793650767e+02 0.000000000000000000e+00
1.106478004535147335e+02 0.000000000000000000e+00
1.109329705215419466e+02 0.000000000000000000e+00
1.112130612244897918e+02 0.000000000000000000e+00
1.114944217687074826e+02 0.000000000000000000e+00
1.117846712018140636e+02 0.000000000000000000e+00
1.120575056689342404e+02 0.000000000000000000e+00
1.123499319727891219e+02 0.000000000000000000e+00
1.126282086167800429e+02 0.000000000000000000e+00
1.129061224489795876e+02 0.000000000000000000e+00
1.131860317460317447e+02 0.000000000000000000e+00
1.134757369614512470e+02 0.000000000000000000e+00
1.137469387755102019e+02 0.000000000000000000e+00
1.140435374149659822e+02 0.000000000000000000e+00
1.143091156462585047e+02 0.000000000000000000e+00
1.146082539682539618e+02 0.000000000000000000e+00
1.148954195011337873e+02 0.000000000000000000e+00
1.151896598639455789e+02 0.000000000000000000e+00
1.154610430839002220e+02 0.000000000000000000e+00
1.157429478458049914e+02 0.000000000000000000e+00
1.160079818594104353e+02 0.000000000000000000e+00
1.163033106575963700e+02 0.000000000000000000e+00
1.165879365079365044e+02 0.000000000000000000e+00
1.168752834467120181e+02 0.000000000000000000e+00
1.171590022675736975e+02 0.000000000000000000e+00
1.174479818594104330e+02 0.000000000000000000e+00
1.177275283446711995e+02 0.000000000000000000e+00
1.180165079365079350e+02 0.000000000000000000e+00
1.182917006802721147e+02 0.000000000000000000e+00
1.185790476190476141e+02 0.000000000000000000e+00
1.188495238095238165e+02 0.000000000000000000e+00
1.191245351473922938e+02 0.000000000000000000e+00
1.194122448979591837e+02 0.000000000000000000e+00
1.197048526077097534e+02 0.000000000000000000e+00
1.199791383219954639e+02 0.000000000000000000e+00
1.202663038548752894e+02 0.000000000000000000e+00
1.205336961451247220e+02 0.000000000000000000e+00
1.208190476190476232e+02 0.000000000000000000e+00
1.211034920634920695e+02 0.000000000000000000e+00
1.213863038548752797e+02 0.000000000000000000e+00
1.216604081632653021e+02 0.000000000000000000e+00
1.219519274376417286e+02 0.000000000000000000e+00
1.222254875283446722e+02 0.000000000000000000e+00
1.225010430839002282e+02 0.000000000000000000e+00
1.227898412698412756e+02 0.000000000000000000e+00
1.230846258499999948e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.242438775509999971e+02 0.000000000000000000e+00
1.245329705215419551e+02 0.000000000000000000e+00
1.248255102039999969e+02 0.000000000000000000e+00
1.251049433106576032e+02 0.000000000000000000e+00
1.253867346929999940e+02 0.000000000000000000e+00
1.256640362811791363e+02 0.000000000000000000e+00
1.259606349206349165e+02 0.000000000000000000e+00
1.262398185941043067e+02 0.000000000000000000e+00
1.265316326529999884e+02 0.000000000000000000e+00
1.268263038548752775e+02 0.000000000000000000e+00
1.271163265299999949e+02 0.000000000000000000e+00
1.273899319727891140e+02 0.000000000000000000e+00
1.276796371882086163e+02 0.000000000000000000e+00
1.279571428570000080e+02 1.000000000000000000e+00
1.282448979589999851e+02 1.000000000000000000e+00
1.285193877549999968e+02 1.000000000000000000e+00
1.288192290240000091e+02 0.000000000000000000e+00
1.291045804988662269e+02 0.000000000000000000e+00
1.293910204081632571e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.299479365079365039e+02 0.000000000000000000e+00
1.302278458049886751e+02 0.000000000000000000e+00
1.305132653059999939e+02 0.000000000000000000e+00
1.307907482993197164e+02 0.000000000000000000e+00
1.310806349206349068e+02 0.000000000000000000e+00
1.313748752834466984e+02 0.000000000000000000e+00
1.316551020400000027e+02 0.000000000000000000e+00
1.319457596371882175e+02 0.000000000000000000e+00
1.322336507936507815e+02 0.000000000000000000e+00
1.325306122448979522e+02 0.000000000000000000e+00
1.328130612239999948e+02 0.000000000000000000e+00
1.330915192743764237e+02 0.000000000000000000e+00
1.333819501133786787e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.339530612240000096e+02 0.000000000000000000e+00
1.342193877550000138e+02 0.000000000000000000e+00
1.345053968253968151e+02 0.000000000000000000e+00
1.347804081632652924e+02 0.000000000000000000e+00
1.350688435374149776e+02 0.000000000000000000e+00
1.353485714285714323e+02 0.000000000000000000e+00
1.356275510199999985e+02 0.000000000000000000e+00
1.359102040816326564e+02 0.000000000000000000e+00
1.361895691609977348e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.379120181405895664e+02 0.000000000000000000e+00
1.381725170068027353e+02 0.000000000000000000e+00
1.384575056689342318e+02 0.000000000000000000e+00
1.387444897959183550e+02 0.000000000000000000e+00
1.390300226757369728e+02 0.000000000000000000e+00
1.393126530612244949e+02 0.000000000000000000e+00
1.396065306122449101e+02 0.000000000000000000e+00
1.398788208616780082e+02 0.000000000000000000e+00
1.401536507936507974e+02 0.000000000000000000e+00
1.404399092970521679e+02 0.000000000000000000e+00
1.407205442176870633e+02 0.000000000000000000e+00
1.410082539682539675e+02 0.000000000000000000e+00
1.412968707482993125e+02 0.000000000000000000e+00
1.415738775510204164e+02 0.000000000000000000e+00
1.418595918367346940e+02 0.000000000000000000e+00
1.421338775510204187e+02 0.000000000000000000e+00
1.424146938775510307e+02 0.000000000000000000e+00
1.427024036281179065e+02 0.000000000000000000e+00
1.429892063492063414e+02 0.000000000000000000e+00
1.432723809523809564e+02 0.000000000000000000e+00
1.435550113378684784e+02 0.000000000000000000e+00
1.438298412698412676e+02 0.000000000000000000e+00
1.441206349206349273e+02 0.000000000000000000e+00
1.444038095238095138e+02 0.000000000000000000e+00
1.446777324263038622e+02 0.000000000000000000e+00
1.449596371882086032e+02 0.000000000000000000e+00
1.452489795918367292e+02 0.000000000000000000e+00
1.455288888888889005e+02 0.000000000000000000e+00
1.458084353741496670e+02 0.000000000000000000e+00
1.460986848072562339e+02 0.000000000000000000e+00
1.463862131519274499e+02 0.000000000000000000e+00
1.466641269841269946e+02 0.000000000000000000e+00
1.469502040816326485e+02 0.000000000000000000e+00
1.472315646258503534e+02 0.000000000000000000e+00
1.475372335600906979e+02 0.000000000000000000e+00
1.478162358276643999e+02 0.000000000000000000e+00
1.481046712018140568e+02 0.000000000000000000e+00
1.483795011337868459e+02 0.000000000000000000e+00
1.486688435374149719e+02 0.000000000000000000e+00
1.489418594104308511e+02 0.000000000000000000e+00
1.492302947845805079e+02 0.000000000000000000e+00
1.495158276643990973e+02 0.000000000000000000e+00
1.498136961451247089e+02 0.000000000000000000e+00
1.500928798185940991e+02 0.000000000000000000e+00
1.503809523809523796e+02 0.000000000000000000e+00
1.506572335600907024e+02 0.000000000000000000e+00
1.509400453514739127e+02 0.000000000000000000e+00
1.512277551020408168e+02 0.000000000000000000e+00
1.515258049886621450e+02 0.000000000000000000e+00
1.518055328798185997e+02 0.000000000000000000e+00
1.520952380952381020e+02 0.000000000000000000e+00
1.523697052154195148e+02 0.000000000000000000e+00
1.526505215419501269e+02 0.000000000000000000e+00
1.529260770975056687e+02 0.000000000000000000e+00
1.532125170068027273e+02 0.000000000000000000e+00
1.534868027210884236e+02 0.000000000000000000e+00
1.537726984126984178e+02 0.000000000000000000e+00
1.540653061224489875e+02 0.000000000000000000e+00
1.543361451247165519e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.557498412698412835e+02 0.000000000000000000e+00
1.560455328798185803e+02 0.000000000000000000e+00
1.563165532879818613e+02 0.000000000000000000e+00
1.566066213151927400e+02 0.000000000000000000e+00
1.568912471655328886e+02 0.000000000000000000e+00
1.571731519274376296e+02 0.000000000000000000e+00
1.574503401360544217e+02 0.000000000000000000e+00
1.577411337868480814e+02 0.000000000000000000e+00
1.580195918367346906e+02 0.000000000000000000e+00
1.582931519274376342e+02 0.000000000000000000e+00
1.585714285714285836e+02 0.000000000000000000e+00
1.588604081632653049e+02 0.000000000000000000e+00
1.591287074829932067e+02 0.000000000000000000e+00
1.594146031746031724e+02 0.000000000000000000e+00
1.596981405895691637e+02 0.000000000000000000e+00
1.599958276643990871e+02 0.000000000000000000e+00
1.602760997732426347e+02 0.000000000000000000e+00
1.605618140589569123e+02 0.000000000000000000e+00
1.608319274376417241e+02 0.000000000000000000e+00
1.611203628117913809e+02 0.000000000000000000e+00
1.613973696145124848e+02 0.000000000000000000e+00
1.616841723356009197e+02 0.000000000000000000e+00
1.619738775510204221e+02 0.000000000000000000e+00
1.622677551020408089e+02 0.000000000000000000e+00
1.625496598639455783e+02 0.000000000000000000e+00
1.628411791383219906e+02 0.000000000000000000e+00
1.631212698412698501e+02 0.000000000000000000e+00
1.634046258503401248e+02 0.000000000000000000e+00
1.636841723356009197e+02 0.000000000000000000e+00
1.639729705215419528e+02 0.000000000000000000e+00
1.642624943310657670e+02 0.000000000000000000e+00
1.645547392290249320e+02 0.000000000000000000e+00
1.648506122448979454e+02 0.000000000000000000e+00
1.651401360544217596e+02 0.000000000000000000e+00
1.654078911564625969e+02 0.000000000000000000e+00
1.656986848072562282e+02 0.000000000000000000e+00
1.659746031746031747e+02 0.000000000000000000e+00
1.662624943310657670e+02 0.000000000000000000e+00
1.665431292517006909e+02 0.000000000000000000e+00
1.668431746031746172e+02 0.000000000000000000e+00
1.671185487528344709e+02 0.000000000000000000e+00
1.674066213151927514e+02 0.000000000000000000e+00
1.676850793650793605e+02 0.000000000000000000e+00
1.679682539682539755e+02 0.000000000000000000e+00
1.682476190476190538e+02 0.000000000000000000e+00
1.685389569160997780e+02 0.000000000000000000e+00
1.688117913832199406e+02 0.000000000000000000e+00
1.691049433106576032e+02 0.000000000000000000e+00
1.693877551020408134e+02 0.000000000000000000e+00
1.696703854875283355e+02 0.000000000000000000e+00
1.699401360544217710e+02 0.000000000000000000e+00
1.702341950113378743e+02 0.000000000000000000e+00
1.705041269841269980e+02 0.000000000000000000e+00
1.708007256235827640e+02 0.000000000000000000e+00
1.710955102040816200e+02 0.000000000000000000e+00
1.713748752834466984e+02 0.000000000000000000e+00
1.716493424036281112e+02 0.000000000000000000e+00
1.719370521541950154e+02 0.000000000000000000e+00
1.722091609977324254e+02 0.000000000000000000e+00
1.724999546485260851e+02 0.000000000000000000e+00
1.727796825396825398e+02 0.000000000000000000e+00
1.730614058956916210e+02 0.000000000000000000e+00
1.733438548752834549e+02 0.000000000000000000e+00
1.736243083900226623e+02 0.000000000000000000e+00
1.739049433106575862e+02 0.000000000000000000e+00
1.741946485259999804e+02 0.000000000000000000e+00
1.744658503401360576e+02 0.000000000000000000e+00
1.747424943310657568e+02 0.000000000000000000e+00
1.750225850340136162e+02 0.000000000000000000e+00
1.753217233560090733e+02 0.000000000000000000e+00
1.756048979591836599e+02 0.000000000000000000e+00
1.759042176870748335e+02 0.000000000000000000e+00
1.761786848072562464e+02 0.000000000000000000e+00
1.764649433106575884e+02 0.000000000000000000e+00
1.767370521541949984e+02 0.000000000000000000e+00
1.770240362811791499e+02 0.000000000000000000e+00
1.772970521541950006e+02 0.000000000000000000e+00
1.775954648526077051e+02 0.000000000000000000e+00
1.778733786848072498e+02 0.000000000000000000e+00
1.781587301587301511e+02 0.000000000000000000e+00
1.784531519274376308e+02 0.000000000000000000e+00
1.787453968253968242e+02 0.000000000000000000e+00
1.790229478458049925e+02 0.000000000000000000e+00
1.793017687074830064e+02 0.000000000000000000e+00
1.795831292517006830e+02 0.000000000000000000e+00
1.798750113378684716e+02 0.000000000000000000e+00
1.801569160997732411e+02 0.000000000000000000e+00
1.804473469387754960e+02 0.000000000000000000e+00
1.807330612244898020e+02 0.000000000000000000e+00
1.810140589569161023e+02 0.000000000000000000e+00
1.812979591836734699e+02 0.000000000000000000e+00
1.815816780045351493e+02 0.000000000000000000e+00
1.818661224489795813e+02 0.000000000000000000e+00
1.821531065759637329e+02 0.000000000000000000e+00
1.824263038548752718e+02 0.000000000000000000e+00
1.827109297052154204e+02 0.000000000000000000e+00
1.830028117913832091e+02 0.000000000000000000e+00
1.832965079365079362e+02 0.000000000000000000e+00
1.835733333333333235e+02 0.000000000000000000e+00
1.838604988662131632e+02 0.000000000000000000e+00
1.841411337868480587e+02 0.000000000000000000e+00
1.844335600907029402e+02 0.000000000000000000e+00
1.847212698412698444e+02 0.000000000000000000e+00
1.849979138321995435e+02 0.000000000000000000e+00
1.852673015873015743e+02 0.000000000000000000e+00
1.855573696145124813e+02 0.000000000000000000e+00
1.858336507936508042e+02 0.000000000000000000e+00
1.861246258503401236e+02 0.000000000000000000e+00
1.864010884353741631e+02 0.000000000000000000e+00
1.866929705215419517e+02 0.000000000000000000e+00
1.869632653061224516e+02 0.000000000000000000e+00
1.872565986394557740e+02 0.000000000000000000e+00
1.875497505668934366e+02 0.000000000000000000e+00
1.878409070294784442e+02 0.000000000000000000e+00
1.881208163265306155e+02 0.000000000000000000e+00
1.884117913832199633e+02 0.000000000000000000e+00
1.886907936507936370e+02 0.000000000000000000e+00
1.889841269841269877e+02 0.000000000000000000e+00
1.892575056689342432e+02 0.000000000000000000e+00
1.895486621315192792e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.901284353741496602e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.918650340136054524e+02 0.000000000000000000e+00
1.921725170068027353e+02 0.000000000000000000e+00
1.924707482993197232e+02 0.000000000000000000e+00
1.927573696145124700e+02 0.000000000000000000e+00
1.930380045351473939e+02 0.000000000000000000e+00
1.933104761904761801e+02 0.000000000000000000e+00
1.936081632653061320e+02 0.000000000000000000e+00
1.938889795918367440e+02 0.000000000000000000e+00
1.941910204081632685e+02 0.000000000000000000e+00
1.944667573696144984e+02 0.000000000000000000e+00
1.947506575963718944e+02 0.000000000000000000e+00
1.950296598639455681e+02 0.000000000000000000e+00
1.953141043083900286e+02 0.000000000000000000e+00
1.955900226757369751e+02 0.000000000000000000e+00
1.958931519274376285e+02 0.000000000000000000e+00
1.961601814058956847e+02 0.000000000000000000e+00
1.964506122448979681e+02 0.000000000000000000e+00
1.967403174603174705e+02 0.000000000000000000e+00
1.970389115646258631e+02 0.000000000000000000e+00
1.973110204081632730e+02 0.000000000000000000e+00
1.975876643990929722e+02 0.000000000000000000e+00
1.978735600907029379e+02 0.000000000000000000e+00
1.981567346938775529e+02 0.000000000000000000e+00
1.984370068027211005e+02 0.000000000000000000e+00
1.987325170068027091e+02 0.000000000000000000e+00
1.990224036281178996e+02 0.000000000000000000e+00
1.992952380952380906e+02 0.000000000000000000e+00
1.995918367346938851e+02 0.000000000000000000e+00
1.998684807256235842e+02 0.000000000000000000e+00
2.001498412698412608e+02 0.000000000000000000e+00
2.004442630385487405e+02 0.000000000000000000e+00
2.007134693877551115e+02 0.000000000000000000e+00
2.010112244890000284e+02 0.000000000000000000e+00
2.013113832199546493e+02 0.000000000000000000e+00
2.016059863945578172e+02 0.000000000000000000e+00
2.018809977324262945e+02 0.000000000000000000e+00
2.021576417233560221e+02 0.000000000000000000e+00
2.024301133786848084e+02 0.000000000000000000e+00
2.027350566893424002e+02 0.000000000000000000e+00
2.030182312925170152e+02 0.000000000000000000e+00
2.033171882086167841e+02 0.000000000000000000e+00
2.035965532879818625e+02 0.000000000000000000e+00
2.038813605440000174e+02 0.000000000000000000e+00
2.041741496598639571e+02 0.000000000000000000e+00
2.044529705215419426e+02 0.000000000000000000e+00
2.047325170068027091e+02 0.000000000000000000e+00
2.050049886621315238e+02 0.000000000000000000e+00
2.053021315192743828e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.058682993197278961e+02 0.000000000000000000e+00
2.061581859410430866e+02 0.000000000000000000e+00
2.064419047619047660e+02 0.000000000000000000e+00
2.067279818594104199e+02 0.000000000000000000e+00
2.069986394557823246e+02 0.000000000000000000e+00
2.072923356009070233e+02 0.000000000000000000e+00
2.075717006802721016e+02 0.000000000000000000e+00
2.078532426303854947e+02 0.000000000000000000e+00
2.081507482993197300e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.086962358276643954e+02 0.000000000000000000e+00
2.089710657596371846e+02 0.000000000000000000e+00
2.092801814058956893e+02 0.000000000000000000e+00
2.095898412698412585e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.106908163259999753e+02 0.000000000000000000e+00
2.109872108843537433e+02 0.000000000000000000e+00
2.112673015873015743e+02 0.000000000000000000e+00
2.115421315192743634e+02 0.000000000000000000e+00
2.118175056679999955e+02 0.000000000000000000e+00
2.121003174603174557e+02 0.000000000000000000e+00
2.123914739220000172e+02 0.000000000000000000e+00
2.126753741496598593e+02 0.000000000000000000e+00
2.129717913832199656e+02 0.000000000000000000e+00
2.132446258503401282e+02 0.000000000000000000e+00
2.135278004535147431e+02 0.000000000000000000e+00
2.138102494331065770e+02 0.000000000000000000e+00
2.140938775509999914e+02 0.000000000000000000e+00
2.143718820861678012e+02 0.000000000000000000e+00
2.146602040809999892e+02 0.000000000000000000e+00
2.149260770975056687e+02 0.000000000000000000e+00
2.152351927437641734e+02 0.000000000000000000e+00
2.155074829931972715e+02 0.000000000000000000e+00
2.158077097505668860e+02 0.000000000000000000e+00
2.160774603174603214e+02 0.000000000000000000e+00
2.163581632650000017e+02 0.000000000000000000e+00
2.166242176870748324e+02 0.000000000000000000e+00
2.169165079359999879e+02 0.000000000000000000e+00
2.172038095238095252e+02 0.000000000000000000e+00
2.174944217687074968e+02 0.000000000000000000e+00
2.177743310657596396e+02 0.000000000000000000e+00
2.180479591829999890e+02 0.000000000000000000e+00
2.183181859410430832e+02 0.000000000000000000e+00
2.185979138321995379e+02 0.000000000000000000e+00
2.188878004535147284e+02 0.000000000000000000e+00
2.192003628117913934e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.197418594104308340e+02 0.000000000000000000e+00
2.200165079365079350e+02 0.000000000000000000e+00
2.203091836729999784e+02 0.000000000000000000e+00
2.205832199546485128e+02 0.000000000000000000e+00
2.208673015873015970e+02 0.000000000000000000e+00
2.211404988662131643e+02 0.000000000000000000e+00
2.214340136054421748e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.219838548752834413e+02 0.000000000000000000e+00
2.222721088435374099e+02 0.000000000000000000e+00
2.225496598639455783e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.236852607709750487e+02 0.000000000000000000e+00
2.239773242630385539e+02 0.000000000000000000e+00
2.242762811791383228e+02 0.000000000000000000e+00
2.245384126984126851e+02 0.000000000000000000e+00
2.248293877551020330e+02 0.000000000000000000e+00
2.251029478458049766e+02 0.000000000000000000e+00
2.253926530612244790e+02 0.000000000000000000e+00
2.256640362811791363e+02 0.000000000000000000e+00
2.259599092970521497e+02 0.000000000000000000e+00
2.262396371882086044e+02 0.000000000000000000e+00
2.265191836734693993e+02 0.000000000000000000e+00
2.268047165532879887e+02 0.000000000000000000e+00
2.270893424036281090e+02 0.000000000000000000e+00
2.273665306122449010e+02 0.000000000000000000e+00
2.276477097505668894e+02 0.000000000000000000e+00
2.279247165532879933e+02 0.000000000000000000e+00
2.282165986394557819e+02 0.000000000000000000e+00
2.284905215419501019e+02 0.000000000000000000e+00
2.287805895691610090e+02 0.000000000000000000e+00
2.290499773242630397e+02 0.000000000000000000e+00
2.293411337868480757e+02 0.000000000000000000e+00
2.296228571428571570e+02 0.000000000000000000e+00
2.299076643990929654e+02 0.000000000000000000e+00
2.301908390022675803e+02 0.000000000000000000e+00
2.304810884353741471e+02 0.000000000000000000e+00
2.307617233560090710e+02 0.000000000000000000e+00
2.310510657596371971e+02 0.000000000000000000e+00
2.313217233560090733e+02 0.000000000000000000e+00
2.316143310657596430e+02 0.000000000000000000e+00
2.318891609977324322e+02 0.000000000000000000e+00
2.321792290249433108e+02 0.000000000000000000e+00
2.324493424036281226e+02 0.000000000000000000e+00
2.327495691609977371e+02 0.000000000000000000e+00
2.330214965986394589e+02 0.000000000000000000e+00
2.333112018140589612e+02 0.000000000000000000e+00
2.335876643990929722e+02 0.000000000000000000e+00
2.338733786848072498e+02 0.000000000000000000e+00
2.341578231292517103e+02 0.000000000000000000e+00
2.344460770975056789e+02 0.000000000000000000e+00
2.347303401360544228e+02 0.000000000000000000e+00
2.350178684807256104e+02 0.000000000000000000e+00
2.352914285714285825e+02 0.000000000000000000e+00
2.355814965986394611e+02 0.000000000000000000e+00
2.358546938775510284e+02 0.000000000000000000e+00
2.361492970521541963e+02 0.000000000000000000e+00
2.364277551020408055e+02 0.000000000000000000e+00
2.367170975056689315e+02 0.000000000000000000e+00
2.369924716553287851e+02 0.000000000000000000e+00
2.372792743764172201e+02 0.000000000000000000e+00
2.375484807256235911e+02 0.000000000000000000e+00
2.378438095238095116e+02 0.000000000000000000e+00
2.381204535147392392e+02 0.000000000000000000e+00
2.384119727891156515e+02 0.000000000000000000e+00
2.386907936507936370e+02 0.000000000000000000e+00
2.389786848072562293e+02 0.000000000000000000e+00
2.392647619047619116e+02 0.000000000000000000e+00
2.395606349206349250e+02 0.000000000000000000e+00
2.398303854875283321e+02 0.000000000000000000e+00
2.401090249433106578e+02 0.000000000000000000e+00
2.403941950113378709e+02 0.000000000000000000e+00
2.406797278911564604e+02 0.000000000000000000e+00
2.409532879818594040e+02 0.000000000000000000e+00
2.412397278911564626e+02 0.000000000000000000e+00
2.415170975056689429e+02 0.000000000000000000e+00
2.418120634920634870e+02 0.000000000000000000e+00
2.420885260770974980e+02 0.000000000000000000e+00
2.423720634920634893e+02 0.000000000000000000e+00
2.426501587301587222e+02 0.000000000000000000e+00
2.429396825396825363e+02 0.000000000000000000e+00
2.432130612244897918e+02 0.000000000000000000e+00
2.434938775510204039e+02 0.000000000000000000e+00
2.437683446712018167e+02 0.000000000000000000e+00
2.440667573696145212e+02 0.000000000000000000e+00
2.443374149659863974e+02 0.000000000000000000e+00
2.446282086167800571e+02 0.000000000000000000e+00
2.449050340136054444e+02 0.000000000000000000e+00
2.451874829931972783e+02 0.000000000000000000e+00
2.454628571428571320e+02 0.000000000000000000e+00
2.457520181405895698e+02 0.000000000000000000e+00
2.460341043083900274e+02 0.000000000000000000e+00
2.463279818594104427e+02 0.000000000000000000e+00
2.465990022675736952e+02 0.000000000000000000e+00
2.468907029478457957e+02 0.000000000000000000e+00
2.471570068027210993e+02 0.000000000000000000e+00
2.474405442176870622e+02 0.000000000000000000e+00
2.477329705215419438e+02 0.000000000000000000e+00
2.480105215419501121e+02 0.000000000000000000e+00
2.482886167800453450e+02 0.000000000000000000e+00
2.485705215419501144e+02 0.000000000000000000e+00
2.488560544217687038e+02 0.000000000000000000e+00
2.491443083900226725e+02 0.000000000000000000e+00
2.494138775510204198e+02 0.000000000000000000e+00
2.496972335600906945e+02 0.000000000000000000e+00
2.499731519274376410e+02 0.000000000000000000e+00
2.502639455782313007e+02 0.000000000000000000e+00
2.505433106575963791e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.511256235827664511e+02 0.000000000000000000e+00
2.514131519274376387e+02 0.000000000000000000e+00
2.516814512471655405e+02 0.000000000000000000e+00


==> R26.dat <==
4.546049886621315039e+01 0.000000000000000000e+00
4.592344671201814066e+01 0.000000000000000000e+00
4.637623582766440222e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
4.825995464852607597e+01 0.000000000000000000e+00
4.870603174603174779e+01 0.000000000000000000e+00
4.915646258503401356e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
5.238240362811791329e+01 0.000000000000000000e+00
5.283138321995464537e+01 0.000000000000000000e+00
5.327365079365079481e+01 0.000000000000000000e+00
5.374149659863945772e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
5.560199546485260669e+01 0.000000000000000000e+00
5.607365079365079197e+01 0.000000000000000000e+00
5.652408163265305774e+01 0.000000000000000000e+00
5.698394557823129247e+01 0.000000000000000000e+00
5.744253968253968168e+01 0.000000000000000000e+00
5.791492063492063380e+01 0.000000000000000000e+00
5.836263038548752746e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
5.925387755102040899e+01 0.000000000000000000e+00
5.974004535147392403e+01 0.000000000000000000e+00
6.019718820861677955e+01 0.000000000000000000e+00
6.063891156462585030e+01 0.000000000000000000e+00
6.110004535147392346e+01 0.000000000000000000e+00
6.156444444444444741e+01 0.000000000000000000e+00
6.200798185941042817e+01 0.000000000000000000e+00
6.246004535147392289e+01 0.000000000000000000e+00
6.292879818594104080e+01 0.000000000000000000e+00
6.336108843537414970e+01 0.000000000000000000e+00
6.381405895691609942e+01 0.000000000000000000e+00
6.428027210884353337e+01 0.000000000000000000e+00
6.473614512471655758e+01 0.000000000000000000e+00
6.518276643990930097e+01 0.000000000000000000e+00
6.565877551020408021e+01 0.000000000000000000e+00
6.612643990929704785e+01 0.000000000000000000e+00
6.659156462585033864e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
6.839473922902494962e+01 0.000000000000000000e+00
6.884680272108843724e+01 0.000000000000000000e+00
6.931029478458049198e+01 0.000000000000000000e+00
6.976072562358277196e+01 0.000000000000000000e+00
7.021641723356009379e+01 0.000000000000000000e+00
7.064126984126984610e+01 0.000000000000000000e+00
7.110693877551020137e+01 0.000000000000000000e+00
7.155736961451246714e+01 0.000000000000000000e+00
7.200798185941043528e+01 0.000000000000000000e+00
7.245823129251701289e+01 0.000000000000000000e+00
7.291591836734693288e+01 0.000000000000000000e+00
7.336634920634921286e+01 0.000000000000000000e+00
7.380734693877550967e+01 0.000000000000000000e+00
7.428317460317460075e+01 0.000000000000000000e+00
7.472344671201814492e+01 0.000000000000000000e+00
7.516716553287982094e+01 0.000000000000000000e+00
7.563936507936507780e+01 0.000000000000000000e+00
7.610140589569161307e+01 0.000000000000000000e+00
7.654258503401361224e+01 0.000000000000000000e+00
7.698285714285714221e+01 0.000000000000000000e+00
7.741913832199546164e+01 0.000000000000000000e+00
7.788390022675737612e+01 0.000000000000000000e+00
7.834521541950113033e+01 0.000000000000000000e+00
7.880018140589568532e+01 0.000000000000000000e+00
7.925768707482993136e+01 0.000000000000000000e+00
7.971773242630385425e+01 0.000000000000000000e+00
8.017505668934239793e+01 0.000000000000000000e+00
8.062530612244897554e+01 0.000000000000000000e+00
8.106993197278912078e+01 0.000000000000000000e+00
8.155718820861677898e+01 0.000000000000000000e+00
8.198131519274376444e+01 0.000000000000000000e+00
8.243301587301587574e+01 0.000000000000000000e+00
8.287836734693877361e+01 0.000000000000000000e+00
8.334258503401360940e+01 0.000000000000000000e+00
8.379700680272108571e+01 0.000000000000000000e+00
8.423383219954648382e+01 0.000000000000000000e+00
8.469986394557822962e+01 0.000000000000000000e+00
8.515501133786848698e+01 0.000000000000000000e+00
8.559945578231292984e+01 0.000000000000000000e+00
8.604571428571428271e+01 0.000000000000000000e+00
8.648979591836734926e+01 0.000000000000000000e+00
8.695310657596371584e+01 0.000000000000000000e+00
8.740535147392290583e+01 0.000000000000000000e+00
8.787736961451247453e+01 0.000000000000000000e+00
8.830603174603174921e+01 0.000000000000000000e+00
8.876408163265305973e+01 0.000000000000000000e+00
8.922757369614512868e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
9.013696145124715997e+01 0.000000000000000000e+00
9.060716553287981867e+01 0.000000000000000000e+00
9.102929705215419176e+01 0.000000000000000000e+00
9.148825396825397149e+01 0.000000000000000000e+00
9.193197278911564752e+01 0.000000000000000000e+00
9.239147392290249172e+01 0.000000000000000000e+00
9.283646258503401327e+01 0.000000000000000000e+00
9.330358276643990223e+01 0.000000000000000000e+00
9.374820861678004746e+01 0.000000000000000000e+00
9.421696145124717248e+01 0.000000000000000000e+00
9.466158730158730350e+01 0.000000000000000000e+00
9.512580498866212508e+01 0.000000000000000000e+00
9.555519274376416661e+01 0.000000000000000000e+00
9.604825396825397377e+01 0.000000000000000000e+00
9.646730158730159133e+01 0.000000000000000000e+00
9.694839002267573846e+01 0.000000000000000000e+00
9.743564625850339667e+01 0.000000000000000000e+00
9.789333333333333087e+01 0.000000000000000000e+00
9.832707482993197345e+01 0.000000000000000000e+00
9.877188208616780685e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
9.972208616780045531e+01 0.000000000000000000e+00
1.001650793650793645e+02 0.000000000000000000e+00
1.006285714285714334e+02 0.000000000000000000e+00
1.010906122448979545e+02 0.000000000000000000e+00
1.015343310657596305e+02 0.000000000000000000e+00
1.019814965986394526e+02 0.000000000000000000e+00
1.024224943310657636e+02 0.000000000000000000e+00
1.028825396825396865e+02 0.000000000000000000e+00
1.033469387755102105e+02 0.000000000000000000e+00
1.038048072562358328e+02 0.000000000000000000e+00
1.042456235827664415e+02 0.000000000000000000e+00
1.047123809523809541e+02 0.000000000000000000e+00
1.051590022675736975e+02 0.000000000000000000e+00
1.056168707482993199e+02 0.000000000000000000e+00
1.060607709750566841e+02 0.000000000000000000e+00
1.065024943310657619e+02 0.000000000000000000e+00
1.069521995464852608e+02 0.000000000000000000e+00
1.074073469387755040e+02 0.000000000000000000e+00
1.078575963718820816e+02 0.000000000000000000e+00
1.083103854875283503e+02 0.000000000000000000e+00
1.087793197278911634e+02 0.000000000000000000e+00
1.092415419501133726e+02 0.000000000000000000e+00
1.096760090702947821e+02 0.000000000000000000e+00
1.101137414965986352e+02 0.000000000000000000e+00
1.106039002260000075e+02 1.000000000000000000e+00
1.110240362810000079e+02 1.000000000000000000e+00
1.114643083900226799e+02 0.000000000000000000e+00
1.119381405895691586e+02 0.000000000000000000e+00
1.124097959183673510e+02 0.000000000000000000e+00
1.128546031746031701e+02 0.000000000000000000e+00
1.133119274376417280e+02 0.000000000000000000e+00
1.137837641723355944e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.170117006802721136e+02 0.000000000000000000e+00
1.174534240362811772e+02 0.000000000000000000e+00
1.179071201814059009e+02 0.000000000000000000e+00
1.183383219950000012e+02 0.000000000000000000e+00
1.187963718820861629e+02 0.000000000000000000e+00
1.192520634920634990e+02 0.000000000000000000e+00
1.197099319727891213e+02 0.000000000000000000e+00
1.201652607709750527e+02 0.000000000000000000e+00
1.206247619047619111e+02 0.000000000000000000e+00
1.210951473922902437e+02 0.000000000000000000e+00
1.215461224489795882e+02 0.000000000000000000e+00
1.219983673469387782e+02 0.000000000000000000e+00
1.224687528344671250e+02 0.000000000000000000e+00
1.229425850340136037e+02 0.000000000000000000e+00
1.233864852607709821e+02 0.000000000000000000e+00
1.238643083900226713e+02 0.000000000000000000e+00
1.243297959183673527e+02 0.000000000000000000e+00
1.248039909297052219e+02 0.000000000000000000e+00
1.252674829931972766e+02 0.000000000000000000e+00
1.257141043083900200e+02 0.000000000000000000e+00
1.261774149659864008e+02 0.000000000000000000e+00
1.266300226757369671e+02 0.000000000000000000e+00
1.270871655328798226e+02 0.000000000000000000e+00
1.275571882086167790e+02 0.000000000000000000e+00
1.280163265306122469e+02 0.000000000000000000e+00
1.284698412698412824e+02 0.000000000000000000e+00
1.289405895691610056e+02 0.000000000000000000e+00
1.294155102040816416e+02 0.000000000000000000e+00
1.298621315192743850e+02 0.000000000000000000e+00
1.303198185941043050e+02 0.000000000000000000e+00
1.307765986394557842e+02 0.000000000000000000e+00
1.312250340136054376e+02 0.000000000000000000e+00
1.316957823129251608e+02 0.000000000000000000e+00
1.321585487528344629e+02 0.000000000000000000e+00
1.326198639455782313e+02 0.000000000000000000e+00
1.330822675736961571e+02 0.000000000000000000e+00
1.335441269841269900e+02 0.000000000000000000e+00
1.340112471655328932e+02 0.000000000000000000e+00
1.344700226757369705e+02 0.000000000000000000e+00
1.349255328798186042e+02 0.000000000000000000e+00
1.353872108843537490e+02 0.000000000000000000e+00
1.358494331065759582e+02 0.000000000000000000e+00
1.363118367346938840e+02 0.000000000000000000e+00
1.367651700680272029e+02 0.000000000000000000e+00
1.372223129251700584e+02 0.000000000000000000e+00
1.376937868480725626e+02 0.000000000000000000e+00
1.381398639455782416e+02 0.000000000000000000e+00
1.386222222222222342e+02 0.000000000000000000e+00
1.390672108843537274e+02 0.000000000000000000e+00
1.395167346938775381e+02 0.000000000000000000e+00
1.399678911564625992e+02 0.000000000000000000e+00
1.404439002267573642e+02 0.000000000000000000e+00
1.408830839002267510e+02 0.000000000000000000e+00
1.413589115646258563e+02 0.000000000000000000e+00
1.418064399092970405e+02 0.000000000000000000e+00
1.422730158730158792e+02 0.000000000000000000e+00
1.427375963718820913e+02 0.000000000000000000e+00
1.431871201814059020e+02 0.000000000000000000e+00
1.436705668934240236e+02 0.000000000000000000e+00
1.441346031746031713e+02 0.000000000000000000e+00
1.445855782312925157e+02 0.000000000000000000e+00
1.450516099773242615e+02 0.000000000000000000e+00
1.455125623582766536e+02 0.000000000000000000e+00
1.460050793650793537e+02 0.000000000000000000e+00
1.464406349206349205e+02 0.000000000000000000e+00
1.469108390022675792e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.487414058956915994e+02 0.000000000000000000e+00
1.492032653061224607e+02 0.000000000000000000e+00
1.496546031746031815e+02 0.000000000000000000e+00
1.500937868480725683e+02 0.000000000000000000e+00
1.505487528344671091e+02 0.000000000000000000e+00
1.510106122448979704e+02 0.000000000000000000e+00
1.514545124716553346e+02 0.000000000000000000e+00
1.519002267573696088e+02 0.000000000000000000e+00
1.523397732426303719e+02 0.000000000000000000e+00
1.527905668934240282e+02 0.000000000000000000e+00
1.532273922902494405e+02 0.000000000000000000e+00
1.536653061224489818e+02 0.000000000000000000e+00
1.541126530612244778e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.554543310657596464e+02 0.000000000000000000e+00
1.559111111111110972e+02 0.000000000000000000e+00
1.563961904761904691e+02 0.000000000000000000e+00
1.568333786848072577e+02 0.000000000000000000e+00
1.572881632653061104e+02 0.000000000000000000e+00
1.577785034013605525e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.595981859410430843e+02 0.000000000000000000e+00
1.600555102040816280e+02 0.000000000000000000e+00
1.604934240362811693e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.631927437641723486e+02 0.000000000000000000e+00
1.636673015873015800e+02 0.000000000000000000e+00
1.640963265306122310e+02 0.000000000000000000e+00
1.645445804988662246e+02 0.000000000000000000e+00
1.649906575963718751e+02 0.000000000000000000e+00
1.654436281179138462e+02 0.000000000000000000e+00
1.659025850340136117e+02 0.000000000000000000e+00
1.663639002267573801e+02 0.000000000000000000e+00
1.668114285714285643e+02 0.000000000000000000e+00
1.672725623582766445e+02 0.000000000000000000e+00
1.677289795918367474e+02 0.000000000000000000e+00
1.681786848072562464e+02 0.000000000000000000e+00
1.686254875283446779e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.704649433106575884e+02 0.000000000000000000e+00
1.709422222222222274e+02 0.000000000000000000e+00
1.713795918367347042e+02 0.000000000000000000e+00
1.718436281179138234e+02 0.000000000000000000e+00
1.722768253968253873e+02 0.000000000000000000e+00
1.727573696145124700e+02 0.000000000000000000e+00
1.731969160997732331e+02 0.000000000000000000e+00
1.736343764169999986e+02 0.000000000000000000e+00
1.741144671201814162e+02 0.000000000000000000e+00
1.745678004535147352e+02 0.000000000000000000e+00
1.750031746031746138e+02 0.000000000000000000e+00
1.754742857142857133e+02 0.000000000000000000e+00
1.759365079365079225e+02 0.000000000000000000e+00
1.764128798185940923e+02 0.000000000000000000e+00
1.768549659863945465e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.777946485260771112e+02 0.000000000000000000e+00
1.782461678004535202e+02 0.000000000000000000e+00
1.787092970521541986e+02 0.000000000000000000e+00
1.791651700680272086e+02 0.000000000000000000e+00
1.796223129251700641e+02 0.000000000000000000e+00
1.800776417233560096e+02 0.000000000000000000e+00
1.805304308390022641e+02 0.000000000000000000e+00
1.809919274376417206e+02 0.000000000000000000e+00
1.814461678004535088e+02 0.000000000000000000e+00
1.818953287981859432e+02 0.000000000000000000e+00
1.823361451247165519e+02 0.000000000000000000e+00
1.827887528344671182e+02 0.000000000000000000e+00
1.832564172335600858e+02 0.000000000000000000e+00
1.836986848072562282e+02 0.000000000000000000e+00
1.841599999999999966e+02 0.000000000000000000e+00
1.846126077097505629e+02 0.000000000000000000e+00
1.850610430839002163e+02 0.000000000000000000e+00
1.855138321995464992e+02 0.000000000000000000e+00
1.859577324263038633e+02 0.000000000000000000e+00
1.864188662131519152e+02 0.000000000000000000e+00
1.868740136054421725e+02 0.000000000000000000e+00
1.873239002267573596e+02 0.000000000000000000e+00
1.877819501133786844e+02 0.000000000000000000e+00
1.882321995464852478e+02 0.000000000000000000e+00
1.886897052154195080e+02 0.000000000000000000e+00
1.891615419501133886e+02 0.000000000000000000e+00
1.896108843537414828e+02 0.000000000000000000e+00
1.900625850340136083e+02 0.000000000000000000e+00
1.905164625850340201e+02 0.000000000000000000e+00
1.909712471655328727e+02 0.000000000000000000e+00
1.914568707482993091e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.923726077097505538e+02 0.000000000000000000e+00
1.928230385487528338e+02 0.000000000000000000e+00
1.932743764172335545e+02 0.000000000000000000e+00
1.937297052154195001e+02 0.000000000000000000e+00
1.941737868480725524e+02 0.000000000000000000e+00
1.946331065759637227e+02 0.000000000000000000e+00
1.950788208616779968e+02 0.000000000000000000e+00
1.955466666666666526e+02 0.000000000000000000e+00
1.959945578231292416e+02 0.000000000000000000e+00
1.964469841269841197e+02 0.000000000000000000e+00
1.969113832199546437e+02 0.000000000000000000e+00
1.973832199546485242e+02 0.000000000000000000e+00
1.978332879818593995e+02 0.000000000000000000e+00
1.982751927437641655e+02 0.000000000000000000e+00
1.987428571428571331e+02 0.000000000000000000e+00
1.991782312925170118e+02 0.000000000000000000e+00
1.996331972789115525e+02 0.000000000000000000e+00
2.000856235827664307e+02 0.000000000000000000e+00
2.005491156462585138e+02 0.000000000000000000e+00
2.010077097505669030e+02 0.000000000000000000e+00
2.014588662131519357e+02 0.000000000000000000e+00
2.019252607709750578e+02 0.000000000000000000e+00
2.023711564625850201e+02 0.000000000000000000e+00
2.028400907029478333e+02 0.000000000000000000e+00
2.032789115646258438e+02 0.000000000000000000e+00
2.037433106575963677e+02 0.000000000000000000e+00
2.042022675736961332e+02 0.000000000000000000e+00
2.046661224489795927e+02 0.000000000000000000e+00
2.051071201814058895e+02 0.000000000000000000e+00
2.055715192743764135e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.074017233560090574e+02 0.000000000000000000e+00
2.078539682539682474e+02 0.000000000000000000e+00
2.082898866213151905e+02 0.000000000000000000e+00
2.087711564625850258e+02 0.000000000000000000e+00
2.092065306122449044e+02 0.000000000000000000e+00
2.096613151927437571e+02 0.000000000000000000e+00
2.101242630385487473e+02 0.000000000000000000e+00
2.105841269841269821e+02 0.000000000000000000e+00
2.110231292517006807e+02 0.000000000000000000e+00
2.114581405895691546e+02 0.000000000000000000e+00
2.119247165532879933e+02 0.000000000000000000e+00
2.123865759637188262e+02 0.000000000000000000e+00
2.128310204081632548e+02 0.000000000000000000e+00
2.133246258503401407e+02 0.000000000000000000e+00
2.137393197278911430e+02 0.000000000000000000e+00
2.142233106575963859e+02 0.000000000000000000e+00
2.146862585034013478e+02 0.000000000000000000e+00
2.151401360544217596e+02 0.000000000000000000e+00
2.155943764172335477e+02 0.000000000000000000e+00
2.160540589569160943e+02 0.000000000000000000e+00
2.165240816326530648e+02 0.000000000000000000e+00
2.169824943309999981e+02 1.000000000000000000e+00
2.173882993197278779e+02 0.000000000000000000e+00
2.178681179138322079e+02 0.000000000000000000e+00
2.183114739229025076e+02 0.000000000000000000e+00
2.187570068027210937e+02 0.000000000000000000e+00
2.192208616780045247e+02 0.000000000000000000e+00
2.196941496598639390e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.214599546485260646e+02 0.000000000000000000e+00
2.219261678004535270e+02 0.000000000000000000e+00
2.223749659863945567e+02 0.000000000000000000e+00
2.228221315192743646e+02 0.000000000000000000e+00
2.232616780045351561e+02 0.000000000000000000e+00
2.237008616780045429e+02 0.000000000000000000e+00
2.241734240362811761e+02 0.000000000000000000e+00
2.246327437641723463e+02 0.000000000000000000e+00
2.250755555555555532e+02 0.000000000000000000e+00
2.255399546485260771e+02 0.000000000000000000e+00
2.259620861678004644e+02 0.000000000000000000e+00
2.264439002267573642e+02 0.000000000000000000e+00
2.268854421768707539e+02 0.000000000000000000e+00
2.273151927437641859e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.286427210884353656e+02 0.000000000000000000e+00
2.291145578231292461e+02 0.000000000000000000e+00
2.295600907029478321e+02 0.000000000000000000e+00
2.300132426303854913e+02 0.000000000000000000e+00
2.304576870748299200e+02 0.000000000000000000e+00
2.309306122448979579e+02 0.000000000000000000e+00
2.313850340136054342e+02 0.000000000000000000e+00
2.318220408163265347e+02 0.000000000000000000e+00
2.322848072562358368e+02 0.000000000000000000e+00
2.327499319727891134e+02 0.000000000000000000e+00
2.332192290249433029e+02 0.000000000000000000e+00
2.336819954648526050e+02 0.000000000000000000e+00


==> R27.dat <==
1.598040816326530589e+01 0.000000000000000000e+00
1.646204081632653171e+01 0.000000000000000000e+00
1.690122448979591852e+01 0.000000000000000000e+00
1.737632653061224630e+01 0.000000000000000000e+00
1.781532879818594139e+01 0.000000000000000000e+00
1.827229024943310520e+01 0.000000000000000000e+00
1.871709750566893504e+01 0.000000000000000000e+00
1.919147392290249599e+01 0.000000000000000000e+00
1.962594104308390186e+01 0.000000000000000000e+00
2.010086167800453438e+01 0.000000000000000000e+00
2.052716553287981682e+01 0.000000000000000000e+00
2.100571428571428712e+01 0.000000000000000000e+00
2.144707482993197445e+01 0.000000000000000000e+00
2.190458049886621339e+01 0.000000000000000000e+00
2.235900226757369680e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.326730158730158848e+01 0.000000000000000000e+00
2.375020408163265273e+01 0.000000000000000000e+00
2.419464852607709915e+01 0.000000000000000000e+00
2.467392290249433273e+01 0.000000000000000000e+00
2.510621315192743808e+01 0.000000000000000000e+00
2.557206349206349216e+01 0.000000000000000000e+00
2.601759637188208529e+01 0.000000000000000000e+00
2.649523809523809348e+01 0.000000000000000000e+00
2.692843537414966093e+01 0.000000000000000000e+00
2.740807256235827793e+01 0.000000000000000000e+00
2.784126984126984183e+01 0.000000000000000000e+00
2.831165532879818514e+01 0.000000000000000000e+00
2.876789115646258566e+01 0.000000000000000000e+00
2.922068027210884367e+01 0.000000000000000000e+00
2.964535147392290426e+01 0.000000000000000000e+00
3.009070294784580568e+01 0.000000000000000000e+00
3.055546485260770950e+01 0.000000000000000000e+00
3.101170068027211002e+01 0.000000000000000000e+00
3.144598639455782418e+01 0.000000000000000000e+00
3.190802721088435234e+01 0.000000000000000000e+00
3.234049886621315295e+01 0.000000000000000000e+00
3.282249433106576220e+01 0.000000000000000000e+00
3.327238095238094928e+01 0.000000000000000000e+00
3.372970521541950006e+01 0.000000000000000000e+00
3.417160997732426608e+01 0.000000000000000000e+00
3.464507936507936847e+01 0.000000000000000000e+00
3.507428571428571473e+01 0.000000000000000000e+00
3.553215419501133709e+01 0.000000000000000000e+00
3.598839002267573761e+01 0.000000000000000000e+00
3.646603174603174580e+01 0.000000000000000000e+00
3.689306122448979863e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
3.779065759637187938e+01 0.000000000000000000e+00
3.827247165532880047e+01 0.000000000000000000e+00
3.871038548752834174e+01 0.000000000000000000e+00
3.916734693877550910e+01 0.000000000000000000e+00
3.960907029478457986e+01 0.000000000000000000e+00
4.007600907029478776e+01 0.000000000000000000e+00
4.052136054421768563e+01 0.000000000000000000e+00
4.097541950113378562e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
4.191056689342403274e+01 0.000000000000000000e+00
4.230585034013605394e+01 0.000000000000000000e+00
4.275954648526077051e+01 0.000000000000000000e+00
4.321088435374149839e+01 0.000000000000000000e+00
4.369433106575963421e+01 0.000000000000000000e+00
4.414113378684807287e+01 0.000000000000000000e+00
4.460861678004535236e+01 0.000000000000000000e+00
4.504344671201813810e+01 0.000000000000000000e+00
4.553977324263038895e+01 0.000000000000000000e+00
4.598385487528344839e+01 0.000000000000000000e+00
4.646929705215419659e+01 0.000000000000000000e+00
4.689759637188208785e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
4.919328798185941309e+01 0.000000000000000000e+00
4.961306122448979750e+01 0.000000000000000000e+00
5.007673469387754750e+01 0.000000000000000000e+00
5.051247165532879535e+01 0.000000000000000000e+00
5.097378684807256377e+01 0.000000000000000000e+00
5.140408163265306030e+01 0.000000000000000000e+00
5.185124716553288238e+01 0.000000000000000000e+00
5.228244897959183390e+01 0.000000000000000000e+00
5.274793650793650812e+01 0.000000000000000000e+00
5.318802721088435703e+01 0.000000000000000000e+00
5.364281179138321676e+01 0.000000000000000000e+00
5.409451247165532806e+01 0.000000000000000000e+00
5.457306122448979835e+01 0.000000000000000000e+00
5.501206349206348989e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
5.591492063492063380e+01 0.000000000000000000e+00
5.638095238095237960e+01 0.000000000000000000e+00
5.681106575963718797e+01 0.000000000000000000e+00
5.726530612244897611e+01 0.000000000000000000e+00
5.770630385487528002e+01 0.000000000000000000e+00
5.818122448979591610e+01 0.000000000000000000e+00
5.862167800453514843e+01 0.000000000000000000e+00
5.906285714285714050e+01 0.000000000000000000e+00
5.951727891156462391e+01 0.000000000000000000e+00
5.997968253968254260e+01 0.000000000000000000e+00
6.041814058956916256e+01 0.000000000000000000e+00
6.086276643990929358e+01 0.000000000000000000e+00
6.132843537414966306e+01 0.000000000000000000e+00
6.178975056689342438e+01 0.000000000000000000e+00
6.224253968253968594e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
6.363646258503401043e+01 0.000000000000000000e+00
6.407836734693877645e+01 0.000000000000000000e+00
6.453659863945578934e+01 0.000000000000000000e+00
6.497959183673469852e+01 0.000000000000000000e+00
6.544852607709751169e+01 0.000000000000000000e+00
6.588589569160997428e+01 0.000000000000000000e+00
6.635083900226757692e+01 0.000000000000000000e+00
6.680181405895692137e+01 0.000000000000000000e+00
6.725768707482993136e+01 0.000000000000000000e+00
6.770594104308389660e+01 0.000000000000000000e+00
6.815201814058957552e+01 0.000000000000000000e+00
6.859464852600000029e+01 0.000000000000000000e+00
6.907392290249433131e+01 0.000000000000000000e+00
6.952707482993197630e+01 0.000000000000000000e+00
6.998095238095237391e+01 0.000000000000000000e+00
7.043609977324263127e+01 0.000000000000000000e+00
7.088816326530611889e+01 0.000000000000000000e+00
7.133206349206349728e+01 0.000000000000000000e+00
7.178594104308389490e+01 0.000000000000000000e+00
7.224743764172335148e+01 0.000000000000000000e+00
7.270965986394557490e+01 0.000000000000000000e+00
7.315229024943310776e+01 0.000000000000000000e+00
7.361142857142857565e+01 0.000000000000000000e+00
7.402975056689342637e+01 0.000000000000000000e+00
7.453641723356008697e+01 0.000000000000000000e+00
7.499174603174603249e+01 0.000000000000000000e+00
7.544870748299319985e+01 0.000000000000000000e+00
7.589097505668934218e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
7.862077097505668632e+01 0.000000000000000000e+00
7.909514739229024372e+01 0.000000000000000000e+00
7.954412698412699001e+01 0.000000000000000000e+00
7.998077097505668576e+01 0.000000000000000000e+00
8.043102040816326337e+01 0.000000000000000000e+00
8.089233560090703179e+01 0.000000000000000000e+00
8.134458049886620756e+01 0.000000000000000000e+00
8.180317460317459677e+01 0.000000000000000000e+00
8.223437641723356251e+01 0.000000000000000000e+00
8.270312925170067331e+01 0.000000000000000000e+00
8.315882086167800935e+01 0.000000000000000000e+00
8.361578231292517671e+01 0.000000000000000000e+00
8.405024943310657193e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
8.545287981859409854e+01 0.000000000000000000e+00
8.590040816326531115e+01 0.000000000000000000e+00
8.635283446712017508e+01 0.000000000000000000e+00
8.680925170068027796e+01 0.000000000000000000e+00
8.727909297052154614e+01 0.000000000000000000e+00
8.774022675736961219e+01 0.000000000000000000e+00
8.819519274376416718e+01 0.000000000000000000e+00
8.865052154195011269e+01 0.000000000000000000e+00
8.912181405895691455e+01 0.000000000000000000e+00
8.957133786848072532e+01 0.000000000000000000e+00
9.003029478458050505e+01 0.000000000000000000e+00
9.049941043083900638e+01 0.000000000000000000e+00
9.096852607709750771e+01 0.000000000000000000e+00
9.138648526077098211e+01 0.000000000000000000e+00
9.183274376417233498e+01 0.000000000000000000e+00
9.231419501133787264e+01 0.000000000000000000e+00
9.278149659863944976e+01 0.000000000000000000e+00
9.324027210884354133e+01 0.000000000000000000e+00
9.370013605442176186e+01 0.000000000000000000e+00
9.413895691609977234e+01 0.000000000000000000e+00
9.458884353741495943e+01 0.000000000000000000e+00
9.503818594104308204e+01 0.000000000000000000e+00
9.550730158730158337e+01 0.000000000000000000e+00
9.595773242630384914e+01 0.000000000000000000e+00
9.641106575963718228e+01 0.000000000000000000e+00
9.688272108843537467e+01 0.000000000000000000e+00
9.735256235827664284e+01 0.000000000000000000e+00
9.781170068027211073e+01 0.000000000000000000e+00
9.826068027210884281e+01 0.000000000000000000e+00
9.871673469387755517e+01 0.000000000000000000e+00
9.915682539682539698e+01 0.000000000000000000e+00
9.960380952380953090e+01 0.000000000000000000e+00
1.000711111111111080e+02 0.000000000000000000e+00
1.005248072562358317e+02 0.000000000000000000e+00
1.009942857142857093e+02 0.000000000000000000e+00
1.014416326530612196e+02 0.000000000000000000e+00
1.019131065759637238e+02 0.000000000000000000e+00
1.023740589569161017e+02 0.000000000000000000e+00
1.028199546485260782e+02 0.000000000000000000e+00
1.032868934240362790e+02 0.000000000000000000e+00
1.037576417233560022e+02 0.000000000000000000e+00
1.041877551020408106e+02 0.000000000000000000e+00
1.046719274376417275e+02 0.000000000000000000e+00
1.051152834467120130e+02 0.000000000000000000e+00
1.056001814058956967e+02 0.000000000000000000e+00
1.060560544217687067e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.074967800449999942e+02 1.000000000000000000e+00
1.079437641720000016e+02 1.000000000000000000e+00
1.084415419500000013e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.112527891156462516e+02 0.000000000000000000e+00
1.116825396825396837e+02 0.000000000000000000e+00
1.121625396825396876e+02 0.000000000000000000e+00
1.126129705215419534e+02 0.000000000000000000e+00
1.130724716553287976e+02 0.000000000000000000e+00
1.135192743764172292e+02 0.000000000000000000e+00
1.139804081632653094e+02 0.000000000000000000e+00
1.144234013605442186e+02 0.000000000000000000e+00
1.148928798185941105e+02 0.000000000000000000e+00
1.153541950113378647e+02 0.000000000000000000e+00
1.157984580498866194e+02 0.000000000000000000e+00
1.162334693877551075e+02 0.000000000000000000e+00
1.166927891156462636e+02 0.000000000000000000e+00
1.171546485260770964e+02 0.000000000000000000e+00
1.176134240362811738e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.185349659863945533e+02 0.000000000000000000e+00
1.189850340136054427e+02 0.000000000000000000e+00
1.194586848072562333e+02 0.000000000000000000e+00
1.199033106575963785e+02 0.000000000000000000e+00
1.203508390022675769e+02 0.000000000000000000e+00
1.207963718820861629e+02 0.000000000000000000e+00
1.212522448979591871e+02 0.000000000000000000e+00
1.217151927437641774e+02 0.000000000000000000e+00
1.221690702947845750e+02 0.000000000000000000e+00
1.226104308390022624e+02 0.000000000000000000e+00
1.230713832199546545e+02 0.000000000000000000e+00
1.235359637188208666e+02 0.000000000000000000e+00
1.239943764172335534e+02 0.000000000000000000e+00
1.244595011337868442e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.258218594104308323e+02 0.000000000000000000e+00
1.262697505668934213e+02 0.000000000000000000e+00
1.267385034013605463e+02 0.000000000000000000e+00
1.271912925170068007e+02 0.000000000000000000e+00
1.276729251700680265e+02 0.000000000000000000e+00
1.281286167800453484e+02 0.000000000000000000e+00
1.285746938775510273e+02 0.000000000000000000e+00
1.290269387755102173e+02 0.000000000000000000e+00
1.294962358276644068e+02 0.000000000000000000e+00
1.299392290249433017e+02 0.000000000000000000e+00
1.303996371882086294e+02 0.000000000000000000e+00
1.308520634920634791e+02 0.000000000000000000e+00
1.313126530612244949e+02 0.000000000000000000e+00
1.317458503401360588e+02 0.000000000000000000e+00
1.321717913832199542e+02 0.000000000000000000e+00
1.326360090702947900e+02 0.000000000000000000e+00
1.330991383219954685e+02 0.000000000000000000e+00
1.335510204081632537e+02 0.000000000000000000e+00
1.340085260770975140e+02 0.000000000000000000e+00
1.344451700680272097e+02 0.000000000000000000e+00
1.349146485260770874e+02 0.000000000000000000e+00
1.353799546485260805e+02 0.000000000000000000e+00
1.358467120181405789e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.367564625850340008e+02 0.000000000000000000e+00
1.371983673469387668e+02 0.000000000000000000e+00
1.376789115646258495e+02 0.000000000000000000e+00
1.381277097505669076e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.408293877551020330e+02 0.000000000000000000e+00
1.413012244897959135e+02 0.000000000000000000e+00
1.417396825396825477e+02 0.000000000000000000e+00
1.422106122448979590e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.440212244897959124e+02 0.000000000000000000e+00
1.444448072562358334e+02 0.000000000000000000e+00
1.448887074829931976e+02 0.000000000000000000e+00
1.453463945578231176e+02 0.000000000000000000e+00
1.458008163265306223e+02 0.000000000000000000e+00
1.462178684807256275e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.471098412698412687e+02 0.000000000000000000e+00
1.476001814058956825e+02 0.000000000000000000e+00
1.480321088435374008e+02 0.000000000000000000e+00
1.484838095238095264e+02 0.000000000000000000e+00
1.489424036281179156e+02 0.000000000000000000e+00
1.493986394557823019e+02 0.000000000000000000e+00
1.498249433106576021e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.506679365079365027e+02 0.000000000000000000e+00
1.511542857142857201e+02 0.000000000000000000e+00
1.515778684807256127e+02 0.000000000000000000e+00
1.520219501133786935e+02 0.000000000000000000e+00
1.524770975056689224e+02 0.000000000000000000e+00
1.529413151927437582e+02 0.000000000000000000e+00
1.533830385487528360e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.547408616780045350e+02 0.000000000000000000e+00
1.551740589569160989e+02 0.000000000000000000e+00
1.556217687074829996e+02 0.000000000000000000e+00
1.560801814058957007e+02 0.000000000000000000e+00
1.565213605442176856e+02 0.000000000000000000e+00
1.569578231292516932e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.582848072562358368e+02 0.000000000000000000e+00
1.587232653061224426e+02 0.000000000000000000e+00
1.591560997732426301e+02 0.000000000000000000e+00
1.596172335600907104e+02 0.000000000000000000e+00
1.600533333333333417e+02 0.000000000000000000e+00
1.604954195011337958e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.613242630385487644e+02 0.000000000000000000e+00
1.618111564625850463e+02 0.000000000000000000e+00
1.622604988662131404e+02 0.000000000000000000e+00
1.626996825396825272e+02 0.000000000000000000e+00
1.631397732426303833e+02 0.000000000000000000e+00
1.635871201814059077e+02 0.000000000000000000e+00
1.640375510204081593e+02 0.000000000000000000e+00
1.644901587301587256e+02 0.000000000000000000e+00
1.649478458049886740e+02 0.000000000000000000e+00
1.653971882086167682e+02 0.000000000000000000e+00
1.658401814058956916e+02 0.000000000000000000e+00
1.662817233560090813e+02 0.000000000000000000e+00
1.667114739229024849e+02 0.000000000000000000e+00
1.671571882086167875e+02 0.000000000000000000e+00
1.676197732426303730e+02 0.000000000000000000e+00
1.680747392290249422e+02 0.000000000000000000e+00
1.685460317460317583e+02 0.000000000000000000e+00
1.690115192743764112e+02 0.000000000000000000e+00
1.694653968253968230e+02 0.000000000000000000e+00
1.699147392290249456e+02 0.000000000000000000e+00
1.703577324263038690e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.712787301587301556e+02 0.000000000000000000e+00
1.717257142857142753e+02 0.000000000000000000e+00
1.721614512471655303e+02 0.000000000000000000e+00
1.726225850340136105e+02 0.000000000000000000e+00
1.730635827664399073e+02 0.000000000000000000e+00
1.735141950113378755e+02 0.000000000000000000e+00
1.739557369614512368e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.753008616780045372e+02 0.000000000000000000e+00
1.757502040816326598e+02 0.000000000000000000e+00
1.762035374149659788e+02 0.000000000000000000e+00
1.766332879818594108e+02 0.000000000000000000e+00
1.770601360544217755e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.793244444444444525e+02 0.000000000000000000e+00
1.797754195011337970e+02 0.000000000000000000e+00
1.802171428571428464e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.820527891156462488e+02 0.000000000000000000e+00
1.825084807256235706e+02 0.000000000000000000e+00
1.829458503401360474e+02 0.000000000000000000e+00
1.834287528344671330e+02 0.000000000000000000e+00
1.838390929705215342e+02 0.000000000000000000e+00
1.842748299319727892e+02 0.000000000000000000e+00
1.847500000000000000e+02 1.000000000000000000e+00
1.852020408159999931e+02 1.000000000000000000e+00
1.856348299319728028e+02 0.000000000000000000e+00
1.860790929705215433e+02 0.000000000000000000e+00
1.865304308390022641e+02 0.000000000000000000e+00
1.870042630385487428e+02 0.000000000000000000e+00
1.874332879818594222e+02 0.000000000000000000e+00
1.878897959180000043e+02 0.000000000000000000e+00
1.883439455782312848e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.896858049886621416e+02 0.000000000000000000e+00
1.901402267573696179e+02 0.000000000000000000e+00
1.905957369614512515e+02 0.000000000000000000e+00
1.910269387755102173e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.946461678004535258e+02 0.000000000000000000e+00
1.950891609977324208e+02 0.000000000000000000e+00
1.955169160997732547e+02 0.000000000000000000e+00
1.959925623582766434e+02 0.000000000000000000e+00
1.964500680272108752e+02 0.000000000000000000e+00
1.969209977324263150e+02 0.000000000000000000e+00
1.973817687074829905e+02 0.000000000000000000e+00
1.978258503401360429e+02 0.000000000000000000e+00
1.982793650793650784e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.996604081632653163e+02 0.000000000000000000e+00
2.001095691609977223e+02 0.000000000000000000e+00
2.005761451247165610e+02 0.000000000000000000e+00
2.010305668934240373e+02 0.000000000000000000e+00
2.014840816326530728e+02 0.000000000000000000e+00
2.019248979591836815e+02 0.000000000000000000e+00
2.023798639455782222e+02 0.000000000000000000e+00
2.028255782312925248e+02 0.000000000000000000e+00
2.032673015873015743e+02 0.000000000000000000e+00
2.037068480725623658e+02 0.000000000000000000e+00
2.041599999999999966e+02 0.000000000000000000e+00
2.046204081632652958e+02 0.000000000000000000e+00
2.050804535147392187e+02 0.000000000000000000e+00
2.055136507936507826e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.068740136054421725e+02 0.000000000000000000e+00
2.073260770975056744e+02 0.000000000000000000e+00
2.077830385487528417e+02 0.000000000000000000e+00
2.082606802721088570e+02 0.000000000000000000e+00
2.087198185941043107e+02 0.000000000000000000e+00
2.091629931972789223e+02 0.000000000000000000e+00
2.096248526077097551e+02 0.000000000000000000e+00
2.100901587301587199e+02 0.000000000000000000e+00
2.105458503401360417e+02 0.000000000000000000e+00
2.109906575963718751e+02 0.000000000000000000e+00
2.114436281179138462e+02 0.000000000000000000e+00
2.119151020408163220e+02 0.000000000000000000e+00
2.123724263038548656e+02 0.000000000000000000e+00
2.128273922902494348e+02 0.000000000000000000e+00
2.132966893424036243e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.141984580498866251e+02 0.000000000000000000e+00
2.146608616780045224e+02 0.000000000000000000e+00
2.151134693877550887e+02 0.000000000000000000e+00
2.155689795918367224e+02 0.000000000000000000e+00
2.160390022675736930e+02 0.000000000000000000e+00
2.164878004535147511e+02 0.000000000000000000e+00
2.169396825396825363e+02 0.000000000000000000e+00
2.173973696145124848e+02 0.000000000000000000e+00
2.178508843537414919e+02 0.000000000000000000e+00
2.183029478458049937e+02 0.000000000000000000e+00
2.187473922902494223e+02 0.000000000000000000e+00
2.192056235827664352e+02 0.000000000000000000e+00
2.196622222222222263e+02 0.000000000000000000e+00
2.201101133786848152e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.209950113378684762e+02 0.000000000000000000e+00
2.214775510204081570e+02 0.000000000000000000e+00
2.219192743764172349e+02 0.000000000000000000e+00
2.223522902494331106e+02 0.000000000000000000e+00
2.228181405895691682e+02 0.000000000000000000e+00
2.232803628117913775e+02 0.000000000000000000e+00
2.237150113378684750e+02 0.000000000000000000e+00
2.241643537414965976e+02 0.000000000000000000e+00
2.246249433106575850e+02 0.000000000000000000e+00
2.251078458049886706e+02 0.000000000000000000e+00
2.255314285714285631e+02 0.000000000000000000e+00
2.259889342403628234e+02 0.000000000000000000e+00
2.264237641723356091e+02 0.000000000000000000e+00
2.268399092970521451e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.281728798185941116e+02 0.000000000000000000e+00
2.286204081632652958e+02 0.000000000000000000e+00
2.290530612244897952e+02 0.000000000000000000e+00
2.295274376417233668e+02 0.000000000000000000e+00
2.299867573696145087e+02 0.000000000000000000e+00
2.304335600907029402e+02 0.000000000000000000e+00
2.308709297052154170e+02 0.000000000000000000e+00
2.313122902494331186e+02 0.000000000000000000e+00
2.317619954648526175e+02 0.000000000000000000e+00
2.322245804988662030e+02 0.000000000000000000e+00
2.326690249433106601e+02 0.000000000000000000e+00
2.331180045351474064e+02 0.000000000000000000e+00
2.335880272108843485e+02 0.000000000000000000e+00
2.340355555555555611e+02 0.000000000000000000e+00
2.344796371882086135e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.353532879818594097e+02 0.000000000000000000e+00
2.358195011337868436e+02 0.000000000000000000e+00
2.362697505668934355e+02 0.000000000000000000e+00
2.367303401360544228e+02 0.000000000000000000e+00
2.371811337868480791e+02 0.000000000000000000e+00
2.376232199546485333e+02 0.000000000000000000e+00
2.380760090702947878e+02 0.000000000000000000e+00
2.385371428571428680e+02 0.000000000000000000e+00
2.390031746031746138e+02 0.000000000000000000e+00
2.394548752834467109e+02 0.000000000000000000e+00
2.398887981859410559e+02 0.000000000000000000e+00
2.403328798185941082e+02 0.000000000000000000e+00
2.407916553287981856e+02 0.000000000000000000e+00
2.412357369614512379e+02 0.000000000000000000e+00
2.416720181405895573e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.425661678004535133e+02 0.000000000000000000e+00
2.430318367346938828e+02 0.000000000000000000e+00
2.434886167800453620e+02 0.000000000000000000e+00
2.439406802721088354e+02 0.000000000000000000e+00
2.443764172335600904e+02 0.000000000000000000e+00
2.448094331065759661e+02 0.000000000000000000e+00
2.452511564625850440e+02 0.000000000000000000e+00
2.456930612244898100e+02 0.000000000000000000e+00
2.461458503401360645e+02 0.000000000000000000e+00
2.465990022675736952e+02 0.000000000000000000e+00
2.470465306122449078e+02 0.000000000000000000e+00
2.475016780045351368e+02 0.000000000000000000e+00
2.479519274376417286e+02 0.000000000000000000e+00


==> R28.dat <==
1.294512471655328900e+00 0.000000000000000000e+00
1.529977324263038563e+00 0.000000000000000000e+00
1.790294784580498844e+00 0.000000000000000000e+00
2.025941042999999997e+00 1.000000000000000000e+00
2.267029478458050029e+00 0.000000000000000000e+00
2.507392290249433220e+00 0.000000000000000000e+00
2.761541950113378885e+00 0.000000000000000000e+00
3.001360544217686943e+00 0.000000000000000000e+00
3.237732426303854716e+00 0.000000000000000000e+00
3.482630385487528457e+00 0.000000000000000000e+00
3.737505668934240521e+00 0.000000000000000000e+00
nan -1.000000000000000000e+00
4.222403628117914032e+00 0.000000000000000000e+00
4.446984126984126817e+00 0.000000000000000000e+00
4.708027210884353941e+00 0.000000000000000000e+00
4.939319726999999993e+00 1.000000000000000000e+00
5.182947845804988241e+00 0.000000000000000000e+00
5.424943310657596385e+00 0.000000000000000000e+00
5.681814058956915936e+00 0.000000000000000000e+00
5.922040815999999985e+00 1.000000000000000000e+00
6.157823129251700500e+00 0.000000000000000000e+00
6.394376417233559984e+00 0.000000000000000000e+00
6.647256235827664561e+00 0.000000000000000000e+00
6.877823129251700252e+00 0.000000000000000000e+00
7.124535147392290213e+00 0.000000000000000000e+00
7.356916099773243012e+00 0.000000000000000000e+00
7.612879818594104009e+00 0.000000000000000000e+00
7.853061224000000173e+00 1.000000000000000000e+00
8.100317460317461027e+00 0.000000000000000000e+00
8.335600907029478535e+00 0.000000000000000000e+00
8.585034013605442382e+00 0.000000000000000000e+00
8.821224489795918444e+00 0.000000000000000000e+00
9.067210884353741562e+00 0.000000000000000000e+00
9.309342402999998711e+00 1.000000000000000000e+00
9.560634920634921485e+00 0.000000000000000000e+00
9.794467120181405306e+00 0.000000000000000000e+00
1.005006802721088377e+01 0.000000000000000000e+00
1.027210884353741527e+01 0.000000000000000000e+00
1.052934240362811735e+01 0.000000000000000000e+00
1.076916099773242586e+01 0.000000000000000000e+00
1.101768707482993115e+01 0.000000000000000000e+00
1.125260770975056701e+01 0.000000000000000000e+00
1.150929705215419574e+01 0.000000000000000000e+00
1.174893424036281253e+01 0.000000000000000000e+00
1.199963718820861658e+01 0.000000000000000000e+00
1.223963718820861679e+01 0.000000000000000000e+00
1.249414965986394499e+01 0.000000000000000000e+00
1.271981859410430893e+01 0.000000000000000000e+00
1.296925170068027278e+01 0.000000000000000000e+00
1.320380952380952344e+01 0.000000000000000000e+00
1.346013605442176875e+01 0.000000000000000000e+00
1.369052154195011362e+01 0.000000000000000000e+00
1.394340136054421819e+01 0.000000000000000000e+00
1.417142857142857082e+01 0.000000000000000000e+00
1.443337868480725561e+01 0.000000000000000000e+00
1.466575963718820930e+01 0.000000000000000000e+00
1.491102040816326557e+01 0.000000000000000000e+00
1.514303854875283406e+01 0.000000000000000000e+00
1.539573696145124693e+01 0.000000000000000000e+00
1.563011337868480766e+01 0.000000000000000000e+00
1.588643990929705296e+01 0.000000000000000000e+00
1.611156462585034177e+01 0.000000000000000000e+00
1.637405895691609814e+01 0.000000000000000000e+00
1.661387755102040842e+01 0.000000000000000000e+00
1.686712018140589464e+01 0.000000000000000000e+00
1.710004535147392346e+01 0.000000000000000000e+00
1.735473922902494337e+01 0.000000000000000000e+00
1.759510204081632523e+01 0.000000000000000000e+00
1.784145124716553354e+01 0.000000000000000000e+00
1.807691609977324276e+01 0.000000000000000000e+00
1.833741496598639387e+01 0.000000000000000000e+00
1.857541950113378704e+01 0.000000000000000000e+00
1.882249433106575864e+01 0.000000000000000000e+00
1.905832199546485128e+01 0.000000000000000000e+00
1.930285714285714249e+01 0.000000000000000000e+00
1.953541950113378789e+01 0.000000000000000000e+00
1.978358276643990976e+01 0.000000000000000000e+00
2.002412698412698333e+01 0.000000000000000000e+00
2.027102040816326678e+01 0.000000000000000000e+00
2.051337868480725746e+01 0.000000000000000000e+00
2.077659863945578067e+01 0.000000000000000000e+00
2.100517006802721198e+01 0.000000000000000000e+00
2.125369614499999926e+01 0.000000000000000000e+00
2.148571428571428399e+01 0.000000000000000000e+00
2.173442176870748455e+01 0.000000000000000000e+00
2.197242630385487416e+01 0.000000000000000000e+00
2.222639455782313078e+01 0.000000000000000000e+00
2.246566893424036238e+01 0.000000000000000000e+00
2.271818594104308531e+01 0.000000000000000000e+00
2.294911564625850176e+01 0.000000000000000000e+00
2.319873015873015731e+01 0.000000000000000000e+00
2.343092970521541929e+01 0.000000000000000000e+00
2.368326530612245051e+01 0.000000000000000000e+00
2.392126984126984013e+01 0.000000000000000000e+00
2.416145124716553383e+01 0.000000000000000000e+00
2.439705215400000071e+01 0.000000000000000000e+00
2.466739229024943469e+01 0.000000000000000000e+00
2.489160997732426139e+01 0.000000000000000000e+00
2.514467120181405946e+01 0.000000000000000000e+00
2.537941043083900183e+01 0.000000000000000000e+00
2.562140589569160909e+01 0.000000000000000000e+00
2.585614512471655502e+01 0.000000000000000000e+00
2.610866213151927440e+01 0.000000000000000000e+00
2.634394557823129190e+01 0.000000000000000000e+00
2.659827664399092839e+01 0.000000000000000000e+00
2.682793650793650642e+01 0.000000000000000000e+00
2.707972789115646250e+01 0.000000000000000000e+00
2.730975056689342395e+01 0.000000000000000000e+00
2.756879818594104137e+01 0.000000000000000000e+00
2.779156462585034149e+01 0.000000000000000000e+00
2.804136054421768875e+01 0.000000000000000000e+00
2.827609977324263113e+01 0.000000000000000000e+00
2.853823129251700763e+01 0.000000000000000000e+00
2.875936507936507880e+01 0.000000000000000000e+00
2.901151927437641831e+01 0.000000000000000000e+00
2.923446712018140659e+01 0.000000000000000000e+00
2.948480725623582899e+01 0.000000000000000000e+00
2.971936507936507965e+01 0.000000000000000000e+00
2.996317460317460402e+01 0.000000000000000000e+00
3.020698412698412838e+01 0.000000000000000000e+00
3.045442176870748341e+01 0.000000000000000000e+00
3.069133786848072631e+01 0.000000000000000000e+00
3.094312925170067885e+01 0.000000000000000000e+00
3.118839002267573690e+01 0.000000000000000000e+00
3.143800453514739246e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
3.241034013605442254e+01 0.000000000000000000e+00
3.264326530612245136e+01 0.000000000000000000e+00
3.290031746031745996e+01 0.000000000000000000e+00
3.314122448979591695e+01 0.000000000000000000e+00
3.339482993197278660e+01 0.000000000000000000e+00
3.362956916099773252e+01 0.000000000000000000e+00
3.388897959183673692e+01 0.000000000000000000e+00
3.412770975056689338e+01 0.000000000000000000e+00
3.437623582766440222e+01 0.000000000000000000e+00
3.461478458049886342e+01 0.000000000000000000e+00
3.487691609977323992e+01 0.000000000000000000e+00
3.510784580498866347e+01 0.000000000000000000e+00
3.536671201814058918e+01 0.000000000000000000e+00
3.559219954648526141e+01 0.000000000000000000e+00
3.586594104308390030e+01 0.000000000000000000e+00
3.610086167800453438e+01 0.000000000000000000e+00
3.635791383219954298e+01 0.000000000000000000e+00
3.659138321995465049e+01 0.000000000000000000e+00
3.685931972789115463e+01 0.000000000000000000e+00
3.709133786848072845e+01 0.000000000000000000e+00
3.734875283446712046e+01 0.000000000000000000e+00
3.758095238095238244e+01 0.000000000000000000e+00
3.784199546485260868e+01 0.000000000000000000e+00
3.807691609977324276e+01 0.000000000000000000e+00
3.833015873015872899e+01 0.000000000000000000e+00
3.856235827664399096e+01 0.000000000000000000e+00
3.882376417233560062e+01 0.000000000000000000e+00
3.905795918367346786e+01 0.000000000000000000e+00
3.931736961451247225e+01 0.000000000000000000e+00
3.954267573696144922e+01 0.000000000000000000e+00
3.980643990929705467e+01 0.000000000000000000e+00
4.005170068027210561e+01 0.000000000000000000e+00
4.029696145124716367e+01 0.000000000000000000e+00
4.054603174603174409e+01 0.000000000000000000e+00
4.081251700680272165e+01 0.000000000000000000e+00
4.105088435374149469e+01 0.000000000000000000e+00
4.130721088435374355e+01 0.000000000000000000e+00
4.155047619047618923e+01 0.000000000000000000e+00
4.179755102040816439e+01 0.000000000000000000e+00
4.203628117913832085e+01 0.000000000000000000e+00
4.227718820861677784e+01 0.000000000000000000e+00
4.251229024943310719e+01 0.000000000000000000e+00
4.276807256235827737e+01 0.000000000000000000e+00
4.301297052154195200e+01 0.000000000000000000e+00
4.327274376417233270e+01 0.000000000000000000e+00
4.350548752834467336e+01 0.000000000000000000e+00
4.376145124716553170e+01 0.000000000000000000e+00
4.399129251700680499e+01 0.000000000000000000e+00
4.423818594104308488e+01 0.000000000000000000e+00
4.448816326530612031e+01 0.000000000000000000e+00
4.475210884353741392e+01 0.000000000000000000e+00
4.498938775510204380e+01 0.000000000000000000e+00
4.523900226757369580e+01 0.000000000000000000e+00
4.547374149659864173e+01 0.000000000000000000e+00
4.572861678004534980e+01 0.000000000000000000e+00
4.596408163265306257e+01 0.000000000000000000e+00
4.622058956916099959e+01 0.000000000000000000e+00
4.646312925170067842e+01 0.000000000000000000e+00
4.671891156462584860e+01 0.000000000000000000e+00
4.695310657596371584e+01 0.000000000000000000e+00
4.721378684807256576e+01 0.000000000000000000e+00
4.744997732426303827e+01 0.000000000000000000e+00
4.770630385487528002e+01 0.000000000000000000e+00
4.794376417233559806e+01 0.000000000000000000e+00
4.820371882086168114e+01 0.000000000000000000e+00
4.844770975056689366e+01 0.000000000000000000e+00
4.870312925170068041e+01 0.000000000000000000e+00
4.894040816326530319e+01 0.000000000000000000e+00
4.919365079365079652e+01 0.000000000000000000e+00
4.942693877551020165e+01 0.000000000000000000e+00
4.968507936507936762e+01 0.000000000000000000e+00
4.992907029478458014e+01 0.000000000000000000e+00
5.017614512471655530e+01 0.000000000000000000e+00
5.042485260770975231e+01 0.000000000000000000e+00
5.068716553287981696e+01 0.000000000000000000e+00
5.091863945578231210e+01 0.000000000000000000e+00
5.117641723356008754e+01 0.000000000000000000e+00
5.141496598639455584e+01 0.000000000000000000e+00
5.166875283446712075e+01 0.000000000000000000e+00
5.189387755102040956e+01 0.000000000000000000e+00
5.215764172335600790e+01 0.000000000000000000e+00
5.240417233560090438e+01 0.000000000000000000e+00
5.266938775510204351e+01 0.000000000000000000e+00
5.290902494331065498e+01 0.000000000000000000e+00
5.316643990929705410e+01 0.000000000000000000e+00
5.339501133786848186e+01 0.000000000000000000e+00
5.365260770975056914e+01 0.000000000000000000e+00
5.388734693877550797e+01 0.000000000000000000e+00
5.413206349206349444e+01 0.000000000000000000e+00
5.438693877551020250e+01 0.000000000000000000e+00
5.464616780045351163e+01 0.000000000000000000e+00
5.487727891156462334e+01 0.000000000000000000e+00
5.512707482993197061e+01 0.000000000000000000e+00
5.536362811791383365e+01 0.000000000000000000e+00
5.562630385487528173e+01 0.000000000000000000e+00
5.587174603174603504e+01 0.000000000000000000e+00
5.611374149659864230e+01 0.000000000000000000e+00
5.636299319727891088e+01 0.000000000000000000e+00
5.662403628117913712e+01 0.000000000000000000e+00
5.685786848072562094e+01 0.000000000000000000e+00
5.711473922902494138e+01 0.000000000000000000e+00
5.734439909297051940e+01 0.000000000000000000e+00
5.760272108843537353e+01 0.000000000000000000e+00
5.783111111111111313e+01 0.000000000000000000e+00
5.808616780045351646e+01 0.000000000000000000e+00
5.831927437641723344e+01 0.000000000000000000e+00
5.857052154195011440e+01 0.000000000000000000e+00
5.881142857142857139e+01 0.000000000000000000e+00
5.906358276643990735e+01 0.000000000000000000e+00
5.930539682539682644e+01 0.000000000000000000e+00
5.957242630385487558e+01 0.000000000000000000e+00
5.980807256235827651e+01 0.000000000000000000e+00
6.005659863945578536e+01 0.000000000000000000e+00
6.030639455782313263e+01 0.000000000000000000e+00
6.055365079365079595e+01 0.000000000000000000e+00
6.078494331065759582e+01 0.000000000000000000e+00
6.104308390022675468e+01 0.000000000000000000e+00
6.127564625850340008e+01 0.000000000000000000e+00
6.152888888888888630e+01 0.000000000000000000e+00
6.177034013605442198e+01 0.000000000000000000e+00
6.201469387755101792e+01 0.000000000000000000e+00
6.225977324263038781e+01 0.000000000000000000e+00
6.251482993197279114e+01 0.000000000000000000e+00
6.274412698412698575e+01 0.000000000000000000e+00
6.300281179138322329e+01 0.000000000000000000e+00
6.323990929705215081e+01 0.000000000000000000e+00
6.350022675736961730e+01 0.000000000000000000e+00
6.374149659863945772e+01 0.000000000000000000e+00
6.399292517006802683e+01 0.000000000000000000e+00
6.424380952380951726e+01 0.000000000000000000e+00
6.450013605442177322e+01 0.000000000000000000e+00
6.474231292517006864e+01 0.000000000000000000e+00
6.498557823129252142e+01 0.000000000000000000e+00
6.522195011337868209e+01 0.000000000000000000e+00
6.548952380952380281e+01 0.000000000000000000e+00
6.572716553287982322e+01 0.000000000000000000e+00
6.597133786848073100e+01 0.000000000000000000e+00
6.622403628117913854e+01 0.000000000000000000e+00
6.647546485260771476e+01 0.000000000000000000e+00
6.672072562358276571e+01 0.000000000000000000e+00
6.697505668934240930e+01 0.000000000000000000e+00
6.721088435374149128e+01 0.000000000000000000e+00
6.746612244897958988e+01 0.000000000000000000e+00
6.770648526077097529e+01 0.000000000000000000e+00
6.795900226757369467e+01 0.000000000000000000e+00
6.820843537414965851e+01 0.000000000000000000e+00
6.846857142857142264e+01 0.000000000000000000e+00
6.870929705215419858e+01 0.000000000000000000e+00
6.895528344671201637e+01 0.000000000000000000e+00
6.920326530612244653e+01 0.000000000000000000e+00
6.945814058956915460e+01 0.000000000000000000e+00
6.970049886621315238e+01 0.000000000000000000e+00
6.994684807256236070e+01 0.000000000000000000e+00
7.019065759637187796e+01 0.000000000000000000e+00
7.044662131519274340e+01 0.000000000000000000e+00
7.069242630385487303e+01 0.000000000000000000e+00
7.094639455782312609e+01 0.000000000000000000e+00
7.118766439909296651e+01 0.000000000000000000e+00
7.143437641723356535e+01 0.000000000000000000e+00
7.167800453514739445e+01 0.000000000000000000e+00
7.191963718820861118e+01 0.000000000000000000e+00
7.217451247165533346e+01 0.000000000000000000e+00
7.243210884353742074e+01 0.000000000000000000e+00
7.266884353741497193e+01 0.000000000000000000e+00
7.292970521541950291e+01 0.000000000000000000e+00
7.316970521541949779e+01 0.000000000000000000e+00
7.342712018140589691e+01 0.000000000000000000e+00
7.366748299319728233e+01 0.000000000000000000e+00
7.389931972789115378e+01 0.000000000000000000e+00
7.415183673469387315e+01 0.000000000000000000e+00
7.440671201814059543e+01 0.000000000000000000e+00
7.464344671201814663e+01 0.000000000000000000e+00
7.490176870748298654e+01 0.000000000000000000e+00
7.513777777777777089e+01 0.000000000000000000e+00
7.539083900226756896e+01 0.000000000000000000e+00
7.562503401360544331e+01 0.000000000000000000e+00
7.587410430839001663e+01 0.000000000000000000e+00
7.613587301587301681e+01 0.000000000000000000e+00
7.640181405895691569e+01 0.000000000000000000e+00
7.664453514739228979e+01 0.000000000000000000e+00
7.690068027210884338e+01 0.000000000000000000e+00
7.714122448979591695e+01 0.000000000000000000e+00
7.739845804988662792e+01 0.000000000000000000e+00
7.763029478458049937e+01 0.000000000000000000e+00
7.786195011337868266e+01 0.000000000000000000e+00
7.811664399092970257e+01 0.000000000000000000e+00
7.837260770975056801e+01 0.000000000000000000e+00
7.859845804988661655e+01 0.000000000000000000e+00
7.886730158730158280e+01 0.000000000000000000e+00
7.909315192743764555e+01 0.000000000000000000e+00
7.935963718820862312e+01 0.000000000000000000e+00
7.960018140589569668e+01 0.000000000000000000e+00
7.984399092970521394e+01 0.000000000000000000e+00
8.009941043083900070e+01 0.000000000000000000e+00
8.036208616780045588e+01 0.000000000000000000e+00
8.058702947845804943e+01 0.000000000000000000e+00
8.085297052154194830e+01 0.000000000000000000e+00
8.108172335600906422e+01 0.000000000000000000e+00
8.134077097505668519e+01 0.000000000000000000e+00
8.157641723356009322e+01 0.000000000000000000e+00
8.182421768707483523e+01 0.000000000000000000e+00
8.206530612244897327e+01 0.000000000000000000e+00
8.233287981859410820e+01 0.000000000000000000e+00
8.255873015873015675e+01 0.000000000000000000e+00
8.280526077097505322e+01 0.000000000000000000e+00
8.304816326530611548e+01 0.000000000000000000e+00
8.331011337868480382e+01 0.000000000000000000e+00
8.353687074829932158e+01 0.000000000000000000e+00
8.376036281179138143e+01 0.000000000000000000e+00
8.403736961451247112e+01 0.000000000000000000e+00
8.430621315192743737e+01 0.000000000000000000e+00
8.453768707482993250e+01 0.000000000000000000e+00
8.480145124716553084e+01 0.000000000000000000e+00
8.503256235827664966e+01 0.000000000000000000e+00
8.529632653061224801e+01 0.000000000000000000e+00
8.553215419501134420e+01 0.000000000000000000e+00
8.577523809523809462e+01 0.000000000000000000e+00
8.603337868480726058e+01 0.000000000000000000e+00
8.629260770975056971e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
8.677224489795918316e+01 0.000000000000000000e+00
8.701151927437641120e+01 0.000000000000000000e+00
8.726058956916099874e+01 0.000000000000000000e+00
8.749968253968253862e+01 0.000000000000000000e+00
8.774820861678004746e+01 0.000000000000000000e+00
8.799600907029478947e+01 0.000000000000000000e+00
8.826811791383219941e+01 0.000000000000000000e+00
8.850068027210883770e+01 0.000000000000000000e+00
8.875827664399092498e+01 0.000000000000000000e+00
8.899482993197278802e+01 0.000000000000000000e+00
8.925061224489796530e+01 0.000000000000000000e+00
8.950530612244898521e+01 0.000000000000000000e+00
8.974712018140589009e+01 0.000000000000000000e+00
8.998458049886620813e+01 0.000000000000000000e+00
9.024997732426304253e+01 0.000000000000000000e+00
9.047365079365079055e+01 0.000000000000000000e+00
9.073614512471655758e+01 0.000000000000000000e+00
9.097451247165533061e+01 0.000000000000000000e+00
9.123174603174602737e+01 0.000000000000000000e+00
9.147809523809523569e+01 0.000000000000000000e+00
9.171609977324263241e+01 0.000000000000000000e+00
9.195519274376417229e+01 0.000000000000000000e+00
9.221841269841269195e+01 0.000000000000000000e+00
9.245133786848072077e+01 0.000000000000000000e+00
9.270603174603174068e+01 0.000000000000000000e+00
9.293823129251700266e+01 0.000000000000000000e+00
9.319056689342403388e+01 0.000000000000000000e+00
9.342802721088435192e+01 0.000000000000000000e+00
9.367546485260770339e+01 0.000000000000000000e+00
9.391274376417233327e+01 0.000000000000000000e+00
9.416798185941043187e+01 0.000000000000000000e+00
9.441034013605441544e+01 0.000000000000000000e+00
9.465977324263037929e+01 0.000000000000000000e+00
9.489832199546485469e+01 0.000000000000000000e+00
9.516317460317459620e+01 0.000000000000000000e+00
9.540934240362811636e+01 0.000000000000000000e+00
9.564988662131518993e+01 0.000000000000000000e+00
9.589877551020407509e+01 0.000000000000000000e+00
9.616580498866213134e+01 0.000000000000000000e+00
9.639891156462584831e+01 0.000000000000000000e+00
9.664217687074830110e+01 0.000000000000000000e+00
9.688235827664398414e+01 0.000000000000000000e+00
9.714739229024942802e+01 0.000000000000000000e+00
9.739102040816327133e+01 0.000000000000000000e+00
9.763374149659864543e+01 0.000000000000000000e+00
9.787120181405896346e+01 0.000000000000000000e+00
9.812680272108843837e+01 0.000000000000000000e+00
9.836027210884353167e+01 0.000000000000000000e+00
9.860698412698413051e+01 0.000000000000000000e+00
9.884589569160998224e+01 0.000000000000000000e+00
9.910548752834466768e+01 0.000000000000000000e+00
9.934566893424036493e+01 0.000000000000000000e+00
9.959274376417234009e+01 0.000000000000000000e+00
9.983637188208616919e+01 0.000000000000000000e+00
1.000885260770975123e+02 0.000000000000000000e+00
1.003161904761904708e+02 0.000000000000000000e+00
1.005614512471655360e+02 0.000000000000000000e+00
1.008054421768707414e+02 0.000000000000000000e+00
1.010635827664399073e+02 0.000000000000000000e+00
1.013093877551020370e+02 0.000000000000000000e+00
1.015464852607709787e+02 0.000000000000000000e+00
1.017877551020408191e+02 0.000000000000000000e+00
1.020431746031746059e+02 0.000000000000000000e+00
1.022779138321995447e+02 0.000000000000000000e+00
1.025271655328798204e+02 0.000000000000000000e+00
1.027776870748299274e+02 0.000000000000000000e+00
1.030314739229024923e+02 0.000000000000000000e+00
1.032674829931972766e+02 0.000000000000000000e+00
1.035074829931972857e+02 0.000000000000000000e+00
1.037676190476190499e+02 0.000000000000000000e+00
1.040139682539682582e+02 0.000000000000000000e+00
1.042643083900226770e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.047352380952380884e+02 0.000000000000000000e+00
1.049692517006802746e+02 0.000000000000000000e+00
1.052204988662131484e+02 0.000000000000000000e+00
1.054746485260771038e+02 0.000000000000000000e+00
1.057019501133786861e+02 0.000000000000000000e+00
1.059619047619047620e+02 0.000000000000000000e+00
1.061937414965986335e+02 0.000000000000000000e+00
1.064429931972789092e+02 0.000000000000000000e+00
1.066831746031746064e+02 0.000000000000000000e+00
1.069431292517006824e+02 0.000000000000000000e+00
1.071845804988662110e+02 0.000000000000000000e+00
1.074398185941043096e+02 0.000000000000000000e+00
1.076658503401360605e+02 0.000000000000000000e+00
1.079198185941043135e+02 0.000000000000000000e+00
1.081621768707482971e+02 0.000000000000000000e+00
1.084130612244897947e+02 0.000000000000000000e+00
1.086443537414966016e+02 0.000000000000000000e+00
1.088977777777777760e+02 0.000000000000000000e+00
1.091359637188208609e+02 0.000000000000000000e+00
1.093939229024943245e+02 0.000000000000000000e+00
1.096215873015872972e+02 0.000000000000000000e+00
1.098826303854875306e+02 0.000000000000000000e+00
1.101113832199546465e+02 0.000000000000000000e+00
1.103620861678004559e+02 0.000000000000000000e+00
1.106028117913832176e+02 0.000000000000000000e+00
1.108565986394557825e+02 0.000000000000000000e+00
1.110940589569161006e+02 0.000000000000000000e+00
1.113449433106575981e+02 0.000000000000000000e+00
1.115751473922902477e+02 0.000000000000000000e+00
1.118214965986394560e+02 0.000000000000000000e+00
1.120687528344671193e+02 0.000000000000000000e+00
1.123181859410430832e+02 0.000000000000000000e+00
1.125514739229024883e+02 0.000000000000000000e+00
1.128081632653061206e+02 0.000000000000000000e+00
1.130429024943310594e+02 0.000000000000000000e+00
1.133035827664399022e+02 0.000000000000000000e+00
1.135412244897959226e+02 0.000000000000000000e+00
1.137902947845804960e+02 0.000000000000000000e+00
1.140379138321995498e+02 0.000000000000000000e+00
1.142893424036281118e+02 0.000000000000000000e+00
1.145131972789115622e+02 0.000000000000000000e+00
1.147778684807256298e+02 0.000000000000000000e+00
1.150122448979591780e+02 0.000000000000000000e+00
1.152654875283446643e+02 0.000000000000000000e+00
1.155029478458049823e+02 0.000000000000000000e+00
1.157563718820861709e+02 0.000000000000000000e+00
1.159932879818594103e+02 0.000000000000000000e+00
1.162398185941043067e+02 0.000000000000000000e+00
1.164729251700680237e+02 0.000000000000000000e+00
1.167334240362811784e+02 0.000000000000000000e+00
1.169726984126984064e+02 0.000000000000000000e+00
1.172284807256235837e+02 0.000000000000000000e+00
1.174523356009070341e+02 0.000000000000000000e+00
1.177077551020408208e+02 0.000000000000000000e+00
1.179361451247165462e+02 0.000000000000000000e+00
1.181797732426303895e+02 0.000000000000000000e+00
1.184275736961451315e+02 0.000000000000000000e+00
1.186773696145124717e+02 0.000000000000000000e+00
1.189115646258503460e+02 0.000000000000000000e+00
1.191622675736961412e+02 0.000000000000000000e+00
1.193964625850340155e+02 0.000000000000000000e+00
1.196486167800453444e+02 0.000000000000000000e+00
1.198779138321995532e+02 0.000000000000000000e+00
1.201313378684807276e+02 0.000000000000000000e+00
1.203584580498866217e+02 0.000000000000000000e+00
1.206051700680272063e+02 0.000000000000000000e+00
1.208224943310657551e+02 0.000000000000000000e+00
1.210813605442176879e+02 0.000000000000000000e+00
1.213151927437641717e+02 0.000000000000000000e+00
1.215637188208616806e+02 0.000000000000000000e+00
1.218013605442176868e+02 0.000000000000000000e+00
1.220517006802721056e+02 0.000000000000000000e+00
1.222871655328798255e+02 0.000000000000000000e+00
1.225391383219954662e+02 0.000000000000000000e+00
1.227677097505668939e+02 0.000000000000000000e+00
1.230276643990929699e+02 0.000000000000000000e+00
1.232649433106575998e+02 0.000000000000000000e+00
1.234978684807256286e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.239611791383219952e+02 0.000000000000000000e+00
1.242169614512471725e+02 0.000000000000000000e+00
1.244845351473922932e+02 0.000000000000000000e+00
1.247134693877550973e+02 0.000000000000000000e+00
1.249678004535147409e+02 0.000000000000000000e+00
1.251994557823129242e+02 0.000000000000000000e+00
1.254516099773242672e+02 0.000000000000000000e+00
1.256897959183673521e+02 0.000000000000000000e+00
1.259250793650793696e+02 0.000000000000000000e+00
1.261632653061224545e+02 0.000000000000000000e+00
1.264108843537414941e+02 0.000000000000000000e+00
1.266434467120181466e+02 0.000000000000000000e+00
1.268776417233560068e+02 0.000000000000000000e+00
1.271290702947845830e+02 0.000000000000000000e+00
1.273877551020408134e+02 0.000000000000000000e+00
1.276252154195011315e+02 0.000000000000000000e+00
1.278730158730158735e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.283615419501133772e+02 0.000000000000000000e+00
1.285946485260770942e+02 0.000000000000000000e+00
1.288426303854875243e+02 0.000000000000000000e+00
1.290891609977324208e+02 0.000000000000000000e+00
1.293478458049886513e+02 0.000000000000000000e+00
1.295843990929705285e+02 0.000000000000000000e+00
1.298300226757369558e+02 0.000000000000000000e+00
1.300698412698412767e+02 0.000000000000000000e+00
1.303317913832199508e+02 0.000000000000000000e+00
1.305603628110000045e+02 0.000000000000000000e+00
1.308175963718820753e+02 0.000000000000000000e+00
1.310450793650793742e+02 0.000000000000000000e+00
1.312934240362811806e+02 0.000000000000000000e+00
1.315190929705215410e+02 0.000000000000000000e+00
1.317768707482993307e+02 0.000000000000000000e+00
1.320157823129251824e+02 0.000000000000000000e+00
1.322675736961451207e+02 0.000000000000000000e+00
1.325026757369614643e+02 0.000000000000000000e+00
1.327606349206349137e+02 0.000000000000000000e+00
1.329875736961451196e+02 0.000000000000000000e+00
1.332301133786848197e+02 0.000000000000000000e+00
1.334519727891156435e+02 0.000000000000000000e+00
1.337037641723356103e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.342017233560090688e+02 0.000000000000000000e+00
1.344587755102040774e+02 0.000000000000000000e+00
1.346895238095238199e+02 0.000000000000000000e+00
1.349180952380952476e+02 0.000000000000000000e+00
1.351787755102040762e+02 0.000000000000000000e+00
1.354149659863945487e+02 0.000000000000000000e+00
1.356607709750566926e+02 0.000000000000000000e+00
1.359069387755102127e+02 0.000000000000000000e+00
1.361605442176870611e+02 0.000000000000000000e+00
1.363863945578231380e+02 0.000000000000000000e+00
1.366401814058957029e+02 0.000000000000000000e+00
1.368872562358276639e+02 0.000000000000000000e+00
1.371419501133786980e+02 0.000000000000000000e+00
1.373697959183673447e+02 0.000000000000000000e+00
1.376273922902494462e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.386254875283446779e+02 0.000000000000000000e+00
1.388497052154195046e+02 0.000000000000000000e+00
1.391116553287981787e+02 0.000000000000000000e+00
1.393467573696145223e+02 0.000000000000000000e+00
1.395827664399093067e+02 0.000000000000000000e+00
1.398351020408163379e+02 0.000000000000000000e+00
1.401048526077097449e+02 0.000000000000000000e+00
1.403408616780045293e+02 0.000000000000000000e+00
1.405964625850340042e+02 0.000000000000000000e+00
1.408150566893424127e+02 0.000000000000000000e+00
1.410887981859410445e+02 0.000000000000000000e+00
1.413179138321995367e+02 0.000000000000000000e+00
1.415639002267573687e+02 0.000000000000000000e+00
1.418131519274376444e+02 0.000000000000000000e+00
1.420774603174603214e+02 0.000000000000000000e+00
1.423078458049886592e+02 0.000000000000000000e+00
1.425661678004535133e+02 0.000000000000000000e+00
1.427951020399999891e+02 0.000000000000000000e+00
1.430554195011337981e+02 0.000000000000000000e+00
1.432957823129251835e+02 0.000000000000000000e+00
1.435562358269999947e+02 0.000000000000000000e+00
1.438066213151927570e+02 0.000000000000000000e+00
1.440593197278911646e+02 0.000000000000000000e+00
1.442958730158730134e+02 0.000000000000000000e+00
1.445514739229024883e+02 0.000000000000000000e+00
1.447771428571428487e+02 0.000000000000000000e+00
1.450378231292517057e+02 0.000000000000000000e+00
1.452785487528344675e+02 0.000000000000000000e+00
1.455346938775510068e+02 0.000000000000000000e+00
1.457815873015873080e+02 0.000000000000000000e+00
1.460328344671201819e+02 0.000000000000000000e+00
1.462719274376417218e+02 0.000000000000000000e+00
1.465307936507936404e+02 0.000000000000000000e+00
1.467568253968254055e+02 0.000000000000000000e+00
1.470158730158730123e+02 0.000000000000000000e+00
1.472495238095238221e+02 0.000000000000000000e+00
1.474960544217687186e+02 0.000000000000000000e+00
1.477445804988662132e+02 0.000000000000000000e+00
1.480001814058956882e+02 0.000000000000000000e+00
1.482323809523809643e+02 0.000000000000000000e+00
1.484912471655328829e+02 0.000000000000000000e+00
1.487136507936507996e+02 0.000000000000000000e+00
1.489627210884353872e+02 0.000000000000000000e+00
1.491916553287981912e+02 0.000000000000000000e+00
1.494309297052154193e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.543921995464852728e+02 0.000000000000000000e+00
1.546291156462584979e+02 0.000000000000000000e+00
1.548878004535147284e+02 0.000000000000000000e+00
1.551145578231292461e+02 0.000000000000000000e+00
1.553610884353741426e+02 0.000000000000000000e+00
1.556141496598639549e+02 0.000000000000000000e+00
1.558735600907029379e+02 0.000000000000000000e+00
1.561004988662131439e+02 0.000000000000000000e+00
1.563606349206349080e+02 0.000000000000000000e+00
1.565937414965986534e+02 0.000000000000000000e+00
1.568478911564625946e+02 0.000000000000000000e+00
1.570755555555555532e+02 0.000000000000000000e+00
1.573177324263038486e+02 0.000000000000000000e+00
1.575680725623582816e+02 0.000000000000000000e+00
1.578276643990929813e+02 0.000000000000000000e+00
1.580709297052154056e+02 0.000000000000000000e+00
1.583361451247165519e+02 0.000000000000000000e+00
1.585554648526077131e+02 0.000000000000000000e+00
1.588150566893424127e+02 0.000000000000000000e+00
1.590458049886621268e+02 0.000000000000000000e+00
1.592997732426303799e+02 0.000000000000000000e+00
1.595374149659863861e+02 0.000000000000000000e+00
1.597968253968253975e+02 0.000000000000000000e+00
1.600344671201814037e+02 0.000000000000000000e+00
1.602971428571428589e+02 0.000000000000000000e+00
1.605150113378684864e+02 0.000000000000000000e+00
1.607827664399092953e+02 0.000000000000000000e+00
1.610064399092970575e+02 0.000000000000000000e+00
1.612578684807256195e+02 0.000000000000000000e+00
1.614936961451247157e+02 0.000000000000000000e+00
1.617585487528344572e+02 0.000000000000000000e+00
1.619905668934240452e+02 0.000000000000000000e+00
1.622512471655328739e+02 0.000000000000000000e+00
1.624823582766439927e+02 0.000000000000000000e+00
1.627410430839002231e+02 0.000000000000000000e+00
1.629692517006802746e+02 0.000000000000000000e+00
1.632299319727891032e+02 0.000000000000000000e+00
1.634712018140589578e+02 0.000000000000000000e+00
1.637342403628117893e+02 0.000000000000000000e+00
1.639651700680272199e+02 0.000000000000000000e+00
1.642200453514739138e+02 0.000000000000000000e+00
1.644506122448979681e+02 0.000000000000000000e+00
1.647033106575963757e+02 0.000000000000000000e+00
1.649420408163265392e+02 0.000000000000000000e+00
1.651796825396825454e+02 0.000000000000000000e+00
1.654318367346938885e+02 0.000000000000000000e+00
1.656995918367346974e+02 0.000000000000000000e+00
1.659209070294784567e+02 0.000000000000000000e+00
1.661846712018140693e+02 0.000000000000000000e+00
1.664105215419501178e+02 0.000000000000000000e+00
1.666688435374149719e+02 0.000000000000000000e+00
1.668999546485260908e+02 0.000000000000000000e+00
1.671551927437641609e+02 0.000000000000000000e+00
1.673966439909297037e+02 0.000000000000000000e+00
1.676517006802721141e+02 0.000000000000000000e+00
1.678835374149659856e+02 0.000000000000000000e+00
1.681473015873015981e+02 0.000000000000000000e+00
1.683764172335600904e+02 0.000000000000000000e+00
1.686207709750567005e+02 0.000000000000000000e+00
1.688473469387755017e+02 0.000000000000000000e+00
1.691034920634920695e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.696085260770975083e+02 0.000000000000000000e+00
1.698550566893424048e+02 0.000000000000000000e+00
1.701079365079365004e+02 0.000000000000000000e+00
1.703415873015873103e+02 0.000000000000000000e+00
1.705970068027210971e+02 0.000000000000000000e+00
1.708286621315192804e+02 0.000000000000000000e+00
1.710822675736961571e+02 0.000000000000000000e+00
1.713258956916099862e+02 0.000000000000000000e+00
1.715775056689342364e+02 0.000000000000000000e+00
1.718117006802721107e+02 0.000000000000000000e+00
1.720578684807256309e+02 0.000000000000000000e+00
1.722987755102040808e+02 0.000000000000000000e+00
1.725396825396825307e+02 0.000000000000000000e+00
1.727658956916099839e+02 0.000000000000000000e+00
1.730249433106575907e+02 0.000000000000000000e+00
1.732660317460317572e+02 0.000000000000000000e+00
1.735218140589569202e+02 0.000000000000000000e+00
1.737603628117913956e+02 0.000000000000000000e+00
1.740126984126984269e+02 0.000000000000000000e+00
1.742456235827664273e+02 0.000000000000000000e+00
1.744970521541950177e+02 0.000000000000000000e+00
1.747312471655328920e+02 0.000000000000000000e+00
1.749730612244897827e+02 0.000000000000000000e+00
1.752263038548752832e+02 0.000000000000000000e+00
1.754717460317460223e+02 0.000000000000000000e+00
1.757068480725623658e+02 0.000000000000000000e+00
1.759722448979591718e+02 0.000000000000000000e+00
1.762068027210884225e+02 0.000000000000000000e+00
1.764553287981859455e+02 0.000000000000000000e+00
1.766880725623582862e+02 0.000000000000000000e+00
1.769300680272108934e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.779439455782312791e+02 0.000000000000000000e+00
1.781779591836734653e+02 0.000000000000000000e+00
1.784275736961451173e+02 0.000000000000000000e+00
1.786588662131519243e+02 0.000000000000000000e+00
1.789050340136054444e+02 0.000000000000000000e+00
1.791513832199546528e+02 0.000000000000000000e+00
1.794031746031745911e+02 0.000000000000000000e+00
1.796364625850340246e+02 0.000000000000000000e+00
1.798904308390022777e+02 0.000000000000000000e+00
1.801110204081632560e+02 0.000000000000000000e+00
1.803687981859410456e+02 0.000000000000000000e+00
1.805957369614512515e+02 0.000000000000000000e+00
1.808511564625850383e+02 0.000000000000000000e+00
1.810918820861678000e+02 0.000000000000000000e+00
1.813532879818594097e+02 0.000000000000000000e+00
1.815938321995464833e+02 0.000000000000000000e+00
1.818590476190476295e+02 0.000000000000000000e+00
1.820809070294784533e+02 0.000000000000000000e+00
1.823274376417233498e+02 0.000000000000000000e+00
1.825630839002267578e+02 0.000000000000000000e+00
1.828161451247165417e+02 0.000000000000000000e+00
1.830496145124716634e+02 0.000000000000000000e+00
1.833052154195011383e+02 0.000000000000000000e+00
1.835444897959183663e+02 0.000000000000000000e+00
1.837986394557823076e+02 0.000000000000000000e+00
1.840275736961451116e+02 0.000000000000000000e+00
1.842797278911564547e+02 0.000000000000000000e+00
1.845092063492063517e+02 0.000000000000000000e+00
1.847648072562358266e+02 0.000000000000000000e+00
1.849859410430838977e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.857436734693877440e+02 0.000000000000000000e+00
1.859869387755101968e+02 0.000000000000000000e+00
1.862396371882086044e+02 0.000000000000000000e+00
1.864627664399093021e+02 0.000000000000000000e+00
1.867111111111111086e+02 0.000000000000000000e+00
1.869565532879818477e+02 0.000000000000000000e+00
1.872215873015873058e+02 0.000000000000000000e+00
1.874572335600907138e+02 0.000000000000000000e+00
1.877121088435374077e+02 0.000000000000000000e+00
1.879490249433106612e+02 0.000000000000000000e+00
1.881959183673469340e+02 0.000000000000000000e+00
1.884272108843537410e+02 0.000000000000000000e+00
1.886799092970521485e+02 0.000000000000000000e+00
1.889269841269841379e+02 0.000000000000000000e+00
1.891951020408163231e+02 0.000000000000000000e+00
1.894329251700680175e+02 0.000000000000000000e+00
1.896812698412698523e+02 0.000000000000000000e+00
1.899089342403628109e+02 0.000000000000000000e+00
1.901618140589569066e+02 0.000000000000000000e+00
1.903920181405895562e+02 0.000000000000000000e+00
1.906519727891156322e+02 0.000000000000000000e+00
1.908981405895691523e+02 0.000000000000000000e+00
1.911568253968253828e+02 0.000000000000000000e+00
1.913823129251700550e+02 0.000000000000000000e+00
1.916420861678004428e+02 0.000000000000000000e+00
1.918739229024943427e+02 0.000000000000000000e+00
1.921240816326530592e+02 0.000000000000000000e+00
1.923591836734693743e+02 0.000000000000000000e+00
1.926142403628117847e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.935967346938775506e+02 0.000000000000000000e+00
1.938369160997732479e+02 0.000000000000000000e+00
1.940939682539682565e+02 0.000000000000000000e+00
1.943245351473922824e+02 0.000000000000000000e+00
1.945766893424036255e+02 0.000000000000000000e+00
1.948195918367347019e+02 0.000000000000000000e+00
1.950670294784580392e+02 0.000000000000000000e+00
1.953032199546485401e+02 0.000000000000000000e+00
1.955662585034013716e+02 0.000000000000000000e+00
1.957875736961451310e+02 0.000000000000000000e+00
1.960518820861678080e+02 0.000000000000000000e+00
1.962793650793650784e+02 0.000000000000000000e+00
1.965200907029478401e+02 0.000000000000000000e+00
1.967649886621315147e+02 0.000000000000000000e+00


==> R29.dat <==
8.827210884353741127e-01 0.000000000000000000e+00
1.112743764172335670e+00 0.000000000000000000e+00
1.371791383219954641e+00 0.000000000000000000e+00
1.614693877551020451e+00 0.000000000000000000e+00
1.849795918367346914e+00 0.000000000000000000e+00
2.109024943310657818e+00 0.000000000000000000e+00
2.354104308390022826e+00 0.000000000000000000e+00
2.593560090702947907e+00 0.000000000000000000e+00
2.837188208616780116e+00 0.000000000000000000e+00
3.093333333333333268e+00 0.000000000000000000e+00
3.330249433106576173e+00 0.000000000000000000e+00
3.573877551020408383e+00 0.000000000000000000e+00
3.806984126984127137e+00 0.000000000000000000e+00
4.067120181405895707e+00 0.000000000000000000e+00
4.316734693877551265e+00 0.000000000000000000e+00
4.557278911564625723e+00 0.000000000000000000e+00
4.794557823129252050e+00 0.000000000000000000e+00
5.052517006802720978e+00 0.000000000000000000e+00
5.300680272108843738e+00 0.000000000000000000e+00
5.537777777777777466e+00 0.000000000000000000e+00
5.775782312925169748e+00 0.000000000000000000e+00
6.031020408163265678e+00 0.000000000000000000e+00
6.282630385487528279e+00 0.000000000000000000e+00
6.520816326530612272e+00 0.000000000000000000e+00
6.766802721088435391e+00 0.000000000000000000e+00
7.024036281179138363e+00 0.000000000000000000e+00
7.267120181405895885e+00 0.000000000000000000e+00
7.504761904761904745e+00 0.000000000000000000e+00
7.749478458049886775e+00 0.000000000000000000e+00
8.005623582766439483e+00 0.000000000000000000e+00
8.258140589569160639e+00 0.000000000000000000e+00
8.498140589569160852e+00 0.000000000000000000e+00
8.729433106575964274e+00 0.000000000000000000e+00
8.990113378684807088e+00 0.000000000000000000e+00
9.231927437641722634e+00 0.000000000000000000e+00
9.474829931972788444e+00 0.000000000000000000e+00
9.719909297052154784e+00 0.000000000000000000e+00
9.971337868480725675e+00 0.000000000000000000e+00
1.022222222222222143e+01 0.000000000000000000e+00
1.046240362811791336e+01 0.000000000000000000e+00
1.070476190476190403e+01 0.000000000000000000e+00
1.095746031746031690e+01 0.000000000000000000e+00
1.120126984126984127e+01 0.000000000000000000e+00
1.145324263038548729e+01 0.000000000000000000e+00
1.169433106575963777e+01 0.000000000000000000e+00
1.195029478458049965e+01 0.000000000000000000e+00
1.219392290249433053e+01 0.000000000000000000e+00
1.244117913832199562e+01 0.000000000000000000e+00
1.266902494331065832e+01 0.000000000000000000e+00
1.292861678004535086e+01 0.000000000000000000e+00
1.317115646258503325e+01 0.000000000000000000e+00
1.342113378684807223e+01 0.000000000000000000e+00
1.364970521541950177e+01 0.000000000000000000e+00
1.391727891156462604e+01 0.000000000000000000e+00
1.416163265306122376e+01 0.000000000000000000e+00
1.440417233560090615e+01 0.000000000000000000e+00
1.465650793650793737e+01 0.000000000000000000e+00
1.490775510204081655e+01 0.000000000000000000e+00
1.514938775510204039e+01 0.000000000000000000e+00
1.539628117913832206e+01 0.000000000000000000e+00
1.563120181405895615e+01 0.000000000000000000e+00
1.588952380952381027e+01 0.000000000000000000e+00
1.612770975056689338e+01 0.000000000000000000e+00
1.638022675736961276e+01 0.000000000000000000e+00
1.662947845804988489e+01 0.000000000000000000e+00
1.688399092970521664e+01 0.000000000000000000e+00
1.712544217687074877e+01 0.000000000000000000e+00
1.737160997732426182e+01 0.000000000000000000e+00
1.760653061224489946e+01 0.000000000000000000e+00
1.787356009070294860e+01 0.000000000000000000e+00
1.811990929705215336e+01 0.000000000000000000e+00
1.837315192743764314e+01 0.000000000000000000e+00
1.861732426300000043e+01 0.000000000000000000e+00
1.886476190476190595e+01 0.000000000000000000e+00
1.910693877551020492e+01 0.000000000000000000e+00
1.935328798185940968e+01 0.000000000000000000e+00
1.958022675736961560e+01 0.000000000000000000e+00
1.985269841269841251e+01 0.000000000000000000e+00
2.009777777777777885e+01 0.000000000000000000e+00
2.033995464852607782e+01 0.000000000000000000e+00
2.056997732426303926e+01 0.000000000000000000e+00
2.084480725623582842e+01 0.000000000000000000e+00
2.108281179138322159e+01 0.000000000000000000e+00
2.133623582766439952e+01 0.000000000000000000e+00
2.156807256235827808e+01 0.000000000000000000e+00
2.184562358276643934e+01 0.000000000000000000e+00
2.208780045351473831e+01 0.000000000000000000e+00
2.233451247165533005e+01 0.000000000000000000e+00
2.256380952380952465e+01 0.000000000000000000e+00
2.283392290249432932e+01 0.000000000000000000e+00
2.307936507936507908e+01 0.000000000000000000e+00
2.332444444444444542e+01 0.000000000000000000e+00
2.357768707482993165e+01 0.000000000000000000e+00
2.383111111111110958e+01 0.000000000000000000e+00
2.408072562358276514e+01 0.000000000000000000e+00
2.432507936507936463e+01 0.000000000000000000e+00
2.456018140589569043e+01 0.000000000000000000e+00
2.482848072562358155e+01 0.000000000000000000e+00
2.506176870748299379e+01 0.000000000000000000e+00
2.531882086167800594e+01 0.000000000000000000e+00
2.554775510204081712e+01 0.000000000000000000e+00
2.582204081632653114e+01 0.000000000000000000e+00
2.606984126984126959e+01 0.000000000000000000e+00
2.631528344671201936e+01 0.000000000000000000e+00
2.655111111111111200e+01 0.000000000000000000e+00
2.680943310657596257e+01 0.000000000000000000e+00
2.705287981859410351e+01 0.000000000000000000e+00
2.729306122448979721e+01 0.000000000000000000e+00
2.753687074829931802e+01 0.000000000000000000e+00
2.779646258503401413e+01 0.000000000000000000e+00
2.804643990929705311e+01 0.000000000000000000e+00
2.828390022675737114e+01 0.000000000000000000e+00
2.853043083900226762e+01 0.000000000000000000e+00
2.879564625850339965e+01 0.000000000000000000e+00
2.903256235827664256e+01 0.000000000000000000e+00
2.927945578231292600e+01 0.000000000000000000e+00
2.952671201814058932e+01 0.000000000000000000e+00
2.978557823129251858e+01 0.000000000000000000e+00
3.002920634920634768e+01 0.000000000000000000e+00
3.028553287981859299e+01 0.000000000000000000e+00
3.052789115646258367e+01 0.000000000000000000e+00
3.078893424036281345e+01 0.000000000000000000e+00
3.104072562358276599e+01 0.000000000000000000e+00
3.128036281179138456e+01 0.000000000000000000e+00
3.152417233560090537e+01 0.000000000000000000e+00
3.177995464852607554e+01 0.000000000000000000e+00
3.202031746031745740e+01 0.000000000000000000e+00
3.227047619047618809e+01 0.000000000000000000e+00
3.250358276643991218e+01 0.000000000000000000e+00
3.277460317460317185e+01 0.000000000000000000e+00
3.302204081632653043e+01 0.000000000000000000e+00
3.326512471655328795e+01 0.000000000000000000e+00
3.351510204081632338e+01 0.000000000000000000e+00
3.377052154195011013e+01 0.000000000000000000e+00
3.401687074829931845e+01 0.000000000000000000e+00
3.426575963718821072e+01 0.000000000000000000e+00
3.449034013600000037e+01 0.000000000000000000e+00
3.476752834467119868e+01 0.000000000000000000e+00
3.500625850340136225e+01 0.000000000000000000e+00
3.525460317460317583e+01 0.000000000000000000e+00
3.547356009070294647e+01 0.000000000000000000e+00
3.574965986394558115e+01 0.000000000000000000e+00
3.599401360544217710e+01 0.000000000000000000e+00
3.624326530612244568e+01 0.000000000000000000e+00
3.647637188208616976e+01 0.000000000000000000e+00
3.674176870748298995e+01 0.000000000000000000e+00
3.699156462585033722e+01 0.000000000000000000e+00
3.723773242630385738e+01 0.000000000000000000e+00
3.746013605442176697e+01 0.000000000000000000e+00
3.773569160997732297e+01 0.000000000000000000e+00
3.797641723356009180e+01 0.000000000000000000e+00
3.823020408163264960e+01 0.000000000000000000e+00
3.845986394557823473e+01 0.000000000000000000e+00
3.872671201814058861e+01 0.000000000000000000e+00
3.897469387755101877e+01 0.000000000000000000e+00
3.921650793650793787e+01 0.000000000000000000e+00
3.946448979591836803e+01 0.000000000000000000e+00
3.971827664399093294e+01 0.000000000000000000e+00
3.996625850340136310e+01 0.000000000000000000e+00
4.022240362811791670e+01 0.000000000000000000e+00
4.047165532800000420e+01 0.000000000000000000e+00
4.072725623582766730e+01 0.000000000000000000e+00
4.097705215419501457e+01 0.000000000000000000e+00
4.122068027210884367e+01 0.000000000000000000e+00
4.146503401300000036e+01 0.000000000000000000e+00
4.172462585034013927e+01 0.000000000000000000e+00
4.197768707482993022e+01 0.000000000000000000e+00
4.222077097505668775e+01 0.000000000000000000e+00
4.247147392290249712e+01 0.000000000000000000e+00
4.272145124716553255e+01 0.000000000000000000e+00
4.296616780045351192e+01 0.000000000000000000e+00
4.320834467120181444e+01 0.000000000000000000e+00
4.345573696100000660e+01 0.000000000000000000e+00
4.371247165532879819e+01 0.000000000000000000e+00
4.395827664399092782e+01 0.000000000000000000e+00
4.421043083900227089e+01 0.000000000000000000e+00
4.445346938699999839e+01 0.000000000000000000e+00
4.471129251700680385e+01 0.000000000000000000e+00
4.496616780045351192e+01 0.000000000000000000e+00
4.521723356009070471e+01 0.000000000000000000e+00
4.544489795918367037e+01 0.000000000000000000e+00
4.571664399092970399e+01 0.000000000000000000e+00
4.596716553287981810e+01 0.000000000000000000e+00
4.621333333333333115e+01 0.000000000000000000e+00
4.646240362800000412e+01 0.000000000000000000e+00
4.671673469387754807e+01 0.000000000000000000e+00
4.696036281179138427e+01 0.000000000000000000e+00
4.720634920634920917e+01 0.000000000000000000e+00
4.744979591836735011e+01 0.000000000000000000e+00
4.769596371882086316e+01 0.000000000000000000e+00
4.796335600907029573e+01 0.000000000000000000e+00
4.821551020408163168e+01 0.000000000000000000e+00
4.844390022675737129e+01 0.000000000000000000e+00
4.871600907029478122e+01 0.000000000000000000e+00
4.896471655328798533e+01 0.000000000000000000e+00
4.920816326530611917e+01 0.000000000000000000e+00
4.944925170068027143e+01 0.000000000000000000e+00
4.972244897959183874e+01 0.000000000000000000e+00
4.996752834467120152e+01 0.000000000000000000e+00
5.020988662131519220e+01 0.000000000000000000e+00
5.046185941043084000e+01 0.000000000000000000e+00
5.071038548752834174e+01 0.000000000000000000e+00
5.096689342403627876e+01 0.000000000000000000e+00
5.120435374149659680e+01 0.000000000000000000e+00
5.144380952380952721e+01 0.000000000000000000e+00
5.170648526077097529e+01 0.000000000000000000e+00
5.195392290199999508e+01 0.000000000000000000e+00
5.219410430800000000e+01 0.000000000000000000e+00
5.244843537414966050e+01 0.000000000000000000e+00
5.269478458049886882e+01 0.000000000000000000e+00
5.295111111111111057e+01 0.000000000000000000e+00
5.319564625850340178e+01 0.000000000000000000e+00
5.344072562358276457e+01 0.000000000000000000e+00
5.370122448979591923e+01 0.000000000000000000e+00
5.394285714285714306e+01 0.000000000000000000e+00
5.418739229024943427e+01 0.000000000000000000e+00
5.444027210884353707e+01 0.000000000000000000e+00
5.469206349206348960e+01 0.000000000000000000e+00
5.493931972789115292e+01 0.000000000000000000e+00
5.519020408163265046e+01 0.000000000000000000e+00
5.542857142857143060e+01 0.000000000000000000e+00
5.568435374149660078e+01 0.000000000000000000e+00
5.593541950113378647e+01 0.000000000000000000e+00
5.617233560090703293e+01 0.000000000000000000e+00
5.642358276643990678e+01 0.000000000000000000e+00
5.668190476190476090e+01 0.000000000000000000e+00
5.692244897959183447e+01 0.000000000000000000e+00
5.715682539682539698e+01 0.000000000000000000e+00
5.741460317460317242e+01 0.000000000000000000e+00
5.766639455782313206e+01 0.000000000000000000e+00
5.791056689342403274e+01 0.000000000000000000e+00
5.815854875283447001e+01 0.000000000000000000e+00
5.840453514739228780e+01 0.000000000000000000e+00
5.866539682539682588e+01 0.000000000000000000e+00
5.891664399092970683e+01 0.000000000000000000e+00
5.915990929705215251e+01 0.000000000000000000e+00
5.940807256235827793e+01 0.000000000000000000e+00
5.966349206349206469e+01 0.000000000000000000e+00
5.990820861678004405e+01 0.000000000000000000e+00
6.015673469387755290e+01 0.000000000000000000e+00
6.040526077097505464e+01 0.000000000000000000e+00
6.066285714285714192e+01 0.000000000000000000e+00
6.090594104308389944e+01 0.000000000000000000e+00
6.114521541950113459e+01 0.000000000000000000e+00
6.139609977324263212e+01 0.000000000000000000e+00
6.164371882086167886e+01 0.000000000000000000e+00
6.190458049886620984e+01 0.000000000000000000e+00
6.214204081632652787e+01 0.000000000000000000e+00
6.239600907029478805e+01 0.000000000000000000e+00
6.264852607709750743e+01 0.000000000000000000e+00
6.290467120181406102e+01 0.000000000000000000e+00
6.314068027210884537e+01 0.000000000000000000e+00
6.340045351473922608e+01 0.000000000000000000e+00
6.366294784580498600e+01 0.000000000000000000e+00
6.391219954648526169e+01 0.000000000000000000e+00
6.414258503401360656e+01 0.000000000000000000e+00
6.439981859410430332e+01 0.000000000000000000e+00
6.466249433106575850e+01 0.000000000000000000e+00
6.490666666666666629e+01 0.000000000000000000e+00
6.514140589569160511e+01 0.000000000000000000e+00
6.538430839002268158e+01 0.000000000000000000e+00
6.564263038548752149e+01 0.000000000000000000e+00
6.588662131519274112e+01 0.000000000000000000e+00
6.612480725623582600e+01 0.000000000000000000e+00
6.635083900226757692e+01 0.000000000000000000e+00
6.662530612244897554e+01 0.000000000000000000e+00
6.687092970521541702e+01 0.000000000000000000e+00
6.711201814058956927e+01 0.000000000000000000e+00
6.735437641723356705e+01 0.000000000000000000e+00
6.762575963718821015e+01 0.000000000000000000e+00
6.787972789115646322e+01 0.000000000000000000e+00
6.811972789115645810e+01 0.000000000000000000e+00
6.836444444444444457e+01 0.000000000000000000e+00
6.862603174603174239e+01 0.000000000000000000e+00
6.887219954648526254e+01 0.000000000000000000e+00
6.912217687074830508e+01 0.000000000000000000e+00
6.935691609977324390e+01 0.000000000000000000e+00
6.962376417233559778e+01 0.000000000000000000e+00
6.987029478458049425e+01 0.000000000000000000e+00
7.010485260770974492e+01 0.000000000000000000e+00
7.035519274376417798e+01 0.000000000000000000e+00
7.061786848072561895e+01 0.000000000000000000e+00
7.086149659863946226e+01 0.000000000000000000e+00
7.109750566893424661e+01 0.000000000000000000e+00
7.136852607709749918e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
7.207709750566893092e+01 0.000000000000000000e+00
7.231183673469388395e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
7.331283446712018304e+01 0.000000000000000000e+00
7.357750566893423638e+01 0.000000000000000000e+00
7.380988662131518652e+01 0.000000000000000000e+00
7.405968253968254089e+01 0.000000000000000000e+00
7.428879818594104734e+01 0.000000000000000000e+00
7.454947845804989015e+01 0.000000000000000000e+00
7.480126984126984269e+01 0.000000000000000000e+00
7.504816326530611548e+01 0.000000000000000000e+00
7.529723355999999512e+01 0.000000000000000000e+00
7.555609977324263582e+01 0.000000000000000000e+00
7.580136054421768677e+01 0.000000000000000000e+00
7.605151927437641746e+01 0.000000000000000000e+00
7.630802721088434737e+01 0.000000000000000000e+00
7.655727891156462306e+01 0.000000000000000000e+00
7.680870748299319928e+01 0.000000000000000000e+00
7.705650793650794128e+01 0.000000000000000000e+00
7.728344671201814720e+01 0.000000000000000000e+00
7.754213151927437764e+01 0.000000000000000000e+00
7.778829931972789780e+01 0.000000000000000000e+00
7.802866213151926900e+01 0.000000000000000000e+00
7.824907029478458753e+01 0.000000000000000000e+00
7.851682539682539641e+01 0.000000000000000000e+00
7.877315192743763816e+01 0.000000000000000000e+00
7.901297052154194489e+01 0.000000000000000000e+00
7.925315192743764214e+01 0.000000000000000000e+00
7.952235827664398471e+01 0.000000000000000000e+00
7.977015873015872671e+01 0.000000000000000000e+00
8.001596371882085634e+01 0.000000000000000000e+00
8.027247165532880047e+01 0.000000000000000000e+00
8.049886621315192770e+01 0.000000000000000000e+00
8.075428571428571445e+01 0.000000000000000000e+00
8.100825396825396751e+01 0.000000000000000000e+00
8.125823129251701005e+01 0.000000000000000000e+00
8.151818594104308602e+01 0.000000000000000000e+00
8.174621315192743509e+01 0.000000000000000000e+00
8.200090702947845500e+01 0.000000000000000000e+00
8.224272108843537410e+01 0.000000000000000000e+00
8.250956916099772798e+01 0.000000000000000000e+00
8.275591836734693629e+01 0.000000000000000000e+00
8.300263038548753514e+01 0.000000000000000000e+00
8.323156462585033921e+01 0.000000000000000000e+00
8.348970521541950518e+01 0.000000000000000000e+00
8.374204081632653640e+01 0.000000000000000000e+00
8.398331065759637681e+01 0.000000000000000000e+00
8.421315192743763589e+01 0.000000000000000000e+00
8.448453514739229320e+01 0.000000000000000000e+00
8.473451247165533573e+01 0.000000000000000000e+00
8.498231292517006352e+01 0.000000000000000000e+00
8.522521541950113999e+01 0.000000000000000000e+00
8.548498866213151359e+01 0.000000000000000000e+00
8.573405895691610112e+01 0.000000000000000000e+00
8.598149659863945260e+01 0.000000000000000000e+00
8.623201814058957382e+01 0.000000000000000000e+00
8.648145124716553767e+01 0.000000000000000000e+00
8.672761904761904361e+01 0.000000000000000000e+00
8.696689342403628586e+01 0.000000000000000000e+00
8.720634920634920206e+01 0.000000000000000000e+00
8.745795918367346644e+01 0.000000000000000000e+00
8.769487528344670579e+01 0.000000000000000000e+00
8.793197278911564752e+01 0.000000000000000000e+00
8.814149659863944919e+01 0.000000000000000000e+00
8.839510204081632594e+01 0.000000000000000000e+00
8.863836734693877872e+01 0.000000000000000000e+00
8.888671201814058520e+01 0.000000000000000000e+00
8.913414965986395089e+01 0.000000000000000000e+00
8.938358276643991474e+01 0.000000000000000000e+00
8.964208616780045702e+01 0.000000000000000000e+00
8.988353741496598559e+01 0.000000000000000000e+00
9.013260770899999841e+01 0.000000000000000000e+00
9.039219954648525857e+01 0.000000000000000000e+00
9.063818594104309057e+01 0.000000000000000000e+00
9.089124716553287442e+01 0.000000000000000000e+00
9.113233560090702667e+01 0.000000000000000000e+00
9.140009070294784976e+01 0.000000000000000000e+00
9.165315192743764783e+01 0.000000000000000000e+00
9.190548752834466484e+01 0.000000000000000000e+00
9.214331065759637340e+01 0.000000000000000000e+00
9.240471655328798306e+01 0.000000000000000000e+00
9.265995464852608166e+01 0.000000000000000000e+00
9.290993197278910998e+01 0.000000000000000000e+00
9.315700680200001216e+01 0.000000000000000000e+00
9.342095238095238585e+01 0.000000000000000000e+00
9.366984126984127101e+01 0.000000000000000000e+00
9.392072562358276855e+01 0.000000000000000000e+00
9.416653061224489818e+01 0.000000000000000000e+00
9.443174603174603021e+01 0.000000000000000000e+00
9.468335600907029459e+01 0.000000000000000000e+00
9.493877551020408134e+01 0.000000000000000000e+00
9.517333333333333201e+01 0.000000000000000000e+00
9.545070294784579801e+01 0.000000000000000000e+00
9.569832199546485185e+01 0.000000000000000000e+00
9.594267573696144780e+01 0.000000000000000000e+00
9.618503401360544558e+01 0.000000000000000000e+00
9.645333333333333314e+01 0.000000000000000000e+00
9.670294784580498515e+01 0.000000000000000000e+00
9.695074829931972715e+01 0.000000000000000000e+00
9.720725623582767128e+01 0.000000000000000000e+00
9.745814058956915460e+01 0.000000000000000000e+00
9.771047619047618582e+01 0.000000000000000000e+00
9.796099773242630704e+01 0.000000000000000000e+00
9.819519274376416718e+01 0.000000000000000000e+00
9.846566893424036948e+01 0.000000000000000000e+00
9.871383219954648780e+01 0.000000000000000000e+00
9.895582766439909506e+01 0.000000000000000000e+00
9.918421768707483466e+01 0.000000000000000000e+00
9.945959183673468829e+01 0.000000000000000000e+00
9.970467120181406528e+01 0.000000000000000000e+00
9.995482993197279598e+01 0.000000000000000000e+00
1.001991836734693919e+02 0.000000000000000000e+00
1.004665759637188245e+02 0.000000000000000000e+00
1.007185487528344652e+02 0.000000000000000000e+00
1.009710657596371846e+02 0.000000000000000000e+00
1.012186848072562384e+02 0.000000000000000000e+00
1.014837188208616823e+02 0.000000000000000000e+00
1.017347845804988680e+02 0.000000000000000000e+00
1.019873015873015873e+02 0.000000000000000000e+00
1.022167800453514701e+02 0.000000000000000000e+00
1.024974149659863940e+02 0.000000000000000000e+00
1.027510204081632708e+02 0.000000000000000000e+00
1.030060770975056670e+02 0.000000000000000000e+00
1.032498866213151985e+02 0.000000000000000000e+00
1.035285260770975100e+02 0.000000000000000000e+00
1.037795918367346957e+02 0.000000000000000000e+00
1.040252154195011371e+02 0.000000000000000000e+00
1.042682993197278876e+02 0.000000000000000000e+00
1.045349659863945533e+02 0.000000000000000000e+00
1.047900226757369637e+02 0.000000000000000000e+00
1.050459863945578292e+02 0.000000000000000000e+00
1.052959637188208575e+02 0.000000000000000000e+00
1.055595464852607677e+02 0.000000000000000000e+00
1.058097052154194984e+02 0.000000000000000000e+00
1.060705668934240293e+02 0.000000000000000000e+00
1.063227210884353724e+02 0.000000000000000000e+00
1.065728798185941031e+02 0.000000000000000000e+00
1.068259410430839011e+02 0.000000000000000000e+00
1.070855328798186008e+02 0.000000000000000000e+00
1.073502040816326542e+02 0.000000000000000000e+00
1.075976417233560056e+02 0.000000000000000000e+00
1.078639455782312950e+02 0.000000000000000000e+00
1.081059410430839023e+02 0.000000000000000000e+00
1.083657142857142901e+02 0.000000000000000000e+00
1.086167800453514758e+02 0.000000000000000000e+00
1.088698412698412739e+02 0.000000000000000000e+00
1.091339682539682485e+02 0.000000000000000000e+00
1.093890249433106590e+02 0.000000000000000000e+00
1.096469841269841226e+02 0.000000000000000000e+00
1.098933333333333309e+02 0.000000000000000000e+00
1.101474829931972721e+02 0.000000000000000000e+00
1.104047165532879831e+02 0.000000000000000000e+00
1.106525170068027251e+02 0.000000000000000000e+00
1.109086621315192787e+02 0.000000000000000000e+00
1.111629931972789080e+02 0.000000000000000000e+00
1.114149659863945629e+02 0.000000000000000000e+00
1.116761904761904702e+02 0.000000000000000000e+00
1.119296145124716588e+02 0.000000000000000000e+00
1.121953741496598695e+02 0.000000000000000000e+00
1.124507936507936563e+02 0.000000000000000000e+00
1.127063945578231312e+02 0.000000000000000000e+00
1.129668934240362859e+02 0.000000000000000000e+00
1.132235827664399039e+02 0.000000000000000000e+00
1.134780952380952357e+02 0.000000000000000000e+00
1.137385941043083903e+02 0.000000000000000000e+00
1.140010884353741432e+02 0.000000000000000000e+00
1.142418140589569191e+02 0.000000000000000000e+00
1.145044897959183743e+02 0.000000000000000000e+00
1.147640816326530597e+02 0.000000000000000000e+00
1.150151473922902454e+02 0.000000000000000000e+00
1.152781859410430769e+02 0.000000000000000000e+00
1.155377777777777766e+02 0.000000000000000000e+00
1.157995464852607768e+02 0.000000000000000000e+00
1.160399092970521480e+02 0.000000000000000000e+00
1.162931519274376484e+02 0.000000000000000000e+00
1.165489342403628115e+02 0.000000000000000000e+00
1.168014512471655308e+02 0.000000000000000000e+00
1.170545124716553289e+02 0.000000000000000000e+00
1.173006802721088491e+02 0.000000000000000000e+00
1.175622675736961469e+02 0.000000000000000000e+00
1.178231292517006779e+02 0.000000000000000000e+00
1.180789115646258551e+02 0.000000000000000000e+00
1.183183673469387713e+02 0.000000000000000000e+00
1.185823129251700720e+02 0.000000000000000000e+00
1.188411791383219906e+02 0.000000000000000000e+00
1.190891609977324208e+02 0.000000000000000000e+00
1.193373242630385533e+02 0.000000000000000000e+00
1.195829478458049948e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.200460770975056732e+02 0.000000000000000000e+00
1.203218140589569174e+02 0.000000000000000000e+00
1.205725170068027268e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.210681179138321966e+02 0.000000000000000000e+00
1.213237188208616715e+02 0.000000000000000000e+00
1.215717006800000064e+02 0.000000000000000000e+00
1.218267573696145121e+02 0.000000000000000000e+00
1.220760090702947878e+02 0.000000000000000000e+00
1.223394104308389956e+02 0.000000000000000000e+00
1.225930158730158723e+02 0.000000000000000000e+00
1.228487981859410496e+02 0.000000000000000000e+00
1.230976870748299348e+02 0.000000000000000000e+00
1.233545578231292552e+02 0.000000000000000000e+00
1.236034467120000073e+02 0.000000000000000000e+00
1.238659410430838932e+02 0.000000000000000000e+00
1.241180952380952363e+02 0.000000000000000000e+00
1.243622675736961440e+02 0.000000000000000000e+00
1.246149659860000014e+02 0.000000000000000000e+00
1.248749206349206418e+02 0.000000000000000000e+00
1.251267120181405943e+02 0.000000000000000000e+00
1.253766893424036226e+02 0.000000000000000000e+00
1.256219501133786878e+02 0.000000000000000000e+00
1.258985941043083869e+02 0.000000000000000000e+00
1.261487528344671176e+02 0.000000000000000000e+00
1.263985487528344720e+02 0.000000000000000000e+00
1.266427210884353798e+02 0.000000000000000000e+00
1.269135600907029442e+02 0.000000000000000000e+00
1.271557369614512538e+02 0.000000000000000000e+00
1.274102494331065714e+02 0.000000000000000000e+00
1.276636734693877600e+02 0.000000000000000000e+00
1.279203628117913780e+02 0.000000000000000000e+00
1.281699773242630442e+02 0.000000000000000000e+00
1.284197732426303844e+02 0.000000000000000000e+00
1.286704761904761938e+02 0.000000000000000000e+00
1.289280725623582669e+02 0.000000000000000000e+00
1.291735147392290344e+02 0.000000000000000000e+00
1.294253061224489727e+02 0.000000000000000000e+00
1.296689342403628018e+02 0.000000000000000000e+00
1.299488435374149731e+02 0.000000000000000000e+00
1.302022675736961332e+02 0.000000000000000000e+00
1.304457142857142742e+02 0.000000000000000000e+00
1.307013151927437775e+02 0.000000000000000000e+00
1.309616326530612298e+02 0.000000000000000000e+00
1.312078004535147500e+02 0.000000000000000000e+00
1.314579591836734664e+02 0.000000000000000000e+00
1.317053968253968321e+02 0.000000000000000000e+00
1.319722448979591718e+02 0.000000000000000000e+00
1.322182312925170038e+02 0.000000000000000000e+00
1.324634920634920547e+02 0.000000000000000000e+00
1.327100226757369512e+02 0.000000000000000000e+00
1.329873922902494314e+02 0.000000000000000000e+00
1.332350113378684853e+02 0.000000000000000000e+00
1.334866213151927354e+02 0.000000000000000000e+00
1.337257142857142753e+02 0.000000000000000000e+00
1.340110657596371766e+02 0.000000000000000000e+00
1.342666666666666799e+02 0.000000000000000000e+00
1.345248072562358175e+02 0.000000000000000000e+00
1.347664399092970484e+02 0.000000000000000000e+00
1.350419954648526186e+02 0.000000000000000000e+00
1.352954195011337788e+02 0.000000000000000000e+00
1.355404988662131416e+02 0.000000000000000000e+00
1.358006349206349341e+02 0.000000000000000000e+00
1.360540589569160943e+02 0.000000000000000000e+00
1.363036734693877463e+02 0.000000000000000000e+00
1.365520181405895812e+02 0.000000000000000000e+00
1.367990929705215422e+02 0.000000000000000000e+00
1.370670294784580392e+02 0.000000000000000000e+00
1.373182766439909415e+02 0.000000000000000000e+00
1.375727891156462590e+02 0.000000000000000000e+00
1.378249433106576021e+02 0.000000000000000000e+00
1.380867120181405880e+02 0.000000000000000000e+00
1.383357823129251756e+02 0.000000000000000000e+00
1.385841269841269821e+02 0.000000000000000000e+00
1.388288435374149685e+02 0.000000000000000000e+00
1.390996825396825329e+02 0.000000000000000000e+00
1.393507482993197186e+02 0.000000000000000000e+00
1.396003628117913706e+02 0.000000000000000000e+00
1.398405442176870679e+02 0.000000000000000000e+00
1.401151927437641689e+02 0.000000000000000000e+00
1.403691609977324219e+02 0.000000000000000000e+00
1.406274829931972761e+02 0.000000000000000000e+00
1.408809070294784647e+02 0.000000000000000000e+00
1.411314285714285575e+02 0.000000000000000000e+00
1.413839455782313053e+02 0.000000000000000000e+00
1.416362811791383081e+02 0.000000000000000000e+00
1.418837188208616737e+02 0.000000000000000000e+00
1.421434920634920616e+02 0.000000000000000000e+00
1.423951020408163401e+02 0.000000000000000000e+00
1.426438095238095229e+02 0.000000000000000000e+00
1.428994104308389979e+02 0.000000000000000000e+00
1.431385034013605377e+02 0.000000000000000000e+00
1.433866666666666561e+02 0.000000000000000000e+00
1.436400907029478446e+02 0.000000000000000000e+00
1.438753741496598764e+02 0.000000000000000000e+00
1.441518367346938874e+02 0.000000000000000000e+00
1.444063492063492049e+02 0.000000000000000000e+00
1.446461678004535258e+02 0.000000000000000000e+00
1.449053968253968208e+02 0.000000000000000000e+00
1.451548299319727846e+02 0.000000000000000000e+00
1.454073469387755040e+02 0.000000000000000000e+00
1.456618594104308499e+02 0.000000000000000000e+00
1.459060317460317435e+02 0.000000000000000000e+00
1.461710657596372016e+02 0.000000000000000000e+00
1.464165079365079407e+02 0.000000000000000000e+00
1.466690249433106601e+02 0.000000000000000000e+00
1.469106575963718910e+02 0.000000000000000000e+00
1.471940136054421657e+02 0.000000000000000000e+00
1.474381859410430877e+02 0.000000000000000000e+00
1.476838095238095150e+02 0.000000000000000000e+00
1.479267120181405915e+02 0.000000000000000000e+00
1.481953741496598695e+02 0.000000000000000000e+00
1.484451700680272097e+02 0.000000000000000000e+00
1.487071201814058838e+02 0.000000000000000000e+00
1.489442176870748256e+02 0.000000000000000000e+00
1.492192290249433029e+02 0.000000000000000000e+00
1.494735600907029607e+02 0.000000000000000000e+00
1.497269841269841208e+02 0.000000000000000000e+00
1.499637188208616863e+02 0.000000000000000000e+00
1.502369160997732536e+02 0.000000000000000000e+00
1.504896145124716611e+02 0.000000000000000000e+00
1.507473922902494223e+02 0.000000000000000000e+00
1.509768707482993193e+02 0.000000000000000000e+00
1.512556916099773332e+02 0.000000000000000000e+00
1.515076643990929597e+02 0.000000000000000000e+00
1.517607256235827720e+02 0.000000000000000000e+00
1.520007256235827526e+02 0.000000000000000000e+00
1.522788208616780139e+02 0.000000000000000000e+00
1.525369614512471514e+02 0.000000000000000000e+00
1.527891156462584945e+02 0.000000000000000000e+00
1.530198639455782370e+02 0.000000000000000000e+00
1.532921541950113351e+02 0.000000000000000000e+00
1.535464852607709645e+02 0.000000000000000000e+00
1.537999092970521531e+02 0.000000000000000000e+00
1.540375510199999951e+02 0.000000000000000000e+00
1.543040362811791510e+02 0.000000000000000000e+00
1.545569160997732467e+02 0.000000000000000000e+00
1.548048979591836769e+02 0.000000000000000000e+00
1.550458049886621268e+02 0.000000000000000000e+00
1.553166439909296912e+02 0.000000000000000000e+00
1.555686167800453461e+02 0.000000000000000000e+00
1.558144217687074899e+02 0.000000000000000000e+00
1.560526077097505606e+02 0.000000000000000000e+00
1.563230839002267487e+02 0.000000000000000000e+00
1.565754195011337799e+02 0.000000000000000000e+00
1.568179591836734801e+02 0.000000000000000000e+00
1.570773696145124632e+02 0.000000000000000000e+00
1.573358730158730054e+02 0.000000000000000000e+00
1.575907482993197277e+02 0.000000000000000000e+00
1.578376417233560005e+02 0.000000000000000000e+00
1.580919727891156583e+02 0.000000000000000000e+00
1.583546485260770851e+02 0.000000000000000000e+00
1.586040816326530489e+02 0.000000000000000000e+00
1.588504308390022572e+02 0.000000000000000000e+00
1.591038548752834458e+02 0.000000000000000000e+00
1.593600000000000136e+02 0.000000000000000000e+00
1.596114285714285757e+02 0.000000000000000000e+00
1.598572335600906911e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.603702494331065793e+02 0.000000000000000000e+00
1.606140589569160966e+02 0.000000000000000000e+00
1.608634920634920604e+02 0.000000000000000000e+00
1.610940589569160863e+02 0.000000000000000000e+00
1.613783219954648587e+02 0.000000000000000000e+00
1.616288435374149799e+02 0.000000000000000000e+00
1.618751927437641598e+02 0.000000000000000000e+00
1.621044897959183686e+02 0.000000000000000000e+00
1.623822222219999958e+02 0.000000000000000000e+00
1.626336507936507871e+02 0.000000000000000000e+00
1.628712925170067933e+02 0.000000000000000000e+00
1.631297959183673356e+02 0.000000000000000000e+00
1.634006349206349284e+02 0.000000000000000000e+00
1.636533333333333360e+02 0.000000000000000000e+00
1.638969614512471651e+02 0.000000000000000000e+00
1.641342403628117950e+02 0.000000000000000000e+00
1.644121541950113397e+02 0.000000000000000000e+00
1.646581405895691717e+02 0.000000000000000000e+00
1.649052154195011326e+02 0.000000000000000000e+00
1.651517460317460291e+02 0.000000000000000000e+00
1.654253061224489727e+02 0.000000000000000000e+00
1.656778231292516921e+02 0.000000000000000000e+00
1.659241723356009004e+02 0.000000000000000000e+00
1.661696145124716679e+02 0.000000000000000000e+00
1.664371882086167886e+02 0.000000000000000000e+00
1.666953287981859546e+02 0.000000000000000000e+00
1.669404081632653174e+02 0.000000000000000000e+00
1.671892970521541883e+02 0.000000000000000000e+00
1.674530612244898009e+02 0.000000000000000000e+00
1.677084807256235877e+02 0.000000000000000000e+00
1.679524716553287931e+02 0.000000000000000000e+00
1.681988208616780014e+02 0.000000000000000000e+00
1.684598639455782347e+02 0.000000000000000000e+00
1.687078458049886649e+02 0.000000000000000000e+00
1.689543764172335614e+02 0.000000000000000000e+00
1.692030838999999958e+02 0.000000000000000000e+00
1.694692063492063596e+02 0.000000000000000000e+00
1.697177324263038543e+02 0.000000000000000000e+00
1.699735147392290173e+02 0.000000000000000000e+00
1.702100680272108946e+02 0.000000000000000000e+00
1.704789115646258608e+02 0.000000000000000000e+00
1.707187301587301533e+02 0.000000000000000000e+00
1.709621768707482943e+02 0.000000000000000000e+00
1.711980045351473905e+02 0.000000000000000000e+00
1.714635827664399130e+02 0.000000000000000000e+00
1.717095691609977450e+02 0.000000000000000000e+00
1.719521088435374168e+02 0.000000000000000000e+00
1.721890249433106703e+02 0.000000000000000000e+00
1.724598639455782347e+02 0.000000000000000000e+00
1.727111111111111086e+02 0.000000000000000000e+00
1.729523809523809632e+02 0.000000000000000000e+00
1.732078004535147500e+02 0.000000000000000000e+00
1.734708390022675815e+02 0.000000000000000000e+00
1.737186394557823235e+02 0.000000000000000000e+00
1.739628117913832170e+02 0.000000000000000000e+00
1.742131519274376501e+02 0.000000000000000000e+00
1.744792743764172371e+02 0.000000000000000000e+00
1.747239909297052236e+02 0.000000000000000000e+00
1.749710657596371846e+02 0.000000000000000000e+00
1.752074376417233452e+02 0.000000000000000000e+00
1.754766439909297162e+02 0.000000000000000000e+00
1.757217233560090790e+02 0.000000000000000000e+00
1.759702494331065736e+02 0.000000000000000000e+00
1.762251247165532959e+02 0.000000000000000000e+00
1.764916099773242593e+02 0.000000000000000000e+00
1.767345124716553357e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.774623129251700675e+02 0.000000000000000000e+00
1.777226303854875198e+02 0.000000000000000000e+00
1.779697052154195092e+02 0.000000000000000000e+00
1.782107936507936472e+02 0.000000000000000000e+00
1.784854421768707482e+02 0.000000000000000000e+00
1.787227210884353781e+02 0.000000000000000000e+00
1.789770521541950075e+02 0.000000000000000000e+00
1.792223129251700584e+02 0.000000000000000000e+00
1.794869841269841402e+02 0.000000000000000000e+00
1.797365986394557922e+02 0.000000000000000000e+00
1.799958276643990871e+02 0.000000000000000000e+00
1.802327437641723407e+02 0.000000000000000000e+00
1.805081179138321943e+02 0.000000000000000000e+00
1.807531972789115571e+02 0.000000000000000000e+00
1.809988208616780128e+02 0.000000000000000000e+00
1.812448072562358163e+02 0.000000000000000000e+00
1.815120181405895607e+02 0.000000000000000000e+00
1.817703401360544149e+02 0.000000000000000000e+00
1.820243083900226679e+02 0.000000000000000000e+00
1.822681179138322136e+02 0.000000000000000000e+00
1.825311564625850451e+02 0.000000000000000000e+00
1.827900226757369637e+02 0.000000000000000000e+00
1.830311111111111018e+02 0.000000000000000000e+00
1.832613151920000121e+02 0.000000000000000000e+00
1.835205442176870747e+02 0.000000000000000000e+00
1.837768707482993307e+02 0.000000000000000000e+00
1.840192290249433142e+02 0.000000000000000000e+00
1.842630385487528315e+02 0.000000000000000000e+00
1.845166439909297083e+02 0.000000000000000000e+00
1.847704308390022732e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.852549659863945521e+02 0.000000000000000000e+00
1.855187301587301647e+02 0.000000000000000000e+00
1.857665306122449067e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.862510657596371857e+02 0.000000000000000000e+00
1.865264399092970393e+02 0.000000000000000000e+00
1.867787755102040705e+02 0.000000000000000000e+00
1.870374603174603294e+02 0.000000000000000000e+00
1.872725623582766445e+02 0.000000000000000000e+00
1.875479365079364982e+02 0.000000000000000000e+00
1.878002721088435294e+02 0.000000000000000000e+00
1.880473469387755188e+02 0.000000000000000000e+00
1.882887981859410331e+02 0.000000000000000000e+00
1.885598185940000064e+02 0.000000000000000000e+00
1.888117913832199406e+02 0.000000000000000000e+00
1.890632199546485310e+02 0.000000000000000000e+00
1.892941496598639333e+02 0.000000000000000000e+00
1.895706122448979727e+02 0.000000000000000000e+00
1.898195011337868436e+02 0.000000000000000000e+00
1.900640362811791420e+02 0.000000000000000000e+00
1.902995011337868618e+02 0.000000000000000000e+00
1.905641723356009152e+02 0.000000000000000000e+00
1.908088888888889016e+02 0.000000000000000000e+00
1.910657596371882221e+02 0.000000000000000000e+00
1.913075736961451128e+02 0.000000000000000000e+00
1.915829478458049948e+02 0.000000000000000000e+00
1.918291156462585150e+02 0.000000000000000000e+00
1.920841723356008970e+02 0.000000000000000000e+00
1.923421315192743748e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.928061678004535224e+02 0.000000000000000000e+00
1.930684807256235729e+02 0.000000000000000000e+00
1.933066666666666720e+02 0.000000000000000000e+00
1.935343310657596305e+02 0.000000000000000000e+00
1.937804988662131507e+02 0.000000000000000000e+00
1.940420861678004485e+02 0.000000000000000000e+00
1.942675736961451207e+02 0.000000000000000000e+00
1.945382312925169970e+02 0.000000000000000000e+00
1.947896598639455874e+02 0.000000000000000000e+00
1.950497959183673515e+02 0.000000000000000000e+00
1.952999546485260680e+02 0.000000000000000000e+00
1.955472108843537455e+02 0.000000000000000000e+00
1.957944671201813946e+02 0.000000000000000000e+00
1.960571428571428498e+02 0.000000000000000000e+00
1.962967800453514826e+02 0.000000000000000000e+00
1.965643537414966033e+02 0.000000000000000000e+00
1.968130612244897861e+02 0.000000000000000000e+00
1.970672108843537274e+02 0.000000000000000000e+00
1.973090249433106464e+02 0.000000000000000000e+00
1.975816780045351493e+02 0.000000000000000000e+00
1.978332879818593995e+02 0.000000000000000000e+00
1.980876190476190573e+02 0.000000000000000000e+00
1.983279818594104427e+02 0.000000000000000000e+00
1.985951927437641586e+02 0.000000000000000000e+00
1.988491609977324401e+02 0.000000000000000000e+00
1.991016780045351595e+02 0.000000000000000000e+00
1.993570975056689463e+02 0.000000000000000000e+00
1.996168707482993057e+02 0.000000000000000000e+00
1.998670294784580506e+02 0.000000000000000000e+00
2.001253514739229047e+02 0.000000000000000000e+00
2.003695238095237983e+02 0.000000000000000000e+00
2.006365532879818545e+02 0.000000000000000000e+00
2.008910657596372005e+02 0.000000000000000000e+00
2.011368707482993159e+02 0.000000000000000000e+00
2.013819501133786787e+02 0.000000000000000000e+00
2.016480725623582657e+02 0.000000000000000000e+00
2.018955102040816314e+02 0.000000000000000000e+00
2.021598185941043084e+02 0.000000000000000000e+00
2.023918367346938680e+02 0.000000000000000000e+00
2.026623129251700561e+02 0.000000000000000000e+00
2.029106575963718910e+02 0.000000000000000000e+00
2.031568253968253828e+02 0.000000000000000000e+00
2.033964625850340155e+02 0.000000000000000000e+00
2.036667573696145155e+02 0.000000000000000000e+00
2.039149206349206338e+02 0.000000000000000000e+00
2.041661678004535077e+02 0.000000000000000000e+00
2.043909297052154272e+02 0.000000000000000000e+00
2.046677551020408146e+02 0.000000000000000000e+00
2.049160997732426210e+02 0.000000000000000000e+00
2.051715192743764078e+02 0.000000000000000000e+00
2.054164172335600824e+02 0.000000000000000000e+00
2.056794557823129139e+02 0.000000000000000000e+00
2.059330612244897907e+02 0.000000000000000000e+00
2.061922902494331140e+02 0.000000000000000000e+00
2.064292063492063392e+02 0.000000000000000000e+00
2.066962358276643954e+02 0.000000000000000000e+00
2.069420408163265392e+02 0.000000000000000000e+00
2.071925623582766320e+02 0.000000000000000000e+00
2.074289342403628211e+02 0.000000000000000000e+00
2.076896145124716497e+02 0.000000000000000000e+00
2.079308843537415044e+02 0.000000000000000000e+00
2.081870294784580437e+02 0.000000000000000000e+00
2.084290249433106510e+02 0.000000000000000000e+00
2.086947845804988617e+02 0.000000000000000000e+00
2.089414965986394463e+02 0.000000000000000000e+00
2.091851247165532754e+02 0.000000000000000000e+00
2.094262131519274419e+02 0.000000000000000000e+00
2.096888888888888971e+02 0.000000000000000000e+00
2.099290702947845944e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.104277551020408055e+02 0.000000000000000000e+00
2.106880725623582862e+02 0.000000000000000000e+00
2.109302494331065816e+02 0.000000000000000000e+00
2.111795011337868573e+02 0.000000000000000000e+00
2.114227664390000143e+02 0.000000000000000000e+00
2.116838095238095150e+02 0.000000000000000000e+00
2.119385034013605491e+02 0.000000000000000000e+00
2.121837641723356001e+02 0.000000000000000000e+00
2.124257596371882073e+02 0.000000000000000000e+00
2.126931519274376399e+02 0.000000000000000000e+00
2.129420408163265392e+02 0.000000000000000000e+00
2.131921995464852557e+02 0.000000000000000000e+00
2.134398185941043096e+02 0.000000000000000000e+00
2.137101133786848095e+02 0.000000000000000000e+00
2.139582766439909278e+02 0.000000000000000000e+00
2.142075283446712035e+02 0.000000000000000000e+00
2.144475283446712126e+02 0.000000000000000000e+00
2.147192743764172462e+02 0.000000000000000000e+00
2.149661678004535190e+02 0.000000000000000000e+00
2.152139682539682610e+02 0.000000000000000000e+00
2.154637641723356012e+02 0.000000000000000000e+00
2.157229931972789245e+02 0.000000000000000000e+00
2.159648072562358152e+02 0.000000000000000000e+00
2.162064399092970461e+02 0.000000000000000000e+00
2.164390022675736986e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.169384126984126908e+02 0.000000000000000000e+00
2.171787755102040762e+02 0.000000000000000000e+00
2.174200453514739309e+02 0.000000000000000000e+00
2.176562358276644034e+02 0.000000000000000000e+00
2.178944217687074740e+02 0.000000000000000000e+00
2.181431292517006852e+02 0.000000000000000000e+00
2.183876643990929836e+02 0.000000000000000000e+00
2.186483446712018122e+02 0.000000000000000000e+00
2.188961451247165542e+02 0.000000000000000000e+00
2.191492063492063380e+02 0.000000000000000000e+00
2.193661678004535247e+02 0.000000000000000000e+00
2.196504308390022686e+02 0.000000000000000000e+00
2.199062131519274317e+02 0.000000000000000000e+00
2.201603628117913729e+02 0.000000000000000000e+00
2.204047165532879831e+02 0.000000000000000000e+00
2.206566893424036380e+02 0.000000000000000000e+00
2.209081179138322000e+02 0.000000000000000000e+00
2.211553741496598775e+02 0.000000000000000000e+00
2.213750566893424150e+02 0.000000000000000000e+00
2.216605895691610044e+02 0.000000000000000000e+00
2.219116553287981901e+02 0.000000000000000000e+00
2.221638095238095332e+02 0.000000000000000000e+00
2.224030839002267612e+02 0.000000000000000000e+00
2.226697505668934127e+02 0.000000000000000000e+00
2.229075736961451355e+02 0.000000000000000000e+00
2.231441269841269843e+02 0.000000000000000000e+00
2.233824943310657716e+02 0.000000000000000000e+00
2.236295691609977325e+02 0.000000000000000000e+00
2.238869841269841174e+02 0.000000000000000000e+00
2.241258956916099692e+02 0.000000000000000000e+00
2.243680725623582646e+02 0.000000000000000000e+00
2.246224036281179224e+02 0.000000000000000000e+00
2.248745578231292654e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.253443990929705194e+02 0.000000000000000000e+00
2.256059863945578172e+02 0.000000000000000000e+00
2.258777324263038508e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.263470294784580403e+02 0.000000000000000000e+00
2.266071655328798045e+02 0.000000000000000000e+00
2.268448072562358391e+02 0.000000000000000000e+00
2.270996825396825329e+02 0.000000000000000000e+00
2.273541950113378789e+02 0.000000000000000000e+00
2.276068934240362864e+02 0.000000000000000000e+00
2.278586848072562248e+02 0.000000000000000000e+00
2.281106575963718797e+02 0.000000000000000000e+00
2.283497505668934195e+02 0.000000000000000000e+00
2.286126077097505629e+02 0.000000000000000000e+00
2.288725623582766389e+02 0.000000000000000000e+00
2.291232653061224482e+02 0.000000000000000000e+00
2.293672562358276537e+02 0.000000000000000000e+00
2.296415419501133783e+02 0.000000000000000000e+00
2.298946031746031622e+02 0.000000000000000000e+00
2.301547392290249547e+02 0.000000000000000000e+00
2.303849433106576043e+02 0.000000000000000000e+00
2.306704761904761938e+02 0.000000000000000000e+00
2.309249886621315113e+02 0.000000000000000000e+00
2.311718820861678125e+02 0.000000000000000000e+00
2.314113378684807287e+02 0.000000000000000000e+00
2.316910657596371834e+02 0.000000000000000000e+00
2.319453968253968128e+02 0.000000000000000000e+00
2.322015419501133806e+02 0.000000000000000000e+00
2.324408163265306086e+02 0.000000000000000000e+00
2.327151020408163333e+02 0.000000000000000000e+00
2.329754195011337856e+02 0.000000000000000000e+00
2.332248526077097495e+02 0.000000000000000000e+00
2.334614058950000128e+02 0.000000000000000000e+00
2.337378684807256377e+02 0.000000000000000000e+00
2.339840362811791294e+02 0.000000000000000000e+00
2.342419954648526073e+02 0.000000000000000000e+00
2.344707482993197232e+02 0.000000000000000000e+00
2.347548299319727789e+02 0.000000000000000000e+00
2.350024489795918328e+02 0.000000000000000000e+00
2.352497052154195103e+02 0.000000000000000000e+00
2.354804535147392244e+02 0.000000000000000000e+00
2.357313378684807219e+02 0.000000000000000000e+00
2.359873015873015731e+02 0.000000000000000000e+00
2.362365532879818488e+02 0.000000000000000000e+00
2.364756462585033887e+02 0.000000000000000000e+00
2.367426757369614450e+02 0.000000000000000000e+00
2.369884807256235888e+02 0.000000000000000000e+00
2.372351927437641734e+02 0.000000000000000000e+00
2.374791836734693788e+02 0.000000000000000000e+00
2.377304308390022811e+02 0.000000000000000000e+00
2.379834920634920650e+02 0.000000000000000000e+00
2.382510657596371857e+02 0.000000000000000000e+00
2.384928798185941048e+02 0.000000000000000000e+00
2.387695238095238039e+02 0.000000000000000000e+00
2.390117006802720994e+02 0.000000000000000000e+00
2.392584126984127124e+02 0.000000000000000000e+00
2.395143764172335636e+02 0.000000000000000000e+00
2.397768707482993307e+02 0.000000000000000000e+00
2.400293877551020501e+02 0.000000000000000000e+00
2.402739229024943199e+02 0.000000000000000000e+00
2.405331519274376433e+02 0.000000000000000000e+00
2.407940136054421885e+02 0.000000000000000000e+00
2.410467120181405960e+02 0.000000000000000000e+00
2.412910657596371777e+02 0.000000000000000000e+00
2.415252607709750521e+02 0.000000000000000000e+00
2.417986394557823076e+02 0.000000000000000000e+00
2.420495238095238051e+02 0.000000000000000000e+00
2.423069387755101900e+02 0.000000000000000000e+00
2.425398639455782188e+02 0.000000000000000000e+00
2.428136054421768790e+02 0.000000000000000000e+00
2.430608616780045281e+02 0.000000000000000000e+00
2.433206349206349159e+02 0.000000000000000000e+00
2.435513832199546584e+02 0.000000000000000000e+00
2.438291156462585150e+02 0.000000000000000000e+00
2.440776417233560096e+02 0.000000000000000000e+00
2.443281632653061308e+02 0.000000000000000000e+00
2.445665306122448897e+02 0.000000000000000000e+00
2.448364625850340133e+02 0.000000000000000000e+00
2.450929705215419574e+02 0.000000000000000000e+00
2.453436734693877668e+02 0.000000000000000000e+00
2.455604535147392369e+02 0.000000000000000000e+00
2.458144217687074899e+02 0.000000000000000000e+00
2.460640362811791420e+02 0.000000000000000000e+00
2.463123809523809484e+02 0.000000000000000000e+00
2.465638095238095104e+02 0.000000000000000000e+00
2.468248526077097438e+02 0.000000000000000000e+00
2.470719274376417331e+02 0.000000000000000000e+00
2.473286167800453654e+02 0.000000000000000000e+00
2.475648072562358379e+02 0.000000000000000000e+00
2.478383673469387816e+02 0.000000000000000000e+00
2.480943310657596328e+02 0.000000000000000000e+00
2.483524716553287988e+02 0.000000000000000000e+00
2.486126077097505629e+02 0.000000000000000000e+00
2.488649433106575941e+02 0.000000000000000000e+00
2.491225396825396956e+02 0.000000000000000000e+00
2.493748752834466984e+02 0.000000000000000000e+00


==> R30.dat <==
9.320634920634920384e-01 0.000000000000000000e+00
1.247891156462584972e+00 0.000000000000000000e+00
1.549569160997732453e+00 0.000000000000000000e+00
1.866485260770974985e+00 0.000000000000000000e+00
2.182857142857142829e+00 0.000000000000000000e+00
2.477823129251700784e+00 0.000000000000000000e+00
2.773333333333333428e+00 0.000000000000000000e+00
3.106394556999999779e+00 1.000000000000000000e+00
3.410068027210884534e+00 0.000000000000000000e+00
3.717188208616780010e+00 0.000000000000000000e+00
4.029750566893423702e+00 0.000000000000000000e+00
4.341587301587301440e+00 0.000000000000000000e+00
4.646167800453514296e+00 0.000000000000000000e+00
4.955646258503401569e+00 0.000000000000000000e+00
5.252607709750567011e+00 0.000000000000000000e+00
5.556462585034013912e+00 0.000000000000000000e+00
5.870294784580498693e+00 0.000000000000000000e+00
6.185215419501133738e+00 0.000000000000000000e+00
6.498140589569160852e+00 0.000000000000000000e+00
6.819591836734693935e+00 0.000000000000000000e+00
7.125986394557823012e+00 0.000000000000000000e+00
7.443446712018140232e+00 0.000000000000000000e+00
7.756734693877550768e+00 0.000000000000000000e+00
8.075102040000000869e+00 0.000000000000000000e+00
8.388390022675736191e+00 0.000000000000000000e+00
8.704943310657595745e+00 0.000000000000000000e+00
9.011519274376416533e+00 0.000000000000000000e+00
9.329342403628118063e+00 0.000000000000000000e+00
9.646802721088436172e+00 0.000000000000000000e+00
9.959002267573696443e+00 0.000000000000000000e+00
1.026757369614512427e+01 0.000000000000000000e+00
1.059519274376417286e+01 0.000000000000000000e+00
1.091283446712018090e+01 0.000000000000000000e+00
1.121541950113378761e+01 0.000000000000000000e+00
1.152961451247165492e+01 0.000000000000000000e+00
1.185487528344671126e+01 0.000000000000000000e+00
1.215582766439909257e+01 0.000000000000000000e+00
1.247437641723356094e+01 0.000000000000000000e+00
1.277968253968253975e+01 0.000000000000000000e+00
1.310439909297052097e+01 0.000000000000000000e+00
1.341097505668934176e+01 0.000000000000000000e+00
1.372408163265306058e+01 0.000000000000000000e+00
1.403882086167800480e+01 0.000000000000000000e+00
1.436607709750566819e+01 0.000000000000000000e+00
1.467446712018140609e+01 0.000000000000000000e+00
1.498376417233560076e+01 0.000000000000000000e+00
1.529287981859410372e+01 0.000000000000000000e+00
1.562684807256235864e+01 0.000000000000000000e+00
1.593396825396825456e+01 0.000000000000000000e+00
1.624888888888888872e+01 0.000000000000000000e+00
1.656834467120181387e+01 0.000000000000000000e+00
1.688816326530612244e+01 0.000000000000000000e+00
1.720399092970521693e+01 0.000000000000000000e+00
1.751437641723356009e+01 0.000000000000000000e+00
1.782984126984127116e+01 0.000000000000000000e+00
1.815183673469387671e+01 0.000000000000000000e+00
1.846439909297052040e+01 0.000000000000000000e+00
1.877641723356008896e+01 0.000000000000000000e+00
1.909297052154195029e+01 0.000000000000000000e+00
1.940970521541949978e+01 0.000000000000000000e+00
1.973006802721088349e+01 0.000000000000000000e+00
2.003773242630385454e+01 0.000000000000000000e+00
2.034394557823129190e+01 0.000000000000000000e+00
2.065922902494331126e+01 0.000000000000000000e+00
2.097233560090703008e+01 0.000000000000000000e+00
2.129269841269841379e+01 0.000000000000000000e+00
2.160145124716553156e+01 0.000000000000000000e+00
2.191891156462585144e+01 0.000000000000000000e+00
2.222766439909296921e+01 0.000000000000000000e+00
2.254040816326530461e+01 0.000000000000000000e+00
2.286403628117913911e+01 0.000000000000000000e+00
2.317351473900000158e+01 0.000000000000000000e+00
2.347809523809523924e+01 0.000000000000000000e+00
2.379065759637188293e+01 0.000000000000000000e+00
2.410938775510204124e+01 0.000000000000000000e+00
2.442775510204081613e+01 0.000000000000000000e+00
2.474358276643991061e+01 0.000000000000000000e+00
2.506140589569161037e+01 0.000000000000000000e+00
2.537233560090702866e+01 0.000000000000000000e+00
2.567854875283446603e+01 0.000000000000000000e+00
2.598167800453514786e+01 0.000000000000000000e+00
2.627990929705215351e+01 0.000000000000000000e+00
2.659138321995464693e+01 0.000000000000000000e+00
2.690430839002267405e+01 0.000000000000000000e+00
2.722140589569161051e+01 0.000000000000000000e+00
2.752997732426304012e+01 0.000000000000000000e+00
2.784362811791383052e+01 0.000000000000000000e+00
2.814802721088435433e+01 0.000000000000000000e+00
2.846911564599999878e+01 0.000000000000000000e+00
2.878947845804988503e+01 0.000000000000000000e+00
2.909804988662131464e+01 0.000000000000000000e+00
2.942312925170067928e+01 0.000000000000000000e+00
2.973351473922902599e+01 0.000000000000000000e+00
3.004952380952380864e+01 0.000000000000000000e+00
3.036263038548752746e+01 0.000000000000000000e+00
3.067628117913832142e+01 0.000000000000000000e+00
3.098575963718820958e+01 0.000000000000000000e+00
3.129560090702947761e+01 0.000000000000000000e+00
3.160707482993197104e+01 0.000000000000000000e+00
3.193088435374149725e+01 0.000000000000000000e+00
3.223818594104308488e+01 0.000000000000000000e+00
3.255455782312925095e+01 0.000000000000000000e+00
3.285950113378684989e+01 0.000000000000000000e+00
3.317061224489795990e+01 0.000000000000000000e+00
3.347501133786848015e+01 0.000000000000000000e+00
3.379083900226757464e+01 0.000000000000000000e+00
3.410213151927437991e+01 0.000000000000000000e+00
3.441741496598639571e+01 0.000000000000000000e+00
3.473632653061224573e+01 0.000000000000000000e+00
3.506321995464852392e+01 0.000000000000000000e+00
3.536217687074829996e+01 0.000000000000000000e+00
3.567891156462584945e+01 0.000000000000000000e+00
3.599147392290249314e+01 0.000000000000000000e+00
3.630149659863945288e+01 0.000000000000000000e+00
3.661678004535147579e+01 0.000000000000000000e+00
3.693678004535147608e+01 0.000000000000000000e+00
3.724716553287981924e+01 0.000000000000000000e+00
3.756643990929705268e+01 0.000000000000000000e+00
3.788662131519274112e+01 0.000000000000000000e+00
3.820680272108843667e+01 0.000000000000000000e+00
3.852317460317460274e+01 0.000000000000000000e+00
3.883120181405895721e+01 0.000000000000000000e+00
3.914412698412698433e+01 0.000000000000000000e+00
3.946267573696145092e+01 0.000000000000000000e+00
3.978140589569161278e+01 0.000000000000000000e+00
4.009306122448979437e+01 0.000000000000000000e+00
4.039709750566893121e+01 0.000000000000000000e+00
4.071129251700680385e+01 0.000000000000000000e+00
4.102022675736961332e+01 0.000000000000000000e+00
4.132770975056689622e+01 0.000000000000000000e+00
4.164081632653061149e+01 0.000000000000000000e+00
4.196045351473922835e+01 0.000000000000000000e+00
4.227809523809523995e+01 0.000000000000000000e+00
4.259156462585033864e+01 0.000000000000000000e+00
4.289614512471655416e+01 0.000000000000000000e+00
4.321287981859410365e+01 0.000000000000000000e+00
4.351836734693877418e+01 0.000000000000000000e+00
4.382712018140589549e+01 0.000000000000000000e+00
4.414240362811791130e+01 0.000000000000000000e+00
4.446439909297052395e+01 0.000000000000000000e+00
4.476716553287981526e+01 0.000000000000000000e+00
4.508063492063492106e+01 0.000000000000000000e+00
4.538321995464852421e+01 0.000000000000000000e+00
4.569433106575963421e+01 0.000000000000000000e+00
4.600616780045351817e+01 0.000000000000000000e+00
4.631419501133786554e+01 0.000000000000000000e+00
4.662022675736961475e+01 0.000000000000000000e+00
4.693786848072562634e+01 0.000000000000000000e+00
4.725333333333333030e+01 0.000000000000000000e+00
4.757115646258503716e+01 0.000000000000000000e+00
4.787773242630385795e+01 0.000000000000000000e+00
4.818902494331065611e+01 0.000000000000000000e+00
4.850031746031746138e+01 0.000000000000000000e+00
4.881124716553288323e+01 0.000000000000000000e+00
4.912145124716553113e+01 0.000000000000000000e+00
4.943383219954648666e+01 0.000000000000000000e+00
4.974494331065759667e+01 0.000000000000000000e+00
5.005170068027210561e+01 0.000000000000000000e+00
5.035210884353741534e+01 0.000000000000000000e+00
5.067283446712018247e+01 0.000000000000000000e+00
5.098666666666666458e+01 0.000000000000000000e+00
5.129959183673469170e+01 0.000000000000000000e+00
5.160943310657596328e+01 0.000000000000000000e+00
5.193070294784580199e+01 0.000000000000000000e+00
5.223546485260771277e+01 0.000000000000000000e+00
5.254893424036281147e+01 0.000000000000000000e+00
5.284934240362812119e+01 0.000000000000000000e+00
5.317714285714285438e+01 0.000000000000000000e+00
5.348390022675737043e+01 0.000000000000000000e+00
5.380136054421768677e+01 0.000000000000000000e+00
5.411700680272108599e+01 0.000000000000000000e+00
5.443229024943310890e+01 0.000000000000000000e+00
5.474648526077097443e+01 0.000000000000000000e+00
5.505705215419501286e+01 0.000000000000000000e+00
5.537360544217687419e+01 0.000000000000000000e+00
5.568634920634920604e+01 0.000000000000000000e+00
5.599836734693877816e+01 0.000000000000000000e+00
5.631328798185941054e+01 0.000000000000000000e+00
5.662712018140589265e+01 0.000000000000000000e+00
5.695002267573696031e+01 0.000000000000000000e+00
5.725351473922902557e+01 0.000000000000000000e+00
5.755428571428571161e+01 0.000000000000000000e+00
5.786956916099773451e+01 0.000000000000000000e+00
5.818539682539682190e+01 0.000000000000000000e+00
5.850049886621314954e+01 0.000000000000000000e+00
5.881741496598639429e+01 0.000000000000000000e+00
5.912562358276643693e+01 0.000000000000000000e+00
5.944235827664399352e+01 0.000000000000000000e+00
5.975655328798185906e+01 0.000000000000000000e+00
6.006022675736961247e+01 0.000000000000000000e+00
6.036390022675737299e+01 0.000000000000000000e+00
6.066739229024943114e+01 0.000000000000000000e+00
6.096580498866212849e+01 0.000000000000000000e+00
6.126965986394557717e+01 0.000000000000000000e+00
6.156807256235827452e+01 0.000000000000000000e+00
6.188027210884353480e+01 0.000000000000000000e+00
6.219029478458050164e+01 0.000000000000000000e+00
6.249287981859410479e+01 0.000000000000000000e+00
6.280580498866213190e+01 0.000000000000000000e+00
6.311873015873015902e+01 0.000000000000000000e+00
6.341786848072562321e+01 0.000000000000000000e+00
6.373097505668934559e+01 0.000000000000000000e+00
6.404154195011338402e+01 0.000000000000000000e+00
6.434702947845805454e+01 0.000000000000000000e+00
6.465959183673469113e+01 0.000000000000000000e+00
6.497088435300000242e+01 0.000000000000000000e+00
6.528344671201814720e+01 0.000000000000000000e+00
6.559383219954648325e+01 0.000000000000000000e+00
6.588517006802720744e+01 0.000000000000000000e+00
6.619011337868481348e+01 0.000000000000000000e+00
6.650340136054421691e+01 0.000000000000000000e+00
6.682104308390022140e+01 0.000000000000000000e+00
6.712979591836734983e+01 0.000000000000000000e+00
6.743727891156463272e+01 0.000000000000000000e+00
6.774566893424035641e+01 0.000000000000000000e+00
6.806077097505668405e+01 0.000000000000000000e+00
6.837333333333333485e+01 0.000000000000000000e+00
6.867954648526077222e+01 0.000000000000000000e+00
6.898993197278912248e+01 0.000000000000000000e+00
6.930485260770974776e+01 0.000000000000000000e+00
6.960544217687075275e+01 0.000000000000000000e+00
6.990730158730158905e+01 0.000000000000000000e+00
7.022331065759637170e+01 0.000000000000000000e+00
7.052625850340136537e+01 0.000000000000000000e+00
7.081233560090703349e+01 0.000000000000000000e+00
7.110965986394558058e+01 0.000000000000000000e+00
7.142222222222221717e+01 0.000000000000000000e+00
7.173587301587301113e+01 0.000000000000000000e+00
7.205460317460317299e+01 0.000000000000000000e+00
7.235773242630385482e+01 0.000000000000000000e+00
7.266829931972789325e+01 0.000000000000000000e+00
7.298068027210884168e+01 0.000000000000000000e+00
7.329269841269841379e+01 0.000000000000000000e+00
7.359437641723356194e+01 0.000000000000000000e+00
7.390058956916099930e+01 0.000000000000000000e+00
7.422149659863946169e+01 0.000000000000000000e+00
7.454639455782313462e+01 0.000000000000000000e+00
7.484099773242630249e+01 0.000000000000000000e+00
7.513850340136053774e+01 0.000000000000000000e+00
7.544689342403627563e+01 0.000000000000000000e+00
7.575582766439909221e+01 0.000000000000000000e+00
7.605170068027210561e+01 0.000000000000000000e+00
7.636027210884353167e+01 0.000000000000000000e+00
7.668335600907029459e+01 0.000000000000000000e+00
7.700698412698412199e+01 0.000000000000000000e+00
7.731682539682539357e+01 0.000000000000000000e+00
7.761705215419500803e+01 0.000000000000000000e+00
7.793251700680272620e+01 0.000000000000000000e+00
7.823528344671201751e+01 0.000000000000000000e+00
7.852897959183673038e+01 0.000000000000000000e+00
7.883392290199999763e+01 0.000000000000000000e+00
7.913868480700000418e+01 0.000000000000000000e+00
7.944707482900000173e+01 0.000000000000000000e+00
7.974258503401360088e+01 0.000000000000000000e+00
8.004825396825397377e+01 0.000000000000000000e+00
8.035609977324263298e+01 0.000000000000000000e+00
8.065922902494331481e+01 0.000000000000000000e+00
8.096979591836735324e+01 0.000000000000000000e+00
8.128544217687074536e+01 0.000000000000000000e+00
8.160036281179138484e+01 0.000000000000000000e+00
8.191963718820861118e+01 0.000000000000000000e+00
8.222766439909297276e+01 0.000000000000000000e+00
8.253877551020407566e+01 0.000000000000000000e+00
8.285206349206349330e+01 0.000000000000000000e+00
8.317460317460317754e+01 0.000000000000000000e+00
8.348825396825397149e+01 0.000000000000000000e+00
8.381043083900226520e+01 0.000000000000000000e+00
8.413369614512471628e+01 0.000000000000000000e+00
8.444426303854875471e+01 0.000000000000000000e+00
8.474376417233560232e+01 0.000000000000000000e+00
8.505414965986395259e+01 0.000000000000000000e+00
8.537723356009070130e+01 0.000000000000000000e+00
8.569687074829931817e+01 0.000000000000000000e+00
8.600163265306122184e+01 0.000000000000000000e+00
8.632090702947846239e+01 0.000000000000000000e+00
8.664090702947845557e+01 0.000000000000000000e+00
8.696036281179138427e+01 0.000000000000000000e+00
8.725678004535147636e+01 0.000000000000000000e+00
8.757750566893423638e+01 0.000000000000000000e+00
8.789496598639455271e+01 0.000000000000000000e+00
8.820136054421769245e+01 0.000000000000000000e+00
8.851356009070295272e+01 0.000000000000000000e+00
8.882848072562357800e+01 0.000000000000000000e+00
8.914321995464852932e+01 0.000000000000000000e+00
8.946140589569161250e+01 0.000000000000000000e+00
8.977596371882086146e+01 0.000000000000000000e+00
9.008526077097505436e+01 0.000000000000000000e+00
9.040090702947846069e+01 0.000000000000000000e+00
9.071473922902494280e+01 0.000000000000000000e+00
9.103074829931972545e+01 0.000000000000000000e+00
9.134893424036280862e+01 0.000000000000000000e+00
9.166857142857142549e+01 0.000000000000000000e+00
9.197986394557823076e+01 0.000000000000000000e+00
9.228970521541950234e+01 0.000000000000000000e+00
9.260027210884354076e+01 0.000000000000000000e+00
9.290775510204080945e+01 0.000000000000000000e+00
9.322539682539682815e+01 0.000000000000000000e+00
9.354430839002267817e+01 0.000000000000000000e+00
9.387065759637188478e+01 0.000000000000000000e+00
9.418467120181405505e+01 0.000000000000000000e+00
9.449668934240362717e+01 0.000000000000000000e+00
9.480997732426304481e+01 0.000000000000000000e+00
9.511637188208617033e+01 0.000000000000000000e+00
9.542530612200000917e+01 0.000000000000000000e+00
9.574349206349207009e+01 0.000000000000000000e+00
9.604916099773242877e+01 0.000000000000000000e+00
9.636009070294784351e+01 0.000000000000000000e+00
9.668825396825397434e+01 0.000000000000000000e+00
9.699845804988662223e+01 0.000000000000000000e+00
9.730176870748299223e+01 0.000000000000000000e+00
9.760997732426304196e+01 0.000000000000000000e+00
9.793124716553288067e+01 0.000000000000000000e+00
9.825378684807256491e+01 0.000000000000000000e+00
9.858031746031745968e+01 0.000000000000000000e+00
9.890321995464852023e+01 0.000000000000000000e+00
9.922285714285713709e+01 0.000000000000000000e+00
9.953687074829932158e+01 0.000000000000000000e+00
9.985886621315192713e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.004491609977324202e+02 0.000000000000000000e+00
1.007542857142857144e+02 0.000000000000000000e+00
1.010690249433106516e+02 0.000000000000000000e+00
1.013748752834467126e+02 0.000000000000000000e+00
1.017090249433106521e+02 0.000000000000000000e+00
1.020286621315192690e+02 0.000000000000000000e+00
1.023308843537414958e+02 0.000000000000000000e+00
1.026381859410430906e+02 0.000000000000000000e+00
1.029563718820861737e+02 0.000000000000000000e+00
1.032832653061224448e+02 0.000000000000000000e+00
1.035860317460317503e+02 0.000000000000000000e+00
1.038991383219954656e+02 0.000000000000000000e+00
1.042354648526077057e+02 0.000000000000000000e+00
1.045208163265306069e+02 0.000000000000000000e+00
1.048346485260771033e+02 0.000000000000000000e+00
1.051230839002267601e+02 0.000000000000000000e+00
1.054537868480725678e+02 0.000000000000000000e+00
1.057723356009070272e+02 0.000000000000000000e+00
1.060700226757369649e+02 0.000000000000000000e+00
1.063760544217687141e+02 0.000000000000000000e+00
1.067038548752834402e+02 0.000000000000000000e+00
1.069957369614512430e+02 0.000000000000000000e+00
1.073075736961451270e+02 0.000000000000000000e+00
1.076150566893424099e+02 0.000000000000000000e+00
1.079450340136054365e+02 0.000000000000000000e+00
1.082634013605442220e+02 0.000000000000000000e+00
1.085641723356009010e+02 0.000000000000000000e+00
1.088810884353741528e+02 0.000000000000000000e+00
1.092108843537414913e+02 0.000000000000000000e+00
1.095192743764172292e+02 0.000000000000000000e+00
1.098247619047618997e+02 0.000000000000000000e+00
1.101255328798185928e+02 0.000000000000000000e+00
1.104451700680272097e+02 0.000000000000000000e+00
1.107229024939999960e+02 0.000000000000000000e+00
1.110216780045351470e+02 0.000000000000000000e+00
1.113226303854875283e+02 0.000000000000000000e+00
1.116451700680272126e+02 0.000000000000000000e+00
1.119644444444444389e+02 0.000000000000000000e+00
1.122621315192743765e+02 0.000000000000000000e+00
1.125696145124716594e+02 0.000000000000000000e+00
1.128830839002267510e+02 0.000000000000000000e+00
1.131980045351473905e+02 0.000000000000000000e+00
1.135029478458049823e+02 0.000000000000000000e+00
1.138087981859410434e+02 0.000000000000000000e+00
1.141209977324263036e+02 0.000000000000000000e+00
1.144018140589569157e+02 0.000000000000000000e+00
1.147123809523809541e+02 0.000000000000000000e+00
1.150111564625850349e+02 0.000000000000000000e+00
1.153206349206349159e+02 0.000000000000000000e+00
1.156030839002267641e+02 0.000000000000000000e+00
1.159198185941043135e+02 0.000000000000000000e+00
1.162231292510000031e+02 0.000000000000000000e+00
1.165384126984126993e+02 0.000000000000000000e+00
1.168455328798185917e+02 0.000000000000000000e+00
1.171546485260770964e+02 0.000000000000000000e+00
1.174586848072562333e+02 0.000000000000000000e+00
1.177668934240362830e+02 0.000000000000000000e+00
1.180807256235827651e+02 0.000000000000000000e+00
1.183974603174603146e+02 0.000000000000000000e+00
1.187209070294784539e+02 0.000000000000000000e+00
1.190367346938775484e+02 0.000000000000000000e+00
1.193449433106575981e+02 0.000000000000000000e+00
1.196515192743764118e+02 0.000000000000000000e+00
1.199481179138322062e+02 0.000000000000000000e+00
1.202579591836734636e+02 0.000000000000000000e+00
1.205425850340136122e+02 0.000000000000000000e+00
1.208419047619047575e+02 0.000000000000000000e+00
1.211484807256235854e+02 0.000000000000000000e+00
1.214617687074829888e+02 0.000000000000000000e+00
1.217759637188208615e+02 0.000000000000000000e+00
1.220796371882086220e+02 0.000000000000000000e+00
1.223733333333333348e+02 0.000000000000000000e+00
1.226995011337868533e+02 0.000000000000000000e+00
1.230209523809523802e+02 0.000000000000000000e+00
1.233340589569160954e+02 0.000000000000000000e+00
1.236419047619047689e+02 0.000000000000000000e+00
1.239617233560090739e+02 0.000000000000000000e+00
1.242710204081632668e+02 0.000000000000000000e+00
1.245790476190476141e+02 0.000000000000000000e+00
1.248901587301587313e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.255024036281179178e+02 0.000000000000000000e+00
1.258077097505669002e+02 0.000000000000000000e+00
1.260954195011337902e+02 0.000000000000000000e+00
1.264172335600907076e+02 0.000000000000000000e+00
1.267216326530612207e+02 0.000000000000000000e+00
1.270338321995464810e+02 0.000000000000000000e+00
1.273309750566893399e+02 0.000000000000000000e+00
1.276442630385487575e+02 0.000000000000000000e+00
1.279666213151927394e+02 0.000000000000000000e+00
1.282746485260771010e+02 0.000000000000000000e+00
1.285814058956916028e+02 0.000000000000000000e+00
1.289092063492063573e+02 0.000000000000000000e+00
1.292041723356009015e+02 0.000000000000000000e+00
1.295082086167800526e+02 0.000000000000000000e+00
1.298120634920634870e+02 0.000000000000000000e+00
1.301101133786848152e+02 0.000000000000000000e+00
1.304005442176870702e+02 0.000000000000000000e+00
1.307063945578231312e+02 0.000000000000000000e+00
1.310162358276643886e+02 0.000000000000000000e+00
1.313367800453514747e+02 0.000000000000000000e+00
1.316600453514739115e+02 0.000000000000000000e+00
1.319609977324263070e+02 0.000000000000000000e+00
1.322791836734693902e+02 0.000000000000000000e+00
1.325912018140589623e+02 0.000000000000000000e+00
1.329097505668934218e+02 0.000000000000000000e+00
1.332141496598639492e+02 0.000000000000000000e+00
1.335297959183673413e+02 0.000000000000000000e+00
1.338478004535147363e+02 0.000000000000000000e+00
1.341621768707483113e+02 0.000000000000000000e+00
1.344830839002267453e+02 0.000000000000000000e+00
1.347760544217687197e+02 0.000000000000000000e+00
1.350581405895691489e+02 0.000000000000000000e+00
1.353552834467120078e+02 0.000000000000000000e+00
1.356647619047619173e+02 0.000000000000000000e+00
1.359711564625850428e+02 0.000000000000000000e+00
1.362764625850340110e+02 0.000000000000000000e+00
1.365834013605442294e+02 0.000000000000000000e+00
1.368926984126984223e+02 0.000000000000000000e+00
1.372036281179138371e+02 0.000000000000000000e+00
1.375042176870748278e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.384852607709750600e+02 0.000000000000000000e+00
1.387802267573696042e+02 0.000000000000000000e+00
1.390811791383219997e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.402652154195011462e+02 0.000000000000000000e+00
1.405812244897959147e+02 0.000000000000000000e+00
1.408834467120181273e+02 0.000000000000000000e+00
1.412019954648526152e+02 0.000000000000000000e+00
1.415258049886621450e+02 0.000000000000000000e+00
1.418129705215419563e+02 0.000000000000000000e+00
1.421213605442176799e+02 0.000000000000000000e+00
1.424446258503401452e+02 0.000000000000000000e+00
1.427548299319727789e+02 0.000000000000000000e+00
1.430550566893423934e+02 0.000000000000000000e+00
1.433639909297052100e+02 0.000000000000000000e+00
1.436867120181405824e+02 0.000000000000000000e+00
1.439900226757369524e+02 0.000000000000000000e+00
1.442871655328798113e+02 0.000000000000000000e+00
1.445944671201814060e+02 0.000000000000000000e+00
1.449041269841269752e+02 0.000000000000000000e+00
1.452150566893423900e+02 0.000000000000000000e+00
1.455287074829931839e+02 0.000000000000000000e+00
1.458383673469387816e+02 0.000000000000000000e+00
1.461491156462585081e+02 0.000000000000000000e+00
1.464567800453514792e+02 0.000000000000000000e+00
1.467785941043083824e+02 0.000000000000000000e+00
1.470848072562358198e+02 0.000000000000000000e+00
1.474109750566893524e+02 0.000000000000000000e+00
1.477173696145124779e+02 0.000000000000000000e+00
1.480239455782312916e+02 0.000000000000000000e+00
1.483209070294784624e+02 0.000000000000000000e+00
1.486376417233560119e+02 0.000000000000000000e+00
1.489603628117913843e+02 0.000000000000000000e+00
1.492651247165532880e+02 0.000000000000000000e+00
1.495775056689342364e+02 0.000000000000000000e+00
1.498907936507936540e+02 0.000000000000000000e+00
1.501919274376417093e+02 0.000000000000000000e+00
1.504887074829931919e+02 0.000000000000000000e+00
1.507956462585034103e+02 0.000000000000000000e+00
1.511065759637188251e+02 0.000000000000000000e+00
1.514037188208616840e+02 0.000000000000000000e+00
1.517106575963718740e+02 0.000000000000000000e+00
1.520059863945578229e+02 0.000000000000000000e+00
1.523325170068027319e+02 0.000000000000000000e+00
1.526370975056689474e+02 0.000000000000000000e+00
1.529429478458049800e+02 0.000000000000000000e+00
1.532531519274376421e+02 0.000000000000000000e+00
1.535715192743764135e+02 0.000000000000000000e+00
1.538780952380952272e+02 0.000000000000000000e+00
1.541779591836734653e+02 0.000000000000000000e+00
1.544778231292517034e+02 0.000000000000000000e+00
1.547916553287981856e+02 0.000000000000000000e+00
1.550782766439909324e+02 0.000000000000000000e+00
1.553823129251700550e+02 0.000000000000000000e+00
1.556905215419501189e+02 0.000000000000000000e+00
1.560025396825396911e+02 0.000000000000000000e+00
1.563278004535147261e+02 0.000000000000000000e+00
1.566376417233560119e+02 0.000000000000000000e+00
1.569431292517006682e+02 0.000000000000000000e+00
1.572629478458050016e+02 0.000000000000000000e+00
1.575615419501133658e+02 0.000000000000000000e+00
1.578566893424036266e+02 0.000000000000000000e+00
1.581658049886621313e+02 0.000000000000000000e+00
1.584814512471655235e+02 0.000000000000000000e+00
1.587860317460317390e+02 0.000000000000000000e+00
1.590690249433106658e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.599550113378684841e+02 0.000000000000000000e+00
1.602829931972788984e+02 0.000000000000000000e+00
1.605821315192743839e+02 0.000000000000000000e+00
1.609093877551020455e+02 0.000000000000000000e+00
1.612116099773242581e+02 0.000000000000000000e+00
1.615234467120181421e+02 0.000000000000000000e+00
1.618187755102040910e+02 0.000000000000000000e+00
1.621414965986394634e+02 0.000000000000000000e+00
1.624506122448979681e+02 0.000000000000000000e+00
1.627595464852607847e+02 0.000000000000000000e+00
1.630702947845805113e+02 0.000000000000000000e+00
1.633768707482993250e+02 0.000000000000000000e+00
1.636836281179138268e+02 0.000000000000000000e+00
1.639902040816326405e+02 0.000000000000000000e+00
1.642929705215419460e+02 0.000000000000000000e+00
1.646042630385487655e+02 0.000000000000000000e+00
1.649217233560090676e+02 0.000000000000000000e+00
1.652297505668934150e+02 0.000000000000000000e+00
1.655441269841269900e+02 0.000000000000000000e+00
1.658514285714285847e+02 0.000000000000000000e+00
1.661688888888888869e+02 0.000000000000000000e+00
1.664673015873015913e+02 0.000000000000000000e+00
1.667814965986394498e+02 0.000000000000000000e+00
1.671005895691610021e+02 0.000000000000000000e+00
1.674111564625850406e+02 0.000000000000000000e+00
1.677215419501133908e+02 0.000000000000000000e+00
1.680297505668934264e+02 0.000000000000000000e+00
1.683350566893423945e+02 0.000000000000000000e+00
1.686508843537415032e+02 0.000000000000000000e+00
1.689601814058956961e+02 0.000000000000000000e+00
1.692638548752834424e+02 0.000000000000000000e+00
1.695869387755101911e+02 0.000000000000000000e+00
1.698889795918367440e+02 0.000000000000000000e+00
1.701904761904762040e+02 0.000000000000000000e+00
1.705039455782312814e+02 0.000000000000000000e+00
1.708070748299319632e+02 0.000000000000000000e+00
1.711147392290249343e+02 0.000000000000000000e+00
1.714282086167800401e+02 0.000000000000000000e+00
1.717449433106575896e+02 0.000000000000000000e+00
1.720551473922902517e+02 0.000000000000000000e+00
1.723620861678004417e+02 0.000000000000000000e+00
1.726775510204081741e+02 0.000000000000000000e+00
1.729817687074829848e+02 0.000000000000000000e+00
1.732885260770975151e+02 0.000000000000000000e+00
1.735963718820861743e+02 0.000000000000000000e+00
1.739007709750567017e+02 0.000000000000000000e+00
1.742015419501133806e+02 0.000000000000000000e+00
1.745088435374149753e+02 0.000000000000000000e+00
1.748076190476190561e+02 0.000000000000000000e+00
1.751143764172335580e+02 0.000000000000000000e+00
1.754256689342403490e+02 0.000000000000000000e+00
1.757333333333333201e+02 0.000000000000000000e+00
1.760420861678004485e+02 0.000000000000000000e+00
1.763548299319728017e+02 0.000000000000000000e+00
1.766637641723355898e+02 0.000000000000000000e+00
1.769725170068027182e+02 0.000000000000000000e+00
1.772850793650793548e+02 0.000000000000000000e+00
1.775887528344671296e+02 0.000000000000000000e+00
1.778973242630385414e+02 0.000000000000000000e+00
1.782115192743764283e+02 0.000000000000000000e+00
1.785179138321995538e+02 0.000000000000000000e+00
1.788304761904761904e+02 0.000000000000000000e+00
1.791388662130000000e+02 0.000000000000000000e+00
1.794507029478457980e+02 0.000000000000000000e+00
1.797560090702947946e+02 0.000000000000000000e+00
1.800640362811791420e+02 0.000000000000000000e+00
1.803765986394557785e+02 0.000000000000000000e+00
1.806858956916099714e+02 0.000000000000000000e+00
1.810013605442176754e+02 0.000000000000000000e+00
1.813081179138322057e+02 0.000000000000000000e+00
1.816039909297052191e+02 0.000000000000000000e+00
1.819283446712018133e+02 0.000000000000000000e+00
1.822448979591836746e+02 0.000000000000000000e+00
1.825471201814058873e+02 0.000000000000000000e+00
1.828531519274376365e+02 0.000000000000000000e+00
1.831711564625850315e+02 0.000000000000000000e+00
1.834797278911564717e+02 0.000000000000000000e+00
1.837953741496598639e+02 0.000000000000000000e+00
1.840883446712018099e+02 0.000000000000000000e+00
1.843882086167800480e+02 0.000000000000000000e+00
1.846960544217687072e+02 0.000000000000000000e+00
1.850118820861677875e+02 0.000000000000000000e+00
1.853199092970521633e+02 0.000000000000000000e+00
1.856390022675736873e+02 0.000000000000000000e+00
1.859492063492063494e+02 0.000000000000000000e+00
1.862568707482993204e+02 0.000000000000000000e+00
1.865621768707482886e+02 0.000000000000000000e+00
1.868914285714285768e+02 0.000000000000000000e+00
1.871898412698412812e+02 0.000000000000000000e+00
1.874998639455782268e+02 0.000000000000000000e+00
1.878171428571428692e+02 0.000000000000000000e+00
1.881344217687074831e+02 0.000000000000000000e+00
1.884359183673469431e+02 0.000000000000000000e+00
1.887379591836734676e+02 0.000000000000000000e+00
1.890565079365079271e+02 0.000000000000000000e+00
1.893627210884353644e+02 0.000000000000000000e+00
1.896738321995464958e+02 0.000000000000000000e+00
1.899845804988662223e+02 0.000000000000000000e+00
1.902915192743764123e+02 0.000000000000000000e+00
1.906029931972789200e+02 0.000000000000000000e+00
1.909213605442176913e+02 0.000000000000000000e+00
1.912330158730158871e+02 0.000000000000000000e+00
1.915461224489795882e+02 0.000000000000000000e+00
1.918623129251700732e+02 0.000000000000000000e+00
1.921708843537414850e+02 0.000000000000000000e+00
1.924814512471655235e+02 0.000000000000000000e+00
1.927943764172335648e+02 0.000000000000000000e+00
1.930962358276644011e+02 0.000000000000000000e+00
1.934087981859410377e+02 0.000000000000000000e+00
1.937213605442176743e+02 0.000000000000000000e+00
1.940346485260770919e+02 0.000000000000000000e+00
1.943444897959183777e+02 0.000000000000000000e+00
1.946650340136054353e+02 0.000000000000000000e+00
1.949759637188208501e+02 0.000000000000000000e+00
1.952961451247165598e+02 0.000000000000000000e+00
1.956110657596371993e+02 0.000000000000000000e+00
1.959180045351473893e+02 0.000000000000000000e+00
1.962325623582766525e+02 0.000000000000000000e+00
1.965474829931972920e+02 0.000000000000000000e+00
1.968591383219954594e+02 0.000000000000000000e+00
1.971756916099773207e+02 0.000000000000000000e+00
1.974824489795918225e+02 0.000000000000000000e+00
1.977959183673469283e+02 0.000000000000000000e+00
1.981088435374149697e+02 0.000000000000000000e+00
1.984156009070294715e+02 0.000000000000000000e+00
1.987321541950113328e+02 0.000000000000000000e+00
1.990394557823129276e+02 0.000000000000000000e+00
1.993639909297052100e+02 0.000000000000000000e+00
1.996751020408163129e+02 0.000000000000000000e+00
1.999900226757369524e+02 0.000000000000000000e+00
2.003034920634920582e+02 0.000000000000000000e+00
2.006296598639455908e+02 0.000000000000000000e+00


==> R31.dat <==
6.470294779999999912e-01 0.000000000000000000e+00
8.819954648526077134e-01 0.000000000000000000e+00
1.108390022675737052e+00 0.000000000000000000e+00
1.348752834467120243e+00 0.000000000000000000e+00
1.572426303854875362e+00 0.000000000000000000e+00
1.790839002267573754e+00 0.000000000000000000e+00
2.013786848072562474e+00 0.000000000000000000e+00
2.226213151927437739e+00 0.000000000000000000e+00
2.440997732426303912e+00 0.000000000000000000e+00
2.676643990929705286e+00 0.000000000000000000e+00
2.920362811000000391e+00 0.000000000000000000e+00
3.142131519274376394e+00 0.000000000000000000e+00
3.383219954648525984e+00 0.000000000000000000e+00
3.599274376417233690e+00 0.000000000000000000e+00
3.830022675736961535e+00 0.000000000000000000e+00
4.042630385487528066e+00 0.000000000000000000e+00
4.273741496598639777e+00 0.000000000000000000e+00
4.498866213151927695e+00 0.000000000000000000e+00
4.750476190476190297e+00 0.000000000000000000e+00
4.973786848072561995e+00 0.000000000000000000e+00
5.211791383219954277e+00 0.000000000000000000e+00
5.431111111111111001e+00 0.000000000000000000e+00
5.658775510204081982e+00 0.000000000000000000e+00
5.872471655328798334e+00 0.000000000000000000e+00
6.107755102040816730e+00 0.000000000000000000e+00
6.331791383219954383e+00 0.000000000000000000e+00
6.557097505668934012e+00 0.000000000000000000e+00
6.780770975056689132e+00 0.000000000000000000e+00
7.012244897959183376e+00 0.000000000000000000e+00
nan -1.000000000000000000e+00
7.470657596371881759e+00 0.000000000000000000e+00
7.704489795918367356e+00 0.000000000000000000e+00
7.948480725623582543e+00 0.000000000000000000e+00
8.177596371882085435e+00 0.000000000000000000e+00
8.406349206349206682e+00 0.000000000000000000e+00
nan -1.000000000000000000e+00
8.778775510204081201e+00 0.000000000000000000e+00
9.004807256235826785e+00 0.000000000000000000e+00
9.224489795918367818e+00 0.000000000000000000e+00
9.458140589569161705e+00 0.000000000000000000e+00
9.687981859410431440e+00 0.000000000000000000e+00
9.908752834467120962e+00 0.000000000000000000e+00
1.012716553287981824e+01 0.000000000000000000e+00
1.033941043083900269e+01 0.000000000000000000e+00
1.057215419501133802e+01 0.000000000000000000e+00
1.079092970521541872e+01 0.000000000000000000e+00
1.101768707482993115e+01 0.000000000000000000e+00
1.124589569160997726e+01 0.000000000000000000e+00
1.148480725623582721e+01 0.000000000000000000e+00
1.170467120181405818e+01 0.000000000000000000e+00
1.193632653061224502e+01 0.000000000000000000e+00
1.215201814058956842e+01 0.000000000000000000e+00
1.238784580498866283e+01 0.000000000000000000e+00
1.261714285714285744e+01 0.000000000000000000e+00
1.283356009070294768e+01 0.000000000000000000e+00
1.306884353741496518e+01 0.000000000000000000e+00
1.329668934240362788e+01 0.000000000000000000e+00
1.353269841269841223e+01 0.000000000000000000e+00
1.373895691609977376e+01 0.000000000000000000e+00
1.396317460317460402e+01 0.000000000000000000e+00
1.417578231292517010e+01 0.000000000000000000e+00
1.440471655328798128e+01 0.000000000000000000e+00
1.461859410430838935e+01 0.000000000000000000e+00
1.482503401360544260e+01 0.000000000000000000e+00
1.506503401360544281e+01 0.000000000000000000e+00
1.529650793650793617e+01 0.000000000000000000e+00
1.551963718820861615e+01 0.000000000000000000e+00
1.575346938775510175e+01 0.000000000000000000e+00
1.596988662131519199e+01 0.000000000000000000e+00
1.620136054421768534e+01 0.000000000000000000e+00
1.641941043083900098e+01 0.000000000000000000e+00
1.665088435374149611e+01 0.000000000000000000e+00
1.688671201814058875e+01 0.000000000000000000e+00
1.710911564625850190e+01 0.000000000000000000e+00
1.733079365079365175e+01 0.000000000000000000e+00
1.755990929705215464e+01 0.000000000000000000e+00
1.778249433106575950e+01 0.000000000000000000e+00
1.801124716553287897e+01 0.000000000000000000e+00
1.823074829931972829e+01 0.000000000000000000e+00
1.846131519274376487e+01 0.000000000000000000e+00
1.869006802721088434e+01 0.000000000000000000e+00
1.892081632653061263e+01 0.000000000000000000e+00
1.914485260770975117e+01 0.000000000000000000e+00
1.937034013605442340e+01 0.000000000000000000e+00
1.962340136054421791e+01 0.000000000000000000e+00
1.984344671201814236e+01 0.000000000000000000e+00
2.006131519274376274e+01 0.000000000000000000e+00
2.028698412698412668e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.074775510204081641e+01 0.000000000000000000e+00
2.097487528344671048e+01 0.000000000000000000e+00
2.118312925170068084e+01 0.000000000000000000e+00
2.141079365079365004e+01 0.000000000000000000e+00
2.162448979591836817e+01 0.000000000000000000e+00
2.184199546485260868e+01 0.000000000000000000e+00
2.208054421768707343e+01 0.000000000000000000e+00
2.230367346938775341e+01 0.000000000000000000e+00
2.252662131519274524e+01 0.000000000000000000e+00
2.277043083900226605e+01 0.000000000000000000e+00
2.298176870748299194e+01 0.000000000000000000e+00
2.320562358276643877e+01 0.000000000000000000e+00
2.342929705215419389e+01 0.000000000000000000e+00
2.366784580498866220e+01 0.000000000000000000e+00
2.388807256235827836e+01 0.000000000000000000e+00
2.411192743764172164e+01 0.000000000000000000e+00
2.434975056689342310e+01 0.000000000000000000e+00
2.457469387755102019e+01 0.000000000000000000e+00
2.478875283446712174e+01 0.000000000000000000e+00
2.500353741496598659e+01 0.000000000000000000e+00
2.524535147392290213e+01 0.000000000000000000e+00
2.547029478458049923e+01 0.000000000000000000e+00
2.568145124716553340e+01 0.000000000000000000e+00
2.591074829931972801e+01 0.000000000000000000e+00
2.614185941043083972e+01 0.000000000000000000e+00
2.638204081632652986e+01 0.000000000000000000e+00
2.659718820861678168e+01 0.000000000000000000e+00
2.683065759637188208e+01 0.000000000000000000e+00
2.705269841269841180e+01 0.000000000000000000e+00
2.727564625850340008e+01 0.000000000000000000e+00
2.748244897959183675e+01 0.000000000000000000e+00
2.770684807256235871e+01 0.000000000000000000e+00
2.794285714285714306e+01 0.000000000000000000e+00
2.816997732426303713e+01 0.000000000000000000e+00
2.839709750566893476e+01 0.000000000000000000e+00
2.861968253968253961e+01 0.000000000000000000e+00
2.884081632653061078e+01 0.000000000000000000e+00
2.906612244897959130e+01 0.000000000000000000e+00
2.928852607709750444e+01 0.000000000000000000e+00
2.951419501133786838e+01 0.000000000000000000e+00
2.972825396825396993e+01 0.000000000000000000e+00
2.994956916099773281e+01 0.000000000000000000e+00
3.017832199546485228e+01 0.000000000000000000e+00
3.041414965986394492e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
3.107301587301587276e+01 0.000000000000000000e+00
3.130267573696145078e+01 0.000000000000000000e+00
3.151691609977324404e+01 0.000000000000000000e+00
3.174149659863945416e+01 0.000000000000000000e+00
3.197043083900226890e+01 0.000000000000000000e+00
3.220462585034013614e+01 0.000000000000000000e+00
3.243047619047619179e+01 0.000000000000000000e+00
3.265052154195011269e+01 0.000000000000000000e+00
3.288018140589569072e+01 0.000000000000000000e+00
3.309804988662131819e+01 0.000000000000000000e+00
3.331682539682539357e+01 0.000000000000000000e+00
3.352943310657596498e+01 0.000000000000000000e+00
3.373369614512471770e+01 0.000000000000000000e+00
3.398222222222221944e+01 0.000000000000000000e+00
3.419609977324262928e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
3.464380952380952294e+01 0.000000000000000000e+00
3.483628117913832511e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
3.530213151927437565e+01 0.000000000000000000e+00
3.551365079365079680e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
3.615746031746031974e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
4.523718820861677870e+01 0.000000000000000000e+00
4.547229024943310804e+01 0.000000000000000000e+00
4.571210884353741477e+01 0.000000000000000000e+00
4.595410430839002203e+01 0.000000000000000000e+00
4.618049886621314926e+01 0.000000000000000000e+00
4.641832199546485072e+01 0.000000000000000000e+00
4.664290249433106794e+01 0.000000000000000000e+00
4.687564625850340150e+01 0.000000000000000000e+00
4.710077097505669030e+01 0.000000000000000000e+00
4.733133786848072333e+01 0.000000000000000000e+00
4.756716553287981952e+01 0.000000000000000000e+00
4.779863945578231466e+01 0.000000000000000000e+00
4.801342403628117950e+01 0.000000000000000000e+00
4.826104308390022624e+01 0.000000000000000000e+00
4.848145124716553056e+01 0.000000000000000000e+00
4.872090702947846097e+01 0.000000000000000000e+00
4.893696145124716423e+01 0.000000000000000000e+00
4.916589569160997542e+01 0.000000000000000000e+00
4.940517006802721056e+01 0.000000000000000000e+00
4.965260770975056914e+01 0.000000000000000000e+00
4.986104308390022766e+01 0.000000000000000000e+00
5.010358276643990649e+01 0.000000000000000000e+00
5.032346938699999583e+01 0.000000000000000000e+00
5.055274376417233384e+01 0.000000000000000000e+00
5.077188208616779974e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
5.123809523809524080e+01 0.000000000000000000e+00
5.147755102040816411e+01 0.000000000000000000e+00
5.169378684807256263e+01 0.000000000000000000e+00
5.192580498866212935e+01 0.000000000000000000e+00
5.215564625850340263e+01 0.000000000000000000e+00
5.238349206349206355e+01 0.000000000000000000e+00
5.260988662131519078e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
5.306430839002267419e+01 0.000000000000000000e+00
5.330848072562358198e+01 0.000000000000000000e+00
5.353886621315192684e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
5.399564625850339894e+01 0.000000000000000000e+00
5.422820861678004434e+01 0.000000000000000000e+00
5.444789115646258182e+01 0.000000000000000000e+00
5.468172335600907275e+01 0.000000000000000000e+00
5.491319727891156788e+01 0.000000000000000000e+00
5.515120181405895750e+01 0.000000000000000000e+00
5.536489795918367207e+01 0.000000000000000000e+00
5.560235827600000391e+01 1.000000000000000000e+00
5.581986394557823417e+01 0.000000000000000000e+00
5.605641723356009010e+01 0.000000000000000000e+00
5.627628117913832284e+01 0.000000000000000000e+00
5.650557823129251744e+01 0.000000000000000000e+00
5.673360544217687362e+01 0.000000000000000000e+00
5.698539682539682616e+01 0.000000000000000000e+00
5.721015873015873154e+01 0.000000000000000000e+00
5.744761904761904958e+01 0.000000000000000000e+00
5.767092970521542128e+01 0.000000000000000000e+00
5.789841269841269877e+01 0.000000000000000000e+00
5.811863945578231494e+01 0.000000000000000000e+00
5.834993197278911481e+01 0.000000000000000000e+00
5.858285714285714363e+01 0.000000000000000000e+00
5.882938775510204010e+01 0.000000000000000000e+00
5.904163265306122099e+01 0.000000000000000000e+00
5.928634920634920746e+01 0.000000000000000000e+00
5.949950113378685046e+01 0.000000000000000000e+00
5.973623582766440165e+01 0.000000000000000000e+00
5.995464852607710071e+01 0.000000000000000000e+00
6.018757369600000118e+01 1.000000000000000000e+00
6.042648526077097415e+01 0.000000000000000000e+00
6.066049886621315324e+01 0.000000000000000000e+00
6.089034013605441942e+01 0.000000000000000000e+00
6.112018140589569271e+01 0.000000000000000000e+00
6.135836734693877759e+01 0.000000000000000000e+00
6.157732426303854822e+01 0.000000000000000000e+00
6.179827664399093123e+01 0.000000000000000000e+00
6.202721088435374241e+01 0.000000000000000000e+00
6.226648526077097756e+01 0.000000000000000000e+00
6.249378684807255979e+01 0.000000000000000000e+00
6.271637188208616465e+01 0.000000000000000000e+00
6.294784580498865978e+01 0.000000000000000000e+00
6.317804988662131649e+01 0.000000000000000000e+00
6.340770975056689451e+01 0.000000000000000000e+00
6.363138321995464963e+01 0.000000000000000000e+00
6.386013605442176555e+01 0.000000000000000000e+00
6.410140589569161307e+01 0.000000000000000000e+00
6.433396825396825136e+01 0.000000000000000000e+00
6.456217687074830280e+01 0.000000000000000000e+00
6.479401360544217425e+01 0.000000000000000000e+00
6.501678004535146727e+01 0.000000000000000000e+00
6.524988662131519845e+01 0.000000000000000000e+00
6.547537414965987068e+01 0.000000000000000000e+00
6.570793650793650897e+01 0.000000000000000000e+00
6.594303854875283832e+01 0.000000000000000000e+00
6.617251700680272108e+01 0.000000000000000000e+00
6.638802721088435987e+01 0.000000000000000000e+00
6.662639455782313291e+01 0.000000000000000000e+00
6.685188208616780514e+01 0.000000000000000000e+00
6.708916099773242081e+01 0.000000000000000000e+00
6.730648526077096960e+01 0.000000000000000000e+00
6.753052154195010814e+01 0.000000000000000000e+00
6.777324263038548224e+01 0.000000000000000000e+00
6.801795918367346871e+01 0.000000000000000000e+00
6.824272108843537410e+01 0.000000000000000000e+00
6.848145124716553767e+01 0.000000000000000000e+00
6.870149659863945146e+01 0.000000000000000000e+00
6.893442176870748028e+01 0.000000000000000000e+00
6.915918367346938567e+01 0.000000000000000000e+00
6.939283446712018133e+01 0.000000000000000000e+00
6.962448979500000235e+01 0.000000000000000000e+00
6.986539682539682872e+01 0.000000000000000000e+00
7.008453514739228751e+01 0.000000000000000000e+00
7.032580498866212793e+01 0.000000000000000000e+00
7.054911564625849962e+01 0.000000000000000000e+00
7.078911564625850872e+01 0.000000000000000000e+00
7.101278911564625673e+01 0.000000000000000000e+00
7.124825396825396240e+01 0.000000000000000000e+00
7.148244897959183675e+01 0.000000000000000000e+00
7.171990929705215478e+01 0.000000000000000000e+00
7.194358276643990280e+01 0.000000000000000000e+00
7.218068027210884452e+01 0.000000000000000000e+00
7.240108843537414884e+01 0.000000000000000000e+00
7.263129251700679845e+01 0.000000000000000000e+00
7.285623582766439199e+01 0.000000000000000000e+00
7.308916099773242081e+01 0.000000000000000000e+00
7.331990929705214910e+01 0.000000000000000000e+00
7.355501133786847845e+01 0.000000000000000000e+00
7.377886621315192883e+01 0.000000000000000000e+00
7.401578231292516818e+01 0.000000000000000000e+00
7.424145124716552857e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
7.469605442176870724e+01 0.000000000000000000e+00
7.492480725623582316e+01 0.000000000000000000e+00
7.515773242630385198e+01 0.000000000000000000e+00
7.539410430839002686e+01 0.000000000000000000e+00
7.561160997732426381e+01 0.000000000000000000e+00
7.584471655328798079e+01 0.000000000000000000e+00
7.606385487528345379e+01 0.000000000000000000e+00
7.628879818594104734e+01 0.000000000000000000e+00
7.652408163265306484e+01 0.000000000000000000e+00
7.675265306122449260e+01 0.000000000000000000e+00
7.698721088435374327e+01 0.000000000000000000e+00
7.721995464852608393e+01 0.000000000000000000e+00
7.744072562358276457e+01 0.000000000000000000e+00
7.767800453499999946e+01 1.000000000000000000e+00
7.790675736961451037e+01 0.000000000000000000e+00
7.814349206349206156e+01 0.000000000000000000e+00
7.835138321995465560e+01 0.000000000000000000e+00
7.858340136054421521e+01 0.000000000000000000e+00
7.882213151927437877e+01 0.000000000000000000e+00
7.906068027210883997e+01 0.000000000000000000e+00
7.928272108843538035e+01 0.000000000000000000e+00
7.952181405895692023e+01 0.000000000000000000e+00
7.974512471655329193e+01 0.000000000000000000e+00
7.997551020408162969e+01 0.000000000000000000e+00
8.019845804988662508e+01 0.000000000000000000e+00
8.042666666666666231e+01 0.000000000000000000e+00
8.065324263038549191e+01 0.000000000000000000e+00
8.089233560090703179e+01 0.000000000000000000e+00
8.111038548752834743e+01 0.000000000000000000e+00
8.134657596371881993e+01 0.000000000000000000e+00
8.157097505668934900e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
8.202485260770974662e+01 0.000000000000000000e+00
8.225777777777777544e+01 0.000000000000000000e+00
8.248580498866212452e+01 0.000000000000000000e+00
8.273324263038549020e+01 0.000000000000000000e+00
8.295455782312924953e+01 0.000000000000000000e+00
8.319800453514739047e+01 0.000000000000000000e+00
8.341750566893423979e+01 0.000000000000000000e+00
8.365061224489795677e+01 0.000000000000000000e+00
8.387664399092970768e+01 0.000000000000000000e+00
8.410136054400000205e+01 1.000000000000000000e+00
8.433523809523809689e+01 0.000000000000000000e+00
8.457106575963719308e+01 0.000000000000000000e+00
8.479238095238095241e+01 0.000000000000000000e+00
8.502675736961451491e+01 0.000000000000000000e+00
8.523918367346938396e+01 0.000000000000000000e+00
8.548081632653061490e+01 0.000000000000000000e+00
8.569814058956916369e+01 0.000000000000000000e+00
8.592725623582767014e+01 0.000000000000000000e+00
8.614970521499999734e+01 0.000000000000000000e+00
8.640562358276643806e+01 0.000000000000000000e+00
8.662439909297052054e+01 0.000000000000000000e+00
8.685684807200000535e+01 1.000000000000000000e+00
8.706938775510204209e+01 0.000000000000000000e+00
8.729814058956915801e+01 0.000000000000000000e+00
8.752417233560090892e+01 0.000000000000000000e+00
8.775854875283447143e+01 0.000000000000000000e+00
8.798294784580498629e+01 0.000000000000000000e+00
8.823165532879818329e+01 0.000000000000000000e+00
8.845170068027211130e+01 0.000000000000000000e+00
8.869260770975056118e+01 0.000000000000000000e+00
8.890594104308389944e+01 0.000000000000000000e+00
8.914811791383219486e+01 0.000000000000000000e+00
8.936145124716553312e+01 0.000000000000000000e+00
8.960145124716552800e+01 0.000000000000000000e+00
8.984090702947845841e+01 0.000000000000000000e+00
9.007310657596372039e+01 0.000000000000000000e+00
9.029641723356009209e+01 0.000000000000000000e+00
9.050430839002267192e+01 0.000000000000000000e+00
9.073759637188209126e+01 0.000000000000000000e+00
9.097832199546485299e+01 0.000000000000000000e+00
9.120562358276643522e+01 0.000000000000000000e+00
9.142421768707482954e+01 0.000000000000000000e+00
9.165387755102041467e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
9.213859410430839603e+01 0.000000000000000000e+00
9.237732426303854538e+01 0.000000000000000000e+00
9.261260770975056289e+01 0.000000000000000000e+00
9.283029478458050221e+01 0.000000000000000000e+00
9.308172335600906422e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
9.498757369614511958e+01 0.000000000000000000e+00
9.518512471655328966e+01 0.000000000000000000e+00
9.538666666666667027e+01 0.000000000000000000e+00
9.563682539682540096e+01 0.000000000000000000e+00
9.586013605442177266e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
9.632544217687075161e+01 0.000000000000000000e+00
9.657160997732425756e+01 0.000000000000000000e+00
9.677170068027210448e+01 0.000000000000000000e+00
9.696598639455781665e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
9.858376417233560574e+01 0.000000000000000000e+00
9.884154195011338118e+01 0.000000000000000000e+00
9.907319727891156447e+01 0.000000000000000000e+00
9.928217687074830167e+01 0.000000000000000000e+00
9.951492063492062812e+01 0.000000000000000000e+00
9.973877551020407850e+01 0.000000000000000000e+00
9.996770975056689679e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.004536961451247095e+02 0.000000000000000000e+00
1.006717460317460251e+02 0.000000000000000000e+00
1.009213605442176913e+02 0.000000000000000000e+00
1.011655328798185991e+02 0.000000000000000000e+00
1.013804988662131450e+02 0.000000000000000000e+00
1.016148752834467075e+02 0.000000000000000000e+00
1.018276643990929671e+02 0.000000000000000000e+00
1.020455328798185946e+02 0.000000000000000000e+00
1.022759183673469323e+02 0.000000000000000000e+00
1.025046712018140624e+02 0.000000000000000000e+00
1.027303401360544228e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.031843990929705228e+02 0.000000000000000000e+00
1.034068027210884395e+02 0.000000000000000000e+00
1.036234013605442215e+02 0.000000000000000000e+00
1.038610430839002277e+02 0.000000000000000000e+00
1.040890702947845767e+02 0.000000000000000000e+00
1.043098412698412716e+02 0.000000000000000000e+00
1.045451247165532891e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.054570521541950114e+02 0.000000000000000000e+00
1.056883446712018184e+02 0.000000000000000000e+00
1.059172789115646225e+02 0.000000000000000000e+00
1.061474829931972721e+02 0.000000000000000000e+00
1.063504761904761864e+02 0.000000000000000000e+00
1.065799546485260834e+02 0.000000000000000000e+00
1.068112471655328761e+02 0.000000000000000000e+00
1.070548752834467052e+02 0.000000000000000000e+00
1.072845351473922904e+02 0.000000000000000000e+00
1.074918820861678057e+02 0.000000000000000000e+00
1.077360544217687135e+02 0.000000000000000000e+00
1.079472108843537370e+02 0.000000000000000000e+00
1.081852154195011337e+02 0.000000000000000000e+00
1.083976417233560028e+02 0.000000000000000000e+00
1.086401814058956887e+02 0.000000000000000000e+00
1.088721995464852625e+02 0.000000000000000000e+00
1.090942403628117887e+02 0.000000000000000000e+00
1.093215419501133852e+02 0.000000000000000000e+00
1.095586394557823127e+02 0.000000000000000000e+00
1.097877551020408191e+02 0.000000000000000000e+00
1.100165079365079350e+02 0.000000000000000000e+00
1.102557823129251631e+02 0.000000000000000000e+00
1.104839909297052145e+02 0.000000000000000000e+00
1.107094784580498867e+02 0.000000000000000000e+00
1.109378684807256263e+02 0.000000000000000000e+00
1.111666213151927423e+02 0.000000000000000000e+00
1.113834013605442124e+02 0.000000000000000000e+00
1.116101587301587301e+02 0.000000000000000000e+00
1.118468934240362813e+02 0.000000000000000000e+00
1.120691156462585099e+02 0.000000000000000000e+00
1.123036734693877605e+02 0.000000000000000000e+00
1.125064852607709724e+02 0.000000000000000000e+00
1.127501133786848015e+02 0.000000000000000000e+00
1.129882993197278864e+02 0.000000000000000000e+00
1.132259410430839068e+02 0.000000000000000000e+00
1.134361904761904754e+02 0.000000000000000000e+00
1.136843537414965937e+02 0.000000000000000000e+00
1.138993197278911538e+02 0.000000000000000000e+00
1.141347845804988594e+02 0.000000000000000000e+00
1.143435827664399085e+02 0.000000000000000000e+00
1.145933786848072629e+02 0.000000000000000000e+00
1.148150566893423985e+02 0.000000000000000000e+00
1.150478004535147392e+02 0.000000000000000000e+00
1.152605895691609987e+02 0.000000000000000000e+00
1.154886167800453478e+02 0.000000000000000000e+00
1.157170068027210874e+02 0.000000000000000000e+00
1.159591836734693828e+02 0.000000000000000000e+00
1.161621768707482971e+02 0.000000000000000000e+00
1.164065306122448931e+02 0.000000000000000000e+00
1.166370975056689332e+02 0.000000000000000000e+00
1.168691156462585070e+02 0.000000000000000000e+00
1.170960544217687129e+02 0.000000000000000000e+00
1.173130158730158712e+02 0.000000000000000000e+00
1.175292517006802768e+02 0.000000000000000000e+00
1.177551020408163254e+02 0.000000000000000000e+00
1.179649886621315176e+02 0.000000000000000000e+00
1.182044444444444480e+02 0.000000000000000000e+00
1.184368253968253981e+02 0.000000000000000000e+00
1.186557823129251688e+02 0.000000000000000000e+00
1.188897959183673407e+02 0.000000000000000000e+00
1.191238095238095269e+02 0.000000000000000000e+00
1.193306122448979636e+02 0.000000000000000000e+00
1.195517460317460348e+02 0.000000000000000000e+00
1.197870294784580523e+02 0.000000000000000000e+00
1.200054421768707442e+02 0.000000000000000000e+00
1.202236734693877480e+02 0.000000000000000000e+00
1.204546031746031787e+02 0.000000000000000000e+00
1.206915192743764180e+02 0.000000000000000000e+00
1.209233560090702895e+02 0.000000000000000000e+00
1.211401360544217738e+02 0.000000000000000000e+00
1.213804988662131450e+02 0.000000000000000000e+00
1.215949206349206406e+02 0.000000000000000000e+00
1.218336507936507900e+02 0.000000000000000000e+00
1.220449886621315159e+02 0.000000000000000000e+00
1.222889795918367355e+02 0.000000000000000000e+00
1.225362358276643988e+02 0.000000000000000000e+00
1.227492063492063465e+02 0.000000000000000000e+00
1.229674376417233503e+02 0.000000000000000000e+00
1.232025396825396797e+02 0.000000000000000000e+00
1.234267573696145064e+02 0.000000000000000000e+00
1.236642176870748244e+02 0.000000000000000000e+00
1.238751927437641740e+02 0.000000000000000000e+00
1.240959637188208546e+02 0.000000000000000000e+00
1.243236281179138274e+02 0.000000000000000000e+00
1.245605442176870810e+02 0.000000000000000000e+00
1.247860317460317390e+02 0.000000000000000000e+00
1.250146031746031809e+02 0.000000000000000000e+00
1.252351927437641734e+02 0.000000000000000000e+00
1.254554195011337896e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.259201814058956899e+02 0.000000000000000000e+00
1.261440362811791402e+02 0.000000000000000000e+00
1.263660770975056664e+02 0.000000000000000000e+00
1.265855782312925157e+02 0.000000000000000000e+00
1.268116099773242667e+02 0.000000000000000000e+00
1.270363718820861720e+02 0.000000000000000000e+00
1.272584126984126982e+02 0.000000000000000000e+00
1.274947845804988731e+02 0.000000000000000000e+00
1.277079365079365090e+02 0.000000000000000000e+00
1.279183673469387799e+02 0.000000000000000000e+00
1.281701587301587324e+02 0.000000000000000000e+00
1.283976417233560028e+02 0.000000000000000000e+00
1.286080725623582737e+02 0.000000000000000000e+00
1.288312018140589430e+02 0.000000000000000000e+00
1.290606802721088400e+02 0.000000000000000000e+00
1.292966893424036243e+02 0.000000000000000000e+00
1.294964172335600949e+02 0.000000000000000000e+00
1.297257142857142753e+02 0.000000000000000000e+00
1.299570068027210823e+02 0.000000000000000000e+00
1.301806802721088445e+02 0.000000000000000000e+00
1.304092517006802723e+02 0.000000000000000000e+00
1.306224036281179224e+02 0.000000000000000000e+00
1.308649433106575941e+02 0.000000000000000000e+00
1.310673922902494439e+02 0.000000000000000000e+00
1.313244444444444525e+02 0.000000000000000000e+00
1.315185487528344765e+02 0.000000000000000000e+00
1.317574603174603283e+02 0.000000000000000000e+00
1.319804081632653094e+02 0.000000000000000000e+00
1.322240362811791385e+02 0.000000000000000000e+00
1.324486167800453416e+02 0.000000000000000000e+00
1.326824489795918396e+02 0.000000000000000000e+00
1.329026757369614415e+02 0.000000000000000000e+00
1.331247165532879819e+02 0.000000000000000000e+00
1.333494784580498731e+02 0.000000000000000000e+00
1.335769614512471719e+02 0.000000000000000000e+00
1.337910204081632628e+02 0.000000000000000000e+00
1.340388208616780048e+02 0.000000000000000000e+00
1.342603174603174523e+02 0.000000000000000000e+00
1.344854421768707482e+02 0.000000000000000000e+00
1.347145578231292404e+02 0.000000000000000000e+00
1.349433106575963848e+02 0.000000000000000000e+00
1.351687981859410570e+02 0.000000000000000000e+00
1.354035374149659958e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.358617687074829803e+02 0.000000000000000000e+00
1.361017687074829894e+02 0.000000000000000000e+00
1.363154648526077040e+02 0.000000000000000000e+00
1.365411337868480643e+02 0.000000000000000000e+00
1.367604535147392255e+02 0.000000000000000000e+00
1.369814058956916085e+02 0.000000000000000000e+00
1.372036281179138371e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.380985034013605457e+02 0.000000000000000000e+00
1.383216326530612150e+02 0.000000000000000000e+00
1.385402267573696236e+02 0.000000000000000000e+00
1.387753287981859387e+02 0.000000000000000000e+00
1.389904761904761870e+02 0.000000000000000000e+00
1.392105215419501008e+02 0.000000000000000000e+00
1.394497959183673572e+02 0.000000000000000000e+00
1.396890702947845853e+02 0.000000000000000000e+00
1.399096598639455920e+02 0.000000000000000000e+00
1.401367800453514860e+02 0.000000000000000000e+00
1.403626303854875346e+02 0.000000000000000000e+00
1.405804988662131620e+02 0.000000000000000000e+00
1.408029024943310787e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.412426303854875300e+02 0.000000000000000000e+00
1.414762811791383115e+02 0.000000000000000000e+00
1.416956009070294726e+02 0.000000000000000000e+00
1.419218140589569259e+02 0.000000000000000000e+00
1.421478458049886626e+02 0.000000000000000000e+00
1.423706122448979556e+02 0.000000000000000000e+00
1.426004535147392289e+02 0.000000000000000000e+00
1.428097959183673424e+02 0.000000000000000000e+00
1.430245804988662144e+02 0.000000000000000000e+00
1.432371882086167716e+02 0.000000000000000000e+00
1.434639455782312893e+02 0.000000000000000000e+00
1.437021315192743884e+02 0.000000000000000000e+00
1.439094784580498754e+02 0.000000000000000000e+00
1.441266213151927502e+02 0.000000000000000000e+00
1.443392290249433074e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.470458049886621268e+02 0.000000000000000000e+00
1.472694784580498890e+02 0.000000000000000000e+00
1.474849886621315136e+02 0.000000000000000000e+00
1.477068480725623658e+02 0.000000000000000000e+00
1.479392290249433017e+02 0.000000000000000000e+00
1.481618140589569066e+02 0.000000000000000000e+00
1.483842176870748233e+02 0.000000000000000000e+00
1.486008163265306052e+02 0.000000000000000000e+00
1.488484353741496591e+02 0.000000000000000000e+00
1.490688435374149776e+02 0.000000000000000000e+00
1.492825396825396922e+02 0.000000000000000000e+00
1.495145578231292518e+02 0.000000000000000000e+00
1.497258956916099635e+02 0.000000000000000000e+00
1.499370521541950154e+02 0.000000000000000000e+00
1.501676190476190413e+02 0.000000000000000000e+00
1.503798639455782222e+02 0.000000000000000000e+00
1.505870294784580494e+02 0.000000000000000000e+00
1.508078004535147443e+02 0.000000000000000000e+00
1.510474376417233486e+02 0.000000000000000000e+00
1.512887074829932033e+02 0.000000000000000000e+00
1.514902494331065839e+02 0.000000000000000000e+00
1.517193650793650761e+02 0.000000000000000000e+00
1.519390476190476136e+02 0.000000000000000000e+00
1.521676190476190413e+02 0.000000000000000000e+00


==> R32.dat <==
2.605714285714285872e+00 0.000000000000000000e+00
3.043446712018140765e+00 0.000000000000000000e+00
3.461587301587301546e+00 0.000000000000000000e+00
3.867210884353741385e+00 0.000000000000000000e+00
4.304036281179138612e+00 0.000000000000000000e+00
4.726167800453514367e+00 0.000000000000000000e+00
5.142494331065759816e+00 0.000000000000000000e+00
5.557006802721088157e+00 0.000000000000000000e+00
5.958639455782313021e+00 0.000000000000000000e+00
6.374421768707483338e+00 0.000000000000000000e+00
6.800362811791383244e+00 0.000000000000000000e+00
7.203083900226757486e+00 0.000000000000000000e+00
7.635555555555555429e+00 0.000000000000000000e+00
8.058594104308390627e+00 0.000000000000000000e+00
8.469659863945578238e+00 0.000000000000000000e+00
8.889614512471656127e+00 0.000000000000000000e+00
9.282539682539683312e+00 0.000000000000000000e+00
9.696870748299319942e+00 0.000000000000000000e+00
1.011065759637188144e+01 0.000000000000000000e+00
1.051374149659863910e+01 0.000000000000000000e+00
1.093641723356009088e+01 0.000000000000000000e+00
1.135873015873015923e+01 0.000000000000000000e+00
1.177650793650793659e+01 0.000000000000000000e+00
1.220752834467120174e+01 0.000000000000000000e+00
1.260861678004535236e+01 0.000000000000000000e+00
1.302784580498866163e+01 0.000000000000000000e+00
1.346866213151927383e+01 0.000000000000000000e+00
1.387591836734693906e+01 0.000000000000000000e+00
1.428952380952380885e+01 0.000000000000000000e+00
1.471854875283446695e+01 0.000000000000000000e+00
1.512798185941043094e+01 0.000000000000000000e+00
1.556172335600906997e+01 0.000000000000000000e+00
1.595591836734693914e+01 0.000000000000000000e+00
1.638367346938775526e+01 0.000000000000000000e+00
1.679673469387754992e+01 0.000000000000000000e+00
1.719691609977324376e+01 0.000000000000000000e+00
1.762303854875283449e+01 0.000000000000000000e+00
1.804952380952380864e+01 0.000000000000000000e+00
1.846022675736961460e+01 0.000000000000000000e+00
1.888816326530612244e+01 0.000000000000000000e+00
1.929832199546485327e+01 0.000000000000000000e+00
1.973696145124716494e+01 0.000000000000000000e+00
2.015582766439909435e+01 0.000000000000000000e+00
2.057396825396825335e+01 0.000000000000000000e+00
2.098285714285714221e+01 0.000000000000000000e+00
2.141297052154195057e+01 0.000000000000000000e+00
2.184036281179138328e+01 0.000000000000000000e+00
2.225596371882086189e+01 0.000000000000000000e+00
2.265251700680272151e+01 0.000000000000000000e+00
2.307736961451247026e+01 0.000000000000000000e+00
2.347736961451247240e+01 0.000000000000000000e+00
2.389460317460317285e+01 0.000000000000000000e+00
2.431219954648526027e+01 0.000000000000000000e+00
2.473614512471655402e+01 0.000000000000000000e+00
2.514448979591836775e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.925061224489795819e+01 0.000000000000000000e+00
2.968435374149659722e+01 0.000000000000000000e+00
3.011319727891156361e+01 0.000000000000000000e+00
3.053297052154195157e+01 0.000000000000000000e+00
3.096054421768707599e+01 0.000000000000000000e+00
3.140716553287981938e+01 0.000000000000000000e+00
3.180643990929705112e+01 0.000000000000000000e+00
3.220934240362812062e+01 0.000000000000000000e+00
3.264417233560090637e+01 0.000000000000000000e+00
3.305596371882086260e+01 0.000000000000000000e+00
3.348099773242630306e+01 0.000000000000000000e+00
3.388643990929705296e+01 0.000000000000000000e+00
3.433034013605442425e+01 0.000000000000000000e+00
3.475918367346938709e+01 0.000000000000000000e+00
3.518149659863945544e+01 0.000000000000000000e+00
3.559564625850340036e+01 0.000000000000000000e+00
3.600816326530612344e+01 0.000000000000000000e+00
3.643555555555555259e+01 0.000000000000000000e+00
3.685551020408163225e+01 0.000000000000000000e+00
3.728036281179138456e+01 0.000000000000000000e+00
3.769124716553287868e+01 0.000000000000000000e+00
3.812426303854875442e+01 0.000000000000000000e+00
3.854512471655328909e+01 0.000000000000000000e+00
3.895346938775509926e+01 0.000000000000000000e+00
3.936907029478457787e+01 0.000000000000000000e+00
3.978009070199999542e+01 1.000000000000000000e+00
4.019414965900000425e+01 1.000000000000000000e+00
nan -1.000000000000000000e+00
4.103673469299999965e+01 1.000000000000000000e+00
4.147274376400000051e+01 1.000000000000000000e+00
4.188281179100000173e+01 1.000000000000000000e+00
4.230693877551020421e+01 0.000000000000000000e+00
4.273070294784580625e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
4.437551020408163538e+01 0.000000000000000000e+00
4.478673469299999965e+01 1.000000000000000000e+00
4.518163265300000120e+01 1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
4.684480725623582487e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
4.769215419501134079e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
4.852680272108843695e+01 0.000000000000000000e+00
4.895836734693877901e+01 0.000000000000000000e+00
4.935056689342403757e+01 0.000000000000000000e+00
4.976326530612244881e+01 0.000000000000000000e+00
5.017378684807255951e+01 0.000000000000000000e+00
5.061714285714285921e+01 0.000000000000000000e+00
5.102222222222222570e+01 0.000000000000000000e+00
5.145396825396825591e+01 0.000000000000000000e+00
5.187120181405895636e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
5.603011337868480979e+01 0.000000000000000000e+00
5.645823129251700578e+01 0.000000000000000000e+00
5.687183673469387912e+01 0.000000000000000000e+00
5.729886621315192485e+01 0.000000000000000000e+00
5.773170068027210533e+01 0.000000000000000000e+00
5.818938775510203953e+01 0.000000000000000000e+00
5.862204081632653185e+01 0.000000000000000000e+00
5.905687074829931760e+01 0.000000000000000000e+00
5.946956916099773593e+01 0.000000000000000000e+00
5.988988662131519192e+01 0.000000000000000000e+00
6.029841269841269735e+01 0.000000000000000000e+00
6.071501133699999997e+01 1.000000000000000000e+00
6.111560090700000103e+01 1.000000000000000000e+00
nan -1.000000000000000000e+00
6.198113378600000090e+01 1.000000000000000000e+00
6.240716553200000050e+01 1.000000000000000000e+00
6.282122448979591667e+01 0.000000000000000000e+00
6.324281179138321818e+01 0.000000000000000000e+00
6.366240362811791442e+01 0.000000000000000000e+00
6.407238095238095354e+01 0.000000000000000000e+00
6.450104308390022823e+01 0.000000000000000000e+00
6.494439909297052793e+01 0.000000000000000000e+00
6.534820861678004178e+01 0.000000000000000000e+00
6.576598639455782802e+01 0.000000000000000000e+00
6.618739229024943427e+01 0.000000000000000000e+00
6.660934240299999942e+01 1.000000000000000000e+00
6.704834467100000950e+01 1.000000000000000000e+00
6.745396825299999932e+01 1.000000000000000000e+00
6.790820861600001024e+01 1.000000000000000000e+00
6.833632652999999380e+01 1.000000000000000000e+00
6.875990929705216104e+01 0.000000000000000000e+00
6.919782312925170231e+01 0.000000000000000000e+00
6.961777777777777487e+01 0.000000000000000000e+00
7.003718820800000344e+01 1.000000000000000000e+00
7.043918367300000227e+01 1.000000000000000000e+00
nan -1.000000000000000000e+00
7.125968253968254373e+01 0.000000000000000000e+00
7.169541950113378448e+01 0.000000000000000000e+00
7.212263038499999368e+01 1.000000000000000000e+00
nan -1.000000000000000000e+00
7.294839002199999811e+01 1.000000000000000000e+00
7.336562358199999778e+01 1.000000000000000000e+00
7.380897959100001060e+01 1.000000000000000000e+00
nan -1.000000000000000000e+00
7.464507936507936847e+01 0.000000000000000000e+00
7.508154195011337606e+01 0.000000000000000000e+00
7.548734693800000173e+01 0.000000000000000000e+00
7.591945578231292302e+01 0.000000000000000000e+00
7.631002267573695974e+01 0.000000000000000000e+00
7.674285714285714732e+01 0.000000000000000000e+00
7.716498866213152041e+01 0.000000000000000000e+00
7.759981859410430616e+01 0.000000000000000000e+00
7.801795918367346871e+01 0.000000000000000000e+00
7.842303854875282809e+01 0.000000000000000000e+00
7.884517006802721539e+01 0.000000000000000000e+00
7.924226757369613949e+01 0.000000000000000000e+00
7.965297052154194546e+01 0.000000000000000000e+00
8.006439909297051827e+01 0.000000000000000000e+00
8.048907029478458242e+01 0.000000000000000000e+00
8.091537414965986841e+01 0.000000000000000000e+00
8.135111111111110915e+01 0.000000000000000000e+00
8.176054421768706959e+01 0.000000000000000000e+00
8.217233560090703293e+01 0.000000000000000000e+00
8.256961451247165940e+01 0.000000000000000000e+00
8.298376417233559721e+01 0.000000000000000000e+00
8.339519274299999552e+01 0.000000000000000000e+00
8.382022675736961048e+01 0.000000000000000000e+00
8.424344671201814094e+01 0.000000000000000000e+00
8.465015873015873638e+01 0.000000000000000000e+00
8.507192743764171894e+01 0.000000000000000000e+00
8.548625850340135912e+01 0.000000000000000000e+00
8.589369614512472140e+01 0.000000000000000000e+00
8.629605442176870156e+01 0.000000000000000000e+00
8.671691609977324333e+01 0.000000000000000000e+00
8.711746031746031349e+01 0.000000000000000000e+00
8.751746031746031917e+01 0.000000000000000000e+00
8.791455782312925749e+01 0.000000000000000000e+00
8.832072562358276002e+01 0.000000000000000000e+00
8.873995464852607995e+01 0.000000000000000000e+00
8.915265306122448408e+01 0.000000000000000000e+00
8.954993197278911055e+01 0.000000000000000000e+00
8.996825396825396126e+01 0.000000000000000000e+00
9.036952380952381247e+01 0.000000000000000000e+00
9.077151927437641632e+01 0.000000000000000000e+00
9.116807256235827595e+01 0.000000000000000000e+00
9.157006802721087979e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
9.584997732426303685e+01 0.000000000000000000e+00
9.628117913832198838e+01 0.000000000000000000e+00
9.670403628117914252e+01 0.000000000000000000e+00
9.711854875283447086e+01 0.000000000000000000e+00
9.754412698412699001e+01 0.000000000000000000e+00
9.797061224489796416e+01 0.000000000000000000e+00
9.838802721088435987e+01 0.000000000000000000e+00
9.881287981859409797e+01 0.000000000000000000e+00
9.925224489795918714e+01 0.000000000000000000e+00
9.967927437641723998e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.013775963718820918e+02 0.000000000000000000e+00
1.017897505668934173e+02 0.000000000000000000e+00
1.022015419501133806e+02 0.000000000000000000e+00
1.026400000000000006e+02 0.000000000000000000e+00
1.030552380952380958e+02 0.000000000000000000e+00
1.034915192743764152e+02 0.000000000000000000e+00
1.039205442176870804e+02 0.000000000000000000e+00
1.043334240362811727e+02 0.000000000000000000e+00
1.047566439909297031e+02 0.000000000000000000e+00
1.051833106575963654e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.093603628117913900e+02 0.000000000000000000e+00
1.097828571428571394e+02 0.000000000000000000e+00
1.102091609977324254e+02 0.000000000000000000e+00
1.106403628117913769e+02 0.000000000000000000e+00
1.110753741496598650e+02 0.000000000000000000e+00
1.115198185941043079e+02 0.000000000000000000e+00
1.119392290249433159e+02 0.000000000000000000e+00
1.123497505668934195e+02 0.000000000000000000e+00
1.127809523809523853e+02 0.000000000000000000e+00
1.132019954648526010e+02 0.000000000000000000e+00
1.136489795918367349e+02 0.000000000000000000e+00
1.140544217687074848e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.148890702947845739e+02 0.000000000000000000e+00
1.153157369614512504e+02 0.000000000000000000e+00
1.157340589569161011e+02 0.000000000000000000e+00
1.161445804988662189e+02 0.000000000000000000e+00
1.165726984126984149e+02 0.000000000000000000e+00
1.169910204081632656e+02 0.000000000000000000e+00
1.173986394549999943e+02 0.000000000000000000e+00
1.178311111109999985e+02 0.000000000000000000e+00
1.182630385487528315e+02 0.000000000000000000e+00
1.186829931972789183e+02 0.000000000000000000e+00
1.191091156462585019e+02 0.000000000000000000e+00
1.195403174603174534e+02 0.000000000000000000e+00
1.199444897959183720e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.207836734689999929e+02 1.000000000000000000e+00
1.212197732420000023e+02 1.000000000000000000e+00
1.216667573689999955e+02 1.000000000000000000e+00
1.220868934240362762e+02 0.000000000000000000e+00
1.225059410430838938e+02 0.000000000000000000e+00
1.229191836734693908e+02 0.000000000000000000e+00
1.233494784579999930e+02 0.000000000000000000e+00
1.237750566893424065e+02 0.000000000000000000e+00
1.241674376417233532e+02 0.000000000000000000e+00
1.245872108843537376e+02 0.000000000000000000e+00
1.250447165532879836e+02 0.000000000000000000e+00
1.254438095238095201e+02 0.000000000000000000e+00
1.258557823129251716e+02 0.000000000000000000e+00
1.262673922902494326e+02 0.000000000000000000e+00
1.266811791379999903e+02 1.000000000000000000e+00
1.271071201809999991e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
1.279317913832199594e+02 0.000000000000000000e+00
1.283539229024943324e+02 0.000000000000000000e+00
1.287775056680000034e+02 0.000000000000000000e+00
1.292145124716553255e+02 0.000000000000000000e+00
1.296076190476190391e+02 0.000000000000000000e+00
1.300339229024943393e+02 0.000000000000000000e+00
1.304609977320000098e+02 0.000000000000000000e+00
1.308817913829999782e+02 0.000000000000000000e+00
1.313003174603174728e+02 0.000000000000000000e+00
1.317376870748299211e+02 0.000000000000000000e+00
1.321413151927437752e+02 0.000000000000000000e+00
1.325612698412698478e+02 0.000000000000000000e+00
1.329685260770974935e+02 0.000000000000000000e+00
1.333763718820000008e+02 1.000000000000000000e+00
1.338208616780000000e+02 1.000000000000000000e+00
1.342443537414966102e+02 0.000000000000000000e+00
1.346501587301587222e+02 0.000000000000000000e+00
1.350786394557823087e+02 0.000000000000000000e+00
1.354902494331065839e+02 0.000000000000000000e+00
1.359274376417233441e+02 0.000000000000000000e+00
1.363270748299319735e+02 0.000000000000000000e+00
1.367677097505668939e+02 0.000000000000000000e+00
1.371925623582766320e+02 0.000000000000000000e+00
1.376143310657596430e+02 0.000000000000000000e+00


==> R33.dat <==
3.210013605442176754e+01 0.000000000000000000e+00
3.233596371882086373e+01 0.000000000000000000e+00
3.260281179138321761e+01 0.000000000000000000e+00
3.283773242630385170e+01 0.000000000000000000e+00
3.309587301587301766e+01 0.000000000000000000e+00
3.332553287981859569e+01 0.000000000000000000e+00
3.358240362811791613e+01 0.000000000000000000e+00
3.381786848072562179e+01 0.000000000000000000e+00
3.407219954648525828e+01 0.000000000000000000e+00
3.431201814058957211e+01 0.000000000000000000e+00
3.455564625800000300e+01 0.000000000000000000e+00
3.479582766439909136e+01 0.000000000000000000e+00
3.505977324263038497e+01 0.000000000000000000e+00
3.529922902494330827e+01 0.000000000000000000e+00
3.557006802721088690e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
3.608326530612244909e+01 0.000000000000000000e+00
3.632181405895691739e+01 0.000000000000000000e+00
3.657687074829932072e+01 0.000000000000000000e+00
3.681941043083899956e+01 0.000000000000000000e+00
3.707573696145124842e+01 0.000000000000000000e+00
3.730884353741496540e+01 0.000000000000000000e+00
3.756462585034013557e+01 0.000000000000000000e+00
3.780462585034013756e+01 0.000000000000000000e+00
3.805823129251700720e+01 0.000000000000000000e+00
3.828281179138321733e+01 0.000000000000000000e+00
3.854113378684807145e+01 0.000000000000000000e+00
3.877877551000000267e+01 0.000000000000000000e+00
3.903800453514739388e+01 0.000000000000000000e+00
3.926494330999999960e+01 0.000000000000000000e+00
3.953541950113378789e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
4.002902494331065952e+01 0.000000000000000000e+00
4.026630385487528230e+01 0.000000000000000000e+00
4.051519274376417457e+01 0.000000000000000000e+00
4.075609977324263156e+01 0.000000000000000000e+00
4.100770975056689593e+01 0.000000000000000000e+00
4.123609977324262843e+01 0.000000000000000000e+00
4.148643990929705438e+01 0.000000000000000000e+00
4.172879818594104506e+01 0.000000000000000000e+00
4.198222222222221944e+01 0.000000000000000000e+00
4.221188208616779747e+01 0.000000000000000000e+00
4.246476190476190737e+01 0.000000000000000000e+00
4.269750566893424093e+01 0.000000000000000000e+00
4.295365079365079453e+01 0.000000000000000000e+00
4.318167800453515071e+01 0.000000000000000000e+00
4.346303854875283434e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
4.395736961451247282e+01 0.000000000000000000e+00
4.418975056689342296e+01 0.000000000000000000e+00
4.444408163265305944e+01 0.000000000000000000e+00
4.467628117913832142e+01 0.000000000000000000e+00
4.493170068027210817e+01 0.000000000000000000e+00
4.514702947845805170e+01 0.000000000000000000e+00
4.539356009070294817e+01 0.000000000000000000e+00
4.562086167800453751e+01 0.000000000000000000e+00
4.585922902494331055e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
4.828099773242630732e+01 0.000000000000000000e+00
4.851573696145124615e+01 0.000000000000000000e+00
4.877115646258503290e+01 0.000000000000000000e+00
4.900480725623582856e+01 0.000000000000000000e+00
4.925206349206349188e+01 0.000000000000000000e+00
4.948970521541949807e+01 0.000000000000000000e+00
4.975074829931973142e+01 0.000000000000000000e+00
4.997569160997732496e+01 0.000000000000000000e+00
5.023492063492063409e+01 0.000000000000000000e+00
5.047383219954648581e+01 0.000000000000000000e+00
5.072780045351473888e+01 0.000000000000000000e+00
5.094965986394557689e+01 0.000000000000000000e+00
5.122938775510203868e+01 0.000000000000000000e+00
5.146702947845805198e+01 0.000000000000000000e+00
5.173133786848072901e+01 0.000000000000000000e+00
5.195392290249433387e+01 0.000000000000000000e+00
5.221913832199546590e+01 0.000000000000000000e+00
5.246185941043084000e+01 0.000000000000000000e+00
5.270802721088435305e+01 0.000000000000000000e+00
5.293315192743764186e+01 0.000000000000000000e+00
5.320616780045351391e+01 0.000000000000000000e+00
5.345650793650793986e+01 0.000000000000000000e+00
5.370775510204081371e+01 0.000000000000000000e+00
5.392090702947845671e+01 0.000000000000000000e+00
5.419356009070294533e+01 0.000000000000000000e+00
5.443845804988661996e+01 0.000000000000000000e+00
5.469841269841269593e+01 0.000000000000000000e+00
5.493750566893424292e+01 0.000000000000000000e+00
5.519219954648526283e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
5.619827664399092981e+01 0.000000000000000000e+00
5.643464852607709759e+01 0.000000000000000000e+00
5.668444444444444485e+01 0.000000000000000000e+00
5.690376417233559891e+01 0.000000000000000000e+00
5.717061224489795990e+01 0.000000000000000000e+00
5.740861678004534951e+01 0.000000000000000000e+00
5.766403628117913627e+01 0.000000000000000000e+00
5.788589569160997428e+01 0.000000000000000000e+00
5.814331065759637340e+01 0.000000000000000000e+00
5.838331065759637539e+01 0.000000000000000000e+00
5.863528344671201609e+01 0.000000000000000000e+00
5.885206349206349330e+01 0.000000000000000000e+00
5.911600907029478691e+01 0.000000000000000000e+00
5.934839002267573704e+01 0.000000000000000000e+00
5.961070294784580170e+01 0.000000000000000000e+00
5.981931972789115548e+01 0.000000000000000000e+00
6.008562358276643778e+01 0.000000000000000000e+00
6.031963718800000152e+01 0.000000000000000000e+00
6.057523809523809177e+01 0.000000000000000000e+00
6.078204081632652844e+01 0.000000000000000000e+00
6.103673469387754835e+01 0.000000000000000000e+00
6.126403628117913769e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
6.394267573696144780e+01 0.000000000000000000e+00
6.416943310657596555e+01 0.000000000000000000e+00
6.442122448979591809e+01 0.000000000000000000e+00
6.464725623582766900e+01 0.000000000000000000e+00
6.489160997732426495e+01 0.000000000000000000e+00
6.514467120181406301e+01 0.000000000000000000e+00
6.539609977324262502e+01 0.000000000000000000e+00
6.561541950113378618e+01 0.000000000000000000e+00
6.588770975056689849e+01 0.000000000000000000e+00
6.611555555555555941e+01 0.000000000000000000e+00
6.636009070294784351e+01 0.000000000000000000e+00
6.658557823129251574e+01 0.000000000000000000e+00
6.684662131519274908e+01 0.000000000000000000e+00
6.708916099773242081e+01 0.000000000000000000e+00
6.733115646258502807e+01 0.000000000000000000e+00
6.754757369614512186e+01 0.000000000000000000e+00
6.780988662131518652e+01 0.000000000000000000e+00
6.805387755102040614e+01 0.000000000000000000e+00
6.829768707482993761e+01 0.000000000000000000e+00
6.850666666666666060e+01 0.000000000000000000e+00
6.877297052154195001e+01 0.000000000000000000e+00
6.903455782312924782e+01 0.000000000000000000e+00
6.925260770975056346e+01 0.000000000000000000e+00
6.947410430839002515e+01 0.000000000000000000e+00
6.974149659863945772e+01 0.000000000000000000e+00
6.998331065759637681e+01 0.000000000000000000e+00
7.022167800453514985e+01 0.000000000000000000e+00
7.045188208616779946e+01 0.000000000000000000e+00
7.071074829931973227e+01 0.000000000000000000e+00
7.095909297052153875e+01 0.000000000000000000e+00
7.120272108843536785e+01 0.000000000000000000e+00
7.142639455782313007e+01 0.000000000000000000e+00
7.169306122448979579e+01 0.000000000000000000e+00
7.192671201814059145e+01 0.000000000000000000e+00
7.217886621315193452e+01 0.000000000000000000e+00
7.241124716553288465e+01 0.000000000000000000e+00
7.267464852607709247e+01 0.000000000000000000e+00
7.291918367346939078e+01 0.000000000000000000e+00
7.316770975056689963e+01 0.000000000000000000e+00
7.338503401360544842e+01 0.000000000000000000e+00
7.365333333333333599e+01 0.000000000000000000e+00
7.388952380952380850e+01 0.000000000000000000e+00
7.413804988662131734e+01 0.000000000000000000e+00
7.437133786848072248e+01 0.000000000000000000e+00
7.462675736961450923e+01 0.000000000000000000e+00
7.487437641723356307e+01 0.000000000000000000e+00
7.511510204081632480e+01 0.000000000000000000e+00
7.534730158730158678e+01 0.000000000000000000e+00
7.560290249433106169e+01 0.000000000000000000e+00
7.583963718820861288e+01 0.000000000000000000e+00
7.607510204081633276e+01 0.000000000000000000e+00
7.631764172335600449e+01 0.000000000000000000e+00
7.656780045351473518e+01 0.000000000000000000e+00
7.679981859410430900e+01 0.000000000000000000e+00
7.703854875283447257e+01 0.000000000000000000e+00
7.728145124716553482e+01 0.000000000000000000e+00
7.751582766439909733e+01 0.000000000000000000e+00
7.777052154195011724e+01 0.000000000000000000e+00
7.800399092970521053e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
7.947482993197279200e+01 0.000000000000000000e+00
7.971156462585034319e+01 0.000000000000000000e+00
7.996480725623582941e+01 0.000000000000000000e+00
8.020208616780045929e+01 0.000000000000000000e+00
8.045260770975056630e+01 0.000000000000000000e+00
8.069333333333332803e+01 0.000000000000000000e+00
8.094022675736961503e+01 0.000000000000000000e+00
8.117732426303854254e+01 0.000000000000000000e+00
8.141895691609977348e+01 0.000000000000000000e+00
8.165968253968253521e+01 0.000000000000000000e+00
8.190530612244897668e+01 0.000000000000000000e+00
8.214004535147392971e+01 0.000000000000000000e+00
8.239002267573695804e+01 0.000000000000000000e+00
8.263129251700679845e+01 0.000000000000000000e+00
8.287365079365079623e+01 0.000000000000000000e+00
8.309242630385487871e+01 0.000000000000000000e+00
8.335709750566893206e+01 0.000000000000000000e+00
8.359274376417234009e+01 0.000000000000000000e+00
8.383473922902494735e+01 0.000000000000000000e+00
8.406657596371881880e+01 0.000000000000000000e+00
8.431709750566894002e+01 0.000000000000000000e+00
8.456526077097505834e+01 0.000000000000000000e+00
8.480090702947845216e+01 0.000000000000000000e+00
8.502947845804987992e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
8.551873015873016470e+01 0.000000000000000000e+00
8.575274376400000165e+01 0.000000000000000000e+00
8.597061224489796416e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
8.647455782312924555e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
8.694185941043083687e+01 0.000000000000000000e+00
8.720671201814059259e+01 0.000000000000000000e+00
8.744689342403627563e+01 0.000000000000000000e+00
8.769451247165532948e+01 0.000000000000000000e+00
8.791800453499999435e+01 0.000000000000000000e+00
8.818031746031745399e+01 0.000000000000000000e+00
8.841959183673469624e+01 0.000000000000000000e+00
8.867392290249432563e+01 0.000000000000000000e+00
8.889868480725623101e+01 0.000000000000000000e+00
8.915410430839001776e+01 0.000000000000000000e+00
8.938575963718821527e+01 0.000000000000000000e+00
8.963773242630385596e+01 0.000000000000000000e+00
8.986811791383219372e+01 0.000000000000000000e+00
9.012535147392290469e+01 0.000000000000000000e+00
9.036281179138322273e+01 0.000000000000000000e+00
9.060897959183672867e+01 0.000000000000000000e+00
9.083482993197279143e+01 0.000000000000000000e+00
9.108825396825396581e+01 0.000000000000000000e+00
9.132045351473922778e+01 0.000000000000000000e+00
9.157460317460316901e+01 0.000000000000000000e+00
9.179356009070295386e+01 0.000000000000000000e+00
9.204353741496598218e+01 0.000000000000000000e+00
9.229260770975056971e+01 0.000000000000000000e+00
9.253333333333333144e+01 0.000000000000000000e+00
9.277097505599999749e+01 0.000000000000000000e+00
9.299446712018141170e+01 0.000000000000000000e+00
9.325768707482993136e+01 0.000000000000000000e+00
9.348335600907029175e+01 0.000000000000000000e+00
9.374258503401360088e+01 0.000000000000000000e+00
9.397750566893424207e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
9.496798185941042902e+01 0.000000000000000000e+00
9.520453514739229206e+01 0.000000000000000000e+00
9.545814058956915460e+01 0.000000000000000000e+00
9.568888888888888289e+01 0.000000000000000000e+00
9.594503401360543648e+01 0.000000000000000000e+00
9.618956916099773480e+01 0.000000000000000000e+00
9.642612244897959783e+01 0.000000000000000000e+00
9.666376417233560403e+01 0.000000000000000000e+00
9.691410430839002288e+01 0.000000000000000000e+00
9.715682539682539698e+01 0.000000000000000000e+00
9.740825396825397320e+01 0.000000000000000000e+00
9.763682539682540096e+01 0.000000000000000000e+00
9.788517006802720744e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
9.888090702947846466e+01 0.000000000000000000e+00
9.911854875283447086e+01 0.000000000000000000e+00
9.935419501133786468e+01 0.000000000000000000e+00
9.961179138321995197e+01 0.000000000000000000e+00
9.986013605442177266e+01 0.000000000000000000e+00
1.001164625850340144e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.005999092970521502e+02 0.000000000000000000e+00
1.008587755102040830e+02 0.000000000000000000e+00
1.011031292517006790e+02 0.000000000000000000e+00
1.013525623582766428e+02 0.000000000000000000e+00
1.015765986394557814e+02 0.000000000000000000e+00
1.018278458049886552e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.028204988662131569e+02 0.000000000000000000e+00
1.030793650793650755e+02 0.000000000000000000e+00
1.033338775510204073e+02 0.000000000000000000e+00
1.035624489795918350e+02 0.000000000000000000e+00
1.038151473922902426e+02 0.000000000000000000e+00
1.040671201814058975e+02 0.000000000000000000e+00
1.043054875283446705e+02 0.000000000000000000e+00
1.045492970521542020e+02 0.000000000000000000e+00
1.047996371882086208e+02 0.000000000000000000e+00
1.050458049886621268e+02 0.000000000000000000e+00
1.052761904761904788e+02 0.000000000000000000e+00
1.055307029478458105e+02 0.000000000000000000e+00
1.057772335600907070e+02 0.000000000000000000e+00
1.060284807256235808e+02 0.000000000000000000e+00
1.062635827664399102e+02 0.000000000000000000e+00
1.064950566893424053e+02 0.000000000000000000e+00
1.067526530612244926e+02 0.000000000000000000e+00
1.069875736961451196e+02 0.000000000000000000e+00
1.072355555555555497e+02 0.000000000000000000e+00
1.074574149659863878e+02 0.000000000000000000e+00
1.077053968253968321e+02 0.000000000000000000e+00
1.079381405895691586e+02 0.000000000000000000e+00
1.081748752834467098e+02 0.000000000000000000e+00
1.083782312925170004e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.100751020408163328e+02 0.000000000000000000e+00
1.103169160997732376e+02 0.000000000000000000e+00
1.105460317460317441e+02 0.000000000000000000e+00
1.107883900226757419e+02 0.000000000000000000e+00
1.110423582766439949e+02 0.000000000000000000e+00
1.112700226750000070e+02 0.000000000000000000e+00
1.115332426303854874e+02 0.000000000000000000e+00
1.117728798185941059e+02 0.000000000000000000e+00
1.120228571428571485e+02 0.000000000000000000e+00
1.122485260770975088e+02 0.000000000000000000e+00
1.125032199546485288e+02 0.000000000000000000e+00
1.127461224489795910e+02 0.000000000000000000e+00
1.129875736961451196e+02 0.000000000000000000e+00
1.132226757359999993e+02 0.000000000000000000e+00
1.134416326530612196e+02 0.000000000000000000e+00
1.137004988662131524e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.144740136054421811e+02 0.000000000000000000e+00
1.147024036281179207e+02 0.000000000000000000e+00
1.149672562358276622e+02 0.000000000000000000e+00
1.151947392290249468e+02 0.000000000000000000e+00
1.154476190476190425e+02 0.000000000000000000e+00
1.156943310657596413e+02 0.000000000000000000e+00
1.159439455782312933e+02 0.000000000000000000e+00
1.161634467120181426e+02 0.000000000000000000e+00
1.164172335600907076e+02 0.000000000000000000e+00
1.166536054421768682e+02 0.000000000000000000e+00
1.168839909297052202e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.183236281179138274e+02 0.000000000000000000e+00
1.185716099773242576e+02 0.000000000000000000e+00
1.188194104308389996e+02 0.000000000000000000e+00
1.190588662131519300e+02 0.000000000000000000e+00
1.193150113378684836e+02 0.000000000000000000e+00
1.195502947845805011e+02 0.000000000000000000e+00
1.198060770975056641e+02 0.000000000000000000e+00
1.200409977324263053e+02 0.000000000000000000e+00
1.203029478458049937e+02 0.000000000000000000e+00
1.205311564625850309e+02 0.000000000000000000e+00
1.207769614512471605e+02 0.000000000000000000e+00
1.210218594104308352e+02 0.000000000000000000e+00
1.212707482993197345e+02 0.000000000000000000e+00
1.215111111111111057e+02 0.000000000000000000e+00
1.217565532879818591e+02 0.000000000000000000e+00
1.219936507936507866e+02 0.000000000000000000e+00
1.222443537414965959e+02 0.000000000000000000e+00
1.224812698412698353e+02 0.000000000000000000e+00
1.227276190476190436e+02 0.000000000000000000e+00
1.229643537414965948e+02 0.000000000000000000e+00
1.232183219954648479e+02 0.000000000000000000e+00
1.234554195011337896e+02 0.000000000000000000e+00
1.237041269841269866e+02 0.000000000000000000e+00
1.239432199546485265e+02 0.000000000000000000e+00
1.241902947845805016e+02 0.000000000000000000e+00
1.244270294784580528e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.266817233560090727e+02 0.000000000000000000e+00
1.269101133786848123e+02 0.000000000000000000e+00
1.271686167800453546e+02 0.000000000000000000e+00
1.274011791383219929e+02 0.000000000000000000e+00
1.276531519274376478e+02 0.000000000000000000e+00
1.278907936507936540e+02 0.000000000000000000e+00
1.281440362811791260e+02 0.000000000000000000e+00
1.283824036281179133e+02 0.000000000000000000e+00
1.286356462585034137e+02 0.000000000000000000e+00
1.288727437641723270e+02 0.000000000000000000e+00
1.291292517006802711e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.301509297052154182e+02 0.000000000000000000e+00
1.303882086167800480e+02 0.000000000000000000e+00
1.306363718820861664e+02 0.000000000000000000e+00
1.308609523809523694e+02 0.000000000000000000e+00
1.311190929705215353e+02 0.000000000000000000e+00
1.313594557823129207e+02 0.000000000000000000e+00
1.316048979591836599e+02 0.000000000000000000e+00
1.318380045351474052e+02 0.000000000000000000e+00
1.320930612244897873e+02 0.000000000000000000e+00
1.323312471655328864e+02 0.000000000000000000e+00
1.325697959183673333e+02 0.000000000000000000e+00
1.328078004535147443e+02 0.000000000000000000e+00
1.330688435374149776e+02 0.000000000000000000e+00
1.333104761904761801e+02 0.000000000000000000e+00
1.335584580498866103e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.340772789115646333e+02 0.000000000000000000e+00
1.343140136054421703e+02 0.000000000000000000e+00
1.345708843537414907e+02 0.000000000000000000e+00
1.348025396825396740e+02 0.000000000000000000e+00
1.350635827664399073e+02 0.000000000000000000e+00
1.353044897959183572e+02 0.000000000000000000e+00
1.355633560090703043e+02 0.000000000000000000e+00
1.357890249433106646e+02 0.000000000000000000e+00
1.360482539682539596e+02 0.000000000000000000e+00
1.362889795918367213e+02 0.000000000000000000e+00
1.365449433106576009e+02 0.000000000000000000e+00
1.367639002267573574e+02 0.000000000000000000e+00
1.370263945578231244e+02 0.000000000000000000e+00
1.372647619047619116e+02 0.000000000000000000e+00
1.375069387755102071e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.380252154195011371e+02 0.000000000000000000e+00
1.382488888888888994e+02 0.000000000000000000e+00
1.384988662131519277e+02 0.000000000000000000e+00
1.387027664399093112e+02 0.000000000000000000e+00
1.389688888888888982e+02 0.000000000000000000e+00
1.391976417233560142e+02 0.000000000000000000e+00
1.394715646258503341e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.418686621315192724e+02 0.000000000000000000e+00
1.421001360544217675e+02 0.000000000000000000e+00
1.423586394557823098e+02 0.000000000000000000e+00
1.425941043083900297e+02 0.000000000000000000e+00
1.428431746031746172e+02 0.000000000000000000e+00
1.430795464852607779e+02 0.000000000000000000e+00
1.433365986394557865e+02 0.000000000000000000e+00
1.435586394557823269e+02 0.000000000000000000e+00
1.438233106575963802e+02 0.000000000000000000e+00
1.440631292517006727e+02 0.000000000000000000e+00
1.443134693877551058e+02 0.000000000000000000e+00
1.445502040816326428e+02 0.000000000000000000e+00
1.448264852607709656e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.453320634920634973e+02 0.000000000000000000e+00
1.455593650793650795e+02 0.000000000000000000e+00
1.458309297052154250e+02 0.000000000000000000e+00
1.460751020408163185e+02 0.000000000000000000e+00
1.463274376417233498e+02 0.000000000000000000e+00
1.465629024943310696e+02 0.000000000000000000e+00
1.468232199546485219e+02 0.000000000000000000e+00
1.470686621315192610e+02 0.000000000000000000e+00
1.473137414965986522e+02 0.000000000000000000e+00
1.475403174603174534e+02 0.000000000000000000e+00
1.477937414965986420e+02 0.000000000000000000e+00
1.480344671201814037e+02 0.000000000000000000e+00
1.482857142857142776e+02 0.000000000000000000e+00
1.485228117913832193e+02 0.000000000000000000e+00
1.487702494331065850e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.497757823129251733e+02 0.000000000000000000e+00
1.500161451247165587e+02 0.000000000000000000e+00
1.502682993197279018e+02 0.000000000000000000e+00
1.504990476190476159e+02 0.000000000000000000e+00
1.507629931972789166e+02 0.000000000000000000e+00
1.510029931972789257e+02 0.000000000000000000e+00
1.512435374149659992e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.517609070294784601e+02 0.000000000000000000e+00
1.519941950110000164e+02 0.000000000000000000e+00
1.522514285714285620e+02 0.000000000000000000e+00
1.524789115646258608e+02 0.000000000000000000e+00
1.527294331065759536e+02 0.000000000000000000e+00
1.529806802721088559e+02 0.000000000000000000e+00
1.532368253968253953e+02 0.000000000000000000e+00
1.534597732426303764e+02 0.000000000000000000e+00
1.537117460317460313e+02 0.000000000000000000e+00
1.539537414965986386e+02 0.000000000000000000e+00
1.541953741496598695e+02 0.000000000000000000e+00
1.544058049886621404e+02 0.000000000000000000e+00
1.546570521541950143e+02 0.000000000000000000e+00
1.549046712018140681e+02 0.000000000000000000e+00
1.551386848072562259e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.576277551020408225e+02 0.000000000000000000e+00
1.578693877551020535e+02 0.000000000000000000e+00
1.581340589569161068e+02 0.000000000000000000e+00
1.583675283446712001e+02 0.000000000000000000e+00
1.586233106575963632e+02 0.000000000000000000e+00
1.588575056689342375e+02 0.000000000000000000e+00
1.591089342403627995e+02 0.000000000000000000e+00
1.593378684807256320e+02 0.000000000000000000e+00
1.595907482993197277e+02 0.000000000000000000e+00
1.598374603174603124e+02 0.000000000000000000e+00
1.600839909297052088e+02 0.000000000000000000e+00
1.603248979591836871e+02 0.000000000000000000e+00
1.605848526077097631e+02 0.000000000000000000e+00
1.608286621315192804e+02 0.000000000000000000e+00
1.610717460317460450e+02 0.000000000000000000e+00
1.612968707482993125e+02 0.000000000000000000e+00
1.615655328798185906e+02 0.000000000000000000e+00
1.617953741496598639e+02 0.000000000000000000e+00
1.620428117913832295e+02 0.000000000000000000e+00
1.622663038548752752e+02 0.000000000000000000e+00
1.625239002267573767e+02 0.000000000000000000e+00
1.627726077097505595e+02 0.000000000000000000e+00
1.630146031746031667e+02 0.000000000000000000e+00
1.632377324263038645e+02 0.000000000000000000e+00
1.635100226757369626e+02 0.000000000000000000e+00
1.637483900226757498e+02 0.000000000000000000e+00
1.639956462585033989e+02 0.000000000000000000e+00
1.642187755102040683e+02 0.000000000000000000e+00
1.644776417233560153e+02 0.000000000000000000e+00
1.647209070294784681e+02 0.000000000000000000e+00
1.649594557823129151e+02 0.000000000000000000e+00
1.651972789115646378e+02 0.000000000000000000e+00
1.654581405895691546e+02 0.000000000000000000e+00
1.656897959183673379e+02 0.000000000000000000e+00
1.659366893424036391e+02 0.000000000000000000e+00
1.661861224489796030e+02 0.000000000000000000e+00
1.664377324263038531e+02 0.000000000000000000e+00
1.666828117913832159e+02 0.000000000000000000e+00
1.669255328798186042e+02 0.000000000000000000e+00
1.671568253968253828e+02 0.000000000000000000e+00
1.673979138321995492e+02 0.000000000000000000e+00
1.676350113378684910e+02 0.000000000000000000e+00
1.678780952380952272e+02 0.000000000000000000e+00
1.681170068027210789e+02 0.000000000000000000e+00
1.683764172335600904e+02 0.000000000000000000e+00
1.686185941043083858e+02 0.000000000000000000e+00
1.688658503401360633e+02 0.000000000000000000e+00
1.690978684807256229e+02 0.000000000000000000e+00
1.693433106575963620e+02 0.000000000000000000e+00
1.695918367346938851e+02 0.000000000000000000e+00
1.698349206349206213e+02 0.000000000000000000e+00
1.700703854875283412e+02 0.000000000000000000e+00
1.703212698412698387e+02 0.000000000000000000e+00
1.705630839002267578e+02 0.000000000000000000e+00
1.708112471655328761e+02 0.000000000000000000e+00
1.710399999999999920e+02 0.000000000000000000e+00
1.712945124716553380e+02 0.000000000000000000e+00
1.715314285714285631e+02 0.000000000000000000e+00
1.717746938775510159e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.722809977324263002e+02 0.000000000000000000e+00
1.725093877551020398e+02 0.000000000000000000e+00
1.727800453514739161e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.732859863945578240e+02 0.000000000000000000e+00
1.735308843537414987e+02 0.000000000000000000e+00
1.737897505668934173e+02 0.000000000000000000e+00
1.740219501133786935e+02 0.000000000000000000e+00
1.742748299319727892e+02 0.000000000000000000e+00
1.745084807256235706e+02 0.000000000000000000e+00
1.747700680272108968e+02 0.000000000000000000e+00
1.749939229024943188e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.754926077097505583e+02 0.000000000000000000e+00
1.757362358276643874e+02 0.000000000000000000e+00
1.759744217687074865e+02 0.000000000000000000e+00
1.762224036281179167e+02 0.000000000000000000e+00
1.764620408163265211e+02 0.000000000000000000e+00
1.767073015873016004e+02 0.000000000000000000e+00
1.769696145124716509e+02 0.000000000000000000e+00
1.771934693877551013e+02 0.000000000000000000e+00
1.774376417233560232e+02 0.000000000000000000e+00
1.776772789115646276e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.781594557823129321e+02 0.000000000000000000e+00
1.784092517006802723e+02 0.000000000000000000e+00
1.786561451247165451e+02 0.000000000000000000e+00
1.788912471655328886e+02 0.000000000000000000e+00
1.791323356009070267e+02 0.000000000000000000e+00
1.793803174603174568e+02 0.000000000000000000e+00
1.796087074829931964e+02 0.000000000000000000e+00
1.798561451247165621e+02 0.000000000000000000e+00
1.801095691609977223e+02 0.000000000000000000e+00
1.803711564625850201e+02 0.000000000000000000e+00
1.806100680272108718e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.813336961451247191e+02 0.000000000000000000e+00
1.815738775510204164e+02 0.000000000000000000e+00
1.818019047619047512e+02 0.000000000000000000e+00
1.820725623582766559e+02 0.000000000000000000e+00
1.823152834467120158e+02 0.000000000000000000e+00
1.825601814058956904e+02 0.000000000000000000e+00
1.827814965986394498e+02 0.000000000000000000e+00
1.830336507936507928e+02 0.000000000000000000e+00
1.832847165532879785e+02 0.000000000000000000e+00
1.835229024943310776e+02 0.000000000000000000e+00
1.837474829931972806e+02 0.000000000000000000e+00
1.839951020408163345e+02 0.000000000000000000e+00
1.842351020408163151e+02 0.000000000000000000e+00
1.844776417233560153e+02 0.000000000000000000e+00
1.846978684807256172e+02 0.000000000000000000e+00
1.849639909297052043e+02 0.000000000000000000e+00
1.852005442176870815e+02 0.000000000000000000e+00
1.854416326530612196e+02 0.000000000000000000e+00
1.856480725623582657e+02 0.000000000000000000e+00
1.858969614512471651e+02 0.000000000000000000e+00
1.861413151927437752e+02 0.000000000000000000e+00
1.863726077097505538e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.868531519274376365e+02 0.000000000000000000e+00
1.870851700680272245e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.885543764172335557e+02 0.000000000000000000e+00
1.887876643990929608e+02 0.000000000000000000e+00
1.890309297052154136e+02 0.000000000000000000e+00
1.892932426303854925e+02 0.000000000000000000e+00
1.895307029478458105e+02 0.000000000000000000e+00
1.897884807256235717e+02 0.000000000000000000e+00
1.900308390022675837e+02 0.000000000000000000e+00
1.902839002259999859e+02 0.000000000000000000e+00
1.905055782312925032e+02 0.000000000000000000e+00
1.907662585034013603e+02 0.000000000000000000e+00
1.910224036281178996e+02 0.000000000000000000e+00
1.912676643990929790e+02 0.000000000000000000e+00
1.914924263038548702e+02 0.000000000000000000e+00
1.917451247165532777e+02 0.000000000000000000e+00
1.919796825396825284e+02 0.000000000000000000e+00
1.922452607709750509e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.927595464852607847e+02 0.000000000000000000e+00
1.930048072562358357e+02 0.000000000000000000e+00
1.932529705215419540e+02 0.000000000000000000e+00
1.934799092970521599e+02 0.000000000000000000e+00
1.937447619047619014e+02 0.000000000000000000e+00
1.939907482993197334e+02 0.000000000000000000e+00
1.942470748299319609e+02 0.000000000000000000e+00
1.944783673469387679e+02 0.000000000000000000e+00
1.947372335600907149e+02 0.000000000000000000e+00
1.949772335600906956e+02 0.000000000000000000e+00
1.952263038548752832e+02 0.000000000000000000e+00
1.954601360544217812e+02 0.000000000000000000e+00
1.957055782312925203e+02 0.000000000000000000e+00
1.959406802721088354e+02 0.000000000000000000e+00
1.961824943310657545e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.966935147392290162e+02 0.000000000000000000e+00
1.969424036281179156e+02 0.000000000000000000e+00
1.971965532879818568e+02 0.000000000000000000e+00
1.974287528344671330e+02 0.000000000000000000e+00
1.976896145124716497e+02 0.000000000000000000e+00
1.979399546485260828e+02 0.000000000000000000e+00
1.981986394557823132e+02 0.000000000000000000e+00
1.984297505668934321e+02 0.000000000000000000e+00
1.986848072562358141e+02 0.000000000000000000e+00
1.989297052154194887e+02 0.000000000000000000e+00
1.991851247165532754e+02 0.000000000000000000e+00
1.994169614512471753e+02 0.000000000000000000e+00
1.996716553287981810e+02 0.000000000000000000e+00
1.999152834467120101e+02 0.000000000000000000e+00
2.001599999999999966e+02 0.000000000000000000e+00
2.003894784580498936e+02 0.000000000000000000e+00
2.006445351473923040e+02 0.000000000000000000e+00
2.008870748299319757e+02 0.000000000000000000e+00
2.011325170068027148e+02 0.000000000000000000e+00
2.013618140589569236e+02 0.000000000000000000e+00
2.016157823129251767e+02 0.000000000000000000e+00
2.018514285714285847e+02 0.000000000000000000e+00
2.020983219954648575e+02 0.000000000000000000e+00
2.023419501133786866e+02 0.000000000000000000e+00
2.025774149659864065e+02 0.000000000000000000e+00
2.028243083900226793e+02 0.000000000000000000e+00
2.030664852607709747e+02 0.000000000000000000e+00
2.033044897959183572e+02 0.000000000000000000e+00
2.035316099773242513e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.047983673469387895e+02 0.000000000000000000e+00
2.050438095238095286e+02 0.000000000000000000e+00
2.052785487528344675e+02 0.000000000000000000e+00
2.055448526077097426e+02 0.000000000000000000e+00
2.057948299319727994e+02 0.000000000000000000e+00
2.060386394557823166e+02 0.000000000000000000e+00
2.062777324263038565e+02 0.000000000000000000e+00
2.065347845804988651e+02 0.000000000000000000e+00
2.067804081632652924e+02 0.000000000000000000e+00
2.070236734693877452e+02 0.000000000000000000e+00
2.072544217687074877e+02 0.000000000000000000e+00
2.074967800453514712e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.080112471655328932e+02 0.000000000000000000e+00
2.082516099773242502e+02 0.000000000000000000e+00
2.084972335600907059e+02 0.000000000000000000e+00
2.087526530612244926e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.092357369614512379e+02 0.000000000000000000e+00
2.095024036281179178e+02 0.000000000000000000e+00
2.097478458049886569e+02 0.000000000000000000e+00
2.099929251700680197e+02 0.000000000000000000e+00
2.102169614512471583e+02 0.000000000000000000e+00
2.104785487528344561e+02 0.000000000000000000e+00
2.107272562358276673e+02 0.000000000000000000e+00
2.109534693877550922e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.114369160997732422e+02 0.000000000000000000e+00
2.116736507936508076e+02 0.000000000000000000e+00
2.119365079365079225e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.124448072562358334e+02 0.000000000000000000e+00
2.126804535147392414e+02 0.000000000000000000e+00
2.129342403628117779e+02 0.000000000000000000e+00
2.131686167800000078e+02 0.000000000000000000e+00
2.134409070294784669e+02 0.000000000000000000e+00
2.136761904761904702e+02 0.000000000000000000e+00
2.139225396825396786e+02 0.000000000000000000e+00
2.141581859410430866e+02 0.000000000000000000e+00
2.144234013605442044e+02 0.000000000000000000e+00
2.146704761904761938e+02 0.000000000000000000e+00
2.149157369614512447e+02 0.000000000000000000e+00
2.151519274376417172e+02 0.000000000000000000e+00
2.154095238095238187e+02 0.000000000000000000e+00
2.156524263038548668e+02 0.000000000000000000e+00
2.158975056689342296e+02 0.000000000000000000e+00
2.161520181405895755e+02 0.000000000000000000e+00
2.163780498866213122e+02 0.000000000000000000e+00
2.166222222222222342e+02 0.000000000000000000e+00
2.168680272108843496e+02 0.000000000000000000e+00
2.171018594104308477e+02 0.000000000000000000e+00
2.173362358276644102e+02 0.000000000000000000e+00
2.175867573696145030e+02 0.000000000000000000e+00
2.178285714285714221e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.182907936507936597e+02 0.000000000000000000e+00
2.185429478458050028e+02 0.000000000000000000e+00
2.188210430839002356e+02 0.000000000000000000e+00
2.190868027210884463e+02 0.000000000000000000e+00
2.193489342403628086e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.199914739229024860e+02 0.000000000000000000e+00
2.202603174603174523e+02 0.000000000000000000e+00
2.205409523809523762e+02 0.000000000000000000e+00
2.208030839002267669e+02 0.000000000000000000e+00
2.210351020408163265e+02 0.000000000000000000e+00
2.212847165532879785e+02 0.000000000000000000e+00
2.215316099773242513e+02 0.000000000000000000e+00
2.217803174603174625e+02 0.000000000000000000e+00
2.220165079365079350e+02 0.000000000000000000e+00
2.222750113378684773e+02 0.000000000000000000e+00
2.225180952380952419e+02 0.000000000000000000e+00
2.227700680272108968e+02 0.000000000000000000e+00
2.230095238095238130e+02 0.000000000000000000e+00
2.232770975056689338e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.240261224489795779e+02 0.000000000000000000e+00
2.242755555555555418e+02 0.000000000000000000e+00
2.245289795918367304e+02 0.000000000000000000e+00
2.247882086167800537e+02 0.000000000000000000e+00
2.250200453514739252e+02 0.000000000000000000e+00
2.252812698412698467e+02 0.000000000000000000e+00
2.255263492063492095e+02 0.000000000000000000e+00
2.257766893424036141e+02 0.000000000000000000e+00
2.260097959183673595e+02 0.000000000000000000e+00
2.262594104308390115e+02 0.000000000000000000e+00
2.265019501133786832e+02 0.000000000000000000e+00
2.267497505668934252e+02 0.000000000000000000e+00
2.269935600907029425e+02 0.000000000000000000e+00
2.272375510204081763e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.277801360544217744e+02 0.000000000000000000e+00
2.280232199546485390e+02 0.000000000000000000e+00
2.282730158730158792e+02 0.000000000000000000e+00
2.285180952380952419e+02 0.000000000000000000e+00
2.287653514739228910e+02 0.000000000000000000e+00
2.290057142857142765e+02 0.000000000000000000e+00
2.292729251700680209e+02 0.000000000000000000e+00
2.295143764172335636e+02 0.000000000000000000e+00
2.297601814058956791e+02 0.000000000000000000e+00
2.300048979591836655e+02 0.000000000000000000e+00
2.302601360544217641e+02 0.000000000000000000e+00
2.305133786848072646e+02 0.000000000000000000e+00
2.307617233560090710e+02 0.000000000000000000e+00
2.309957369614512572e+02 0.000000000000000000e+00
2.312509750566893558e+02 0.000000000000000000e+00
2.314940589569160920e+02 0.000000000000000000e+00
2.317465759637188114e+02 0.000000000000000000e+00
2.319880272108843542e+02 0.000000000000000000e+00
2.322432653061224528e+02 0.000000000000000000e+00
2.324841723356009027e+02 0.000000000000000000e+00
2.327368707482993102e+02 0.000000000000000000e+00
2.329656235827664261e+02 0.000000000000000000e+00
2.332139682529999902e+02 0.000000000000000000e+00
2.334566893424036209e+02 0.000000000000000000e+00
2.336981405895691637e+02 0.000000000000000000e+00
2.339363265306122344e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.358829931972789211e+02 0.000000000000000000e+00
2.361433106575963734e+02 0.000000000000000000e+00
2.363856689342403570e+02 0.000000000000000000e+00
2.366276643990929642e+02 0.000000000000000000e+00
2.368751020408163299e+02 0.000000000000000000e+00
2.371265306122448919e+02 0.000000000000000000e+00
2.373672562358276537e+02 0.000000000000000000e+00
2.376246712018140670e+02 0.000000000000000000e+00
2.378668480725623624e+02 0.000000000000000000e+00
2.381180952380952363e+02 0.000000000000000000e+00
2.383698866213152030e+02 0.000000000000000000e+00
2.386165986394557876e+02 0.000000000000000000e+00
2.388535147392290128e+02 0.000000000000000000e+00
2.391071201814058895e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.406358276643991019e+02 0.000000000000000000e+00
2.408801814058956836e+02 0.000000000000000000e+00
2.411404988662131643e+02 0.000000000000000000e+00
2.413843083900226816e+02 0.000000000000000000e+00
2.416310204081632662e+02 0.000000000000000000e+00
2.418701133786848061e+02 0.000000000000000000e+00
2.421264399092970621e+02 0.000000000000000000e+00
2.423684353741496693e+02 0.000000000000000000e+00
2.426267573696145234e+02 0.000000000000000000e+00
2.428564172335600801e+02 0.000000000000000000e+00
2.431083900226757351e+02 0.000000000000000000e+00
2.433375056689342273e+02 0.000000000000000000e+00
2.436085260770975083e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.441097505668934105e+02 0.000000000000000000e+00
2.443662585034013546e+02 0.000000000000000000e+00
2.446180498866213213e+02 0.000000000000000000e+00
2.448538775510204175e+02 0.000000000000000000e+00
2.451163718820861561e+02 0.000000000000000000e+00
2.453594557823129207e+02 0.000000000000000000e+00
2.455983673469387725e+02 0.000000000000000000e+00
2.458394557823129389e+02 0.000000000000000000e+00
2.461030385487528349e+02 0.000000000000000000e+00
2.463453968253968185e+02 0.000000000000000000e+00
2.465908390019999956e+02 0.000000000000000000e+00
2.468275736961451230e+02 0.000000000000000000e+00
2.470775510204081513e+02 0.000000000000000000e+00
2.473248072562358288e+02 0.000000000000000000e+00
2.475697052154195035e+02 0.000000000000000000e+00
2.478078911564625741e+02 0.000000000000000000e+00
2.480653061224489875e+02 0.000000000000000000e+00
2.483042176870748392e+02 0.000000000000000000e+00
2.485505668934240475e+02 0.000000000000000000e+00
2.487769614512471605e+02 0.000000000000000000e+00
2.490300226757369728e+02 0.000000000000000000e+00
2.492714739229024872e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.514557823129251801e+02 0.000000000000000000e+00
2.516830839002267624e+02 0.000000000000000000e+00
2.519326984126984144e+02 0.000000000000000000e+00
2.521737868480725524e+02 0.000000000000000000e+00
2.524315646258503421e+02 0.000000000000000000e+00
2.526808163265306177e+02 0.000000000000000000e+00
2.529342403628117779e+02 0.000000000000000000e+00
2.531742403628117870e+02 0.000000000000000000e+00
2.534258503401360656e+02 0.000000000000000000e+00
2.536580498866213134e+02 0.000000000000000000e+00
2.539161904761904793e+02 0.000000000000000000e+00
2.541625396825396876e+02 0.000000000000000000e+00
2.544052607709750475e+02 0.000000000000000000e+00
2.546427210884353656e+02 0.000000000000000000e+00
2.548945124716553323e+02 0.000000000000000000e+00
2.551383219954648496e+02 0.000000000000000000e+00
2.554102494331065714e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.561877551020407964e+02 0.000000000000000000e+00
2.564324716553288113e+02 0.000000000000000000e+00
2.566712018140589748e+02 0.000000000000000000e+00
2.569324263038548679e+02 0.000000000000000000e+00
2.571718820859999823e+02 0.000000000000000000e+00
2.574135147392290150e+02 0.000000000000000000e+00
2.576511564625850497e+02 0.000000000000000000e+00
2.579073015873015606e+02 0.000000000000000000e+00
2.581422222222222445e+02 0.000000000000000000e+00
2.583970975056689099e+02 0.000000000000000000e+00
2.586249433106576134e+02 0.000000000000000000e+00
2.588743764172335773e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.598800907029478253e+02 0.000000000000000000e+00
2.601500226757369774e+02 0.000000000000000000e+00
2.603965532879818738e+02 0.000000000000000000e+00
2.606302040816326553e+02 0.000000000000000000e+00
2.608957823129251778e+02 0.000000000000000000e+00
2.611372335600906922e+02 0.000000000000000000e+00
2.613868480725623726e+02 0.000000000000000000e+00
2.616308390022675781e+02 0.000000000000000000e+00
2.618773696145124745e+02 0.000000000000000000e+00
2.621291609977324129e+02 0.000000000000000000e+00
2.623753287981859330e+02 0.000000000000000000e+00
2.626227664399092987e+02 0.000000000000000000e+00
2.628702040816326644e+02 0.000000000000000000e+00
2.631185487528344424e+02 0.000000000000000000e+00
2.633661678004535247e+02 0.000000000000000000e+00
2.636016326530612446e+02 0.000000000000000000e+00
2.638574149659863792e+02 0.000000000000000000e+00
2.640957823129251665e+02 0.000000000000000000e+00
2.643444897959183777e+02 0.000000000000000000e+00
2.645741496598639628e+02 0.000000000000000000e+00
2.648277551020408396e+02 0.000000000000000000e+00
2.650780952380952158e+02 0.000000000000000000e+00
2.653175510204081888e+02 0.000000000000000000e+00
2.655715192743764419e+02 0.000000000000000000e+00
2.658115192743763942e+02 0.000000000000000000e+00
2.660595011337868527e+02 0.000000000000000000e+00
2.662824489795918339e+02 0.000000000000000000e+00
2.665358730158729941e+02 0.000000000000000000e+00
2.667628117913832284e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.672770975056689622e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.680230385487528224e+02 0.000000000000000000e+00
2.682949659863945726e+02 0.000000000000000000e+00
2.685507482993197073e+02 0.000000000000000000e+00
2.688148752834467246e+02 0.000000000000000000e+00
2.690601360544217755e+02 0.000000000000000000e+00
2.693141043083900286e+02 0.000000000000000000e+00
2.695600907029478321e+02 0.000000000000000000e+00
2.698234920634920400e+02 0.000000000000000000e+00
2.700643990929705183e+02 0.000000000000000000e+00
2.703118367346938840e+02 0.000000000000000000e+00
2.705512925170068002e+02 0.000000000000000000e+00
2.708108843537414714e+02 0.000000000000000000e+00
2.710450793650793457e+02 0.000000000000000000e+00
2.713108390022675849e+02 0.000000000000000000e+00
2.715827664399092782e+02 0.000000000000000000e+00
2.718370975056689076e+02 0.000000000000000000e+00
2.720785487528344788e+02 0.000000000000000000e+00
2.723223582766439677e+02 0.000000000000000000e+00
2.725694331065759570e+02 0.000000000000000000e+00
2.728292063492063448e+02 0.000000000000000000e+00
2.730682993197278847e+02 0.000000000000000000e+00
2.733180952380952249e+02 0.000000000000000000e+00
2.735635374149659924e+02 0.000000000000000000e+00
2.738211337868480655e+02 0.000000000000000000e+00
2.740625850340135798e+02 0.000000000000000000e+00
2.743082086167800639e+02 0.000000000000000000e+00
2.745467573696145109e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.758429024943310424e+02 0.000000000000000000e+00
2.760807256235827936e+02 0.000000000000000000e+00
2.763265306122448806e+02 0.000000000000000000e+00
2.765741496598639628e+02 0.000000000000000000e+00
2.768284807256235922e+02 0.000000000000000000e+00
2.770771882079999955e+02 0.000000000000000000e+00
2.773306122448979636e+02 0.000000000000000000e+00
2.775785941043083653e+02 0.000000000000000000e+00
2.778316553287982060e+02 0.000000000000000000e+00
2.780683900220000169e+02 0.000000000000000000e+00
2.783212698412698387e+02 0.000000000000000000e+00
2.785648979591836678e+02 0.000000000000000000e+00
2.788272108843537467e+02 0.000000000000000000e+00
2.790719274369999994e+02 0.000000000000000000e+00
2.793255328798185815e+02 0.000000000000000000e+00
2.795611791383220179e+02 0.000000000000000000e+00
2.798184126984127147e+02 0.000000000000000000e+00
2.800562358276644090e+02 0.000000000000000000e+00
2.803000453514738979e+02 0.000000000000000000e+00
2.805217233560090904e+02 0.000000000000000000e+00
2.807887528344671182e+02 0.000000000000000000e+00


==> R34.dat <==
1.344466213151927434e+02 0.000000000000000000e+00
1.348212244897959238e+02 0.000000000000000000e+00
1.351934693877551013e+02 0.000000000000000000e+00
1.355602721088435487e+02 0.000000000000000000e+00
1.359624489795918407e+02 0.000000000000000000e+00
1.363401360544217766e+02 0.000000000000000000e+00
1.367074829931972886e+02 0.000000000000000000e+00
1.370715646258503284e+02 0.000000000000000000e+00
1.374646712018140704e+02 0.000000000000000000e+00
1.378405442176870679e+02 0.000000000000000000e+00
1.382220408163265404e+02 0.000000000000000000e+00
1.385763265306122491e+02 0.000000000000000000e+00
1.389730612244897827e+02 0.000000000000000000e+00
1.393500226757369660e+02 0.000000000000000000e+00
1.397168253968253850e+02 0.000000000000000000e+00
1.400983219949999921e+02 0.000000000000000000e+00
1.404896145124716611e+02 0.000000000000000000e+00
1.408656689342403752e+02 0.000000000000000000e+00
1.412302947845805079e+02 0.000000000000000000e+00
1.416070748299319746e+02 0.000000000000000000e+00
1.420043537414966011e+02 0.000000000000000000e+00
1.423615419501133772e+02 0.000000000000000000e+00
1.427290702947845773e+02 0.000000000000000000e+00
1.431125623582766480e+02 0.000000000000000000e+00
1.434862585034013591e+02 0.000000000000000000e+00
1.438585034013605366e+02 0.000000000000000000e+00
1.442465306122448965e+02 0.000000000000000000e+00
1.446381859410000175e+02 0.000000000000000000e+00
1.450262131519274362e+02 0.000000000000000000e+00
1.454019047619047740e+02 0.000000000000000000e+00
1.457697959183673504e+02 0.000000000000000000e+00
1.461447619047619071e+02 0.000000000000000000e+00
1.465135600907029527e+02 0.000000000000000000e+00
1.468965079365079305e+02 0.000000000000000000e+00
1.472656689342403524e+02 0.000000000000000000e+00
1.476462585034013557e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.537688888888888812e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.545141043083900172e+02 0.000000000000000000e+00
1.548852607709750657e+02 0.000000000000000000e+00
1.552678458049886672e+02 0.000000000000000000e+00
1.556330158730158644e+02 0.000000000000000000e+00
1.560275736961451116e+02 0.000000000000000000e+00
1.564219501133786707e+02 0.000000000000000000e+00
1.568065306122448987e+02 0.000000000000000000e+00
1.571940136054421657e+02 0.000000000000000000e+00
1.575404988662131416e+02 0.000000000000000000e+00
1.579229024943310549e+02 0.000000000000000000e+00
1.582895238095238142e+02 0.000000000000000000e+00
1.586623129251700561e+02 0.000000000000000000e+00
1.590320181405895710e+02 0.000000000000000000e+00
1.594039002267573721e+02 0.000000000000000000e+00
1.597806802721088388e+02 0.000000000000000000e+00
1.601607256235827776e+02 0.000000000000000000e+00
1.605237188208616885e+02 0.000000000000000000e+00
1.608910657596372005e+02 0.000000000000000000e+00
1.612631292517006898e+02 0.000000000000000000e+00
1.616478911564625776e+02 0.000000000000000000e+00
1.620134240362811795e+02 0.000000000000000000e+00
1.623843990929705114e+02 0.000000000000000000e+00
1.627571882086167818e+02 0.000000000000000000e+00
1.631305215419501167e+02 0.000000000000000000e+00
1.634917006802721176e+02 0.000000000000000000e+00
1.638646712009999931e+02 1.000000000000000000e+00
1.642245804979999946e+02 1.000000000000000000e+00
1.646158730158730066e+02 0.000000000000000000e+00
1.649832199546485185e+02 0.000000000000000000e+00
1.653583673469387634e+02 0.000000000000000000e+00
1.657280725619999942e+02 1.000000000000000000e+00
1.661097505660000024e+02 1.000000000000000000e+00
1.664798185939999939e+02 1.000000000000000000e+00
1.668589569160997712e+02 0.000000000000000000e+00
1.672301133786848197e+02 0.000000000000000000e+00
1.676168707482993057e+02 0.000000000000000000e+00
1.679863945578231323e+02 0.000000000000000000e+00
1.683504761899999949e+02 1.000000000000000000e+00
1.687278004529999862e+02 1.000000000000000000e+00
1.690935147389999997e+02 1.000000000000000000e+00
1.694708390020000195e+02 1.000000000000000000e+00
1.698496145120000165e+02 1.000000000000000000e+00
1.702370975050000084e+02 1.000000000000000000e+00
1.706193197278911668e+02 0.000000000000000000e+00
1.709939229024943188e+02 0.000000000000000000e+00
1.713610884353741426e+02 0.000000000000000000e+00
1.717362358276643874e+02 0.000000000000000000e+00
1.721061224489795904e+02 0.000000000000000000e+00
1.724801814058956779e+02 0.000000000000000000e+00
1.728429931972789007e+02 0.000000000000000000e+00
1.732132426303854800e+02 0.000000000000000000e+00
1.735845804988662167e+02 0.000000000000000000e+00
1.739604535147392426e+02 0.000000000000000000e+00
1.743317913832199508e+02 0.000000000000000000e+00
1.746975056689342409e+02 0.000000000000000000e+00
1.750668480725623510e+02 0.000000000000000000e+00
1.754427210879999848e+02 1.000000000000000000e+00
1.758185941040000273e+02 1.000000000000000000e+00
1.761843083900000124e+02 1.000000000000000000e+00
1.765529251700000088e+02 1.000000000000000000e+00
1.769331519270000115e+02 1.000000000000000000e+00
1.773032199540000136e+02 1.000000000000000000e+00
1.776732879809999872e+02 1.000000000000000000e+00
1.780448072559999844e+02 1.000000000000000000e+00
1.784264852599999926e+02 1.000000000000000000e+00
1.787994557819999955e+02 1.000000000000000000e+00
1.791709750559999748e+02 1.000000000000000000e+00
1.795584580490000235e+02 1.000000000000000000e+00
1.799256235820000143e+02 1.000000000000000000e+00
1.803131065750000062e+02 1.000000000000000000e+00
1.806860770970000090e+02 1.000000000000000000e+00
1.810641269841269718e+02 0.000000000000000000e+00
1.814452607709750680e+02 0.000000000000000000e+00
1.818254875283446665e+02 0.000000000000000000e+00
1.822026303854875380e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.829610884353741369e+02 0.000000000000000000e+00
1.833358730158730054e+02 0.000000000000000000e+00
1.837113832199546550e+02 0.000000000000000000e+00
1.840883446712018099e+02 0.000000000000000000e+00
1.844794557823129253e+02 0.000000000000000000e+00
1.848415419501133670e+02 0.000000000000000000e+00
1.852244897959183731e+02 0.000000000000000000e+00
1.856125170068027330e+02 0.000000000000000000e+00
1.860185034013605332e+02 0.000000000000000000e+00
1.863765986394557785e+02 0.000000000000000000e+00
1.867540816320000090e+02 0.000000000000000000e+00
1.871526530612244983e+02 0.000000000000000000e+00
1.875234693870000058e+02 0.000000000000000000e+00
1.878909750566893422e+02 0.000000000000000000e+00
1.882577777777777897e+02 0.000000000000000000e+00
1.886390929705215456e+02 0.000000000000000000e+00
1.890075283440000078e+02 0.000000000000000000e+00
1.893779591836734824e+02 0.000000000000000000e+00
1.897576417233560164e+02 0.000000000000000000e+00
1.901492970521541963e+02 0.000000000000000000e+00
1.905309750566893285e+02 0.000000000000000000e+00
1.908952380952380850e+02 0.000000000000000000e+00
1.912765532879818693e+02 0.000000000000000000e+00
1.916687528344671136e+02 0.000000000000000000e+00
1.920330158730158701e+02 0.000000000000000000e+00
1.924005442176870702e+02 0.000000000000000000e+00
1.927822222220000015e+02 0.000000000000000000e+00
1.931738775510204107e+02 0.000000000000000000e+00
1.935501133786848129e+02 0.000000000000000000e+00
1.939178231292517012e+02 0.000000000000000000e+00
1.943045804979999787e+02 0.000000000000000000e+00
1.946706575963718819e+02 0.000000000000000000e+00
1.950360090702947957e+02 0.000000000000000000e+00
1.954095238095238187e+02 0.000000000000000000e+00
1.957973696145124620e+02 0.000000000000000000e+00
1.961783219954648416e+02 0.000000000000000000e+00
1.965670748299319825e+02 0.000000000000000000e+00
1.969502040816326485e+02 0.000000000000000000e+00
1.973226303854875425e+02 0.000000000000000000e+00
1.977131972789115650e+02 0.000000000000000000e+00
1.981046712018140568e+02 0.000000000000000000e+00
1.984845351473922790e+02 0.000000000000000000e+00
1.988440816326530580e+02 0.000000000000000000e+00
1.992177777777777692e+02 0.000000000000000000e+00
1.995896598639455704e+02 0.000000000000000000e+00
1.999508390022675712e+02 0.000000000000000000e+00
2.003388662131519311e+02 0.000000000000000000e+00
2.006815419501133704e+02 0.000000000000000000e+00
2.010784580498866205e+02 0.000000000000000000e+00
2.014599546485260646e+02 0.000000000000000000e+00
2.018537868480725592e+02 0.000000000000000000e+00
2.022214965986394475e+02 0.000000000000000000e+00
2.026055328798185826e+02 0.000000000000000000e+00
2.029779591836734767e+02 0.000000000000000000e+00
2.033516553287981878e+02 0.000000000000000000e+00
2.037144671201814106e+02 0.000000000000000000e+00
2.040925170068027228e+02 0.000000000000000000e+00
2.044555102040816337e+02 0.000000000000000000e+00
2.048386394557822996e+02 0.000000000000000000e+00
2.052243083900226850e+02 0.000000000000000000e+00
2.056048979591836599e+02 0.000000000000000000e+00
2.059655328798185963e+02 0.000000000000000000e+00
2.063301587301587290e+02 0.000000000000000000e+00
2.067189115646258415e+02 0.000000000000000000e+00
2.070849886621315079e+02 0.000000000000000000e+00
2.074430839002267533e+02 0.000000000000000000e+00
2.078207709750566892e+02 0.000000000000000000e+00
2.082017233560090688e+02 0.000000000000000000e+00
2.085658049886621370e+02 0.000000000000000000e+00
2.089422222222222274e+02 0.000000000000000000e+00
2.093249886620000098e+02 0.000000000000000000e+00
2.097010430839002311e+02 0.000000000000000000e+00
2.100711111111111222e+02 0.000000000000000000e+00
2.104344671201814094e+02 0.000000000000000000e+00
2.108134240362811909e+02 0.000000000000000000e+00
2.112043537414965897e+02 0.000000000000000000e+00
2.115731519274376353e+02 0.000000000000000000e+00
2.119482993197278802e+02 0.000000000000000000e+00
2.123305215409999960e+02 0.000000000000000000e+00
2.127051247165532857e+02 0.000000000000000000e+00
2.130719274376417331e+02 0.000000000000000000e+00
2.134372789115646185e+02 0.000000000000000000e+00
2.138269387755102002e+02 0.000000000000000000e+00
2.141863038548752911e+02 0.000000000000000000e+00
2.145536507936508031e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.153396825396825420e+02 0.000000000000000000e+00
2.157063038548752729e+02 0.000000000000000000e+00
2.160787301587301670e+02 0.000000000000000000e+00
2.164556916099773218e+02 0.000000000000000000e+00
2.168341043083900104e+02 0.000000000000000000e+00
2.172087074829931908e+02 0.000000000000000000e+00
2.175787755102040819e+02 0.000000000000000000e+00
2.179455782312925294e+02 0.000000000000000000e+00
2.183036734693877463e+02 0.000000000000000000e+00
2.186760997732426404e+02 0.000000000000000000e+00
2.190771882086167750e+02 0.000000000000000000e+00
2.194456235827664443e+02 0.000000000000000000e+00
2.198265759637188239e+02 0.000000000000000000e+00
2.202109750566893354e+02 0.000000000000000000e+00
2.205982766439909426e+02 0.000000000000000000e+00
2.209364172329999860e+02 1.000000000000000000e+00
2.213180952379999837e+02 1.000000000000000000e+00
2.216896145120000199e+02 1.000000000000000000e+00
2.220712925170000176e+02 1.000000000000000000e+00
2.224529705209999975e+02 1.000000000000000000e+00
2.228288435370000116e+02 1.000000000000000000e+00
2.231945578229999967e+02 1.000000000000000000e+00
2.235965532870000061e+02 1.000000000000000000e+00
2.239782312920000038e+02 1.000000000000000000e+00
2.243628117909999844e+02 1.000000000000000000e+00
2.247256235819999972e+02 1.000000000000000000e+00
2.251116553279999835e+02 1.000000000000000000e+00
2.254947845799999868e+02 1.000000000000000000e+00
2.258677551020000180e+02 1.000000000000000000e+00
2.262291156459999968e+02 1.000000000000000000e+00
2.266151473920000115e+02 1.000000000000000000e+00
2.269968253959999913e+02 1.000000000000000000e+00
2.273661677999999995e+02 1.000000000000000000e+00
2.277239002259999836e+02 1.000000000000000000e+00
2.281055782309999813e+02 1.000000000000000000e+00
2.284923355999999899e+02 1.000000000000000000e+00
2.288667573690000268e+02 1.000000000000000000e+00
2.292165079359999709e+02 1.000000000000000000e+00
2.296097959180000032e+02 1.000000000000000000e+00
2.299827664390000166e+02 1.000000000000000000e+00
2.303593650790000140e+02 1.000000000000000000e+00
2.307112925170000040e+02 1.000000000000000000e+00
2.310987755099999958e+02 1.000000000000000000e+00
2.314819047609999814e+02 1.000000000000000000e+00
2.318534240359999785e+02 1.000000000000000000e+00
2.322118820859999744e+02 1.000000000000000000e+00
2.326153287979999789e+02 1.000000000000000000e+00
2.329955555550000099e+02 1.000000000000000000e+00
2.333750566890000187e+02 1.000000000000000000e+00
2.337407709750000038e+02 1.000000000000000000e+00
2.341340589559999898e+02 1.000000000000000000e+00
2.345099319720000040e+02 1.000000000000000000e+00
2.348858049879999896e+02 1.000000000000000000e+00
2.352486167799999919e+02 1.000000000000000000e+00
2.356462585029999843e+02 1.000000000000000000e+00
2.360272108840000271e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
2.367542857140000194e+02 1.000000000000000000e+00
2.371417687070000113e+02 1.000000000000000000e+00
2.375183673459999909e+02 1.000000000000000000e+00
2.378826303849999988e+02 1.000000000000000000e+00
2.382418140579999886e+02 1.000000000000000000e+00
2.386452607699999930e+02 1.000000000000000000e+00
2.390095238090000294e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.453395011337868539e+02 0.000000000000000000e+00
2.457144671201814106e+02 0.000000000000000000e+00
2.460878004535147454e+02 0.000000000000000000e+00
2.464486167800000089e+02 0.000000000000000000e+00
2.468252154195011201e+02 0.000000000000000000e+00
2.471938321995464776e+02 0.000000000000000000e+00
2.475626303854875232e+02 0.000000000000000000e+00
2.479390476190476136e+02 0.000000000000000000e+00
2.483201814058956813e+02 0.000000000000000000e+00
2.486951473922902380e+02 0.000000000000000000e+00
2.490528798179999797e+02 0.000000000000000000e+00
2.494131519274376387e+02 0.000000000000000000e+00
2.497843083900000067e+02 0.000000000000000000e+00
2.501610884353741540e+02 0.000000000000000000e+00
2.505351473922902414e+02 0.000000000000000000e+00
2.508926984126984223e+02 0.000000000000000000e+00
2.512673015873015743e+02 0.000000000000000000e+00
2.516471655328798249e+02 0.000000000000000000e+00
2.520034467120181318e+02 0.000000000000000000e+00
2.523568253968253998e+02 0.000000000000000000e+00
2.527357823129251813e+02 0.000000000000000000e+00
2.531020408163265358e+02 0.000000000000000000e+00
2.534817233560090699e+02 0.000000000000000000e+00
2.538245804988662258e+02 0.000000000000000000e+00
2.542107936507936472e+02 0.000000000000000000e+00
2.545759637188208728e+02 0.000000000000000000e+00
2.549402267573696008e+02 0.000000000000000000e+00
2.552883446712018269e+02 0.000000000000000000e+00
2.556865306122448942e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.571682539682539641e+02 0.000000000000000000e+00
2.575359637188208808e+02 0.000000000000000000e+00
2.579022222222222354e+02 0.000000000000000000e+00
2.582862585034013705e+02 0.000000000000000000e+00
2.586693877551020364e+02 0.000000000000000000e+00
2.590416326530612423e+02 0.000000000000000000e+00
2.594000907029478640e+02 0.000000000000000000e+00
2.597630839002267749e+02 0.000000000000000000e+00
2.601447619047618787e+02 0.000000000000000000e+00
2.605101133786848209e+02 0.000000000000000000e+00
2.608745578231292370e+02 0.000000000000000000e+00
2.612451700680272211e+02 0.000000000000000000e+00
2.616074376417233793e+02 0.000000000000000000e+00
2.619927437641723600e+02 0.000000000000000000e+00
2.623691609977324219e+02 0.000000000000000000e+00
2.627457596371882005e+02 0.000000000000000000e+00
2.631256235827664227e+02 0.000000000000000000e+00
2.635036734693877634e+02 0.000000000000000000e+00
2.638657596371882050e+02 0.000000000000000000e+00
2.642220408163265120e+02 0.000000000000000000e+00
2.645913832199546505e+02 0.000000000000000000e+00
2.649572789115646287e+02 0.000000000000000000e+00
2.653376870748299439e+02 0.000000000000000000e+00
2.656892517006802450e+02 0.000000000000000000e+00
2.660765532879818807e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.669855782312924930e+02 0.000000000000000000e+00
2.673601814058956734e+02 0.000000000000000000e+00
2.677208163265306098e+02 0.000000000000000000e+00
2.680790929705215149e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.690400000000000205e+02 0.000000000000000000e+00
2.693873922902494087e+02 0.000000000000000000e+00
2.697616326530612127e+02 0.000000000000000000e+00
2.701228117913832421e+02 0.000000000000000000e+00
2.704825396825397092e+02 0.000000000000000000e+00
2.708756462585034228e+02 0.000000000000000000e+00
2.712531519274376137e+02 0.000000000000000000e+00
2.716070748299319462e+02 0.000000000000000000e+00
2.719985487520000333e+02 0.000000000000000000e+00
2.723809523799999965e+02 0.000000000000000000e+00
2.727586394557823155e+02 0.000000000000000000e+00
2.731250793650793867e+02 0.000000000000000000e+00
2.735036734693877634e+02 0.000000000000000000e+00
2.738962358276643840e+02 0.000000000000000000e+00
2.742663038548752752e+02 0.000000000000000000e+00
2.746267573696144950e+02 0.000000000000000000e+00
2.750060770975056812e+02 0.000000000000000000e+00
2.753881179138322182e+02 0.000000000000000000e+00
2.757567346938775472e+02 0.000000000000000000e+00
2.761155555555555452e+02 0.000000000000000000e+00
2.765024943309999799e+02 0.000000000000000000e+00
2.768852607709750373e+02 0.000000000000000000e+00
2.772624036281179087e+02 0.000000000000000000e+00
2.776268480725623817e+02 0.000000000000000000e+00
2.780139682529999732e+02 0.000000000000000000e+00
2.783851247165532641e+02 0.000000000000000000e+00
2.787590022675736918e+02 0.000000000000000000e+00
2.791214512471655098e+02 0.000000000000000000e+00
2.795051247160000116e+02 0.000000000000000000e+00
2.798624943310657613e+02 0.000000000000000000e+00
2.802100680272108661e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.809970068019999871e+02 0.000000000000000000e+00
2.813895691609977234e+02 0.000000000000000000e+00
2.817797732426303696e+02 0.000000000000000000e+00
2.821373242630385221e+02 0.000000000000000000e+00
2.825215419501133738e+02 0.000000000000000000e+00
2.829006802721088434e+02 0.000000000000000000e+00
2.832778231292517148e+02 0.000000000000000000e+00
2.836368253968253725e+02 0.000000000000000000e+00
2.840406349206349432e+02 0.000000000000000000e+00
2.843813151927437843e+02 0.000000000000000000e+00
2.847608163265306302e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.870229478458049925e+02 0.000000000000000000e+00
2.873765079365079487e+02 0.000000000000000000e+00
2.877685260770975333e+02 0.000000000000000000e+00
2.881329705215419494e+02 0.000000000000000000e+00
2.885226303854875027e+02 0.000000000000000000e+00
2.888807256235827481e+02 0.000000000000000000e+00
2.892740136054421782e+02 0.000000000000000000e+00
2.896239455782313144e+02 0.000000000000000000e+00
2.899931065759637363e+02 0.000000000000000000e+00
2.903878458049886717e+02 0.000000000000000000e+00
2.907580952380952226e+02 0.000000000000000000e+00
2.911183673469387827e+02 0.000000000000000000e+00
2.915134693869999865e+02 0.000000000000000000e+00
2.919024036281178951e+02 0.000000000000000000e+00
2.922693877551020591e+02 0.000000000000000000e+00
2.926233106575963916e+02 0.000000000000000000e+00
2.930111564620000308e+02 0.000000000000000000e+00
2.933866666666666561e+02 0.000000000000000000e+00
2.937616326530612127e+02 0.000000000000000000e+00
2.941204535147392107e+02 0.000000000000000000e+00
2.945003174603174330e+02 0.000000000000000000e+00
2.948836281179138155e+02 0.000000000000000000e+00
2.952620408163265324e+02 0.000000000000000000e+00
2.956261224489795723e+02 0.000000000000000000e+00
2.960224943309999617e+02 0.000000000000000000e+00
2.963989115646258483e+02 0.000000000000000000e+00
2.967629931972788881e+02 0.000000000000000000e+00
2.971218140589569430e+02 0.000000000000000000e+00
2.975005895689999988e+02 0.000000000000000000e+00
2.978690249433106487e+02 0.000000000000000000e+00
2.982209523809523830e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.990049886621314954e+02 0.000000000000000000e+00
2.993834013605442124e+02 0.000000000000000000e+00
2.997607256235827435e+02 0.000000000000000000e+00
3.001213605442176799e+02 0.000000000000000000e+00
3.005039455780000139e+02 0.000000000000000000e+00
3.008622222222222149e+02 0.000000000000000000e+00
3.012466213151927263e+02 0.000000000000000000e+00
3.015947392290249240e+02 0.000000000000000000e+00
3.019707936507936665e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
3.027229024943310378e+02 0.000000000000000000e+00
3.031091156462584877e+02 0.000000000000000000e+00
3.034677551020408259e+02 0.000000000000000000e+00


==> R35.dat <==
9.988752834467121033e+00 0.000000000000000000e+00
1.030893424036281125e+01 0.000000000000000000e+00
1.062548752834467081e+01 0.000000000000000000e+00
1.096870748299319764e+01 0.000000000000000000e+00
1.131791383219954561e+01 0.000000000000000000e+00
1.162594104308390008e+01 0.000000000000000000e+00
1.196952380952381034e+01 0.000000000000000000e+00
1.229659863945578202e+01 0.000000000000000000e+00
1.259356009070294746e+01 0.000000000000000000e+00
1.294929705215419524e+01 0.000000000000000000e+00
1.325913832199546505e+01 0.000000000000000000e+00
1.359092970521541943e+01 0.000000000000000000e+00
1.393414965986394627e+01 0.000000000000000000e+00
1.426684807256235743e+01 0.000000000000000000e+00
1.458575963718820923e+01 0.000000000000000000e+00
1.492408163265306165e+01 0.000000000000000000e+00
1.525514739229024919e+01 0.000000000000000000e+00
1.558893424036281239e+01 0.000000000000000000e+00
1.593832199546485207e+01 0.000000000000000000e+00
1.626557823129251545e+01 0.000000000000000000e+00
1.659537414965986457e+01 0.000000000000000000e+00
1.690848072562358340e+01 0.000000000000000000e+00
1.725823129251700649e+01 0.000000000000000000e+00
1.759782312925170089e+01 0.000000000000000000e+00
1.793487528344671134e+01 0.000000000000000000e+00
1.827773242630385653e+01 0.000000000000000000e+00
1.859682539682539826e+01 0.000000000000000000e+00
1.893478458049886726e+01 0.000000000000000000e+00
1.925424036200000089e+01 0.000000000000000000e+00
1.958639455782313021e+01 0.000000000000000000e+00
1.993777777777777871e+01 0.000000000000000000e+00
2.026702947845804914e+01 0.000000000000000000e+00
2.056870748299319729e+01 0.000000000000000000e+00
2.092172335600907118e+01 0.000000000000000000e+00
2.124444444444444358e+01 0.000000000000000000e+00
2.158095238095238244e+01 0.000000000000000000e+00
2.191909297052154315e+01 0.000000000000000000e+00
2.225052154195011411e+01 0.000000000000000000e+00
2.256925170068027242e+01 0.000000000000000000e+00
2.290956916099773366e+01 0.000000000000000000e+00
2.323900226757369580e+01 0.000000000000000000e+00
2.357623582766439796e+01 0.000000000000000000e+00
2.391945578231292657e+01 0.000000000000000000e+00
2.424362811791383265e+01 0.000000000000000000e+00
2.455945578231292359e+01 0.000000000000000000e+00
2.490739229024943313e+01 0.000000000000000000e+00
2.522594104308389973e+01 0.000000000000000000e+00
2.555356009070294832e+01 0.000000000000000000e+00
2.589931972789115733e+01 0.000000000000000000e+00
2.623510204081632580e+01 0.000000000000000000e+00
2.657052154195011440e+01 0.000000000000000000e+00
2.690467120181405747e+01 0.000000000000000000e+00
2.722049886621315196e+01 0.000000000000000000e+00
2.753941043083900198e+01 0.000000000000000000e+00
2.789224489795918416e+01 0.000000000000000000e+00
2.820752834467120351e+01 0.000000000000000000e+00
2.853115646258503446e+01 0.000000000000000000e+00
2.886004535147392147e+01 0.000000000000000000e+00
2.918040816326530518e+01 0.000000000000000000e+00
2.950349206349206455e+01 0.000000000000000000e+00
2.986503401360544174e+01 0.000000000000000000e+00
3.019065759637188151e+01 0.000000000000000000e+00
3.051102040816326522e+01 0.000000000000000000e+00
3.084988662131519277e+01 0.000000000000000000e+00
3.118222222222222229e+01 0.000000000000000000e+00
3.153632653061224644e+01 0.000000000000000000e+00
3.186086167800453595e+01 0.000000000000000000e+00
3.220099773242630192e+01 0.000000000000000000e+00
3.252571428571428669e+01 0.000000000000000000e+00
3.286929705215419517e+01 0.000000000000000000e+00
3.320199546485260811e+01 0.000000000000000000e+00
3.352090702947845813e+01 0.000000000000000000e+00
3.386031746031746081e+01 0.000000000000000000e+00
3.420263038548753087e+01 0.000000000000000000e+00
3.451900226757369694e+01 0.000000000000000000e+00
3.485877551020408305e+01 0.000000000000000000e+00
3.519020408163265046e+01 0.000000000000000000e+00
3.552000000000000313e+01 0.000000000000000000e+00
3.585505668934240475e+01 0.000000000000000000e+00
3.618430839002267874e+01 0.000000000000000000e+00
3.649886621315192770e+01 0.000000000000000000e+00
3.683247165532879563e+01 0.000000000000000000e+00
3.714267573696145064e+01 0.000000000000000000e+00
3.747936507936508121e+01 0.000000000000000000e+00
3.782131519274376075e+01 0.000000000000000000e+00
3.816163265306122554e+01 0.000000000000000000e+00
3.847655328798185792e+01 0.000000000000000000e+00
3.880979591836734954e+01 0.000000000000000000e+00
3.914793650793650670e+01 0.000000000000000000e+00
3.946956916099773593e+01 0.000000000000000000e+00
3.981678004535147153e+01 0.000000000000000000e+00
4.014403628117914025e+01 0.000000000000000000e+00
4.046385487528344527e+01 0.000000000000000000e+00
4.081015873015873296e+01 0.000000000000000000e+00
4.113324263038548878e+01 0.000000000000000000e+00
4.145324263038548906e+01 0.000000000000000000e+00
4.179265306122449175e+01 0.000000000000000000e+00
4.211646258503401441e+01 0.000000000000000000e+00
4.245460317460317157e+01 0.000000000000000000e+00
4.280036281179138058e+01 0.000000000000000000e+00
4.313034013605442141e+01 0.000000000000000000e+00
4.344634920634920405e+01 0.000000000000000000e+00
4.379102040816326280e+01 0.000000000000000000e+00
4.410231292517006807e+01 0.000000000000000000e+00
4.440943310657596044e+01 0.000000000000000000e+00
4.474140589569160653e+01 0.000000000000000000e+00
4.505814058956916313e+01 0.000000000000000000e+00
4.537505668934240077e+01 0.000000000000000000e+00
4.569668934240363001e+01 0.000000000000000000e+00
4.602321995464852478e+01 0.000000000000000000e+00
4.635464852607709929e+01 0.000000000000000000e+00
4.667537414965986642e+01 0.000000000000000000e+00
4.700734693877551251e+01 0.000000000000000000e+00
4.732807256235827964e+01 0.000000000000000000e+00
4.767038548752834259e+01 0.000000000000000000e+00
4.798113378684806918e+01 0.000000000000000000e+00
4.830929705215419290e+01 0.000000000000000000e+00
4.865396825396825164e+01 0.000000000000000000e+00
4.898702947845804800e+01 0.000000000000000000e+00
4.930503401360544302e+01 0.000000000000000000e+00
4.963791383219954412e+01 0.000000000000000000e+00
4.997768707482993022e+01 0.000000000000000000e+00
5.030439909297052026e+01 0.000000000000000000e+00
5.064653061224489505e+01 0.000000000000000000e+00
5.096199546485260612e+01 0.000000000000000000e+00
5.130049886621315380e+01 0.000000000000000000e+00
5.164299319727891202e+01 0.000000000000000000e+00
5.196843537414965652e+01 0.000000000000000000e+00
5.228498866213151786e+01 0.000000000000000000e+00
5.262585034013605423e+01 0.000000000000000000e+00
5.294839002267573846e+01 0.000000000000000000e+00
5.326367346938775427e+01 0.000000000000000000e+00
5.361179138321995197e+01 0.000000000000000000e+00
5.394575963718821043e+01 0.000000000000000000e+00
5.427700680272108968e+01 0.000000000000000000e+00
5.460897959183673578e+01 0.000000000000000000e+00
5.493514739229024713e+01 0.000000000000000000e+00
5.528562358276644062e+01 0.000000000000000000e+00
5.560163265306122327e+01 0.000000000000000000e+00
5.593832199546485384e+01 0.000000000000000000e+00
5.626122448979592150e+01 0.000000000000000000e+00
5.660371882086167972e+01 0.000000000000000000e+00
5.694603174603174267e+01 0.000000000000000000e+00
5.728018140589568929e+01 0.000000000000000000e+00
5.761741496598639145e+01 0.000000000000000000e+00
5.798113378684806918e+01 0.000000000000000000e+00
5.830911564625850474e+01 0.000000000000000000e+00
5.864653061224489505e+01 0.000000000000000000e+00
5.897124716553287982e+01 0.000000000000000000e+00
5.930684807256236013e+01 0.000000000000000000e+00
5.965170068027210704e+01 0.000000000000000000e+00
5.995646258503401071e+01 0.000000000000000000e+00
6.027773242630385653e+01 0.000000000000000000e+00
6.061514739229024684e+01 0.000000000000000000e+00
6.093859410430839318e+01 0.000000000000000000e+00
6.124970521541950319e+01 0.000000000000000000e+00
6.158331065759637113e+01 0.000000000000000000e+00
6.191492063492063380e+01 0.000000000000000000e+00
6.221786848072562037e+01 0.000000000000000000e+00
6.254312925170068382e+01 0.000000000000000000e+00
6.285678004535147068e+01 0.000000000000000000e+00
6.318675736961451150e+01 0.000000000000000000e+00
6.352671201814059287e+01 0.000000000000000000e+00
6.385215419501133738e+01 0.000000000000000000e+00
6.417705215419501030e+01 0.000000000000000000e+00
6.452063492063491879e+01 0.000000000000000000e+00
6.483990929705215933e+01 0.000000000000000000e+00
6.517786848072562123e+01 0.000000000000000000e+00
6.551528344671201864e+01 0.000000000000000000e+00
6.585142857142857054e+01 0.000000000000000000e+00
6.618594104308390058e+01 0.000000000000000000e+00
6.652263038548753116e+01 0.000000000000000000e+00
6.683809523809523512e+01 0.000000000000000000e+00
6.716807256235827595e+01 0.000000000000000000e+00
6.752689342403628814e+01 0.000000000000000000e+00
6.781913832199546732e+01 0.000000000000000000e+00
6.813931972789116287e+01 0.000000000000000000e+00
6.847401360544218107e+01 0.000000000000000000e+00
6.878149659863944976e+01 0.000000000000000000e+00
6.911165532879819295e+01 0.000000000000000000e+00
6.943854875283446404e+01 0.000000000000000000e+00
6.977251700680271540e+01 0.000000000000000000e+00
7.010648526077098097e+01 0.000000000000000000e+00
7.045097505668934446e+01 0.000000000000000000e+00
7.078167800453515213e+01 0.000000000000000000e+00
7.111492063492063664e+01 0.000000000000000000e+00
7.144453514739228694e+01 0.000000000000000000e+00
7.179374149659864202e+01 0.000000000000000000e+00
7.211936507936508178e+01 0.000000000000000000e+00
7.245333333333333314e+01 0.000000000000000000e+00
7.279274376417232872e+01 0.000000000000000000e+00
7.313070294784580483e+01 0.000000000000000000e+00
7.347755102040815700e+01 0.000000000000000000e+00
7.381823129251701232e+01 0.000000000000000000e+00
7.413931972789116287e+01 0.000000000000000000e+00
7.448272108843536898e+01 0.000000000000000000e+00
7.482829931972788984e+01 0.000000000000000000e+00
7.514122448979591695e+01 0.000000000000000000e+00
7.546902494331065725e+01 0.000000000000000000e+00
7.579374149659864202e+01 0.000000000000000000e+00
7.612281179138321363e+01 0.000000000000000000e+00
7.647129251700680186e+01 0.000000000000000000e+00
7.680018140589568532e+01 0.000000000000000000e+00
7.712653061224489193e+01 0.000000000000000000e+00
7.745723356009069960e+01 0.000000000000000000e+00
7.777269841269841777e+01 0.000000000000000000e+00
7.808707482993197857e+01 0.000000000000000000e+00
7.842902494331065100e+01 0.000000000000000000e+00
7.874267573696144495e+01 0.000000000000000000e+00
7.905668934240362944e+01 0.000000000000000000e+00
7.941569160997732979e+01 0.000000000000000000e+00
7.975274376417233668e+01 0.000000000000000000e+00
8.007492063492063039e+01 0.000000000000000000e+00
8.042013605442177493e+01 0.000000000000000000e+00
8.074485260770974548e+01 0.000000000000000000e+00
8.108154195011337606e+01 0.000000000000000000e+00
8.143346938775509614e+01 0.000000000000000000e+00
8.176163265306122696e+01 0.000000000000000000e+00
8.209414965986394463e+01 0.000000000000000000e+00
8.243900226757369865e+01 0.000000000000000000e+00
8.276843537414966079e+01 0.000000000000000000e+00
8.308734693877551081e+01 0.000000000000000000e+00
8.343455782312925351e+01 0.000000000000000000e+00
8.374893424036281431e+01 0.000000000000000000e+00
8.407092970521541986e+01 0.000000000000000000e+00
8.443428571428572127e+01 0.000000000000000000e+00
8.475410430839002629e+01 0.000000000000000000e+00
8.508625850340136765e+01 0.000000000000000000e+00
8.542965986394557376e+01 0.000000000000000000e+00
8.575909297052153590e+01 0.000000000000000000e+00
8.607873015873015277e+01 0.000000000000000000e+00
8.641414965986395202e+01 0.000000000000000000e+00
8.674321995464852364e+01 0.000000000000000000e+00
8.708480725623583396e+01 0.000000000000000000e+00
8.742294784580498401e+01 0.000000000000000000e+00
8.774911564625850247e+01 0.000000000000000000e+00
8.807383219954648723e+01 0.000000000000000000e+00
8.840126984126983700e+01 0.000000000000000000e+00
8.871038548752834174e+01 0.000000000000000000e+00
8.903165532879818045e+01 0.000000000000000000e+00
8.937215419501133340e+01 0.000000000000000000e+00
8.970176870748299791e+01 0.000000000000000000e+00
9.003319727891155821e+01 0.000000000000000000e+00
9.036988662131518879e+01 0.000000000000000000e+00
9.069024943310657250e+01 0.000000000000000000e+00
9.101424036281179042e+01 0.000000000000000000e+00
9.133405895691609544e+01 0.000000000000000000e+00
9.165043083900226861e+01 0.000000000000000000e+00
9.198276643990929813e+01 0.000000000000000000e+00
9.232852607709750714e+01 0.000000000000000000e+00
9.265632653061224744e+01 0.000000000000000000e+00
9.299229024943311117e+01 0.000000000000000000e+00
9.332190476190476147e+01 0.000000000000000000e+00
9.367328798185941707e+01 0.000000000000000000e+00
9.398530612244897497e+01 0.000000000000000000e+00
9.431891156462585002e+01 0.000000000000000000e+00
9.466303854875283719e+01 0.000000000000000000e+00
9.498811791383219827e+01 0.000000000000000000e+00
9.533133786848073044e+01 0.000000000000000000e+00
9.566058956916100442e+01 0.000000000000000000e+00
9.598530612244897497e+01 0.000000000000000000e+00
9.631111111111111711e+01 0.000000000000000000e+00
9.662548752834467791e+01 0.000000000000000000e+00
9.695111111111111768e+01 0.000000000000000000e+00
9.727854875283446745e+01 0.000000000000000000e+00
9.758802721088434851e+01 0.000000000000000000e+00
9.794104308390022595e+01 0.000000000000000000e+00
9.828317460317460075e+01 0.000000000000000000e+00
9.860281179138321761e+01 0.000000000000000000e+00
9.892716553287981185e+01 0.000000000000000000e+00
9.928290249433106851e+01 0.000000000000000000e+00
9.959564625850340747e+01 0.000000000000000000e+00
9.991165532879819011e+01 0.000000000000000000e+00
1.002568707482993204e+02 0.000000000000000000e+00
1.005844897959183726e+02 0.000000000000000000e+00
1.008896145124716526e+02 0.000000000000000000e+00
1.012466213151927406e+02 0.000000000000000000e+00
1.015818594104308374e+02 0.000000000000000000e+00
1.019013151927437661e+02 0.000000000000000000e+00
1.022443537414965959e+02 0.000000000000000000e+00
1.025612698412698478e+02 0.000000000000000000e+00
1.028975963718820879e+02 0.000000000000000000e+00
1.032390022675736958e+02 0.000000000000000000e+00
1.035675283446712029e+02 0.000000000000000000e+00
1.038953287981859432e+02 0.000000000000000000e+00
1.042458049886621296e+02 0.000000000000000000e+00
1.045643537414966033e+02 0.000000000000000000e+00
1.048805442176870741e+02 0.000000000000000000e+00
1.052491609977324316e+02 0.000000000000000000e+00
1.055796825396825369e+02 0.000000000000000000e+00
1.059005895691609993e+02 0.000000000000000000e+00
1.062361904761904725e+02 0.000000000000000000e+00
1.065710657596371931e+02 0.000000000000000000e+00
1.069023129251700652e+02 0.000000000000000000e+00
1.072346485260770947e+02 0.000000000000000000e+00
1.075490249433106555e+02 0.000000000000000000e+00
1.078621315192743708e+02 0.000000000000000000e+00
1.082037188208616811e+02 0.000000000000000000e+00
1.085086621315192730e+02 0.000000000000000000e+00
1.088322902494331004e+02 0.000000000000000000e+00
1.091521088435374196e+02 0.000000000000000000e+00
1.094815419501133817e+02 0.000000000000000000e+00
1.098082539682539647e+02 0.000000000000000000e+00
1.101467573696145195e+02 0.000000000000000000e+00
1.104785487528344703e+02 0.000000000000000000e+00
1.108177777777777777e+02 0.000000000000000000e+00
1.111557369614512538e+02 0.000000000000000000e+00
1.114697505668934241e+02 0.000000000000000000e+00
1.118102494331065770e+02 0.000000000000000000e+00
1.121393197278911629e+02 0.000000000000000000e+00
1.124638548752834453e+02 0.000000000000000000e+00
1.127969160997732416e+02 0.000000000000000000e+00
1.131461224489795967e+02 0.000000000000000000e+00
1.134768253968253902e+02 0.000000000000000000e+00
1.138135147392290207e+02 0.000000000000000000e+00
1.141433106575963734e+02 0.000000000000000000e+00
1.144816326530612258e+02 0.000000000000000000e+00
1.148029024943310645e+02 0.000000000000000000e+00
1.151330612244897935e+02 0.000000000000000000e+00
1.154458049886621325e+02 0.000000000000000000e+00
1.157701587301587267e+02 0.000000000000000000e+00
1.161248072562358260e+02 0.000000000000000000e+00
1.164368253968253981e+02 0.000000000000000000e+00
1.167571882086167818e+02 0.000000000000000000e+00
1.171045804988662127e+02 0.000000000000000000e+00
1.174218594104308409e+02 0.000000000000000000e+00
1.177239002267573653e+02 0.000000000000000000e+00
1.180674829931972738e+02 0.000000000000000000e+00
1.183980045351473933e+02 0.000000000000000000e+00
1.187247165532879762e+02 0.000000000000000000e+00
1.190628571428571405e+02 0.000000000000000000e+00
1.194049886621315153e+02 0.000000000000000000e+00
1.197235374149659890e+02 0.000000000000000000e+00
1.200536961451247180e+02 0.000000000000000000e+00
1.203892970521541912e+02 0.000000000000000000e+00
1.207270748299319791e+02 0.000000000000000000e+00
1.210655782312925197e+02 0.000000000000000000e+00
1.213986394557823161e+02 0.000000000000000000e+00
1.217356916099773230e+02 0.000000000000000000e+00
1.220611337868480746e+02 0.000000000000000000e+00
1.223990929705215365e+02 0.000000000000000000e+00
1.227350566893424002e+02 0.000000000000000000e+00
1.230853514739228984e+02 0.000000000000000000e+00
1.234158730158730179e+02 0.000000000000000000e+00
1.237262585034013540e+02 0.000000000000000000e+00
1.240663945578231306e+02 0.000000000000000000e+00
1.243798639455782364e+02 0.000000000000000000e+00
1.247080272108843531e+02 0.000000000000000000e+00
1.250541496598639526e+02 0.000000000000000000e+00
1.253946485260770913e+02 0.000000000000000000e+00
1.257313378684807219e+02 0.000000000000000000e+00
1.260605895691609959e+02 0.000000000000000000e+00
1.263958276643990928e+02 0.000000000000000000e+00
1.267205442176870775e+02 0.000000000000000000e+00
1.270797278911564661e+02 0.000000000000000000e+00
1.273912018140589595e+02 0.000000000000000000e+00
1.277293424036281237e+02 0.000000000000000000e+00
1.280636734693877656e+02 0.000000000000000000e+00
1.283998185941043175e+02 0.000000000000000000e+00
1.287183673469387770e+02 0.000000000000000000e+00
1.290984126984126874e+02 0.000000000000000000e+00
1.294452607709750680e+02 0.000000000000000000e+00
1.297632653061224630e+02 0.000000000000000000e+00
1.300983219954648575e+02 0.000000000000000000e+00
1.304217687074829826e+02 0.000000000000000000e+00
1.307655328798186076e+02 0.000000000000000000e+00
1.311073015873015777e+02 0.000000000000000000e+00
1.314300226757369501e+02 0.000000000000000000e+00
1.317645351473922801e+02 0.000000000000000000e+00
1.321012244890000034e+02 0.000000000000000000e+00
1.324021768707482920e+02 0.000000000000000000e+00
1.327308843537414873e+02 0.000000000000000000e+00
1.330780952380952442e+02 0.000000000000000000e+00
1.333964625850340155e+02 0.000000000000000000e+00
1.336990476190476329e+02 0.000000000000000000e+00
1.340326530612244937e+02 0.000000000000000000e+00
1.343446712018140659e+02 0.000000000000000000e+00
1.346702947845805056e+02 0.000000000000000000e+00
1.349993650793650772e+02 0.000000000000000000e+00
1.353302494331065873e+02 0.000000000000000000e+00
1.356500680272108923e+02 0.000000000000000000e+00
1.359927437641723316e+02 0.000000000000000000e+00
1.363065759637188137e+02 0.000000000000000000e+00
1.366365532879818545e+02 0.000000000000000000e+00
1.369950113378684762e+02 0.000000000000000000e+00
1.373371428571428510e+02 0.000000000000000000e+00
1.376544217687074934e+02 0.000000000000000000e+00
1.379871201814058850e+02 0.000000000000000000e+00
1.383170975056689258e+02 0.000000000000000000e+00
1.386323809523809416e+02 0.000000000000000000e+00
1.389658049886621427e+02 0.000000000000000000e+00
1.392647619047619116e+02 0.000000000000000000e+00
1.395793197278911464e+02 0.000000000000000000e+00
1.399056689342403672e+02 0.000000000000000000e+00
1.402238548752834504e+02 0.000000000000000000e+00
1.405239002267573767e+02 0.000000000000000000e+00
1.408553287981859512e+02 0.000000000000000000e+00
1.411669841269841186e+02 0.000000000000000000e+00
1.414851700680272018e+02 0.000000000000000000e+00
1.418044444444444423e+02 0.000000000000000000e+00
1.421329705215419494e+02 0.000000000000000000e+00
1.424513378684807208e+02 0.000000000000000000e+00
1.427853061224489863e+02 0.000000000000000000e+00
1.431018594104308477e+02 0.000000000000000000e+00
1.434282086167800401e+02 0.000000000000000000e+00
1.437839455782312825e+02 0.000000000000000000e+00
1.441119274376417252e+02 0.000000000000000000e+00
1.444500680272108752e+02 0.000000000000000000e+00
1.447706122448979613e+02 0.000000000000000000e+00
1.450829931972789097e+02 0.000000000000000000e+00
1.454133333333333269e+02 0.000000000000000000e+00
1.457594557823129264e+02 0.000000000000000000e+00
1.460912471655328773e+02 0.000000000000000000e+00
1.463931065759637136e+02 0.000000000000000000e+00
1.467285260770975128e+02 0.000000000000000000e+00
1.470481632653061297e+02 0.000000000000000000e+00
1.473761451247165439e+02 0.000000000000000000e+00
1.477271655328798090e+02 0.000000000000000000e+00
1.480317460317460245e+02 0.000000000000000000e+00
1.483620861678004417e+02 0.000000000000000000e+00
1.486955102040816428e+02 0.000000000000000000e+00
1.490057142857142765e+02 0.000000000000000000e+00
1.493306122448979636e+02 0.000000000000000000e+00
1.496491609977324231e+02 0.000000000000000000e+00
1.499687981859410399e+02 0.000000000000000000e+00
1.502864399092970586e+02 0.000000000000000000e+00
1.506124263038548747e+02 0.000000000000000000e+00
1.509445804988662019e+02 0.000000000000000000e+00
1.512673015873015743e+02 0.000000000000000000e+00
1.515969160997732388e+02 0.000000000000000000e+00
1.519080272108843417e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.525728798185941173e+02 0.000000000000000000e+00
1.529202721088435339e+02 0.000000000000000000e+00
1.532317460317460416e+02 0.000000000000000000e+00
1.535517460317460348e+02 0.000000000000000000e+00
1.538539682539682474e+02 0.000000000000000000e+00
1.541801360544217800e+02 0.000000000000000000e+00
1.545097505668934161e+02 0.000000000000000000e+00
1.548297505668934377e+02 0.000000000000000000e+00
1.551209070294784453e+02 0.000000000000000000e+00
1.554399999999999977e+02 0.000000000000000000e+00
1.557618140589569293e+02 0.000000000000000000e+00
1.560544217687074706e+02 0.000000000000000000e+00
1.563894784580498936e+02 0.000000000000000000e+00
1.567020408163265301e+02 0.000000000000000000e+00
1.569960997732426335e+02 0.000000000000000000e+00
1.573476643990929631e+02 0.000000000000000000e+00
1.576696598639455829e+02 0.000000000000000000e+00
1.579929251700680197e+02 0.000000000000000000e+00
1.583194557823129287e+02 0.000000000000000000e+00
1.586530612244897895e+02 0.000000000000000000e+00
1.589467573696145166e+02 0.000000000000000000e+00
1.592865306122448885e+02 0.000000000000000000e+00
1.595938321995464833e+02 0.000000000000000000e+00
1.599330612244897907e+02 0.000000000000000000e+00
1.602650340136054297e+02 0.000000000000000000e+00
1.605873922902494257e+02 0.000000000000000000e+00
1.609075736961451355e+02 0.000000000000000000e+00
1.612419047619047490e+02 0.000000000000000000e+00
1.615686167800453461e+02 0.000000000000000000e+00
1.619034920634920525e+02 0.000000000000000000e+00
1.622173242630385346e+02 0.000000000000000000e+00
1.625420408163265336e+02 0.000000000000000000e+00
1.628478911564625946e+02 0.000000000000000000e+00
1.631753287981859444e+02 0.000000000000000000e+00
1.634975056689342523e+02 0.000000000000000000e+00
1.638106122448979534e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.644643990929705240e+02 0.000000000000000000e+00
1.647809523809523853e+02 0.000000000000000000e+00
1.651152834467120272e+02 0.000000000000000000e+00
1.654528798185941127e+02 0.000000000000000000e+00
1.657730612244897941e+02 0.000000000000000000e+00
1.661108390022675678e+02 0.000000000000000000e+00
1.664263038548752718e+02 0.000000000000000000e+00
1.667359637188208694e+02 0.000000000000000000e+00
1.670811791383219997e+02 0.000000000000000000e+00
1.673886621315192826e+02 0.000000000000000000e+00
1.677039455782312984e+02 0.000000000000000000e+00
1.680391836734693811e+02 0.000000000000000000e+00
1.683838548752834470e+02 0.000000000000000000e+00
1.686869841269841288e+02 0.000000000000000000e+00
1.690153287981859478e+02 0.000000000000000000e+00
1.693317006802721210e+02 0.000000000000000000e+00
1.696578684807256252e+02 0.000000000000000000e+00
1.699947392290249297e+02 0.000000000000000000e+00
1.703051247165532800e+02 0.000000000000000000e+00
1.706129705215419392e+02 0.000000000000000000e+00
1.709362358276644045e+02 0.000000000000000000e+00
1.712634920634920661e+02 0.000000000000000000e+00
1.715526530612245040e+02 0.000000000000000000e+00
1.719004081632652969e+02 0.000000000000000000e+00
1.722207709750566949e+02 0.000000000000000000e+00
1.725277097505668848e+02 0.000000000000000000e+00
1.728319274376417241e+02 0.000000000000000000e+00
1.731580952380952283e+02 0.000000000000000000e+00
1.734750113378684944e+02 0.000000000000000000e+00
1.737921088435374202e+02 0.000000000000000000e+00
1.741342403628117950e+02 0.000000000000000000e+00
1.744393650793650750e+02 0.000000000000000000e+00
1.747702494331065850e+02 0.000000000000000000e+00
1.750837188208616908e+02 0.000000000000000000e+00
1.753941043083900126e+02 0.000000000000000000e+00
1.757385941043083903e+02 0.000000000000000000e+00
1.760665759637188330e+02 0.000000000000000000e+00
1.763765986394557785e+02 0.000000000000000000e+00
1.767176417233559960e+02 0.000000000000000000e+00
1.770414512471655257e+02 0.000000000000000000e+00
1.773473015873015868e+02 0.000000000000000000e+00
1.776832653061224505e+02 0.000000000000000000e+00
1.779945578231292416e+02 0.000000000000000000e+00
1.783112925170067911e+02 0.000000000000000000e+00
1.786276643990929642e+02 0.000000000000000000e+00
1.789425850340136037e+02 0.000000000000000000e+00
1.792487981859410411e+02 0.000000000000000000e+00
1.795891156462585059e+02 0.000000000000000000e+00
1.799062131519274317e+02 0.000000000000000000e+00
1.802216780045351356e+02 0.000000000000000000e+00
1.805618140589569123e+02 0.000000000000000000e+00
1.808970521541950234e+02 0.000000000000000000e+00
1.812039909297052134e+02 0.000000000000000000e+00
1.815348752834467234e+02 0.000000000000000000e+00
1.818719274376417161e+02 0.000000000000000000e+00
1.821748752834467098e+02 0.000000000000000000e+00
1.825122902494331072e+02 0.000000000000000000e+00
1.828346485260771033e+02 0.000000000000000000e+00
1.831366893424036277e+02 0.000000000000000000e+00
1.834635827664399130e+02 0.000000000000000000e+00
1.838176870748299336e+02 0.000000000000000000e+00
1.841393197278911487e+02 0.000000000000000000e+00
1.844642176870748358e+02 0.000000000000000000e+00
1.847747845804988742e+02 0.000000000000000000e+00
1.850944217687074911e+02 0.000000000000000000e+00
1.854390929705215285e+02 0.000000000000000000e+00
1.857436734693877440e+02 0.000000000000000000e+00
1.860595011337868527e+02 0.000000000000000000e+00
1.864016326530612275e+02 0.000000000000000000e+00
1.867040362811791283e+02 0.000000000000000000e+00
1.870156916099773241e+02 0.000000000000000000e+00
1.873594557823129207e+02 0.000000000000000000e+00
1.876685714285714255e+02 0.000000000000000000e+00
1.879849433106575987e+02 0.000000000000000000e+00
1.883158276643990803e+02 0.000000000000000000e+00
1.886387301587301693e+02 0.000000000000000000e+00
1.889331519274376490e+02 0.000000000000000000e+00
1.892867120181405767e+02 0.000000000000000000e+00
1.896195918367346849e+02 0.000000000000000000e+00
1.899401360544217710e+02 0.000000000000000000e+00
1.902831746031746150e+02 0.000000000000000000e+00
1.905901133786848050e+02 0.000000000000000000e+00
1.909099319727891100e+02 0.000000000000000000e+00
1.912631292517006898e+02 0.000000000000000000e+00
1.915903854875283514e+02 0.000000000000000000e+00
1.919180045351473893e+02 0.000000000000000000e+00
1.922543310657596294e+02 0.000000000000000000e+00
1.925697959183673333e+02 0.000000000000000000e+00
1.928809070294784647e+02 0.000000000000000000e+00
1.932079818594104381e+02 0.000000000000000000e+00
1.935152834467120044e+02 0.000000000000000000e+00
1.938394557823129389e+02 0.000000000000000000e+00
1.941572789115646174e+02 0.000000000000000000e+00
1.944780045351473916e+02 0.000000000000000000e+00
1.948058049886621177e+02 0.000000000000000000e+00
1.951343310657596248e+02 0.000000000000000000e+00
1.954815419501133817e+02 0.000000000000000000e+00
1.957855782312925044e+02 0.000000000000000000e+00
1.961108390022675678e+02 0.000000000000000000e+00
1.964399092970521679e+02 0.000000000000000000e+00
1.967599092970521610e+02 0.000000000000000000e+00
1.971127437641723361e+02 0.000000000000000000e+00
1.974401814058956859e+02 0.000000000000000000e+00
1.977616326530612127e+02 0.000000000000000000e+00
1.980943310657596328e+02 0.000000000000000000e+00
1.984087074829932078e+02 0.000000000000000000e+00
1.987443083900226668e+02 0.000000000000000000e+00
1.990857142857142890e+02 0.000000000000000000e+00
1.993988208616780184e+02 0.000000000000000000e+00
1.997199092970521406e+02 0.000000000000000000e+00
2.000526077097505606e+02 0.000000000000000000e+00
2.003706122448979556e+02 0.000000000000000000e+00
2.006871655328798170e+02 0.000000000000000000e+00
2.010291156462585036e+02 0.000000000000000000e+00
2.013293424036281181e+02 0.000000000000000000e+00
2.016576870748299370e+02 0.000000000000000000e+00
2.019956462585033989e+02 0.000000000000000000e+00
2.022917006802721005e+02 0.000000000000000000e+00
2.026111564625850292e+02 0.000000000000000000e+00
2.029485714285714266e+02 0.000000000000000000e+00
2.032500680272108866e+02 0.000000000000000000e+00
2.036016326530612162e+02 0.000000000000000000e+00
2.039281632653061251e+02 0.000000000000000000e+00
2.042296598639455851e+02 0.000000000000000000e+00
2.045560090702947775e+02 0.000000000000000000e+00
2.048916099773242649e+02 0.000000000000000000e+00
2.052321088435374179e+02 0.000000000000000000e+00
2.055562811791383240e+02 0.000000000000000000e+00
2.058799092970521656e+02 0.000000000000000000e+00
2.061901133786847993e+02 0.000000000000000000e+00
2.065168253968253964e+02 0.000000000000000000e+00
2.068638548752834367e+02 0.000000000000000000e+00
2.071619047619047649e+02 0.000000000000000000e+00
2.075071201814058952e+02 0.000000000000000000e+00
2.078468934240362671e+02 0.000000000000000000e+00
2.081648979591836621e+02 0.000000000000000000e+00
2.085081179138321943e+02 0.000000000000000000e+00
2.088315646258503477e+02 0.000000000000000000e+00
2.091404988662131643e+02 0.000000000000000000e+00
2.094775510204081570e+02 0.000000000000000000e+00
2.098142403628118018e+02 0.000000000000000000e+00
2.101182766439909244e+02 0.000000000000000000e+00
2.104462585034013671e+02 0.000000000000000000e+00
2.107820408163265427e+02 0.000000000000000000e+00
2.110907936507936427e+02 0.000000000000000000e+00
2.114028117913832148e+02 0.000000000000000000e+00
2.117521995464852580e+02 0.000000000000000000e+00
2.120745578231292541e+02 0.000000000000000000e+00
2.124047165532879831e+02 0.000000000000000000e+00
2.127475736961451389e+02 0.000000000000000000e+00
2.130670294784580392e+02 0.000000000000000000e+00
2.134089795918367258e+02 0.000000000000000000e+00
2.137476643990929688e+02 0.000000000000000000e+00
2.140692970521541838e+02 0.000000000000000000e+00
2.144018140589569157e+02 0.000000000000000000e+00
2.147337868480725547e+02 0.000000000000000000e+00
2.150548752834467052e+02 0.000000000000000000e+00
2.153902947845805045e+02 0.000000000000000000e+00
2.157271655328798090e+02 0.000000000000000000e+00
2.160618594104308272e+02 0.000000000000000000e+00
2.163965532879818454e+02 0.000000000000000000e+00
2.167258049886621336e+02 0.000000000000000000e+00
2.170403628117913968e+02 0.000000000000000000e+00
2.173848526077097461e+02 0.000000000000000000e+00
2.177228117913832079e+02 0.000000000000000000e+00
2.180468027210884259e+02 0.000000000000000000e+00
2.183700680272108912e+02 0.000000000000000000e+00
2.187111111111111086e+02 0.000000000000000000e+00
2.190352834467120147e+02 0.000000000000000000e+00
2.193594557823129207e+02 0.000000000000000000e+00
2.197014058956916074e+02 0.000000000000000000e+00
2.200302947845804908e+02 0.000000000000000000e+00
2.203468480725623522e+02 0.000000000000000000e+00
2.206802721088435248e+02 0.000000000000000000e+00
2.210118820861677875e+02 0.000000000000000000e+00
2.213447619047618957e+02 0.000000000000000000e+00
2.216897959183673379e+02 0.000000000000000000e+00
2.220232199546485390e+02 0.000000000000000000e+00
2.223404988662131530e+02 0.000000000000000000e+00
2.226851700680272188e+02 0.000000000000000000e+00
2.230280272108843462e+02 0.000000000000000000e+00
2.233746938775510102e+02 0.000000000000000000e+00
2.236919727891156526e+02 0.000000000000000000e+00
2.240110657596371766e+02 0.000000000000000000e+00
2.243317913832199508e+02 0.000000000000000000e+00
2.246735600907029493e+02 0.000000000000000000e+00
2.249514739229024940e+02 0.000000000000000000e+00
2.252899773242630488e+02 0.000000000000000000e+00
2.256217687074829996e+02 0.000000000000000000e+00
2.259354195011337936e+02 0.000000000000000000e+00
2.262467120181405846e+02 0.000000000000000000e+00
2.265794104308390047e+02 0.000000000000000000e+00
2.268928798185941105e+02 0.000000000000000000e+00
2.271994557823129242e+02 0.000000000000000000e+00
2.275250793650793639e+02 0.000000000000000000e+00
2.278314739229024894e+02 0.000000000000000000e+00
2.281569160997732411e+02 0.000000000000000000e+00
2.284863492063492174e+02 0.000000000000000000e+00
2.288088888888889016e+02 0.000000000000000000e+00
2.291160090702947798e+02 0.000000000000000000e+00
2.294610430839002220e+02 0.000000000000000000e+00
2.297850340136054399e+02 0.000000000000000000e+00
2.301064852607709668e+02 0.000000000000000000e+00
2.304533333333333474e+02 0.000000000000000000e+00
2.307758730158730032e+02 0.000000000000000000e+00
2.311013151927437548e+02 0.000000000000000000e+00
2.314334693877551103e+02 0.000000000000000000e+00
2.317585487528344572e+02 0.000000000000000000e+00
2.320776417233560096e+02 0.000000000000000000e+00
2.323969160997732502e+02 0.000000000000000000e+00
2.327114739229024849e+02 0.000000000000000000e+00
2.330380045351473939e+02 0.000000000000000000e+00
2.333612698412698307e+02 0.000000000000000000e+00
2.336734693877550910e+02 0.000000000000000000e+00
2.339916553287981742e+02 0.000000000000000000e+00
2.343083900226757237e+02 0.000000000000000000e+00
2.346220408163265176e+02 0.000000000000000000e+00
2.349527437641723395e+02 0.000000000000000000e+00
2.352783673469387793e+02 0.000000000000000000e+00
2.356007256235827754e+02 0.000000000000000000e+00
2.359198185941042993e+02 0.000000000000000000e+00
2.362548752834467223e+02 0.000000000000000000e+00
2.365761451247165610e+02 0.000000000000000000e+00
2.369081179138322000e+02 0.000000000000000000e+00
2.372339229024943279e+02 0.000000000000000000e+00
2.375586394557823269e+02 0.000000000000000000e+00
2.378786394557823201e+02 0.000000000000000000e+00
2.382111564625850235e+02 0.000000000000000000e+00
2.385431292517006909e+02 0.000000000000000000e+00
2.388816326530612173e+02 0.000000000000000000e+00
2.392116099773242581e+02 0.000000000000000000e+00
2.395288888888889005e+02 0.000000000000000000e+00
2.398510657596371800e+02 0.000000000000000000e+00
2.401785034013605582e+02 0.000000000000000000e+00
2.404798185941043016e+02 0.000000000000000000e+00
2.408054421768707414e+02 0.000000000000000000e+00
2.411428571428571388e+02 0.000000000000000000e+00
2.414528798185941127e+02 0.000000000000000000e+00
2.417848526077097517e+02 0.000000000000000000e+00
2.421101133786848152e+02 0.000000000000000000e+00
2.424292063492063392e+02 0.000000000000000000e+00
2.427419501133786923e+02 0.000000000000000000e+00
2.430510657596371971e+02 0.000000000000000000e+00
2.433560090702947889e+02 0.000000000000000000e+00
2.436832653061224505e+02 0.000000000000000000e+00
2.440190476190476261e+02 0.000000000000000000e+00
2.443575510204081525e+02 0.000000000000000000e+00
2.446815419501133704e+02 0.000000000000000000e+00
2.449819501133786730e+02 0.000000000000000000e+00
2.453275283446712081e+02 0.000000000000000000e+00
2.456504308390022686e+02 0.000000000000000000e+00
2.459628117913832170e+02 0.000000000000000000e+00
2.462951473922902608e+02 0.000000000000000000e+00
2.466037188208616726e+02 0.000000000000000000e+00
2.469239002267573824e+02 0.000000000000000000e+00
2.472506122448979511e+02 0.000000000000000000e+00
2.475742403628117927e+02 0.000000000000000000e+00
2.479060317460317435e+02 0.000000000000000000e+00
2.482222222222222285e+02 0.000000000000000000e+00
2.485442176870748199e+02 0.000000000000000000e+00
2.488734693877551081e+02 0.000000000000000000e+00
2.492034467120181489e+02 0.000000000000000000e+00
2.495038548752834515e+02 0.000000000000000000e+00
2.498265759637188239e+02 0.000000000000000000e+00
2.501358730158730168e+02 0.000000000000000000e+00
2.504600453514739229e+02 0.000000000000000000e+00
2.508068934240362751e+02 0.000000000000000000e+00
2.511218140589569146e+02 0.000000000000000000e+00
2.514510657596371743e+02 0.000000000000000000e+00
2.517910204081632628e+02 0.000000000000000000e+00
2.520954195011337902e+02 0.000000000000000000e+00
2.524224943310657636e+02 0.000000000000000000e+00
2.527579138321995345e+02 0.000000000000000000e+00
2.530746485260770839e+02 0.000000000000000000e+00
2.534080725623582850e+02 0.000000000000000000e+00
2.537382312925170140e+02 0.000000000000000000e+00
2.540658503401360520e+02 0.000000000000000000e+00
2.543887528344671125e+02 0.000000000000000000e+00
2.547332426303854902e+02 0.000000000000000000e+00
2.550541496598639526e+02 0.000000000000000000e+00
2.553463945578231176e+02 0.000000000000000000e+00
2.556721995464852739e+02 0.000000000000000000e+00
2.559856689342403513e+02 0.000000000000000000e+00
2.562926077097505413e+02 0.000000000000000000e+00
2.566283900226757169e+02 0.000000000000000000e+00
2.569527437641723395e+02 0.000000000000000000e+00
2.572798185941043130e+02 0.000000000000000000e+00
2.575921995464852330e+02 0.000000000000000000e+00
2.579040362811791169e+02 0.000000000000000000e+00
2.582267573696145178e+02 0.000000000000000000e+00
2.585843083900226702e+02 0.000000000000000000e+00
2.588970521541950234e+02 0.000000000000000000e+00
2.592116099773242581e+02 0.000000000000000000e+00
2.595595464852607961e+02 0.000000000000000000e+00
2.598744671201814072e+02 0.000000000000000000e+00
2.601823129251700948e+02 0.000000000000000000e+00
2.605171882086168011e+02 0.000000000000000000e+00
2.608185034013605446e+02 0.000000000000000000e+00
2.611256235827664227e+02 0.000000000000000000e+00
2.614608616780045622e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.639972789115646492e+02 0.000000000000000000e+00
2.643212698412698387e+02 0.000000000000000000e+00
2.646354648526076971e+02 0.000000000000000000e+00
2.649396825396825648e+02 0.000000000000000000e+00
2.652794557823129367e+02 0.000000000000000000e+00
2.655965532879818625e+02 0.000000000000000000e+00
2.659054875283446790e+02 0.000000000000000000e+00
2.662485260770974946e+02 0.000000000000000000e+00
2.665759637188208444e+02 0.000000000000000000e+00
2.668767346938775518e+02 0.000000000000000000e+00
2.672048979591836542e+02 0.000000000000000000e+00
2.675183673469387600e+02 0.000000000000000000e+00
2.678233106575963802e+02 0.000000000000000000e+00
2.681453061224489716e+02 0.000000000000000000e+00
2.684643990929704955e+02 0.000000000000000000e+00
2.687738775510204050e+02 0.000000000000000000e+00
2.691000453514739092e+02 0.000000000000000000e+00
2.694113378684807003e+02 0.000000000000000000e+00
2.697213605442177027e+02 0.000000000000000000e+00
2.700480725623582998e+02 0.000000000000000000e+00
2.703577324263038690e+02 0.000000000000000000e+00
2.706697505668934127e+02 0.000000000000000000e+00
2.710258503401360599e+02 0.000000000000000000e+00
2.713411337868480473e+02 0.000000000000000000e+00
2.716556916099773389e+02 0.000000000000000000e+00
2.719871201814058850e+02 0.000000000000000000e+00
2.723116553287981674e+02 0.000000000000000000e+00
2.726278458049886808e+02 0.000000000000000000e+00
2.729576417233560051e+02 0.000000000000000000e+00
2.732870748299319530e+02 0.000000000000000000e+00
2.735923809523809496e+02 0.000000000000000000e+00
2.739256235827664341e+02 0.000000000000000000e+00
2.742615873015873262e+02 0.000000000000000000e+00
2.745561904761904657e+02 0.000000000000000000e+00
2.748861678004535065e+02 0.000000000000000000e+00
2.752039909297052418e+02 0.000000000000000000e+00
2.755201814058956984e+02 0.000000000000000000e+00
2.758537868480725592e+02 0.000000000000000000e+00
2.761832199546485072e+02 0.000000000000000000e+00
2.765023129251700880e+02 0.000000000000000000e+00
2.768208616780045190e+02 0.000000000000000000e+00
2.771261678004535156e+02 0.000000000000000000e+00
2.774606802721088457e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.787651700680272029e+02 0.000000000000000000e+00
2.790715646258503284e+02 0.000000000000000000e+00
2.793941043083900126e+02 0.000000000000000000e+00
2.797251700680272393e+02 0.000000000000000000e+00
2.800448072562357993e+02 0.000000000000000000e+00
2.803709750566893604e+02 0.000000000000000000e+00
2.806822675736961514e+02 0.000000000000000000e+00
2.810158730158730123e+02 0.000000000000000000e+00
2.813095691609977393e+02 0.000000000000000000e+00
2.816348299319727744e+02 0.000000000000000000e+00
2.819557369614512368e+02 0.000000000000000000e+00
2.822664852607709918e+02 0.000000000000000000e+00
2.826033560090702963e+02 0.000000000000000000e+00
2.829195464852607529e+02 0.000000000000000000e+00
2.832230385487528110e+02 0.000000000000000000e+00
2.835464852607709645e+02 0.000000000000000000e+00
2.838626757369614779e+02 0.000000000000000000e+00
2.841770521541949961e+02 0.000000000000000000e+00
2.845061224489795677e+02 0.000000000000000000e+00
2.848273922902494064e+02 0.000000000000000000e+00
2.851348752834467177e+02 0.000000000000000000e+00
2.854568707482993091e+02 0.000000000000000000e+00
2.857670748299319712e+02 0.000000000000000000e+00
2.860727437641723441e+02 0.000000000000000000e+00
2.864076190476190504e+02 0.000000000000000000e+00
2.867125623582766707e+02 0.000000000000000000e+00
2.870144217687075070e+02 0.000000000000000000e+00
2.873525623582766571e+02 0.000000000000000000e+00
2.876714739229025213e+02 0.000000000000000000e+00
2.879990929705215308e+02 0.000000000000000000e+00
2.883189115646258642e+02 0.000000000000000000e+00
2.886430839002267703e+02 0.000000000000000000e+00
2.889398639455782245e+02 0.000000000000000000e+00
2.892848979591836951e+02 0.000000000000000000e+00
2.896018140589569043e+02 0.000000000000000000e+00
2.898995011337868277e+02 0.000000000000000000e+00
2.902323809523809359e+02 0.000000000000000000e+00
2.905275283446712251e+02 0.000000000000000000e+00
2.908480725623582543e+02 0.000000000000000000e+00
2.911903854875283173e+02 0.000000000000000000e+00
2.915007709750566960e+02 0.000000000000000000e+00
2.918131519274376160e+02 0.000000000000000000e+00
2.921507482993197300e+02 0.000000000000000000e+00
2.924609523809523921e+02 0.000000000000000000e+00
2.927718820861678068e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.943620861678004417e+02 0.000000000000000000e+00
2.947056689342403502e+02 0.000000000000000000e+00
2.950162358276643886e+02 0.000000000000000000e+00
2.953395011337868254e+02 0.000000000000000000e+00
2.956359183673469602e+02 0.000000000000000000e+00
2.959669841269841299e+02 0.000000000000000000e+00
2.962693877551020591e+02 0.000000000000000000e+00
2.965848526077097631e+02 0.000000000000000000e+00
2.969086621315192929e+02 0.000000000000000000e+00
2.972195918367347076e+02 0.000000000000000000e+00
2.975296145124716531e+02 0.000000000000000000e+00
2.978517913832199611e+02 0.000000000000000000e+00
2.981726984126984235e+02 0.000000000000000000e+00
2.984758276643991053e+02 0.000000000000000000e+00
2.988061678004535224e+02 0.000000000000000000e+00
2.991227210884353553e+02 0.000000000000000000e+00
2.994448979591836633e+02 0.000000000000000000e+00
2.997623582766439654e+02 0.000000000000000000e+00
3.000838095238095207e+02 0.000000000000000000e+00
3.003809523809524080e+02 0.000000000000000000e+00
3.006978684807256172e+02 0.000000000000000000e+00
3.010329251700680402e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
3.016778231292516921e+02 0.000000000000000000e+00
3.019778684807256468e+02 0.000000000000000000e+00
3.023212698412698387e+02 0.000000000000000000e+00
3.026332879818593824e+02 0.000000000000000000e+00
3.029427664399092919e+02 0.000000000000000000e+00
3.032814512471655348e+02 0.000000000000000000e+00
3.035994557823129298e+02 0.000000000000000000e+00
3.039069387755101843e+02 0.000000000000000000e+00
3.042068027210884225e+02 0.000000000000000000e+00
3.045389569160997780e+02 0.000000000000000000e+00
3.048446258503401509e+02 0.000000000000000000e+00
3.051533786848072509e+02 0.000000000000000000e+00
3.054699319727891407e+02 0.000000000000000000e+00
3.057988208616779957e+02 0.000000000000000000e+00
3.060916099773242536e+02 0.000000000000000000e+00
3.064185034013605673e+02 0.000000000000000000e+00
3.067394104308390297e+02 0.000000000000000000e+00
3.070788208616780253e+02 0.000000000000000000e+00
3.073910204081632855e+02 0.000000000000000000e+00
3.077050340136054274e+02 0.000000000000000000e+00
3.080275736961451116e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
3.093035827664398880e+02 0.000000000000000000e+00
3.096056235827664409e+02 0.000000000000000000e+00
3.099013151927437661e+02 0.000000000000000000e+00
3.102202267573696304e+02 0.000000000000000000e+00
3.105219047619047501e+02 0.000000000000000000e+00
3.108411791383219906e+02 0.000000000000000000e+00
3.111539229024943438e+02 0.000000000000000000e+00
3.114635827664399130e+02 0.000000000000000000e+00
3.117679818594104404e+02 0.000000000000000000e+00
3.120961451247165428e+02 0.000000000000000000e+00
3.124052607709750760e+02 0.000000000000000000e+00
3.127116553287982015e+02 0.000000000000000000e+00
3.130349206349206383e+02 0.000000000000000000e+00
3.133347845804988765e+02 0.000000000000000000e+00
3.136469841269841368e+02 0.000000000000000000e+00
3.139778684807256468e+02 0.000000000000000000e+00
3.142909750566893194e+02 0.000000000000000000e+00
3.146220408163265461e+02 0.000000000000000000e+00
3.149375056689342500e+02 0.000000000000000000e+00
3.152400907029478390e+02 0.000000000000000000e+00
3.155479365079365266e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
3.168266666666666538e+02 0.000000000000000000e+00
3.171258049886621393e+02 0.000000000000000000e+00
3.174367346938775540e+02 0.000000000000000000e+00
3.177619954648525891e+02 0.000000000000000000e+00
3.180941496598639446e+02 0.000000000000000000e+00
3.183965532879818738e+02 0.000000000000000000e+00
3.186996825396825557e+02 0.000000000000000000e+00
3.190098866213152178e+02 0.000000000000000000e+00
3.193184580498866012e+02 0.000000000000000000e+00
3.196337414965986454e+02 0.000000000000000000e+00
3.199570068027210823e+02 0.000000000000000000e+00
3.202566893424036039e+02 0.000000000000000000e+00
3.205824943310657318e+02 0.000000000000000000e+00
3.208965079365079305e+02 0.000000000000000000e+00
3.212083446712018144e+02 0.000000000000000000e+00
3.215321541950113442e+02 0.000000000000000000e+00
3.218570521541950029e+02 0.000000000000000000e+00
3.221672562358276650e+02 0.000000000000000000e+00
3.224905215419501019e+02 0.000000000000000000e+00
3.228007256235827640e+02 0.000000000000000000e+00
3.231080272108843587e+02 0.000000000000000000e+00


==> R36.dat <==
5.199328798185941025e+01 0.000000000000000000e+00
5.242630385487528599e+01 0.000000000000000000e+00
5.286004535147392147e+01 0.000000000000000000e+00
5.331301587301587119e+01 0.000000000000000000e+00
5.373006802721088349e+01 0.000000000000000000e+00
5.416943310657596555e+01 0.000000000000000000e+00
5.459047619047618838e+01 0.000000000000000000e+00
5.504798185941042732e+01 0.000000000000000000e+00
5.545197278911564354e+01 0.000000000000000000e+00
5.587972789115646322e+01 0.000000000000000000e+00
5.631256235827664369e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
5.760000000000000142e+01 0.000000000000000000e+00
5.804825396825396666e+01 0.000000000000000000e+00
5.849868480725623243e+01 0.000000000000000000e+00
5.891083900226757208e+01 0.000000000000000000e+00
5.934591836699999590e+01 0.000000000000000000e+00
5.978829931972789069e+01 0.000000000000000000e+00
6.020172335600906877e+01 0.000000000000000000e+00
6.060208616780045077e+01 0.000000000000000000e+00
6.105088435374149469e+01 0.000000000000000000e+00
6.150421768707482784e+01 0.000000000000000000e+00
6.193868480725623726e+01 0.000000000000000000e+00
6.234884353741496454e+01 0.000000000000000000e+00
6.279709750566893689e+01 0.000000000000000000e+00
6.324136054421768449e+01 0.000000000000000000e+00
6.366839002267573733e+01 0.000000000000000000e+00
6.409269841269841095e+01 0.000000000000000000e+00
6.454712018140590146e+01 0.000000000000000000e+00
6.496272108843537296e+01 0.000000000000000000e+00
6.541823129251700664e+01 0.000000000000000000e+00
6.584145124716553710e+01 0.000000000000000000e+00
6.629151927437641234e+01 0.000000000000000000e+00
6.672181405895692308e+01 0.000000000000000000e+00
6.715863945578230698e+01 0.000000000000000000e+00
6.758458049886621666e+01 0.000000000000000000e+00
6.803428571428571558e+01 0.000000000000000000e+00
6.845460317460317867e+01 0.000000000000000000e+00
6.890793650793651182e+01 0.000000000000000000e+00
6.932136054421768279e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
7.104326530612244994e+01 0.000000000000000000e+00
7.145995464852607881e+01 0.000000000000000000e+00
7.191929705200000456e+01 0.000000000000000000e+00
7.236625850340135457e+01 0.000000000000000000e+00
7.275591836734693629e+01 0.000000000000000000e+00
7.318748299319727835e+01 0.000000000000000000e+00
7.360852607709750828e+01 0.000000000000000000e+00
7.403591836734693743e+01 0.000000000000000000e+00
7.448000000000000398e+01 0.000000000000000000e+00
7.492317460317460132e+01 0.000000000000000000e+00
7.535800453514738706e+01 0.000000000000000000e+00
7.578195011337868436e+01 0.000000000000000000e+00
7.619646258503401270e+01 0.000000000000000000e+00
7.663854875283446688e+01 0.000000000000000000e+00
7.707501133786847447e+01 0.000000000000000000e+00
7.753306122448979920e+01 0.000000000000000000e+00
7.796934240362811863e+01 0.000000000000000000e+00
7.840870748299319359e+01 0.000000000000000000e+00
7.884208616780045986e+01 0.000000000000000000e+00
7.930140589569161591e+01 0.000000000000000000e+00
7.974222222222222456e+01 0.000000000000000000e+00
8.018340136054422373e+01 0.000000000000000000e+00
8.059555555555554918e+01 0.000000000000000000e+00
8.104199546485260441e+01 0.000000000000000000e+00
8.145650793650793275e+01 0.000000000000000000e+00
8.190131519274376615e+01 0.000000000000000000e+00
8.232997732426304083e+01 0.000000000000000000e+00
8.278693877551020819e+01 0.000000000000000000e+00
8.320598639455782575e+01 0.000000000000000000e+00
8.363356009070294306e+01 0.000000000000000000e+00
8.405369614512471799e+01 0.000000000000000000e+00
8.449687074829931532e+01 0.000000000000000000e+00
8.491990929705215763e+01 0.000000000000000000e+00
8.535764172335601074e+01 0.000000000000000000e+00
8.579682539682539755e+01 0.000000000000000000e+00
8.622911564625850644e+01 0.000000000000000000e+00
8.665886621315192428e+01 0.000000000000000000e+00
8.708517006802721028e+01 0.000000000000000000e+00
8.752689342403628814e+01 0.000000000000000000e+00
8.794666666666667254e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
8.965079364999999711e+01 1.000000000000000000e+00
9.014058956916099419e+01 0.000000000000000000e+00
9.055092970521542384e+01 0.000000000000000000e+00
9.096961451247165087e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.103043990929705274e+02 0.000000000000000000e+00
1.107559183673469363e+02 0.000000000000000000e+00
1.111756916099773207e+02 0.000000000000000000e+00
1.116134240362811738e+02 0.000000000000000000e+00
1.120375510204081593e+02 0.000000000000000000e+00
1.124823582766439927e+02 0.000000000000000000e+00
1.128950566893423968e+02 0.000000000000000000e+00
1.133228117913832165e+02 0.000000000000000000e+00
1.137565532879818591e+02 0.000000000000000000e+00
1.142000907029478469e+02 0.000000000000000000e+00
1.146115192743764197e+02 0.000000000000000000e+00
1.150412698412698376e+02 0.000000000000000000e+00
1.154849886621315136e+02 0.000000000000000000e+00
1.159013151927437661e+02 0.000000000000000000e+00
1.163229024943310606e+02 0.000000000000000000e+00
1.167805895691609948e+02 0.000000000000000000e+00
1.172395464852607745e+02 0.000000000000000000e+00
1.176663945578231250e+02 0.000000000000000000e+00
1.180946938775510233e+02 0.000000000000000000e+00
1.185398639455782330e+02 0.000000000000000000e+00
1.189824943310657659e+02 0.000000000000000000e+00
1.193917460317460382e+02 0.000000000000000000e+00
1.198320181405895681e+02 0.000000000000000000e+00
1.202630385487528315e+02 0.000000000000000000e+00
1.207238095238095212e+02 0.000000000000000000e+00
1.211539229024943296e+02 0.000000000000000000e+00
1.215615419501133800e+02 0.000000000000000000e+00
1.220221315192743816e+02 0.000000000000000000e+00
1.224807256235827708e+02 0.000000000000000000e+00
1.229179138321995453e+02 0.000000000000000000e+00
1.233222675736961520e+02 0.000000000000000000e+00
1.237561904761904827e+02 0.000000000000000000e+00
1.242113378684807259e+02 0.000000000000000000e+00
1.246496145124716577e+02 0.000000000000000000e+00
1.250659410430838960e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.276794557823129281e+02 0.000000000000000000e+00
1.281019501133786775e+02 0.000000000000000000e+00
1.285338775510203959e+02 0.000000000000000000e+00
1.289529251700680277e+02 0.000000000000000000e+00
1.293901133786848163e+02 0.000000000000000000e+00
1.297955555555555520e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.306799092970521485e+02 0.000000000000000000e+00
1.311216326530612264e+02 0.000000000000000000e+00
1.315227210884353610e+02 0.000000000000000000e+00
1.319813151927437502e+02 0.000000000000000000e+00
1.324330158730158757e+02 0.000000000000000000e+00
1.328885260770975094e+02 0.000000000000000000e+00
1.333275283446712081e+02 0.000000000000000000e+00
1.337648979591836849e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.372159637188208592e+02 0.000000000000000000e+00
1.376892517006802734e+02 0.000000000000000000e+00
1.381173696145124836e+02 0.000000000000000000e+00
1.385549206349206486e+02 0.000000000000000000e+00
1.389928344671201899e+02 0.000000000000000000e+00
1.394093424036281306e+02 0.000000000000000000e+00
1.398508843537414919e+02 0.000000000000000000e+00
1.402577777777777897e+02 0.000000000000000000e+00
1.406677551020408146e+02 0.000000000000000000e+00
1.410751927437641768e+02 0.000000000000000000e+00
1.415141950113378755e+02 0.000000000000000000e+00
1.419473922902494394e+02 0.000000000000000000e+00
1.423653514739229138e+02 0.000000000000000000e+00
1.428134240362811909e+02 0.000000000000000000e+00
1.432460770975056619e+02 0.000000000000000000e+00
1.436736507936508076e+02 0.000000000000000000e+00
1.440990476190476102e+02 0.000000000000000000e+00
1.445139229024943290e+02 0.000000000000000000e+00
1.449414965986394463e+02 0.000000000000000000e+00
1.453716099773242547e+02 0.000000000000000000e+00
1.458095238095237960e+02 0.000000000000000000e+00
1.462361904761904725e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.472562358276643977e+02 0.000000000000000000e+00
1.477108390022675621e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.487152834467120215e+02 0.000000000000000000e+00
1.491609977324262957e+02 0.000000000000000000e+00
1.495954648526077051e+02 0.000000000000000000e+00
1.500384580498866285e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.521863038548752911e+02 0.000000000000000000e+00
1.525933786848072486e+02 0.000000000000000000e+00
1.530380045351473939e+02 0.000000000000000000e+00
1.534403628117913740e+02 0.000000000000000000e+00
1.538499773242630511e+02 0.000000000000000000e+00
1.542886167800453450e+02 0.000000000000000000e+00
1.547294331065759536e+02 0.000000000000000000e+00
1.551448526077097370e+02 0.000000000000000000e+00
1.555921995464852614e+02 0.000000000000000000e+00
1.560312018140589601e+02 0.000000000000000000e+00
1.564595011337868584e+02 0.000000000000000000e+00
1.568829024943310628e+02 0.000000000000000000e+00
1.573128344671201830e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.651493877551020546e+02 0.000000000000000000e+00
1.655833106575963711e+02 0.000000000000000000e+00
1.660442630385487632e+02 0.000000000000000000e+00
1.664863492063492174e+02 0.000000000000000000e+00
1.669034013605442226e+02 0.000000000000000000e+00
1.673449433106575839e+02 0.000000000000000000e+00
1.677728798185941059e+02 0.000000000000000000e+00
1.681872108843537319e+02 0.000000000000000000e+00
1.686367346938775427e+02 0.000000000000000000e+00
1.690494331065759752e+02 0.000000000000000000e+00
1.695013151927437605e+02 0.000000000000000000e+00
1.699343310657596362e+02 0.000000000000000000e+00
1.703608163265306246e+02 0.000000000000000000e+00
1.707834920634920763e+02 0.000000000000000000e+00
1.712201360544217721e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.725344217687074888e+02 0.000000000000000000e+00
1.729688888888888982e+02 0.000000000000000000e+00
1.733959183673469511e+02 0.000000000000000000e+00
1.738401814058956916e+02 0.000000000000000000e+00
1.742646712018140533e+02 0.000000000000000000e+00
1.747043990929705330e+02 0.000000000000000000e+00
1.751307029478458048e+02 0.000000000000000000e+00
1.755724263038548827e+02 0.000000000000000000e+00
1.760034467120181318e+02 0.000000000000000000e+00
1.764234013605442044e+02 0.000000000000000000e+00
1.768384580498866114e+02 0.000000000000000000e+00
1.773110204081632730e+02 0.000000000000000000e+00
1.777458503401360588e+02 0.000000000000000000e+00
1.781661678004535077e+02 0.000000000000000000e+00
1.785732426303854936e+02 0.000000000000000000e+00
1.790267573696145007e+02 0.000000000000000000e+00
1.794565079365079328e+02 0.000000000000000000e+00
1.798568707482993148e+02 0.000000000000000000e+00
1.803000453514739263e+02 0.000000000000000000e+00
1.807706122448979613e+02 0.000000000000000000e+00
1.811992743764172360e+02 0.000000000000000000e+00
1.816321088435374236e+02 0.000000000000000000e+00
1.820631292517006727e+02 0.000000000000000000e+00
1.825128344671201717e+02 0.000000000000000000e+00
1.829389569160997837e+02 0.000000000000000000e+00
1.833770521541950131e+02 0.000000000000000000e+00
1.837935600907029539e+02 0.000000000000000000e+00
1.842209523809523830e+02 0.000000000000000000e+00
1.846684807256235956e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.859448526077097483e+02 0.000000000000000000e+00
1.864010884353741631e+02 0.000000000000000000e+00
1.868605895691609931e+02 0.000000000000000000e+00
1.872729251700680209e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.889962811791383217e+02 0.000000000000000000e+00
1.893924716553287908e+02 0.000000000000000000e+00
1.898525170068027137e+02 0.000000000000000000e+00
1.902991383219954571e+02 0.000000000000000000e+00
1.906946031746031736e+02 0.000000000000000000e+00
1.911297959183673356e+02 0.000000000000000000e+00
1.915339682539682542e+02 0.000000000000000000e+00
1.919575510204081752e+02 0.000000000000000000e+00
1.923813151927437559e+02 0.000000000000000000e+00
1.928237641723356148e+02 0.000000000000000000e+00
1.932569614512471787e+02 0.000000000000000000e+00
1.937001360544217619e+02 0.000000000000000000e+00
1.941237188208616828e+02 0.000000000000000000e+00
1.945405895691609999e+02 0.000000000000000000e+00
1.949853968253968333e+02 0.000000000000000000e+00
1.954091609977324140e+02 0.000000000000000000e+00
1.958238548752834447e+02 0.000000000000000000e+00
1.962570521541950086e+02 0.000000000000000000e+00
1.966788208616779912e+02 0.000000000000000000e+00
1.971194557823129117e+02 0.000000000000000000e+00
1.975252607709750521e+02 0.000000000000000000e+00
1.979375963718820799e+02 0.000000000000000000e+00
1.983664399092970427e+02 0.000000000000000000e+00
1.987829478458049834e+02 0.000000000000000000e+00
1.992188662131519266e+02 0.000000000000000000e+00
1.996337414965986454e+02 0.000000000000000000e+00
2.000823582766439870e+02 0.000000000000000000e+00
2.005153741496598627e+02 0.000000000000000000e+00
2.009443990929705137e+02 0.000000000000000000e+00
2.013754195011337913e+02 0.000000000000000000e+00
2.017781405895691478e+02 0.000000000000000000e+00
2.022245804988662030e+02 0.000000000000000000e+00
2.026421768707483011e+02 0.000000000000000000e+00
2.030628571428571547e+02 0.000000000000000000e+00
2.035092970521541815e+02 0.000000000000000000e+00
2.039406802721088354e+02 0.000000000000000000e+00
2.044154195011337833e+02 0.000000000000000000e+00
2.048243083900226793e+02 0.000000000000000000e+00
2.052544217687074877e+02 0.000000000000000000e+00
2.056948752834467200e+02 0.000000000000000000e+00
2.061191836729999807e+02 1.000000000000000000e+00
2.065529251700680220e+02 0.000000000000000000e+00
2.069844897959183641e+02 0.000000000000000000e+00
2.074401814058956859e+02 0.000000000000000000e+00
2.079107482993197209e+02 0.000000000000000000e+00
2.083102040816326621e+02 0.000000000000000000e+00
2.087470294784580460e+02 0.000000000000000000e+00
2.091858503401360565e+02 0.000000000000000000e+00
2.096281179138321988e+02 0.000000000000000000e+00
2.100395464852607574e+02 0.000000000000000000e+00
2.104868934240362819e+02 0.000000000000000000e+00
2.109188208616780003e+02 0.000000000000000000e+00
2.113469387755102105e+02 0.000000000000000000e+00
2.117754195011337970e+02 0.000000000000000000e+00
2.122218594104308522e+02 0.000000000000000000e+00
2.126790022675737077e+02 0.000000000000000000e+00
2.131074829931972658e+02 0.000000000000000000e+00
2.135492063492063437e+02 0.000000000000000000e+00
2.139785941043083994e+02 0.000000000000000000e+00
2.144337414965986284e+02 0.000000000000000000e+00
2.148709297052154170e+02 0.000000000000000000e+00
2.153164625850340030e+02 0.000000000000000000e+00
2.157491156462585025e+02 0.000000000000000000e+00
2.162060770975056698e+02 0.000000000000000000e+00
2.166162358276644113e+02 0.000000000000000000e+00
2.170871655328798226e+02 0.000000000000000000e+00
2.175038548752834515e+02 0.000000000000000000e+00
2.179883900226757305e+02 0.000000000000000000e+00
2.184214058956916062e+02 0.000000000000000000e+00
2.188589569160997712e+02 0.000000000000000000e+00
2.193014058956916017e+02 0.000000000000000000e+00
2.197420408163265222e+02 0.000000000000000000e+00
2.202165986394557819e+02 0.000000000000000000e+00
2.206149659863945658e+02 0.000000000000000000e+00
2.210485260770975060e+02 0.000000000000000000e+00
2.214951473922902494e+02 0.000000000000000000e+00
2.219366893424036391e+02 0.000000000000000000e+00
2.223600907029478435e+02 0.000000000000000000e+00
2.228328344671201933e+02 0.000000000000000000e+00
2.232776417233559982e+02 0.000000000000000000e+00
2.237165532870000106e+02 1.000000000000000000e+00
2.241688888888888869e+02 0.000000000000000000e+00
2.246209523809523887e+02 0.000000000000000000e+00


==> R37.dat <==
7.279782312925169663e+01 0.000000000000000000e+00
7.324462585034014239e+01 0.000000000000000000e+00
7.368761904761905157e+01 0.000000000000000000e+00
7.412190476190475863e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
7.502222222222222570e+01 0.000000000000000000e+00
7.544072562358276457e+01 0.000000000000000000e+00
7.590004535147392062e+01 0.000000000000000000e+00
7.635718820861677614e+01 0.000000000000000000e+00
7.678385487528345266e+01 0.000000000000000000e+00
7.722630385487528315e+01 0.000000000000000000e+00
7.767129251700680470e+01 0.000000000000000000e+00
7.811156462585033466e+01 0.000000000000000000e+00
7.855111111111111200e+01 0.000000000000000000e+00
7.896725623582766218e+01 0.000000000000000000e+00
7.943727891156463272e+01 0.000000000000000000e+00
7.988498866213151928e+01 0.000000000000000000e+00
8.033759637188208558e+01 0.000000000000000000e+00
8.077387755102040501e+01 0.000000000000000000e+00
8.122412698412698262e+01 0.000000000000000000e+00
8.168181405895691682e+01 0.000000000000000000e+00
8.212244897959183731e+01 0.000000000000000000e+00
8.255582766439908937e+01 0.000000000000000000e+00
8.299537414965986670e+01 0.000000000000000000e+00
8.343746031746032088e+01 0.000000000000000000e+00
8.385850340136055081e+01 0.000000000000000000e+00
8.430385487528344868e+01 0.000000000000000000e+00
8.472471655328797624e+01 0.000000000000000000e+00
8.520326530612244653e+01 0.000000000000000000e+00
8.567981859410430445e+01 0.000000000000000000e+00
8.609795918367346701e+01 0.000000000000000000e+00
8.655346938775510068e+01 0.000000000000000000e+00
8.699827664399093408e+01 0.000000000000000000e+00
8.747882086167800253e+01 0.000000000000000000e+00
8.790113378684807799e+01 0.000000000000000000e+00
8.832453514739229661e+01 0.000000000000000000e+00
8.876843537399999207e+01 1.000000000000000000e+00
8.920925170068026944e+01 0.000000000000000000e+00
8.964317460317460018e+01 0.000000000000000000e+00
9.007655328798186645e+01 0.000000000000000000e+00
9.055419501133786753e+01 0.000000000000000000e+00
9.098122448979592036e+01 0.000000000000000000e+00
9.142258503401360770e+01 0.000000000000000000e+00
9.188335600907029743e+01 0.000000000000000000e+00
9.233904761904761926e+01 0.000000000000000000e+00
9.277460317399999212e+01 1.000000000000000000e+00
9.320126984099999845e+01 1.000000000000000000e+00
9.364553287981858887e+01 0.000000000000000000e+00
9.409287981859409911e+01 0.000000000000000000e+00
9.454530612244897725e+01 0.000000000000000000e+00
9.500063492063492276e+01 0.000000000000000000e+00
9.542222222222221717e+01 0.000000000000000000e+00
9.588226757369614006e+01 0.000000000000000000e+00
9.632054421768707186e+01 0.000000000000000000e+00
9.674267573696144495e+01 0.000000000000000000e+00
9.719201814058956757e+01 0.000000000000000000e+00
9.764208616780045702e+01 0.000000000000000000e+00
9.809614512471655701e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.016774603174603158e+02 0.000000000000000000e+00
1.020956009070294783e+02 0.000000000000000000e+00
1.025273469387755085e+02 0.000000000000000000e+00
1.029768707482993193e+02 0.000000000000000000e+00
1.034135147392290293e+02 0.000000000000000000e+00
1.038536054421768711e+02 0.000000000000000000e+00
1.043169160997732376e+02 0.000000000000000000e+00
1.047626303854875260e+02 0.000000000000000000e+00
1.052014512471655365e+02 0.000000000000000000e+00
1.056399092970521565e+02 0.000000000000000000e+00
1.060928798185940991e+02 0.000000000000000000e+00
1.065449433106576009e+02 0.000000000000000000e+00
1.069736054421768756e+02 0.000000000000000000e+00
1.074171428571428635e+02 0.000000000000000000e+00
1.078712018140589635e+02 0.000000000000000000e+00
1.083169160997732376e+02 0.000000000000000000e+00
1.087506575963718802e+02 0.000000000000000000e+00
1.091987301587301573e+02 0.000000000000000000e+00
1.096321088435374094e+02 0.000000000000000000e+00
1.100838095229999993e+02 0.000000000000000000e+00
1.105295238095238091e+02 0.000000000000000000e+00
1.109714285714285751e+02 0.000000000000000000e+00
1.114155102040816274e+02 0.000000000000000000e+00
1.118643083900226713e+02 0.000000000000000000e+00
1.122744671201814128e+02 0.000000000000000000e+00
1.127386848072562344e+02 0.000000000000000000e+00
1.131820408163265341e+02 0.000000000000000000e+00
1.136375510204081678e+02 0.000000000000000000e+00
1.140565986394557854e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.158655782312925169e+02 0.000000000000000000e+00
1.162860770975056681e+02 0.000000000000000000e+00
1.167288888888888891e+02 0.000000000000000000e+00
1.171682539682539641e+02 0.000000000000000000e+00
1.176273922902494320e+02 0.000000000000000000e+00
1.180689342403628075e+02 0.000000000000000000e+00
1.185046712018140624e+02 0.000000000000000000e+00
1.189786848072562293e+02 0.000000000000000000e+00
1.194035374149659816e+02 0.000000000000000000e+00
1.198563265306122503e+02 0.000000000000000000e+00
1.202699319727891094e+02 0.000000000000000000e+00
1.207254421768707431e+02 0.000000000000000000e+00
1.211902040816326576e+02 0.000000000000000000e+00
1.216390022675737015e+02 0.000000000000000000e+00
1.220631292517006870e+02 0.000000000000000000e+00
1.225322448979591883e+02 0.000000000000000000e+00
1.229596371882086174e+02 0.000000000000000000e+00
1.234133333333333269e+02 0.000000000000000000e+00
1.238577777777777840e+02 0.000000000000000000e+00
1.243000453514739263e+02 0.000000000000000000e+00
1.247593650793650824e+02 0.000000000000000000e+00
1.251796825396825454e+02 0.000000000000000000e+00
1.256119727891156401e+02 0.000000000000000000e+00
1.260789115646258551e+02 0.000000000000000000e+00
1.264952380952380935e+02 0.000000000000000000e+00
1.269302494331065816e+02 0.000000000000000000e+00
1.274029931972789171e+02 0.000000000000000000e+00
1.278425396825396803e+02 0.000000000000000000e+00
1.282519727891156549e+02 0.000000000000000000e+00
1.286953287981859546e+02 0.000000000000000000e+00
1.291383219954648496e+02 0.000000000000000000e+00
1.295736961451247282e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.304736507936507905e+02 0.000000000000000000e+00
1.309070294784580426e+02 0.000000000000000000e+00
1.313365986394557865e+02 0.000000000000000000e+00
1.318002721088435294e+02 0.000000000000000000e+00
1.322557823120000080e+02 0.000000000000000000e+00
1.326955102040816428e+02 0.000000000000000000e+00
1.331417687074829814e+02 0.000000000000000000e+00
1.336177777770000148e+02 1.000000000000000000e+00
1.340342857139999921e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
1.349529251699999861e+02 1.000000000000000000e+00
1.353607256235827663e+02 0.000000000000000000e+00
1.358124263038548634e+02 0.000000000000000000e+00
1.362209523809523830e+02 0.000000000000000000e+00
1.366742857142857019e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.389226303854875368e+02 0.000000000000000000e+00
1.393630839002267692e+02 0.000000000000000000e+00
1.397754195011337970e+02 0.000000000000000000e+00
1.402387301587301636e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.411611791383219838e+02 0.000000000000000000e+00
1.415929251700680140e+02 0.000000000000000000e+00
1.420244897959183561e+02 0.000000000000000000e+00
1.424442630385487405e+02 0.000000000000000000e+00
1.429182766439909358e+02 0.000000000000000000e+00
1.433541950113378789e+02 0.000000000000000000e+00
1.437984580498866194e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.446802721088435248e+02 0.000000000000000000e+00
1.451357823129251585e+02 0.000000000000000000e+00
1.455854875283446574e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.491109297052154261e+02 0.000000000000000000e+00
1.495365079365079453e+02 0.000000000000000000e+00
1.499938321995464889e+02 0.000000000000000000e+00
1.504223129251700755e+02 0.000000000000000000e+00
1.508872562358276639e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.518768253968254101e+02 0.000000000000000000e+00
1.522811791383219884e+02 0.000000000000000000e+00
1.527160090702947741e+02 0.000000000000000000e+00
1.531611791383219838e+02 0.000000000000000000e+00
1.535947392290249525e+02 0.000000000000000000e+00
1.540375510204081593e+02 0.000000000000000000e+00
1.544932426303854811e+02 0.000000000000000000e+00
1.549360544217687163e+02 0.000000000000000000e+00
1.553627210884353644e+02 0.000000000000000000e+00
1.558015419501133749e+02 0.000000000000000000e+00
1.562684807256235899e+02 0.000000000000000000e+00
1.567004081632653083e+02 0.000000000000000000e+00
1.571392290249433188e+02 0.000000000000000000e+00
1.575800453514739274e+02 0.000000000000000000e+00
1.580333333330000016e+02 0.000000000000000000e+00
1.585104761904761972e+02 0.000000000000000000e+00
1.589117460317460200e+02 0.000000000000000000e+00
1.593705215419501258e+02 0.000000000000000000e+00
1.598013605442176868e+02 0.000000000000000000e+00
1.602430839002267646e+02 0.000000000000000000e+00
1.606744671201814185e+02 0.000000000000000000e+00
1.611196371882086282e+02 0.000000000000000000e+00
1.615842176870748403e+02 0.000000000000000000e+00
1.620346485260770919e+02 0.000000000000000000e+00
1.624529705215419426e+02 0.000000000000000000e+00
1.628836281179138439e+02 0.000000000000000000e+00
1.633545578231292552e+02 0.000000000000000000e+00
1.638057142857142878e+02 0.000000000000000000e+00
1.642487074829932112e+02 0.000000000000000000e+00
1.646590476190476124e+02 0.000000000000000000e+00
1.651145578231292461e+02 0.000000000000000000e+00
1.655974603174603033e+02 0.000000000000000000e+00
1.660538775510204061e+02 0.000000000000000000e+00
1.664781859410430798e+02 0.000000000000000000e+00
1.669215419501133795e+02 0.000000000000000000e+00
1.673569160997732297e+02 0.000000000000000000e+00
1.677980952380952431e+02 0.000000000000000000e+00
1.682280272108843633e+02 0.000000000000000000e+00
1.686978684807256172e+02 0.000000000000000000e+00
1.691292517006802711e+02 0.000000000000000000e+00
1.695820408163265256e+02 0.000000000000000000e+00
1.700306575963718956e+02 0.000000000000000000e+00
1.704870748299319700e+02 0.000000000000000000e+00
1.709142857142857110e+02 0.000000000000000000e+00
1.713487528344671205e+02 0.000000000000000000e+00
1.718039002267573778e+02 0.000000000000000000e+00
1.722536054421768767e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.731434920629999965e+02 0.000000000000000000e+00
1.735818594104308374e+02 0.000000000000000000e+00
1.740081632653061092e+02 0.000000000000000000e+00
1.744489795918367463e+02 0.000000000000000000e+00
1.748761904761904873e+02 0.000000000000000000e+00
1.753355102040816291e+02 0.000000000000000000e+00
1.757895691609977291e+02 0.000000000000000000e+00
1.762320181405895596e+02 0.000000000000000000e+00
1.766548752829999955e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
1.775669841269841243e+02 0.000000000000000000e+00
1.779662585034013489e+02 0.000000000000000000e+00
1.784204988662131655e+02 0.000000000000000000e+00
1.788406349206349262e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.798292970521542031e+02 0.000000000000000000e+00
1.802525170068027194e+02 0.000000000000000000e+00
1.806893424036281317e+02 0.000000000000000000e+00
1.811386848072562259e+02 0.000000000000000000e+00
1.815698866213151916e+02 0.000000000000000000e+00
1.820019954648525982e+02 0.000000000000000000e+00
1.824515192743764089e+02 0.000000000000000000e+00
1.829028571428571297e+02 0.000000000000000000e+00
1.833694331065759684e+02 0.000000000000000000e+00
1.838033560090000265e+02 0.000000000000000000e+00
1.842314739229024951e+02 0.000000000000000000e+00
1.846592290249433006e+02 0.000000000000000000e+00
1.851163718820861561e+02 0.000000000000000000e+00
1.855544671201814140e+02 0.000000000000000000e+00
1.860107029469999986e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.869217233560090676e+02 0.000000000000000000e+00
1.873251700680272052e+02 0.000000000000000000e+00
1.877636281179138393e+02 0.000000000000000000e+00
1.882334693877550933e+02 0.000000000000000000e+00
1.886702947845805056e+02 0.000000000000000000e+00
1.891034920634920695e+02 0.000000000000000000e+00
1.895758730158730145e+02 0.000000000000000000e+00
1.899929251700680197e+02 0.000000000000000000e+00
1.904785487528344561e+02 0.000000000000000000e+00
1.908859863945578184e+02 0.000000000000000000e+00
1.913531065759637215e+02 0.000000000000000000e+00
1.917781405895691478e+02 0.000000000000000000e+00
1.922147845804988719e+02 0.000000000000000000e+00
1.926612244897959272e+02 0.000000000000000000e+00
1.931033106575963814e+02 0.000000000000000000e+00
1.935633560090703043e+02 0.000000000000000000e+00
1.940370068027210948e+02 0.000000000000000000e+00
1.944486167800453416e+02 0.000000000000000000e+00
1.948809070294784647e+02 0.000000000000000000e+00
1.953184580498866296e+02 0.000000000000000000e+00
1.957926530612244846e+02 0.000000000000000000e+00
1.962126077097505572e+02 0.000000000000000000e+00
1.966403628117913911e+02 0.000000000000000000e+00
1.970846258503401316e+02 0.000000000000000000e+00
1.975595464852607677e+02 0.000000000000000000e+00
1.979921995464852671e+02 0.000000000000000000e+00
1.984257596371882073e+02 0.000000000000000000e+00
1.988647619047619060e+02 0.000000000000000000e+00
1.993324263038548736e+02 0.000000000000000000e+00
1.997578231292517046e+02 0.000000000000000000e+00
2.001873922902494201e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.011533786848072509e+02 0.000000000000000000e+00
2.015746031746031690e+02 0.000000000000000000e+00
2.020083446712018258e+02 0.000000000000000000e+00
2.024393650793650750e+02 0.000000000000000000e+00
2.028823582766439984e+02 0.000000000000000000e+00
2.033153741496598741e+02 0.000000000000000000e+00
2.037701587301587267e+02 0.000000000000000000e+00
2.042229478458049812e+02 0.000000000000000000e+00
2.046688435374149719e+02 0.000000000000000000e+00
2.051000453514739092e+02 0.000000000000000000e+00
2.055466666666666526e+02 0.000000000000000000e+00
2.060019954648525982e+02 0.000000000000000000e+00
2.064382766439909176e+02 0.000000000000000000e+00
2.068683900226757260e+02 0.000000000000000000e+00
2.073215419501133852e+02 0.000000000000000000e+00
2.077440362811791488e+02 0.000000000000000000e+00
2.081973696145124677e+02 0.000000000000000000e+00
2.086507029478458151e+02 0.000000000000000000e+00
2.091134693877550887e+02 0.000000000000000000e+00
2.095450340136054308e+02 0.000000000000000000e+00
2.099816780045351550e+02 0.000000000000000000e+00
2.104166893424036289e+02 0.000000000000000000e+00
2.108627664399093078e+02 0.000000000000000000e+00
2.113260770975056744e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.121585487528344629e+02 0.000000000000000000e+00
2.125812244897959147e+02 0.000000000000000000e+00
2.130447165532879694e+02 0.000000000000000000e+00
2.135207256235827629e+02 0.000000000000000000e+00
2.139731519274376410e+02 0.000000000000000000e+00
2.143697052154195148e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.153262585034013625e+02 0.000000000000000000e+00
2.157527437641723225e+02 0.000000000000000000e+00
2.162040816326530717e+02 0.000000000000000000e+00
2.166389115646258574e+02 0.000000000000000000e+00
2.170862585034013534e+02 0.000000000000000000e+00
2.175062131519274260e+02 0.000000000000000000e+00
2.179911111109999808e+02 1.000000000000000000e+00
2.184366439899999932e+02 1.000000000000000000e+00
2.188720181399999944e+02 1.000000000000000000e+00
2.193295238090000225e+02 1.000000000000000000e+00
2.197525623580000058e+02 1.000000000000000000e+00
2.202115192740000111e+02 1.000000000000000000e+00
2.206459863945578093e+02 0.000000000000000000e+00
2.210891609977324208e+02 0.000000000000000000e+00
2.215519274376417229e+02 0.000000000000000000e+00
2.219976417233559971e+02 0.000000000000000000e+00
2.224293877551020273e+02 0.000000000000000000e+00
2.228660317460317515e+02 0.000000000000000000e+00
2.233008616780045372e+02 0.000000000000000000e+00
2.237438548752834606e+02 0.000000000000000000e+00
2.241999092970521588e+02 0.000000000000000000e+00
2.246321995464852534e+02 0.000000000000000000e+00
2.250793650793650897e+02 0.000000000000000000e+00
2.255247165532879876e+02 0.000000000000000000e+00
2.259727891156462647e+02 0.000000000000000000e+00
2.264039909297052020e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.295430385487528326e+02 0.000000000000000000e+00
2.299562811791383297e+02 0.000000000000000000e+00
2.303945578231292473e+02 0.000000000000000000e+00
2.308767346930000031e+02 1.000000000000000000e+00
2.313063038540000207e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.326063492059999760e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.344170521540000038e+02 1.000000000000000000e+00
2.348538775509999823e+02 1.000000000000000000e+00
2.352827210879999882e+02 1.000000000000000000e+00
2.357529251699999975e+02 1.000000000000000000e+00
2.361570975049999959e+02 0.000000000000000000e+00
2.366242176870748324e+02 0.000000000000000000e+00
2.370884353741496682e+02 0.000000000000000000e+00
2.375276190476190550e+02 0.000000000000000000e+00
2.379838548752834413e+02 0.000000000000000000e+00
2.384079818594104268e+02 0.000000000000000000e+00
2.388540589569161057e+02 0.000000000000000000e+00
2.393197278911564752e+02 0.000000000000000000e+00
2.397516553287981935e+02 0.000000000000000000e+00
2.402068027210884225e+02 0.000000000000000000e+00
2.406325623582766582e+02 0.000000000000000000e+00
2.410926077097505811e+02 0.000000000000000000e+00
2.415172789115646310e+02 0.000000000000000000e+00
2.419631746031745934e+02 0.000000000000000000e+00
2.424076190469999972e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.450782766439909324e+02 0.000000000000000000e+00
2.454978684807256286e+02 0.000000000000000000e+00
2.459472108843537512e+02 0.000000000000000000e+00
2.464041723356009186e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.473174149650000118e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.486436281179138348e+02 0.000000000000000000e+00
2.490824489795918453e+02 0.000000000000000000e+00
2.494828117913832273e+02 0.000000000000000000e+00
2.499562811791383297e+02 0.000000000000000000e+00
2.503608163265306246e+02 0.000000000000000000e+00
2.508433560090703054e+02 0.000000000000000000e+00
2.512673015873015743e+02 0.000000000000000000e+00
2.517188208616780116e+02 0.000000000000000000e+00
2.521636281179138450e+02 0.000000000000000000e+00
2.526169614512471640e+02 0.000000000000000000e+00
2.530492517006802586e+02 0.000000000000000000e+00
2.534673922902494212e+02 0.000000000000000000e+00
2.539313832190000255e+02 0.000000000000000000e+00
2.543709750566893320e+02 0.000000000000000000e+00


==> R38.dat <==
1.316825396825396899e+00 0.000000000000000000e+00
1.565170068027210926e+00 0.000000000000000000e+00
1.772879818594104373e+00 0.000000000000000000e+00
2.004716553287981817e+00 0.000000000000000000e+00
2.220226757369614390e+00 0.000000000000000000e+00
2.470566893424036348e+00 0.000000000000000000e+00
2.681541950113378814e+00 0.000000000000000000e+00
2.927891156462584910e+00 0.000000000000000000e+00
3.130158730158730140e+00 0.000000000000000000e+00
3.366530612244897913e+00 0.000000000000000000e+00
3.567891156462585034e+00 0.000000000000000000e+00
3.807891156462585247e+00 0.000000000000000000e+00
4.020317460317460068e+00 0.000000000000000000e+00
4.272653061224489512e+00 0.000000000000000000e+00
4.487800453514739552e+00 0.000000000000000000e+00
4.733786848072562670e+00 0.000000000000000000e+00
4.946213151927437934e+00 0.000000000000000000e+00
5.183673469387755084e+00 0.000000000000000000e+00
5.391746031746031953e+00 0.000000000000000000e+00
5.631564625850340455e+00 0.000000000000000000e+00
5.849977324263038625e+00 0.000000000000000000e+00
6.086530612244898109e+00 0.000000000000000000e+00
6.312925170068027114e+00 0.000000000000000000e+00
6.548934240362811465e+00 0.000000000000000000e+00
6.757732426303855178e+00 0.000000000000000000e+00
6.994104308390022950e+00 0.000000000000000000e+00
7.218503401360544025e+00 0.000000000000000000e+00
7.457777777777777395e+00 0.000000000000000000e+00
7.684353741496599000e+00 0.000000000000000000e+00
7.924172335600906614e+00 0.000000000000000000e+00
8.148390022675737754e+00 0.000000000000000000e+00
8.395827664399092782e+00 0.000000000000000000e+00
8.654875283446711975e+00 0.000000000000000000e+00
8.858049886621314428e+00 0.000000000000000000e+00
9.066848072562358141e+00 0.000000000000000000e+00
9.305215419501132956e+00 0.000000000000000000e+00
9.515283446712018645e+00 0.000000000000000000e+00
9.757823129251701033e+00 0.000000000000000000e+00
9.978049886621315423e+00 0.000000000000000000e+00
1.020244897959183739e+01 0.000000000000000000e+00
1.041922902494331105e+01 0.000000000000000000e+00
1.066195011337868515e+01 0.000000000000000000e+00
1.086780045299999919e+01 0.000000000000000000e+00
1.110426303799999914e+01 0.000000000000000000e+00
1.133424036281179070e+01 0.000000000000000000e+00
1.156462585034013557e+01 0.000000000000000000e+00
1.177795918367346850e+01 0.000000000000000000e+00
1.200852607709750508e+01 0.000000000000000000e+00
1.222820861678004611e+01 0.000000000000000000e+00
1.247963718820861700e+01 0.000000000000000000e+00
1.268281179138321946e+01 0.000000000000000000e+00
1.292444444444444507e+01 0.000000000000000000e+00
1.313614512471655260e+01 0.000000000000000000e+00
1.338303854875283427e+01 0.000000000000000000e+00
1.358947845804988575e+01 0.000000000000000000e+00
1.383310657596371840e+01 0.000000000000000000e+00
1.404734693877550988e+01 0.000000000000000000e+00
1.429024943310657569e+01 0.000000000000000000e+00
1.450013605442176789e+01 0.000000000000000000e+00
1.473433106575963691e+01 0.000000000000000000e+00
1.495020408163265380e+01 0.000000000000000000e+00
1.519437641723355981e+01 0.000000000000000000e+00
1.540789115646258445e+01 0.000000000000000000e+00
1.564498866213151906e+01 0.000000000000000000e+00
1.585904761904761884e+01 0.000000000000000000e+00
1.610594104308389873e+01 0.000000000000000000e+00
1.632090702947845884e+01 0.000000000000000000e+00
1.655138321900000165e+01 0.000000000000000000e+00
1.678258503401360713e+01 0.000000000000000000e+00
1.700299319727891145e+01 0.000000000000000000e+00
1.721922902494330998e+01 0.000000000000000000e+00
1.745269841269841393e+01 0.000000000000000000e+00
1.767600907029478563e+01 0.000000000000000000e+00
1.790585034013605537e+01 0.000000000000000000e+00
1.815201814058956842e+01 0.000000000000000000e+00
1.837968253968254118e+01 0.000000000000000000e+00
1.861950113378684790e+01 0.000000000000000000e+00
1.887292517006802584e+01 0.000000000000000000e+00
1.909605442176870582e+01 0.000000000000000000e+00
1.933170068027211030e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.201396825300000160e+01 0.000000000000000000e+00
2.225995464800000079e+01 0.000000000000000000e+00
2.249124716553287939e+01 0.000000000000000000e+00
2.269151927437641802e+01 0.000000000000000000e+00
2.293024943310657449e+01 0.000000000000000000e+00
2.317043083900226819e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.362775510204081542e+01 0.000000000000000000e+00
2.387664399000000159e+01 0.000000000000000000e+00
2.408290249433106567e+01 0.000000000000000000e+00
2.431328798185941054e+01 0.000000000000000000e+00
2.453405895691609828e+01 0.000000000000000000e+00
2.476299319727891302e+01 0.000000000000000000e+00
2.499501133786847973e+01 0.000000000000000000e+00
2.524281179138321818e+01 0.000000000000000000e+00
2.544798185941042945e+01 0.000000000000000000e+00
2.569015873015872842e+01 0.000000000000000000e+00
2.591020408163265287e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.636045351473923049e+01 0.000000000000000000e+00
2.659011337868480851e+01 0.000000000000000000e+00
2.680453514739228993e+01 0.000000000000000000e+00
2.704526077097505521e+01 0.000000000000000000e+00
2.725768707482993136e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.772480725623582742e+01 0.000000000000000000e+00
2.796317460317460402e+01 0.000000000000000000e+00
2.816925170068027384e+01 0.000000000000000000e+00
2.840888888888888886e+01 0.000000000000000000e+00
2.861605442176870895e+01 0.000000000000000000e+00
2.885297052099999959e+01 0.000000000000000000e+00
2.907192743764172249e+01 0.000000000000000000e+00
2.930394557823129276e+01 0.000000000000000000e+00
2.952743764172335617e+01 0.000000000000000000e+00
2.976399092970521565e+01 0.000000000000000000e+00
2.997986394557823076e+01 0.000000000000000000e+00
3.020916099773242536e+01 0.000000000000000000e+00
3.042521541950113217e+01 0.000000000000000000e+00
3.065977324263038639e+01 0.000000000000000000e+00
3.087873015873015703e+01 0.000000000000000000e+00
3.111274376417233611e+01 0.000000000000000000e+00
3.131700680272108883e+01 0.000000000000000000e+00
3.152798185941043130e+01 0.000000000000000000e+00
3.176743764172335460e+01 0.000000000000000000e+00
3.199346938775510196e+01 0.000000000000000000e+00
3.220498866213151956e+01 0.000000000000000000e+00
3.244099773242630391e+01 0.000000000000000000e+00
3.264834467120181216e+01 0.000000000000000000e+00
3.288775510199999985e+01 0.000000000000000000e+00
3.310240362811791215e+01 0.000000000000000000e+00
3.333877551020407992e+01 0.000000000000000000e+00
3.356226757369614688e+01 0.000000000000000000e+00
3.379120181405895806e+01 0.000000000000000000e+00
3.401294784499999935e+01 0.000000000000000000e+00
3.426213151927437650e+01 0.000000000000000000e+00
3.446730158730158422e+01 0.000000000000000000e+00
3.470730158730158621e+01 0.000000000000000000e+00
3.492752834467120238e+01 0.000000000000000000e+00
3.516662131519274226e+01 0.000000000000000000e+00
3.538684807256235842e+01 0.000000000000000000e+00
3.560816326530612486e+01 0.000000000000000000e+00
3.582839002267573392e+01 0.000000000000000000e+00
3.607129251700680328e+01 0.000000000000000000e+00
3.628480725600000056e+01 0.000000000000000000e+00
3.651265306122449061e+01 0.000000000000000000e+00
3.671691609977324333e+01 0.000000000000000000e+00
3.696018140589568901e+01 0.000000000000000000e+00
3.717242630385487701e+01 0.000000000000000000e+00
3.740390022675737214e+01 0.000000000000000000e+00
3.762267573696145462e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
3.854585034013605593e+01 0.000000000000000000e+00
3.879092970521541872e+01 0.000000000000000000e+00
3.900952380952381304e+01 0.000000000000000000e+00
3.925551020408163083e+01 0.000000000000000000e+00
3.947537414965986358e+01 0.000000000000000000e+00
3.971301587301586977e+01 0.000000000000000000e+00
3.995229024943310492e+01 0.000000000000000000e+00
4.019519274376417428e+01 0.000000000000000000e+00
4.041324263038548992e+01 0.000000000000000000e+00
4.063564625850339951e+01 0.000000000000000000e+00
4.085405895691609857e+01 0.000000000000000000e+00
4.108970521541949950e+01 0.000000000000000000e+00
4.131283446712018304e+01 0.000000000000000000e+00
4.155410430839002345e+01 0.000000000000000000e+00
4.177959183600000159e+01 0.000000000000000000e+00
4.200108843537415027e+01 0.000000000000000000e+00
4.221841269841269906e+01 0.000000000000000000e+00
4.245532879818593841e+01 0.000000000000000000e+00
4.266557823129251403e+01 0.000000000000000000e+00
4.289868480725623812e+01 0.000000000000000000e+00
4.311473922902494138e+01 0.000000000000000000e+00
4.335455782312925521e+01 0.000000000000000000e+00
4.357931972789115349e+01 0.000000000000000000e+00
4.382331065759637312e+01 0.000000000000000000e+00
4.404462585034013955e+01 0.000000000000000000e+00
4.426448979591836519e+01 0.000000000000000000e+00
4.448761904761904873e+01 0.000000000000000000e+00
4.471292517006802569e+01 0.000000000000000000e+00
4.492988662131519106e+01 0.000000000000000000e+00
4.516081632653061462e+01 0.000000000000000000e+00
4.538503401360544132e+01 0.000000000000000000e+00
4.561233560090703065e+01 0.000000000000000000e+00
4.583673469387755262e+01 0.000000000000000000e+00
4.607147392290249144e+01 0.000000000000000000e+00
4.630657596371882079e+01 0.000000000000000000e+00
4.654675736961451094e+01 0.000000000000000000e+00
4.676535147392290526e+01 0.000000000000000000e+00
4.699519274376417144e+01 0.000000000000000000e+00
4.722086167800453183e+01 0.000000000000000000e+00
4.746448979591836803e+01 0.000000000000000000e+00
4.767909297052154471e+01 0.000000000000000000e+00
4.791383219954648354e+01 0.000000000000000000e+00
4.814657596371882420e+01 0.000000000000000000e+00
4.838730158730158593e+01 0.000000000000000000e+00
4.861569160997732553e+01 0.000000000000000000e+00
4.885551020408163225e+01 0.000000000000000000e+00
4.906467120181405761e+01 0.000000000000000000e+00
4.932081632653061121e+01 0.000000000000000000e+00
4.953886621315192684e+01 0.000000000000000000e+00
4.976126984126984354e+01 0.000000000000000000e+00
4.999437641723356052e+01 0.000000000000000000e+00
5.023328798185941224e+01 0.000000000000000000e+00
5.046548752834467422e+01 0.000000000000000000e+00
5.070204081632653015e+01 0.000000000000000000e+00
5.093315192743764186e+01 0.000000000000000000e+00
5.116916099773242621e+01 0.000000000000000000e+00
5.139120181405895949e+01 0.000000000000000000e+00
5.162231292517007120e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
5.207963718820861487e+01 0.000000000000000000e+00
5.229986394557823104e+01 0.000000000000000000e+00
5.254312925170068382e+01 0.000000000000000000e+00
5.276988662131519447e+01 0.000000000000000000e+00
5.300716553287981725e+01 0.000000000000000000e+00
5.322013605442177209e+01 0.000000000000000000e+00
5.344507936507936563e+01 0.000000000000000000e+00
5.367129251700680470e+01 0.000000000000000000e+00
5.391328798185941196e+01 0.000000000000000000e+00
5.413841269841270076e+01 0.000000000000000000e+00
5.436825396825396695e+01 0.000000000000000000e+00
5.459446711999999735e+01 0.000000000000000000e+00
5.482448979591836746e+01 0.000000000000000000e+00
5.505124716553287811e+01 0.000000000000000000e+00
5.527655328798186218e+01 0.000000000000000000e+00
5.550458049886621126e+01 0.000000000000000000e+00
5.574149659863945772e+01 0.000000000000000000e+00
5.596226757369614546e+01 0.000000000000000000e+00
5.619519274376417428e+01 0.000000000000000000e+00
5.642575963718820731e+01 0.000000000000000000e+00
5.667410430839002089e+01 0.000000000000000000e+00
5.688562358276644204e+01 0.000000000000000000e+00
5.711201814058956927e+01 0.000000000000000000e+00
5.733841269841269650e+01 0.000000000000000000e+00
5.757170068027210874e+01 0.000000000000000000e+00
5.778557823129251858e+01 0.000000000000000000e+00
5.803065759637188137e+01 0.000000000000000000e+00
5.826975056689342125e+01 0.000000000000000000e+00
5.850485260770975060e+01 0.000000000000000000e+00
5.873306122448979494e+01 0.000000000000000000e+00
5.895927437641723401e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
5.965786848072562520e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
6.010829931972789097e+01 0.000000000000000000e+00
6.034013605442176953e+01 0.000000000000000000e+00
6.056417233560090807e+01 0.000000000000000000e+00
6.079836734693877531e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
6.149986394557823388e+01 0.000000000000000000e+00
6.172498866213152269e+01 0.000000000000000000e+00
6.193668934200000109e+01 0.000000000000000000e+00
6.219011337868480638e+01 0.000000000000000000e+00
6.239564625850340462e+01 0.000000000000000000e+00
6.264253968253968452e+01 0.000000000000000000e+00
6.285006802721088093e+01 0.000000000000000000e+00
6.308952380952381134e+01 0.000000000000000000e+00
6.330557823129251460e+01 0.000000000000000000e+00
6.355918367346938425e+01 0.000000000000000000e+00
6.376326530612244881e+01 0.000000000000000000e+00
6.401342403628117950e+01 0.000000000000000000e+00
6.423365079365079566e+01 0.000000000000000000e+00
6.447038548752834686e+01 0.000000000000000000e+00
6.467936507936508406e+01 0.000000000000000000e+00
6.491047619047618866e+01 0.000000000000000000e+00
6.513179138321994799e+01 0.000000000000000000e+00
6.537995464852608052e+01 0.000000000000000000e+00
6.558512471655328113e+01 0.000000000000000000e+00
6.582058956899999203e+01 0.000000000000000000e+00
6.603900226757369296e+01 0.000000000000000000e+00
6.627773242630385653e+01 0.000000000000000000e+00
6.649541950100000065e+01 0.000000000000000000e+00
6.673124716553287783e+01 0.000000000000000000e+00
6.694621315192743793e+01 0.000000000000000000e+00
6.719909297052154784e+01 0.000000000000000000e+00
6.741750566893423979e+01 0.000000000000000000e+00
6.765873015799999735e+01 0.000000000000000000e+00
6.786848072562358425e+01 0.000000000000000000e+00
6.811428571428571388e+01 0.000000000000000000e+00
6.833142857142857451e+01 0.000000000000000000e+00
6.855818594100000496e+01 0.000000000000000000e+00
6.877950113378685160e+01 0.000000000000000000e+00
6.902204081632653754e+01 0.000000000000000000e+00
6.924038548699999751e+01 0.000000000000000000e+00
6.948952380952380281e+01 0.000000000000000000e+00
6.968798185941042789e+01 0.000000000000000000e+00
6.989260770975056403e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
7.198911564625849735e+01 0.000000000000000000e+00
7.222095238095238301e+01 0.000000000000000000e+00
7.246149659863945658e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
7.380371882086167545e+01 0.000000000000000000e+00
7.404897959183674061e+01 0.000000000000000000e+00
7.427845804988662337e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
7.471999999999999886e+01 0.000000000000000000e+00
7.497614512471655246e+01 0.000000000000000000e+00
7.518439909297052282e+01 0.000000000000000000e+00
7.542058956916099532e+01 0.000000000000000000e+00
7.564226757369614518e+01 0.000000000000000000e+00
7.588099773242630874e+01 0.000000000000000000e+00
7.610285714285714675e+01 0.000000000000000000e+00
7.634503401360544217e+01 0.000000000000000000e+00
7.655909297052154727e+01 0.000000000000000000e+00
7.679256235827664057e+01 0.000000000000000000e+00
7.701024943310657989e+01 0.000000000000000000e+00
7.723174603174602737e+01 0.000000000000000000e+00
7.746539682539682303e+01 0.000000000000000000e+00
7.769124716553288579e+01 0.000000000000000000e+00
7.791201814058956643e+01 0.000000000000000000e+00
7.814476190476190709e+01 0.000000000000000000e+00
7.836317460317459904e+01 0.000000000000000000e+00
7.858648526077097074e+01 0.000000000000000000e+00
7.882902494331065668e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
7.928798185941043641e+01 0.000000000000000000e+00
7.952102040799999827e+01 0.000000000000000000e+00
7.973403628100000162e+01 0.000000000000000000e+00
7.998802721088435419e+01 0.000000000000000000e+00
8.020553287981859114e+01 0.000000000000000000e+00
8.043736961451247680e+01 0.000000000000000000e+00
8.065306122448978954e+01 0.000000000000000000e+00
8.088761904761905441e+01 0.000000000000000000e+00
8.110494331065760321e+01 0.000000000000000000e+00
8.133532879818594097e+01 0.000000000000000000e+00
8.155589569100000347e+01 0.000000000000000000e+00
8.180553287981859967e+01 0.000000000000000000e+00
8.200786847999999907e+01 0.000000000000000000e+00
8.222621315100001027e+01 0.000000000000000000e+00
8.244390022675736418e+01 0.000000000000000000e+00
8.267591836734693800e+01 0.000000000000000000e+00
8.288580498866213020e+01 0.000000000000000000e+00
8.312072562358277139e+01 0.000000000000000000e+00
8.332952380952380622e+01 0.000000000000000000e+00
8.356825396825396979e+01 0.000000000000000000e+00
8.378412698412698489e+01 0.000000000000000000e+00
8.402666666666667084e+01 0.000000000000000000e+00
8.423673469387755119e+01 0.000000000000000000e+00
8.447165532879819239e+01 0.000000000000000000e+00
8.467501133786848300e+01 0.000000000000000000e+00
8.492317460317460132e+01 0.000000000000000000e+00
8.513578231292517273e+01 0.000000000000000000e+00
8.537687074829932499e+01 0.000000000000000000e+00
8.560145124716552800e+01 0.000000000000000000e+00
8.583909297052154841e+01 0.000000000000000000e+00
8.605950113378685273e+01 0.000000000000000000e+00
8.629732426303854709e+01 0.000000000000000000e+00
8.650866213151927298e+01 0.000000000000000000e+00
8.675102040816327076e+01 0.000000000000000000e+00
8.697052154195012008e+01 0.000000000000000000e+00
8.721034013605442681e+01 0.000000000000000000e+00
8.743981859410430957e+01 0.000000000000000000e+00
8.765478458049886967e+01 0.000000000000000000e+00
8.789768707482993193e+01 0.000000000000000000e+00
8.812553287981859285e+01 0.000000000000000000e+00
8.836517006802721141e+01 0.000000000000000000e+00
8.858249433106576021e+01 0.000000000000000000e+00
8.880217687074829769e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
8.926603174603174295e+01 0.000000000000000000e+00
8.951755101999999908e+01 0.000000000000000000e+00
8.972535147392289900e+01 0.000000000000000000e+00
8.996081632653061888e+01 0.000000000000000000e+00
9.019428571428571217e+01 0.000000000000000000e+00
9.043065759637188705e+01 0.000000000000000000e+00
9.064888888888889085e+01 0.000000000000000000e+00
9.089687074829932101e+01 0.000000000000000000e+00
9.110820861678004690e+01 0.000000000000000000e+00
9.133678004535147466e+01 0.000000000000000000e+00
9.156825396825396979e+01 0.000000000000000000e+00
9.178993197278911964e+01 0.000000000000000000e+00
9.201578231292516818e+01 0.000000000000000000e+00
9.224544217687075331e+01 0.000000000000000000e+00
9.246820861678004633e+01 0.000000000000000000e+00
9.269841269841269593e+01 0.000000000000000000e+00
9.293278911564625844e+01 0.000000000000000000e+00
9.316353741496598673e+01 0.000000000000000000e+00
9.339138321995464764e+01 0.000000000000000000e+00
9.361941043083899672e+01 0.000000000000000000e+00
9.384399092970521394e+01 0.000000000000000000e+00
9.407818594104308829e+01 0.000000000000000000e+00
9.429714285714285893e+01 0.000000000000000000e+00
9.453206349206348591e+01 0.000000000000000000e+00
9.474430839002268101e+01 0.000000000000000000e+00
9.498430839002267589e+01 0.000000000000000000e+00
9.520487528299999269e+01 0.000000000000000000e+00
9.543365079365079851e+01 0.000000000000000000e+00
9.565061224489795677e+01 0.000000000000000000e+00
9.588317460317460927e+01 0.000000000000000000e+00
9.609922902494331254e+01 0.000000000000000000e+00
9.633687074829931873e+01 0.000000000000000000e+00
9.655111111099999732e+01 0.000000000000000000e+00
9.678077097505668291e+01 0.000000000000000000e+00
9.700281179138322329e+01 0.000000000000000000e+00
9.723501133786848527e+01 0.000000000000000000e+00
9.745070294784579801e+01 0.000000000000000000e+00
9.769070294784580710e+01 0.000000000000000000e+00
9.790675736961451037e+01 0.000000000000000000e+00
9.813605442176870497e+01 0.000000000000000000e+00
9.836716553287982379e+01 0.000000000000000000e+00
9.861442176870748710e+01 0.000000000000000000e+00
9.883229024943310037e+01 0.000000000000000000e+00
9.906594104308389603e+01 0.000000000000000000e+00
9.929034013605442510e+01 0.000000000000000000e+00
9.951764172335600733e+01 0.000000000000000000e+00
9.975074829931972431e+01 0.000000000000000000e+00
9.998149659863945260e+01 0.000000000000000000e+00
1.001962811791383245e+02 0.000000000000000000e+00
1.004360997732426313e+02 0.000000000000000000e+00
1.006663038548752809e+02 0.000000000000000000e+00
1.009057596371882113e+02 0.000000000000000000e+00
1.011321541950113385e+02 0.000000000000000000e+00
1.013561904761904771e+02 0.000000000000000000e+00
1.015800453514739274e+02 0.000000000000000000e+00
1.018307482993197226e+02 0.000000000000000000e+00
1.020487981859410382e+02 0.000000000000000000e+00
1.022822675736961457e+02 0.000000000000000000e+00
1.025177324263038514e+02 0.000000000000000000e+00
1.027452154195011360e+02 0.000000000000000000e+00
1.029576417233560051e+02 0.000000000000000000e+00
1.031974603174603118e+02 0.000000000000000000e+00
1.034073469387755040e+02 0.000000000000000000e+00
1.036567800453514678e+02 0.000000000000000000e+00
1.038682993197278961e+02 0.000000000000000000e+00
1.041061224489795904e+02 0.000000000000000000e+00
1.043265306122448948e+02 0.000000000000000000e+00
1.045629024943310696e+02 0.000000000000000000e+00
1.047798639455782279e+02 0.000000000000000000e+00
1.050100680272108775e+02 0.000000000000000000e+00
1.052301133786848055e+02 0.000000000000000000e+00
1.054712018140589578e+02 0.000000000000000000e+00
1.056919727891156526e+02 0.000000000000000000e+00
1.059383219954648467e+02 0.000000000000000000e+00
1.061580045351473984e+02 0.000000000000000000e+00
1.064027210884353707e+02 0.000000000000000000e+00
1.066249433106575992e+02 0.000000000000000000e+00
1.068466213151927491e+02 0.000000000000000000e+00
1.070693877551020421e+02 0.000000000000000000e+00
1.073035827664399022e+02 0.000000000000000000e+00
1.075169160997732405e+02 0.000000000000000000e+00
1.077549206349206372e+02 0.000000000000000000e+00
1.079733333333333292e+02 0.000000000000000000e+00
1.082153287981859364e+02 0.000000000000000000e+00
1.084455328798186002e+02 0.000000000000000000e+00
1.086663038548752809e+02 0.000000000000000000e+00
1.088992290249433097e+02 0.000000000000000000e+00
1.091468480725623635e+02 0.000000000000000000e+00
1.093757823129251676e+02 0.000000000000000000e+00
1.096110657596371851e+02 0.000000000000000000e+00
1.098479818594104245e+02 0.000000000000000000e+00
1.100847165532879757e+02 0.000000000000000000e+00
1.103065759637188279e+02 0.000000000000000000e+00
1.105558276643990894e+02 0.000000000000000000e+00
1.107672562350000049e+02 0.000000000000000000e+00
1.110153287981859478e+02 0.000000000000000000e+00
1.112197732426303816e+02 0.000000000000000000e+00
1.114568707482993233e+02 0.000000000000000000e+00
1.116827210884353718e+02 0.000000000000000000e+00
1.119299773242630351e+02 0.000000000000000000e+00
1.121478458049886626e+02 0.000000000000000000e+00
1.123911111111111154e+02 0.000000000000000000e+00
1.126019047619047626e+02 0.000000000000000000e+00
1.128224943310657551e+02 0.000000000000000000e+00
1.130728344671201882e+02 0.000000000000000000e+00
1.133015873015873041e+02 0.000000000000000000e+00
1.135392290249433103e+02 0.000000000000000000e+00
1.137685260770975049e+02 0.000000000000000000e+00
1.139854875283446773e+02 0.000000000000000000e+00
1.142187755102040825e+02 0.000000000000000000e+00
1.144498866213151871e+02 0.000000000000000000e+00
1.146971428571428504e+02 0.000000000000000000e+00
1.149115646258503460e+02 0.000000000000000000e+00
1.151508390022675741e+02 0.000000000000000000e+00
1.153716099773242689e+02 0.000000000000000000e+00
1.156141496598639407e+02 0.000000000000000000e+00
1.158254875283446665e+02 0.000000000000000000e+00
1.160634920634920633e+02 0.000000000000000000e+00
1.162985941043083926e+02 0.000000000000000000e+00
1.165385941043083875e+02 0.000000000000000000e+00
1.167486621315192679e+02 0.000000000000000000e+00
1.169852154195011309e+02 0.000000000000000000e+00
1.172117913832199605e+02 0.000000000000000000e+00
1.174447165532879751e+02 0.000000000000000000e+00
1.176685714285714255e+02 0.000000000000000000e+00
1.178904308390022635e+02 0.000000000000000000e+00
1.181126530612244920e+02 0.000000000000000000e+00
1.183582766439909335e+02 0.000000000000000000e+00
1.185674376417233589e+02 0.000000000000000000e+00
1.188058049886621319e+02 0.000000000000000000e+00
1.190340136054421833e+02 0.000000000000000000e+00
1.192725623582766445e+02 0.000000000000000000e+00
1.194831746031746036e+02 0.000000000000000000e+00
1.197015873015872955e+02 0.000000000000000000e+00
1.199214512471655354e+02 0.000000000000000000e+00
1.201696145124716537e+02 0.000000000000000000e+00
1.203782312925170004e+02 0.000000000000000000e+00
1.206271201814058998e+02 0.000000000000000000e+00
1.208362811791383251e+02 0.000000000000000000e+00
1.210679365079365084e+02 0.000000000000000000e+00
1.213482086167800418e+02 0.000000000000000000e+00
1.215617233560090682e+02 0.000000000000000000e+00
1.218035374149659873e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.250345578231292478e+02 0.000000000000000000e+00
1.252689342403628103e+02 0.000000000000000000e+00
1.255078458049886621e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.259629931972789052e+02 0.000000000000000000e+00
1.261968253968254032e+02 0.000000000000000000e+00
1.264261224489795978e+02 0.000000000000000000e+00
1.266432653061224443e+02 0.000000000000000000e+00
1.268703854875283383e+02 0.000000000000000000e+00
1.271121995464852574e+02 0.000000000000000000e+00
1.273384126984126965e+02 0.000000000000000000e+00
1.275760544217687027e+02 0.000000000000000000e+00
1.277957369614512402e+02 0.000000000000000000e+00
1.280257596371882016e+02 0.000000000000000000e+00
1.282478004535147420e+02 0.000000000000000000e+00
1.284867346929999883e+02 0.000000000000000000e+00
1.287083900226757294e+02 0.000000000000000000e+00
1.289362358276644045e+02 0.000000000000000000e+00
1.291691609977324333e+02 0.000000000000000000e+00
1.294087981859410377e+02 0.000000000000000000e+00
1.296179138319999993e+02 0.000000000000000000e+00
1.298628571419999957e+02 0.000000000000000000e+00
1.300834467120181444e+02 0.000000000000000000e+00
1.303219954648526198e+02 0.000000000000000000e+00
1.305373242630385562e+02 0.000000000000000000e+00
1.307657142857142958e+02 0.000000000000000000e+00
1.309970068027210743e+02 0.000000000000000000e+00
1.312279365079365050e+02 0.000000000000000000e+00
1.314496145124716691e+02 0.000000000000000000e+00
1.316977777777777874e+02 0.000000000000000000e+00
1.319082086167800583e+02 0.000000000000000000e+00
1.321527437641723282e+02 0.000000000000000000e+00
1.323738775510203993e+02 0.000000000000000000e+00
1.326058956916099874e+02 0.000000000000000000e+00
1.328295691609977212e+02 0.000000000000000000e+00
1.330688435374149776e+02 0.000000000000000000e+00
1.332763718820861811e+02 0.000000000000000000e+00
1.335080725619999953e+02 0.000000000000000000e+00
1.337540136054421680e+02 0.000000000000000000e+00
1.339760544217687084e+02 0.000000000000000000e+00
1.341902947845804874e+02 0.000000000000000000e+00
1.344224943310657636e+02 0.000000000000000000e+00
1.346405442176870793e+02 0.000000000000000000e+00
1.348859863945578184e+02 0.000000000000000000e+00
1.351129251700680243e+02 0.000000000000000000e+00
1.353318820861678091e+02 0.000000000000000000e+00
1.355847619047619048e+02 0.000000000000000000e+00
1.358115192743764226e+02 0.000000000000000000e+00
1.360217687074830053e+02 0.000000000000000000e+00
1.362479818594104302e+02 0.000000000000000000e+00
1.364696598639455658e+02 0.000000000000000000e+00
1.367203628117913752e+02 0.000000000000000000e+00
1.369333333333333371e+02 0.000000000000000000e+00
1.371639002267573630e+02 0.000000000000000000e+00
1.373964625850340155e+02 0.000000000000000000e+00
1.376315646250000100e+02 0.000000000000000000e+00
1.378501587301587392e+02 0.000000000000000000e+00
1.380899773242630317e+02 0.000000000000000000e+00
1.383080272108843474e+02 0.000000000000000000e+00
1.385451247165532891e+02 0.000000000000000000e+00
1.387671655328798295e+02 0.000000000000000000e+00
1.389986394557823246e+02 0.000000000000000000e+00
1.392326530612244824e+02 0.000000000000000000e+00
1.394699319727891123e+02 0.000000000000000000e+00
1.396827210884353860e+02 0.000000000000000000e+00
1.399111111111110972e+02 0.000000000000000000e+00
1.401543764172335500e+02 0.000000000000000000e+00
1.404059863945578286e+02 0.000000000000000000e+00
1.406287528344671216e+02 0.000000000000000000e+00
1.408582312925170186e+02 0.000000000000000000e+00
1.410906122448979545e+02 0.000000000000000000e+00
1.412986848072562225e+02 0.000000000000000000e+00
1.415399546485260771e+02 0.000000000000000000e+00
1.417810430839002152e+02 0.000000000000000000e+00
1.420019954648525982e+02 0.000000000000000000e+00
1.422412698412698546e+02 0.000000000000000000e+00
1.424341043083900331e+02 0.000000000000000000e+00
1.426791836734693959e+02 0.000000000000000000e+00
1.428981405895691523e+02 0.000000000000000000e+00
1.431375963718820969e+02 0.000000000000000000e+00
1.433697959183673447e+02 0.000000000000000000e+00
1.436056235827664409e+02 0.000000000000000000e+00
1.438314739229024894e+02 0.000000000000000000e+00
1.440702040816326530e+02 0.000000000000000000e+00
1.442828117913832102e+02 0.000000000000000000e+00
1.445246258503401293e+02 0.000000000000000000e+00
1.447479365079365152e+02 0.000000000000000000e+00
1.449853968253968333e+02 0.000000000000000000e+00
1.452079818594104381e+02 0.000000000000000000e+00
1.454461678004535088e+02 0.000000000000000000e+00
1.456611337868480689e+02 0.000000000000000000e+00
1.459102040816326564e+02 0.000000000000000000e+00
1.461222675736961492e+02 0.000000000000000000e+00
1.463637188208616919e+02 0.000000000000000000e+00
1.465904761904761813e+02 0.000000000000000000e+00
1.468250340136054319e+02 0.000000000000000000e+00
1.470534240362811715e+02 0.000000000000000000e+00
1.472861678004535122e+02 0.000000000000000000e+00
1.475054875283446734e+02 0.000000000000000000e+00
1.477447619047619014e+02 0.000000000000000000e+00
1.479608163265306189e+02 0.000000000000000000e+00
1.481852154195011337e+02 0.000000000000000000e+00
1.484096145124716486e+02 0.000000000000000000e+00
1.486570521541950143e+02 0.000000000000000000e+00


==> R39.dat <==
9.471183673469387543e+01 0.000000000000000000e+00
9.496489795918367349e+01 0.000000000000000000e+00
9.522848072562358368e+01 0.000000000000000000e+00
9.547936507936508121e+01 0.000000000000000000e+00
9.573369614512471060e+01 0.000000000000000000e+00
9.596172335600907388e+01 0.000000000000000000e+00
9.620226757369614745e+01 0.000000000000000000e+00
9.644335600907029971e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
9.694240362811791556e+01 0.000000000000000000e+00
9.715247165532879592e+01 0.000000000000000000e+00
9.740988662131519504e+01 0.000000000000000000e+00
9.764009070294784465e+01 0.000000000000000000e+00
9.791092970521542327e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
9.898412698412698774e+01 0.000000000000000000e+00
9.919564625850340178e+01 0.000000000000000000e+00
9.944997732426304538e+01 0.000000000000000000e+00
9.971083900226757635e+01 0.000000000000000000e+00
9.995464852607709361e+01 0.000000000000000000e+00
1.002071655328798130e+02 0.000000000000000000e+00
1.004605895691610016e+02 0.000000000000000000e+00
1.007232653061224426e+02 0.000000000000000000e+00
1.009614512471655274e+02 0.000000000000000000e+00
1.012192290249433171e+02 0.000000000000000000e+00
1.014604988662131575e+02 0.000000000000000000e+00
1.017180952380952448e+02 0.000000000000000000e+00
1.020121541950113340e+02 0.000000000000000000e+00
1.022802721079999912e+02 0.000000000000000000e+00
1.025391383219954662e+02 0.000000000000000000e+00
1.027938321995464861e+02 0.000000000000000000e+00
1.030590476190476181e+02 0.000000000000000000e+00
1.033335147392290310e+02 0.000000000000000000e+00
1.035887528344671153e+02 0.000000000000000000e+00
1.038360090702947787e+02 0.000000000000000000e+00
1.040887074829932004e+02 0.000000000000000000e+00
1.043573696145124785e+02 0.000000000000000000e+00
1.046240362810000022e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.055787755102040819e+02 0.000000000000000000e+00
1.058156916099773213e+02 0.000000000000000000e+00
1.060638548752834538e+02 0.000000000000000000e+00
1.063112925170068053e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.068718367346938720e+02 0.000000000000000000e+00
1.071127437641723361e+02 0.000000000000000000e+00
1.073877551020408134e+02 0.000000000000000000e+00
1.076478911564625918e+02 0.000000000000000000e+00
1.079002267573696088e+02 0.000000000000000000e+00
1.081676190476190413e+02 0.000000000000000000e+00
1.084165079365079407e+02 0.000000000000000000e+00
1.086632199546485253e+02 0.000000000000000000e+00
1.089122902494331129e+02 0.000000000000000000e+00
1.091537414965986414e+02 0.000000000000000000e+00
1.093946485260770913e+02 0.000000000000000000e+00
1.096402721088435328e+02 0.000000000000000000e+00
1.098898866213151990e+02 0.000000000000000000e+00
1.101327891156462613e+02 0.000000000000000000e+00
1.103720634920634893e+02 0.000000000000000000e+00
1.105939229024943273e+02 0.000000000000000000e+00
1.108558730158730157e+02 0.000000000000000000e+00
1.110962358276644011e+02 0.000000000000000000e+00
1.113375056689342415e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.138621315192743708e+02 0.000000000000000000e+00
1.140974149659863883e+02 0.000000000000000000e+00
1.143359637188208637e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.149146485260771016e+02 0.000000000000000000e+00
1.151591836734693857e+02 0.000000000000000000e+00
1.154249433106575964e+02 0.000000000000000000e+00
1.156794557823129281e+02 0.000000000000000000e+00
1.159553741496598604e+02 0.000000000000000000e+00
1.161980952380952345e+02 0.000000000000000000e+00
1.164555102040816337e+02 0.000000000000000000e+00
1.166742857142857162e+02 0.000000000000000000e+00
1.169284353741496574e+02 0.000000000000000000e+00
1.171588208616780094e+02 0.000000000000000000e+00
1.174000907029478498e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.228682086167800520e+02 0.000000000000000000e+00
1.231205442176870690e+02 0.000000000000000000e+00
1.233630839002267550e+02 0.000000000000000000e+00
1.235958276643990956e+02 0.000000000000000000e+00
1.238369160997732479e+02 0.000000000000000000e+00
1.240729251700680322e+02 0.000000000000000000e+00
1.243181859410430832e+02 0.000000000000000000e+00
1.245627210884353673e+02 0.000000000000000000e+00
1.247976417233560085e+02 0.000000000000000000e+00
1.250421768707482926e+02 0.000000000000000000e+00
1.252868934240362790e+02 0.000000000000000000e+00
1.255270748299319763e+02 0.000000000000000000e+00
1.257676190476190499e+02 0.000000000000000000e+00
1.259885714285714329e+02 0.000000000000000000e+00
1.262314739229024951e+02 0.000000000000000000e+00
1.264702040816326587e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.269438548752834492e+02 0.000000000000000000e+00
1.271951020408163231e+02 0.000000000000000000e+00
1.274425396825396888e+02 0.000000000000000000e+00
1.276865306122448942e+02 0.000000000000000000e+00
1.279250793650793696e+02 0.000000000000000000e+00
1.281759637188208671e+02 0.000000000000000000e+00
1.284159637188208478e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.307764172335600961e+02 0.000000000000000000e+00
1.310374603174603294e+02 0.000000000000000000e+00
1.312721995464852682e+02 0.000000000000000000e+00
1.315178231292516955e+02 0.000000000000000000e+00
1.317514739229025054e+02 0.000000000000000000e+00
1.319863945578231323e+02 0.000000000000000000e+00
1.322305668934240259e+02 0.000000000000000000e+00
1.324634920634920547e+02 0.000000000000000000e+00
1.327134693877551115e+02 0.000000000000000000e+00
1.329601814058956961e+02 0.000000000000000000e+00
1.332056235820000154e+02 0.000000000000000000e+00
1.334416326530612196e+02 0.000000000000000000e+00
1.336990476190476329e+02 0.000000000000000000e+00
1.339339682539682599e+02 0.000000000000000000e+00
1.341828571428571308e+02 0.000000000000000000e+00
1.344154195011337833e+02 0.000000000000000000e+00
1.346575963718820788e+02 0.000000000000000000e+00
1.348979591836734642e+02 0.000000000000000000e+00
1.351283446712018019e+02 0.000000000000000000e+00
1.353752380952381031e+02 0.000000000000000000e+00
1.356201360544217778e+02 0.000000000000000000e+00
1.358429024943310708e+02 0.000000000000000000e+00
1.360934240362811920e+02 0.000000000000000000e+00
1.363267120181405971e+02 0.000000000000000000e+00
1.365750566893424036e+02 0.000000000000000000e+00
1.368188662131519209e+02 0.000000000000000000e+00
1.370673922902494439e+02 0.000000000000000000e+00
1.373101133786848038e+02 0.000000000000000000e+00
1.375519274376417229e+02 0.000000000000000000e+00
1.377924716553287965e+02 0.000000000000000000e+00
1.380364625850340019e+02 0.000000000000000000e+00
1.382779138321995447e+02 0.000000000000000000e+00
1.385186394549999989e+02 0.000000000000000000e+00
1.387718820861678068e+02 0.000000000000000000e+00
1.390133333333333212e+02 0.000000000000000000e+00
1.392518820861677966e+02 0.000000000000000000e+00
1.394953287981859376e+02 0.000000000000000000e+00
1.397376870748299211e+02 0.000000000000000000e+00
1.399789569160997758e+02 0.000000000000000000e+00
1.402189569160997848e+02 0.000000000000000000e+00
1.404676643990929676e+02 0.000000000000000000e+00
1.407092970521541986e+02 0.000000000000000000e+00
1.409385941043083790e+02 0.000000000000000000e+00
1.411867573696145257e+02 0.000000000000000000e+00
1.414196825396825261e+02 0.000000000000000000e+00
1.416477097505668894e+02 0.000000000000000000e+00
1.418730158730158735e+02 0.000000000000000000e+00
1.421024943310657704e+02 0.000000000000000000e+00
1.423446712018140659e+02 0.000000000000000000e+00
1.425830385487528247e+02 0.000000000000000000e+00
1.428502494331065691e+02 0.000000000000000000e+00
1.430991383219954685e+02 0.000000000000000000e+00
1.433438548752834549e+02 0.000000000000000000e+00
1.435822222222222138e+02 0.000000000000000000e+00
1.438249433106576021e+02 0.000000000000000000e+00
1.440696598639455885e+02 0.000000000000000000e+00
1.443232653061224369e+02 0.000000000000000000e+00
1.445692517006802689e+02 0.000000000000000000e+00
1.448228571428571456e+02 0.000000000000000000e+00
1.450704761904761995e+02 0.000000000000000000e+00
1.453119274376417138e+02 0.000000000000000000e+00
1.455441269840000018e+02 0.000000000000000000e+00
1.457933786848072657e+02 0.000000000000000000e+00
1.460304761904761790e+02 0.000000000000000000e+00
1.462675736961451207e+02 0.000000000000000000e+00
1.465142857142857054e+02 0.000000000000000000e+00
1.467640816326530739e+02 0.000000000000000000e+00
1.470111564625850349e+02 0.000000000000000000e+00
1.472546031746031758e+02 0.000000000000000000e+00
1.474971428571428476e+02 0.000000000000000000e+00
1.477418594104308340e+02 0.000000000000000000e+00
1.479822222222222194e+02 0.000000000000000000e+00
1.482122448979591809e+02 0.000000000000000000e+00
1.484633106575963666e+02 0.000000000000000000e+00
1.487151020408163333e+02 0.000000000000000000e+00
1.489551020408163140e+02 0.000000000000000000e+00
1.492021768707483034e+02 0.000000000000000000e+00
1.494399999999999977e+02 0.000000000000000000e+00
1.496865306122448942e+02 0.000000000000000000e+00
1.499270748299319678e+02 0.000000000000000000e+00
1.501794104308389990e+02 0.000000000000000000e+00
1.504163265306122526e+02 0.000000000000000000e+00
1.506630385487528372e+02 0.000000000000000000e+00
1.509099319727891100e+02 0.000000000000000000e+00
1.511410430839002288e+02 0.000000000000000000e+00
1.513990022675737066e+02 0.000000000000000000e+00
1.516351927437641791e+02 0.000000000000000000e+00
1.518806349206349182e+02 0.000000000000000000e+00
1.521268027210884384e+02 0.000000000000000000e+00
1.523644444444444446e+02 0.000000000000000000e+00
1.525986394550000114e+02 0.000000000000000000e+00
1.528390022675737043e+02 0.000000000000000000e+00
1.530922448979591763e+02 0.000000000000000000e+00
1.533199092970521633e+02 0.000000000000000000e+00
1.535698866213151916e+02 0.000000000000000000e+00
1.538053514739229115e+02 0.000000000000000000e+00
1.540391836734693811e+02 0.000000000000000000e+00
1.542875283446712160e+02 0.000000000000000000e+00
1.545289795918367304e+02 0.000000000000000000e+00
1.547698866213151803e+02 0.000000000000000000e+00
1.550069841269841220e+02 0.000000000000000000e+00
1.552585941043084006e+02 0.000000000000000000e+00
1.554917006802721176e+02 0.000000000000000000e+00
1.557358730158730111e+02 0.000000000000000000e+00
1.559800453514739331e+02 0.000000000000000000e+00
1.562243990929705149e+02 0.000000000000000000e+00
1.564607709750566755e+02 0.000000000000000000e+00
1.567076643990929767e+02 0.000000000000000000e+00
1.569389569160997837e+02 0.000000000000000000e+00
1.571782312925170118e+02 0.000000000000000000e+00
1.574155102040816416e+02 0.000000000000000000e+00
1.576538775510204005e+02 0.000000000000000000e+00
1.579014965986394543e+02 0.000000000000000000e+00
1.581442176870748426e+02 0.000000000000000000e+00
1.583882086167800480e+02 0.000000000000000000e+00
1.586269387755102116e+02 0.000000000000000000e+00
1.588643990929705296e+02 0.000000000000000000e+00
1.591007709750566903e+02 0.000000000000000000e+00
1.593369614512471628e+02 0.000000000000000000e+00
1.595805895691609919e+02 0.000000000000000000e+00
1.598196825396825318e+02 0.000000000000000000e+00
1.600631292517006727e+02 0.000000000000000000e+00
1.603054875283446847e+02 0.000000000000000000e+00
1.605420408163265336e+02 0.000000000000000000e+00
1.607834920634920763e+02 0.000000000000000000e+00
1.610262131519274362e+02 0.000000000000000000e+00
1.612660317460317572e+02 0.000000000000000000e+00
1.615076643990929597e+02 0.000000000000000000e+00
1.617536507936507917e+02 0.000000000000000000e+00
1.619807709750566858e+02 0.000000000000000000e+00
1.622165986394557819e+02 0.000000000000000000e+00
1.624440816326530523e+02 0.000000000000000000e+00
1.626786394557823030e+02 0.000000000000000000e+00
1.629246258503401350e+02 0.000000000000000000e+00
1.631639002267573630e+02 0.000000000000000000e+00
1.633937414965986363e+02 0.000000000000000000e+00
1.636328344671201762e+02 0.000000000000000000e+00
1.638708390022675871e+02 0.000000000000000000e+00
1.641095691609977223e+02 0.000000000000000000e+00
1.643428571428571558e+02 0.000000000000000000e+00
1.645834013605442294e+02 0.000000000000000000e+00
1.648208616780045475e+02 0.000000000000000000e+00
1.650512471655328852e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.655082086167800526e+02 0.000000000000000000e+00
1.657534693877551035e+02 0.000000000000000000e+00
1.660027210884353792e+02 0.000000000000000000e+00
1.662521541950113431e+02 0.000000000000000000e+00
1.664997732426303969e+02 0.000000000000000000e+00
1.667417687074830042e+02 0.000000000000000000e+00
1.669852154195011451e+02 0.000000000000000000e+00
1.672250340136054376e+02 0.000000000000000000e+00
1.674630385487528486e+02 0.000000000000000000e+00
1.677070294784580540e+02 0.000000000000000000e+00
1.679577324263038633e+02 0.000000000000000000e+00
1.681841269841269764e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.703843990929705114e+02 0.000000000000000000e+00
1.706539682539682588e+02 0.000000000000000000e+00
1.709284353741496716e+02 0.000000000000000000e+00
1.712019954648526152e+02 0.000000000000000000e+00
1.714860770975056710e+02 0.000000000000000000e+00
1.717585487528344572e+02 0.000000000000000000e+00
1.720117913832199577e+02 0.000000000000000000e+00
1.722971428571428589e+02 0.000000000000000000e+00
1.725643537414966033e+02 0.000000000000000000e+00
1.728330158730158814e+02 0.000000000000000000e+00
1.730880725623582634e+02 0.000000000000000000e+00
1.733427664399092976e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.745044897950000120e+02 0.000000000000000000e+00
1.747577324259999898e+02 1.000000000000000000e+00
1.750370975056689247e+02 0.000000000000000000e+00
1.753211791383220088e+02 0.000000000000000000e+00
1.755775056689342364e+02 0.000000000000000000e+00
1.758396371882086271e+02 0.000000000000000000e+00
1.760981405895691694e+02 0.000000000000000000e+00
1.763470294784580403e+02 0.000000000000000000e+00
1.766069841269841163e+02 0.000000000000000000e+00
1.768660317460317515e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.784756462585033887e+02 0.000000000000000000e+00
1.787515646258503352e+02 0.000000000000000000e+00
1.790118820861677875e+02 0.000000000000000000e+00
1.792832653061224448e+02 0.000000000000000000e+00
1.795597278911564558e+02 0.000000000000000000e+00
1.798247619047619139e+02 0.000000000000000000e+00
1.800870748299319644e+02 0.000000000000000000e+00
1.803604535147392198e+02 0.000000000000000000e+00
1.806253061224489898e+02 0.000000000000000000e+00
1.808787301587301499e+02 0.000000000000000000e+00
1.811435827664399199e+02 0.000000000000000000e+00
1.814058956916099703e+02 0.000000000000000000e+00
1.816685714285714255e+02 0.000000000000000000e+00
1.819278004535147488e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.825467573696145109e+02 0.000000000000000000e+00
1.828103401360544353e+02 0.000000000000000000e+00
1.830668480725623510e+02 0.000000000000000000e+00
1.833200907029478515e+02 0.000000000000000000e+00
1.835775056689342364e+02 0.000000000000000000e+00
1.838543310657596237e+02 0.000000000000000000e+00
1.841112018140589441e+02 0.000000000000000000e+00
1.843773242630385596e+02 0.000000000000000000e+00
1.846320181405895653e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.864005442176870702e+02 0.000000000000000000e+00
1.866418140589569248e+02 0.000000000000000000e+00
1.868994104308389979e+02 0.000000000000000000e+00
1.871931065759637249e+02 0.000000000000000000e+00
1.874615873015873149e+02 0.000000000000000000e+00
1.877171882086167898e+02 0.000000000000000000e+00
1.879717006802721073e+02 0.000000000000000000e+00
1.882392743764172280e+02 0.000000000000000000e+00
1.885135600907029527e+02 0.000000000000000000e+00
1.887687981859410513e+02 0.000000000000000000e+00
1.890158730158730123e+02 0.000000000000000000e+00
1.892683900226757316e+02 0.000000000000000000e+00
1.895357823120000091e+02 0.000000000000000000e+00
1.897821315192743725e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.907577324263038463e+02 0.000000000000000000e+00
1.909948299319727880e+02 0.000000000000000000e+00
1.912426303854875300e+02 0.000000000000000000e+00
1.914695691609977359e+02 0.000000000000000000e+00
1.917035827664399221e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.925629024943310696e+02 0.000000000000000000e+00
1.928217687074829882e+02 0.000000000000000000e+00
1.930771882086167750e+02 0.000000000000000000e+00
1.933442176870748312e+02 0.000000000000000000e+00
1.935934693877551069e+02 0.000000000000000000e+00
1.938401814058956916e+02 0.000000000000000000e+00
1.940814512471655462e+02 0.000000000000000000e+00
1.943370521541950211e+02 0.000000000000000000e+00
1.945697959183673333e+02 0.000000000000000000e+00
1.948141496598639435e+02 0.000000000000000000e+00
1.950635827664399073e+02 0.000000000000000000e+00
1.953034013605442283e+02 0.000000000000000000e+00
1.955468480725623692e+02 0.000000000000000000e+00
1.957797732426303980e+02 0.000000000000000000e+00
1.960312018140589601e+02 0.000000000000000000e+00
1.962713832199546573e+02 0.000000000000000000e+00
1.965108390022675735e+02 0.000000000000000000e+00
1.967432199546485379e+02 0.000000000000000000e+00
1.969779591836734767e+02 0.000000000000000000e+00
1.972248526077097495e+02 0.000000000000000000e+00
1.974733786848072441e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.000854421768707425e+02 0.000000000000000000e+00
2.003325170068027319e+02 0.000000000000000000e+00
2.005973696145124734e+02 0.000000000000000000e+00
2.008518820861677909e+02 0.000000000000000000e+00
2.011250793650793582e+02 0.000000000000000000e+00
2.013705215419501258e+02 0.000000000000000000e+00
2.016261224489796007e+02 0.000000000000000000e+00
2.018443537414966045e+02 0.000000000000000000e+00
2.020979591836734812e+02 0.000000000000000000e+00


==> R40.dat <==
1.631727891156462462e+01 0.000000000000000000e+00
1.657541950099999895e+01 0.000000000000000000e+00
1.679818594104308360e+01 0.000000000000000000e+00
1.704199546399999932e+01 0.000000000000000000e+00
1.727836734693877574e+01 0.000000000000000000e+00
1.752054421768707471e+01 0.000000000000000000e+00
1.775437641723355853e+01 0.000000000000000000e+00
1.799782312925169947e+01 0.000000000000000000e+00
1.824453514739229121e+01 0.000000000000000000e+00
1.848344671201813938e+01 0.000000000000000000e+00
1.872380952380952479e+01 0.000000000000000000e+00
1.895328798185941110e+01 0.000000000000000000e+00
1.918911564625850374e+01 0.000000000000000000e+00
1.944580498866213247e+01 0.000000000000000000e+00
1.966802721088435391e+01 0.000000000000000000e+00
1.990077097505669101e+01 0.000000000000000000e+00
2.013442176870748312e+01 0.000000000000000000e+00
2.038022675736961276e+01 0.000000000000000000e+00
2.059700680272108997e+01 0.000000000000000000e+00
2.085043083900226790e+01 0.000000000000000000e+00
2.109405895691610056e+01 0.000000000000000000e+00
2.134113378684807216e+01 0.000000000000000000e+00
2.158476190476190482e+01 0.000000000000000000e+00
2.181097505668934389e+01 0.000000000000000000e+00
2.205823129251700720e+01 0.000000000000000000e+00
2.229641723356009209e+01 0.000000000000000000e+00
2.251882086167800523e+01 0.000000000000000000e+00
2.277006802721088263e+01 0.000000000000000000e+00
2.299083900226757393e+01 0.000000000000000000e+00
2.322902494331065881e+01 0.000000000000000000e+00
2.345959183673469539e+01 0.000000000000000000e+00
2.370049886621315238e+01 0.000000000000000000e+00
2.393469387755101963e+01 0.000000000000000000e+00
2.417886621315192741e+01 0.000000000000000000e+00
2.440925170068027228e+01 0.000000000000000000e+00
2.465269841269841322e+01 0.000000000000000000e+00
2.488689342403628046e+01 0.000000000000000000e+00
2.512235827664398968e+01 0.000000000000000000e+00
2.534857142857142875e+01 0.000000000000000000e+00
2.560761904761904617e+01 0.000000000000000000e+00
2.584344671201814236e+01 0.000000000000000000e+00
2.608997732426303884e+01 0.000000000000000000e+00
2.632689342403628174e+01 0.000000000000000000e+00
2.655854875283446859e+01 0.000000000000000000e+00
2.678893424036281345e+01 0.000000000000000000e+00
2.702639455782312794e+01 0.000000000000000000e+00
2.725260770975056701e+01 0.000000000000000000e+00
2.748770975056689281e+01 0.000000000000000000e+00
2.772462585034013571e+01 0.000000000000000000e+00
2.796190476099999955e+01 0.000000000000000000e+00
2.820843537414965851e+01 0.000000000000000000e+00
2.844807256235827708e+01 0.000000000000000000e+00
2.867482993197278773e+01 0.000000000000000000e+00
2.891446712018140630e+01 0.000000000000000000e+00
2.914158730158730037e+01 0.000000000000000000e+00
2.937795918367346815e+01 0.000000000000000000e+00
2.961306122448979750e+01 0.000000000000000000e+00
2.985795918367346857e+01 0.000000000000000000e+00
3.008870748299319686e+01 0.000000000000000000e+00
3.032362811791383095e+01 0.000000000000000000e+00
3.055310657596371726e+01 0.000000000000000000e+00
3.079492063492063636e+01 0.000000000000000000e+00
3.102548752834467294e+01 0.000000000000000000e+00
3.126421768707482940e+01 0.000000000000000000e+00
3.149859410430838835e+01 0.000000000000000000e+00
3.174276643990929614e+01 0.000000000000000000e+00
3.197315192743764101e+01 0.000000000000000000e+00
3.221641723356009379e+01 0.000000000000000000e+00
3.245061224489796103e+01 0.000000000000000000e+00
3.268625850340136196e+01 0.000000000000000000e+00
3.291247165532880103e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
3.338612244897959158e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
3.387392290249432847e+01 0.000000000000000000e+00
3.410376417233560176e+01 0.000000000000000000e+00
3.434630385487528059e+01 0.000000000000000000e+00
3.459682539682539471e+01 0.000000000000000000e+00
3.481650793650793929e+01 0.000000000000000000e+00
3.506049886621315181e+01 0.000000000000000000e+00
3.529251700680271853e+01 0.000000000000000000e+00
3.553179138321995367e+01 0.000000000000000000e+00
3.576816326530612145e+01 0.000000000000000000e+00
3.600761904761904475e+01 0.000000000000000000e+00
3.623419501133786724e+01 0.000000000000000000e+00
3.648689342403628189e+01 0.000000000000000000e+00
3.670530612244898094e+01 0.000000000000000000e+00
3.695891156462585059e+01 0.000000000000000000e+00
3.718421768707482755e+01 0.000000000000000000e+00
3.743346938775510324e+01 0.000000000000000000e+00
3.765478458049886967e+01 0.000000000000000000e+00
3.790167800453514957e+01 0.000000000000000000e+00
3.813514739229024997e+01 0.000000000000000000e+00
3.838312925170068013e+01 0.000000000000000000e+00
3.861442176870748000e+01 0.000000000000000000e+00
3.885696145124716594e+01 0.000000000000000000e+00
3.908390022675737185e+01 0.000000000000000000e+00
3.933986394557823019e+01 0.000000000000000000e+00
3.956117913832199662e+01 0.000000000000000000e+00
3.981424036281179468e+01 0.000000000000000000e+00
4.003954648526077165e+01 0.000000000000000000e+00
4.028643990929705154e+01 0.000000000000000000e+00
4.051882086167800168e+01 0.000000000000000000e+00
4.076589569160997684e+01 0.000000000000000000e+00
4.101877551020407964e+01 0.000000000000000000e+00
4.124988662131519135e+01 0.000000000000000000e+00
4.147374149659864173e+01 0.000000000000000000e+00
4.172353741496598900e+01 0.000000000000000000e+00
4.194394557823129333e+01 0.000000000000000000e+00
4.219229024943310691e+01 0.000000000000000000e+00
4.242267573696145178e+01 0.000000000000000000e+00
4.267609977324263326e+01 0.000000000000000000e+00
4.290412698412698234e+01 0.000000000000000000e+00
4.314376417233560090e+01 0.000000000000000000e+00
4.337723356009070130e+01 0.000000000000000000e+00
4.362158730158730435e+01 0.000000000000000000e+00
4.385378684807255922e+01 0.000000000000000000e+00
4.409687074829931674e+01 0.000000000000000000e+00
4.432816326530612372e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
4.479492063492063636e+01 0.000000000000000000e+00
4.505705215419501286e+01 0.000000000000000000e+00
4.528090702947845614e+01 0.000000000000000000e+00
4.553070294784580341e+01 0.000000000000000000e+00
4.576308390022676065e+01 0.000000000000000000e+00
4.601505668934240134e+01 0.000000000000000000e+00
4.624489795918367463e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
4.672961451247165598e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
4.873814058956916284e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
4.947755102040816411e+01 0.000000000000000000e+00
4.970049886621315238e+01 0.000000000000000000e+00
4.995410430839002203e+01 0.000000000000000000e+00
5.019773242630385823e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
5.067319727891156589e+01 0.000000000000000000e+00
5.090521541950113260e+01 0.000000000000000000e+00
5.115247165532879592e+01 0.000000000000000000e+00
5.138267573696145263e+01 0.000000000000000000e+00
5.163827664399092754e+01 0.000000000000000000e+00
5.188607709750566954e+01 0.000000000000000000e+00
5.212299319727890889e+01 0.000000000000000000e+00
5.236952380952381247e+01 0.000000000000000000e+00
5.261442176870748000e+01 0.000000000000000000e+00
5.285696145124716594e+01 0.000000000000000000e+00
5.308698412698412739e+01 0.000000000000000000e+00
5.332680272108843411e+01 0.000000000000000000e+00
5.357206349206349216e+01 0.000000000000000000e+00
5.381315192743764442e+01 0.000000000000000000e+00
5.404426303854875613e+01 0.000000000000000000e+00
5.428934240362811892e+01 0.000000000000000000e+00
5.452716553287982038e+01 0.000000000000000000e+00
5.478240362811791186e+01 0.000000000000000000e+00
5.502204081632653043e+01 0.000000000000000000e+00
5.526077097505668689e+01 0.000000000000000000e+00
5.550204081632652731e+01 0.000000000000000000e+00
5.574458049886621325e+01 0.000000000000000000e+00
5.597732426303854680e+01 0.000000000000000000e+00
5.621514739229024826e+01 0.000000000000000000e+00
5.644299319727890918e+01 0.000000000000000000e+00
5.669623582766440251e+01 0.000000000000000000e+00
5.692643990929705211e+01 0.000000000000000000e+00
5.716680272108843752e+01 0.000000000000000000e+00
5.740317460317460529e+01 0.000000000000000000e+00
5.765188208616780230e+01 0.000000000000000000e+00
5.788154195011338032e+01 0.000000000000000000e+00
5.812353741496598758e+01 0.000000000000000000e+00
5.835083900226757692e+01 0.000000000000000000e+00
5.859646258503401128e+01 0.000000000000000000e+00
5.883537414965986301e+01 0.000000000000000000e+00
5.908444444444444343e+01 0.000000000000000000e+00
5.933460317460317412e+01 0.000000000000000000e+00
5.957587301587301454e+01 0.000000000000000000e+00
5.980498866213152098e+01 0.000000000000000000e+00
6.004281179138322244e+01 0.000000000000000000e+00
6.027356009070295073e+01 0.000000000000000000e+00
6.052517006802720800e+01 0.000000000000000000e+00
6.075664399092970314e+01 0.000000000000000000e+00
6.099337868480725433e+01 0.000000000000000000e+00
6.122866213151927184e+01 0.000000000000000000e+00
6.147682539682539726e+01 0.000000000000000000e+00
6.171410430839002004e+01 0.000000000000000000e+00
6.194630385487528201e+01 0.000000000000000000e+00
6.218811791383220111e+01 0.000000000000000000e+00
6.242956916099772968e+01 0.000000000000000000e+00
6.265777777777778113e+01 0.000000000000000000e+00
6.288888888888888573e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
6.410195011337869175e+01 0.000000000000000000e+00
6.433668934240363058e+01 0.000000000000000000e+00
6.457505668934240362e+01 0.000000000000000000e+00
6.479746031746032031e+01 0.000000000000000000e+00
6.503346938775510466e+01 0.000000000000000000e+00
6.527219954648525402e+01 0.000000000000000000e+00
6.552072562358276286e+01 0.000000000000000000e+00
6.575655328798185906e+01 0.000000000000000000e+00
6.599600907029478947e+01 0.000000000000000000e+00
6.624072562358276173e+01 0.000000000000000000e+00
6.647727891156462476e+01 0.000000000000000000e+00
6.672018140589568702e+01 0.000000000000000000e+00
6.694131519274375819e+01 0.000000000000000000e+00
6.719074829931972204e+01 0.000000000000000000e+00
6.740789115646258267e+01 0.000000000000000000e+00
6.765024943310658045e+01 0.000000000000000000e+00
6.787954648526077506e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
6.835827664399093351e+01 0.000000000000000000e+00
6.861079365079365289e+01 0.000000000000000000e+00
6.883392290249433643e+01 0.000000000000000000e+00
6.908861678004535634e+01 0.000000000000000000e+00
6.931555555555556225e+01 0.000000000000000000e+00
6.956571428571427873e+01 0.000000000000000000e+00
6.979428571428572070e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
7.122594104308390683e+01 0.000000000000000000e+00
7.147192743764172462e+01 0.000000000000000000e+00
7.170666666666666345e+01 0.000000000000000000e+00
7.194376417233560517e+01 0.000000000000000000e+00
7.217451247165533346e+01 0.000000000000000000e+00
7.242503401360544046e+01 0.000000000000000000e+00
7.266122448979591297e+01 0.000000000000000000e+00
7.290104308390021970e+01 0.000000000000000000e+00
7.312943310657595930e+01 0.000000000000000000e+00
7.338630385487527974e+01 0.000000000000000000e+00
7.361142857142857565e+01 0.000000000000000000e+00
7.387156462585033978e+01 0.000000000000000000e+00
7.409959183673468885e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
7.457433106575963677e+01 0.000000000000000000e+00
7.482902494331065668e+01 0.000000000000000000e+00
7.506213151927437366e+01 0.000000000000000000e+00
7.531392290249432619e+01 0.000000000000000000e+00
7.554086167800453211e+01 0.000000000000000000e+00
7.580716553287982151e+01 0.000000000000000000e+00
7.602993197278911452e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
7.651083900226757351e+01 0.000000000000000000e+00
7.675809523809523682e+01 0.000000000000000000e+00
7.701605442176870042e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
7.900444444444444514e+01 0.000000000000000000e+00
7.924789115646258608e+01 0.000000000000000000e+00
7.949351473922902755e+01 0.000000000000000000e+00
7.974675736961451378e+01 0.000000000000000000e+00
7.998349206349206497e+01 0.000000000000000000e+00
8.023038548752833776e+01 0.000000000000000000e+00
8.048018140589569214e+01 0.000000000000000000e+00
8.071637188208616465e+01 0.000000000000000000e+00
8.095238095238094900e+01 0.000000000000000000e+00
8.119655328798185678e+01 0.000000000000000000e+00
8.144435374149659879e+01 0.000000000000000000e+00
8.168761904761905157e+01 0.000000000000000000e+00
8.192634920634920093e+01 0.000000000000000000e+00
8.216725623582766502e+01 0.000000000000000000e+00
8.239945578231292700e+01 0.000000000000000000e+00
8.264798185941043585e+01 0.000000000000000000e+00
8.287473922902493939e+01 0.000000000000000000e+00
8.310748299319728005e+01 0.000000000000000000e+00
8.335020408163265415e+01 0.000000000000000000e+00
8.359854875283446063e+01 0.000000000000000000e+00
8.383619047619048104e+01 0.000000000000000000e+00
8.407800453514738592e+01 0.000000000000000000e+00
8.430712018140589237e+01 0.000000000000000000e+00
8.454657596371882278e+01 0.000000000000000000e+00
8.478530612244898634e+01 0.000000000000000000e+00
8.502494331065759070e+01 0.000000000000000000e+00
8.527111111111111086e+01 0.000000000000000000e+00
8.551528344671201864e+01 0.000000000000000000e+00
8.573732426303854481e+01 0.000000000000000000e+00
8.597841269841269707e+01 0.000000000000000000e+00
8.621786848072562748e+01 0.000000000000000000e+00
8.646548752834466711e+01 0.000000000000000000e+00
8.669532879818594040e+01 0.000000000000000000e+00
8.693315192743763475e+01 0.000000000000000000e+00
8.717804988662130938e+01 0.000000000000000000e+00
8.742294784580498401e+01 0.000000000000000000e+00
8.766131519274377126e+01 0.000000000000000000e+00
8.789006802721088718e+01 0.000000000000000000e+00
8.813260770975057312e+01 0.000000000000000000e+00
8.836897959183673379e+01 0.000000000000000000e+00
8.861696145124716395e+01 0.000000000000000000e+00
8.885804988662131620e+01 0.000000000000000000e+00
8.910875283446712558e+01 0.000000000000000000e+00
8.935582766439908653e+01 0.000000000000000000e+00
8.958566893424035982e+01 0.000000000000000000e+00
8.983074829931972261e+01 0.000000000000000000e+00
9.006331065759637511e+01 0.000000000000000000e+00
9.030222222222222683e+01 0.000000000000000000e+00
9.053569160997732013e+01 0.000000000000000000e+00
9.076643990929704842e+01 0.000000000000000000e+00
9.101206349206348989e+01 0.000000000000000000e+00
9.125351473922901846e+01 0.000000000000000000e+00
9.148680272108843781e+01 0.000000000000000000e+00
9.173043083900226691e+01 0.000000000000000000e+00
9.197006802721088548e+01 0.000000000000000000e+00
9.220571428571427930e+01 0.000000000000000000e+00
9.243809523809524364e+01 0.000000000000000000e+00
9.268988662131519618e+01 0.000000000000000000e+00
9.293841269841270503e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
9.340371882086168398e+01 0.000000000000000000e+00
9.364208616780045702e+01 0.000000000000000000e+00
9.388190476190476375e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
9.432725623582766161e+01 0.000000000000000000e+00
9.454911564625849962e+01 0.000000000000000000e+00
9.479709750566892978e+01 0.000000000000000000e+00
9.502893424036281544e+01 0.000000000000000000e+00
9.525750566893424320e+01 0.000000000000000000e+00
9.549587301587301624e+01 0.000000000000000000e+00
9.573678004535148034e+01 0.000000000000000000e+00
9.597351473922903153e+01 0.000000000000000000e+00
9.620299319727891429e+01 0.000000000000000000e+00
9.644081632653060865e+01 0.000000000000000000e+00
9.668154195011338459e+01 0.000000000000000000e+00
9.691936507936507894e+01 0.000000000000000000e+00
9.714321995464852932e+01 0.000000000000000000e+00
9.738993197278911396e+01 0.000000000000000000e+00
9.762176870748299962e+01 0.000000000000000000e+00
9.786485260770975003e+01 0.000000000000000000e+00
9.809777777777777885e+01 0.000000000000000000e+00
9.834721088435374270e+01 0.000000000000000000e+00
9.857505668934240362e+01 0.000000000000000000e+00
9.882539682539682246e+01 0.000000000000000000e+00
9.905306122448979522e+01 0.000000000000000000e+00
9.930739229024943882e+01 0.000000000000000000e+00
9.954503401360544501e+01 0.000000000000000000e+00
9.976199546485260328e+01 0.000000000000000000e+00
1.000279365079365022e+02 0.000000000000000000e+00
1.002681179138321994e+02 0.000000000000000000e+00
1.004990476190476159e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.009870294784580551e+02 0.000000000000000000e+00
1.012235827664399039e+02 0.000000000000000000e+00
1.014630385487528343e+02 0.000000000000000000e+00
1.017086621315192758e+02 0.000000000000000000e+00
1.019341496598639480e+02 0.000000000000000000e+00
1.021912018140589566e+02 0.000000000000000000e+00
1.024239455782312973e+02 0.000000000000000000e+00
1.026615873015873035e+02 0.000000000000000000e+00
1.028988662131519334e+02 0.000000000000000000e+00
1.031502947845804954e+02 0.000000000000000000e+00
1.033804988662131450e+02 0.000000000000000000e+00
1.036339229024943336e+02 0.000000000000000000e+00
1.038543310657596379e+02 0.000000000000000000e+00
1.041030385487528349e+02 0.000000000000000000e+00
1.043341496598639395e+02 0.000000000000000000e+00
1.045877551020408163e+02 0.000000000000000000e+00
1.048201360544217664e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.087582766439909250e+02 0.000000000000000000e+00
1.090224036281179139e+02 0.000000000000000000e+00
1.092540589569160971e+02 0.000000000000000000e+00
1.095071201814058952e+02 0.000000000000000000e+00
1.097208163265306098e+02 0.000000000000000000e+00
1.099727891156462647e+02 0.000000000000000000e+00
1.102269387755102059e+02 0.000000000000000000e+00
1.104743764172335574e+02 0.000000000000000000e+00
1.107043990929705188e+02 0.000000000000000000e+00
1.109623582766439966e+02 0.000000000000000000e+00
1.112025396825396797e+02 0.000000000000000000e+00
1.114421768707482983e+02 0.000000000000000000e+00
1.116794557823129281e+02 0.000000000000000000e+00
1.119209070294784567e+02 0.000000000000000000e+00
1.121531065759637187e+02 0.000000000000000000e+00
1.124043537414965925e+02 0.000000000000000000e+00
1.126418140589569106e+02 0.000000000000000000e+00
1.128721995464852625e+02 0.000000000000000000e+00
1.131180045351473922e+02 0.000000000000000000e+00
1.133650793650793673e+02 0.000000000000000000e+00
1.136016326530612304e+02 0.000000000000000000e+00
1.138360090702947787e+02 0.000000000000000000e+00
1.140765532879818664e+02 0.000000000000000000e+00
1.143212698412698387e+02 0.000000000000000000e+00
1.145518367346938788e+02 0.000000000000000000e+00
1.147947392290249411e+02 0.000000000000000000e+00
1.150427210884353713e+02 0.000000000000000000e+00
1.152888888888888914e+02 0.000000000000000000e+00
1.155147392290249400e+02 0.000000000000000000e+00
1.157590929705215359e+02 0.000000000000000000e+00
1.159945578231292558e+02 0.000000000000000000e+00
1.162421768707482954e+02 0.000000000000000000e+00
1.164689342403628132e+02 0.000000000000000000e+00
1.167109297052154204e+02 0.000000000000000000e+00
1.169569160997732382e+02 0.000000000000000000e+00
1.171983673469387810e+02 0.000000000000000000e+00
1.174254875283446751e+02 0.000000000000000000e+00
1.176653061224489818e+02 0.000000000000000000e+00
1.179049433106576004e+02 0.000000000000000000e+00
1.181538321995464855e+02 0.000000000000000000e+00
1.183878458049886575e+02 0.000000000000000000e+00
1.186351020408163208e+02 0.000000000000000000e+00
1.188834467120181415e+02 0.000000000000000000e+00
1.191323356009070267e+02 0.000000000000000000e+00
1.193663492063492129e+02 0.000000000000000000e+00
1.196001814050000007e+02 0.000000000000000000e+00
1.198358276643990905e+02 0.000000000000000000e+00
1.200743764172335659e+02 0.000000000000000000e+00
1.203187301587301619e+02 0.000000000000000000e+00
1.205545578231292581e+02 0.000000000000000000e+00
1.208010884353741545e+02 0.000000000000000000e+00
1.210410884353741494e+02 0.000000000000000000e+00
1.212803628117913775e+02 0.000000000000000000e+00
1.215060317460317520e+02 0.000000000000000000e+00
1.217407709750566909e+02 0.000000000000000000e+00
1.219854875283446773e+02 0.000000000000000000e+00
1.222262131519274391e+02 0.000000000000000000e+00
1.224692970521541895e+02 0.000000000000000000e+00
1.227054875283446762e+02 0.000000000000000000e+00
1.229422222222222274e+02 0.000000000000000000e+00
1.231871201814059020e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.236925170068027171e+02 0.000000000000000000e+00
1.239285260770975015e+02 0.000000000000000000e+00
1.241478458049886626e+02 0.000000000000000000e+00
1.243653514739228996e+02 0.000000000000000000e+00
1.246224036281179082e+02 0.000000000000000000e+00
1.248783673469387736e+02 0.000000000000000000e+00
1.251176417233560159e+02 0.000000000000000000e+00
1.253438548752834407e+02 0.000000000000000000e+00
1.255936507936507951e+02 0.000000000000000000e+00
1.258374603174603124e+02 0.000000000000000000e+00
1.260669387755102093e+02 0.000000000000000000e+00
1.263096598639455834e+02 0.000000000000000000e+00
1.265463945578231346e+02 0.000000000000000000e+00
1.267963718820861629e+02 0.000000000000000000e+00
1.270109750566893467e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.275022222222222155e+02 0.000000000000000000e+00
1.277471201814058901e+02 0.000000000000000000e+00
1.279660770975056749e+02 0.000000000000000000e+00
1.282042630385487598e+02 0.000000000000000000e+00
1.284475283446712126e+02 0.000000000000000000e+00
1.286877097505668814e+02 0.000000000000000000e+00
1.289195464852607813e+02 0.000000000000000000e+00
1.291546485260770964e+02 0.000000000000000000e+00
1.293835827664399005e+02 0.000000000000000000e+00
1.296281179138321988e+02 0.000000000000000000e+00
1.298510657596371800e+02 0.000000000000000000e+00
1.300888888888889028e+02 0.000000000000000000e+00
1.302947845804988560e+02 0.000000000000000000e+00
1.305531065759637102e+02 0.000000000000000000e+00
1.307916553287981856e+02 0.000000000000000000e+00
1.310338321995464810e+02 0.000000000000000000e+00
1.312587755102040887e+02 0.000000000000000000e+00
1.315089342403628052e+02 0.000000000000000000e+00
1.317453061224489659e+02 0.000000000000000000e+00
1.319795011337868402e+02 0.000000000000000000e+00
1.322213151927437593e+02 0.000000000000000000e+00
1.324665759637188103e+02 0.000000000000000000e+00
1.326831746031745922e+02 0.000000000000000000e+00
1.329249886621315113e+02 0.000000000000000000e+00
1.331575510204081638e+02 0.000000000000000000e+00
1.334019047619047740e+02 0.000000000000000000e+00
1.336395464852607802e+02 0.000000000000000000e+00
1.338820861678004519e+02 0.000000000000000000e+00
1.341190022675737055e+02 0.000000000000000000e+00
1.343582766439909335e+02 0.000000000000000000e+00
1.345942857142857179e+02 0.000000000000000000e+00
1.348406349206349262e+02 0.000000000000000000e+00
1.350630385487528429e+02 0.000000000000000000e+00
1.353108390022675849e+02 0.000000000000000000e+00
1.355397732426303889e+02 0.000000000000000000e+00
1.357663492060000010e+02 0.000000000000000000e+00
1.360030839002267555e+02 0.000000000000000000e+00
1.362448979591836746e+02 0.000000000000000000e+00
1.364673015873015913e+02 0.000000000000000000e+00
1.367103854875283560e+02 0.000000000000000000e+00
1.369389569160997837e+02 0.000000000000000000e+00
1.371784126984126999e+02 0.000000000000000000e+00
1.374115192743764169e+02 0.000000000000000000e+00
1.376402721088435328e+02 0.000000000000000000e+00
1.378701133786848061e+02 0.000000000000000000e+00
1.381081179138321886e+02 0.000000000000000000e+00
1.383299773242630408e+02 0.000000000000000000e+00
1.385926530612244960e+02 0.000000000000000000e+00
1.388350113378684796e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.392654875283446643e+02 0.000000000000000000e+00
1.395149206349206281e+02 0.000000000000000000e+00
1.397511111111111006e+02 0.000000000000000000e+00
1.399900226757369524e+02 0.000000000000000000e+00
1.402127891156462454e+02 0.000000000000000000e+00
1.404437188199999866e+02 0.000000000000000000e+00
1.406797278911564604e+02 0.000000000000000000e+00
1.409206349206349103e+02 0.000000000000000000e+00
1.411486621315192735e+02 0.000000000000000000e+00
1.413917460317460382e+02 0.000000000000000000e+00
1.416353741496598673e+02 0.000000000000000000e+00
1.418779138321995390e+02 0.000000000000000000e+00
1.421066666666666549e+02 0.000000000000000000e+00
1.423406802721088411e+02 0.000000000000000000e+00
1.425596371882086260e+02 0.000000000000000000e+00
1.427983673469387895e+02 0.000000000000000000e+00
1.430309297052154136e+02 0.000000000000000000e+00
1.432651247165532880e+02 0.000000000000000000e+00
1.434931519274376512e+02 0.000000000000000000e+00
1.437249886621315227e+02 0.000000000000000000e+00
1.439504761904761949e+02 0.000000000000000000e+00
1.441913832199546448e+02 0.000000000000000000e+00
1.444192290249433199e+02 0.000000000000000000e+00
1.446546938775510114e+02 0.000000000000000000e+00
1.448914285714285768e+02 0.000000000000000000e+00
1.451216326530612264e+02 0.000000000000000000e+00
1.453647165532879910e+02 0.000000000000000000e+00
1.456021768707483091e+02 0.000000000000000000e+00
1.458289342403627984e+02 0.000000000000000000e+00
1.460520634920634961e+02 0.000000000000000000e+00
1.462978684807256116e+02 0.000000000000000000e+00
1.465311564625850451e+02 0.000000000000000000e+00
1.467726077097505595e+02 0.000000000000000000e+00
1.470028117913832091e+02 0.000000000000000000e+00
1.472261224489795950e+02 0.000000000000000000e+00
1.474610430839002220e+02 0.000000000000000000e+00
1.476961451247165655e+02 0.000000000000000000e+00
1.479359637188208580e+02 0.000000000000000000e+00
1.481627210884353758e+02 0.000000000000000000e+00
1.484052607709750475e+02 0.000000000000000000e+00
1.486358276643991019e+02 0.000000000000000000e+00
1.488736507936507962e+02 0.000000000000000000e+00
1.491047619047619150e+02 0.000000000000000000e+00
1.493598185941042971e+02 0.000000000000000000e+00
1.495878458049886603e+02 0.000000000000000000e+00
1.498318367346938658e+02 0.000000000000000000e+00
1.500533333333333417e+02 0.000000000000000000e+00
1.502906122448979716e+02 0.000000000000000000e+00
1.505209977324263093e+02 0.000000000000000000e+00
1.507482993197278915e+02 0.000000000000000000e+00
1.509785034013605411e+02 0.000000000000000000e+00
1.512179591836734573e+02 0.000000000000000000e+00
1.514438095238095343e+02 0.000000000000000000e+00
1.516926984126984053e+02 0.000000000000000000e+00
1.519276190476190607e+02 0.000000000000000000e+00
1.521516553287981992e+02 0.000000000000000000e+00
1.523914739229024917e+02 0.000000000000000000e+00
1.526278458049886524e+02 0.000000000000000000e+00
1.528571428571428612e+02 0.000000000000000000e+00
1.530933333333333337e+02 0.000000000000000000e+00
1.533066666666666720e+02 0.000000000000000000e+00
1.535470294784580574e+02 0.000000000000000000e+00
1.537683446712018167e+02 0.000000000000000000e+00
1.540014512471655337e+02 0.000000000000000000e+00
1.542298412698412733e+02 0.000000000000000000e+00
1.544611337868480803e+02 0.000000000000000000e+00
1.547167346938775552e+02 0.000000000000000000e+00
1.549471201814058929e+02 0.000000000000000000e+00
1.551626303854875175e+02 0.000000000000000000e+00
1.554189569160997735e+02 0.000000000000000000e+00
1.556366439909297128e+02 0.000000000000000000e+00
1.558855328798185838e+02 0.000000000000000000e+00
1.561121088435374133e+02 0.000000000000000000e+00
1.563512018140589532e+02 0.000000000000000000e+00
1.565837641723356057e+02 0.000000000000000000e+00
1.568217687074829882e+02 0.000000000000000000e+00
1.570403628117913968e+02 0.000000000000000000e+00
1.572856235827664477e+02 0.000000000000000000e+00
1.575025850340136060e+02 0.000000000000000000e+00
1.577431292517006796e+02 0.000000000000000000e+00
1.579720634920634836e+02 0.000000000000000000e+00
1.582138775510204027e+02 0.000000000000000000e+00
1.584417233560090779e+02 0.000000000000000000e+00
1.586782766439909267e+02 0.000000000000000000e+00
1.589030385487528463e+02 0.000000000000000000e+00
1.591459410430838943e+02 0.000000000000000000e+00
1.593717913832199429e+02 0.000000000000000000e+00
1.596099773242630420e+02 0.000000000000000000e+00
1.598347392290249331e+02 0.000000000000000000e+00
1.600765532879818522e+02 0.000000000000000000e+00
1.603042176870748392e+02 0.000000000000000000e+00
1.605407709750566880e+02 0.000000000000000000e+00
1.607564625850340008e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.614692063492063596e+02 0.000000000000000000e+00
1.616921541950113408e+02 0.000000000000000000e+00
1.619274376417233441e+02 0.000000000000000000e+00
1.621607256235827776e+02 0.000000000000000000e+00
1.623974603174603146e+02 0.000000000000000000e+00
1.626164172335600995e+02 0.000000000000000000e+00
1.628560544217687038e+02 0.000000000000000000e+00
1.630924263038548645e+02 0.000000000000000000e+00
1.633268027210884270e+02 0.000000000000000000e+00
1.635415873015872990e+02 0.000000000000000000e+00
1.637848526077097517e+02 0.000000000000000000e+00
1.640097959183673595e+02 0.000000000000000000e+00
1.642579591836734778e+02 0.000000000000000000e+00
1.644809070294784590e+02 0.000000000000000000e+00
1.647185487528344652e+02 0.000000000000000000e+00
1.649463945578231403e+02 0.000000000000000000e+00
1.651851247165532754e+02 0.000000000000000000e+00
1.654291156462585093e+02 0.000000000000000000e+00
1.656631292517006671e+02 0.000000000000000000e+00
1.658877097505668985e+02 0.000000000000000000e+00
1.661304308390022584e+02 0.000000000000000000e+00
1.663459410430839114e+02 0.000000000000000000e+00
1.665852154195011394e+02 0.000000000000000000e+00
1.668078004535147443e+02 0.000000000000000000e+00
1.670499773242630397e+02 0.000000000000000000e+00
1.672760090702947764e+02 0.000000000000000000e+00
1.675225396825396729e+02 0.000000000000000000e+00
1.677474829931972806e+02 0.000000000000000000e+00
1.679956462585033989e+02 0.000000000000000000e+00
1.682100680272108946e+02 0.000000000000000000e+00
1.684148752834467189e+02 0.000000000000000000e+00
1.686387301587301693e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.691201814058956927e+02 0.000000000000000000e+00
1.693610884353741426e+02 0.000000000000000000e+00
1.695983673469387725e+02 0.000000000000000000e+00
1.698294784580498913e+02 0.000000000000000000e+00
1.700546031746031872e+02 0.000000000000000000e+00
1.702906122448979716e+02 0.000000000000000000e+00
1.705255328798185985e+02 0.000000000000000000e+00
1.707564625850340008e+02 0.000000000000000000e+00
1.709912018140589680e+02 0.000000000000000000e+00
1.712203174603174602e+02 0.000000000000000000e+00
1.714521541950113317e+02 0.000000000000000000e+00
1.716959637188208490e+02 0.000000000000000000e+00
1.719207256235827685e+02 0.000000000000000000e+00
1.721587301587301511e+02 0.000000000000000000e+00
1.723793197278911578e+02 0.000000000000000000e+00
1.726075283446712092e+02 0.000000000000000000e+00
1.728344671201814151e+02 0.000000000000000000e+00
1.730624943310657500e+02 0.000000000000000000e+00
1.732709297052154227e+02 0.000000000000000000e+00
1.735189115646258529e+02 0.000000000000000000e+00
1.737518367346938817e+02 0.000000000000000000e+00
1.739762358276643965e+02 0.000000000000000000e+00
1.741982766439909369e+02 0.000000000000000000e+00
1.744386394557823223e+02 0.000000000000000000e+00
1.746657596371882164e+02 0.000000000000000000e+00
1.749014058956915960e+02 0.000000000000000000e+00
1.751183673469387827e+02 0.000000000000000000e+00
1.753523809523809405e+02 0.000000000000000000e+00
1.755798639455782393e+02 0.000000000000000000e+00
1.758117006802721107e+02 0.000000000000000000e+00
1.760393650793650693e+02 0.000000000000000000e+00
1.762679365079364970e+02 0.000000000000000000e+00
1.765037641723355932e+02 0.000000000000000000e+00
1.767183673469387770e+02 0.000000000000000000e+00
1.769609070294784487e+02 0.000000000000000000e+00
1.772052607709750589e+02 0.000000000000000000e+00
1.774253061224489727e+02 0.000000000000000000e+00
1.776645804988662007e+02 0.000000000000000000e+00
1.778955102040816314e+02 0.000000000000000000e+00
1.781336961451247305e+02 0.000000000000000000e+00
1.783570068027210880e+02 0.000000000000000000e+00
1.785935600907029368e+02 0.000000000000000000e+00
1.788228571428571456e+02 0.000000000000000000e+00
1.790568707482993318e+02 0.000000000000000000e+00
1.792689342403628245e+02 0.000000000000000000e+00
1.795129251700680300e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.801837641723356001e+02 0.000000000000000000e+00
1.804371882086167886e+02 0.000000000000000000e+00
1.806677551020408146e+02 0.000000000000000000e+00
1.809075736961451355e+02 0.000000000000000000e+00
1.811356009070294704e+02 0.000000000000000000e+00
1.813565532879818534e+02 0.000000000000000000e+00
1.815916553287981969e+02 0.000000000000000000e+00
1.818332879818593995e+02 0.000000000000000000e+00
1.820605895691610101e+02 0.000000000000000000e+00
1.822995011337868618e+02 0.000000000000000000e+00
1.825318820861677978e+02 0.000000000000000000e+00
1.827795011337868516e+02 0.000000000000000000e+00
1.830009977324262991e+02 0.000000000000000000e+00
1.832518820861677966e+02 0.000000000000000000e+00
1.834759183673469352e+02 0.000000000000000000e+00
1.837090249433106521e+02 0.000000000000000000e+00
1.839345124716553244e+02 0.000000000000000000e+00
1.841674376417233532e+02 0.000000000000000000e+00
1.843943764172335591e+02 0.000000000000000000e+00
1.846347392290249445e+02 0.000000000000000000e+00
1.848604081632653049e+02 0.000000000000000000e+00
1.850902494331065782e+02 0.000000000000000000e+00
1.853148299319727812e+02 0.000000000000000000e+00
1.855619047619047706e+02 0.000000000000000000e+00
1.857788662131519288e+02 0.000000000000000000e+00
1.860217687074830053e+02 0.000000000000000000e+00
1.862543310657596294e+02 0.000000000000000000e+00
1.864943310657596385e+02 0.000000000000000000e+00
1.867138321995464878e+02 0.000000000000000000e+00
1.869531065759637158e+02 0.000000000000000000e+00
1.871736961451247225e+02 0.000000000000000000e+00
1.874187755102040853e+02 0.000000000000000000e+00
1.876511564625850212e+02 0.000000000000000000e+00
1.878795464852607608e+02 0.000000000000000000e+00
1.881224489790000121e+02 0.000000000000000000e+00
1.883537414965986443e+02 0.000000000000000000e+00
1.885794104308390047e+02 0.000000000000000000e+00
1.888188662131519209e+02 0.000000000000000000e+00
1.890443537414965931e+02 0.000000000000000000e+00
1.892894331065759559e+02 0.000000000000000000e+00
1.895121995464852489e+02 0.000000000000000000e+00
1.897492970521541906e+02 0.000000000000000000e+00
1.899778684807256184e+02 0.000000000000000000e+00
1.902233106575963859e+02 0.000000000000000000e+00
1.904482539682539652e+02 0.000000000000000000e+00
1.906802721088435248e+02 0.000000000000000000e+00
1.909075736961451355e+02 0.000000000000000000e+00
1.911475736961451162e+02 0.000000000000000000e+00
1.913683446712018110e+02 0.000000000000000000e+00
1.916030839002267498e+02 0.000000000000000000e+00
1.918314739229024894e+02 0.000000000000000000e+00
1.920698412698412767e+02 0.000000000000000000e+00
1.922969614512471708e+02 0.000000000000000000e+00
1.925405895691609999e+02 0.000000000000000000e+00
1.927651700680272029e+02 0.000000000000000000e+00
1.930004535147392346e+02 0.000000000000000000e+00
1.932435374149659992e+02 0.000000000000000000e+00
1.934780952380952499e+02 0.000000000000000000e+00
1.937124716553287840e+02 0.000000000000000000e+00
1.939568253968253941e+02 0.000000000000000000e+00
1.941748752834467098e+02 0.000000000000000000e+00
1.944099773242630249e+02 0.000000000000000000e+00
1.946325623582766582e+02 0.000000000000000000e+00
1.948703854875283525e+02 0.000000000000000000e+00
1.951080272108843587e+02 0.000000000000000000e+00
1.953365986394557865e+02 0.000000000000000000e+00
1.955746031746031690e+02 0.000000000000000000e+00
1.958098866213152007e+02 0.000000000000000000e+00
1.960451700680272040e+02 0.000000000000000000e+00
1.962724716553287863e+02 0.000000000000000000e+00
1.965015873015873069e+02 0.000000000000000000e+00
1.967392290249433131e+02 0.000000000000000000e+00
1.969648979591836735e+02 0.000000000000000000e+00
1.971996371882086123e+02 0.000000000000000000e+00
1.974189569160997735e+02 0.000000000000000000e+00
1.976482539682539823e+02 0.000000000000000000e+00
1.978755555555555645e+02 0.000000000000000000e+00
1.981197278911564581e+02 0.000000000000000000e+00
1.983414058956916222e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.987843990929705171e+02 0.000000000000000000e+00
1.990276643990929699e+02 0.000000000000000000e+00
1.992542403628117995e+02 0.000000000000000000e+00
1.994960544217687186e+02 0.000000000000000000e+00
1.997093877551020284e+02 0.000000000000000000e+00
1.999432199546485265e+02 0.000000000000000000e+00
2.001728798185941116e+02 0.000000000000000000e+00
2.004107029478458060e+02 0.000000000000000000e+00
2.006294784580498742e+02 0.000000000000000000e+00
2.008696598639455715e+02 0.000000000000000000e+00
2.011025850340136003e+02 0.000000000000000000e+00
2.013414965986394520e+02 0.000000000000000000e+00
2.015622675736961469e+02 0.000000000000000000e+00
2.018131519274376444e+02 0.000000000000000000e+00
2.020234013605442271e+02 0.000000000000000000e+00
2.022546938775510341e+02 0.000000000000000000e+00
2.024876190476190345e+02 0.000000000000000000e+00
2.027209070294784681e+02 0.000000000000000000e+00
2.029453061224489829e+02 0.000000000000000000e+00
2.031795011337868573e+02 0.000000000000000000e+00
2.033924716553287908e+02 0.000000000000000000e+00
2.036322902494331117e+02 0.000000000000000000e+00
2.038588662131519413e+02 0.000000000000000000e+00
2.040908843537415009e+02 0.000000000000000000e+00
2.043212698412698387e+02 0.000000000000000000e+00
2.045540136054421794e+02 0.000000000000000000e+00
2.047814965986394498e+02 0.000000000000000000e+00
2.050178684807256104e+02 0.000000000000000000e+00
2.052377324263038645e+02 0.000000000000000000e+00
2.054719274376417104e+02 0.000000000000000000e+00
2.056916099773242763e+02 0.000000000000000000e+00
2.059227210884353667e+02 0.000000000000000000e+00
2.061471201814058816e+02 0.000000000000000000e+00
2.063898412698412699e+02 0.000000000000000000e+00
2.066122448979591866e+02 0.000000000000000000e+00
2.068535147392290128e+02 0.000000000000000000e+00
2.070670294784580392e+02 0.000000000000000000e+00
2.073063038548752957e+02 0.000000000000000000e+00
2.075321541950113442e+02 0.000000000000000000e+00
2.077587301587301454e+02 0.000000000000000000e+00
2.079914739229024860e+02 0.000000000000000000e+00
2.082144217687074956e+02 0.000000000000000000e+00
2.084506122448979681e+02 0.000000000000000000e+00
2.086786394557823030e+02 0.000000000000000000e+00
2.089035827664399108e+02 0.000000000000000000e+00
2.091268934240362682e+02 0.000000000000000000e+00
2.093576417233560107e+02 0.000000000000000000e+00
2.095943764172335477e+02 0.000000000000000000e+00
2.098283900226757339e+02 0.000000000000000000e+00
2.100546031746031872e+02 0.000000000000000000e+00
2.102862585034013705e+02 0.000000000000000000e+00
2.105239002267573767e+02 0.000000000000000000e+00
2.107403174603174705e+02 0.000000000000000000e+00
2.109707029470000066e+02 0.000000000000000000e+00
2.112072562358276571e+02 0.000000000000000000e+00
2.114472562358276662e+02 0.000000000000000000e+00
2.116745578231292484e+02 0.000000000000000000e+00
2.119022222222222354e+02 0.000000000000000000e+00
2.121351473922902358e+02 0.000000000000000000e+00
2.123537414965986443e+02 0.000000000000000000e+00
2.125886621315192713e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.134965986394557831e+02 0.000000000000000000e+00
2.137175510204081661e+02 0.000000000000000000e+00
2.139769614512471776e+02 0.000000000000000000e+00
2.142075283446712035e+02 0.000000000000000000e+00
2.144404535147392323e+02 0.000000000000000000e+00
2.146537868480725706e+02 0.000000000000000000e+00
2.148876190476190402e+02 0.000000000000000000e+00
2.151274376417233611e+02 0.000000000000000000e+00
2.153471201814058986e+02 0.000000000000000000e+00
2.155731519274376353e+02 0.000000000000000000e+00
2.158087981859410434e+02 0.000000000000000000e+00
2.160486167800453643e+02 0.000000000000000000e+00
2.162793650793650784e+02 0.000000000000000000e+00
2.164952380952381077e+02 0.000000000000000000e+00
2.167279818594104199e+02 0.000000000000000000e+00
2.169648979591836735e+02 0.000000000000000000e+00
2.171882086167800594e+02 0.000000000000000000e+00
2.174149659863945487e+02 0.000000000000000000e+00
2.176469841269841368e+02 0.000000000000000000e+00
2.178808163265306064e+02 0.000000000000000000e+00
2.181048526077097449e+02 0.000000000000000000e+00
2.183397732426303719e+02 0.000000000000000000e+00
2.185616326530612241e+02 0.000000000000000000e+00
2.188043537414966124e+02 0.000000000000000000e+00
2.190347392290249502e+02 0.000000000000000000e+00
2.192618594104308443e+02 0.000000000000000000e+00
2.195060317460317378e+02 0.000000000000000000e+00
2.197492970521541906e+02 0.000000000000000000e+00
2.199628117913832170e+02 0.000000000000000000e+00
2.201757823129251790e+02 0.000000000000000000e+00
2.204110657596371823e+02 0.000000000000000000e+00
2.206347392290249445e+02 0.000000000000000000e+00
2.208620408163265267e+02 0.000000000000000000e+00
2.210929705215419574e+02 0.000000000000000000e+00
2.213269841269841152e+02 0.000000000000000000e+00
2.215709750566893490e+02 0.000000000000000000e+00
2.217893877551020410e+02 0.000000000000000000e+00
2.220315646258503364e+02 0.000000000000000000e+00
2.222630385487528315e+02 0.000000000000000000e+00
2.224983219954648632e+02 0.000000000000000000e+00
2.227265306122448862e+02 0.000000000000000000e+00
2.229656235827664261e+02 0.000000000000000000e+00
2.231951020408163231e+02 0.000000000000000000e+00
2.234372789115646185e+02 0.000000000000000000e+00
2.236569614512471560e+02 0.000000000000000000e+00
2.238911564625850303e+02 0.000000000000000000e+00
2.241113832199546607e+02 0.000000000000000000e+00
2.243434013605442203e+02 0.000000000000000000e+00
2.245650793650793560e+02 0.000000000000000000e+00
2.247969160997732558e+02 0.000000000000000000e+00
2.250343764172335739e+02 0.000000000000000000e+00
2.252662131519274453e+02 0.000000000000000000e+00
2.254898866213151791e+02 0.000000000000000000e+00
2.257300680272108764e+02 0.000000000000000000e+00
2.259591836734693970e+02 0.000000000000000000e+00
2.261953741496598695e+02 0.000000000000000000e+00
2.264177777777777862e+02 0.000000000000000000e+00
2.266432653061224585e+02 0.000000000000000000e+00
2.268736507936507962e+02 0.000000000000000000e+00
2.270980498866213111e+02 0.000000000000000000e+00
2.273297052154194944e+02 0.000000000000000000e+00
2.275608163265306132e+02 0.000000000000000000e+00
2.278133333333333326e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.282389115646258517e+02 0.000000000000000000e+00
2.284865306122449056e+02 0.000000000000000000e+00
2.287176417233559960e+02 0.000000000000000000e+00
2.289509297052154295e+02 0.000000000000000000e+00
2.291758730158730089e+02 0.000000000000000000e+00
2.294080725623582850e+02 0.000000000000000000e+00
2.296333786848072691e+02 0.000000000000000000e+00
2.298648526077097642e+02 0.000000000000000000e+00
2.300894331065759673e+02 0.000000000000000000e+00
2.303185487528344595e+02 0.000000000000000000e+00
2.305449433106576009e+02 0.000000000000000000e+00
2.307873015873015845e+02 0.000000000000000000e+00
2.310046258503401475e+02 0.000000000000000000e+00
2.312308390022675724e+02 0.000000000000000000e+00
2.314614058956915983e+02 0.000000000000000000e+00
2.316885260770974924e+02 0.000000000000000000e+00
2.319067573696145246e+02 0.000000000000000000e+00
2.321409523809523705e+02 0.000000000000000000e+00
2.323695238095237983e+02 0.000000000000000000e+00
2.326037188208616726e+02 0.000000000000000000e+00
2.328360997732426370e+02 0.000000000000000000e+00
2.330692063492063539e+02 0.000000000000000000e+00
2.332969387750000010e+02 0.000000000000000000e+00
2.335310657596371868e+02 0.000000000000000000e+00
2.337574603174603283e+02 0.000000000000000000e+00
2.339903854875283571e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.355715192743764135e+02 0.000000000000000000e+00
2.358104308390022652e+02 0.000000000000000000e+00
2.360478911564625832e+02 0.000000000000000000e+00
2.362762811791383228e+02 0.000000000000000000e+00
2.365135600907029527e+02 0.000000000000000000e+00
2.367424943310657568e+02 0.000000000000000000e+00
2.369708843537414964e+02 0.000000000000000000e+00
2.372030839002267442e+02 0.000000000000000000e+00
2.374341950113378630e+02 0.000000000000000000e+00
2.376556916099773105e+02 0.000000000000000000e+00
2.378784580498866319e+02 0.000000000000000000e+00
2.381093877551020341e+02 0.000000000000000000e+00
2.383375963718820856e+02 0.000000000000000000e+00
2.385732426303854936e+02 0.000000000000000000e+00
2.387996371882086066e+02 0.000000000000000000e+00
2.390287528344671273e+02 0.000000000000000000e+00
2.392600453514739343e+02 0.000000000000000000e+00
2.394788208616780025e+02 0.000000000000000000e+00
2.397070294784580540e+02 0.000000000000000000e+00
2.399323356009070380e+02 0.000000000000000000e+00
2.401532879818594211e+02 0.000000000000000000e+00
2.403858503401360451e+02 0.000000000000000000e+00
2.406182312925170095e+02 0.000000000000000000e+00
2.408546031746031701e+02 0.000000000000000000e+00
2.410632199546485310e+02 0.000000000000000000e+00
2.413037641723356046e+02 0.000000000000000000e+00
2.415194557823129173e+02 0.000000000000000000e+00
2.417587301587301454e+02 0.000000000000000000e+00
2.419717006802721073e+02 0.000000000000000000e+00
2.422149659863945601e+02 0.000000000000000000e+00
2.424290249433106510e+02 0.000000000000000000e+00
2.426643083900226827e+02 0.000000000000000000e+00
2.428798185941043073e+02 0.000000000000000000e+00
2.431138321995464935e+02 0.000000000000000000e+00
2.433581859410430752e+02 0.000000000000000000e+00
2.435891156462585059e+02 0.000000000000000000e+00
2.438042630385487541e+02 0.000000000000000000e+00
2.440413605442176959e+02 0.000000000000000000e+00
2.442614058956916097e+02 0.000000000000000000e+00
2.445008616780045259e+02 0.000000000000000000e+00
2.447279818594104199e+02 0.000000000000000000e+00
2.449551020408163140e+02 0.000000000000000000e+00
2.451551927437641609e+02 0.000000000000000000e+00
2.454009977324263048e+02 0.000000000000000000e+00
2.456273922902494462e+02 0.000000000000000000e+00
2.458566893424036266e+02 0.000000000000000000e+00
2.460858049886621188e+02 0.000000000000000000e+00
2.463103854875283503e+02 0.000000000000000000e+00
2.465300680272108877e+02 0.000000000000000000e+00
2.467684353741496466e+02 0.000000000000000000e+00
2.469917460317460325e+02 0.000000000000000000e+00
2.472179591836734573e+02 0.000000000000000000e+00
2.474423582766440006e+02 0.000000000000000000e+00
2.476823582766439813e+02 0.000000000000000000e+00
2.478936961451247214e+02 0.000000000000000000e+00
2.481180952380952363e+02 0.000000000000000000e+00
2.483522902494331106e+02 0.000000000000000000e+00
2.485819501133786957e+02 0.000000000000000000e+00
2.488047165532879887e+02 0.000000000000000000e+00
2.490345578231292620e+02 0.000000000000000000e+00
2.492433560090702827e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.501491156462585081e+02 0.000000000000000000e+00
2.503918367346938680e+02 0.000000000000000000e+00
2.506240362811791442e+02 0.000000000000000000e+00
2.508527891156462601e+02 0.000000000000000000e+00
2.510790022675736850e+02 0.000000000000000000e+00
2.513052154195011383e+02 0.000000000000000000e+00
2.515365079365079453e+02 0.000000000000000000e+00
2.517678004535147522e+02 0.000000000000000000e+00
2.520029024943310674e+02 0.000000000000000000e+00
2.522233106575963859e+02 0.000000000000000000e+00
2.524576870748299200e+02 0.000000000000000000e+00
2.526935147392290162e+02 0.000000000000000000e+00
2.529131972789115537e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.538205895691610010e+02 0.000000000000000000e+00
2.540743764172335659e+02 0.000000000000000000e+00
2.543018594104308363e+02 0.000000000000000000e+00
2.545315192743764214e+02 0.000000000000000000e+00
2.547479365079365152e+02 0.000000000000000000e+00
2.549814058956916085e+02 0.000000000000000000e+00
2.552108843537415055e+02 0.000000000000000000e+00
2.554492517006802643e+02 0.000000000000000000e+00
2.556725623582766502e+02 0.000000000000000000e+00
2.558898866213151848e+02 0.000000000000000000e+00
2.561197278911564581e+02 0.000000000000000000e+00
2.563544671201814253e+02 0.000000000000000000e+00
2.565716099773242718e+02 0.000000000000000000e+00
2.567923809523809382e+02 0.000000000000000000e+00
2.570320181405895710e+02 0.000000000000000000e+00
2.572647619047618832e+02 0.000000000000000000e+00
2.575000453514739434e+02 0.000000000000000000e+00
2.577284353741496830e+02 0.000000000000000000e+00
2.579513832199546641e+02 0.000000000000000000e+00
2.581803174603174398e+02 0.000000000000000000e+00
2.584123356009070562e+02 0.000000000000000000e+00
2.586338321995464753e+02 0.000000000000000000e+00
2.588595011337868641e+02 0.000000000000000000e+00
2.590953287981859603e+02 0.000000000000000000e+00
2.593131972789115594e+02 0.000000000000000000e+00
2.595537414965986613e+02 0.000000000000000000e+00
2.597792290249433336e+02 0.000000000000000000e+00
2.600172335600906877e+02 0.000000000000000000e+00
2.602459863945578036e+02 0.000000000000000000e+00
2.604575056689342318e+02 0.000000000000000000e+00
2.606837188208616567e+02 0.000000000000000000e+00
2.609242630385487587e+02 0.000000000000000000e+00
2.611526530612244983e+02 0.000000000000000000e+00
2.613949206340000160e+02 0.000000000000000000e+00
2.616092517006802609e+02 0.000000000000000000e+00
2.618434467120000022e+02 0.000000000000000000e+00
2.620605895691609817e+02 0.000000000000000000e+00
2.623060317460317492e+02 0.000000000000000000e+00
2.625269841269841322e+02 0.000000000000000000e+00
2.627562811791383410e+02 0.000000000000000000e+00
2.629886621315192770e+02 0.000000000000000000e+00
2.632116099773242581e+02 0.000000000000000000e+00
2.634403628117913740e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.638976870748299461e+02 0.000000000000000000e+00
2.641384126984127079e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.648007256235827640e+02 0.000000000000000000e+00
2.650390929705215513e+02 0.000000000000000000e+00
2.652723809523809564e+02 0.000000000000000000e+00
2.655045804988662326e+02 0.000000000000000000e+00
2.657133786848072532e+02 0.000000000000000000e+00
2.659564625850339894e+02 0.000000000000000000e+00
2.661775963718820890e+02 0.000000000000000000e+00
2.664005442176870702e+02 0.000000000000000000e+00
2.666282086167800571e+02 0.000000000000000000e+00
2.668602267573696167e+02 0.000000000000000000e+00
2.670965986394558058e+02 0.000000000000000000e+00
2.673338775510204073e+02 0.000000000000000000e+00
2.675492063492063721e+02 0.000000000000000000e+00
2.677806802721088388e+02 0.000000000000000000e+00
2.680107029478458003e+02 0.000000000000000000e+00
2.682390929705215399e+02 0.000000000000000000e+00
2.684727437641723213e+02 0.000000000000000000e+00
2.687009523809524012e+02 0.000000000000000000e+00
2.689311564625850224e+02 0.000000000000000000e+00
2.691609977324263241e+02 0.000000000000000000e+00
2.693770521541949847e+02 0.000000000000000000e+00
2.696088888888888846e+02 0.000000000000000000e+00
2.698352834467120260e+02 0.000000000000000000e+00
2.700696598639455601e+02 0.000000000000000000e+00
2.703004081632653310e+02 0.000000000000000000e+00
2.705271655328797920e+02 0.000000000000000000e+00
2.707609977324262900e+02 0.000000000000000000e+00
2.709977324263038554e+02 0.000000000000000000e+00
2.712054421768707471e+02 0.000000000000000000e+00
2.714479818594104472e+02 0.000000000000000000e+00
2.716707482993197118e+02 0.000000000000000000e+00
2.718998639455782040e+02 0.000000000000000000e+00
2.721266213151927218e+02 0.000000000000000000e+00
2.723677097505669167e+02 0.000000000000000000e+00
2.725884807256235831e+02 0.000000000000000000e+00
2.728270294784580301e+02 0.000000000000000000e+00
2.730521541950113260e+02 0.000000000000000000e+00
2.732711111111111109e+02 0.000000000000000000e+00
2.735132879818594347e+02 0.000000000000000000e+00
2.737378684807256377e+02 0.000000000000000000e+00
2.739633560090703099e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.744306575963718728e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.757783219954648644e+02 0.000000000000000000e+00
2.760234013605441987e+02 0.000000000000000000e+00
2.762476190476190254e+02 0.000000000000000000e+00
2.764914285714285711e+02 0.000000000000000000e+00
2.767149206349206452e+02 0.000000000000000000e+00
2.769331519274376205e+02 0.000000000000000000e+00
2.771649886621315204e+02 0.000000000000000000e+00
2.774019047619047456e+02 0.000000000000000000e+00
2.776221315192743759e+02 0.000000000000000000e+00
2.778427210884353826e+02 0.000000000000000000e+00
2.780712925170067820e+02 0.000000000000000000e+00
2.783127437641723532e+02 0.000000000000000000e+00
2.785278911564626014e+02 0.000000000000000000e+00
2.787550113378684955e+02 0.000000000000000000e+00
2.789667120181405835e+02 0.000000000000000000e+00
2.792007256235827413e+02 0.000000000000000000e+00
2.794303854875283264e+02 0.000000000000000000e+00
2.796614965986394736e+02 0.000000000000000000e+00
2.798958730158730077e+02 0.000000000000000000e+00
2.801342403628117950e+02 0.000000000000000000e+00
2.803461224489795995e+02 0.000000000000000000e+00
2.805913832199546505e+02 0.000000000000000000e+00
2.808165079365079464e+02 0.000000000000000000e+00
2.810541496598639242e+02 0.000000000000000000e+00
2.812830839002267567e+02 0.000000000000000000e+00
2.815109297052154034e+02 0.000000000000000000e+00
2.817420408163265506e+02 0.000000000000000000e+00
2.819903854875283287e+02 0.000000000000000000e+00
2.821966439909297151e+02 0.000000000000000000e+00
2.824371882086167602e+02 0.000000000000000000e+00
2.826634013605442419e+02 0.000000000000000000e+00
2.828972335600906831e+02 0.000000000000000000e+00
2.831234467120181648e+02 0.000000000000000000e+00
2.833518367346939044e+02 0.000000000000000000e+00
2.835809523809523967e+02 0.000000000000000000e+00
2.838109750566893581e+02 0.000000000000000000e+00
2.840393650793650977e+02 0.000000000000000000e+00
2.842706575963719047e+02 0.000000000000000000e+00
2.845010430839002424e+02 0.000000000000000000e+00
2.847267120181405744e+02 0.000000000000000000e+00
2.849621768707482943e+02 0.000000000000000000e+00
2.851831292517006773e+02 0.000000000000000000e+00
2.854102494331065714e+02 0.000000000000000000e+00
2.856453514739229149e+02 0.000000000000000000e+00
2.858675736961451435e+02 0.000000000000000000e+00
2.861014058956915846e+02 0.000000000000000000e+00
2.863241723356009061e+02 0.000000000000000000e+00
2.865500226757369546e+02 0.000000000000000000e+00
2.867818594104308545e+02 0.000000000000000000e+00
2.869971882086167625e+02 0.000000000000000000e+00
2.872370068027211119e+02 0.000000000000000000e+00
2.874661224489796041e+02 0.000000000000000000e+00
2.876979591836734471e+02 0.000000000000000000e+00
2.879339682539682599e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.883940136054421828e+02 0.000000000000000000e+00
2.886224036281179224e+02 0.000000000000000000e+00
2.888446258503401509e+02 0.000000000000000000e+00
2.890809977324262832e+02 0.000000000000000000e+00
2.893115646258503375e+02 0.000000000000000000e+00
2.895227210884353894e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.904257596371882073e+02 0.000000000000000000e+00
2.906566893424036380e+02 0.000000000000000000e+00
2.908803628117913718e+02 0.000000000000000000e+00
2.911136507936507769e+02 0.000000000000000000e+00
2.913456689342403365e+02 0.000000000000000000e+00
2.915697052154195035e+02 0.000000000000000000e+00
2.917991836734693720e+02 0.000000000000000000e+00
2.920246712018140443e+02 0.000000000000000000e+00
2.922443537414965817e+02 0.000000000000000000e+00
2.924807256235827708e+02 0.000000000000000000e+00
2.927005895691610249e+02 0.000000000000000000e+00
2.929380498866213429e+02 0.000000000000000000e+00
2.931564625850340349e+02 0.000000000000000000e+00
2.933864852607709963e+02 0.000000000000000000e+00
2.936161451247165814e+02 0.000000000000000000e+00
2.938485260770975174e+02 0.000000000000000000e+00
2.940682086167800549e+02 0.000000000000000000e+00
2.943067573696145018e+02 0.000000000000000000e+00
2.945278911564626014e+02 0.000000000000000000e+00
2.947693424036281158e+02 0.000000000000000000e+00
2.949941043083900354e+02 0.000000000000000000e+00
2.952208616780045531e+02 0.000000000000000000e+00
2.954604988662131291e+02 0.000000000000000000e+00
2.956794557823129139e+02 0.000000000000000000e+00
2.959025850340136117e+02 0.000000000000000000e+00
2.961297052154195057e+02 0.000000000000000000e+00
2.963526530612244869e+02 0.000000000000000000e+00
2.965801360544217573e+02 0.000000000000000000e+00
2.967992743764172587e+02 0.000000000000000000e+00
2.970231292517006523e+02 0.000000000000000000e+00
2.972497052154195103e+02 0.000000000000000000e+00
2.974679365079364857e+02 0.000000000000000000e+00
2.976916099773242763e+02 0.000000000000000000e+00
2.979140136054421646e+02 0.000000000000000000e+00
2.981581859410430866e+02 0.000000000000000000e+00
2.983682539682539527e+02 0.000000000000000000e+00
2.985988208616780071e+02 0.000000000000000000e+00
2.988175963718820753e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.992783673469387509e+02 0.000000000000000000e+00
2.995092970521541815e+02 0.000000000000000000e+00
2.997253514739228990e+02 0.000000000000000000e+00
2.999457596371881891e+02 0.000000000000000000e+00
3.001697959183673561e+02 0.000000000000000000e+00
3.003882086167800480e+02 0.000000000000000000e+00
3.005906575963718979e+02 0.000000000000000000e+00


==> R41.dat <==
3.006077097505668760e+00 0.000000000000000000e+00
3.387755102040816535e+00 0.000000000000000000e+00
3.759818594104308520e+00 0.000000000000000000e+00
4.132426303854875194e+00 0.000000000000000000e+00
nan -1.000000000000000000e+00
4.936961451247165122e+00 0.000000000000000000e+00
5.309206349206348818e+00 0.000000000000000000e+00
5.691609977324262992e+00 0.000000000000000000e+00
6.070566893424036436e+00 0.000000000000000000e+00
6.447709750566893661e+00 0.000000000000000000e+00
6.824671201814059174e+00 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
8.316734693877551265e+00 0.000000000000000000e+00
8.694603174603175333e+00 0.000000000000000000e+00
9.066485260770974719e+00 0.000000000000000000e+00
9.414058956916099064e+00 0.000000000000000000e+00
9.782494331065759496e+00 0.000000000000000000e+00
1.017015873015873062e+01 0.000000000000000000e+00
1.053569160997732368e+01 0.000000000000000000e+00
1.091482993197278972e+01 0.000000000000000000e+00
1.129482993099999888e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.202993197278911630e+01 0.000000000000000000e+00
1.238566893424036230e+01 0.000000000000000000e+00
1.278294784580498877e+01 0.000000000000000000e+00
1.317079365079365161e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.430040816326530617e+01 0.000000000000000000e+00
1.470312925170068041e+01 0.000000000000000000e+00
1.507446712018140644e+01 0.000000000000000000e+00
1.544943310657596314e+01 0.000000000000000000e+00
1.582512471655328845e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.654893424036281147e+01 0.000000000000000000e+00
1.692879818594104435e+01 0.000000000000000000e+00
1.729614512471655274e+01 0.000000000000000000e+00
1.767256235827664312e+01 0.000000000000000000e+00
1.805496598599999913e+01 1.000000000000000000e+00
1.840616779999999864e+01 1.000000000000000000e+00
1.878185941043084028e+01 0.000000000000000000e+00
1.916861678004535108e+01 0.000000000000000000e+00
1.954956916099773068e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.032852607709750714e+01 0.000000000000000000e+00
2.069841269841269948e+01 0.000000000000000000e+00
2.107337868480725618e+01 0.000000000000000000e+00
2.144598639455782418e+01 0.000000000000000000e+00
2.181986394557823061e+01 0.000000000000000000e+00
2.221006802721088391e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.298829931972788998e+01 0.000000000000000000e+00
2.334204081632653072e+01 0.000000000000000000e+00
2.373913832199546547e+01 0.000000000000000000e+00
2.410793650793650755e+01 0.000000000000000000e+00
2.449650793650793545e+01 0.000000000000000000e+00
2.487419501133786781e+01 0.000000000000000000e+00
2.524263038548753002e+01 0.000000000000000000e+00
2.560217687074829840e+01 0.000000000000000000e+00
2.598784580498866248e+01 0.000000000000000000e+00
2.634902494331065625e+01 0.000000000000000000e+00
2.670331065759637212e+01 0.000000000000000000e+00
2.711310657596371954e+01 0.000000000000000000e+00
2.746049886599999823e+01 1.000000000000000000e+00
2.784997732426303685e+01 0.000000000000000000e+00
2.824707482993197161e+01 0.000000000000000000e+00
2.861950113378684790e+01 0.000000000000000000e+00
2.899882086167800566e+01 0.000000000000000000e+00
2.938013605442176868e+01 0.000000000000000000e+00
2.973297052154195086e+01 0.000000000000000000e+00
3.011265306122448848e+01 0.000000000000000000e+00
3.052226757369614418e+01 0.000000000000000000e+00
3.087891156462584874e+01 0.000000000000000000e+00
3.125968253968254018e+01 0.000000000000000000e+00
3.163428571428571345e+01 0.000000000000000000e+00
3.198693877551020393e+01 0.000000000000000000e+00
3.236208616780045588e+01 0.000000000000000000e+00
3.277641723300000365e+01 1.000000000000000000e+00
3.315573696145124671e+01 0.000000000000000000e+00
3.354757369614512186e+01 0.000000000000000000e+00
3.391909297052153960e+01 0.000000000000000000e+00
3.427065759637188336e+01 0.000000000000000000e+00
3.465505668934240191e+01 0.000000000000000000e+00
3.504126984126984468e+01 0.000000000000000000e+00
3.541950113378684506e+01 0.000000000000000000e+00
3.580789115646258836e+01 0.000000000000000000e+00
3.618594104308390058e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
3.690467120181406102e+01 0.000000000000000000e+00
3.730122448979592065e+01 0.000000000000000000e+00
3.768217687074830025e+01 0.000000000000000000e+00
3.807002267573696486e+01 0.000000000000000000e+00
3.846258503401360684e+01 0.000000000000000000e+00
3.884970521541950461e+01 0.000000000000000000e+00
3.920399092970521338e+01 0.000000000000000000e+00
3.955555555555555713e+01 0.000000000000000000e+00
3.993505668934240305e+01 0.000000000000000000e+00
4.029224489795918629e+01 0.000000000000000000e+00
4.067863945578231011e+01 0.000000000000000000e+00
4.105469387755101707e+01 0.000000000000000000e+00
4.143582766439909193e+01 0.000000000000000000e+00
4.182222222222222285e+01 0.000000000000000000e+00
4.219918367346938481e+01 0.000000000000000000e+00
4.259954648526077392e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
4.516553287981859199e+01 0.000000000000000000e+00
4.557442176870748085e+01 0.000000000000000000e+00
4.594303854875283122e+01 0.000000000000000000e+00
4.633523809523809689e+01 0.000000000000000000e+00
4.671219954648525885e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
4.823836734693877304e+01 0.000000000000000000e+00
4.861278911564625815e+01 0.000000000000000000e+00
4.899065759637188222e+01 0.000000000000000000e+00
4.934897959100000264e+01 0.000000000000000000e+00
4.974693877499999672e+01 1.000000000000000000e+00
5.009387755100000561e+01 0.000000000000000000e+00
5.048054421768707556e+01 0.000000000000000000e+00
5.087800453514739019e+01 0.000000000000000000e+00
5.125333333333333030e+01 0.000000000000000000e+00
5.163936507936507780e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
5.236371882086167773e+01 0.000000000000000000e+00
5.275301587301587602e+01 0.000000000000000000e+00
5.315718820861678040e+01 0.000000000000000000e+00
5.353324263038548736e+01 0.000000000000000000e+00
5.394049886621315437e+01 0.000000000000000000e+00
5.430149659863945288e+01 0.000000000000000000e+00
5.465052154195011269e+01 0.000000000000000000e+00
5.503999999999999915e+01 0.000000000000000000e+00
5.542421768707482954e+01 0.000000000000000000e+00
5.582385487528344470e+01 0.000000000000000000e+00
5.619809523809523455e+01 0.000000000000000000e+00
5.657070294784580256e+01 0.000000000000000000e+00
5.696018140589568901e+01 0.000000000000000000e+00
5.734222222222221887e+01 0.000000000000000000e+00
5.772517006802721085e+01 0.000000000000000000e+00
5.811265306122449203e+01 0.000000000000000000e+00
5.850630385487528429e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
5.924136054421768449e+01 0.000000000000000000e+00
5.961922902494330856e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
6.038530612244898066e+01 0.000000000000000000e+00
6.076335600907029288e+01 0.000000000000000000e+00
6.114793650793650670e+01 0.000000000000000000e+00
6.148861678004535491e+01 0.000000000000000000e+00
6.185687074829932186e+01 0.000000000000000000e+00
6.225287981859410280e+01 0.000000000000000000e+00
6.263056689342403871e+01 0.000000000000000000e+00
6.301587301587301937e+01 0.000000000000000000e+00
6.338013605442176868e+01 0.000000000000000000e+00
6.374857142857143089e+01 0.000000000000000000e+00
6.410412698412697807e+01 0.000000000000000000e+00
6.447346938699999441e+01 0.000000000000000000e+00
6.484680272108843724e+01 0.000000000000000000e+00
6.522467120181406131e+01 0.000000000000000000e+00
6.559437641723356194e+01 0.000000000000000000e+00
6.594693877500000667e+01 0.000000000000000000e+00
6.632054421768707186e+01 0.000000000000000000e+00
6.669859410430838409e+01 0.000000000000000000e+00
6.707047619047618525e+01 0.000000000000000000e+00
6.744689342403627563e+01 0.000000000000000000e+00
6.781877551020407680e+01 0.000000000000000000e+00
6.818684807256235558e+01 0.000000000000000000e+00
6.855419501133786753e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
7.004027210884353849e+01 0.000000000000000000e+00
7.042467120181406415e+01 0.000000000000000000e+00
7.080707482993197743e+01 0.000000000000000000e+00
7.118476190476189913e+01 0.000000000000000000e+00
7.157551020408163822e+01 0.000000000000000000e+00
7.195192743764172860e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
7.267446712018140431e+01 0.000000000000000000e+00
7.304943310657596101e+01 0.000000000000000000e+00
7.342875283446711876e+01 0.000000000000000000e+00
7.381133786848072020e+01 0.000000000000000000e+00
7.420045351473922324e+01 0.000000000000000000e+00
7.458775510200000269e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
7.639891156462584831e+01 0.000000000000000000e+00
7.679655328798186531e+01 0.000000000000000000e+00
7.715047619047618355e+01 0.000000000000000000e+00
7.752816326530611946e+01 0.000000000000000000e+00
7.790548752834466484e+01 0.000000000000000000e+00
7.828625850340135628e+01 0.000000000000000000e+00
7.865959183673469113e+01 0.000000000000000000e+00
7.902675736961451491e+01 0.000000000000000000e+00
7.937414965986394577e+01 0.000000000000000000e+00
7.973950113378684534e+01 0.000000000000000000e+00
8.012081632653061547e+01 0.000000000000000000e+00
8.048707482993197004e+01 0.000000000000000000e+00
8.086893424036281885e+01 0.000000000000000000e+00
8.122920634920635052e+01 0.000000000000000000e+00
8.158639455782312666e+01 0.000000000000000000e+00
8.194448979591837201e+01 0.000000000000000000e+00
8.232272108843537239e+01 0.000000000000000000e+00
8.269206349206349671e+01 0.000000000000000000e+00
8.307827664399093237e+01 0.000000000000000000e+00
8.345714285699999380e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
8.456725623582767071e+01 0.000000000000000000e+00
8.492897959183673606e+01 0.000000000000000000e+00
8.527147392290250139e+01 0.000000000000000000e+00
8.568870748299319473e+01 0.000000000000000000e+00
8.604099773242630533e+01 0.000000000000000000e+00
8.643047619047618468e+01 0.000000000000000000e+00
8.682303854875283378e+01 0.000000000000000000e+00
8.719310657596372494e+01 0.000000000000000000e+00
8.756807256235828163e+01 0.000000000000000000e+00
8.796226757369613836e+01 0.000000000000000000e+00
8.834176870748299848e+01 0.000000000000000000e+00
8.870077097505668462e+01 0.000000000000000000e+00
8.908843537414965397e+01 0.000000000000000000e+00
8.947210884353741278e+01 0.000000000000000000e+00
8.985560090702948344e+01 0.000000000000000000e+00
9.022621315192743907e+01 0.000000000000000000e+00
9.058866213151927127e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
9.365315192743764783e+01 0.000000000000000000e+00
9.403972789115645980e+01 0.000000000000000000e+00
9.443047619047618468e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
9.518367346938775597e+01 0.000000000000000000e+00
9.556807256235828163e+01 0.000000000000000000e+00
9.596063492063491651e+01 0.000000000000000000e+00
9.634321995464853217e+01 0.000000000000000000e+00
9.670000000000000284e+01 0.000000000000000000e+00
9.710530612244897952e+01 0.000000000000000000e+00
9.746213151927437934e+01 0.000000000000000000e+00
9.786213151927437082e+01 0.000000000000000000e+00
9.823673469387755119e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
9.930975056689342750e+01 0.000000000000000000e+00
9.974095238095237903e+01 0.000000000000000000e+00
1.000963265306122452e+02 0.000000000000000000e+00
1.004765532879818579e+02 0.000000000000000000e+00
1.008477097505668922e+02 0.000000000000000000e+00
1.012428117913832182e+02 0.000000000000000000e+00
1.016306122439999911e+02 0.000000000000000000e+00
1.019693877549999996e+02 0.000000000000000000e+00
1.023622675736961440e+02 0.000000000000000000e+00
1.027492063492063465e+02 0.000000000000000000e+00
1.031149206349206366e+02 0.000000000000000000e+00
1.035013151927437605e+02 0.000000000000000000e+00
1.038755555555555503e+02 0.000000000000000000e+00
1.042291156462585064e+02 0.000000000000000000e+00
1.046202267573696076e+02 0.000000000000000000e+00
1.049971882086167767e+02 0.000000000000000000e+00
1.053716099773242689e+02 0.000000000000000000e+00
1.057630839002267606e+02 0.000000000000000000e+00
1.061485714285714295e+02 0.000000000000000000e+00
1.064885260770975037e+02 0.000000000000000000e+00
1.068522448979591815e+02 0.000000000000000000e+00
1.072600453514739201e+02 0.000000000000000000e+00
1.076237641723355978e+02 0.000000000000000000e+00
1.080206802721088479e+02 0.000000000000000000e+00
1.084072562358276599e+02 0.000000000000000000e+00
1.087497505668934252e+02 0.000000000000000000e+00
1.091372335600907064e+02 0.000000000000000000e+00
1.095453968253968213e+02 0.000000000000000000e+00
1.099254421768707459e+02 0.000000000000000000e+00
1.103241723356009061e+02 0.000000000000000000e+00
1.106964172335600978e+02 0.000000000000000000e+00
1.110479818594104273e+02 0.000000000000000000e+00
1.114283900226757424e+02 0.000000000000000000e+00
1.118153061220000097e+02 1.000000000000000000e+00
1.121928571420000083e+02 1.000000000000000000e+00
1.125775510200000014e+02 1.000000000000000000e+00
1.129551020408163282e+02 0.000000000000000000e+00
1.133084807256235820e+02 0.000000000000000000e+00
1.136928798185941076e+02 0.000000000000000000e+00
1.140772789115646191e+02 0.000000000000000000e+00
1.144549659863945550e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.166240362811791442e+02 0.000000000000000000e+00
1.170173242630385460e+02 0.000000000000000000e+00
1.174323809523809530e+02 0.000000000000000000e+00
1.177942857142857207e+02 0.000000000000000000e+00
1.181596371882086203e+02 0.000000000000000000e+00
1.185721541950113362e+02 0.000000000000000000e+00
1.189530612239999954e+02 1.000000000000000000e+00
1.193387755100000049e+02 1.000000000000000000e+00
1.197353287981859467e+02 0.000000000000000000e+00
1.200838095238095207e+02 0.000000000000000000e+00
1.204507936507936563e+02 0.000000000000000000e+00
1.208462585034013586e+02 0.000000000000000000e+00
1.212166893424036260e+02 0.000000000000000000e+00
1.216181405895691654e+02 0.000000000000000000e+00
1.220025396825396768e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.250599546485260731e+02 0.000000000000000000e+00
1.254273015873015851e+02 0.000000000000000000e+00
1.258336507936507900e+02 0.000000000000000000e+00
1.262229478458049954e+02 0.000000000000000000e+00
1.266233106575963774e+02 0.000000000000000000e+00
1.270071655328798244e+02 0.000000000000000000e+00
1.273895691609977376e+02 0.000000000000000000e+00
1.277897505668934173e+02 0.000000000000000000e+00
1.281663265299999921e+02 1.000000000000000000e+00
1.285632653060000052e+02 1.000000000000000000e+00
1.289520408159999931e+02 1.000000000000000000e+00
1.293092063492063630e+02 0.000000000000000000e+00
1.296905215419501189e+02 0.000000000000000000e+00
1.300894331065759673e+02 0.000000000000000000e+00
1.304683900226757487e+02 0.000000000000000000e+00
1.308673469379999972e+02 1.000000000000000000e+00
1.312469841269841311e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.319969160997732445e+02 0.000000000000000000e+00
1.323918367340000088e+02 1.000000000000000000e+00
1.327877551020000055e+02 1.000000000000000000e+00
1.331744897949999995e+02 1.000000000000000000e+00
1.335602040809999949e+02 1.000000000000000000e+00
1.339463038548752820e+02 0.000000000000000000e+00
1.343248979591836871e+02 0.000000000000000000e+00
1.347053061224489738e+02 0.000000000000000000e+00
1.351143764172335580e+02 0.000000000000000000e+00
1.355051020399999970e+02 1.000000000000000000e+00
1.358862585034013648e+02 0.000000000000000000e+00
1.362385487528344754e+02 0.000000000000000000e+00
1.366234920634920513e+02 0.000000000000000000e+00
1.370249433106575907e+02 0.000000000000000000e+00
1.374100680272108832e+02 0.000000000000000000e+00
1.377937414965986420e+02 0.000000000000000000e+00
1.381734240362811761e+02 0.000000000000000000e+00
1.385122448970000164e+02 0.000000000000000000e+00
1.389050340136054444e+02 0.000000000000000000e+00
1.392812698412698467e+02 0.000000000000000000e+00
1.396653061224489818e+02 0.000000000000000000e+00
1.400417233560090722e+02 0.000000000000000000e+00
1.403902040816326462e+02 0.000000000000000000e+00
1.407749659863945624e+02 0.000000000000000000e+00
1.411430385487528270e+02 0.000000000000000000e+00
1.415319727891156560e+02 0.000000000000000000e+00
1.418973242630385414e+02 0.000000000000000000e+00
1.422800907029478594e+02 0.000000000000000000e+00
1.426612244890000056e+02 0.000000000000000000e+00
1.430082539682539675e+02 0.000000000000000000e+00
1.434086167800453495e+02 0.000000000000000000e+00
1.437853968253968162e+02 0.000000000000000000e+00
1.441567346938775529e+02 0.000000000000000000e+00
1.445429478458050028e+02 0.000000000000000000e+00
1.449293424036281124e+02 0.000000000000000000e+00
1.452883446712018269e+02 0.000000000000000000e+00
1.456618594104308499e+02 0.000000000000000000e+00
1.460654875283446756e+02 0.000000000000000000e+00
1.464330158730158757e+02 0.000000000000000000e+00
1.468212244897959238e+02 0.000000000000000000e+00
1.471999999999999886e+02 0.000000000000000000e+00
1.475439455782313019e+02 0.000000000000000000e+00
1.479281632653061251e+02 0.000000000000000000e+00
1.483143764172335466e+02 0.000000000000000000e+00
1.486918367339999918e+02 1.000000000000000000e+00
1.490999999999999943e+02 1.000000000000000000e+00
1.494795918359999973e+02 1.000000000000000000e+00
1.498397959179999930e+02 1.000000000000000000e+00
1.502112244889999886e+02 1.000000000000000000e+00
1.505928571420000139e+02 1.000000000000000000e+00
1.509846938770000122e+02 1.000000000000000000e+00
1.513806122439999911e+02 1.000000000000000000e+00
1.517397959179999987e+02 1.000000000000000000e+00
1.521163265300000091e+02 1.000000000000000000e+00
1.524867346929999883e+02 1.000000000000000000e+00
1.528663265300000091e+02 1.000000000000000000e+00
1.532153061220000154e+02 1.000000000000000000e+00
1.536020408159999988e+02 0.000000000000000000e+00
1.540007256235827526e+02 0.000000000000000000e+00
1.543628117913832227e+02 0.000000000000000000e+00
1.547403174603174705e+02 0.000000000000000000e+00
1.551214512471655382e+02 0.000000000000000000e+00
1.554942403628117802e+02 0.000000000000000000e+00
1.558837188208616737e+02 0.000000000000000000e+00
1.562525170068027194e+02 0.000000000000000000e+00
1.565986394557823189e+02 0.000000000000000000e+00
1.569772335600906956e+02 0.000000000000000000e+00
1.573541950113378789e+02 0.000000000000000000e+00
1.577233560090703008e+02 0.000000000000000000e+00
1.581052154195011212e+02 0.000000000000000000e+00
1.584736507936507905e+02 0.000000000000000000e+00
1.588217687074829882e+02 0.000000000000000000e+00
1.591938321995464776e+02 0.000000000000000000e+00
1.595860317460317503e+02 0.000000000000000000e+00
1.599706122448979499e+02 0.000000000000000000e+00
1.603492063492063551e+02 0.000000000000000000e+00
1.607288888888888891e+02 0.000000000000000000e+00
1.610929705215419574e+02 0.000000000000000000e+00
1.614570521541949972e+02 0.000000000000000000e+00
1.618604988662131632e+02 0.000000000000000000e+00
1.622222222222222285e+02 0.000000000000000000e+00
1.625948299319727823e+02 0.000000000000000000e+00
1.629823129251700777e+02 0.000000000000000000e+00
1.633168253968254078e+02 0.000000000000000000e+00
1.637284353741496545e+02 0.000000000000000000e+00
1.641024943310657704e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.671238095238095127e+02 0.000000000000000000e+00
1.674998639455782268e+02 0.000000000000000000e+00
1.678844444444444548e+02 0.000000000000000000e+00
1.682793650793650784e+02 0.000000000000000000e+00
1.686673922902494382e+02 0.000000000000000000e+00
1.690494331065759752e+02 0.000000000000000000e+00
1.694452607709750680e+02 0.000000000000000000e+00
1.698332879818593995e+02 0.000000000000000000e+00
1.701852154195011337e+02 0.000000000000000000e+00
1.705795918367346928e+02 0.000000000000000000e+00
1.709578231292516932e+02 0.000000000000000000e+00
1.713239002267573596e+02 0.000000000000000000e+00
1.717420408163265222e+02 0.000000000000000000e+00
1.721280725623582839e+02 0.000000000000000000e+00
1.724975963718820822e+02 0.000000000000000000e+00
1.728850793650793776e+02 0.000000000000000000e+00
1.732814512471655348e+02 0.000000000000000000e+00
1.736795918359999860e+02 0.000000000000000000e+00
1.740598639455782290e+02 0.000000000000000000e+00
1.744166893424036289e+02 0.000000000000000000e+00
1.747967346938775393e+02 0.000000000000000000e+00
1.751784126984126999e+02 0.000000000000000000e+00
1.755521088435374111e+02 0.000000000000000000e+00
1.759190929705215467e+02 0.000000000000000000e+00
1.762835374149659913e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.770731972789115787e+02 0.000000000000000000e+00
1.774715646258503341e+02 0.000000000000000000e+00
1.778545124716553403e+02 0.000000000000000000e+00
1.782579591836734778e+02 0.000000000000000000e+00
1.786343764172335682e+02 0.000000000000000000e+00
1.790354648526077028e+02 0.000000000000000000e+00
1.794080725623582850e+02 0.000000000000000000e+00
1.797933786848072657e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.806028117913832318e+02 0.000000000000000000e+00
1.809893877551020296e+02 0.000000000000000000e+00
1.813841269841269934e+02 0.000000000000000000e+00
1.817538321995464798e+02 0.000000000000000000e+00
1.821349659863945476e+02 0.000000000000000000e+00
1.825128344671201717e+02 0.000000000000000000e+00
1.829044897959183800e+02 0.000000000000000000e+00
1.832901587301587369e+02 0.000000000000000000e+00
1.836721995464852739e+02 0.000000000000000000e+00
1.840825396825396751e+02 0.000000000000000000e+00
1.844540589569161000e+02 0.000000000000000000e+00
1.848312018140589430e+02 0.000000000000000000e+00
1.852094331065759718e+02 0.000000000000000000e+00
1.855896598639455704e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.863395918367346837e+02 0.000000000000000000e+00
1.867232653061224426e+02 0.000000000000000000e+00
1.870947845804988674e+02 0.000000000000000000e+00
1.874771882086167807e+02 0.000000000000000000e+00
1.878699319727891179e+02 0.000000000000000000e+00
1.882585034013605423e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.893667120181405892e+02 0.000000000000000000e+00
1.897456689342403706e+02 0.000000000000000000e+00
1.901200907029478344e+02 0.000000000000000000e+00
1.905003174603174614e+02 0.000000000000000000e+00
1.908509750566893501e+02 0.000000000000000000e+00
1.912306575963718842e+02 0.000000000000000000e+00
1.916172335600907104e+02 0.000000000000000000e+00
1.920014512471655337e+02 0.000000000000000000e+00
1.923825850340136014e+02 0.000000000000000000e+00
1.927399546485260657e+02 0.000000000000000000e+00
1.931158276643990916e+02 0.000000000000000000e+00
1.935034920634920752e+02 0.000000000000000000e+00
1.938915192743764067e+02 0.000000000000000000e+00
1.942704761904761881e+02 0.000000000000000000e+00
1.946572335600907024e+02 0.000000000000000000e+00
1.950429024943310594e+02 0.000000000000000000e+00
1.953941043083900126e+02 0.000000000000000000e+00
1.957804988662131507e+02 0.000000000000000000e+00
1.961716099773242661e+02 0.000000000000000000e+00
1.965476643990929801e+02 0.000000000000000000e+00
1.969306122448979579e+02 0.000000000000000000e+00
1.973160997732426267e+02 0.000000000000000000e+00
1.976767346938775631e+02 0.000000000000000000e+00
1.980460770975056732e+02 0.000000000000000000e+00
1.984428117913832068e+02 0.000000000000000000e+00
1.988048979591836769e+02 0.000000000000000000e+00
1.991851247165532754e+02 0.000000000000000000e+00
1.995617233560090824e+02 0.000000000000000000e+00
1.999288888888888778e+02 0.000000000000000000e+00
2.003136507936507940e+02 0.000000000000000000e+00
2.007051247165532857e+02 0.000000000000000000e+00
2.010820861678004405e+02 0.000000000000000000e+00
2.014739229024943370e+02 0.000000000000000000e+00
2.018619501133786969e+02 0.000000000000000000e+00
2.022280272108843633e+02 0.000000000000000000e+00
2.026184126984126976e+02 0.000000000000000000e+00
2.029953741496598525e+02 0.000000000000000000e+00
2.033924716553287908e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.045433106575963791e+02 0.000000000000000000e+00
2.049222675736961321e+02 0.000000000000000000e+00
2.053021315192743828e+02 0.000000000000000000e+00
2.056950566893424082e+02 0.000000000000000000e+00
2.060761904761904759e+02 0.000000000000000000e+00
2.064565986394557910e+02 0.000000000000000000e+00
2.068241269841269911e+02 0.000000000000000000e+00
2.072192290249433029e+02 0.000000000000000000e+00
2.075956462585033933e+02 0.000000000000000000e+00
2.079816780045351550e+02 0.000000000000000000e+00
2.083657142857142901e+02 0.000000000000000000e+00
2.087346938775510239e+02 0.000000000000000000e+00
2.091062131519274487e+02 0.000000000000000000e+00
2.094682993197278904e+02 0.000000000000000000e+00
2.098721088435374043e+02 0.000000000000000000e+00
2.102581405895691660e+02 0.000000000000000000e+00
2.106356462585034137e+02 0.000000000000000000e+00
2.110104308390022538e+02 0.000000000000000000e+00
2.113786848072562350e+02 0.000000000000000000e+00
2.117587301587301454e+02 0.000000000000000000e+00
2.121353287981859523e+02 0.000000000000000000e+00
2.124989795909999941e+02 0.000000000000000000e+00
2.129170068027210903e+02 0.000000000000000000e+00
2.132698412698412653e+02 0.000000000000000000e+00
2.136224943310657522e+02 0.000000000000000000e+00
2.140063492063491992e+02 0.000000000000000000e+00
2.143938321995464946e+02 0.000000000000000000e+00
2.147811337868480734e+02 0.000000000000000000e+00
2.151639002267573630e+02 0.000000000000000000e+00
2.155542857142857258e+02 0.000000000000000000e+00
2.159121995464852546e+02 0.000000000000000000e+00
2.163100226757369740e+02 0.000000000000000000e+00
2.167149206349206452e+02 0.000000000000000000e+00
2.170779138321995561e+02 0.000000000000000000e+00
2.174628571428571320e+02 0.000000000000000000e+00
2.178479818594104245e+02 0.000000000000000000e+00
2.182285714285714278e+02 0.000000000000000000e+00
2.185988208616780071e+02 0.000000000000000000e+00
2.189739682539682519e+02 0.000000000000000000e+00
2.193734240362811931e+02 0.000000000000000000e+00
2.197583673469387691e+02 0.000000000000000000e+00
2.201360544217687050e+02 0.000000000000000000e+00
2.205260770975056630e+02 0.000000000000000000e+00
2.209048526077097563e+02 0.000000000000000000e+00
2.212917913832199588e+02 0.000000000000000000e+00
2.216805442176870713e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.228426303854875243e+02 0.000000000000000000e+00
2.232319274376417297e+02 0.000000000000000000e+00
2.236393650793650920e+02 0.000000000000000000e+00
2.240331972789115582e+02 0.000000000000000000e+00
2.244215873015872944e+02 0.000000000000000000e+00
2.248261224489795893e+02 0.000000000000000000e+00
2.252007256235827697e+02 0.000000000000000000e+00
2.256056235827664409e+02 0.000000000000000000e+00
2.260166893424036232e+02 0.000000000000000000e+00
2.264038095238095138e+02 0.000000000000000000e+00
2.267907482993197164e+02 0.000000000000000000e+00
2.271921995464852557e+02 0.000000000000000000e+00
2.275713378684807253e+02 0.000000000000000000e+00
2.279706122448979499e+02 0.000000000000000000e+00
2.283773242630385596e+02 0.000000000000000000e+00
2.287624489795918237e+02 0.000000000000000000e+00
2.291403174603174477e+02 0.000000000000000000e+00
2.295305215419501224e+02 0.000000000000000000e+00
2.299060317460317435e+02 0.000000000000000000e+00
2.303258049886621279e+02 0.000000000000000000e+00
2.307074829931972886e+02 0.000000000000000000e+00
2.310907936507936427e+02 0.000000000000000000e+00
2.314813605442176936e+02 0.000000000000000000e+00
2.318719274376417161e+02 0.000000000000000000e+00
2.322508843537414975e+02 0.000000000000000000e+00
2.326559637188208569e+02 0.000000000000000000e+00
2.330401814058956802e+02 0.000000000000000000e+00
2.334256689342403490e+02 0.000000000000000000e+00
2.338118820861677989e+02 0.000000000000000000e+00
2.341899319720000108e+02 0.000000000000000000e+00
2.345819501133786957e+02 0.000000000000000000e+00
2.349892063492063414e+02 0.000000000000000000e+00
2.353683446712018110e+02 0.000000000000000000e+00
2.357717913832199486e+02 0.000000000000000000e+00
2.361572789115646174e+02 0.000000000000000000e+00
2.365289795918367304e+02 0.000000000000000000e+00
2.369093877551020455e+02 0.000000000000000000e+00
2.373010430839002254e+02 0.000000000000000000e+00
2.376801814058956950e+02 0.000000000000000000e+00
2.380752834467120067e+02 0.000000000000000000e+00
2.384506122448979681e+02 0.000000000000000000e+00
2.388653061220000211e+02 1.000000000000000000e+00
2.392295918359999973e+02 1.000000000000000000e+00
2.396255102040000224e+02 1.000000000000000000e+00
2.400058049886621347e+02 0.000000000000000000e+00
2.404134240362811852e+02 0.000000000000000000e+00
2.408079818594104324e+02 0.000000000000000000e+00
2.411969160997732331e+02 0.000000000000000000e+00
2.415747845804988572e+02 0.000000000000000000e+00
2.419646258503401270e+02 0.000000000000000000e+00
2.423646258503401327e+02 0.000000000000000000e+00
2.427408616780045350e+02 0.000000000000000000e+00
2.431330612244898077e+02 0.000000000000000000e+00
2.435192743764172292e+02 0.000000000000000000e+00
2.438965986394557888e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.446599546485260817e+02 0.000000000000000000e+00
2.450603174603174637e+02 0.000000000000000000e+00
2.454497959183673572e+02 0.000000000000000000e+00
2.458503401360544274e+02 0.000000000000000000e+00
2.462438095238095173e+02 0.000000000000000000e+00
2.466249433106575850e+02 0.000000000000000000e+00
2.469975510204081672e+02 0.000000000000000000e+00
2.474057142857142821e+02 0.000000000000000000e+00
2.478049886621315068e+02 0.000000000000000000e+00
2.482035374149659788e+02 0.000000000000000000e+00
2.485719727891156481e+02 0.000000000000000000e+00
2.489572789115646287e+02 0.000000000000000000e+00
2.493365986394557865e+02 0.000000000000000000e+00
2.497324263038548793e+02 0.000000000000000000e+00
2.501170068027210789e+02 0.000000000000000000e+00
2.505150113378684864e+02 0.000000000000000000e+00
2.509001360544217789e+02 0.000000000000000000e+00
2.512683900226757316e+02 0.000000000000000000e+00
2.516439002267573812e+02 0.000000000000000000e+00
2.520317460317460245e+02 0.000000000000000000e+00
2.524226757369614518e+02 0.000000000000000000e+00
2.528177777777777919e+02 0.000000000000000000e+00
2.531929251700680368e+02 0.000000000000000000e+00
2.535896598639455704e+02 0.000000000000000000e+00
2.539648072562358152e+02 0.000000000000000000e+00
2.543613605442176890e+02 0.000000000000000000e+00
2.547597278911564729e+02 0.000000000000000000e+00
2.551410430839002288e+02 0.000000000000000000e+00
2.555214285709999729e+02 1.000000000000000000e+00
2.559010204079999937e+02 1.000000000000000000e+00
2.562744897950000222e+02 1.000000000000000000e+00
2.566520408160000102e+02 1.000000000000000000e+00
2.570469387750000010e+02 1.000000000000000000e+00
2.574367346938775540e+02 0.000000000000000000e+00
2.577977324263038668e+02 0.000000000000000000e+00
2.581759637188208671e+02 0.000000000000000000e+00
2.585503854875283309e+02 0.000000000000000000e+00
2.589454875283446995e+02 0.000000000000000000e+00
2.593429478458049857e+02 0.000000000000000000e+00
2.597206349206348932e+02 0.000000000000000000e+00
2.600809070294784533e+02 0.000000000000000000e+00
2.604535147392290355e+02 0.000000000000000000e+00
2.608520634920635075e+02 0.000000000000000000e+00
2.612406349206349319e+02 0.000000000000000000e+00
2.616214058956916233e+02 0.000000000000000000e+00
2.620027210884353508e+02 0.000000000000000000e+00
2.623773242630385312e+02 0.000000000000000000e+00
2.627566439909297173e+02 0.000000000000000000e+00
2.631325170068027433e+02 0.000000000000000000e+00
2.635165532879818784e+02 0.000000000000000000e+00
2.639047619047619264e+02 0.000000000000000000e+00
2.642938775510203868e+02 0.000000000000000000e+00
2.646548752834466995e+02 0.000000000000000000e+00
2.650282086167800344e+02 0.000000000000000000e+00
2.654238548752834390e+02 0.000000000000000000e+00
2.657804988662131791e+02 0.000000000000000000e+00
2.661654421768707266e+02 0.000000000000000000e+00
2.665492970521542020e+02 0.000000000000000000e+00
2.669240816326530421e+02 0.000000000000000000e+00
2.673202721088435396e+02 0.000000000000000000e+00
2.677122902494331242e+02 0.000000000000000000e+00
2.680974149659863883e+02 0.000000000000000000e+00
2.684966893424036130e+02 0.000000000000000000e+00
2.688946938775509921e+02 0.000000000000000000e+00
2.692440816326530353e+02 0.000000000000000000e+00
2.696419047619047547e+02 0.000000000000000000e+00
2.700402721088435101e+02 0.000000000000000000e+00
2.704382766439909460e+02 0.000000000000000000e+00
2.708342857142857270e+02 0.000000000000000000e+00
2.712306575963718842e+02 0.000000000000000000e+00
2.716175963718820867e+02 0.000000000000000000e+00
2.720012698412698455e+02 0.000000000000000000e+00
2.723738775510204277e+02 0.000000000000000000e+00
2.727687981859410229e+02 0.000000000000000000e+00
2.731553741496598491e+02 0.000000000000000000e+00
2.735410430839002061e+02 0.000000000000000000e+00
2.739288888888888778e+02 0.000000000000000000e+00
2.743170975056689258e+02 0.000000000000000000e+00
2.747111111111111086e+02 0.000000000000000000e+00
2.750962358276643727e+02 0.000000000000000000e+00
2.754906122448979318e+02 0.000000000000000000e+00
2.758976870748299461e+02 0.000000000000000000e+00
2.762539682539682531e+02 0.000000000000000000e+00
2.766325623582766298e+02 0.000000000000000000e+00
2.770409070290000386e+02 0.000000000000000000e+00
2.774242176870748153e+02 0.000000000000000000e+00
2.778113378684807344e+02 0.000000000000000000e+00
2.782017233560090972e+02 0.000000000000000000e+00
2.785674376417233589e+02 0.000000000000000000e+00
2.789340589569160898e+02 0.000000000000000000e+00
2.793242630385487359e+02 0.000000000000000000e+00
2.797177324263038827e+02 0.000000000000000000e+00
2.801073922902494360e+02 0.000000000000000000e+00
2.804894331065759729e+02 0.000000000000000000e+00
2.808631292517006841e+02 0.000000000000000000e+00
2.812493424036281340e+02 0.000000000000000000e+00
2.816511564625850497e+02 0.000000000000000000e+00
2.820393650793650977e+02 0.000000000000000000e+00
2.824136054421768449e+02 0.000000000000000000e+00
2.827898412698412471e+02 0.000000000000000000e+00
2.831448526077097654e+02 0.000000000000000000e+00
2.835390476190476079e+02 0.000000000000000000e+00
2.839263492063491867e+02 0.000000000000000000e+00
2.843105668934240384e+02 0.000000000000000000e+00
2.846989569160997462e+02 0.000000000000000000e+00
2.850913378684807071e+02 0.000000000000000000e+00
2.854341950113378630e+02 0.000000000000000000e+00
2.858467120181405789e+02 0.000000000000000000e+00
2.862390929705215399e+02 0.000000000000000000e+00
2.866118820861677818e+02 0.000000000000000000e+00
2.870029931972788972e+02 0.000000000000000000e+00
2.873875736961451253e+02 0.000000000000000000e+00
2.877349659863945703e+02 0.000000000000000000e+00
2.881197278909999682e+02 0.000000000000000000e+00
2.885000000000000000e+02 0.000000000000000000e+00
2.888961451247165542e+02 0.000000000000000000e+00
2.892867120181405767e+02 0.000000000000000000e+00
2.896658503401360463e+02 0.000000000000000000e+00
2.900130612244897748e+02 0.000000000000000000e+00
2.904063492063492049e+02 0.000000000000000000e+00
2.908032653061224551e+02 0.000000000000000000e+00
2.911813151927437389e+02 0.000000000000000000e+00
2.915564625850340121e+02 0.000000000000000000e+00
2.919278004535147488e+02 0.000000000000000000e+00
2.923305215419501337e+02 0.000000000000000000e+00
2.927190929705215581e+02 0.000000000000000000e+00
2.930909750566893308e+02 0.000000000000000000e+00
2.934929705215419631e+02 0.000000000000000000e+00
2.938682993197278961e+02 0.000000000000000000e+00
2.942946031746031963e+02 0.000000000000000000e+00
2.946543310657596635e+02 0.000000000000000000e+00
2.950343764172335455e+02 0.000000000000000000e+00
2.954242176870748153e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.962042630385487314e+02 0.000000000000000000e+00
2.965692517006802973e+02 0.000000000000000000e+00
2.969534693877550922e+02 0.000000000000000000e+00
2.973112018140589612e+02 0.000000000000000000e+00
2.976901587301587142e+02 0.000000000000000000e+00
2.980829024943310515e+02 0.000000000000000000e+00
2.984669387755101866e+02 0.000000000000000000e+00
2.988517006802721312e+02 0.000000000000000000e+00
2.992163265306122639e+02 0.000000000000000000e+00
2.995921995464852330e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
3.003434013605441919e+02 0.000000000000000000e+00
3.007379591836734676e+02 0.000000000000000000e+00
3.011105668934240498e+02 0.000000000000000000e+00
3.014757369614512754e+02 0.000000000000000000e+00
3.018461678004535429e+02 0.000000000000000000e+00
3.022292970521542088e+02 0.000000000000000000e+00
3.026011791383219816e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
3.034175056689342682e+02 0.000000000000000000e+00
3.037674376417233475e+02 0.000000000000000000e+00
3.041552834467120192e+02 0.000000000000000000e+00
3.045454875283446654e+02 0.000000000000000000e+00
3.049329705215419608e+02 0.000000000000000000e+00
3.053202721088435396e+02 0.000000000000000000e+00
3.056999546485261021e+02 0.000000000000000000e+00
3.060756462585034114e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
3.068582312925170186e+02 0.000000000000000000e+00
3.072598639455782177e+02 0.000000000000000000e+00
3.076408163265306257e+02 0.000000000000000000e+00
3.080157823129251824e+02 0.000000000000000000e+00
3.083889342403628007e+02 0.000000000000000000e+00
3.087668027210884247e+02 0.000000000000000000e+00
3.091513832199546528e+02 0.000000000000000000e+00
3.095129251700680015e+02 0.000000000000000000e+00
3.098924263038548474e+02 0.000000000000000000e+00
3.102846938769999952e+02 0.000000000000000000e+00
3.106541496598639469e+02 0.000000000000000000e+00
3.110358276643991076e+02 0.000000000000000000e+00
3.113999092970521474e+02 0.000000000000000000e+00
3.117759637188208899e+02 0.000000000000000000e+00
3.121687074829931703e+02 0.000000000000000000e+00
3.125534693877551149e+02 0.000000000000000000e+00
3.129082993197279166e+02 0.000000000000000000e+00
3.133030385487528520e+02 0.000000000000000000e+00
3.136856235827664250e+02 0.000000000000000000e+00
3.140651247165532709e+02 0.000000000000000000e+00
3.144513378684807208e+02 0.000000000000000000e+00
3.148210430839002356e+02 0.000000000000000000e+00
3.151704308390022788e+02 0.000000000000000000e+00
3.155450340136054592e+02 0.000000000000000000e+00
3.159305215419500996e+02 0.000000000000000000e+00
3.163038548752834345e+02 0.000000000000000000e+00
3.166893424036281317e+02 0.000000000000000000e+00
3.170657596371881937e+02 0.000000000000000000e+00
3.174214965986394645e+02 0.000000000000000000e+00
3.177935600907029539e+02 0.000000000000000000e+00
3.181681632653061342e+02 0.000000000000000000e+00
3.185556462585034296e+02 0.000000000000000000e+00
3.189322448979592082e+02 0.000000000000000000e+00
3.193300680272108707e+02 0.000000000000000000e+00
3.196908843537415237e+02 0.000000000000000000e+00
3.200515192743764032e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
3.212406349206349319e+02 0.000000000000000000e+00
3.215758730158730145e+02 0.000000000000000000e+00
3.219392290249433017e+02 0.000000000000000000e+00
3.223187301587301477e+02 0.000000000000000000e+00
3.226958730158730191e+02 0.000000000000000000e+00
3.230822675736961287e+02 0.000000000000000000e+00
3.234677551020408259e+02 0.000000000000000000e+00
3.238508843537414919e+02 0.000000000000000000e+00
3.242211337868480996e+02 0.000000000000000000e+00
3.246060770975056471e+02 0.000000000000000000e+00
3.249866666666666788e+02 0.000000000000000000e+00
3.253561904761904771e+02 0.000000000000000000e+00
3.257353287981859467e+02 0.000000000000000000e+00
3.261191836734693652e+02 0.000000000000000000e+00
3.264716553287981924e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
3.272259410430838784e+02 0.000000000000000000e+00
3.276172335600907104e+02 0.000000000000000000e+00
3.280275736961451116e+02 0.000000000000000000e+00
3.283960090702947809e+02 0.000000000000000000e+00
3.288016326530612332e+02 0.000000000000000000e+00
3.291909297052154102e+02 0.000000000000000000e+00
3.296027210884353735e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
3.333030385487528520e+02 0.000000000000000000e+00
3.337101133786848095e+02 0.000000000000000000e+00


==> R42.dat <==
3.632163265306122213e+01 0.000000000000000000e+00
3.666485260770974719e+01 0.000000000000000000e+00
3.700154195011337777e+01 0.000000000000000000e+00
3.729414965899999856e+01 1.000000000000000000e+00
3.761632653000000204e+01 1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
3.856997732426303571e+01 0.000000000000000000e+00
3.887292517006802939e+01 0.000000000000000000e+00
3.920743764172335943e+01 0.000000000000000000e+00
3.953015873015873183e+01 0.000000000000000000e+00
3.981326530599999813e+01 0.000000000000000000e+00
4.014897959099999980e+01 0.000000000000000000e+00
4.044081632653061575e+01 0.000000000000000000e+00
4.077442176870748369e+01 0.000000000000000000e+00
4.105922902494331339e+01 0.000000000000000000e+00
4.136181405895691654e+01 0.000000000000000000e+00
4.169469387755101764e+01 0.000000000000000000e+00
4.201759637188208529e+01 0.000000000000000000e+00
4.229206349206349103e+01 0.000000000000000000e+00
4.260226757369614603e+01 0.000000000000000000e+00
4.290158730158729838e+01 0.000000000000000000e+00
4.324807256235827424e+01 0.000000000000000000e+00
4.351981859410430786e+01 0.000000000000000000e+00
4.381315192743764442e+01 0.000000000000000000e+00
4.413895691609977234e+01 0.000000000000000000e+00
4.445823129251700578e+01 0.000000000000000000e+00
4.474575963718820759e+01 0.000000000000000000e+00
4.506358276643990735e+01 0.000000000000000000e+00
4.535437641723355995e+01 0.000000000000000000e+00
4.568671201814058946e+01 0.000000000000000000e+00
4.596371882086167915e+01 0.000000000000000000e+00
4.627011337868480467e+01 0.000000000000000000e+00
4.659918367346939050e+01 0.000000000000000000e+00
4.693986394557823161e+01 0.000000000000000000e+00
4.722684807256235473e+01 0.000000000000000000e+00
4.753251700680272052e+01 0.000000000000000000e+00
4.783111111111111313e+01 0.000000000000000000e+00
4.817487528344670977e+01 0.000000000000000000e+00
4.844226757369614234e+01 0.000000000000000000e+00
4.874213151927437337e+01 0.000000000000000000e+00
4.904580498866213389e+01 0.000000000000000000e+00
4.937560090702947946e+01 0.000000000000000000e+00
4.966621315192743680e+01 0.000000000000000000e+00
4.997569160997732496e+01 0.000000000000000000e+00
5.027519274376417258e+01 0.000000000000000000e+00
5.060770975056689025e+01 0.000000000000000000e+00
5.087854875283446887e+01 0.000000000000000000e+00
5.120235827664399153e+01 0.000000000000000000e+00
5.152507936500000341e+01 0.000000000000000000e+00
5.185904761904762239e+01 0.000000000000000000e+00
5.214058956916099419e+01 0.000000000000000000e+00
5.246439909297052395e+01 0.000000000000000000e+00
5.277424036281178843e+01 0.000000000000000000e+00
5.311528344671202007e+01 0.000000000000000000e+00
5.339954648526077108e+01 0.000000000000000000e+00
5.369886621315193054e+01 0.000000000000000000e+00
5.401287981859410081e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
5.463074829931972687e+01 0.000000000000000000e+00
5.495111111111111057e+01 0.000000000000000000e+00
5.524970521541950319e+01 0.000000000000000000e+00
5.559709750566893405e+01 0.000000000000000000e+00
5.588444444444444770e+01 0.000000000000000000e+00
5.619591836734694112e+01 0.000000000000000000e+00
5.651374149600000152e+01 0.000000000000000000e+00
5.685043083900226435e+01 0.000000000000000000e+00
5.714956916099773565e+01 0.000000000000000000e+00
5.746956916099773593e+01 0.000000000000000000e+00
5.776199546485261038e+01 0.000000000000000000e+00
5.805224489795918430e+01 0.000000000000000000e+00
5.836988662131519590e+01 0.000000000000000000e+00
5.867356009070294931e+01 0.000000000000000000e+00
5.898666666666666458e+01 0.000000000000000000e+00
5.930049886621315380e+01 0.000000000000000000e+00
5.957641723356009322e+01 0.000000000000000000e+00
5.988825396825397007e+01 0.000000000000000000e+00
6.018068027210884452e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
6.079764172335600847e+01 0.000000000000000000e+00
6.110947845804988532e+01 0.000000000000000000e+00
6.143909297052154272e+01 0.000000000000000000e+00
6.176054421768707670e+01 0.000000000000000000e+00
6.204571428571428271e+01 0.000000000000000000e+00
6.235591836734693771e+01 0.000000000000000000e+00
6.265541950113378533e+01 0.000000000000000000e+00
6.299319727891156617e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
6.359002267573696088e+01 0.000000000000000000e+00
6.391056689342403274e+01 0.000000000000000000e+00
6.424272108843537410e+01 0.000000000000000000e+00
6.453079365079365459e+01 0.000000000000000000e+00
6.483301587301586721e+01 0.000000000000000000e+00
6.512780045351473746e+01 0.000000000000000000e+00
6.545650793650793275e+01 0.000000000000000000e+00
6.571664399092971109e+01 0.000000000000000000e+00
6.602811791383220452e+01 0.000000000000000000e+00
6.634993197278912191e+01 0.000000000000000000e+00
6.667428571428571615e+01 0.000000000000000000e+00
6.696544217687075218e+01 0.000000000000000000e+00
6.727800453514738876e+01 0.000000000000000000e+00
6.756843537414965795e+01 0.000000000000000000e+00
6.785487528344671659e+01 0.000000000000000000e+00
6.817433106575963109e+01 0.000000000000000000e+00
6.846240362811791158e+01 0.000000000000000000e+00
6.877061224489796132e+01 0.000000000000000000e+00
6.911419501133786980e+01 0.000000000000000000e+00
6.940335600907029345e+01 0.000000000000000000e+00
6.971065759637188819e+01 0.000000000000000000e+00
7.000707482993196606e+01 0.000000000000000000e+00
7.033451247165533005e+01 0.000000000000000000e+00
7.062240362811790817e+01 0.000000000000000000e+00
7.095238095238094900e+01 0.000000000000000000e+00
7.126730158730158848e+01 0.000000000000000000e+00
7.157931972789116060e+01 0.000000000000000000e+00
7.188571428571428612e+01 0.000000000000000000e+00
7.218630385487527690e+01 0.000000000000000000e+00
7.247691609977324845e+01 0.000000000000000000e+00
7.279038548752834004e+01 0.000000000000000000e+00
7.309188208616780003e+01 0.000000000000000000e+00
7.338049886621314499e+01 0.000000000000000000e+00
7.368997732426304026e+01 0.000000000000000000e+00
7.401251700680272450e+01 0.000000000000000000e+00
7.430385487528344868e+01 0.000000000000000000e+00
7.461242630385487473e+01 0.000000000000000000e+00
7.490848072562357629e+01 0.000000000000000000e+00
7.522539682539682815e+01 0.000000000000000000e+00
7.550349206349206099e+01 0.000000000000000000e+00
7.580553287981859967e+01 0.000000000000000000e+00
7.610666666666666913e+01 0.000000000000000000e+00
7.642557823129251915e+01 0.000000000000000000e+00
7.673015873015873467e+01 0.000000000000000000e+00
7.703492063492063835e+01 0.000000000000000000e+00
7.733061224489796359e+01 0.000000000000000000e+00
7.765188208616780230e+01 0.000000000000000000e+00
7.795120181405896176e+01 0.000000000000000000e+00
7.825414965986394122e+01 0.000000000000000000e+00
7.855727891156462306e+01 0.000000000000000000e+00
7.889160997732426495e+01 0.000000000000000000e+00
7.917587301587300885e+01 0.000000000000000000e+00
7.947646258503401384e+01 0.000000000000000000e+00
7.976834467120181671e+01 0.000000000000000000e+00
8.008834467120180989e+01 0.000000000000000000e+00
8.038820861678004803e+01 0.000000000000000000e+00
8.070149659863945146e+01 0.000000000000000000e+00
8.100317460317459961e+01 0.000000000000000000e+00
8.132698412698412938e+01 0.000000000000000000e+00
8.162122448979592093e+01 0.000000000000000000e+00
8.192308390022675724e+01 0.000000000000000000e+00
8.223528344671201751e+01 0.000000000000000000e+00
8.255238095238095752e+01 0.000000000000000000e+00
8.285478458049887251e+01 0.000000000000000000e+00
8.316099773242630988e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
8.509278911564625503e+01 0.000000000000000000e+00
8.538467120181405789e+01 0.000000000000000000e+00
8.570158730158729554e+01 0.000000000000000000e+00
8.600798185941043528e+01 0.000000000000000000e+00
8.631020408163264790e+01 0.000000000000000000e+00
8.664380952380952294e+01 0.000000000000000000e+00
8.696126984126983928e+01 0.000000000000000000e+00
8.725732426303855505e+01 0.000000000000000000e+00
8.759328798185940457e+01 0.000000000000000000e+00
8.787083900226757294e+01 0.000000000000000000e+00
8.817995464852607768e+01 0.000000000000000000e+00
8.848653061224489136e+01 0.000000000000000000e+00
8.877569160997732922e+01 0.000000000000000000e+00
8.910095238095237846e+01 0.000000000000000000e+00
8.940553287981859398e+01 0.000000000000000000e+00
8.968634920634920604e+01 0.000000000000000000e+00
9.002485260770974662e+01 0.000000000000000000e+00
9.030294784580499368e+01 0.000000000000000000e+00
9.059936507936508576e+01 0.000000000000000000e+00
9.090811791383219997e+01 0.000000000000000000e+00
9.121287981859410365e+01 0.000000000000000000e+00
9.153959183673470079e+01 0.000000000000000000e+00
9.185596371882085975e+01 0.000000000000000000e+00
9.214185941043083972e+01 0.000000000000000000e+00
9.248000000000000398e+01 0.000000000000000000e+00
9.277006802721088263e+01 0.000000000000000000e+00
9.306086167800452813e+01 0.000000000000000000e+00
9.337414965986394577e+01 0.000000000000000000e+00
9.366462584999999308e+01 0.000000000000000000e+00
9.400725623582766843e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
9.522267573696144893e+01 0.000000000000000000e+00
9.558185941043083744e+01 0.000000000000000000e+00
9.587591836734694084e+01 0.000000000000000000e+00
9.619591836734693402e+01 0.000000000000000000e+00
9.649451247165532664e+01 0.000000000000000000e+00
9.681052154195010928e+01 0.000000000000000000e+00
9.710984126984126874e+01 0.000000000000000000e+00
9.745396825396825591e+01 0.000000000000000000e+00
9.774077097505669087e+01 0.000000000000000000e+00
9.804716553287981640e+01 0.000000000000000000e+00
9.837514739229024485e+01 0.000000000000000000e+00
9.868752834467120749e+01 0.000000000000000000e+00
9.899591836734694539e+01 0.000000000000000000e+00
9.930394557823129276e+01 0.000000000000000000e+00
9.960544217687075275e+01 0.000000000000000000e+00
9.994775510204081570e+01 0.000000000000000000e+00
1.002329251700680288e+02 0.000000000000000000e+00
1.005453061224489772e+02 0.000000000000000000e+00
1.008591383219954594e+02 0.000000000000000000e+00
1.012016326530612247e+02 0.000000000000000000e+00
1.014951473922902494e+02 0.000000000000000000e+00
1.018193197278911555e+02 0.000000000000000000e+00
1.021226303854875255e+02 0.000000000000000000e+00
1.024703854875283469e+02 0.000000000000000000e+00
1.027640816326530597e+02 0.000000000000000000e+00
1.030857142857142890e+02 0.000000000000000000e+00
1.033670748299319797e+02 0.000000000000000000e+00
1.036584126984127039e+02 0.000000000000000000e+00
1.040032653061224437e+02 0.000000000000000000e+00
1.043087528344671142e+02 0.000000000000000000e+00
1.045955555555555492e+02 0.000000000000000000e+00
1.049414965986394606e+02 0.000000000000000000e+00
1.052244897959183731e+02 0.000000000000000000e+00
1.055258049886621308e+02 0.000000000000000000e+00
1.058590476189999947e+02 0.000000000000000000e+00
1.061645351473922858e+02 0.000000000000000000e+00
1.064899773242630374e+02 0.000000000000000000e+00
1.068092517006802780e+02 0.000000000000000000e+00
1.070973242630385442e+02 0.000000000000000000e+00
1.074510204079999909e+02 1.000000000000000000e+00
1.077142857139999990e+02 0.000000000000000000e+00
1.080391836734693811e+02 0.000000000000000000e+00
1.083475736961451190e+02 0.000000000000000000e+00
1.086831746031746064e+02 0.000000000000000000e+00
1.089645351473922972e+02 0.000000000000000000e+00
1.092767346938775574e+02 0.000000000000000000e+00
1.095689795918367366e+02 0.000000000000000000e+00
1.099258049886621365e+02 0.000000000000000000e+00
1.102069841260000089e+02 0.000000000000000000e+00
1.105141043083900172e+02 0.000000000000000000e+00
1.108181405895691540e+02 0.000000000000000000e+00
1.111620861678004530e+02 0.000000000000000000e+00
1.114708390022675673e+02 0.000000000000000000e+00
1.117937414965986420e+02 0.000000000000000000e+00
1.120995918367346889e+02 0.000000000000000000e+00
1.124509750566893445e+02 0.000000000000000000e+00
1.127258049886621336e+02 0.000000000000000000e+00
1.130400000000000063e+02 0.000000000000000000e+00
1.133765079365079345e+02 0.000000000000000000e+00
1.137059410430838966e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.142822675736961457e+02 0.000000000000000000e+00
1.145648979591836678e+02 0.000000000000000000e+00
1.148415419501133812e+02 0.000000000000000000e+00
1.151943764172335563e+02 0.000000000000000000e+00
1.154918820861678057e+02 0.000000000000000000e+00
1.158011791383219986e+02 0.000000000000000000e+00
1.161400453514739297e+02 0.000000000000000000e+00
1.164137868480725615e+02 0.000000000000000000e+00
1.167183673469387770e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.175954648526077051e+02 0.000000000000000000e+00
1.178895238095238085e+02 0.000000000000000000e+00
1.181962811791383245e+02 0.000000000000000000e+00
1.185131972789115622e+02 0.000000000000000000e+00
1.188088888888888874e+02 0.000000000000000000e+00
1.191377777777777709e+02 0.000000000000000000e+00
1.194296598639455738e+02 0.000000000000000000e+00
1.197600000000000051e+02 0.000000000000000000e+00
1.200584126984126954e+02 0.000000000000000000e+00
1.203604535147392340e+02 0.000000000000000000e+00
1.206575963718820930e+02 0.000000000000000000e+00
1.209788662131519317e+02 0.000000000000000000e+00
1.212743764172335545e+02 0.000000000000000000e+00
1.215704308390022703e+02 0.000000000000000000e+00
1.218849886621315193e+02 0.000000000000000000e+00
1.222060770975056698e+02 0.000000000000000000e+00
1.224950566893424053e+02 0.000000000000000000e+00
1.228228571428571456e+02 0.000000000000000000e+00
1.231724263038548770e+02 0.000000000000000000e+00
1.235114739229024963e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.241142857142857139e+02 0.000000000000000000e+00
1.244517006802721113e+02 0.000000000000000000e+00
1.247789569160997729e+02 0.000000000000000000e+00
1.250915192743764237e+02 0.000000000000000000e+00
1.253797732426303924e+02 0.000000000000000000e+00
1.257053968253968321e+02 0.000000000000000000e+00
1.260335600907029487e+02 0.000000000000000000e+00
1.263392290249433074e+02 0.000000000000000000e+00
1.266541496598639469e+02 0.000000000000000000e+00
1.269580045351473956e+02 0.000000000000000000e+00
1.272765532879818551e+02 0.000000000000000000e+00
1.275742403628117927e+02 0.000000000000000000e+00
1.278844444444444406e+02 0.000000000000000000e+00
1.281882993197278893e+02 0.000000000000000000e+00
1.285170068027210846e+02 0.000000000000000000e+00
1.288065306122448987e+02 0.000000000000000000e+00
1.291165532879818727e+02 0.000000000000000000e+00
1.294229478458049982e+02 0.000000000000000000e+00
1.297502040816326598e+02 0.000000000000000000e+00
1.300388208616780048e+02 0.000000000000000000e+00
1.303593650793650909e+02 0.000000000000000000e+00
1.306708390022675701e+02 0.000000000000000000e+00
1.309931972789115662e+02 0.000000000000000000e+00
1.312767346938775574e+02 0.000000000000000000e+00
1.315929251700680140e+02 0.000000000000000000e+00
1.319163718820861675e+02 0.000000000000000000e+00
1.322392743764172280e+02 0.000000000000000000e+00
1.325480272108843565e+02 0.000000000000000000e+00
1.328620408163265267e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.344431746031746115e+02 0.000000000000000000e+00
1.347446712018140715e+02 0.000000000000000000e+00
1.350265759637188125e+02 0.000000000000000000e+00
1.353264399092970507e+02 0.000000000000000000e+00
1.356527891156462715e+02 0.000000000000000000e+00
1.359290702947845944e+02 0.000000000000000000e+00
1.362840816326530557e+02 0.000000000000000000e+00
1.366140589569160966e+02 0.000000000000000000e+00
1.368966893424036186e+02 0.000000000000000000e+00
1.372328344671201705e+02 0.000000000000000000e+00
1.375223582766439847e+02 0.000000000000000000e+00
1.378410884353741608e+02 0.000000000000000000e+00
1.381447619047619071e+02 0.000000000000000000e+00
1.384422675736961423e+02 0.000000000000000000e+00
1.387902040816326519e+02 0.000000000000000000e+00
1.391042176870748222e+02 0.000000000000000000e+00
1.394044444444444366e+02 0.000000000000000000e+00
1.397320634920635030e+02 0.000000000000000000e+00
1.400293877551020501e+02 0.000000000000000000e+00
1.403528344671201751e+02 0.000000000000000000e+00
1.406478004535147477e+02 0.000000000000000000e+00
1.409543764172335614e+02 0.000000000000000000e+00
1.412841723356009140e+02 0.000000000000000000e+00
1.416192290249433086e+02 0.000000000000000000e+00
1.418900680272108730e+02 0.000000000000000000e+00
1.422243990929705149e+02 0.000000000000000000e+00
1.425068480725623488e+02 0.000000000000000000e+00
1.428339229024943222e+02 0.000000000000000000e+00
1.431274376417233611e+02 0.000000000000000000e+00
1.434331065759637056e+02 0.000000000000000000e+00
1.437658049886621257e+02 0.000000000000000000e+00
1.440852607709750544e+02 0.000000000000000000e+00
1.443907482993197391e+02 0.000000000000000000e+00
1.446956916099773309e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.453173696145124723e+02 0.000000000000000000e+00
1.456399092970000027e+02 0.000000000000000000e+00
1.459840362811791294e+02 0.000000000000000000e+00
1.462802721088435476e+02 0.000000000000000000e+00
1.465999092970521644e+02 0.000000000000000000e+00
1.468923356009070176e+02 0.000000000000000000e+00
1.472342857142857042e+02 0.000000000000000000e+00
1.475160090702947855e+02 0.000000000000000000e+00
1.478365532879818716e+02 0.000000000000000000e+00
1.481492970521541963e+02 0.000000000000000000e+00
1.484379138321995413e+02 0.000000000000000000e+00
1.487805895691610090e+02 0.000000000000000000e+00
1.490846258503401316e+02 0.000000000000000000e+00
1.493823129251700550e+02 0.000000000000000000e+00
1.497251700680272108e+02 0.000000000000000000e+00
1.499958276643990871e+02 0.000000000000000000e+00
1.503183673469387713e+02 0.000000000000000000e+00
1.506278458049886524e+02 0.000000000000000000e+00
1.509868480725623670e+02 0.000000000000000000e+00
1.512761904761904646e+02 0.000000000000000000e+00
1.516025396825396854e+02 0.000000000000000000e+00
1.518938775510204096e+02 0.000000000000000000e+00
1.522407256235827617e+02 0.000000000000000000e+00
1.525200907029478401e+02 0.000000000000000000e+00
1.528419047619047717e+02 0.000000000000000000e+00
1.531239909297052293e+02 0.000000000000000000e+00
1.534298412698412619e+02 0.000000000000000000e+00
1.537601814058956791e+02 0.000000000000000000e+00
1.540854421768707425e+02 0.000000000000000000e+00
1.543785941043083767e+02 0.000000000000000000e+00
1.547207256235827799e+02 0.000000000000000000e+00
1.549797732426303867e+02 0.000000000000000000e+00
1.552977777777777817e+02 0.000000000000000000e+00
1.556428117913832239e+02 0.000000000000000000e+00
1.559718820861677955e+02 0.000000000000000000e+00
1.562586848072562304e+02 0.000000000000000000e+00
1.565610884353741596e+02 0.000000000000000000e+00
1.568674829931972852e+02 0.000000000000000000e+00
1.572047165532879944e+02 0.000000000000000000e+00
1.574722902494331152e+02 0.000000000000000000e+00
1.577804988662131507e+02 0.000000000000000000e+00
1.581010430839002368e+02 0.000000000000000000e+00
1.584319274376417184e+02 0.000000000000000000e+00
1.587357823129251813e+02 0.000000000000000000e+00
1.590383673469387702e+02 0.000000000000000000e+00
1.593269841269841152e+02 0.000000000000000000e+00
1.596916099773242763e+02 0.000000000000000000e+00
1.599742403628117984e+02 0.000000000000000000e+00
1.603154648526077040e+02 0.000000000000000000e+00
1.606044444444444537e+02 0.000000000000000000e+00
1.609458503401360474e+02 0.000000000000000000e+00
1.612473469387755074e+02 0.000000000000000000e+00
1.615639002267573687e+02 0.000000000000000000e+00
1.618704761904761824e+02 0.000000000000000000e+00
1.622024489795918498e+02 0.000000000000000000e+00
1.624950566893423911e+02 0.000000000000000000e+00
1.628072562358276514e+02 0.000000000000000000e+00
1.631071201814058895e+02 0.000000000000000000e+00
1.634187755102040853e+02 0.000000000000000000e+00
1.637511111111111006e+02 0.000000000000000000e+00
1.640671201814058975e+02 0.000000000000000000e+00
1.643470294784580403e+02 0.000000000000000000e+00
1.646762811791383285e+02 0.000000000000000000e+00
1.649648979591836735e+02 0.000000000000000000e+00
1.652663945578231335e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.679287074829931896e+02 0.000000000000000000e+00
1.682516099773242502e+02 0.000000000000000000e+00
1.685659863945578252e+02 0.000000000000000000e+00
1.688834467120181273e+02 0.000000000000000000e+00
1.691775056689342307e+02 0.000000000000000000e+00
1.694895238095238028e+02 0.000000000000000000e+00
1.697884807256235717e+02 0.000000000000000000e+00
1.701104761904761915e+02 0.000000000000000000e+00
1.704154195011337833e+02 0.000000000000000000e+00
1.707274376417233555e+02 0.000000000000000000e+00
1.710318367346938828e+02 0.000000000000000000e+00
1.713387755102040728e+02 0.000000000000000000e+00
1.716629478458049789e+02 0.000000000000000000e+00
1.719796825396825284e+02 0.000000000000000000e+00
1.722543310657596294e+02 0.000000000000000000e+00
1.725567346938775586e+02 0.000000000000000000e+00
1.728694784580498833e+02 0.000000000000000000e+00
1.731909297052154102e+02 0.000000000000000000e+00
1.734858956916099828e+02 0.000000000000000000e+00
1.738162358276643999e+02 0.000000000000000000e+00
1.741188208616780173e+02 0.000000000000000000e+00
1.744380952380952294e+02 0.000000000000000000e+00
1.747388662131519368e+02 0.000000000000000000e+00
1.750479818594104415e+02 0.000000000000000000e+00
1.753609070294784544e+02 0.000000000000000000e+00
1.756807256235827595e+02 0.000000000000000000e+00
1.759900226757369524e+02 0.000000000000000000e+00
1.763031292517006818e+02 0.000000000000000000e+00
1.765875736961451139e+02 0.000000000000000000e+00
1.769277097505668905e+02 0.000000000000000000e+00
1.772039909297052134e+02 0.000000000000000000e+00
1.775406802721088297e+02 0.000000000000000000e+00
1.778410884353741608e+02 0.000000000000000000e+00
1.781505668934240418e+02 0.000000000000000000e+00
1.784507936507936563e+02 0.000000000000000000e+00
1.787689795918367395e+02 0.000000000000000000e+00
1.790860770975056653e+02 0.000000000000000000e+00
1.794222222222222172e+02 0.000000000000000000e+00
1.797255328798185872e+02 0.000000000000000000e+00
1.800482539682539596e+02 0.000000000000000000e+00
1.803477551020408214e+02 0.000000000000000000e+00
1.806572335600907024e+02 0.000000000000000000e+00
1.809549206349206258e+02 0.000000000000000000e+00
1.812647619047619116e+02 0.000000000000000000e+00
1.815878458049886603e+02 0.000000000000000000e+00
1.819069387755102127e+02 0.000000000000000000e+00
1.822008163265305996e+02 0.000000000000000000e+00
1.825315192743764214e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.834370975056689304e+02 0.000000000000000000e+00
1.837521995464852580e+02 0.000000000000000000e+00
1.840803628117913888e+02 0.000000000000000000e+00
1.844052607709750475e+02 0.000000000000000000e+00
1.847174603174603078e+02 0.000000000000000000e+00
1.850211337868480825e+02 0.000000000000000000e+00
1.853424036281179212e+02 0.000000000000000000e+00
1.856487981859410468e+02 0.000000000000000000e+00
1.859488435374149731e+02 0.000000000000000000e+00
1.862595918367346997e+02 0.000000000000000000e+00
1.865636281179138223e+02 0.000000000000000000e+00
1.868872562358276639e+02 0.000000000000000000e+00
1.871983673469387668e+02 0.000000000000000000e+00
1.875022222222222297e+02 0.000000000000000000e+00
1.878135147392290207e+02 0.000000000000000000e+00
1.881282539682539721e+02 0.000000000000000000e+00
1.884194104308390081e+02 0.000000000000000000e+00
1.887290702947845773e+02 0.000000000000000000e+00
1.890307482993197254e+02 0.000000000000000000e+00
1.893518367346938760e+02 0.000000000000000000e+00
1.896529705215419597e+02 0.000000000000000000e+00
1.899513832199546357e+02 0.000000000000000000e+00
1.902492517006802757e+02 0.000000000000000000e+00
1.905730612244898055e+02 0.000000000000000000e+00
1.908654875283446586e+02 0.000000000000000000e+00
1.911840362811791465e+02 0.000000000000000000e+00
1.914958730158730020e+02 0.000000000000000000e+00
1.918115192743764226e+02 0.000000000000000000e+00
1.921061224489795904e+02 0.000000000000000000e+00
1.924090702947845841e+02 0.000000000000000000e+00
1.927169160997732433e+02 0.000000000000000000e+00
1.930298412698412562e+02 0.000000000000000000e+00
1.933333333333333428e+02 0.000000000000000000e+00
1.936339229024943336e+02 0.000000000000000000e+00
1.939562811791383297e+02 0.000000000000000000e+00
1.942550566893424104e+02 0.000000000000000000e+00
1.945688888888888926e+02 0.000000000000000000e+00
1.948540589569161057e+02 0.000000000000000000e+00
1.951807709750567028e+02 0.000000000000000000e+00
1.955016780045351368e+02 0.000000000000000000e+00
1.957975510204081502e+02 0.000000000000000000e+00
1.961275283446711910e+02 0.000000000000000000e+00
1.964339229024943450e+02 0.000000000000000000e+00
1.967539229024943381e+02 0.000000000000000000e+00
1.970398185941043039e+02 0.000000000000000000e+00
1.973456689342403649e+02 0.000000000000000000e+00
1.976669387755102036e+02 0.000000000000000000e+00
1.979954648526077108e+02 0.000000000000000000e+00
1.982726530612245028e+02 0.000000000000000000e+00
1.985910204081632742e+02 0.000000000000000000e+00
1.988897959183673549e+02 0.000000000000000000e+00
1.992041723356009015e+02 0.000000000000000000e+00
1.995045804988662042e+02 0.000000000000000000e+00
1.998149659863945544e+02 0.000000000000000000e+00
2.001320634920634802e+02 0.000000000000000000e+00
2.004645804988662121e+02 0.000000000000000000e+00
2.007535600907029618e+02 0.000000000000000000e+00
2.010652154195011292e+02 0.000000000000000000e+00
2.013594557823129207e+02 0.000000000000000000e+00
2.016825396825396695e+02 0.000000000000000000e+00
2.019740589569161102e+02 0.000000000000000000e+00
2.022764625850340110e+02 0.000000000000000000e+00
2.025783219954648473e+02 0.000000000000000000e+00
2.028994104308389979e+02 0.000000000000000000e+00
2.031934693877551013e+02 0.000000000000000000e+00
2.035127437641723418e+02 0.000000000000000000e+00
2.038142403628118018e+02 0.000000000000000000e+00
2.041425850340135923e+02 0.000000000000000000e+00
2.044132426303854970e+02 0.000000000000000000e+00
2.047258049886621336e+02 0.000000000000000000e+00
2.050545124716553289e+02 0.000000000000000000e+00
2.053990022675737066e+02 0.000000000000000000e+00
2.056919727891156526e+02 0.000000000000000000e+00
2.060136054421768677e+02 0.000000000000000000e+00
2.063102040816326621e+02 0.000000000000000000e+00
2.066461678004535258e+02 0.000000000000000000e+00
2.069398639455782245e+02 0.000000000000000000e+00
2.072511564625850440e+02 0.000000000000000000e+00
2.075521088435374111e+02 0.000000000000000000e+00
2.078804535147392301e+02 0.000000000000000000e+00
2.081716099773242661e+02 0.000000000000000000e+00
2.084876190476190345e+02 0.000000000000000000e+00
2.087960090702947866e+02 0.000000000000000000e+00
2.091178231292516898e+02 0.000000000000000000e+00
2.094111564625850406e+02 0.000000000000000000e+00
2.097347845804988538e+02 0.000000000000000000e+00
2.100379138321995356e+02 0.000000000000000000e+00
2.103967346938775620e+02 0.000000000000000000e+00
2.107258049886621336e+02 0.000000000000000000e+00
2.110389115646258631e+02 0.000000000000000000e+00
2.113326077097505618e+02 0.000000000000000000e+00
2.116752834467120294e+02 0.000000000000000000e+00
2.119702494331065736e+02 0.000000000000000000e+00
2.122730158730158792e+02 0.000000000000000000e+00
2.125756009070294681e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.131903854875283457e+02 0.000000000000000000e+00
2.135312471655328750e+02 0.000000000000000000e+00
2.138213151927437536e+02 0.000000000000000000e+00
2.141527437641723282e+02 0.000000000000000000e+00
2.144464399092970552e+02 0.000000000000000000e+00
2.147580952380952510e+02 0.000000000000000000e+00
2.150556009070294863e+02 0.000000000000000000e+00
2.153748752834466984e+02 0.000000000000000000e+00
2.156885260770974924e+02 0.000000000000000000e+00
2.160128798185941150e+02 0.000000000000000000e+00
2.162898866213151905e+02 0.000000000000000000e+00
2.166390929705215456e+02 0.000000000000000000e+00
2.169088435374149526e+02 0.000000000000000000e+00
2.172288435374149742e+02 0.000000000000000000e+00
2.175399546485260771e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.181612698412698421e+02 0.000000000000000000e+00
2.184834467120181500e+02 0.000000000000000000e+00
2.187530158730158689e+02 0.000000000000000000e+00
2.191016780045351595e+02 0.000000000000000000e+00
2.193877551020408134e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.206024489795918271e+02 0.000000000000000000e+00
2.209237188208616658e+02 0.000000000000000000e+00
2.212208616780045247e+02 0.000000000000000000e+00
2.215744217687074809e+02 0.000000000000000000e+00
2.218351020408163379e+02 0.000000000000000000e+00
2.221483900226757271e+02 0.000000000000000000e+00
2.224564172335601029e+02 0.000000000000000000e+00
2.227947392290249411e+02 0.000000000000000000e+00
2.230710204081632639e+02 0.000000000000000000e+00
2.233982766439909255e+02 0.000000000000000000e+00
2.237373242630385448e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.242844444444444321e+02 0.000000000000000000e+00
2.246082539682539618e+02 0.000000000000000000e+00
2.249184580498866239e+02 0.000000000000000000e+00
2.252212244897959295e+02 0.000000000000000000e+00
2.255180045351473836e+02 0.000000000000000000e+00
2.258619501133786969e+02 0.000000000000000000e+00
2.261376870748299268e+02 0.000000000000000000e+00
2.264894331065759729e+02 0.000000000000000000e+00
2.267517460317460234e+02 0.000000000000000000e+00
2.270554195011337981e+02 0.000000000000000000e+00
2.273977324263038611e+02 0.000000000000000000e+00
2.276897959183673379e+02 0.000000000000000000e+00
2.280195918367346906e+02 0.000000000000000000e+00
2.283190929705215524e+02 0.000000000000000000e+00
2.285924716553288079e+02 0.000000000000000000e+00
2.289413151927437582e+02 0.000000000000000000e+00
2.292175963718820810e+02 0.000000000000000000e+00
2.295361451247165405e+02 0.000000000000000000e+00
2.298655782312925169e+02 0.000000000000000000e+00
2.301395011337868368e+02 0.000000000000000000e+00
2.304549659863945692e+02 0.000000000000000000e+00
2.307891156462584945e+02 0.000000000000000000e+00
2.310695691609977303e+02 0.000000000000000000e+00
2.314011791383219929e+02 0.000000000000000000e+00
2.316809070294784476e+02 0.000000000000000000e+00
2.319936507936508008e+02 0.000000000000000000e+00
2.323374149659863974e+02 0.000000000000000000e+00
2.326263945578231187e+02 0.000000000000000000e+00
2.329266213151927332e+02 0.000000000000000000e+00
2.332455328798185974e+02 0.000000000000000000e+00
2.335216326530612321e+02 0.000000000000000000e+00
2.338539682539682474e+02 0.000000000000000000e+00
2.341453061224489716e+02 0.000000000000000000e+00
2.344647619047619003e+02 0.000000000000000000e+00
2.348083446712018088e+02 0.000000000000000000e+00
2.350857142857142890e+02 0.000000000000000000e+00
2.353970068027210800e+02 0.000000000000000000e+00
2.356914285714285597e+02 0.000000000000000000e+00
2.359863945578231323e+02 0.000000000000000000e+00
2.363281632653061308e+02 0.000000000000000000e+00
2.366035374149659845e+02 0.000000000000000000e+00
2.368954195011337731e+02 0.000000000000000000e+00
2.372054421768707471e+02 0.000000000000000000e+00
2.375548299319727903e+02 0.000000000000000000e+00
2.378336507936508042e+02 0.000000000000000000e+00
2.381491156462585081e+02 0.000000000000000000e+00
2.384333786848072521e+02 0.000000000000000000e+00
2.387814965986394498e+02 0.000000000000000000e+00
2.390610430839002163e+02 0.000000000000000000e+00
2.393629024943310526e+02 0.000000000000000000e+00
2.396995918367346974e+02 0.000000000000000000e+00
2.400027210884353792e+02 0.000000000000000000e+00
2.402891609977324379e+02 0.000000000000000000e+00
2.406068027210884281e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.414909750566893365e+02 0.000000000000000000e+00
2.418011791383219986e+02 0.000000000000000000e+00
2.421264399092970621e+02 0.000000000000000000e+00
2.424072562358276741e+02 0.000000000000000000e+00
2.427223582766440018e+02 0.000000000000000000e+00
2.430416326530612139e+02 0.000000000000000000e+00
2.433351473922902528e+02 0.000000000000000000e+00
2.436658503401360463e+02 0.000000000000000000e+00
2.439490249433106612e+02 0.000000000000000000e+00
2.442525170068027194e+02 0.000000000000000000e+00
2.445924716553288079e+02 0.000000000000000000e+00
2.448712925170067933e+02 0.000000000000000000e+00
2.451947392290249468e+02 0.000000000000000000e+00
2.455009523809523841e+02 0.000000000000000000e+00
2.457821315192743725e+02 0.000000000000000000e+00
2.461052154195011212e+02 0.000000000000000000e+00
2.463898412698412699e+02 0.000000000000000000e+00
2.467207256235827799e+02 0.000000000000000000e+00
2.470349206349206383e+02 0.000000000000000000e+00
2.473148299319727812e+02 0.000000000000000000e+00
2.476277551020408225e+02 0.000000000000000000e+00
2.479535600907029504e+02 0.000000000000000000e+00
2.482334693877550933e+02 0.000000000000000000e+00
2.485725170068027126e+02 0.000000000000000000e+00
2.488478911564625946e+02 0.000000000000000000e+00
2.491434013605442317e+02 0.000000000000000000e+00
2.494815419501133817e+02 0.000000000000000000e+00
2.497594557823129264e+02 0.000000000000000000e+00
2.500787301587301670e+02 0.000000000000000000e+00
2.503889342403628007e+02 0.000000000000000000e+00
2.506837188208616851e+02 0.000000000000000000e+00
2.510000907029478583e+02 0.000000000000000000e+00
2.512845351473922904e+02 0.000000000000000000e+00
2.516157823129251767e+02 0.000000000000000000e+00
2.519299773242630351e+02 0.000000000000000000e+00
2.522269387755102059e+02 0.000000000000000000e+00
2.525351473922902414e+02 0.000000000000000000e+00
2.528571428571428612e+02 0.000000000000000000e+00
2.531287074820000100e+02 1.000000000000000000e+00
2.534674376409999752e+02 1.000000000000000000e+00
2.537409523809523932e+02 0.000000000000000000e+00
2.540618594104308272e+02 0.000000000000000000e+00
2.543804081632653151e+02 0.000000000000000000e+00
2.546583219954648598e+02 0.000000000000000000e+00
2.549705215419501201e+02 0.000000000000000000e+00
2.552930612244898043e+02 0.000000000000000000e+00
2.555753287981859501e+02 0.000000000000000000e+00
2.558993197278911680e+02 0.000000000000000000e+00
2.561814058956916256e+02 0.000000000000000000e+00
2.564879818594104108e+02 0.000000000000000000e+00
2.568085260770974969e+02 0.000000000000000000e+00
2.570967800453514656e+02 0.000000000000000000e+00
2.573892063492063471e+02 0.000000000000000000e+00
2.577197278911564808e+02 0.000000000000000000e+00
2.580000000000000000e+02 0.000000000000000000e+00
2.583401360544217482e+02 0.000000000000000000e+00
2.586191383219954787e+02 0.000000000000000000e+00
2.589228117913831966e+02 0.000000000000000000e+00
2.592687528344671364e+02 0.000000000000000000e+00
2.595401360544217937e+02 0.000000000000000000e+00
2.598481632653061411e+02 0.000000000000000000e+00
2.601741496598639287e+02 0.000000000000000000e+00
2.604591383219954537e+02 0.000000000000000000e+00
2.607853061224489579e+02 0.000000000000000000e+00
2.610628571428571263e+02 0.000000000000000000e+00
2.613785034013605468e+02 0.000000000000000000e+00
2.617003174603174784e+02 0.000000000000000000e+00
2.619980045351474018e+02 0.000000000000000000e+00
2.623161904761904566e+02 0.000000000000000000e+00
2.626220408163265461e+02 0.000000000000000000e+00
2.629019501133786889e+02 0.000000000000000000e+00
2.632379138321995242e+02 0.000000000000000000e+00
2.635170975056689144e+02 0.000000000000000000e+00
2.638276643990929529e+02 0.000000000000000000e+00
2.641304308390022584e+02 0.000000000000000000e+00
2.644226757369614234e+02 0.000000000000000000e+00
2.647492063492063608e+02 0.000000000000000000e+00
2.650679365079365084e+02 0.000000000000000000e+00
2.653603628117913900e+02 0.000000000000000000e+00
2.656830839002267339e+02 0.000000000000000000e+00
2.659854875283446631e+02 0.000000000000000000e+00
2.662670294784580278e+02 0.000000000000000000e+00
2.665601814058957189e+02 0.000000000000000000e+00
2.668948752834467086e+02 0.000000000000000000e+00
2.671758730158730373e+02 0.000000000000000000e+00
2.674721088435373986e+02 0.000000000000000000e+00
2.677610884353741767e+02 0.000000000000000000e+00
2.681021315192743941e+02 0.000000000000000000e+00
2.683818594104308204e+02 0.000000000000000000e+00
2.687145578231292689e+02 0.000000000000000000e+00
2.690191383219954560e+02 0.000000000000000000e+00
2.693726984126984121e+02 0.000000000000000000e+00
2.696560544217687152e+02 0.000000000000000000e+00
2.699604535147392426e+02 0.000000000000000000e+00
2.702572335600906968e+02 0.000000000000000000e+00
2.705970068027210687e+02 0.000000000000000000e+00
2.708555102040816109e+02 0.000000000000000000e+00
2.711765986394557899e+02 0.000000000000000000e+00
2.715058503401360781e+02 0.000000000000000000e+00
2.718396371882085987e+02 0.000000000000000000e+00
2.721160997732426381e+02 0.000000000000000000e+00
2.724235827664398926e+02 0.000000000000000000e+00
2.727136507936507996e+02 0.000000000000000000e+00
2.730566893424036152e+02 0.000000000000000000e+00
2.733298866213152110e+02 0.000000000000000000e+00
2.736386394557823110e+02 0.000000000000000000e+00
2.739339682539682599e+02 0.000000000000000000e+00
2.742383673469387873e+02 0.000000000000000000e+00
2.745458503401360417e+02 0.000000000000000000e+00
2.748404535147392380e+02 0.000000000000000000e+00
2.751593650793651022e+02 0.000000000000000000e+00
2.755002267573696031e+02 0.000000000000000000e+00
2.758011791383219702e+02 0.000000000000000000e+00
2.761001360544217960e+02 0.000000000000000000e+00
2.764134240362811852e+02 0.000000000000000000e+00
2.767463038548752934e+02 0.000000000000000000e+00
2.770459863945578149e+02 0.000000000000000000e+00
2.773119274376417138e+02 0.000000000000000000e+00
2.776714739229025213e+02 0.000000000000000000e+00
2.780181405895691569e+02 0.000000000000000000e+00
2.782800907029478594e+02 0.000000000000000000e+00
2.786082539682539618e+02 0.000000000000000000e+00
2.789371428571428737e+02 0.000000000000000000e+00
2.792431746029999999e+02 0.000000000000000000e+00
2.795392290249433245e+02 0.000000000000000000e+00
2.798595918367346940e+02 0.000000000000000000e+00
2.801768707482993364e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.808081632653061206e+02 0.000000000000000000e+00
2.811210884349999901e+02 0.000000000000000000e+00
2.814510657596371743e+02 0.000000000000000000e+00
2.817879365079365357e+02 0.000000000000000000e+00
2.820827210884353917e+02 0.000000000000000000e+00
2.823863945578231096e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.830755555555555816e+02 0.000000000000000000e+00
2.833560090702947605e+02 0.000000000000000000e+00
2.836747392290249650e+02 0.000000000000000000e+00
2.840050793650793821e+02 0.000000000000000000e+00
2.843365079365079282e+02 0.000000000000000000e+00
2.846541496598639469e+02 0.000000000000000000e+00


==> R43.dat <==
4.525278911564625872e+01 0.000000000000000000e+00
4.562848072562358226e+01 0.000000000000000000e+00
4.599310657596372209e+01 0.000000000000000000e+00
4.636009070294784351e+01 0.000000000000000000e+00
4.674140589569160653e+01 0.000000000000000000e+00
4.711455782312925322e+01 0.000000000000000000e+00
4.749786848072562151e+01 0.000000000000000000e+00
4.787047619047618952e+01 0.000000000000000000e+00
4.824235827664399068e+01 0.000000000000000000e+00
4.862185941043083659e+01 0.000000000000000000e+00
4.900099773242630619e+01 0.000000000000000000e+00
4.937015873015872813e+01 0.000000000000000000e+00
4.974675736961451378e+01 0.000000000000000000e+00
5.011555555555555230e+01 0.000000000000000000e+00
5.049850340136054427e+01 0.000000000000000000e+00
5.086820861678004491e+01 0.000000000000000000e+00
5.125678004535147636e+01 0.000000000000000000e+00
5.162721088435374384e+01 0.000000000000000000e+00
5.199963718800000123e+01 0.000000000000000000e+00
5.236698412698412852e+01 0.000000000000000000e+00
5.274285714285714022e+01 0.000000000000000000e+00
5.311256235827664085e+01 0.000000000000000000e+00
5.349514739229024940e+01 0.000000000000000000e+00
5.386394557823129503e+01 0.000000000000000000e+00
5.425360544217686964e+01 0.000000000000000000e+00
5.462403628117913712e+01 0.000000000000000000e+00
5.499646258500000329e+01 0.000000000000000000e+00
5.536417233560090523e+01 0.000000000000000000e+00
5.573877551020407850e+01 0.000000000000000000e+00
5.611247165532879677e+01 0.000000000000000000e+00
5.649814058956916085e+01 0.000000000000000000e+00
5.685968253968253805e+01 0.000000000000000000e+00
5.724208616780045134e+01 0.000000000000000000e+00
5.761088435374149697e+01 0.000000000000000000e+00
5.798439909297051997e+01 0.000000000000000000e+00
5.835936507936507667e+01 0.000000000000000000e+00
5.873759637188208416e+01 0.000000000000000000e+00
5.911183673469387401e+01 0.000000000000000000e+00
5.947700680272108542e+01 0.000000000000000000e+00
5.985052154195011553e+01 0.000000000000000000e+00
6.023256235827664540e+01 0.000000000000000000e+00
6.060916099773242394e+01 0.000000000000000000e+00
6.098721088435374327e+01 0.000000000000000000e+00
6.135873015873016101e+01 0.000000000000000000e+00
6.173696145124716850e+01 0.000000000000000000e+00
6.211718820861678125e+01 0.000000000000000000e+00
6.248308390022675951e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
6.323156462585033921e+01 0.000000000000000000e+00
6.360689342403627933e+01 0.000000000000000000e+00
6.398458049886621524e+01 0.000000000000000000e+00
6.435519274376417798e+01 0.000000000000000000e+00
6.473324263038549020e+01 0.000000000000000000e+00
6.511401360544218164e+01 0.000000000000000000e+00
6.548063492063492674e+01 0.000000000000000000e+00
6.585197278911564922e+01 0.000000000000000000e+00
6.622857142857142776e+01 0.000000000000000000e+00
6.660154195011337208e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
6.883482993197279143e+01 0.000000000000000000e+00
6.920979591836734812e+01 0.000000000000000000e+00
6.958802721088434851e+01 0.000000000000000000e+00
6.996535147392290810e+01 0.000000000000000000e+00
7.034140589569160795e+01 0.000000000000000000e+00
7.072290249433106624e+01 0.000000000000000000e+00
7.110548752834466768e+01 0.000000000000000000e+00
7.147682539682539016e+01 0.000000000000000000e+00
7.183709750566893604e+01 0.000000000000000000e+00
7.221641723356009379e+01 0.000000000000000000e+00
7.259482993197278233e+01 0.000000000000000000e+00
7.296435374100001070e+01 0.000000000000000000e+00
7.333424036281179781e+01 0.000000000000000000e+00
7.371882086167801162e+01 0.000000000000000000e+00
7.409723356009070017e+01 0.000000000000000000e+00
7.447691609977324845e+01 0.000000000000000000e+00
7.484099773242630249e+01 0.000000000000000000e+00
7.522158730158730577e+01 0.000000000000000000e+00
7.558548752834467166e+01 0.000000000000000000e+00
7.595954648526077335e+01 0.000000000000000000e+00
7.633324263038548452e+01 0.000000000000000000e+00
7.671510204081633333e+01 0.000000000000000000e+00
7.708244897959183106e+01 0.000000000000000000e+00
7.746267573696145803e+01 0.000000000000000000e+00
7.783691609977324788e+01 0.000000000000000000e+00
7.821678004535147011e+01 0.000000000000000000e+00
7.858848072562358311e+01 0.000000000000000000e+00
7.895927437641722690e+01 0.000000000000000000e+00
7.933188208616779491e+01 0.000000000000000000e+00
7.971210884353742188e+01 0.000000000000000000e+00
8.008925170068027910e+01 0.000000000000000000e+00
8.046113378684806605e+01 0.000000000000000000e+00
8.083229024943310037e+01 0.000000000000000000e+00
8.120798185941042391e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
8.196335600907029573e+01 0.000000000000000000e+00
8.232888888888888346e+01 0.000000000000000000e+00
8.270693877551020989e+01 0.000000000000000000e+00
8.308553287981860080e+01 0.000000000000000000e+00
8.345922902494331197e+01 0.000000000000000000e+00
8.383510204081632367e+01 0.000000000000000000e+00
8.420643990899999665e+01 0.000000000000000000e+00
8.457850340136054967e+01 0.000000000000000000e+00
8.496399092970521849e+01 0.000000000000000000e+00
8.533006802721088491e+01 0.000000000000000000e+00
8.571537414965986557e+01 0.000000000000000000e+00
8.609287981859409911e+01 0.000000000000000000e+00
8.645841269841270105e+01 0.000000000000000000e+00
8.682249433106575509e+01 0.000000000000000000e+00
8.720707482993196891e+01 0.000000000000000000e+00
8.759092970521541588e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
8.832689342403628530e+01 0.000000000000000000e+00
8.870566893424036436e+01 0.000000000000000000e+00
8.908825396825396581e+01 0.000000000000000000e+00
8.945523809523810144e+01 0.000000000000000000e+00
8.982276643990930154e+01 0.000000000000000000e+00
9.020226757369614745e+01 0.000000000000000000e+00
9.058956916099772627e+01 0.000000000000000000e+00
9.095256235799999445e+01 0.000000000000000000e+00
9.131936507936508463e+01 0.000000000000000000e+00
9.170467120181406528e+01 0.000000000000000000e+00
9.207455782312925407e+01 0.000000000000000000e+00
9.245478458049886683e+01 0.000000000000000000e+00
9.282775510204081115e+01 0.000000000000000000e+00
9.320199546399999235e+01 0.000000000000000000e+00
9.357750566893423638e+01 0.000000000000000000e+00
9.395519274376417229e+01 0.000000000000000000e+00
9.432507936507936108e+01 0.000000000000000000e+00
9.469732426303855277e+01 0.000000000000000000e+00
9.507392290249433131e+01 0.000000000000000000e+00
9.544308390022675326e+01 0.000000000000000000e+00
9.581097505668934389e+01 0.000000000000000000e+00
9.619682539682540323e+01 0.000000000000000000e+00
9.657777777777778283e+01 0.000000000000000000e+00
9.694530612244898293e+01 0.000000000000000000e+00
9.731446712018140488e+01 0.000000000000000000e+00
9.770031746031746422e+01 0.000000000000000000e+00
9.808163265306122014e+01 0.000000000000000000e+00
9.844861678004535577e+01 0.000000000000000000e+00
9.882068027210884509e+01 0.000000000000000000e+00
9.919727891156462363e+01 0.000000000000000000e+00
9.957043083900227032e+01 0.000000000000000000e+00
9.994249433106575964e+01 0.000000000000000000e+00
1.003163718820861732e+02 0.000000000000000000e+00
1.006909750566893393e+02 0.000000000000000000e+00
1.010643083900226742e+02 0.000000000000000000e+00
1.014387301587301522e+02 0.000000000000000000e+00
1.018046258503401305e+02 0.000000000000000000e+00
1.021846712018140551e+02 0.000000000000000000e+00
1.025672562358276707e+02 0.000000000000000000e+00
1.029364172335600927e+02 0.000000000000000000e+00
1.033024943310657591e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.040624036281179201e+02 0.000000000000000000e+00
1.044509750566893445e+02 0.000000000000000000e+00
1.048119727891156430e+02 0.000000000000000000e+00
1.051909297052154244e+02 0.000000000000000000e+00
1.055666213151927479e+02 0.000000000000000000e+00
1.059297959183673470e+02 0.000000000000000000e+00
1.063091156462585047e+02 0.000000000000000000e+00
1.066795464852607722e+02 0.000000000000000000e+00
1.070534240362811857e+02 0.000000000000000000e+00
1.074352834467120203e+02 0.000000000000000000e+00
1.078089795918367315e+02 0.000000000000000000e+00
1.081803174603174540e+02 0.000000000000000000e+00
1.085600000000000023e+02 0.000000000000000000e+00
1.089384126984127050e+02 0.000000000000000000e+00
1.093082993197278938e+02 0.000000000000000000e+00
1.096841723356009055e+02 0.000000000000000000e+00
1.100538775510204061e+02 0.000000000000000000e+00
1.104355555555555526e+02 0.000000000000000000e+00
1.108063492063492106e+02 0.000000000000000000e+00
1.111951020408163231e+02 0.000000000000000000e+00
1.115651700680272143e+02 0.000000000000000000e+00
1.119343310657596362e+02 0.000000000000000000e+00
1.123051247165532942e+02 0.000000000000000000e+00
1.126811791383219941e+02 0.000000000000000000e+00
1.130592290249433063e+02 0.000000000000000000e+00
1.134300226757369643e+02 0.000000000000000000e+00
1.138009977324263104e+02 0.000000000000000000e+00
1.141779591836734653e+02 0.000000000000000000e+00
1.145567346938775444e+02 0.000000000000000000e+00
1.149188208616780003e+02 0.000000000000000000e+00
1.153015873015873041e+02 0.000000000000000000e+00
1.156767346938775489e+02 0.000000000000000000e+00
1.160507936507936506e+02 0.000000000000000000e+00
1.164359183673469431e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.171805895691610004e+02 0.000000000000000000e+00
1.175482993197278887e+02 0.000000000000000000e+00
1.179223582766439904e+02 0.000000000000000000e+00
1.182976870748299376e+02 0.000000000000000000e+00
1.186755555555555617e+02 0.000000000000000000e+00
1.190499773242630397e+02 0.000000000000000000e+00
1.194146031746031724e+02 0.000000000000000000e+00
1.197892063492063528e+02 0.000000000000000000e+00
1.201707029478458111e+02 0.000000000000000000e+00
1.205473015873015896e+02 0.000000000000000000e+00
1.209251700680272137e+02 0.000000000000000000e+00
1.212966893424036243e+02 0.000000000000000000e+00
1.216749206349206389e+02 0.000000000000000000e+00
1.220522448979591843e+02 0.000000000000000000e+00
1.224212244897959181e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.231693424036281215e+02 0.000000000000000000e+00
1.235528344671201779e+02 0.000000000000000000e+00
1.239209070294784567e+02 0.000000000000000000e+00
1.242858956916099800e+02 0.000000000000000000e+00
1.246670294784580477e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.254013605442176811e+02 0.000000000000000000e+00
1.257902947845804960e+02 0.000000000000000000e+00
1.261670748299319769e+02 0.000000000000000000e+00
1.265322448979591883e+02 0.000000000000000000e+00
1.269092063492063431e+02 0.000000000000000000e+00
1.272792743764172343e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.287769614512471605e+02 0.000000000000000000e+00
1.291539229024943438e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.302712018140589691e+02 0.000000000000000000e+00
1.306516099773242559e+02 0.000000000000000000e+00
1.310345578231292620e+02 0.000000000000000000e+00
1.313937414965986363e+02 0.000000000000000000e+00
1.317672562358276593e+02 0.000000000000000000e+00
1.321469387755101934e+02 0.000000000000000000e+00
1.325278911564625730e+02 0.000000000000000000e+00
1.328990476190476215e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.336413605442176902e+02 0.000000000000000000e+00
1.340342857142857156e+02 0.000000000000000000e+00
1.344003628117913820e+02 0.000000000000000000e+00
1.347633560090702929e+02 0.000000000000000000e+00
1.351486621315192735e+02 0.000000000000000000e+00
1.355229931970000052e+02 0.000000000000000000e+00
1.359014965986394543e+02 0.000000000000000000e+00
1.362802721088435476e+02 0.000000000000000000e+00
1.366541496598639469e+02 0.000000000000000000e+00
1.370280272108843462e+02 0.000000000000000000e+00
1.374002267570000129e+02 0.000000000000000000e+00
1.377658049886621257e+02 0.000000000000000000e+00
1.381449433106575952e+02 0.000000000000000000e+00
1.385231746031745956e+02 0.000000000000000000e+00
1.388921541950113294e+02 0.000000000000000000e+00
1.392645804988662235e+02 0.000000000000000000e+00
1.396344671201813981e+02 0.000000000000000000e+00
1.400123356009070221e+02 0.000000000000000000e+00
1.403787755102040933e+02 0.000000000000000000e+00
1.407526530612244926e+02 0.000000000000000000e+00
1.411370521541950041e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.419664399092970655e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.426653968253968117e+02 0.000000000000000000e+00
1.430151473922902596e+02 0.000000000000000000e+00
1.433835827664399005e+02 0.000000000000000000e+00
1.437585487528344572e+02 0.000000000000000000e+00
1.441407709750566823e+02 0.000000000000000000e+00
1.445115646258503261e+02 0.000000000000000000e+00
1.448917913832199531e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.456341043083900217e+02 0.000000000000000000e+00
1.460146938775510250e+02 0.000000000000000000e+00
1.463960090702947809e+02 0.000000000000000000e+00
1.467628117913832284e+02 0.000000000000000000e+00
1.471343310657596248e+02 0.000000000000000000e+00
1.475138321995464992e+02 0.000000000000000000e+00
1.478753741496598764e+02 0.000000000000000000e+00
1.482643083900226770e+02 0.000000000000000000e+00
1.486439909297052111e+02 0.000000000000000000e+00
1.490208163260000163e+02 0.000000000000000000e+00
1.493982766439909255e+02 0.000000000000000000e+00
1.497694331065759741e+02 0.000000000000000000e+00
1.501509297052154182e+02 0.000000000000000000e+00
1.505237188208616885e+02 0.000000000000000000e+00
1.508985034013605571e+02 0.000000000000000000e+00
1.512732879810000099e+02 0.000000000000000000e+00
1.516460770975056676e+02 0.000000000000000000e+00
1.520224943310657579e+02 0.000000000000000000e+00
1.523958276643990928e+02 0.000000000000000000e+00
1.527602721088435374e+02 0.000000000000000000e+00
1.531399546485260714e+02 0.000000000000000000e+00
1.535210884353741392e+02 0.000000000000000000e+00
1.538938775510204096e+02 0.000000000000000000e+00
1.542634013605442078e+02 0.000000000000000000e+00
1.546432653061224585e+02 0.000000000000000000e+00
1.550184126984127033e+02 0.000000000000000000e+00
1.554093424036281306e+02 0.000000000000000000e+00
1.557590929705215501e+02 0.000000000000000000e+00
1.561485714285714153e+02 0.000000000000000000e+00
1.565322448979591741e+02 0.000000000000000000e+00
1.568892517006802620e+02 0.000000000000000000e+00
1.572605895691609987e+02 0.000000000000000000e+00
1.576364625850340246e+02 0.000000000000000000e+00
1.580092517006802666e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.587666213151927366e+02 0.000000000000000000e+00
1.591443083900226725e+02 0.000000000000000000e+00
1.595141950113378755e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.602572335600906968e+02 0.000000000000000000e+00
1.606436281179138348e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.614127891156462624e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.621327891156462613e+02 0.000000000000000000e+00
1.625119274376417309e+02 0.000000000000000000e+00
1.628867120181405994e+02 0.000000000000000000e+00
1.632400907029478390e+02 0.000000000000000000e+00
1.636199546485260896e+02 0.000000000000000000e+00
1.640179591836734687e+02 0.000000000000000000e+00
1.643791383219954696e+02 0.000000000000000000e+00
1.647432199546485379e+02 0.000000000000000000e+00
1.651272562358276730e+02 0.000000000000000000e+00
1.654985941043083812e+02 0.000000000000000000e+00
1.658750113378684716e+02 0.000000000000000000e+00
1.662526984126984075e+02 0.000000000000000000e+00
1.666267573696145234e+02 0.000000000000000000e+00
1.670028117913832091e+02 0.000000000000000000e+00
1.673835827664399005e+02 0.000000000000000000e+00
1.677545578231292609e+02 0.000000000000000000e+00
1.681362358276643931e+02 0.000000000000000000e+00
1.685082993197278824e+02 0.000000000000000000e+00
1.688754648526077062e+02 0.000000000000000000e+00
1.692424489795918419e+02 0.000000000000000000e+00
1.696317460317460188e+02 0.000000000000000000e+00
1.700117913832199577e+02 0.000000000000000000e+00
1.703862131519274499e+02 0.000000000000000000e+00
1.707434013605442260e+02 0.000000000000000000e+00
1.711218140589569146e+02 0.000000000000000000e+00
1.715078458049886763e+02 0.000000000000000000e+00
1.718739229024943427e+02 0.000000000000000000e+00
1.722474376417233657e+02 0.000000000000000000e+00
1.726229478458049869e+02 0.000000000000000000e+00
1.730109750566893467e+02 0.000000000000000000e+00
1.733815873015873024e+02 0.000000000000000000e+00
1.737431292517006796e+02 0.000000000000000000e+00
1.741224489795918373e+02 0.000000000000000000e+00
1.744921541950113237e+02 0.000000000000000000e+00
1.748785487528344618e+02 0.000000000000000000e+00
1.752444444444444400e+02 0.000000000000000000e+00
1.756214058956916233e+02 0.000000000000000000e+00
1.760039909297052247e+02 0.000000000000000000e+00
1.763718820861678012e+02 0.000000000000000000e+00
1.767426757369614450e+02 0.000000000000000000e+00
1.771190929705215353e+02 0.000000000000000000e+00
1.774947845804988731e+02 0.000000000000000000e+00
1.778686621315192724e+02 0.000000000000000000e+00
1.782289342403628041e+02 0.000000000000000000e+00
1.786193197278911668e+02 0.000000000000000000e+00
1.790113378684807230e+02 0.000000000000000000e+00
1.793668934240362773e+02 0.000000000000000000e+00
1.797404081632653003e+02 0.000000000000000000e+00
1.801148299319727926e+02 0.000000000000000000e+00
1.804972335600907059e+02 0.000000000000000000e+00
1.808674829931972852e+02 0.000000000000000000e+00
1.812386394557823053e+02 0.000000000000000000e+00
1.816243083900226623e+02 0.000000000000000000e+00
1.819981859410430900e+02 0.000000000000000000e+00
1.823553741496598661e+02 0.000000000000000000e+00
1.827346938775510239e+02 0.000000000000000000e+00
1.831239909297052293e+02 0.000000000000000000e+00
1.834946031746031849e+02 0.000000000000000000e+00
1.838632199546485140e+02 0.000000000000000000e+00
1.842358276643990962e+02 0.000000000000000000e+00
1.846135147392290321e+02 0.000000000000000000e+00
1.850015419501133920e+02 0.000000000000000000e+00
1.853629024943310526e+02 0.000000000000000000e+00
1.857335147390000145e+02 0.000000000000000000e+00
1.861157369609999819e+02 0.000000000000000000e+00
1.864885260770975037e+02 0.000000000000000000e+00
1.868593197278911475e+02 0.000000000000000000e+00
1.872282993197278813e+02 0.000000000000000000e+00
1.876128798185941093e+02 0.000000000000000000e+00
1.879903854875283571e+02 0.000000000000000000e+00
1.883579138321995572e+02 0.000000000000000000e+00
1.887434013605442260e+02 0.000000000000000000e+00
1.891091156462585161e+02 0.000000000000000000e+00
1.894915192743764294e+02 0.000000000000000000e+00
1.898624943310657613e+02 0.000000000000000000e+00
1.902300226757369614e+02 0.000000000000000000e+00
1.906055328798185826e+02 0.000000000000000000e+00
1.909730612244897827e+02 0.000000000000000000e+00
1.913561904761904771e+02 0.000000000000000000e+00
1.917213605442176743e+02 0.000000000000000000e+00
1.921044897959183686e+02 0.000000000000000000e+00
1.924908843537415066e+02 0.000000000000000000e+00
1.928682086167800378e+02 0.000000000000000000e+00
1.932471655328798192e+02 0.000000000000000000e+00
1.936237641723355978e+02 0.000000000000000000e+00
1.939785941043083994e+02 0.000000000000000000e+00
1.943580952380952453e+02 0.000000000000000000e+00
1.947245351473922881e+02 0.000000000000000000e+00
1.951123809523809598e+02 0.000000000000000000e+00
1.954753741496598707e+02 0.000000000000000000e+00
1.958521541950113374e+02 0.000000000000000000e+00
1.962240362811791385e+02 0.000000000000000000e+00
1.965908390022675860e+02 0.000000000000000000e+00
1.969804988662131393e+02 0.000000000000000000e+00
1.973636281179138336e+02 0.000000000000000000e+00
1.977384126984127022e+02 0.000000000000000000e+00
1.981052154195011212e+02 0.000000000000000000e+00
1.984720181405895687e+02 0.000000000000000000e+00
1.988515192743764146e+02 0.000000000000000000e+00
1.992215873015873058e+02 0.000000000000000000e+00
1.996103401360544183e+02 0.000000000000000000e+00
1.999744217687074865e+02 0.000000000000000000e+00
2.003463038548752877e+02 0.000000000000000000e+00
2.007089342403628223e+02 0.000000000000000000e+00
2.011031292517006932e+02 0.000000000000000000e+00
2.014699319727891123e+02 0.000000000000000000e+00
2.018479818594104245e+02 0.000000000000000000e+00
2.022189569160997848e+02 0.000000000000000000e+00
2.026131519274376558e+02 0.000000000000000000e+00
2.029717913832199656e+02 0.000000000000000000e+00
2.033442176870748312e+02 0.000000000000000000e+00
2.037173696145124779e+02 0.000000000000000000e+00
2.040930612244897873e+02 0.000000000000000000e+00
2.044654875283446813e+02 0.000000000000000000e+00
2.048551473922902630e+02 0.000000000000000000e+00
2.052139682539682610e+02 0.000000000000000000e+00
2.055938321995464833e+02 0.000000000000000000e+00
2.059668027210884418e+02 0.000000000000000000e+00
2.063424943310657511e+02 0.000000000000000000e+00
2.067080272108843531e+02 0.000000000000000000e+00
2.070918820861678000e+02 0.000000000000000000e+00
2.074606802721088457e+02 0.000000000000000000e+00
2.078374603174603124e+02 0.000000000000000000e+00
2.082262131519274249e+02 0.000000000000000000e+00
2.085817687074829792e+02 0.000000000000000000e+00
2.089824943310657659e+02 0.000000000000000000e+00
2.093587301587301681e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.112105215419501008e+02 0.000000000000000000e+00
2.115863945578231267e+02 0.000000000000000000e+00
2.119860317460317560e+02 0.000000000000000000e+00
2.123470294784580403e+02 0.000000000000000000e+00
2.127216326530612207e+02 0.000000000000000000e+00
2.130786394557823087e+02 0.000000000000000000e+00
2.134679365079365141e+02 0.000000000000000000e+00
2.138387301587301579e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.153416780045351402e+02 0.000000000000000000e+00
2.157153741496598514e+02 0.000000000000000000e+00
2.160729251700680322e+02 0.000000000000000000e+00
2.164544217687074763e+02 0.000000000000000000e+00
2.168337414965986341e+02 0.000000000000000000e+00
2.172043537409999772e+02 0.000000000000000000e+00
2.175771428571428601e+02 0.000000000000000000e+00
2.179482993197278802e+02 0.000000000000000000e+00
2.183256235827664398e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.190779138321995561e+02 0.000000000000000000e+00
2.194579591836734664e+02 0.000000000000000000e+00
2.198211337868480655e+02 0.000000000000000000e+00
2.201959183673469340e+02 0.000000000000000000e+00
2.205774149659864065e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.232112471655328818e+02 0.000000000000000000e+00
2.235836734693877474e+02 0.000000000000000000e+00
2.239495691609977257e+02 0.000000000000000000e+00
2.243350566893423945e+02 0.000000000000000000e+00
2.247091156462585104e+02 0.000000000000000000e+00
2.250657596371882221e+02 0.000000000000000000e+00
2.254556009070294920e+02 0.000000000000000000e+00
2.258311111111111131e+02 0.000000000000000000e+00
2.261957369609999944e+02 0.000000000000000000e+00
2.265712471655328670e+02 0.000000000000000000e+00
2.269639909297052043e+02 0.000000000000000000e+00
2.273317006802721210e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.280709297052154056e+02 0.000000000000000000e+00
2.284455328798185860e+02 0.000000000000000000e+00
2.288266666666666538e+02 0.000000000000000000e+00
2.291923809523809439e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.299495691609977257e+02 0.000000000000000000e+00
2.303221768707483079e+02 0.000000000000000000e+00
2.306938775510204209e+02 0.000000000000000000e+00
2.310779138321995561e+02 0.000000000000000000e+00
2.314481632653061354e+02 0.000000000000000000e+00
2.318131519274376444e+02 0.000000000000000000e+00


==> R44.dat <==
1.777306122448979764e+01 0.000000000000000000e+00
1.798476190476190339e+01 0.000000000000000000e+00
1.821786848072562393e+01 0.000000000000000000e+00
1.844934240362811906e+01 0.000000000000000000e+00
1.865578231292516875e+01 0.000000000000000000e+00
1.886312925170068056e+01 0.000000000000000000e+00
1.907809523799999951e+01 0.000000000000000000e+00
1.929995464852607867e+01 0.000000000000000000e+00
1.950712018140589521e+01 0.000000000000000000e+00
1.971501133786848214e+01 0.000000000000000000e+00
1.993433106575963620e+01 0.000000000000000000e+00
2.014403628117913669e+01 0.000000000000000000e+00
2.035428571428571587e+01 0.000000000000000000e+00
2.055637188208616806e+01 0.000000000000000000e+00
2.076716553287981881e+01 0.000000000000000000e+00
2.098557823129251787e+01 0.000000000000000000e+00
2.119727891156462718e+01 0.000000000000000000e+00
2.140517006802721056e+01 0.000000000000000000e+00
2.162956916099773252e+01 0.000000000000000000e+00
2.183600907029478577e+01 0.000000000000000000e+00
2.205315192743764285e+01 0.000000000000000000e+00
2.225160997732426438e+01 0.000000000000000000e+00
2.247963718820861700e+01 0.000000000000000000e+00
2.269115646258503460e+01 0.000000000000000000e+00
2.291519274376417314e+01 0.000000000000000000e+00
2.312544217687074877e+01 0.000000000000000000e+00
2.333061224489796004e+01 0.000000000000000000e+00
2.355337868480725660e+01 0.000000000000000000e+00
2.376925170000000165e+01 0.000000000000000000e+00
2.398004535147392247e+01 0.000000000000000000e+00
2.419900226757369666e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.463401360544217766e+01 0.000000000000000000e+00
2.484897959183673422e+01 0.000000000000000000e+00
2.505904761904761813e+01 0.000000000000000000e+00
2.528725623582766602e+01 0.000000000000000000e+00
2.549659863945578309e+01 0.000000000000000000e+00
2.570249433106576120e+01 0.000000000000000000e+00
2.593124716553288067e+01 0.000000000000000000e+00
2.614385487528344498e+01 0.000000000000000000e+00
2.635446712018140758e+01 0.000000000000000000e+00
2.655691609977324319e+01 0.000000000000000000e+00
2.678088435300000114e+01 0.000000000000000000e+00
2.699265306122449104e+01 0.000000000000000000e+00
2.719401360544217638e+01 0.000000000000000000e+00
2.740589569160997740e+01 0.000000000000000000e+00
2.762829931972789055e+01 0.000000000000000000e+00
2.783691609977324433e+01 0.000000000000000000e+00
2.805587301587301496e+01 0.000000000000000000e+00
2.826902494331065796e+01 0.000000000000000000e+00
2.849124716553287939e+01 0.000000000000000000e+00
2.870657596371881937e+01 0.000000000000000000e+00
2.891573696145124828e+01 0.000000000000000000e+00
2.913106575963718825e+01 0.000000000000000000e+00
2.934766439909297020e+01 0.000000000000000000e+00
2.957188208616780045e+01 0.000000000000000000e+00
2.977034013605442198e+01 0.000000000000000000e+00
2.997877551020408049e+01 0.000000000000000000e+00
3.020081632599999821e+01 0.000000000000000000e+00
3.042013605442176782e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
3.150204081632653086e+01 0.000000000000000000e+00
3.170793650793650897e+01 0.000000000000000000e+00
3.193233560090703094e+01 0.000000000000000000e+00
3.215256235827664710e+01 0.000000000000000000e+00
3.236934240362811721e+01 0.000000000000000000e+00
3.258104308390022652e+01 0.000000000000000000e+00
3.281741496598639429e+01 0.000000000000000000e+00
3.303746031746031520e+01 0.000000000000000000e+00
3.324952380952380793e+01 0.000000000000000000e+00
3.346013605442176697e+01 0.000000000000000000e+00
3.368253968253968367e+01 0.000000000000000000e+00
3.389968253968253720e+01 0.000000000000000000e+00
3.411337868480725888e+01 0.000000000000000000e+00
3.432816326530612372e+01 0.000000000000000000e+00
3.454893424036281147e+01 0.000000000000000000e+00
3.476190476190475920e+01 0.000000000000000000e+00
3.497541950113378562e+01 0.000000000000000000e+00
3.518530612244897782e+01 0.000000000000000000e+00
3.540861678004534951e+01 0.000000000000000000e+00
3.561922902494330856e+01 0.000000000000000000e+00
3.583691609977324077e+01 0.000000000000000000e+00
3.604426303854875613e+01 0.000000000000000000e+00
3.626285714285714334e+01 0.000000000000000000e+00
3.647582766439909108e+01 0.000000000000000000e+00
3.668335600907029459e+01 0.000000000000000000e+00
3.690068027210884338e+01 0.000000000000000000e+00
3.712834467120181614e+01 0.000000000000000000e+00
3.734167800453514729e+01 0.000000000000000000e+00
3.755482993197279029e+01 0.000000000000000000e+00
3.776507936507936591e+01 0.000000000000000000e+00
3.798258503401360286e+01 0.000000000000000000e+00
3.819319727891156191e+01 0.000000000000000000e+00
3.841687074829931703e+01 0.000000000000000000e+00
3.862439909297052054e+01 0.000000000000000000e+00
3.884208616780045276e+01 0.000000000000000000e+00
3.904634920634920547e+01 0.000000000000000000e+00
3.926022675736961531e+01 0.000000000000000000e+00
3.946448979591836803e+01 0.000000000000000000e+00
3.968743764172335631e+01 0.000000000000000000e+00
3.988752834467120323e+01 0.000000000000000000e+00
4.010721088435374071e+01 0.000000000000000000e+00
4.031310657596371527e+01 0.000000000000000000e+00
4.054294784580498856e+01 0.000000000000000000e+00
4.075065759637188023e+01 0.000000000000000000e+00
4.096943310657596271e+01 0.000000000000000000e+00
4.118857142857142861e+01 0.000000000000000000e+00
4.140888888799999989e+01 0.000000000000000000e+00
4.162884353741496568e+01 0.000000000000000000e+00
4.184653061224489790e+01 0.000000000000000000e+00
4.205714285714285694e+01 0.000000000000000000e+00
4.228335600907029601e+01 0.000000000000000000e+00
4.249941043083899928e+01 0.000000000000000000e+00
4.271242630300000087e+01 0.000000000000000000e+00
4.292535147392290185e+01 0.000000000000000000e+00
4.315265306122449118e+01 0.000000000000000000e+00
4.336435374149660049e+01 0.000000000000000000e+00
4.357746031699999634e+01 0.000000000000000000e+00
4.378775510204081911e+01 0.000000000000000000e+00
4.401034013605442397e+01 0.000000000000000000e+00
4.422113378684807117e+01 0.000000000000000000e+00
4.443337868480725916e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
4.528907029478457957e+01 0.000000000000000000e+00
4.551056689342403416e+01 0.000000000000000000e+00
4.573170068027210533e+01 0.000000000000000000e+00
4.594176870748299280e+01 0.000000000000000000e+00
4.616453514739229291e+01 0.000000000000000000e+00
4.636988662131519590e+01 0.000000000000000000e+00
4.658557823129251574e+01 0.000000000000000000e+00
4.679473922902494110e+01 0.000000000000000000e+00
4.701079365079365147e+01 0.000000000000000000e+00
4.721959183673469340e+01 0.000000000000000000e+00
4.744435374149659879e+01 0.000000000000000000e+00
4.765043083900226861e+01 0.000000000000000000e+00
4.786521541950113345e+01 0.000000000000000000e+00
4.807709750566893092e+01 0.000000000000000000e+00
4.829224489795918629e+01 0.000000000000000000e+00
4.849015873015873268e+01 0.000000000000000000e+00
4.871836734600000085e+01 0.000000000000000000e+00
4.892934240362811948e+01 0.000000000000000000e+00
4.914848072562358539e+01 0.000000000000000000e+00
4.935492063492063153e+01 0.000000000000000000e+00
4.956934240300000027e+01 0.000000000000000000e+00
4.977596371882086146e+01 0.000000000000000000e+00
5.000308390022675553e+01 0.000000000000000000e+00
5.021278911564625957e+01 0.000000000000000000e+00
5.042503401360544046e+01 0.000000000000000000e+00
5.063238095238095582e+01 0.000000000000000000e+00
5.083736961451246827e+01 0.000000000000000000e+00
5.106848072562357999e+01 0.000000000000000000e+00
5.127328798100000284e+01 0.000000000000000000e+00
5.149369614512471571e+01 0.000000000000000000e+00
5.171356009070294846e+01 0.000000000000000000e+00
5.192780045351474172e+01 0.000000000000000000e+00
5.212462585034013784e+01 0.000000000000000000e+00
5.236752834467120010e+01 0.000000000000000000e+00
5.257814058956915915e+01 0.000000000000000000e+00
5.278294784580499055e+01 0.000000000000000000e+00
5.299428571428571644e+01 0.000000000000000000e+00
5.320235827664399153e+01 0.000000000000000000e+00
5.343274376417233640e+01 0.000000000000000000e+00
5.364154195011337833e+01 0.000000000000000000e+00
5.385741496598639344e+01 0.000000000000000000e+00
5.407346938775510381e+01 0.000000000000000000e+00
5.430004535147392630e+01 0.000000000000000000e+00
5.450430839002267902e+01 0.000000000000000000e+00
5.472217687074829939e+01 0.000000000000000000e+00
5.493460317460317555e+01 0.000000000000000000e+00
5.515501133786847987e+01 0.000000000000000000e+00
5.535746031746031548e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
5.578448979591836832e+01 0.000000000000000000e+00
5.600707482993197317e+01 0.000000000000000000e+00
5.621387755102040984e+01 0.000000000000000000e+00
5.642249433106575651e+01 0.000000000000000000e+00
5.663365079365079424e+01 0.000000000000000000e+00
5.685405895691609857e+01 0.000000000000000000e+00
5.706575963718820788e+01 0.000000000000000000e+00
5.728689342403627904e+01 0.000000000000000000e+00
5.748390022675737043e+01 0.000000000000000000e+00
5.771900226757369268e+01 0.000000000000000000e+00
5.793941043083900411e+01 0.000000000000000000e+00
5.815727891100000591e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
5.901823129251700806e+01 0.000000000000000000e+00
5.922213151927437735e+01 0.000000000000000000e+00
5.944344671201814378e+01 0.000000000000000000e+00
5.966276643990929784e+01 0.000000000000000000e+00
5.988480725623583112e+01 0.000000000000000000e+00
6.009850340136054569e+01 0.000000000000000000e+00
6.032544217600000280e+01 0.000000000000000000e+00
6.053804988662131592e+01 0.000000000000000000e+00
6.075065759637188023e+01 0.000000000000000000e+00
6.095691609977324532e+01 0.000000000000000000e+00
6.118857142857142861e+01 0.000000000000000000e+00
6.139537414965986528e+01 0.000000000000000000e+00
6.161052154195011354e+01 0.000000000000000000e+00
6.181750566893423837e+01 0.000000000000000000e+00
6.203138321995464821e+01 0.000000000000000000e+00
6.225451247165533175e+01 0.000000000000000000e+00
6.246802721088435106e+01 0.000000000000000000e+00
6.267882086167800537e+01 0.000000000000000000e+00
6.289886621315192627e+01 0.000000000000000000e+00
6.311999999999999744e+01 0.000000000000000000e+00
6.333442176870748597e+01 0.000000000000000000e+00
6.354920634920635081e+01 0.000000000000000000e+00
6.377995464852607910e+01 0.000000000000000000e+00
6.398784580498865893e+01 0.000000000000000000e+00
6.419773242630385823e+01 0.000000000000000000e+00
6.440417233560090438e+01 0.000000000000000000e+00
6.460698412698413051e+01 0.000000000000000000e+00
6.482757369614512299e+01 0.000000000000000000e+00
6.504344671201813810e+01 0.000000000000000000e+00
6.525188208616779661e+01 0.000000000000000000e+00
6.546920634920634541e+01 0.000000000000000000e+00
6.567945578231292814e+01 0.000000000000000000e+00
6.590349206349206668e+01 0.000000000000000000e+00
6.611573696145124757e+01 0.000000000000000000e+00
6.634630385487528770e+01 0.000000000000000000e+00
6.655927437641723543e+01 0.000000000000000000e+00
6.676789115646258210e+01 0.000000000000000000e+00
6.697324263038548509e+01 0.000000000000000000e+00
6.719818594104307863e+01 0.000000000000000000e+00
6.741405895691609373e+01 0.000000000000000000e+00
6.763047619047618753e+01 0.000000000000000000e+00
6.784199546485260157e+01 0.000000000000000000e+00
6.804825396825397377e+01 0.000000000000000000e+00
6.827410430839002231e+01 0.000000000000000000e+00
6.848544217687074820e+01 0.000000000000000000e+00
6.869369614512471856e+01 0.000000000000000000e+00
6.890303854875283207e+01 0.000000000000000000e+00
6.912453514739229377e+01 0.000000000000000000e+00
6.933678004535147466e+01 0.000000000000000000e+00
6.954993197278911055e+01 0.000000000000000000e+00
6.976671201814059486e+01 0.000000000000000000e+00
6.998657596371882050e+01 0.000000000000000000e+00
7.020045351473922324e+01 0.000000000000000000e+00
7.041741496598639571e+01 0.000000000000000000e+00
7.063546485260771135e+01 0.000000000000000000e+00
7.085387755102040330e+01 0.000000000000000000e+00
7.106340136054421919e+01 0.000000000000000000e+00
7.128072562358276798e+01 0.000000000000000000e+00
7.149532879818593756e+01 0.000000000000000000e+00
7.171519274376417741e+01 0.000000000000000000e+00
7.192326530612244539e+01 0.000000000000000000e+00
7.212934240362811522e+01 0.000000000000000000e+00
7.235011337868481007e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
7.278548752834467450e+01 0.000000000000000000e+00
7.298993197278912248e+01 0.000000000000000000e+00
7.321650793650793787e+01 0.000000000000000000e+00
7.343746031746032088e+01 0.000000000000000000e+00
7.364879818594104677e+01 0.000000000000000000e+00
7.386031746031746081e+01 0.000000000000000000e+00
7.406984126984127670e+01 0.000000000000000000e+00
7.428988662131519050e+01 0.000000000000000000e+00
7.450539682539682929e+01 0.000000000000000000e+00
7.471600907029478833e+01 0.000000000000000000e+00
7.493768707482993818e+01 0.000000000000000000e+00
7.515501133786848698e+01 0.000000000000000000e+00
7.536344671201814549e+01 0.000000000000000000e+00
7.557823129251700323e+01 0.000000000000000000e+00
7.578938775510204096e+01 0.000000000000000000e+00
7.600344671201814606e+01 0.000000000000000000e+00
7.622222222222222854e+01 0.000000000000000000e+00
7.643519274376417627e+01 0.000000000000000000e+00
7.666848072562358141e+01 0.000000000000000000e+00
7.687401360544217255e+01 0.000000000000000000e+00
7.708408163265306712e+01 0.000000000000000000e+00
7.729795918367346985e+01 0.000000000000000000e+00
7.752253968253968708e+01 0.000000000000000000e+00
7.773333333333333428e+01 0.000000000000000000e+00
7.795301587301587176e+01 0.000000000000000000e+00
7.814385487528345209e+01 0.000000000000000000e+00
7.837750566799999774e+01 0.000000000000000000e+00
7.858884353741495943e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
7.900680272108843383e+01 0.000000000000000000e+00
7.922666666666667368e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
7.963519274376417911e+01 0.000000000000000000e+00
7.985614512471654791e+01 0.000000000000000000e+00
8.008326530612244198e+01 0.000000000000000000e+00
8.029442176870747971e+01 0.000000000000000000e+00
8.051609977324262957e+01 0.000000000000000000e+00
8.072671201814058861e+01 0.000000000000000000e+00
8.094748299319728346e+01 0.000000000000000000e+00
8.116335600907029857e+01 0.000000000000000000e+00
8.137578231292516762e+01 0.000000000000000000e+00
8.158004535147392744e+01 0.000000000000000000e+00
8.179083900226757464e+01 0.000000000000000000e+00
8.201904761904762609e+01 0.000000000000000000e+00
8.223419501133787435e+01 0.000000000000000000e+00
8.244045351473923233e+01 0.000000000000000000e+00
8.265922902494331481e+01 0.000000000000000000e+00
8.286548752834467280e+01 0.000000000000000000e+00
8.308154195011337606e+01 0.000000000000000000e+00
8.328707482993196720e+01 0.000000000000000000e+00
8.351746031746031917e+01 0.000000000000000000e+00
8.372879818594104506e+01 0.000000000000000000e+00
8.394448979591837201e+01 0.000000000000000000e+00
8.415328798185940684e+01 0.000000000000000000e+00
8.438439909297052566e+01 0.000000000000000000e+00
8.459900226757369524e+01 0.000000000000000000e+00
8.481179138321995481e+01 0.000000000000000000e+00
8.502349206300000617e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
8.546721088435374725e+01 0.000000000000000000e+00
8.567877550999999414e+01 0.000000000000000000e+00
8.588625850340136481e+01 0.000000000000000000e+00
8.610068027210884622e+01 0.000000000000000000e+00
8.631165532879818159e+01 0.000000000000000000e+00
8.653605442176871065e+01 0.000000000000000000e+00
8.675628117913832682e+01 0.000000000000000000e+00
8.697578231292517614e+01 0.000000000000000000e+00
8.718548752834466598e+01 0.000000000000000000e+00
8.739356009070294817e+01 0.000000000000000000e+00
8.760435374149659538e+01 0.000000000000000000e+00
8.783673469387754551e+01 0.000000000000000000e+00
8.804444444444445139e+01 0.000000000000000000e+00
8.825324263038548622e+01 0.000000000000000000e+00
8.846566893424036948e+01 0.000000000000000000e+00
8.869877551020408646e+01 0.000000000000000000e+00
8.890448979591836576e+01 0.000000000000000000e+00
8.911528344671201296e+01 0.000000000000000000e+00
8.932770975056689622e+01 0.000000000000000000e+00
8.955863945578231267e+01 0.000000000000000000e+00
8.977142857142857224e+01 0.000000000000000000e+00
8.997859410430838523e+01 0.000000000000000000e+00
9.018594104308390058e+01 0.000000000000000000e+00
9.040290249433105885e+01 0.000000000000000000e+00
9.062185941043084370e+01 0.000000000000000000e+00
9.083428571428571274e+01 0.000000000000000000e+00
9.104580498866212679e+01 0.000000000000000000e+00
9.127111111111111086e+01 0.000000000000000000e+00
9.148462585034013728e+01 0.000000000000000000e+00
9.169959183673469738e+01 0.000000000000000000e+00
9.189931972789115378e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
9.234702947845805454e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
9.277260770975057369e+01 0.000000000000000000e+00
9.299573696145124302e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
9.340680272108843951e+01 0.000000000000000000e+00
9.362666666666666515e+01 0.000000000000000000e+00
9.384598639455782632e+01 0.000000000000000000e+00
9.405569160997733036e+01 0.000000000000000000e+00
9.426376417233559835e+01 0.000000000000000000e+00
9.447473922902494792e+01 0.000000000000000000e+00
9.470675736961450752e+01 0.000000000000000000e+00
9.491482993197278972e+01 0.000000000000000000e+00
9.512852607709750430e+01 0.000000000000000000e+00
9.534367346938775256e+01 0.000000000000000000e+00
9.555773242630385766e+01 0.000000000000000000e+00
9.577596371882086146e+01 0.000000000000000000e+00
9.598621315192744419e+01 0.000000000000000000e+00
9.619265306122449033e+01 0.000000000000000000e+00
9.641614512471655019e+01 0.000000000000000000e+00
9.662712018140589976e+01 0.000000000000000000e+00
9.684553287981859171e+01 0.000000000000000000e+00
9.705596371882086260e+01 0.000000000000000000e+00
9.728834467120181273e+01 0.000000000000000000e+00
9.749569160997732808e+01 0.000000000000000000e+00
9.771247165532879819e+01 0.000000000000000000e+00
9.792761904761904646e+01 0.000000000000000000e+00
9.814167800453515156e+01 0.000000000000000000e+00
9.836226757369614404e+01 0.000000000000000000e+00
9.856961451247165940e+01 0.000000000000000000e+00
9.876897959183673947e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
9.921287981859410365e+01 0.000000000000000000e+00
9.942657596371881823e+01 0.000000000000000000e+00
9.963501133786847674e+01 0.000000000000000000e+00
9.985414965986394975e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.002857142857142918e+02 0.000000000000000000e+00
1.004901587301587256e+02 0.000000000000000000e+00
1.007187301587301533e+02 0.000000000000000000e+00
1.009353287981859353e+02 0.000000000000000000e+00
1.011570068027210851e+02 0.000000000000000000e+00
1.013717913832199571e+02 0.000000000000000000e+00
1.016016326530612304e+02 0.000000000000000000e+00
1.018173242630385431e+02 0.000000000000000000e+00
1.020293877551020358e+02 0.000000000000000000e+00
1.022331065759637170e+02 0.000000000000000000e+00
1.024586394549999966e+02 0.000000000000000000e+00
1.026730158730158706e+02 0.000000000000000000e+00
1.028839909297052202e+02 0.000000000000000000e+00
1.030940589569161006e+02 0.000000000000000000e+00
1.033262585034013625e+02 0.000000000000000000e+00
1.035414058956916108e+02 0.000000000000000000e+00
1.037534693877551035e+02 0.000000000000000000e+00
1.039669841269841299e+02 0.000000000000000000e+00
1.041629024943310640e+02 0.000000000000000000e+00
1.043970975056689383e+02 0.000000000000000000e+00
1.046069841269841305e+02 0.000000000000000000e+00
1.048161451247165559e+02 0.000000000000000000e+00
1.050211337868480683e+02 0.000000000000000000e+00
1.052428117913832182e+02 0.000000000000000000e+00
1.054537868480725678e+02 0.000000000000000000e+00
1.056671201814058918e+02 0.000000000000000000e+00
1.058811791383219969e+02 0.000000000000000000e+00
1.060983219954648575e+02 0.000000000000000000e+00
1.063141950113378726e+02 0.000000000000000000e+00
1.065269841269841322e+02 0.000000000000000000e+00
1.067441269841269786e+02 0.000000000000000000e+00
1.069549206349206401e+02 0.000000000000000000e+00
1.071678911564625878e+02 0.000000000000000000e+00
1.073921088435374145e+02 0.000000000000000000e+00
1.076134240362811738e+02 0.000000000000000000e+00
1.078173242630385431e+02 0.000000000000000000e+00
1.080292063492063477e+02 0.000000000000000000e+00
1.082352834467120175e+02 0.000000000000000000e+00
1.084609523809523779e+02 0.000000000000000000e+00
1.086877097505668957e+02 0.000000000000000000e+00
1.088937868480725655e+02 0.000000000000000000e+00
1.091047619047619008e+02 0.000000000000000000e+00
1.093139229024943262e+02 0.000000000000000000e+00
1.095435827664399113e+02 0.000000000000000000e+00
1.097538321995464798e+02 0.000000000000000000e+00
1.099615419501133857e+02 0.000000000000000000e+00
1.101870294784580437e+02 0.000000000000000000e+00
1.103996371882086152e+02 0.000000000000000000e+00
1.106120634920634984e+02 0.000000000000000000e+00
1.108208616780045332e+02 0.000000000000000000e+00
1.110505215419501184e+02 0.000000000000000000e+00
1.112658503401360548e+02 0.000000000000000000e+00
1.114786394557823144e+02 0.000000000000000000e+00
1.116939682539682508e+02 0.000000000000000000e+00
1.119138321995464906e+02 0.000000000000000000e+00
1.121188208616780031e+02 0.000000000000000000e+00
1.123257142850000037e+02 0.000000000000000000e+00
1.125409523809523762e+02 0.000000000000000000e+00
1.127700680272108826e+02 0.000000000000000000e+00
1.129717913832199514e+02 0.000000000000000000e+00
1.131802267573696099e+02 0.000000000000000000e+00
1.133832199546485242e+02 0.000000000000000000e+00
1.135972789115646293e+02 0.000000000000000000e+00
1.138126077097505657e+02 0.000000000000000000e+00
1.140275736961451258e+02 0.000000000000000000e+00
1.142407256235827617e+02 0.000000000000000000e+00
1.144772789115646248e+02 0.000000000000000000e+00
1.146873469387755051e+02 0.000000000000000000e+00
1.149006802721088434e+02 0.000000000000000000e+00
1.151141950113378698e+02 0.000000000000000000e+00
1.153402267573696207e+02 0.000000000000000000e+00
1.155544671201813998e+02 0.000000000000000000e+00
1.157699773242630386e+02 0.000000000000000000e+00
1.159847619047619105e+02 0.000000000000000000e+00
1.162104308390022709e+02 0.000000000000000000e+00
1.164130612244897947e+02 0.000000000000000000e+00
1.166338321995464895e+02 0.000000000000000000e+00
1.168491609977324259e+02 0.000000000000000000e+00
1.170639455782312979e+02 0.000000000000000000e+00
1.172834467120181472e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.177240816326530677e+02 0.000000000000000000e+00
1.179473922902494394e+02 0.000000000000000000e+00
1.181534693877550950e+02 0.000000000000000000e+00
1.183577324263038548e+02 0.000000000000000000e+00
1.185708843537414907e+02 0.000000000000000000e+00
1.187894784580498850e+02 0.000000000000000000e+00
1.190013605442176896e+02 0.000000000000000000e+00
1.192186848072562384e+02 0.000000000000000000e+00
1.194320181405895624e+02 0.000000000000000000e+00
1.196582312925170015e+02 0.000000000000000000e+00
1.198679365079365056e+02 0.000000000000000000e+00
1.200832653061224420e+02 0.000000000000000000e+00
1.202971428571428589e+02 0.000000000000000000e+00
1.205144671200000062e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.209375056689342358e+02 0.000000000000000000e+00
1.211481179138321949e+02 0.000000000000000000e+00
1.213652607709750555e+02 0.000000000000000000e+00
1.215675283446712029e+02 0.000000000000000000e+00
1.217799546485260720e+02 0.000000000000000000e+00
1.219802267573696213e+02 0.000000000000000000e+00
1.221984580498866251e+02 0.000000000000000000e+00
1.224143310657596402e+02 0.000000000000000000e+00
1.226283900226757311e+02 0.000000000000000000e+00
1.228464399092970467e+02 0.000000000000000000e+00
1.230759183673469437e+02 0.000000000000000000e+00
1.232843537414966022e+02 0.000000000000000000e+00
1.234985941043083955e+02 0.000000000000000000e+00
1.237059410430838966e+02 0.000000000000000000e+00
1.239319727891156475e+02 0.000000000000000000e+00
1.241349659863945618e+02 0.000000000000000000e+00
1.243537414959999978e+02 0.000000000000000000e+00
1.245692517006802689e+02 0.000000000000000000e+00
1.247840362809999988e+02 0.000000000000000000e+00
1.249928344671201756e+02 0.000000000000000000e+00
1.252094331065759576e+02 0.000000000000000000e+00
1.254182312925170066e+02 0.000000000000000000e+00
1.256451700680272126e+02 0.000000000000000000e+00
1.258503401360544274e+02 0.000000000000000000e+00
1.260605895691609959e+02 0.000000000000000000e+00
1.262655782312925226e+02 0.000000000000000000e+00
1.264868934240362819e+02 0.000000000000000000e+00
1.267024036281179207e+02 0.000000000000000000e+00
1.269180952380952334e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.277766893424036283e+02 0.000000000000000000e+00
1.279916553287981884e+02 0.000000000000000000e+00
1.282200907020000216e+02 0.000000000000000000e+00
1.284337414965986284e+02 0.000000000000000000e+00
1.286488888888888766e+02 0.000000000000000000e+00
1.288589569160997712e+02 0.000000000000000000e+00
1.290900680272108900e+02 0.000000000000000000e+00
1.292981405895691580e+02 0.000000000000000000e+00
1.295096598639455863e+02 0.000000000000000000e+00
1.297273469387754972e+02 0.000000000000000000e+00
1.299495691609977257e+02 0.000000000000000000e+00
1.301565532879818647e+02 0.000000000000000000e+00
1.303687981859410456e+02 0.000000000000000000e+00
1.305931972789115605e+02 0.000000000000000000e+00
1.308219501133786764e+02 0.000000000000000000e+00
1.310410884350000060e+02 0.000000000000000000e+00
1.312513378684807321e+02 0.000000000000000000e+00
1.314590476190476238e+02 0.000000000000000000e+00
1.316832653060000098e+02 0.000000000000000000e+00
1.318906122448979659e+02 0.000000000000000000e+00
1.321079365079365004e+02 0.000000000000000000e+00
1.323156462585033921e+02 0.000000000000000000e+00
1.325342403628118007e+02 0.000000000000000000e+00
1.327488435374149560e+02 0.000000000000000000e+00
1.329697959183673390e+02 0.000000000000000000e+00
1.331809523809523910e+02 0.000000000000000000e+00
1.334066213151927514e+02 0.000000000000000000e+00
1.336116099773242638e+02 0.000000000000000000e+00
1.338280272108843576e+02 0.000000000000000000e+00
1.340328344671201819e+02 0.000000000000000000e+00
1.342505215419501212e+02 0.000000000000000000e+00
1.344627664399093021e+02 0.000000000000000000e+00
1.346804535147392414e+02 0.000000000000000000e+00
1.349015873015873126e+02 0.000000000000000000e+00
1.351120181405895551e+02 0.000000000000000000e+00
1.353338775510204073e+02 0.000000000000000000e+00
1.355421315192743634e+02 0.000000000000000000e+00
1.357556462585033898e+02 0.000000000000000000e+00
1.359780498866213065e+02 0.000000000000000000e+00
1.361995464852607824e+02 0.000000000000000000e+00
1.364034467120181375e+02 0.000000000000000000e+00
1.366160544217686947e+02 0.000000000000000000e+00
1.368373696145124825e+02 0.000000000000000000e+00
1.370577777777777726e+02 0.000000000000000000e+00
1.372667573696145098e+02 0.000000000000000000e+00
1.374760997732426233e+02 0.000000000000000000e+00
1.376997732426303855e+02 0.000000000000000000e+00
1.379112925170000210e+02 0.000000000000000000e+00
1.381260770975056573e+02 0.000000000000000000e+00
1.383352380952380827e+02 0.000000000000000000e+00
1.385531065759637102e+02 0.000000000000000000e+00
1.387646258503401384e+02 0.000000000000000000e+00
1.389790476190476056e+02 0.000000000000000000e+00
1.391853061224489920e+02 0.000000000000000000e+00
1.394035374149659958e+02 0.000000000000000000e+00
1.396203174603174659e+02 0.000000000000000000e+00
1.398347392290249331e+02 0.000000000000000000e+00
1.400457142857142969e+02 0.000000000000000000e+00
1.402537868480725649e+02 0.000000000000000000e+00
1.404694784580498776e+02 0.000000000000000000e+00
1.406860770975056596e+02 0.000000000000000000e+00
1.409052154195011326e+02 0.000000000000000000e+00
1.411421315192743862e+02 0.000000000000000000e+00
1.413322448979591854e+02 0.000000000000000000e+00
1.415590022670000110e+02 0.000000000000000000e+00
1.417710657596371959e+02 0.000000000000000000e+00
1.419932879818594245e+02 0.000000000000000000e+00
1.422060770975056698e+02 0.000000000000000000e+00
1.424159637188208478e+02 0.000000000000000000e+00
1.426325623582766582e+02 0.000000000000000000e+00
1.428547845804988583e+02 0.000000000000000000e+00
1.430681179138321966e+02 0.000000000000000000e+00
1.432803628117913775e+02 0.000000000000000000e+00
1.434911564625850247e+02 0.000000000000000000e+00
1.437131972789115650e+02 0.000000000000000000e+00
1.439283446712018133e+02 0.000000000000000000e+00
1.441414965986394634e+02 0.000000000000000000e+00
1.443553741496598661e+02 0.000000000000000000e+00
1.445770521541950018e+02 0.000000000000000000e+00
1.447883900226757419e+02 0.000000000000000000e+00
1.450039002267573665e+02 0.000000000000000000e+00
1.452165079365079237e+02 0.000000000000000000e+00
1.454347392290249559e+02 0.000000000000000000e+00
1.456404535147392210e+02 0.000000000000000000e+00
1.458539682539682474e+02 0.000000000000000000e+00
1.460671201814058975e+02 0.000000000000000000e+00
1.462897052154195023e+02 0.000000000000000000e+00
1.464956009070294840e+02 0.000000000000000000e+00
1.467082086167800412e+02 0.000000000000000000e+00
1.469215419501133795e+02 0.000000000000000000e+00
1.471363265306122514e+02 0.000000000000000000e+00
1.473527437641723452e+02 0.000000000000000000e+00
1.475653514739229024e+02 0.000000000000000000e+00
1.477814058956916199e+02 0.000000000000000000e+00
1.479983673469387782e+02 0.000000000000000000e+00
1.482180498866213156e+02 0.000000000000000000e+00
1.484301133786848084e+02 0.000000000000000000e+00
1.486439909297052111e+02 0.000000000000000000e+00
1.488669387755101923e+02 0.000000000000000000e+00
1.490771882086167750e+02 0.000000000000000000e+00
1.492959637188208717e+02 0.000000000000000000e+00
1.495161904761904736e+02 0.000000000000000000e+00
1.497347845804988538e+02 0.000000000000000000e+00
1.499484807256235968e+02 0.000000000000000000e+00
1.501612698412698421e+02 0.000000000000000000e+00
1.503673469387755119e+02 0.000000000000000000e+00
1.505893877551020523e+02 0.000000000000000000e+00
1.508068934240362751e+02 0.000000000000000000e+00
1.510153287981859478e+02 0.000000000000000000e+00
1.512312018140589487e+02 0.000000000000000000e+00
1.514479818594104188e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.518762811791383172e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.531658956916099896e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.539838548752834413e+02 0.000000000000000000e+00
1.541902947845804874e+02 0.000000000000000000e+00
1.543981859410430957e+02 0.000000000000000000e+00
1.546160544217686947e+02 0.000000000000000000e+00
1.548342857142857270e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.552649433106575998e+02 0.000000000000000000e+00
1.554679365079365141e+02 0.000000000000000000e+00
1.556985034013605400e+02 0.000000000000000000e+00
1.559185487528344538e+02 0.000000000000000000e+00
1.561393197278911487e+02 0.000000000000000000e+00
1.563628117913832227e+02 0.000000000000000000e+00
1.565819501133786957e+02 0.000000000000000000e+00
1.568112471655328761e+02 0.000000000000000000e+00
1.570260317460317481e+02 0.000000000000000000e+00
1.572371882086167716e+02 0.000000000000000000e+00
1.574671201810000127e+02 0.000000000000000000e+00
1.576807256235827595e+02 0.000000000000000000e+00
1.578946031746031622e+02 0.000000000000000000e+00
1.581004988662131439e+02 0.000000000000000000e+00
1.583248979591836871e+02 0.000000000000000000e+00
1.585434920634920672e+02 0.000000000000000000e+00
1.587568253968254055e+02 0.000000000000000000e+00
1.589737868480725638e+02 0.000000000000000000e+00
1.591934693877551013e+02 0.000000000000000000e+00
1.594035374149659958e+02 0.000000000000000000e+00
1.596145124716553312e+02 0.000000000000000000e+00
1.598307482993197368e+02 0.000000000000000000e+00
1.600415419501133840e+02 0.000000000000000000e+00
1.602545124716553175e+02 0.000000000000000000e+00
1.604692970521541895e+02 0.000000000000000000e+00
1.606835374149659970e+02 0.000000000000000000e+00
1.608838095238095320e+02 0.000000000000000000e+00
1.611134693877550887e+02 0.000000000000000000e+00
1.613233560090000083e+02 0.000000000000000000e+00
1.615432199546485208e+02 0.000000000000000000e+00
1.617634467120181512e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.621641723356009095e+02 0.000000000000000000e+00
1.623994557823129128e+02 0.000000000000000000e+00
1.626258503401360542e+02 0.000000000000000000e+00
1.628375510204081706e+02 0.000000000000000000e+00
1.630523356009070426e+02 0.000000000000000000e+00
1.632653061224489761e+02 0.000000000000000000e+00
1.634933333333333394e+02 0.000000000000000000e+00
1.637019501133786719e+02 0.000000000000000000e+00
1.639170975056689201e+02 0.000000000000000000e+00
1.641268027210884384e+02 0.000000000000000000e+00
1.643501133786847959e+02 0.000000000000000000e+00
1.645578231292516875e+02 0.000000000000000000e+00
1.647640816326530739e+02 0.000000000000000000e+00
1.649868480725623670e+02 0.000000000000000000e+00
1.652090249430000028e+02 0.000000000000000000e+00
1.654078911564625969e+02 0.000000000000000000e+00
1.656301133786847970e+02 0.000000000000000000e+00
1.658407256235827560e+02 0.000000000000000000e+00
1.660620408163265438e+02 0.000000000000000000e+00
1.662750113378684773e+02 0.000000000000000000e+00
1.664814512471655235e+02 0.000000000000000000e+00
1.666940589569161091e+02 0.000000000000000000e+00
1.669215419501133795e+02 0.000000000000000000e+00
1.671205442176870690e+02 0.000000000000000000e+00
1.673389569160997610e+02 0.000000000000000000e+00
1.675441269841269900e+02 0.000000000000000000e+00
1.677721541950113249e+02 0.000000000000000000e+00
1.679834920634920650e+02 0.000000000000000000e+00
1.681930158729999789e+02 0.000000000000000000e+00
1.684076190476190504e+02 0.000000000000000000e+00
1.686265759637188069e+02 0.000000000000000000e+00
1.688326530612244767e+02 0.000000000000000000e+00
1.690517913829999941e+02 0.000000000000000000e+00
1.692618594104308443e+02 0.000000000000000000e+00
1.694828117913832273e+02 0.000000000000000000e+00
1.697128344671201887e+02 0.000000000000000000e+00
1.699229024943310549e+02 0.000000000000000000e+00
1.701273469387755028e+02 0.000000000000000000e+00
1.703475736961451332e+02 0.000000000000000000e+00
1.705681632653061115e+02 0.000000000000000000e+00
1.707805895691610090e+02 0.000000000000000000e+00
1.709908390022675633e+02 0.000000000000000000e+00
1.712099773242630363e+02 0.000000000000000000e+00
1.714225850340135935e+02 0.000000000000000000e+00
1.716330158730158644e+02 0.000000000000000000e+00
1.718443537414966045e+02 0.000000000000000000e+00
1.720589569160997598e+02 0.000000000000000000e+00
1.722806349206349239e+02 0.000000000000000000e+00
1.724897959183673493e+02 0.000000000000000000e+00
1.727036734693877520e+02 0.000000000000000000e+00
1.729304308390022697e+02 0.000000000000000000e+00
1.731441269841269843e+02 0.000000000000000000e+00
1.733507482993197186e+02 0.000000000000000000e+00
1.735626303854875232e+02 0.000000000000000000e+00
1.737790476190476170e+02 0.000000000000000000e+00
1.739909297052154216e+02 0.000000000000000000e+00
1.742073469387755154e+02 0.000000000000000000e+00
1.744203174603174489e+02 0.000000000000000000e+00
1.746369160997732308e+02 0.000000000000000000e+00
1.748542403628117938e+02 0.000000000000000000e+00
1.750675736959999824e+02 0.000000000000000000e+00
1.752805442176870656e+02 0.000000000000000000e+00
1.754777324263038452e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.759047619047618980e+02 0.000000000000000000e+00
1.761219047609999961e+02 0.000000000000000000e+00
1.763499319727891077e+02 0.000000000000000000e+00
1.765609070294784715e+02 0.000000000000000000e+00
1.767769614512471605e+02 0.000000000000000000e+00
1.769863038548752741e+02 0.000000000000000000e+00
1.772141496598639492e+02 0.000000000000000000e+00
1.774394557823129333e+02 0.000000000000000000e+00
1.776498866213152041e+02 0.000000000000000000e+00
1.778588662131519413e+02 0.000000000000000000e+00
1.780801814058957007e+02 0.000000000000000000e+00
1.782848072562358368e+02 0.000000000000000000e+00
1.785014058956916188e+02 0.000000000000000000e+00
1.787183673469387770e+02 0.000000000000000000e+00
1.789391383219954719e+02 0.000000000000000000e+00
1.791600907029478549e+02 0.000000000000000000e+00
1.793772335600907013e+02 0.000000000000000000e+00
1.795891156462585059e+02 0.000000000000000000e+00
1.798129705215419563e+02 0.000000000000000000e+00
1.800400907029478503e+02 0.000000000000000000e+00
1.802412698412698546e+02 0.000000000000000000e+00
1.804524263038548781e+02 0.000000000000000000e+00
1.806708390022675701e+02 0.000000000000000000e+00
1.808874376417233520e+02 0.000000000000000000e+00
1.810982312925169992e+02 0.000000000000000000e+00
1.813014058956916017e+02 0.000000000000000000e+00
1.815307029470000089e+02 0.000000000000000000e+00
1.817380498866213259e+02 0.000000000000000000e+00
1.819544671200000039e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.825873922902494257e+02 0.000000000000000000e+00
1.828165079359999936e+02 0.000000000000000000e+00
1.830254875283446836e+02 0.000000000000000000e+00
1.832439002267573755e+02 0.000000000000000000e+00
1.834570521541949972e+02 0.000000000000000000e+00
1.836607709750566926e+02 0.000000000000000000e+00
1.838822675736961401e+02 0.000000000000000000e+00
1.841061224489795904e+02 0.000000000000000000e+00
1.843174603174603305e+02 0.000000000000000000e+00
1.845307936507936404e+02 0.000000000000000000e+00
1.847453968253968242e+02 0.000000000000000000e+00
1.849587301587301624e+02 0.000000000000000000e+00
1.851649886621315204e+02 0.000000000000000000e+00
1.853881179138321897e+02 0.000000000000000000e+00
1.856027210884353735e+02 0.000000000000000000e+00
1.858256689342403547e+02 0.000000000000000000e+00
1.860437188208616703e+02 0.000000000000000000e+00
1.862722902494330981e+02 0.000000000000000000e+00
1.864856235827664364e+02 0.000000000000000000e+00
1.867112925170067967e+02 0.000000000000000000e+00
1.869322448979591798e+02 0.000000000000000000e+00
1.871446712018140488e+02 0.000000000000000000e+00
1.873491156462584968e+02 0.000000000000000000e+00
1.875607256229999962e+02 0.000000000000000000e+00
1.877696145124716622e+02 0.000000000000000000e+00
1.879909297052154216e+02 0.000000000000000000e+00
1.881982766439909369e+02 0.000000000000000000e+00
1.884145124716553426e+02 0.000000000000000000e+00
1.886243990929705205e+02 0.000000000000000000e+00
1.888507936507936620e+02 0.000000000000000000e+00
1.890574149659863963e+02 0.000000000000000000e+00
1.892741950113378664e+02 0.000000000000000000e+00
1.894917006802721176e+02 0.000000000000000000e+00
1.897137414965986295e+02 0.000000000000000000e+00
1.899259863945578104e+02 0.000000000000000000e+00
1.901395011337868368e+02 0.000000000000000000e+00
1.903551927437641780e+02 0.000000000000000000e+00
1.905768707480000046e+02 0.000000000000000000e+00
1.907898412698412756e+02 0.000000000000000000e+00
1.910107936507936586e+02 0.000000000000000000e+00
1.912226757369614631e+02 0.000000000000000000e+00
1.914548752834467109e+02 0.000000000000000000e+00
1.916647619047619173e+02 0.000000000000000000e+00
1.918724716553288090e+02 0.000000000000000000e+00
1.920861678004535236e+02 0.000000000000000000e+00
1.922984126984127045e+02 0.000000000000000000e+00
1.925039455782312814e+02 0.000000000000000000e+00
1.927278004535147318e+02 0.000000000000000000e+00
1.929358730158730282e+02 0.000000000000000000e+00
1.931466666666666754e+02 0.000000000000000000e+00
1.933629024943310526e+02 0.000000000000000000e+00
1.935824036281179019e+02 0.000000000000000000e+00
1.937902947845805102e+02 0.000000000000000000e+00
1.940087074829932021e+02 0.000000000000000000e+00
1.942182312925170038e+02 0.000000000000000000e+00
1.944273922902494292e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.965454875283446654e+02 0.000000000000000000e+00
1.967615419501133829e+02 0.000000000000000000e+00
1.969999092970521417e+02 0.000000000000000000e+00
1.972114285714285700e+02 0.000000000000000000e+00
1.974207709750566835e+02 0.000000000000000000e+00
1.976439002267573812e+02 0.000000000000000000e+00
1.978526984126984019e+02 0.000000000000000000e+00
1.980685714285714312e+02 0.000000000000000000e+00
1.982751927437641655e+02 0.000000000000000000e+00
1.985024943310657477e+02 0.000000000000000000e+00
1.987151020408163333e+02 0.000000000000000000e+00
1.989258956916099805e+02 0.000000000000000000e+00
1.991446712018140488e+02 0.000000000000000000e+00
1.993609070294784544e+02 0.000000000000000000e+00
1.995775056689342364e+02 0.000000000000000000e+00
1.997926530612244846e+02 0.000000000000000000e+00
2.000185034013605332e+02 0.000000000000000000e+00
2.002267573696145178e+02 0.000000000000000000e+00
2.004341043083900331e+02 0.000000000000000000e+00
2.006517913832199440e+02 0.000000000000000000e+00
2.008624036281179031e+02 0.000000000000000000e+00
2.010831746031745979e+02 0.000000000000000000e+00
2.013021315192743828e+02 0.000000000000000000e+00
2.015087528344671171e+02 0.000000000000000000e+00
2.017268027210884327e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.021489342403628200e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.025465759637188228e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.030104308390022538e+02 0.000000000000000000e+00
2.032194104308389910e+02 0.000000000000000000e+00
2.034488888879999990e+02 0.000000000000000000e+00
2.036582312925170015e+02 0.000000000000000000e+00
2.038677551020408032e+02 0.000000000000000000e+00
2.040937868480725683e+02 0.000000000000000000e+00
2.042953287981859489e+02 0.000000000000000000e+00
2.045164625850340201e+02 0.000000000000000000e+00
2.047292517006802655e+02 0.000000000000000000e+00
2.049429478458049800e+02 0.000000000000000000e+00
2.051646258503401441e+02 0.000000000000000000e+00
2.053801360544217687e+02 0.000000000000000000e+00
2.055891156462585059e+02 0.000000000000000000e+00
2.058089795918367315e+02 0.000000000000000000e+00
2.060223129251700698e+02 0.000000000000000000e+00
2.062352834467120317e+02 0.000000000000000000e+00
2.064446258503401452e+02 0.000000000000000000e+00
2.066692063492063482e+02 0.000000000000000000e+00
2.068694784580498833e+02 0.000000000000000000e+00
2.070911564625850474e+02 0.000000000000000000e+00
2.073102947845804920e+02 0.000000000000000000e+00
2.075189115646258529e+02 0.000000000000000000e+00
2.077382312925170140e+02 0.000000000000000000e+00
2.079566439909297060e+02 0.000000000000000000e+00
2.081694331065759513e+02 0.000000000000000000e+00
2.083907482993197391e+02 0.000000000000000000e+00
2.086029931972789200e+02 0.000000000000000000e+00
2.087918367346938737e+02 0.000000000000000000e+00
2.090359183669999936e+02 0.000000000000000000e+00
2.092475283446711956e+02 0.000000000000000000e+00
2.094650340129999790e+02 0.000000000000000000e+00
2.096763718820861584e+02 0.000000000000000000e+00
2.098882539682539630e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.103054875283446847e+02 0.000000000000000000e+00
2.105208163265306212e+02 0.000000000000000000e+00
2.107403174603174705e+02 0.000000000000000000e+00
2.109509297052154295e+02 0.000000000000000000e+00
2.111606349206349194e+02 0.000000000000000000e+00
2.113779591836734824e+02 0.000000000000000000e+00
2.116010884353741517e+02 0.000000000000000000e+00
2.118140589569161136e+02 0.000000000000000000e+00
2.120197732426303787e+02 0.000000000000000000e+00
2.122396371882086044e+02 0.000000000000000000e+00
2.124585941043083892e+02 0.000000000000000000e+00
2.126753741496598593e+02 0.000000000000000000e+00
2.128923356009070176e+02 0.000000000000000000e+00
2.131043990929705103e+02 0.000000000000000000e+00
2.133137414965986522e+02 0.000000000000000000e+00
2.135375963718820742e+02 0.000000000000000000e+00
2.137545578231292609e+02 0.000000000000000000e+00
2.139633560090702815e+02 0.000000000000000000e+00
2.141841269841269764e+02 0.000000000000000000e+00
2.143998185941043175e+02 0.000000000000000000e+00
2.146140589569160966e+02 0.000000000000000000e+00
2.148301133786848141e+02 0.000000000000000000e+00
2.150525170068027307e+02 0.000000000000000000e+00
2.152589569160997769e+02 0.000000000000000000e+00
2.154782766439909381e+02 0.000000000000000000e+00
2.156818140579999863e+02 0.000000000000000000e+00
2.158900680272108730e+02 0.000000000000000000e+00
2.161159183673469499e+02 0.000000000000000000e+00
2.163087528344671284e+02 0.000000000000000000e+00
2.165396825396825307e+02 0.000000000000000000e+00
2.167530158730158689e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.171736961451247225e+02 0.000000000000000000e+00
2.173960997732426392e+02 0.000000000000000000e+00
2.176186848072562441e+02 0.000000000000000000e+00
2.178303854875283321e+02 0.000000000000000000e+00
2.180408163265306030e+02 0.000000000000000000e+00
2.182552380952380986e+02 0.000000000000000000e+00
2.184653061224489932e+02 0.000000000000000000e+00
2.186887981859410388e+02 0.000000000000000000e+00
2.188954195011337731e+02 0.000000000000000000e+00
2.191074829931972658e+02 0.000000000000000000e+00
2.193295238095238062e+02 0.000000000000000000e+00
2.195424943310657682e+02 0.000000000000000000e+00
2.197610884353741483e+02 0.000000000000000000e+00
2.199727891156462647e+02 0.000000000000000000e+00
2.201824943310657545e+02 0.000000000000000000e+00
2.203945578231292473e+02 0.000000000000000000e+00
2.206195011337868550e+02 0.000000000000000000e+00
2.208351927437641677e+02 0.000000000000000000e+00
2.210543310657596408e+02 0.000000000000000000e+00
2.212604081632653106e+02 0.000000000000000000e+00
2.214746485260770896e+02 0.000000000000000000e+00
2.216863492063492060e+02 0.000000000000000000e+00
2.218956916099773196e+02 0.000000000000000000e+00
2.221157369614512334e+02 0.000000000000000000e+00
2.223343310657596419e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.227644444444444503e+02 0.000000000000000000e+00
2.229819501133786730e+02 0.000000000000000000e+00
2.231932426299999861e+02 0.000000000000000000e+00
2.234124263038548861e+02 0.000000000000000000e+00
2.236255782312925078e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.240565986394557854e+02 0.000000000000000000e+00
2.242697505668934355e+02 0.000000000000000000e+00
2.244930612244897929e+02 0.000000000000000000e+00
2.247076643990929767e+02 0.000000000000000000e+00
2.249271655328798261e+02 0.000000000000000000e+00
2.251401360544217596e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.255751473922902619e+02 0.000000000000000000e+00
2.257850340136054399e+02 0.000000000000000000e+00
2.259914739229024860e+02 0.000000000000000000e+00
2.262106122448979590e+02 0.000000000000000000e+00
2.264175963718820981e+02 0.000000000000000000e+00
2.266303854875283434e+02 0.000000000000000000e+00
2.268386394557822996e+02 0.000000000000000000e+00
2.270679365079365084e+02 0.000000000000000000e+00
2.272899773242630488e+02 0.000000000000000000e+00
2.275078458049886763e+02 0.000000000000000000e+00
2.277159183673469443e+02 0.000000000000000000e+00
2.279383219954648609e+02 0.000000000000000000e+00
2.281498412698412608e+02 0.000000000000000000e+00
2.283609977324263127e+02 0.000000000000000000e+00
2.285815873015872910e+02 0.000000000000000000e+00
2.288019954640000151e+02 0.000000000000000000e+00
2.290176870748299223e+02 0.000000000000000000e+00
2.292243083900226850e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.296417233560090665e+02 0.000000000000000000e+00
2.298653968253968287e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.302648526077097415e+02 0.000000000000000000e+00
2.304838095238095264e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.309193650793650932e+02 0.000000000000000000e+00
2.311455782312925180e+02 0.000000000000000000e+00
2.313629024940000249e+02 0.000000000000000000e+00
2.315789569160997701e+02 0.000000000000000000e+00
2.317819501133786844e+02 0.000000000000000000e+00
2.319989115646258426e+02 0.000000000000000000e+00
2.322207709750566949e+02 0.000000000000000000e+00
2.324322902494330947e+02 0.000000000000000000e+00
2.326528798185941014e+02 0.000000000000000000e+00
2.328725623582766389e+02 0.000000000000000000e+00
2.330915192743764237e+02 0.000000000000000000e+00
2.333050340136054501e+02 0.000000000000000000e+00
2.335169160997732547e+02 0.000000000000000000e+00
2.337324263038548793e+02 0.000000000000000000e+00
2.339495691609977257e+02 0.000000000000000000e+00
2.341676190476190413e+02 0.000000000000000000e+00
2.343882086167800480e+02 0.000000000000000000e+00
2.346039002267573608e+02 0.000000000000000000e+00
2.348105215419501235e+02 0.000000000000000000e+00
2.350331065759637283e+02 0.000000000000000000e+00
2.352415419501133726e+02 0.000000000000000000e+00
2.354497959183673572e+02 0.000000000000000000e+00
2.356662131519274510e+02 0.000000000000000000e+00
2.358828117913832330e+02 0.000000000000000000e+00
2.360917913829999861e+02 0.000000000000000000e+00
2.363114739229025076e+02 0.000000000000000000e+00
2.365264399092970393e+02 0.000000000000000000e+00
2.367426757369614450e+02 0.000000000000000000e+00
2.369402267573696008e+02 0.000000000000000000e+00
2.371756916099773207e+02 0.000000000000000000e+00
2.373832199546485242e+02 0.000000000000000000e+00
2.375882086167800367e+02 0.000000000000000000e+00
2.378006349206349341e+02 0.000000000000000000e+00
2.380197732426303787e+02 0.000000000000000000e+00
2.382407256235827617e+02 0.000000000000000000e+00
2.384482539682539652e+02 0.000000000000000000e+00
2.386565079365079498e+02 0.000000000000000000e+00
2.388682086167800378e+02 0.000000000000000000e+00
2.390824489795918453e+02 0.000000000000000000e+00
2.392952380952380906e+02 0.000000000000000000e+00
2.395158276643990973e+02 0.000000000000000000e+00
2.397414965986394577e+02 0.000000000000000000e+00
2.399566439909297060e+02 0.000000000000000000e+00
2.401610884353741540e+02 0.000000000000000000e+00
2.403778684807256241e+02 0.000000000000000000e+00
2.405828571428571365e+02 0.000000000000000000e+00
2.408003628117913877e+02 0.000000000000000000e+00
2.410089795918367486e+02 0.000000000000000000e+00


==> R45.dat <==
9.728798185941043286e+00 0.000000000000000000e+00
1.001959183673469411e+01 0.000000000000000000e+00
1.030403628117913861e+01 0.000000000000000000e+00
1.060517006802721163e+01 0.000000000000000000e+00
1.086929705215419517e+01 0.000000000000000000e+00
1.113596371882086089e+01 0.000000000000000000e+00
1.142566893424036323e+01 0.000000000000000000e+00
1.170521541950113331e+01 0.000000000000000000e+00
1.199274376417233512e+01 0.000000000000000000e+00
1.226303854875283506e+01 0.000000000000000000e+00
1.255038548752834515e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.360036281179138307e+01 0.000000000000000000e+00
1.390566893424036365e+01 0.000000000000000000e+00
1.417414965986394471e+01 0.000000000000000000e+00
1.445623582766439874e+01 0.000000000000000000e+00
1.475247165532879734e+01 0.000000000000000000e+00
1.503129251700680236e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.560507936507936577e+01 0.000000000000000000e+00
1.585632653061224495e+01 0.000000000000000000e+00
1.613913832199546405e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.668879818594104236e+01 0.000000000000000000e+00
1.697505668934240219e+01 0.000000000000000000e+00
1.726621315192743822e+01 0.000000000000000000e+00
1.755827664399092924e+01 0.000000000000000000e+00
1.781714285714285850e+01 0.000000000000000000e+00
1.811065759637188322e+01 0.000000000000000000e+00
1.840290249433106595e+01 0.000000000000000000e+00
1.867374149659864102e+01 0.000000000000000000e+00
1.894185941043084043e+01 0.000000000000000000e+00
1.920997732426303983e+01 0.000000000000000000e+00
1.949623582766439966e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.002321995464852478e+01 0.000000000000000000e+00
2.031383219954648567e+01 0.000000000000000000e+00
2.061532879818594211e+01 0.000000000000000000e+00
2.087873015873015703e+01 0.000000000000000000e+00
2.115482993197278816e+01 0.000000000000000000e+00
2.142911564625850218e+01 0.000000000000000000e+00
2.171047619047618937e+01 0.000000000000000000e+00
2.199455782312925223e+01 0.000000000000000000e+00
2.227283446712018034e+01 0.000000000000000000e+00
2.254240362811791343e+01 0.000000000000000000e+00
2.283283446712018261e+01 0.000000000000000000e+00
2.310693877551020492e+01 0.000000000000000000e+00
2.337233560090702866e+01 0.000000000000000000e+00
2.365696145124716665e+01 0.000000000000000000e+00
2.394666666666666544e+01 0.000000000000000000e+00
2.421641723356009024e+01 0.000000000000000000e+00
2.449959183673469454e+01 0.000000000000000000e+00
2.475337868480725589e+01 0.000000000000000000e+00
2.505614512471655431e+01 0.000000000000000000e+00
2.531918367346938936e+01 0.000000000000000000e+00
2.560163265306122327e+01 0.000000000000000000e+00
2.586086167800453595e+01 0.000000000000000000e+00
2.615383219954648553e+01 0.000000000000000000e+00
2.642031746031745953e+01 0.000000000000000000e+00
2.670185941043083844e+01 0.000000000000000000e+00
2.698086167800453339e+01 0.000000000000000000e+00
2.727909297052154258e+01 0.000000000000000000e+00
2.755319727891156489e+01 0.000000000000000000e+00
2.782276643990929799e+01 0.000000000000000000e+00
2.809959183673469241e+01 0.000000000000000000e+00
2.838693877551020250e+01 0.000000000000000000e+00
2.865814058956916099e+01 0.000000000000000000e+00
2.893260770975056673e+01 0.000000000000000000e+00
2.919999999999999929e+01 0.000000000000000000e+00
2.949285714199999830e+01 0.000000000000000000e+00
2.976290249433106538e+01 0.000000000000000000e+00
3.005369614512471799e+01 0.000000000000000000e+00
3.031709750566893291e+01 0.000000000000000000e+00
3.060861678004535236e+01 0.000000000000000000e+00
3.088217687074829954e+01 0.000000000000000000e+00
3.116716553287981739e+01 0.000000000000000000e+00
3.143256235827664469e+01 0.000000000000000000e+00
3.172770975056689480e+01 0.000000000000000000e+00
3.199873015873015802e+01 0.000000000000000000e+00
3.228426303854875101e+01 0.000000000000000000e+00
3.254276643990930040e+01 0.000000000000000000e+00
3.283845804988661854e+01 0.000000000000000000e+00
3.310022675736961162e+01 0.000000000000000000e+00
3.339029478458049738e+01 0.000000000000000000e+00
3.365551020408162941e+01 0.000000000000000000e+00
3.394721088435374412e+01 0.000000000000000000e+00
3.420916099773242536e+01 0.000000000000000000e+00
3.448453514739229320e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
3.505179138321995680e+01 0.000000000000000000e+00
3.532535147392290042e+01 0.000000000000000000e+00
3.561070294784580170e+01 0.000000000000000000e+00
3.587664399092970768e+01 0.000000000000000000e+00
3.616308390022675923e+01 0.000000000000000000e+00
3.643845804988661996e+01 0.000000000000000000e+00
3.672108843537414913e+01 0.000000000000000000e+00
3.698630385487528116e+01 0.000000000000000000e+00
3.728217687074830167e+01 0.000000000000000000e+00
3.755138321995465134e+01 0.000000000000000000e+00
3.782893424036281260e+01 0.000000000000000000e+00
3.809578231292517358e+01 0.000000000000000000e+00
3.838476190476190197e+01 0.000000000000000000e+00
3.865687074829931902e+01 0.000000000000000000e+00
3.893315192743764186e+01 0.000000000000000000e+00
3.918585034013605650e+01 0.000000000000000000e+00
3.948226757369614859e+01 0.000000000000000000e+00
3.975782312925169748e+01 0.000000000000000000e+00
4.003501133786848243e+01 0.000000000000000000e+00
4.031183673469387685e+01 0.000000000000000000e+00
4.060299319727891287e+01 0.000000000000000000e+00
4.087891156462585229e+01 0.000000000000000000e+00
4.115628117913832540e+01 0.000000000000000000e+00
4.142040816326530717e+01 0.000000000000000000e+00
4.173242630385487217e+01 0.000000000000000000e+00
4.198385487528344839e+01 0.000000000000000000e+00
4.227410430839002231e+01 0.000000000000000000e+00
4.253714285714285381e+01 0.000000000000000000e+00
4.282757369614512299e+01 0.000000000000000000e+00
4.308571428571428896e+01 0.000000000000000000e+00
4.338031746031745683e+01 0.000000000000000000e+00
4.364498866213151729e+01 0.000000000000000000e+00
4.393414965986394805e+01 0.000000000000000000e+00
4.421006802721088746e+01 0.000000000000000000e+00
4.449850340136054427e+01 0.000000000000000000e+00
4.475718820861678182e+01 0.000000000000000000e+00
4.503365079365079282e+01 0.000000000000000000e+00
4.531791383219954383e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
4.586503401360544530e+01 0.000000000000000000e+00
4.616290249433106396e+01 0.000000000000000000e+00
4.643247165532879706e+01 0.000000000000000000e+00
4.672072562358276571e+01 0.000000000000000000e+00
4.698321995464852563e+01 0.000000000000000000e+00
4.726802721088435533e+01 0.000000000000000000e+00
4.754213151927437764e+01 0.000000000000000000e+00
4.781043083900226520e+01 0.000000000000000000e+00
4.806240362811791300e+01 0.000000000000000000e+00
4.836244897959183930e+01 0.000000000000000000e+00
4.866358276643990877e+01 0.000000000000000000e+00
4.892263038548752974e+01 0.000000000000000000e+00
4.921759637188208814e+01 0.000000000000000000e+00
4.950004535147392204e+01 0.000000000000000000e+00
4.976616780045351618e+01 0.000000000000000000e+00
5.004426303854875613e+01 0.000000000000000000e+00
5.032616780045351135e+01 0.000000000000000000e+00
5.062149659863945317e+01 0.000000000000000000e+00
5.089124716553288152e+01 0.000000000000000000e+00
5.116063492063491935e+01 0.000000000000000000e+00
5.144235827664399352e+01 0.000000000000000000e+00
5.173424036281178928e+01 0.000000000000000000e+00
5.199691609977324447e+01 0.000000000000000000e+00
5.227428571428571757e+01 0.000000000000000000e+00
5.254675736961451094e+01 0.000000000000000000e+00
5.283247165532879563e+01 0.000000000000000000e+00
5.310585034013605110e+01 0.000000000000000000e+00
5.335437641723355995e+01 0.000000000000000000e+00
5.366204081632653100e+01 0.000000000000000000e+00
5.394666666666666544e+01 0.000000000000000000e+00
5.420480725623582430e+01 0.000000000000000000e+00
5.447891156462585371e+01 0.000000000000000000e+00
5.474412698412698575e+01 0.000000000000000000e+00
5.505687074829931760e+01 0.000000000000000000e+00
5.532662131519274595e+01 0.000000000000000000e+00
5.558947845804988930e+01 0.000000000000000000e+00
5.588353741496598559e+01 0.000000000000000000e+00
5.616925170068027029e+01 0.000000000000000000e+00
5.643918367346938680e+01 0.000000000000000000e+00
5.670058956916099646e+01 0.000000000000000000e+00
5.698213151927437536e+01 0.000000000000000000e+00
5.728326530612245193e+01 0.000000000000000000e+00
5.756154195011338004e+01 0.000000000000000000e+00
5.784616780045351447e+01 0.000000000000000000e+00
5.809687074829931674e+01 0.000000000000000000e+00
5.839365079365079225e+01 0.000000000000000000e+00
5.865433106575963507e+01 0.000000000000000000e+00
5.892426303854875158e+01 0.000000000000000000e+00
5.919909297052154074e+01 0.000000000000000000e+00
5.949006802721088150e+01 0.000000000000000000e+00
5.976734693800000287e+01 0.000000000000000000e+00
6.004154195011337691e+01 0.000000000000000000e+00
6.031873015873016186e+01 0.000000000000000000e+00
6.061678004535147579e+01 0.000000000000000000e+00
6.087854875283446887e+01 0.000000000000000000e+00
6.115609977324263014e+01 0.000000000000000000e+00
6.141424036281178900e+01 0.000000000000000000e+00
6.171047619047619293e+01 0.000000000000000000e+00
6.198222222222221944e+01 0.000000000000000000e+00
6.227265306122448862e+01 0.000000000000000000e+00
6.253696145124716566e+01 0.000000000000000000e+00
6.283192743764172405e+01 0.000000000000000000e+00
6.309351473922902187e+01 0.000000000000000000e+00
6.337741496598639657e+01 0.000000000000000000e+00
6.364335600907029544e+01 0.000000000000000000e+00
6.393814058956915858e+01 0.000000000000000000e+00
6.420770975056689167e+01 0.000000000000000000e+00
6.447800453514739161e+01 0.000000000000000000e+00
6.475537414965985761e+01 0.000000000000000000e+00
6.505088435374149469e+01 0.000000000000000000e+00
6.531229024943310435e+01 0.000000000000000000e+00
6.559365079365079509e+01 0.000000000000000000e+00
6.586975056689342978e+01 0.000000000000000000e+00
6.616798185941043187e+01 0.000000000000000000e+00
6.643356009070295443e+01 0.000000000000000000e+00
6.672054421768707755e+01 0.000000000000000000e+00
6.697723356009070983e+01 0.000000000000000000e+00
6.727346938775509955e+01 0.000000000000000000e+00
6.754412698412699001e+01 0.000000000000000000e+00
6.782185941043083233e+01 0.000000000000000000e+00
6.808217687074829882e+01 0.000000000000000000e+00
6.837696145124716907e+01 0.000000000000000000e+00
6.865668934240362375e+01 0.000000000000000000e+00
6.892154195011337947e+01 0.000000000000000000e+00
6.919854875283446916e+01 0.000000000000000000e+00
6.949950113378685046e+01 0.000000000000000000e+00
6.976072562358277196e+01 0.000000000000000000e+00
7.004770975056689508e+01 0.000000000000000000e+00
7.031564625850340633e+01 0.000000000000000000e+00
7.059863945578231892e+01 0.000000000000000000e+00
7.087310657596371755e+01 0.000000000000000000e+00
7.116462585034012989e+01 0.000000000000000000e+00
7.142095238095238585e+01 0.000000000000000000e+00
7.171990929705215478e+01 0.000000000000000000e+00
7.197732426303855391e+01 0.000000000000000000e+00
7.226684807256235388e+01 0.000000000000000000e+00
7.253496598639455328e+01 0.000000000000000000e+00
7.283065759637187853e+01 0.000000000000000000e+00
7.308843537414965397e+01 0.000000000000000000e+00
7.337922902494331368e+01 0.000000000000000000e+00
7.365006802721087809e+01 0.000000000000000000e+00
7.394122448979591411e+01 0.000000000000000000e+00
7.420607709750566983e+01 0.000000000000000000e+00
7.449360544217687163e+01 0.000000000000000000e+00
7.475229024943310208e+01 0.000000000000000000e+00
7.505759637188208444e+01 0.000000000000000000e+00
7.532498866213151700e+01 0.000000000000000000e+00
7.562285714285714278e+01 0.000000000000000000e+00
7.587083900226757294e+01 0.000000000000000000e+00
7.616380952380951896e+01 0.000000000000000000e+00
7.643954648526077733e+01 0.000000000000000000e+00
7.671401360544217596e+01 0.000000000000000000e+00
7.698285714285714221e+01 0.000000000000000000e+00
7.726258503401361111e+01 0.000000000000000000e+00
7.753034013605441999e+01 0.000000000000000000e+00
7.782258503401359917e+01 0.000000000000000000e+00
7.808979591836734357e+01 0.000000000000000000e+00
7.838530612244898066e+01 0.000000000000000000e+00
7.864285714199999688e+01 0.000000000000000000e+00
7.893442176870748028e+01 0.000000000000000000e+00
7.919092970521542441e+01 0.000000000000000000e+00
7.949297052154194887e+01 0.000000000000000000e+00
7.975918367299999545e+01 0.000000000000000000e+00
8.003247165532879137e+01 0.000000000000000000e+00
8.031582766439909449e+01 0.000000000000000000e+00
8.060136054421768392e+01 0.000000000000000000e+00
8.086857142857142833e+01 0.000000000000000000e+00
8.114938775510204039e+01 0.000000000000000000e+00
8.140970521541950689e+01 0.000000000000000000e+00
8.170721088435374213e+01 0.000000000000000000e+00
8.196938775499999963e+01 0.000000000000000000e+00
8.225215419501134306e+01 0.000000000000000000e+00
8.252462585034012932e+01 0.000000000000000000e+00
8.281886621315192087e+01 0.000000000000000000e+00
8.307827664399093237e+01 0.000000000000000000e+00
8.339029478458050448e+01 0.000000000000000000e+00
8.365369614512471230e+01 0.000000000000000000e+00
8.395374149659863861e+01 0.000000000000000000e+00
8.420734693877551535e+01 0.000000000000000000e+00
8.449342403628118348e+01 0.000000000000000000e+00
8.475356009070294760e+01 0.000000000000000000e+00
8.505034013605441601e+01 0.000000000000000000e+00
8.530811791383220566e+01 0.000000000000000000e+00
8.559419501133787378e+01 0.000000000000000000e+00
8.586594104308389319e+01 0.000000000000000000e+00
8.615927437641722975e+01 0.000000000000000000e+00
8.642340136054421862e+01 0.000000000000000000e+00
8.671746031746032202e+01 0.000000000000000000e+00
8.698448979591836405e+01 0.000000000000000000e+00
8.727292517006802086e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
8.781260770975056573e+01 0.000000000000000000e+00
8.807836734693877645e+01 0.000000000000000000e+00
8.836535147392289957e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
8.892335600907028947e+01 0.000000000000000000e+00
8.922920634920635052e+01 0.000000000000000000e+00
8.952054421768707471e+01 0.000000000000000000e+00
8.977922902494330515e+01 0.000000000000000000e+00
9.003428571428571558e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
9.061551020408163026e+01 0.000000000000000000e+00
9.089034013605441942e+01 0.000000000000000000e+00
9.114430839002267248e+01 0.000000000000000000e+00
9.144888888888888800e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
9.198458049886620813e+01 0.000000000000000000e+00
9.225705215419500860e+01 0.000000000000000000e+00
9.254058956916099987e+01 0.000000000000000000e+00
9.282231292517006693e+01 0.000000000000000000e+00
9.310403628117913399e+01 0.000000000000000000e+00
9.336761904761904418e+01 0.000000000000000000e+00
9.366367346938775995e+01 0.000000000000000000e+00
9.395446712018140545e+01 0.000000000000000000e+00
9.421786848072562748e+01 0.000000000000000000e+00
9.447854875283447029e+01 0.000000000000000000e+00
9.476625850340136026e+01 0.000000000000000000e+00
9.505759637188208444e+01 0.000000000000000000e+00
9.532027210884353963e+01 0.000000000000000000e+00
9.558929705215419403e+01 0.000000000000000000e+00
9.587392290249432847e+01 0.000000000000000000e+00
9.615727891156463158e+01 0.000000000000000000e+00
9.642031746031746309e+01 0.000000000000000000e+00
9.670131519274376330e+01 0.000000000000000000e+00
9.697832199546485299e+01 0.000000000000000000e+00
9.725678004535147636e+01 0.000000000000000000e+00
9.752072562358276286e+01 0.000000000000000000e+00
9.781260770975056573e+01 0.000000000000000000e+00
9.810594104308390229e+01 0.000000000000000000e+00
9.840072562358277253e+01 0.000000000000000000e+00
9.866249433106575850e+01 0.000000000000000000e+00
9.892390022675736816e+01 0.000000000000000000e+00
9.922158730158730577e+01 0.000000000000000000e+00
9.951074829931972943e+01 0.000000000000000000e+00
9.976362811791382512e+01 0.000000000000000000e+00
1.000328344671201819e+02 0.000000000000000000e+00
1.003252607709750635e+02 0.000000000000000000e+00
1.006117006802721079e+02 0.000000000000000000e+00
1.008790929705215405e+02 0.000000000000000000e+00
1.011401360544217738e+02 0.000000000000000000e+00
1.014345578231292535e+02 0.000000000000000000e+00
1.017063038548752871e+02 0.000000000000000000e+00
1.019931065759637221e+02 0.000000000000000000e+00
1.022663038548752894e+02 0.000000000000000000e+00
1.025420408163265336e+02 0.000000000000000000e+00
1.028342857142857127e+02 0.000000000000000000e+00
1.030906122448979545e+02 0.000000000000000000e+00
1.033659863945578223e+02 0.000000000000000000e+00
1.036359183673469317e+02 0.000000000000000000e+00
1.039297959183673470e+02 0.000000000000000000e+00
1.042055328798185911e+02 0.000000000000000000e+00
1.044745578231292455e+02 0.000000000000000000e+00
1.047633560090702929e+02 0.000000000000000000e+00
1.050501587301587278e+02 0.000000000000000000e+00
1.053159183673469386e+02 0.000000000000000000e+00
1.056045351473922835e+02 0.000000000000000000e+00


==> R46.dat <==
2.474376417233559999e-01 0.000000000000000000e+00
5.712471655328797970e-01 0.000000000000000000e+00
8.643990929705215320e-01 0.000000000000000000e+00
1.158276643990929777e+00 0.000000000000000000e+00
1.467755102040816384e+00 0.000000000000000000e+00
1.773061224489795862e+00 0.000000000000000000e+00
2.071428570999999774e+00 0.000000000000000000e+00
2.362993197278911772e+00 0.000000000000000000e+00
2.677913832199546373e+00 0.000000000000000000e+00
2.981043083900226875e+00 0.000000000000000000e+00
3.288707482993197484e+00 0.000000000000000000e+00
3.577687074829932090e+00 0.000000000000000000e+00
3.893151927437641824e+00 0.000000000000000000e+00
4.196099773242630171e+00 0.000000000000000000e+00
4.503945578231292934e+00 0.000000000000000000e+00
4.809070294784580923e+00 0.000000000000000000e+00
5.133786848072562137e+00 0.000000000000000000e+00
5.438730158730158415e+00 0.000000000000000000e+00
5.738594104308390342e+00 0.000000000000000000e+00
6.040453514739229313e+00 0.000000000000000000e+00
6.367891156462585300e+00 0.000000000000000000e+00
6.673378684807255823e+00 0.000000000000000000e+00
6.980680272108843454e+00 0.000000000000000000e+00
7.270385487528344903e+00 0.000000000000000000e+00
7.595827664399092960e+00 0.000000000000000000e+00
7.900226757369614106e+00 0.000000000000000000e+00
8.200634920634920277e+00 0.000000000000000000e+00
8.492154195011337947e+00 0.000000000000000000e+00
8.824308390022675752e+00 0.000000000000000000e+00
9.123990929705215081e+00 0.000000000000000000e+00
9.414421768707482485e+00 0.000000000000000000e+00
9.704852607709749890e+00 0.000000000000000000e+00
1.002176870748299287e+01 0.000000000000000000e+00
1.033795918367346900e+01 0.000000000000000000e+00
1.064344671201814130e+01 0.000000000000000000e+00
1.094149659863945523e+01 0.000000000000000000e+00
1.126095238095238038e+01 0.000000000000000000e+00
1.156952380952380999e+01 0.000000000000000000e+00
1.187646258503401420e+01 0.000000000000000000e+00
1.217814058956916057e+01 0.000000000000000000e+00
1.248507936507936478e+01 0.000000000000000000e+00
1.279147392290249385e+01 0.000000000000000000e+00
1.309351473922902542e+01 0.000000000000000000e+00
1.338975056689342402e+01 0.000000000000000000e+00
1.371102040816326451e+01 0.000000000000000000e+00
1.401360544217687121e+01 0.000000000000000000e+00
1.431818594104308318e+01 0.000000000000000000e+00
1.460952380952380913e+01 0.000000000000000000e+00
1.492517006802721014e+01 0.000000000000000000e+00
1.523464852607709830e+01 0.000000000000000000e+00
1.552943310657596321e+01 0.000000000000000000e+00
1.582421768707482990e+01 0.000000000000000000e+00
1.612897959183673535e+01 0.000000000000000000e+00
1.643628117913832298e+01 0.000000000000000000e+00
1.674031746031745982e+01 0.000000000000000000e+00
1.705088435374149824e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.948009070200000181e+01 1.000000000000000000e+00
1.978630385399999980e+01 1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.072090702899999926e+01 1.000000000000000000e+00
2.105759637099999892e+01 1.000000000000000000e+00
2.136090702899999982e+01 1.000000000000000000e+00
2.164099773199999888e+01 1.000000000000000000e+00
2.195011337800000106e+01 1.000000000000000000e+00
nan -1.000000000000000000e+00
2.255673469300000278e+01 1.000000000000000000e+00
2.286439909199999931e+01 1.000000000000000000e+00
2.317351473900000158e+01 1.000000000000000000e+00
2.349641723300000251e+01 1.000000000000000000e+00
2.379682539599999913e+01 1.000000000000000000e+00
2.409433106499999866e+01 1.000000000000000000e+00
2.439111111100000073e+01 1.000000000000000000e+00
2.471619047599999774e+01 1.000000000000000000e+00
2.502312925100000029e+01 1.000000000000000000e+00
nan -1.000000000000000000e+00
2.562031745999999899e+01 1.000000000000000000e+00
nan -1.000000000000000000e+00
2.623854875199999981e+01 1.000000000000000000e+00
2.653895691600000006e+01 1.000000000000000000e+00
2.683138321899999923e+01 1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.927800453514739232e+01 0.000000000000000000e+00
2.959328798185941167e+01 0.000000000000000000e+00
2.989786848072562364e+01 0.000000000000000000e+00
3.018104308390022794e+01 0.000000000000000000e+00
3.050557823129251744e+01 0.000000000000000000e+00
3.081578231292516890e+01 0.000000000000000000e+00
3.112290249433106482e+01 0.000000000000000000e+00
3.143274376417233640e+01 0.000000000000000000e+00
3.173133786848072546e+01 0.000000000000000000e+00
3.205478458049886825e+01 0.000000000000000000e+00
3.235138321995464850e+01 0.000000000000000000e+00
3.265560090702948060e+01 0.000000000000000000e+00
3.297034013605442482e+01 0.000000000000000000e+00
3.328090702947845614e+01 0.000000000000000000e+00
3.357623582766439796e+01 0.000000000000000000e+00
3.387682539682539584e+01 0.000000000000000000e+00
3.417142857142857082e+01 0.000000000000000000e+00
3.449015873015873268e+01 0.000000000000000000e+00
3.479891156462584689e+01 0.000000000000000000e+00
3.509678004535147267e+01 0.000000000000000000e+00
3.539972789115645924e+01 0.000000000000000000e+00
3.570993197278911424e+01 0.000000000000000000e+00
3.601505668934240134e+01 0.000000000000000000e+00
3.631945578231292870e+01 0.000000000000000000e+00
3.662131519274376501e+01 0.000000000000000000e+00
3.693333333333333002e+01 0.000000000000000000e+00
3.724335600907029686e+01 0.000000000000000000e+00
3.754104308390022737e+01 0.000000000000000000e+00
3.784072562358276315e+01 0.000000000000000000e+00
3.815383219954648553e+01 0.000000000000000000e+00
3.845551020408163367e+01 0.000000000000000000e+00
3.875446712018140261e+01 0.000000000000000000e+00
3.905714285699999522e+01 0.000000000000000000e+00
3.936943310657596129e+01 0.000000000000000000e+00
3.968707482993197289e+01 0.000000000000000000e+00
3.998403628117913655e+01 0.000000000000000000e+00
4.028371882086167943e+01 0.000000000000000000e+00
4.059464852607709417e+01 0.000000000000000000e+00
4.090666666666666629e+01 0.000000000000000000e+00
4.120471655328798022e+01 0.000000000000000000e+00
4.150312925170067757e+01 0.000000000000000000e+00
4.182585034013605707e+01 0.000000000000000000e+00
4.212571428571428811e+01 0.000000000000000000e+00
4.242938775510204152e+01 0.000000000000000000e+00
4.272399092970521650e+01 0.000000000000000000e+00
4.304834467120181074e+01 0.000000000000000000e+00
4.335292517006802626e+01 0.000000000000000000e+00
4.363718820861677727e+01 0.000000000000000000e+00
4.395628117913832256e+01 0.000000000000000000e+00
4.426176870748299308e+01 0.000000000000000000e+00
4.457433106575963677e+01 0.000000000000000000e+00
4.488417233560090835e+01 0.000000000000000000e+00
4.518875283446711677e+01 0.000000000000000000e+00
4.549641723356008782e+01 0.000000000000000000e+00
4.580589569160997598e+01 0.000000000000000000e+00
4.610303854875283491e+01 0.000000000000000000e+00
4.640653061224490017e+01 0.000000000000000000e+00
4.673360544217687362e+01 0.000000000000000000e+00
4.702965986394557518e+01 0.000000000000000000e+00
4.732789115646258438e+01 0.000000000000000000e+00
4.763537414965986727e+01 0.000000000000000000e+00
4.794267573696144780e+01 0.000000000000000000e+00
4.826267573696144808e+01 0.000000000000000000e+00
4.856507936507936307e+01 0.000000000000000000e+00
4.887755101999999852e+01 0.000000000000000000e+00
4.919292517006802967e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
4.980099773242630334e+01 0.000000000000000000e+00
5.010013605442176754e+01 0.000000000000000000e+00
5.039800453514739331e+01 0.000000000000000000e+00
5.070204081632653015e+01 0.000000000000000000e+00
5.100299319727891145e+01 0.000000000000000000e+00
5.129487528344671432e+01 0.000000000000000000e+00
5.160653061224489591e+01 0.000000000000000000e+00
5.191709750566893433e+01 0.000000000000000000e+00
5.221968253968253748e+01 0.000000000000000000e+00
5.252172335600906905e+01 0.000000000000000000e+00
5.283029478458050221e+01 0.000000000000000000e+00
5.313614512471655615e+01 0.000000000000000000e+00
5.342675736961451349e+01 0.000000000000000000e+00
5.372653061199999769e+01 0.000000000000000000e+00
5.403664399092970427e+01 0.000000000000000000e+00
5.434775510204081428e+01 0.000000000000000000e+00
5.465904761904761955e+01 0.000000000000000000e+00
5.498086167800453694e+01 0.000000000000000000e+00
5.527365079365079481e+01 0.000000000000000000e+00
5.558167800453514928e+01 0.000000000000000000e+00
5.587573696145124558e+01 0.000000000000000000e+00
5.618086167800453268e+01 0.000000000000000000e+00
5.648181405895691398e+01 0.000000000000000000e+00
5.679346938775510267e+01 0.000000000000000000e+00
5.709877551020408504e+01 0.000000000000000000e+00
5.740462585034013898e+01 0.000000000000000000e+00
5.770956916099773082e+01 0.000000000000000000e+00
5.801433106575963450e+01 0.000000000000000000e+00
5.830857142857142605e+01 0.000000000000000000e+00
5.863111111111111029e+01 0.000000000000000000e+00
5.893242630385487502e+01 0.000000000000000000e+00
5.923900226757369580e+01 0.000000000000000000e+00
5.954521541950113317e+01 0.000000000000000000e+00
5.985777777777777686e+01 0.000000000000000000e+00
6.015999999999999659e+01 0.000000000000000000e+00
6.046349206349206185e+01 0.000000000000000000e+00
6.076662131519274368e+01 0.000000000000000000e+00
6.106086167800453524e+01 0.000000000000000000e+00
6.138068027210884026e+01 0.000000000000000000e+00
6.169469387755101764e+01 0.000000000000000000e+00
6.199800453514739473e+01 0.000000000000000000e+00
6.229986394557823104e+01 0.000000000000000000e+00
6.260988662131519078e+01 0.000000000000000000e+00
6.291301587301587261e+01 0.000000000000000000e+00
6.321142857142856997e+01 0.000000000000000000e+00
6.350421768707482784e+01 0.000000000000000000e+00
6.381950113378685074e+01 0.000000000000000000e+00
6.414149659863944919e+01 0.000000000000000000e+00
6.443990929705215365e+01 0.000000000000000000e+00
6.472907029478457730e+01 0.000000000000000000e+00
6.504489795918367179e+01 0.000000000000000000e+00
6.534712018140589862e+01 0.000000000000000000e+00
6.563900226757370149e+01 0.000000000000000000e+00
6.594176870748299280e+01 0.000000000000000000e+00
6.626195011337868834e+01 0.000000000000000000e+00
6.658884353741495943e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
6.718469387700000084e+01 0.000000000000000000e+00
6.748752834467120465e+01 0.000000000000000000e+00
6.778920634920635280e+01 0.000000000000000000e+00
6.808888888888888857e+01 0.000000000000000000e+00
6.839387755100000277e+01 0.000000000000000000e+00
6.870131519274376330e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
7.543854875283446404e+01 0.000000000000000000e+00
7.574149659863945772e+01 0.000000000000000000e+00
7.606548752834467564e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
7.819283446712017849e+01 0.000000000000000000e+00
7.848653061224489136e+01 0.000000000000000000e+00
7.879600907029478662e+01 0.000000000000000000e+00
7.909750566893424661e+01 0.000000000000000000e+00
7.941968253968254032e+01 0.000000000000000000e+00
7.973804988662131166e+01 0.000000000000000000e+00
8.004825396825397377e+01 0.000000000000000000e+00
8.034902494331065270e+01 0.000000000000000000e+00
8.065215419501133454e+01 0.000000000000000000e+00
8.096253968253968480e+01 0.000000000000000000e+00
8.126331065759637795e+01 0.000000000000000000e+00
8.156607709750566926e+01 0.000000000000000000e+00
8.187120181405896346e+01 0.000000000000000000e+00
8.218666666666666742e+01 0.000000000000000000e+00
8.247854875283447029e+01 0.000000000000000000e+00
8.278439909297051713e+01 0.000000000000000000e+00
8.308244897959183106e+01 0.000000000000000000e+00
8.340281179138321477e+01 0.000000000000000000e+00
8.370521541950112976e+01 0.000000000000000000e+00
8.401233560090703634e+01 0.000000000000000000e+00
8.430893424036281658e+01 0.000000000000000000e+00
8.461678004535147579e+01 0.000000000000000000e+00
8.492879818594104790e+01 0.000000000000000000e+00
8.522938775510203868e+01 0.000000000000000000e+00
8.551999999999999602e+01 0.000000000000000000e+00
8.584653061224490500e+01 0.000000000000000000e+00
8.615655328798186474e+01 0.000000000000000000e+00
8.646167800453514474e+01 0.000000000000000000e+00
8.677405895691609317e+01 0.000000000000000000e+00
8.707229024943310947e+01 0.000000000000000000e+00
8.737596371882085577e+01 0.000000000000000000e+00
8.768090702947846182e+01 0.000000000000000000e+00
8.797333333333332916e+01 0.000000000000000000e+00
8.830294784580499368e+01 0.000000000000000000e+00
8.861043083900226236e+01 0.000000000000000000e+00
8.890775510204080945e+01 0.000000000000000000e+00
8.920562358276643522e+01 0.000000000000000000e+00
8.950911564625850758e+01 0.000000000000000000e+00
8.982077097505668917e+01 0.000000000000000000e+00
9.012390022675737100e+01 0.000000000000000000e+00
9.043138321995465390e+01 0.000000000000000000e+00
9.075065759637188023e+01 0.000000000000000000e+00
9.104725623582766048e+01 0.000000000000000000e+00
9.134548752834467678e+01 0.000000000000000000e+00
9.166004535147392573e+01 0.000000000000000000e+00
9.198621315192744419e+01 0.000000000000000000e+00
9.228063492063492390e+01 0.000000000000000000e+00
9.257741496598639230e+01 0.000000000000000000e+00
9.288326530612245335e+01 0.000000000000000000e+00
9.319401360544217994e+01 0.000000000000000000e+00
9.349659863945578309e+01 0.000000000000000000e+00
9.381297052154195626e+01 0.000000000000000000e+00
9.412335600907029232e+01 0.000000000000000000e+00
9.442594104308389547e+01 0.000000000000000000e+00
9.472907029478457730e+01 0.000000000000000000e+00
9.502077097505669201e+01 0.000000000000000000e+00
9.531809523809523910e+01 0.000000000000000000e+00
9.564027210884353281e+01 0.000000000000000000e+00
9.593378684807255752e+01 0.000000000000000000e+00
9.623818594104308488e+01 0.000000000000000000e+00
9.654312925170067672e+01 0.000000000000000000e+00
9.685913832199545936e+01 0.000000000000000000e+00
9.714684807256236354e+01 0.000000000000000000e+00
9.744725623582766616e+01 0.000000000000000000e+00
9.777360544217687277e+01 0.000000000000000000e+00
9.806911564625850986e+01 0.000000000000000000e+00
9.836226757369614404e+01 0.000000000000000000e+00
9.868208616780044906e+01 0.000000000000000000e+00
9.898920634920635564e+01 0.000000000000000000e+00
9.928907029478457957e+01 0.000000000000000000e+00
9.960018140589569668e+01 0.000000000000000000e+00
9.990040816326531115e+01 0.000000000000000000e+00
1.002022675736961475e+02 0.000000000000000000e+00
1.004992290249433040e+02 0.000000000000000000e+00
1.007867346929999854e+02 0.000000000000000000e+00
1.011174603174603135e+02 0.000000000000000000e+00
1.014260317460317395e+02 0.000000000000000000e+00
1.017389569160997667e+02 0.000000000000000000e+00
1.020460770975056732e+02 0.000000000000000000e+00
1.023463038548752877e+02 0.000000000000000000e+00
1.026233106575963774e+02 0.000000000000000000e+00
1.029512925170068058e+02 0.000000000000000000e+00
1.032591383219954650e+02 0.000000000000000000e+00
1.035704308390022703e+02 0.000000000000000000e+00
1.038690249433106629e+02 0.000000000000000000e+00
1.041794104308389990e+02 0.000000000000000000e+00
1.044809070294784590e+02 0.000000000000000000e+00
1.047894784580498850e+02 0.000000000000000000e+00
1.050722902494331095e+02 0.000000000000000000e+00
1.053837641723356029e+02 0.000000000000000000e+00
1.056939682539682508e+02 0.000000000000000000e+00
1.059981859410430900e+02 0.000000000000000000e+00
1.063078458049886592e+02 0.000000000000000000e+00
1.066102494331065742e+02 0.000000000000000000e+00
1.069220861678004582e+02 0.000000000000000000e+00
1.072295691609977268e+02 0.000000000000000000e+00
1.075385034013605434e+02 0.000000000000000000e+00
1.078459863945578263e+02 0.000000000000000000e+00
1.081355102040816263e+02 0.000000000000000000e+00
1.084524263038548781e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.090626757369614523e+02 0.000000000000000000e+00
1.093692517006802660e+02 0.000000000000000000e+00
1.096749206349206389e+02 0.000000000000000000e+00
1.099660770975056749e+02 0.000000000000000000e+00
1.102873469387755136e+02 0.000000000000000000e+00
1.105933786848072629e+02 0.000000000000000000e+00
1.108963265306122423e+02 0.000000000000000000e+00
1.111958276643990899e+02 0.000000000000000000e+00
1.115073015873015834e+02 0.000000000000000000e+00
1.118100680272108889e+02 0.000000000000000000e+00
1.121093877551020341e+02 0.000000000000000000e+00
1.124105215419501178e+02 0.000000000000000000e+00
1.127125623582766423e+02 0.000000000000000000e+00
1.130133333333333354e+02 0.000000000000000000e+00
1.133246258503401407e+02 0.000000000000000000e+00
1.136290249433106538e+02 0.000000000000000000e+00
1.139535600907029504e+02 0.000000000000000000e+00
1.142737414965986460e+02 0.000000000000000000e+00
1.145785034013605497e+02 0.000000000000000000e+00
1.148826530609999992e+02 0.000000000000000000e+00
1.151749659863945539e+02 0.000000000000000000e+00
1.154804535147392244e+02 0.000000000000000000e+00
1.157781405895691620e+02 0.000000000000000000e+00
1.160845351473922875e+02 0.000000000000000000e+00
1.163784126984127028e+02 0.000000000000000000e+00
1.166848072562358283e+02 0.000000000000000000e+00
1.169989795910000083e+02 0.000000000000000000e+00
1.172749206349206332e+02 0.000000000000000000e+00
1.175773242630385482e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.182122448979591809e+02 0.000000000000000000e+00
1.185333333333333314e+02 0.000000000000000000e+00
1.188429931972789149e+02 0.000000000000000000e+00
1.191453968253968299e+02 0.000000000000000000e+00
1.194389115646258546e+02 0.000000000000000000e+00
1.197329705215419438e+02 0.000000000000000000e+00
1.200388208616780048e+02 0.000000000000000000e+00
1.203668027210884333e+02 0.000000000000000000e+00
1.206639455782312922e+02 0.000000000000000000e+00
1.209616326530612298e+02 0.000000000000000000e+00
1.212589569160997769e+02 0.000000000000000000e+00
1.215811337868480706e+02 0.000000000000000000e+00
1.218786394557823058e+02 0.000000000000000000e+00
1.221877551020408106e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.227960090702947866e+02 0.000000000000000000e+00
1.231033106575963672e+02 0.000000000000000000e+00
1.234144217687074843e+02 0.000000000000000000e+00
1.237180952380952448e+02 0.000000000000000000e+00
1.240404535147392266e+02 0.000000000000000000e+00
1.243379591836734761e+02 0.000000000000000000e+00
1.246458049886621353e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.252511564625850298e+02 0.000000000000000000e+00
1.255406802721088440e+02 0.000000000000000000e+00
1.258510657596371942e+02 0.000000000000000000e+00
1.261592743764172297e+02 0.000000000000000000e+00
1.264741950113378692e+02 0.000000000000000000e+00
1.267778684807256298e+02 0.000000000000000000e+00
1.270866213151927440e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.276925170068027171e+02 0.000000000000000000e+00
1.279912925170067979e+02 0.000000000000000000e+00
1.283080272108843474e+02 0.000000000000000000e+00
1.286191383219954787e+02 0.000000000000000000e+00
1.289213605442176913e+02 0.000000000000000000e+00
1.292244897959183731e+02 0.000000000000000000e+00
1.295339682539682542e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.301344217687074831e+02 0.000000000000000000e+00
1.304312018140589657e+02 0.000000000000000000e+00
1.307453968253968242e+02 0.000000000000000000e+00
1.310432653061224357e+02 0.000000000000000000e+00
1.313551020408163197e+02 0.000000000000000000e+00
1.316513378684807378e+02 0.000000000000000000e+00
1.319615419501133715e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.325890249433106476e+02 0.000000000000000000e+00
1.328930612244897986e+02 0.000000000000000000e+00
1.332110657596371937e+02 0.000000000000000000e+00
1.335161904761904736e+02 0.000000000000000000e+00
1.338296598639455794e+02 0.000000000000000000e+00
1.341233560090703065e+02 0.000000000000000000e+00
1.344357369614512550e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.350336507936507928e+02 0.000000000000000000e+00
1.353476643990929631e+02 0.000000000000000000e+00
1.356506122448979568e+02 0.000000000000000000e+00
1.359577324263038633e+02 0.000000000000000000e+00
1.362570521541950086e+02 0.000000000000000000e+00
1.365509297052154238e+02 0.000000000000000000e+00
1.368676643990929733e+02 0.000000000000000000e+00
1.371746031746031633e+02 0.000000000000000000e+00
1.374844444444444491e+02 0.000000000000000000e+00
1.377912018140589510e+02 0.000000000000000000e+00
1.381121088435374133e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.390336507936507928e+02 0.000000000000000000e+00
1.393326077097505618e+02 0.000000000000000000e+00
1.396442630385487575e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.402441723356008936e+02 0.000000000000000000e+00
1.405552834467120249e+02 0.000000000000000000e+00
1.408602267573696167e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.466340136054421635e+02 0.000000000000000000e+00
1.469476643990929574e+02 0.000000000000000000e+00
1.472511564625850440e+02 0.000000000000000000e+00
1.475363265306122571e+02 0.000000000000000000e+00
1.478487074829932055e+02 0.000000000000000000e+00
1.481688888888888869e+02 0.000000000000000000e+00
1.484763718820861698e+02 0.000000000000000000e+00
1.487822222222222308e+02 0.000000000000000000e+00
1.490755555555555532e+02 0.000000000000000000e+00
1.493826757369614597e+02 0.000000000000000000e+00
1.496928798185940934e+02 0.000000000000000000e+00
1.499920181405895789e+02 0.000000000000000000e+00
1.502913378684807242e+02 0.000000000000000000e+00
1.506135147392290321e+02 0.000000000000000000e+00
1.509113832199546437e+02 0.000000000000000000e+00
1.512143310657596373e+02 0.000000000000000000e+00
1.515107482993197152e+02 0.000000000000000000e+00
1.518247619047619139e+02 0.000000000000000000e+00
1.521239002267573710e+02 0.000000000000000000e+00
1.524250340136054547e+02 0.000000000000000000e+00
1.527490249433106442e+02 0.000000000000000000e+00
1.530574149659863963e+02 0.000000000000000000e+00
1.533605442176870781e+02 0.000000000000000000e+00
1.536633106575963836e+02 0.000000000000000000e+00
1.539548299319727960e+02 0.000000000000000000e+00
1.542779138321995447e+02 0.000000000000000000e+00
1.545893877551020523e+02 0.000000000000000000e+00
1.548917913832199531e+02 0.000000000000000000e+00
1.551936507936507894e+02 0.000000000000000000e+00
1.555073015873015834e+02 0.000000000000000000e+00
1.558109750566893297e+02 0.000000000000000000e+00
1.561155555555555452e+02 0.000000000000000000e+00
1.564137868480725615e+02 0.000000000000000000e+00
1.567214512471655325e+02 0.000000000000000000e+00
1.570225850340136162e+02 0.000000000000000000e+00
1.573184580498866296e+02 0.000000000000000000e+00
1.576480725623582657e+02 0.000000000000000000e+00
1.579490249433106612e+02 0.000000000000000000e+00
1.582592290249433233e+02 0.000000000000000000e+00
1.585578231292516875e+02 0.000000000000000000e+00
1.588598639455782404e+02 0.000000000000000000e+00
1.591851247165532754e+02 0.000000000000000000e+00
1.594918820861678057e+02 0.000000000000000000e+00
1.597942857142857065e+02 0.000000000000000000e+00
1.600923356009070346e+02 0.000000000000000000e+00
1.604132426303854970e+02 0.000000000000000000e+00
1.607212698412698444e+02 0.000000000000000000e+00
1.610196825396825488e+02 0.000000000000000000e+00
1.613356916099773173e+02 0.000000000000000000e+00
1.616524263038548668e+02 0.000000000000000000e+00
1.619466666666666583e+02 0.000000000000000000e+00
1.622378231292516944e+02 0.000000000000000000e+00
1.625405895691609999e+02 0.000000000000000000e+00
1.628669387755101923e+02 0.000000000000000000e+00
1.631731519274376296e+02 0.000000000000000000e+00
1.634644897959183538e+02 0.000000000000000000e+00
1.637804988662131507e+02 0.000000000000000000e+00
1.640959637188208546e+02 0.000000000000000000e+00
1.643976417233560028e+02 0.000000000000000000e+00
1.647038548752834402e+02 0.000000000000000000e+00
1.650002721088435464e+02 0.000000000000000000e+00
1.653215419501133852e+02 0.000000000000000000e+00
1.656201360544217778e+02 0.000000000000000000e+00
1.659165532879818556e+02 0.000000000000000000e+00
1.662258503401360485e+02 0.000000000000000000e+00
1.665404081632653117e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.671517460317460291e+02 0.000000000000000000e+00
1.674583219954648428e+02 0.000000000000000000e+00
1.677719727891156367e+02 0.000000000000000000e+00
1.680809070294784533e+02 0.000000000000000000e+00
1.683677097505668883e+02 0.000000000000000000e+00
1.686790022675737077e+02 0.000000000000000000e+00
1.689859410430838977e+02 0.000000000000000000e+00
1.692945124716553380e+02 0.000000000000000000e+00
1.696085260770975083e+02 0.000000000000000000e+00
1.699027664399092998e+02 0.000000000000000000e+00
1.702039002267573835e+02 0.000000000000000000e+00
1.705157369614512390e+02 0.000000000000000000e+00
1.708237641723356148e+02 0.000000000000000000e+00
1.711138321995464935e+02 0.000000000000000000e+00
1.714334693877551103e+02 0.000000000000000000e+00
1.717427664399093032e+02 0.000000000000000000e+00
1.720540589569160943e+02 0.000000000000000000e+00
1.723497505668934195e+02 0.000000000000000000e+00
1.726663038548752809e+02 0.000000000000000000e+00
1.729583673469387861e+02 0.000000000000000000e+00
1.732620408163265324e+02 0.000000000000000000e+00
1.735510204079999994e+02 0.000000000000000000e+00
1.738634013605442306e+02 0.000000000000000000e+00
1.741790476190476227e+02 0.000000000000000000e+00
1.744818140589569282e+02 0.000000000000000000e+00
1.747715192743764305e+02 0.000000000000000000e+00
1.750969614512471537e+02 0.000000000000000000e+00
1.754040816326530603e+02 0.000000000000000000e+00
1.757159183673469443e+02 0.000000000000000000e+00
1.760081632650000074e+02 0.000000000000000000e+00
1.763152834467120158e+02 0.000000000000000000e+00
1.766111564625850292e+02 0.000000000000000000e+00
1.769242630385487587e+02 0.000000000000000000e+00
1.772328344671201705e+02 0.000000000000000000e+00
1.775526530612245040e+02 0.000000000000000000e+00
1.778530612240000153e+02 0.000000000000000000e+00
1.781520181405895755e+02 0.000000000000000000e+00
1.784435374149659879e+02 0.000000000000000000e+00
1.787604535147392255e+02 0.000000000000000000e+00
1.790566893424036152e+02 0.000000000000000000e+00
1.793621768707483000e+02 0.000000000000000000e+00
1.796571428571428442e+02 0.000000000000000000e+00
1.799827664399092839e+02 0.000000000000000000e+00
1.802884353741496568e+02 0.000000000000000000e+00
1.805804988662131620e+02 0.000000000000000000e+00
1.808861678004535065e+02 0.000000000000000000e+00
1.811974603174603260e+02 0.000000000000000000e+00
1.815025850340136060e+02 0.000000000000000000e+00
1.817990022675736839e+02 0.000000000000000000e+00
1.820979591830000004e+02 0.000000000000000000e+00
1.824146938775510307e+02 0.000000000000000000e+00
1.827212698412698444e+02 0.000000000000000000e+00
1.830296598639455681e+02 0.000000000000000000e+00
1.833177324263038486e+02 0.000000000000000000e+00
1.836355555555555554e+02 0.000000000000000000e+00
1.839502947845805068e+02 0.000000000000000000e+00
1.842441723356008936e+02 0.000000000000000000e+00
1.845534693877551149e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.851533786848072509e+02 0.000000000000000000e+00
1.854534240362811772e+02 0.000000000000000000e+00
1.857578231292517046e+02 0.000000000000000000e+00
1.860660317460317401e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.866940589569161091e+02 0.000000000000000000e+00
1.870086167800453438e+02 0.000000000000000000e+00
1.873073922902494246e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.879323356009070380e+02 0.000000000000000000e+00
1.882323809523809643e+02 0.000000000000000000e+00
1.885239002267573767e+02 0.000000000000000000e+00
1.888462585034013728e+02 0.000000000000000000e+00
1.891406802721088525e+02 0.000000000000000000e+00
1.894526984126984246e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.900640362811791420e+02 0.000000000000000000e+00
1.903611791383220009e+02 0.000000000000000000e+00
1.906800907029478367e+02 0.000000000000000000e+00
1.909808616780045440e+02 0.000000000000000000e+00
1.912865306122448885e+02 0.000000000000000000e+00
1.915802267573696156e+02 0.000000000000000000e+00
1.919007709750567017e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.924977777777777703e+02 0.000000000000000000e+00
1.927927437641723429e+02 0.000000000000000000e+00
1.931152834467120272e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.937155555555555679e+02 0.000000000000000000e+00
1.940117913832199577e+02 0.000000000000000000e+00
1.943223582766439961e+02 0.000000000000000000e+00
1.946180498866213213e+02 0.000000000000000000e+00
1.949264399092970450e+02 0.000000000000000000e+00
1.952250340136054376e+02 0.000000000000000000e+00
1.955473922902494337e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.961707029478457969e+02 0.000000000000000000e+00
1.964549659863945692e+02 0.000000000000000000e+00
1.967687981859410513e+02 0.000000000000000000e+00
1.970661224489795984e+02 0.000000000000000000e+00
1.973830385487528360e+02 0.000000000000000000e+00
1.976785487528344731e+02 0.000000000000000000e+00
1.979985487528344663e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.986086167800453381e+02 0.000000000000000000e+00
1.989008616780045315e+02 0.000000000000000000e+00
1.992243083900226850e+02 0.000000000000000000e+00
1.995180045351473836e+02 0.000000000000000000e+00
1.998352834467120260e+02 0.000000000000000000e+00
2.001278911564625957e+02 0.000000000000000000e+00
2.004420861678004542e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.010641269841269718e+02 0.000000000000000000e+00
2.013674376417233418e+02 0.000000000000000000e+00
2.016682086167800492e+02 0.000000000000000000e+00
2.019686167800453518e+02 0.000000000000000000e+00
2.022780952380952328e+02 0.000000000000000000e+00
2.025873922902494257e+02 0.000000000000000000e+00
2.028890702947845739e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.034884353741496739e+02 0.000000000000000000e+00
2.037928344671201728e+02 0.000000000000000000e+00
2.041041269841269923e+02 0.000000000000000000e+00
2.043905668934240225e+02 0.000000000000000000e+00
2.047132879818594233e+02 0.000000000000000000e+00
2.050178684807256104e+02 0.000000000000000000e+00
2.053413151927437639e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.059267120181405915e+02 0.000000000000000000e+00
2.062419954648526073e+02 0.000000000000000000e+00
2.065545578231292438e+02 0.000000000000000000e+00
2.068444444444444343e+02 0.000000000000000000e+00
2.071604535147392312e+02 0.000000000000000000e+00
2.074517913832199554e+02 0.000000000000000000e+00
2.077705215419501030e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.083829478458049778e+02 0.000000000000000000e+00
2.086733786848072612e+02 0.000000000000000000e+00
2.089790476190476056e+02 0.000000000000000000e+00
2.092727437641723327e+02 0.000000000000000000e+00
2.095862131519274385e+02 0.000000000000000000e+00
2.098880725623582748e+02 0.000000000000000000e+00
2.102106122448979590e+02 0.000000000000000000e+00
2.105191836734693993e+02 0.000000000000000000e+00
2.108243083900226793e+02 0.000000000000000000e+00
2.111307029478458048e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.117313378684807219e+02 0.000000000000000000e+00
2.120473469387755188e+02 0.000000000000000000e+00
2.123488435374149788e+02 0.000000000000000000e+00
2.126619501133786798e+02 0.000000000000000000e+00
2.129667120181405835e+02 0.000000000000000000e+00
2.132709297052154227e+02 0.000000000000000000e+00
2.135773242630385482e+02 0.000000000000000000e+00
2.138724716553288090e+02 0.000000000000000000e+00
2.141781405895691535e+02 0.000000000000000000e+00
2.145015873015873069e+02 0.000000000000000000e+00
2.147963718820861629e+02 0.000000000000000000e+00
2.150993197278911566e+02 0.000000000000000000e+00
2.154089795918367258e+02 0.000000000000000000e+00
2.157211791383219861e+02 0.000000000000000000e+00
2.160261224489795779e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.166213151927437650e+02 0.000000000000000000e+00
2.169385941043083790e+02 0.000000000000000000e+00
2.172408163265306200e+02 0.000000000000000000e+00
2.175579138321995458e+02 0.000000000000000000e+00
2.178617687074829803e+02 0.000000000000000000e+00
2.181523809523809518e+02 0.000000000000000000e+00
2.184504308390022800e+02 0.000000000000000000e+00


==> R47.dat <==
8.409070294784580568e+00 0.000000000000000000e+00
8.701859410430838437e+00 0.000000000000000000e+00
8.992471655328797553e+00 0.000000000000000000e+00
nan -1.000000000000000000e+00
9.557006802721089045e+00 0.000000000000000000e+00
9.833106575963718399e+00 0.000000000000000000e+00
1.013587301587301504e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.070458049886621232e+01 0.000000000000000000e+00
1.098521541950113445e+01 0.000000000000000000e+00
1.125297052154195043e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.181460317460317455e+01 0.000000000000000000e+00
1.211029478458049802e+01 0.000000000000000000e+00
1.240507936507936471e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.296834467120181422e+01 0.000000000000000000e+00
1.324662131519274411e+01 0.000000000000000000e+00
1.352145124716553326e+01 0.000000000000000000e+00
1.380517006802721092e+01 0.000000000000000000e+00
1.407818594104308474e+01 0.000000000000000000e+00
1.435954648526077015e+01 0.000000000000000000e+00
1.465124716553287954e+01 0.000000000000000000e+00
1.493061224489795968e+01 0.000000000000000000e+00
1.521251700680272023e+01 0.000000000000000000e+00
1.549714285714285644e+01 0.000000000000000000e+00
1.577505668934240290e+01 0.000000000000000000e+00
1.605170068027210917e+01 0.000000000000000000e+00
1.634430839002267533e+01 0.000000000000000000e+00
1.663219954648526056e+01 0.000000000000000000e+00
1.692698412698412724e+01 0.000000000000000000e+00
1.719746031746031889e+01 0.000000000000000000e+00
1.748625850340135912e+01 0.000000000000000000e+00
1.777560090702947804e+01 0.000000000000000000e+00
1.804353741496598573e+01 0.000000000000000000e+00
1.833541950113378860e+01 0.000000000000000000e+00
1.862820861678004647e+01 0.000000000000000000e+00
1.891210884353741406e+01 0.000000000000000000e+00
1.918167800453514715e+01 0.000000000000000000e+00
1.946485260770975145e+01 0.000000000000000000e+00
1.973986394557823232e+01 0.000000000000000000e+00
2.001904761904761898e+01 0.000000000000000000e+00
2.030403628117913684e+01 0.000000000000000000e+00
2.058376417233560218e+01 0.000000000000000000e+00
2.086839002267573662e+01 0.000000000000000000e+00
2.116335600907029502e+01 0.000000000000000000e+00
2.143002267573696074e+01 0.000000000000000000e+00
2.171392290249433188e+01 0.000000000000000000e+00
2.200907029478458199e+01 0.000000000000000000e+00
2.228807256235827694e+01 0.000000000000000000e+00
2.257668934240362901e+01 0.000000000000000000e+00
2.284970521541950106e+01 0.000000000000000000e+00
2.313451247165532720e+01 0.000000000000000000e+00
2.343401360544217837e+01 0.000000000000000000e+00
2.371537414965986557e+01 0.000000000000000000e+00
2.398784580498866248e+01 0.000000000000000000e+00
2.426485260770975216e+01 0.000000000000000000e+00
2.456199546485260754e+01 0.000000000000000000e+00
2.484009070294784749e+01 0.000000000000000000e+00
2.510621315192743808e+01 0.000000000000000000e+00
2.539827664399092910e+01 0.000000000000000000e+00
2.567981859410430800e+01 0.000000000000000000e+00
2.595845804988662309e+01 0.000000000000000000e+00
2.624888888888888872e+01 0.000000000000000000e+00
2.652009070199999741e+01 0.000000000000000000e+00
2.679582766439909136e+01 0.000000000000000000e+00
2.708317460317460146e+01 0.000000000000000000e+00
2.736580498866213063e+01 0.000000000000000000e+00
2.763936507936507780e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.822403628117913854e+01 0.000000000000000000e+00
2.851791383219954668e+01 0.000000000000000000e+00
2.879165532879818556e+01 0.000000000000000000e+00
2.907827664399092882e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
3.049850340136054427e+01 0.000000000000000000e+00
3.078058956916099831e+01 0.000000000000000000e+00
3.105632653061224602e+01 0.000000000000000000e+00
3.134439909297052296e+01 0.000000000000000000e+00
3.162757369614512371e+01 0.000000000000000000e+00
3.191927437641723486e+01 0.000000000000000000e+00
3.218757369614512243e+01 0.000000000000000000e+00
3.246548752834467422e+01 0.000000000000000000e+00
3.275555555555555287e+01 0.000000000000000000e+00
3.303945578231292757e+01 0.000000000000000000e+00
3.332208616780045674e+01 0.000000000000000000e+00
3.359528344671201694e+01 0.000000000000000000e+00
3.388680272108843639e+01 0.000000000000000000e+00
3.417106575900000109e+01 0.000000000000000000e+00
3.445986394557823473e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
3.502820861678004860e+01 0.000000000000000000e+00
3.530684807256236013e+01 0.000000000000000000e+00
3.558603174603174324e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
3.670022675736961304e+01 0.000000000000000000e+00
3.699773242630385539e+01 0.000000000000000000e+00
3.728616780045351220e+01 0.000000000000000000e+00
3.757714285714286007e+01 0.000000000000000000e+00
3.784907029478458185e+01 0.000000000000000000e+00
3.812498866213152127e+01 0.000000000000000000e+00
3.840145124716553227e+01 0.000000000000000000e+00
3.869696145124716224e+01 0.000000000000000000e+00
3.897451247165533061e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
3.954340136054421606e+01 0.000000000000000000e+00
3.983691609977324077e+01 0.000000000000000000e+00
4.010721088435374071e+01 0.000000000000000000e+00
4.038240362811791329e+01 0.000000000000000000e+00
4.067102040816326536e+01 0.000000000000000000e+00
4.096362811791383507e+01 0.000000000000000000e+00
4.123954648526077449e+01 0.000000000000000000e+00
4.152163265306122497e+01 0.000000000000000000e+00
4.181678004535147153e+01 0.000000000000000000e+00
4.208743764172335489e+01 0.000000000000000000e+00
4.238022675736961276e+01 0.000000000000000000e+00
4.265868480725623613e+01 0.000000000000000000e+00
4.294294784580498714e+01 0.000000000000000000e+00
4.321052154195011497e+01 0.000000000000000000e+00
4.351492063492063522e+01 0.000000000000000000e+00
4.378702947845805227e+01 0.000000000000000000e+00
4.407927437641723145e+01 0.000000000000000000e+00
4.433414965899999771e+01 0.000000000000000000e+00
4.463310657596371556e+01 0.000000000000000000e+00
4.492081632653061263e+01 0.000000000000000000e+00
4.520145124716552942e+01 0.000000000000000000e+00
4.549115646258503176e+01 0.000000000000000000e+00
4.574947845804988589e+01 0.000000000000000000e+00
4.606294784580499169e+01 0.000000000000000000e+00
4.633814058956916426e+01 0.000000000000000000e+00
4.662349206349206554e+01 0.000000000000000000e+00
4.690467120181406102e+01 0.000000000000000000e+00
4.718276643990929387e+01 0.000000000000000000e+00
4.746775510204081883e+01 0.000000000000000000e+00
4.775201814058956984e+01 0.000000000000000000e+00
4.802975056689342637e+01 0.000000000000000000e+00
4.831600907029478265e+01 0.000000000000000000e+00
4.861061224489795762e+01 0.000000000000000000e+00
4.889396825396825363e+01 0.000000000000000000e+00
4.916698412698412568e+01 0.000000000000000000e+00
4.944598639455782063e+01 0.000000000000000000e+00
4.974040816326530745e+01 0.000000000000000000e+00
5.002485260770975373e+01 0.000000000000000000e+00
5.030258503401360315e+01 0.000000000000000000e+00
5.058539682539682758e+01 0.000000000000000000e+00
5.086693877500000127e+01 1.000000000000000000e+00
5.115664399092970172e+01 0.000000000000000000e+00
5.143600907029478719e+01 0.000000000000000000e+00
5.172226757369614347e+01 0.000000000000000000e+00
5.199873015873016158e+01 0.000000000000000000e+00
5.228770975056688997e+01 0.000000000000000000e+00
5.256000000000000227e+01 0.000000000000000000e+00
5.283700680272109196e+01 0.000000000000000000e+00
5.312852607709750430e+01 0.000000000000000000e+00
5.342385487528344612e+01 0.000000000000000000e+00
5.368816326530612315e+01 0.000000000000000000e+00
5.397206349206349074e+01 0.000000000000000000e+00
5.425306122448979806e+01 0.000000000000000000e+00
5.450757369614512271e+01 0.000000000000000000e+00
5.481596371882086061e+01 0.000000000000000000e+00
5.511219954648525743e+01 0.000000000000000000e+00
5.538666666666666316e+01 0.000000000000000000e+00
5.568380952380952209e+01 0.000000000000000000e+00
5.595102040816326650e+01 0.000000000000000000e+00
5.623038548752834487e+01 0.000000000000000000e+00
5.651537414965986272e+01 0.000000000000000000e+00
5.680181405895691427e+01 0.000000000000000000e+00
5.709079365079364976e+01 0.000000000000000000e+00
5.737487528344671261e+01 0.000000000000000000e+00
5.766929705215419233e+01 0.000000000000000000e+00
5.795755102040816098e+01 0.000000000000000000e+00
5.822403628117913854e+01 0.000000000000000000e+00
5.850902494331065640e+01 0.000000000000000000e+00
5.878712018140589635e+01 0.000000000000000000e+00
5.906612244897959130e+01 0.000000000000000000e+00
5.934349206349206440e+01 0.000000000000000000e+00
5.963845804988662280e+01 0.000000000000000000e+00
5.992326530612245250e+01 0.000000000000000000e+00
6.021605442176871037e+01 0.000000000000000000e+00
6.048380952380952635e+01 0.000000000000000000e+00
6.077242630385487843e+01 0.000000000000000000e+00
6.104018140589569441e+01 0.000000000000000000e+00
6.133079365079365175e+01 0.000000000000000000e+00
6.160417233560090722e+01 0.000000000000000000e+00
6.188770975056689139e+01 0.000000000000000000e+00
6.218485260770975032e+01 0.000000000000000000e+00
6.246439909297052395e+01 0.000000000000000000e+00
6.273596371882086231e+01 0.000000000000000000e+00
6.302367346938775228e+01 0.000000000000000000e+00
6.330394557823129276e+01 0.000000000000000000e+00
6.358458049886621666e+01 0.000000000000000000e+00
6.386467120181406187e+01 0.000000000000000000e+00
6.415655328798186474e+01 0.000000000000000000e+00
6.443482993197278574e+01 0.000000000000000000e+00
6.473088435374150151e+01 0.000000000000000000e+00
6.501133786848072305e+01 0.000000000000000000e+00
6.529487528344671432e+01 0.000000000000000000e+00
6.556789115646257926e+01 0.000000000000000000e+00
6.588063492063491822e+01 0.000000000000000000e+00
6.614639455699999360e+01 0.000000000000000000e+00
6.644263038548753286e+01 0.000000000000000000e+00
6.671800453514738649e+01 0.000000000000000000e+00
6.700861678004535804e+01 0.000000000000000000e+00
6.727238095238095639e+01 0.000000000000000000e+00
6.755900226757370319e+01 0.000000000000000000e+00
6.784362811791383763e+01 0.000000000000000000e+00
6.812371882086168284e+01 0.000000000000000000e+00
6.840181405895691569e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
6.898485260770975458e+01 0.000000000000000000e+00
6.925950113378684136e+01 0.000000000000000000e+00
6.953777777777777658e+01 0.000000000000000000e+00
6.982875283446712444e+01 0.000000000000000000e+00
7.010938775510203413e+01 0.000000000000000000e+00
7.039600907029478094e+01 0.000000000000000000e+00
7.066757369614512641e+01 0.000000000000000000e+00
7.094784580498865978e+01 0.000000000000000000e+00
7.123428571428571843e+01 0.000000000000000000e+00
7.152417233560090892e+01 0.000000000000000000e+00
7.180807256235827651e+01 0.000000000000000000e+00
7.209306122448980148e+01 0.000000000000000000e+00
7.237569160997732354e+01 0.000000000000000000e+00
7.265541950113379244e+01 0.000000000000000000e+00
7.293278911564625844e+01 0.000000000000000000e+00
7.321850340136055024e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
7.378104308390022936e+01 0.000000000000000000e+00
7.407800453514738592e+01 0.000000000000000000e+00
7.435283446712017508e+01 0.000000000000000000e+00
7.462929705215420029e+01 0.000000000000000000e+00
7.489578231292516364e+01 0.000000000000000000e+00
7.517351473922902017e+01 0.000000000000000000e+00
7.545106575963718853e+01 0.000000000000000000e+00
7.574603174603174693e+01 0.000000000000000000e+00
7.603102040816327190e+01 0.000000000000000000e+00
7.630077097505669315e+01 0.000000000000000000e+00
7.659628117913831602e+01 0.000000000000000000e+00
7.687727891156463045e+01 0.000000000000000000e+00
7.717532879818594438e+01 0.000000000000000000e+00
7.745233560090703406e+01 0.000000000000000000e+00
7.774439909297052509e+01 0.000000000000000000e+00
7.802412698412697978e+01 0.000000000000000000e+00
7.829678004535146840e+01 0.000000000000000000e+00
7.857922902494331652e+01 0.000000000000000000e+00
7.886077097505669542e+01 0.000000000000000000e+00
7.914557823129251801e+01 0.000000000000000000e+00
7.943274376417232929e+01 0.000000000000000000e+00
7.971755102040816610e+01 0.000000000000000000e+00
7.999782312925169947e+01 0.000000000000000000e+00
8.028770975056688997e+01 0.000000000000000000e+00
8.056290249433106965e+01 0.000000000000000000e+00
8.084789115646258040e+01 0.000000000000000000e+00
8.113451247165532720e+01 0.000000000000000000e+00
8.141732426303855163e+01 0.000000000000000000e+00
8.170920634920635450e+01 0.000000000000000000e+00
8.198548752834467734e+01 0.000000000000000000e+00
8.227138321995464310e+01 0.000000000000000000e+00
8.256163265306122412e+01 0.000000000000000000e+00
8.284172335600906933e+01 0.000000000000000000e+00
8.312471655328798192e+01 0.000000000000000000e+00
8.339918367346939476e+01 0.000000000000000000e+00
8.368798185941042789e+01 0.000000000000000000e+00
8.397387755102040785e+01 0.000000000000000000e+00
8.424888888888888516e+01 0.000000000000000000e+00
8.453351473922901960e+01 0.000000000000000000e+00
8.482630385487527747e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
8.538303854875283605e+01 0.000000000000000000e+00
8.565333333300000618e+01 0.000000000000000000e+00
8.595138321995464992e+01 0.000000000000000000e+00
8.622439909297051486e+01 0.000000000000000000e+00
8.649995464852607086e+01 0.000000000000000000e+00
8.678802721088435135e+01 0.000000000000000000e+00
8.707882086167801106e+01 0.000000000000000000e+00
8.736072562358276627e+01 0.000000000000000000e+00
8.763700680272108912e+01 0.000000000000000000e+00
8.792018140589568986e+01 0.000000000000000000e+00
8.820680272108843667e+01 0.000000000000000000e+00
8.848163265306122582e+01 0.000000000000000000e+00
8.876970521541950632e+01 0.000000000000000000e+00
8.905433106575964075e+01 0.000000000000000000e+00
8.934476190476190993e+01 0.000000000000000000e+00
8.962648526077097699e+01 0.000000000000000000e+00
8.990548752834466484e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
9.046857142857142264e+01 0.000000000000000000e+00
9.075755102040815814e+01 0.000000000000000000e+00
9.103800453514739388e+01 0.000000000000000000e+00
9.131700680272108173e+01 0.000000000000000000e+00
9.161233560090703065e+01 0.000000000000000000e+00
9.189351473922901903e+01 0.000000000000000000e+00
9.217287981859409740e+01 0.000000000000000000e+00
9.245315192700000750e+01 0.000000000000000000e+00
9.274666666666666970e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
9.328544217687074536e+01 0.000000000000000000e+00
9.358512471655328113e+01 0.000000000000000000e+00
9.387392290249432847e+01 0.000000000000000000e+00
9.415002267573696315e+01 0.000000000000000000e+00
9.442086167800454177e+01 0.000000000000000000e+00
9.470149659863945146e+01 0.000000000000000000e+00
9.498412698412698774e+01 0.000000000000000000e+00
9.527600907029479060e+01 0.000000000000000000e+00
9.555229024943311344e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
9.613224489795918259e+01 0.000000000000000000e+00
9.641287981859410650e+01 0.000000000000000000e+00
9.669823129251700777e+01 0.000000000000000000e+00
9.697541950113378562e+01 0.000000000000000000e+00
9.726548752834466427e+01 0.000000000000000000e+00
9.754485260770975685e+01 0.000000000000000000e+00
9.784072562358277025e+01 0.000000000000000000e+00
9.813333333333333997e+01 0.000000000000000000e+00
9.842213151927437309e+01 0.000000000000000000e+00
9.869387755102040671e+01 0.000000000000000000e+00
9.895836734693877190e+01 0.000000000000000000e+00
9.922340136054421578e+01 0.000000000000000000e+00
9.951564625850339496e+01 0.000000000000000000e+00
9.980462585034013046e+01 0.000000000000000000e+00
1.000790929705215433e+02 0.000000000000000000e+00
1.003658956916099783e+02 0.000000000000000000e+00
1.006601360544217698e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.012206802721088366e+02 0.000000000000000000e+00
1.015024036281179178e+02 0.000000000000000000e+00
1.017792290249433051e+02 0.000000000000000000e+00
1.020651247165532851e+02 0.000000000000000000e+00
1.023502947845804982e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.034851700680272160e+02 0.000000000000000000e+00
1.037746938775510159e+02 0.000000000000000000e+00
1.040500680272108838e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.051843990929705228e+02 0.000000000000000000e+00
1.054563265306122446e+02 0.000000000000000000e+00
1.057498412698412693e+02 0.000000000000000000e+00
1.060302947845805051e+02 0.000000000000000000e+00
1.063123809523809484e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.077367800453514803e+02 0.000000000000000000e+00
1.080130612244897890e+02 0.000000000000000000e+00
1.083063945578231255e+02 0.000000000000000000e+00
1.085857596371882039e+02 0.000000000000000000e+00
1.088449886621315130e+02 0.000000000000000000e+00
1.091481179138321949e+02 0.000000000000000000e+00
1.094323809523809530e+02 0.000000000000000000e+00
1.097108390022675763e+02 0.000000000000000000e+00
1.099951020408163203e+02 0.000000000000000000e+00
1.102675736961451207e+02 0.000000000000000000e+00
1.105547392290249462e+02 0.000000000000000000e+00
1.108411791383219906e+02 0.000000000000000000e+00
1.111091156462585019e+02 0.000000000000000000e+00
1.113959183673469369e+02 0.000000000000000000e+00
1.116805442176870713e+02 0.000000000000000000e+00
1.119590022675736947e+02 0.000000000000000000e+00
1.122372789115646299e+02 0.000000000000000000e+00
1.125206349206349188e+02 0.000000000000000000e+00
1.128137868480725672e+02 0.000000000000000000e+00
1.130975056689342466e+02 0.000000000000000000e+00
1.133895691609977376e+02 0.000000000000000000e+00
1.136752834467120152e+02 0.000000000000000000e+00
1.139620861678004502e+02 0.000000000000000000e+00
1.142429024943310623e+02 0.000000000000000000e+00
1.145358730158730225e+02 0.000000000000000000e+00
1.148097959183673424e+02 0.000000000000000000e+00
1.151053061224489795e+02 0.000000000000000000e+00
1.153710657596371902e+02 0.000000000000000000e+00
1.156636734693877600e+02 0.000000000000000000e+00
1.159424943310657596e+02 0.000000000000000000e+00
1.162242176870748267e+02 0.000000000000000000e+00
1.165015873015873069e+02 0.000000000000000000e+00
1.167889342403628063e+02 0.000000000000000000e+00
1.170534240362811857e+02 0.000000000000000000e+00
1.173416780045351544e+02 0.000000000000000000e+00
1.176194104308389967e+02 0.000000000000000000e+00
1.179096598639455777e+02 0.000000000000000000e+00
1.181957369614512459e+02 0.000000000000000000e+00
1.184890702947845824e+02 0.000000000000000000e+00
1.187658956916099839e+02 0.000000000000000000e+00
1.190545124716553289e+02 0.000000000000000000e+00
1.193315192743764186e+02 0.000000000000000000e+00
1.196085260770975083e+02 0.000000000000000000e+00
1.198898866213151990e+02 0.000000000000000000e+00
1.201806802721088445e+02 0.000000000000000000e+00
1.204618594104308329e+02 0.000000000000000000e+00
1.207671655328798153e+02 0.000000000000000000e+00
1.210430839002267618e+02 0.000000000000000000e+00
1.213097505668934275e+02 0.000000000000000000e+00
1.215722448979591803e+02 0.000000000000000000e+00
1.218688435374149606e+02 0.000000000000000000e+00
1.221494784580498845e+02 0.000000000000000000e+00
1.224339229024943307e+02 0.000000000000000000e+00
1.227065759637188194e+02 0.000000000000000000e+00
1.230055328798185883e+02 0.000000000000000000e+00
1.232856235827664335e+02 0.000000000000000000e+00
1.235789569160997701e+02 0.000000000000000000e+00
1.238521541950113374e+02 0.000000000000000000e+00
1.241322448979591826e+02 0.000000000000000000e+00
1.244266666666666623e+02 0.000000000000000000e+00
1.247132879818594091e+02 0.000000000000000000e+00
1.249922902494331112e+02 0.000000000000000000e+00
1.252810884353741443e+02 0.000000000000000000e+00
1.255624489795918350e+02 0.000000000000000000e+00
1.258657596371882050e+02 0.000000000000000000e+00
1.261373242630385505e+02 0.000000000000000000e+00
1.264101587301587273e+02 0.000000000000000000e+00
1.266938775510204067e+02 0.000000000000000000e+00
1.269750566893424093e+02 0.000000000000000000e+00
1.272517006802721085e+02 0.000000000000000000e+00
1.275395918367347008e+02 0.000000000000000000e+00
1.278345578231292450e+02 0.000000000000000000e+00
1.281006802721088320e+02 0.000000000000000000e+00
1.283940136054421828e+02 0.000000000000000000e+00
1.286577777777777669e+02 0.000000000000000000e+00
1.289502040816326485e+02 0.000000000000000000e+00
1.292206802721088366e+02 0.000000000000000000e+00
1.295080272108843644e+02 0.000000000000000000e+00
1.297890249433106646e+02 0.000000000000000000e+00
1.300660317460317401e+02 0.000000000000000000e+00
1.303533786848072680e+02 0.000000000000000000e+00
1.306269387755102116e+02 0.000000000000000000e+00
1.309253514739229161e+02 0.000000000000000000e+00
1.312039909297052134e+02 0.000000000000000000e+00
1.314913378684807128e+02 0.000000000000000000e+00
1.317681632653061286e+02 0.000000000000000000e+00
1.320682086167800549e+02 0.000000000000000000e+00
1.323548299319728017e+02 0.000000000000000000e+00
1.326378231292517000e+02 0.000000000000000000e+00
1.329063038548752900e+02 0.000000000000000000e+00
1.332018140589569271e+02 0.000000000000000000e+00
1.334751927437641825e+02 0.000000000000000000e+00
1.337576417233560164e+02 0.000000000000000000e+00
1.340388208616780048e+02 0.000000000000000000e+00
1.343250793650793753e+02 0.000000000000000000e+00
1.346026303854875152e+02 0.000000000000000000e+00
1.348939682539682678e+02 0.000000000000000000e+00
1.351662585034013659e+02 0.000000000000000000e+00
1.354619501133786912e+02 0.000000000000000000e+00
1.357458503401360588e+02 0.000000000000000000e+00
1.360250340136054490e+02 0.000000000000000000e+00
1.363038548752834345e+02 0.000000000000000000e+00
1.365866666666666731e+02 0.000000000000000000e+00
1.368729251700680152e+02 0.000000000000000000e+00
1.371533786848072509e+02 0.000000000000000000e+00
1.374254875283446609e+02 0.000000000000000000e+00
1.377213605442176743e+02 0.000000000000000000e+00
1.380027210884353792e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.385790476190476284e+02 0.000000000000000000e+00
1.388607709750566812e+02 0.000000000000000000e+00
1.391492063492063380e+02 0.000000000000000000e+00
1.394202267573696190e+02 0.000000000000000000e+00
1.396997732426303855e+02 0.000000000000000000e+00
1.399949206349206463e+02 0.000000000000000000e+00
1.402819047619047694e+02 0.000000000000000000e+00
1.405645351473922915e+02 0.000000000000000000e+00
1.408420861678004599e+02 0.000000000000000000e+00
1.411272562358276730e+02 0.000000000000000000e+00
1.414093424036281306e+02 0.000000000000000000e+00
1.416914285714285597e+02 0.000000000000000000e+00
1.419570068027210823e+02 0.000000000000000000e+00
1.422378231292516944e+02 0.000000000000000000e+00
1.425327891156462670e+02 0.000000000000000000e+00
1.427983673469387895e+02 0.000000000000000000e+00
1.430951473922902437e+02 0.000000000000000000e+00
1.433770521541950131e+02 0.000000000000000000e+00
1.436426303854875357e+02 0.000000000000000000e+00
1.439414058956916165e+02 0.000000000000000000e+00
1.442245804988662030e+02 0.000000000000000000e+00
1.445122902494331072e+02 0.000000000000000000e+00
1.447987301587301658e+02 0.000000000000000000e+00
1.450795464852607779e+02 0.000000000000000000e+00
1.453656235820000120e+02 0.000000000000000000e+00
1.456446258503401339e+02 0.000000000000000000e+00
1.459263492063492151e+02 0.000000000000000000e+00
1.462169614512471583e+02 0.000000000000000000e+00
1.465023129251700595e+02 0.000000000000000000e+00
1.467711564625850258e+02 0.000000000000000000e+00
1.470561451247165508e+02 0.000000000000000000e+00
1.473387755102040728e+02 0.000000000000000000e+00
1.476185034013605559e+02 0.000000000000000000e+00
1.479056689342403672e+02 0.000000000000000000e+00
1.482100680272108946e+02 0.000000000000000000e+00
1.484794557823129253e+02 0.000000000000000000e+00
1.487639002267573574e+02 0.000000000000000000e+00
1.490548752834467052e+02 0.000000000000000000e+00
1.493170068027210959e+02 0.000000000000000000e+00
1.496045351473922835e+02 0.000000000000000000e+00
1.498828117913832330e+02 0.000000000000000000e+00
1.501685260770975106e+02 0.000000000000000000e+00
1.504549659863945692e+02 0.000000000000000000e+00
1.507325170068027091e+02 0.000000000000000000e+00
1.510129705215419449e+02 0.000000000000000000e+00
1.512858049886621359e+02 0.000000000000000000e+00
1.515860317460317503e+02 0.000000000000000000e+00
1.518614058956916040e+02 0.000000000000000000e+00
1.521572789115646174e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.527087528344671341e+02 0.000000000000000000e+00
1.529745124709999970e+02 0.000000000000000000e+00
1.532707482993197345e+02 0.000000000000000000e+00
1.535609977324263014e+02 0.000000000000000000e+00
1.538423582759999988e+02 0.000000000000000000e+00
1.541347845804988594e+02 0.000000000000000000e+00
1.544107029478458060e+02 0.000000000000000000e+00
1.546842630385487496e+02 0.000000000000000000e+00
1.549843083900226759e+02 0.000000000000000000e+00
1.552618594104308443e+02 0.000000000000000000e+00
1.555350566893424116e+02 0.000000000000000000e+00
1.558341950113378687e+02 0.000000000000000000e+00
1.561150113378684807e+02 0.000000000000000000e+00
1.563853061224489807e+02 0.000000000000000000e+00
1.566717460317460393e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.572400907029478390e+02 0.000000000000000000e+00
1.575308843537414987e+02 0.000000000000000000e+00
1.578113378684807344e+02 0.000000000000000000e+00
1.580870748299319644e+02 0.000000000000000000e+00
1.583691609977324219e+02 0.000000000000000000e+00
1.586476190476190595e+02 0.000000000000000000e+00
1.589242630385487587e+02 0.000000000000000000e+00
1.592195918367347076e+02 0.000000000000000000e+00
1.594962358276644068e+02 0.000000000000000000e+00
1.597786848072562407e+02 0.000000000000000000e+00
1.600732879818594085e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.606403628117913911e+02 0.000000000000000000e+00
1.609286167800453597e+02 0.000000000000000000e+00
1.612065306122449044e+02 0.000000000000000000e+00
1.614858956916099828e+02 0.000000000000000000e+00
1.617659863945578138e+02 0.000000000000000000e+00
1.620631292517006727e+02 0.000000000000000000e+00
1.623301587301587290e+02 0.000000000000000000e+00
1.626240362811791442e+02 0.000000000000000000e+00
1.629004988662131552e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.634760997732426233e+02 0.000000000000000000e+00
1.637589115646258620e+02 0.000000000000000000e+00
1.640379138321995356e+02 0.000000000000000000e+00
1.643372335600907093e+02 0.000000000000000000e+00
1.645960997732426279e+02 0.000000000000000000e+00
1.648896145124716668e+02 0.000000000000000000e+00
1.651762358276643852e+02 0.000000000000000000e+00
1.654472562358276662e+02 0.000000000000000000e+00
1.657222675736961435e+02 0.000000000000000000e+00
1.660079818594104211e+02 0.000000000000000000e+00
1.662829931972788984e+02 0.000000000000000000e+00
1.665852154195011394e+02 0.000000000000000000e+00
1.668645804988662178e+02 0.000000000000000000e+00
1.671579138321995401e+02 0.000000000000000000e+00
1.674378231292517114e+02 0.000000000000000000e+00
1.677170068027211016e+02 0.000000000000000000e+00
1.679989115646258426e+02 0.000000000000000000e+00
1.682869841269841231e+02 0.000000000000000000e+00
1.685775963718820947e+02 0.000000000000000000e+00
1.688613151927437741e+02 0.000000000000000000e+00
1.691210884349999901e+02 0.000000000000000000e+00
1.694156916099773298e+02 0.000000000000000000e+00
1.696985034013605400e+02 0.000000000000000000e+00
1.699854875283446631e+02 0.000000000000000000e+00
1.702688435374149662e+02 0.000000000000000000e+00
1.705487528344671091e+02 0.000000000000000000e+00
1.708382766439909233e+02 0.000000000000000000e+00
1.711187301587301590e+02 0.000000000000000000e+00
1.713879365079365016e+02 0.000000000000000000e+00
1.716816326530612287e+02 0.000000000000000000e+00
1.719608163265306189e+02 0.000000000000000000e+00
1.722496145124716520e+02 0.000000000000000000e+00
1.725171882086167727e+02 0.000000000000000000e+00
1.728119727891156572e+02 0.000000000000000000e+00
1.730922448979591763e+02 0.000000000000000000e+00
1.733723356009070358e+02 0.000000000000000000e+00
1.736417233560090665e+02 0.000000000000000000e+00
1.739314285714285688e+02 0.000000000000000000e+00
1.742287528344671159e+02 0.000000000000000000e+00
1.745182766439909301e+02 0.000000000000000000e+00
1.747963718820861629e+02 0.000000000000000000e+00
1.750768253968253987e+02 0.000000000000000000e+00
1.753583673469387634e+02 0.000000000000000000e+00
1.756431746031746002e+02 0.000000000000000000e+00
1.759154648526076983e+02 0.000000000000000000e+00
1.761973696145124677e+02 0.000000000000000000e+00
1.764816326530612116e+02 0.000000000000000000e+00
1.767649886621315147e+02 0.000000000000000000e+00
1.770434467120181523e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.776179591836734630e+02 0.000000000000000000e+00
1.778958730158730077e+02 0.000000000000000000e+00
1.781775963718820890e+02 0.000000000000000000e+00
1.784760090702947934e+02 0.000000000000000000e+00
1.787562811791383126e+02 0.000000000000000000e+00
1.790365532879818602e+02 0.000000000000000000e+00
1.793249886621315170e+02 0.000000000000000000e+00
1.795947392290249525e+02 0.000000000000000000e+00
1.798808163265306064e+02 0.000000000000000000e+00
1.801558276643990837e+02 0.000000000000000000e+00
1.804457142857142742e+02 0.000000000000000000e+00
1.807227210884353781e+02 0.000000000000000000e+00
1.810029931972789257e+02 0.000000000000000000e+00
1.812767346938775574e+02 0.000000000000000000e+00
1.815753287981859501e+02 0.000000000000000000e+00
1.818512471655328682e+02 0.000000000000000000e+00
1.821453061224489716e+02 0.000000000000000000e+00
1.824134240362811852e+02 0.000000000000000000e+00
1.827145578231292404e+02 0.000000000000000000e+00
1.830113378684807230e+02 0.000000000000000000e+00
1.832829024943310685e+02 0.000000000000000000e+00
1.835424943310657682e+02 0.000000000000000000e+00
1.838307482993197368e+02 0.000000000000000000e+00
1.841053968253968378e+02 0.000000000000000000e+00
1.843954648526077165e+02 0.000000000000000000e+00
1.846862585034013478e+02 0.000000000000000000e+00
1.849719727891156538e+02 0.000000000000000000e+00
1.852711111111111109e+02 0.000000000000000000e+00
1.855434013605442090e+02 0.000000000000000000e+00
1.858271201814058884e+02 0.000000000000000000e+00
1.861095691609977223e+02 0.000000000000000000e+00
1.863936507936508065e+02 0.000000000000000000e+00
1.866681179138321909e+02 0.000000000000000000e+00
1.869607256235827606e+02 0.000000000000000000e+00
1.872360997732426426e+02 0.000000000000000000e+00
1.875248979591836758e+02 0.000000000000000000e+00
1.877964625850340212e+02 0.000000000000000000e+00
1.880763718820861641e+02 0.000000000000000000e+00
1.883668027210884475e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.894926077097505583e+02 0.000000000000000000e+00
1.897783219954648644e+02 0.000000000000000000e+00
1.900442630385487632e+02 0.000000000000000000e+00
1.903423129251700630e+02 0.000000000000000000e+00
1.906164172335600995e+02 0.000000000000000000e+00
1.908941496598639560e+02 0.000000000000000000e+00
1.911795011337868573e+02 0.000000000000000000e+00
1.914760997732426233e+02 0.000000000000000000e+00
1.917576417233560164e+02 0.000000000000000000e+00
1.920377324263038474e+02 0.000000000000000000e+00
1.923219954648526198e+02 0.000000000000000000e+00
1.925960997732426279e+02 0.000000000000000000e+00
1.928946938775510205e+02 0.000000000000000000e+00
1.931909297052154102e+02 0.000000000000000000e+00
1.934653968253968230e+02 0.000000000000000000e+00
1.937335147392290366e+02 0.000000000000000000e+00
1.940277551020408282e+02 0.000000000000000000e+00
1.943053061224489682e+02 0.000000000000000000e+00
1.945790476190476284e+02 0.000000000000000000e+00
1.948562358276643920e+02 0.000000000000000000e+00
1.951553741496598775e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.960206802721088479e+02 0.000000000000000000e+00
1.962866213151927468e+02 0.000000000000000000e+00
1.965719727891156481e+02 0.000000000000000000e+00
1.968542403628117938e+02 0.000000000000000000e+00
1.971256235827664511e+02 0.000000000000000000e+00
1.974260317460317538e+02 0.000000000000000000e+00
1.977075736961451184e+02 0.000000000000000000e+00
1.979825850340135958e+02 0.000000000000000000e+00
1.982672108843537444e+02 0.000000000000000000e+00
1.985420408163265336e+02 0.000000000000000000e+00
1.988342857142857270e+02 0.000000000000000000e+00
1.991256235827664511e+02 0.000000000000000000e+00
1.994002721088435237e+02 0.000000000000000000e+00
1.996810884353741358e+02 0.000000000000000000e+00
1.999718820861677955e+02 0.000000000000000000e+00
2.002541496598639412e+02 0.000000000000000000e+00
2.005342403628118007e+02 0.000000000000000000e+00
2.008143310657596317e+02 0.000000000000000000e+00
2.010985941043084040e+02 0.000000000000000000e+00
2.013785034013605468e+02 0.000000000000000000e+00
2.016526077097505549e+02 0.000000000000000000e+00
2.019394104308389899e+02 0.000000000000000000e+00
2.022064399092970461e+02 0.000000000000000000e+00
2.025108390022675735e+02 0.000000000000000000e+00
2.028105215419501235e+02 0.000000000000000000e+00
2.030926077097505811e+02 0.000000000000000000e+00
2.033607256235827663e+02 0.000000000000000000e+00
2.036511564625850212e+02 0.000000000000000000e+00
2.039312471655328807e+02 0.000000000000000000e+00
2.042053514739228888e+02 0.000000000000000000e+00
2.044850793650793719e+02 0.000000000000000000e+00
2.047582766439909392e+02 0.000000000000000000e+00
2.050481632653061297e+02 0.000000000000000000e+00
2.053385941043083847e+02 0.000000000000000000e+00
2.056181405895691512e+02 0.000000000000000000e+00
2.059025850340136117e+02 0.000000000000000000e+00
2.061933786848072430e+02 0.000000000000000000e+00
2.064671201814059032e+02 0.000000000000000000e+00
2.067357823129251813e+02 0.000000000000000000e+00
2.070376417233560176e+02 0.000000000000000000e+00
2.073269841269841152e+02 0.000000000000000000e+00
2.076132426303854857e+02 0.000000000000000000e+00
2.078840816326530501e+02 0.000000000000000000e+00
2.081681632653061342e+02 0.000000000000000000e+00
2.084620408163265211e+02 0.000000000000000000e+00
2.087388662131519368e+02 0.000000000000000000e+00
2.090098866213151894e+02 0.000000000000000000e+00
2.093012244897959135e+02 0.000000000000000000e+00
2.095793197278911464e+02 0.000000000000000000e+00
2.098579591836734721e+02 0.000000000000000000e+00
2.101373242630385505e+02 0.000000000000000000e+00
2.104195918367346962e+02 0.000000000000000000e+00
2.106975056689342409e+02 0.000000000000000000e+00
2.109786848070000076e+02 0.000000000000000000e+00
2.112631292517006898e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.118458049886621382e+02 0.000000000000000000e+00
2.121400453514739297e+02 0.000000000000000000e+00
2.124103401359999737e+02 0.000000000000000000e+00
2.127089342403628223e+02 0.000000000000000000e+00
2.129765079365079430e+02 0.000000000000000000e+00
2.132760090702947764e+02 0.000000000000000000e+00
2.135575510204081695e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.144175963718820981e+02 0.000000000000000000e+00
2.146953287981859546e+02 0.000000000000000000e+00
2.149745124716553164e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.155263492063492095e+02 0.000000000000000000e+00
2.158115192743764226e+02 0.000000000000000000e+00
2.161139229024943234e+02 0.000000000000000000e+00
2.163952834467120283e+02 0.000000000000000000e+00
2.166826303854875277e+02 0.000000000000000000e+00
2.169509297052154295e+02 0.000000000000000000e+00
2.172272108843537524e+02 0.000000000000000000e+00
2.175040362811791397e+02 0.000000000000000000e+00
2.177863038548752854e+02 0.000000000000000000e+00
2.180745578231292541e+02 0.000000000000000000e+00
2.183551927437641780e+02 0.000000000000000000e+00
2.186341950113378800e+02 0.000000000000000000e+00
2.189195464852607813e+02 0.000000000000000000e+00
2.191990929705215478e+02 0.000000000000000000e+00
2.194848072562358254e+02 0.000000000000000000e+00
2.197652607709750612e+02 0.000000000000000000e+00
2.200575056689342546e+02 0.000000000000000000e+00
2.203332426303854845e+02 0.000000000000000000e+00
2.206274829931972761e+02 0.000000000000000000e+00
2.209320634920634916e+02 0.000000000000000000e+00
2.211956462585033876e+02 0.000000000000000000e+00
2.214788208616780025e+02 0.000000000000000000e+00
2.217594557823129264e+02 0.000000000000000000e+00
2.220415419501133840e+02 0.000000000000000000e+00
2.223229024943310606e+02 0.000000000000000000e+00
2.226071655328798045e+02 0.000000000000000000e+00
2.229092063492063573e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.257081179138322113e+02 0.000000000000000000e+00
2.260032653061224437e+02 0.000000000000000000e+00
2.262831746031746150e+02 0.000000000000000000e+00
2.265598185941043141e+02 0.000000000000000000e+00
2.268350113378684796e+02 0.000000000000000000e+00
2.271216326530612264e+02 0.000000000000000000e+00
2.274058956916099703e+02 0.000000000000000000e+00
2.276994104308390092e+02 0.000000000000000000e+00
2.279746031746031747e+02 0.000000000000000000e+00
2.282443537414966102e+02 0.000000000000000000e+00
2.285391383219954662e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.291018594104308477e+02 0.000000000000000000e+00
2.293843083900226816e+02 0.000000000000000000e+00
2.296810884353741358e+02 0.000000000000000000e+00
2.299559183673469249e+02 0.000000000000000000e+00
2.302376417233560062e+02 0.000000000000000000e+00
2.305229931972789075e+02 0.000000000000000000e+00
2.308068934240362751e+02 0.000000000000000000e+00
2.310991383219954685e+02 0.000000000000000000e+00
2.313728798185941002e+02 0.000000000000000000e+00
2.316734693877550910e+02 0.000000000000000000e+00
2.319368707482993273e+02 0.000000000000000000e+00
2.322269387755102059e+02 0.000000000000000000e+00
2.325035827664399051e+02 0.000000000000000000e+00
2.327764172335600961e+02 0.000000000000000000e+00
2.330664852607709747e+02 0.000000000000000000e+00
2.333558276643991007e+02 0.000000000000000000e+00
2.336359183673469317e+02 0.000000000000000000e+00
2.339199999999999875e+02 0.000000000000000000e+00
2.342019047619047569e+02 0.000000000000000000e+00
2.344916099773242593e+02 0.000000000000000000e+00
2.347662585034013603e+02 0.000000000000000000e+00
2.350488888888888823e+02 0.000000000000000000e+00
2.353298866209999858e+02 0.000000000000000000e+00
2.356186848069999940e+02 0.000000000000000000e+00
2.358971428571428532e+02 0.000000000000000000e+00
2.361783219954648416e+02 0.000000000000000000e+00
2.364660317460317458e+02 0.000000000000000000e+00
2.367424943310657568e+02 0.000000000000000000e+00
2.370256689342403718e+02 0.000000000000000000e+00
2.373168253968254078e+02 0.000000000000000000e+00
2.376032653061224380e+02 0.000000000000000000e+00
2.378797278911564490e+02 0.000000000000000000e+00
2.381643537414965976e+02 0.000000000000000000e+00
2.384654875283446813e+02 0.000000000000000000e+00
2.387461224489796052e+02 0.000000000000000000e+00
2.390234920634920570e+02 0.000000000000000000e+00
2.392859863945578240e+02 0.000000000000000000e+00
2.395658956916099669e+02 0.000000000000000000e+00
2.398430839002267589e+02 0.000000000000000000e+00
2.401257142857142810e+02 0.000000000000000000e+00
2.404081632653061149e+02 0.000000000000000000e+00
2.407042176870748165e+02 0.000000000000000000e+00
2.409600000000000080e+02 0.000000000000000000e+00
2.412580498866213077e+02 0.000000000000000000e+00
2.415542857142857258e+02 0.000000000000000000e+00
2.418300226757369558e+02 0.000000000000000000e+00
2.421128344671201944e+02 0.000000000000000000e+00
2.423914739229024917e+02 0.000000000000000000e+00
2.426744671201814185e+02 0.000000000000000000e+00
2.429763265306122548e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.438229478458049755e+02 0.000000000000000000e+00
2.441106575963718797e+02 0.000000000000000000e+00
2.443923809523809609e+02 0.000000000000000000e+00
2.446697505668934127e+02 0.000000000000000000e+00
2.449538321995464969e+02 0.000000000000000000e+00
2.452417233560090608e+02 0.000000000000000000e+00
2.455109297052154318e+02 0.000000000000000000e+00
2.457857596371882209e+02 0.000000000000000000e+00
2.460658503401360520e+02 0.000000000000000000e+00
2.463533786848072680e+02 0.000000000000000000e+00
2.466419954648526129e+02 0.000000000000000000e+00
2.469182766439909358e+02 0.000000000000000000e+00
2.472032653061224607e+02 0.000000000000000000e+00
2.474964172335600949e+02 0.000000000000000000e+00
2.477861224489795973e+02 0.000000000000000000e+00
2.480685714285714312e+02 0.000000000000000000e+00
2.483651700680271972e+02 0.000000000000000000e+00
2.486327437641723463e+02 0.000000000000000000e+00
2.489213605442176913e+02 0.000000000000000000e+00
2.491969160997732331e+02 0.000000000000000000e+00
2.494764625850339996e+02 0.000000000000000000e+00
2.497598185941043027e+02 0.000000000000000000e+00
2.500455328798185803e+02 0.000000000000000000e+00
2.503490249433106669e+02 0.000000000000000000e+00


==> R48.dat <==
4.253424036281178822e+00 0.000000000000000000e+00
4.538412698412698454e+00 0.000000000000000000e+00
4.813968253968253563e+00 0.000000000000000000e+00
nan -1.000000000000000000e+00
5.322993197278911737e+00 0.000000000000000000e+00
5.621950113378685110e+00 0.000000000000000000e+00
5.880816326530612592e+00 0.000000000000000000e+00
6.130793650000000206e+00 1.000000000000000000e+00
6.378231292000000607e+00 1.000000000000000000e+00
6.675011337000000822e+00 1.000000000000000000e+00
6.932970521541950149e+00 0.000000000000000000e+00
7.209977324263038945e+00 0.000000000000000000e+00
7.452517006802721333e+00 0.000000000000000000e+00
7.707210884353741243e+00 0.000000000000000000e+00
7.983854875283446617e+00 0.000000000000000000e+00
nan -1.000000000000000000e+00
8.490521540999999672e+00 1.000000000000000000e+00
8.801814057999999719e+00 1.000000000000000000e+00
9.065215418999999386e+00 1.000000000000000000e+00
nan -1.000000000000000000e+00
9.577505668934239935e+00 0.000000000000000000e+00
9.868480725623582472e+00 0.000000000000000000e+00
1.012879818594104364e+01 0.000000000000000000e+00
1.040870748299319715e+01 0.000000000000000000e+00
1.064417233560090637e+01 0.000000000000000000e+00
1.093551020408163232e+01 0.000000000000000000e+00
1.118947845804988717e+01 0.000000000000000000e+00
1.143800453514739246e+01 0.000000000000000000e+00
1.169668934240362823e+01 0.000000000000000000e+00
1.195410430839002203e+01 0.000000000000000000e+00
1.222857142857142776e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.276643990929705197e+01 0.000000000000000000e+00
1.305251700599999864e+01 1.000000000000000000e+00
1.332680272099999819e+01 1.000000000000000000e+00
1.358439909199999995e+01 1.000000000000000000e+00
1.381405895691609942e+01 0.000000000000000000e+00
1.410539682539682538e+01 0.000000000000000000e+00
1.436843537414966043e+01 0.000000000000000000e+00
1.463002267499999931e+01 1.000000000000000000e+00
1.486512471599999863e+01 1.000000000000000000e+00
1.515972789099999929e+01 1.000000000000000000e+00
1.541714285714285637e+01 0.000000000000000000e+00
1.567909297052154116e+01 0.000000000000000000e+00
1.593523809523809476e+01 0.000000000000000000e+00
1.621188208616780102e+01 0.000000000000000000e+00
1.648090702947845898e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.700172335600906948e+01 0.000000000000000000e+00
1.727854875283446745e+01 0.000000000000000000e+00
1.753578231292517131e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.804807256235827495e+01 0.000000000000000000e+00
1.833759637188208558e+01 0.000000000000000000e+00
1.859138321995464693e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.914993197278911552e+01 0.000000000000000000e+00
1.942712018140589691e+01 0.000000000000000000e+00
1.967655328798186076e+01 0.000000000000000000e+00
1.993886621315192897e+01 0.000000000000000000e+00
2.020643990900000020e+01 0.000000000000000000e+00
2.047201814058956870e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.125188208616780017e+01 0.000000000000000000e+00
2.153777777777777658e+01 0.000000000000000000e+00
2.181260770975056573e+01 0.000000000000000000e+00
2.208979591836734713e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.257596371882086217e+01 0.000000000000000000e+00
2.285641723300000194e+01 0.000000000000000000e+00
2.313560090702947747e+01 0.000000000000000000e+00
2.336253968253968338e+01 0.000000000000000000e+00
2.364390022675737058e+01 0.000000000000000000e+00
2.391111111111111143e+01 0.000000000000000000e+00
2.418848072562358453e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.468154195011337748e+01 0.000000000000000000e+00
2.495038548752834373e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.549061224489796018e+01 0.000000000000000000e+00
2.578811791383219898e+01 0.000000000000000000e+00
2.605043083900226719e+01 0.000000000000000000e+00
2.631165532879818514e+01 0.000000000000000000e+00
2.655546485260770950e+01 0.000000000000000000e+00
2.682122448979591667e+01 0.000000000000000000e+00
2.709605442176870582e+01 0.000000000000000000e+00
2.738557823129251645e+01 0.000000000000000000e+00
2.763682539599999899e+01 0.000000000000000000e+00
2.791056689342403629e+01 0.000000000000000000e+00
2.817306122448979622e+01 0.000000000000000000e+00
2.842793650793650784e+01 0.000000000000000000e+00
2.870294784580498870e+01 0.000000000000000000e+00
2.894367346938775398e+01 0.000000000000000000e+00
2.923156462585033921e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.974693877551020549e+01 0.000000000000000000e+00
3.002140589569161122e+01 0.000000000000000000e+00
3.029478458049886669e+01 0.000000000000000000e+00
3.055147392290249542e+01 0.000000000000000000e+00
3.080616780045351533e+01 0.000000000000000000e+00
3.107591836734694013e+01 0.000000000000000000e+00
3.134965986394557902e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
3.186775510204081741e+01 0.000000000000000000e+00
3.215419501133786895e+01 0.000000000000000000e+00
3.242231292517006835e+01 0.000000000000000000e+00
3.268426303854874959e+01 0.000000000000000000e+00
3.294294784580498714e+01 0.000000000000000000e+00
3.321832199546485498e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
3.399383219954648183e+01 0.000000000000000000e+00
3.427519274376417258e+01 0.000000000000000000e+00
3.454349206349206014e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
3.505215419501134022e+01 0.000000000000000000e+00
3.534222222222221887e+01 0.000000000000000000e+00
3.559655328798186247e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
3.611573696145124757e+01 0.000000000000000000e+00
3.639129251700680356e+01 0.000000000000000000e+00
3.664580498866212821e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
3.822693877551020591e+01 0.000000000000000000e+00
3.850920634920635166e+01 0.000000000000000000e+00
3.878494331065759582e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
3.929414965986394748e+01 0.000000000000000000e+00
3.959292517006802825e+01 0.000000000000000000e+00
3.985179138321995396e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
4.034866213151927639e+01 0.000000000000000000e+00
4.064707482993197374e+01 0.000000000000000000e+00
4.090285714285714391e+01 0.000000000000000000e+00
4.118058956916100044e+01 0.000000000000000000e+00
4.141804988662131848e+01 0.000000000000000000e+00
4.167800453514739445e+01 0.000000000000000000e+00
4.195718820861677756e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
4.354848072562358396e+01 0.000000000000000000e+00
4.383945578231292473e+01 0.000000000000000000e+00
4.409995464852607938e+01 0.000000000000000000e+00
4.437913832100000633e+01 0.000000000000000000e+00
4.461551020408163026e+01 0.000000000000000000e+00
4.490630385487528287e+01 0.000000000000000000e+00
4.515954648526076909e+01 0.000000000000000000e+00
4.540897959183673294e+01 0.000000000000000000e+00
4.566748299319728233e+01 0.000000000000000000e+00
4.592507936507936250e+01 0.000000000000000000e+00
4.619954648526076824e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
4.702331065699999613e+01 1.000000000000000000e+00
4.729759637100000447e+01 1.000000000000000000e+00
4.755591836699999675e+01 1.000000000000000000e+00
4.778321995464852279e+01 0.000000000000000000e+00
4.807673469387754750e+01 0.000000000000000000e+00
4.833795918367346900e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
4.886058956899999828e+01 0.000000000000000000e+00
4.913034013605442141e+01 0.000000000000000000e+00
4.938739229024943000e+01 0.000000000000000000e+00
4.964952380952380651e+01 0.000000000000000000e+00
4.990149659863945431e+01 0.000000000000000000e+00
5.018231292517006636e+01 0.000000000000000000e+00
5.045206349206349472e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
5.097269841269841351e+01 0.000000000000000000e+00
5.124970521541950319e+01 0.000000000000000000e+00
5.150693877551020705e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
5.201886621315193082e+01 0.000000000000000000e+00
5.230748299319727579e+01 0.000000000000000000e+00
5.256253968253967912e+01 0.000000000000000000e+00
5.285224489699999850e+01 1.000000000000000000e+00
5.312108843537414771e+01 0.000000000000000000e+00
5.339827664399093266e+01 0.000000000000000000e+00
5.364571428571428413e+01 0.000000000000000000e+00
5.390893424036281090e+01 0.000000000000000000e+00
5.417814058956916057e+01 0.000000000000000000e+00
5.444299319727890918e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
5.522303854875283236e+01 0.000000000000000000e+00
5.550911564625850048e+01 0.000000000000000000e+00
5.578376417233560147e+01 0.000000000000000000e+00
5.606022675736961247e+01 0.000000000000000000e+00
5.627972789115646179e+01 0.000000000000000000e+00
5.654712018140589436e+01 0.000000000000000000e+00
5.682902494331065668e+01 0.000000000000000000e+00
5.710639455782312979e+01 0.000000000000000000e+00
5.733369614512471912e+01 0.000000000000000000e+00
5.761396825396825250e+01 0.000000000000000000e+00
5.788190476190476375e+01 0.000000000000000000e+00
5.815873015873015817e+01 0.000000000000000000e+00
5.840417233560090438e+01 0.000000000000000000e+00
5.865233560090702980e+01 0.000000000000000000e+00
5.892226757369614631e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
5.946158730158730066e+01 0.000000000000000000e+00
5.975891156462584775e+01 0.000000000000000000e+00
6.002213151927437451e+01 0.000000000000000000e+00
6.028299319727891259e+01 0.000000000000000000e+00
6.052662131519274169e+01 0.000000000000000000e+00
6.079219954648526425e+01 0.000000000000000000e+00
6.106702947845805340e+01 0.000000000000000000e+00
6.135655328798186048e+01 0.000000000000000000e+00
6.159092970521542298e+01 0.000000000000000000e+00
6.188136054421768506e+01 0.000000000000000000e+00
6.214421768707482840e+01 0.000000000000000000e+00
6.239909297052154358e+01 0.000000000000000000e+00
6.267392290249433273e+01 0.000000000000000000e+00
6.291482993197278972e+01 0.000000000000000000e+00
6.320272108843537495e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
6.371827664399093294e+01 0.000000000000000000e+00
6.399256235827664341e+01 0.000000000000000000e+00
6.426575963718821072e+01 0.000000000000000000e+00
6.452970521541949722e+01 0.000000000000000000e+00
6.477732426303855107e+01 0.000000000000000000e+00
6.504689342403628416e+01 0.000000000000000000e+00
6.532081632653061831e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
6.583891156462584604e+01 0.000000000000000000e+00
6.612535147392290469e+01 0.000000000000000000e+00
6.639346938775510409e+01 0.000000000000000000e+00
6.665578231292516875e+01 0.000000000000000000e+00
6.691210884353741051e+01 0.000000000000000000e+00
6.718947845804989072e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
6.796480725623582941e+01 0.000000000000000000e+00
6.825414965986394122e+01 0.000000000000000000e+00
6.851428571428571956e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
6.902331065759636886e+01 0.000000000000000000e+00
6.931356009070294988e+01 0.000000000000000000e+00
6.956752834467120294e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
7.008707482993197857e+01 0.000000000000000000e+00
7.036226757369614404e+01 0.000000000000000000e+00
7.061696145124716395e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
7.115120181405895039e+01 0.000000000000000000e+00
7.141315192743763873e+01 0.000000000000000000e+00
7.169451247165532948e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
7.220988662131519220e+01 0.000000000000000000e+00
7.248435374149660504e+01 0.000000000000000000e+00
7.275755102040815814e+01 0.000000000000000000e+00
7.302204081632653754e+01 0.000000000000000000e+00
7.326911564625849849e+01 0.000000000000000000e+00
7.353868480725623158e+01 0.000000000000000000e+00
7.381260770975056573e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
7.432907029478458583e+01 0.000000000000000000e+00
7.461714285714285211e+01 0.000000000000000000e+00
7.488544217687075388e+01 0.000000000000000000e+00
7.514666666666666117e+01 0.000000000000000000e+00
7.540390022675737214e+01 0.000000000000000000e+00
7.568126984126983814e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
7.645877551020407736e+01 0.000000000000000000e+00
7.674575963718821470e+01 0.000000000000000000e+00
7.700589569160997883e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
7.751492063492062812e+01 0.000000000000000000e+00
7.780498866213152098e+01 0.000000000000000000e+00
7.805931972789115036e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
7.857868480725623783e+01 0.000000000000000000e+00
7.885387755102040330e+01 0.000000000000000000e+00
7.910857142857142321e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
8.103963718820861573e+01 0.000000000000000000e+00
8.135328798185940968e+01 0.000000000000000000e+00


==> R49.dat <==
1.102947845804988641e-01 0.000000000000000000e+00
3.804081632653061318e-01 0.000000000000000000e+00
6.483446712018140490e-01 0.000000000000000000e+00
9.139229024943310575e-01 0.000000000000000000e+00
1.181315192000000014e+00 0.000000000000000000e+00
1.456326530612244818e+00 0.000000000000000000e+00
1.722448979591836737e+00 0.000000000000000000e+00
1.998548752834467201e+00 0.000000000000000000e+00
2.261768707482993079e+00 0.000000000000000000e+00
2.535147392290249435e+00 0.000000000000000000e+00
2.807437641723355970e+00 0.000000000000000000e+00
3.072834467120181490e+00 0.000000000000000000e+00
3.340226757369614496e+00 0.000000000000000000e+00
3.617777777777777981e+00 0.000000000000000000e+00
3.888435374149660007e+00 0.000000000000000000e+00
4.152743764172335261e+00 0.000000000000000000e+00
4.418684807256235914e+00 0.000000000000000000e+00
4.689342403628117495e+00 0.000000000000000000e+00
4.956734693877550946e+00 0.000000000000000000e+00
5.226303854875283150e+00 0.000000000000000000e+00
5.496780045351473909e+00 0.000000000000000000e+00
5.773786848072562705e+00 0.000000000000000000e+00
6.042448979591836355e+00 0.000000000000000000e+00
6.309115646258502963e+00 0.000000000000000000e+00
6.580317460317460565e+00 0.000000000000000000e+00
6.852607709750566656e+00 0.000000000000000000e+00
7.116371882086167666e+00 0.000000000000000000e+00
7.376689342403627947e+00 0.000000000000000000e+00
7.645895691609977618e+00 0.000000000000000000e+00
7.923990929705215791e+00 0.000000000000000000e+00
8.201541950113378832e+00 0.000000000000000000e+00
8.474195011337869232e+00 0.000000000000000000e+00
8.751383219954648851e+00 0.000000000000000000e+00
9.024036281179137475e+00 0.000000000000000000e+00
9.286893424036280820e+00 0.000000000000000000e+00
9.559909297052154642e+00 0.000000000000000000e+00
9.824580498866213318e+00 0.000000000000000000e+00
1.009977324263038589e+01 0.000000000000000000e+00
1.036462585034013628e+01 0.000000000000000000e+00
1.062965986394557838e+01 0.000000000000000000e+00
1.090249433106576049e+01 0.000000000000000000e+00
1.117151927437641667e+01 0.000000000000000000e+00
1.143891156462585101e+01 0.000000000000000000e+00
1.171428571428571352e+01 0.000000000000000000e+00
1.198095238095238102e+01 0.000000000000000000e+00
1.224544217687074799e+01 0.000000000000000000e+00
1.252154195011337912e+01 0.000000000000000000e+00
1.278548752834467095e+01 0.000000000000000000e+00
1.306467120181405939e+01 0.000000000000000000e+00
1.333206349206349195e+01 0.000000000000000000e+00
1.360852607709750650e+01 0.000000000000000000e+00
1.387501133786848051e+01 0.000000000000000000e+00
1.415092970521541993e+01 0.000000000000000000e+00
1.441904761904761934e+01 0.000000000000000000e+00
1.469696145124716580e+01 0.000000000000000000e+00
1.494367346938775576e+01 0.000000000000000000e+00
1.522775510204081684e+01 0.000000000000000000e+00
1.550802721088435376e+01 0.000000000000000000e+00
1.577578231292516975e+01 0.000000000000000000e+00
1.605496598639455641e+01 0.000000000000000000e+00
1.630675736961451250e+01 0.000000000000000000e+00
1.659392290249433088e+01 0.000000000000000000e+00
1.685950113378684634e+01 0.000000000000000000e+00
1.713324263038548878e+01 0.000000000000000000e+00
1.739501133786848186e+01 0.000000000000000000e+00
1.767637188208616905e+01 0.000000000000000000e+00
1.793668934240362844e+01 0.000000000000000000e+00
1.819537414965986244e+01 0.000000000000000000e+00
1.845678004535147565e+01 0.000000000000000000e+00
1.873469387755102034e+01 0.000000000000000000e+00
1.899573696145124657e+01 0.000000000000000000e+00
1.926367346938775427e+01 0.000000000000000000e+00
1.953523809500000041e+01 0.000000000000000000e+00
1.982548752800000003e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.035809523809523824e+01 0.000000000000000000e+00
2.063147392290249371e+01 0.000000000000000000e+00
2.090195011337868536e+01 0.000000000000000000e+00
2.116099773242630278e+01 0.000000000000000000e+00
2.142766439909297205e+01 0.000000000000000000e+00
2.170068027210884409e+01 0.000000000000000000e+00
2.198349206349206497e+01 0.000000000000000000e+00
2.224925170068027214e+01 0.000000000000000000e+00
2.251918367346938865e+01 0.000000000000000000e+00
2.279891156462585045e+01 0.000000000000000000e+00
2.306503401360544103e+01 0.000000000000000000e+00
2.333496598639455755e+01 0.000000000000000000e+00
2.360108843537414813e+01 0.000000000000000000e+00
2.387773242630385440e+01 0.000000000000000000e+00
2.414439909297052012e+01 0.000000000000000000e+00
2.441560090702947861e+01 0.000000000000000000e+00
2.468462585034013657e+01 0.000000000000000000e+00
2.494730158730158820e+01 0.000000000000000000e+00
2.522612244897959144e+01 0.000000000000000000e+00
2.549424036281179085e+01 0.000000000000000000e+00
2.576253968199999633e+01 0.000000000000000000e+00
2.603392290199999692e+01 0.000000000000000000e+00
2.630167800453514815e+01 0.000000000000000000e+00
2.657324263038548651e+01 0.000000000000000000e+00
2.683138321995464892e+01 0.000000000000000000e+00
2.710058956900000027e+01 0.000000000000000000e+00
2.737886621315192670e+01 0.000000000000000000e+00
2.764807256235827637e+01 0.000000000000000000e+00
2.791764172335600946e+01 0.000000000000000000e+00
2.819011337868480638e+01 0.000000000000000000e+00
2.845659863945578394e+01 0.000000000000000000e+00
2.873088435374149796e+01 0.000000000000000000e+00
2.900244897900000041e+01 0.000000000000000000e+00
2.927691609977324205e+01 0.000000000000000000e+00
2.954757369614512541e+01 0.000000000000000000e+00
2.982149659863945601e+01 0.000000000000000000e+00
3.008671201814058804e+01 0.000000000000000000e+00
3.035482993197278745e+01 0.000000000000000000e+00
3.062857142857142989e+01 0.000000000000000000e+00
3.089904761904761799e+01 0.000000000000000000e+00
3.116897959183673450e+01 0.000000000000000000e+00
3.143709750566893391e+01 0.000000000000000000e+00
3.171374149659864017e+01 0.000000000000000000e+00
3.198204081632653129e+01 0.000000000000000000e+00
3.225759637188208728e+01 0.000000000000000000e+00
3.252480725623582458e+01 0.000000000000000000e+00
3.279401360544217425e+01 0.000000000000000000e+00
3.306213151927437366e+01 0.000000000000000000e+00
3.333206349206349017e+01 0.000000000000000000e+00
3.359564625850340036e+01 0.000000000000000000e+00
3.387247165532879478e+01 0.000000000000000000e+00
3.413297052154194944e+01 0.000000000000000000e+00
3.440308390022675411e+01 0.000000000000000000e+00
3.466975056689342694e+01 0.000000000000000000e+00
3.493750566893424292e+01 0.000000000000000000e+00
3.521233560090703207e+01 0.000000000000000000e+00
3.548625850340135912e+01 0.000000000000000000e+00
3.575401360544217511e+01 0.000000000000000000e+00
3.601941043083900240e+01 0.000000000000000000e+00
3.628625850299999911e+01 0.000000000000000000e+00
3.656526077097505834e+01 0.000000000000000000e+00
3.683392290249432932e+01 0.000000000000000000e+00
3.710040816326530688e+01 0.000000000000000000e+00
3.737487528344671261e+01 0.000000000000000000e+00
3.765115646258503546e+01 0.000000000000000000e+00
3.792072562358276855e+01 0.000000000000000000e+00
3.819138321995465191e+01 0.000000000000000000e+00
3.846603174603174580e+01 0.000000000000000000e+00
3.873106575963718967e+01 0.000000000000000000e+00
3.899863945578231039e+01 0.000000000000000000e+00
3.927219954648526112e+01 0.000000000000000000e+00
3.954321995464852790e+01 0.000000000000000000e+00
3.981315192743764442e+01 0.000000000000000000e+00
4.008145124716553198e+01 0.000000000000000000e+00
4.035773242630385482e+01 0.000000000000000000e+00
4.062603174603174949e+01 0.000000000000000000e+00
4.090068027210884338e+01 0.000000000000000000e+00
4.116371882086167489e+01 0.000000000000000000e+00
4.143782312925169720e+01 0.000000000000000000e+00
4.170666666666666345e+01 0.000000000000000000e+00
4.197659863945577996e+01 0.000000000000000000e+00
4.224018140589569015e+01 0.000000000000000000e+00
4.250267573600000048e+01 0.000000000000000000e+00
4.277696145124716764e+01 0.000000000000000000e+00
4.304544217687075047e+01 0.000000000000000000e+00
4.331356009070294988e+01 0.000000000000000000e+00
4.358095237999999938e+01 0.000000000000000000e+00
4.385614512471655502e+01 0.000000000000000000e+00
4.412752834467120522e+01 0.000000000000000000e+00
4.439764172335600989e+01 0.000000000000000000e+00
4.466140589500000146e+01 0.000000000000000000e+00
4.492752834467120238e+01 0.000000000000000000e+00
4.519909297052154074e+01 0.000000000000000000e+00
4.547682539682539726e+01 0.000000000000000000e+00
4.574312925170067956e+01 0.000000000000000000e+00
4.601759637188208529e+01 0.000000000000000000e+00
4.629532879818594182e+01 0.000000000000000000e+00
4.656362811791382939e+01 0.000000000000000000e+00
4.683392290249432932e+01 0.000000000000000000e+00
4.710875283446711848e+01 0.000000000000000000e+00
4.737469387755101735e+01 0.000000000000000000e+00
4.764136054421769018e+01 0.000000000000000000e+00
4.791582766439909591e+01 0.000000000000000000e+00
4.818594104308390058e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
4.870675736961451463e+01 0.000000000000000000e+00
4.897632653061224772e+01 0.000000000000000000e+00
4.923827664399092896e+01 0.000000000000000000e+00
4.953433106575963762e+01 0.000000000000000000e+00
4.980625850340135941e+01 0.000000000000000000e+00
5.007782312925169776e+01 0.000000000000000000e+00
5.033378684807256320e+01 0.000000000000000000e+00
5.060934240362811920e+01 0.000000000000000000e+00
5.088435374149659651e+01 0.000000000000000000e+00
5.115392290249432961e+01 0.000000000000000000e+00
5.141442176870748426e+01 0.000000000000000000e+00
5.169124716553287868e+01 0.000000000000000000e+00
5.196897959183673521e+01 0.000000000000000000e+00
5.223600907029478435e+01 0.000000000000000000e+00
5.250031746031746138e+01 0.000000000000000000e+00
5.278367346938775739e+01 0.000000000000000000e+00
5.303365079365079282e+01 0.000000000000000000e+00
5.330739229024943171e+01 0.000000000000000000e+00
5.358294784499999963e+01 0.000000000000000000e+00
5.385705215419501002e+01 0.000000000000000000e+00
5.411972789115646520e+01 0.000000000000000000e+00
5.441160997699999768e+01 0.000000000000000000e+00
5.465614512471655217e+01 0.000000000000000000e+00
5.493206349206349159e+01 0.000000000000000000e+00
5.519673469300000335e+01 0.000000000000000000e+00
5.547319727800000067e+01 0.000000000000000000e+00
5.573623582766440165e+01 0.000000000000000000e+00
5.601306122448979607e+01 0.000000000000000000e+00
5.627356009070295073e+01 0.000000000000000000e+00
5.655764172335600648e+01 0.000000000000000000e+00
5.682321995464852904e+01 0.000000000000000000e+00
5.709532879818593898e+01 0.000000000000000000e+00
5.736272108843537154e+01 0.000000000000000000e+00
5.764226757369614518e+01 0.000000000000000000e+00
5.790947845804988958e+01 0.000000000000000000e+00
5.818521541950113374e+01 0.000000000000000000e+00
5.845442176870748341e+01 0.000000000000000000e+00
5.872489795918367150e+01 0.000000000000000000e+00
5.898829931972789353e+01 0.000000000000000000e+00
5.926403628117913769e+01 0.000000000000000000e+00
5.953469387755102105e+01 0.000000000000000000e+00
5.980281179138322045e+01 0.000000000000000000e+00
6.006947845804988617e+01 0.000000000000000000e+00
6.033832199546485242e+01 0.000000000000000000e+00
6.060861678004535236e+01 0.000000000000000000e+00
6.087528344671201808e+01 0.000000000000000000e+00
6.114775510204081854e+01 0.000000000000000000e+00
6.141895691609977348e+01 0.000000000000000000e+00
6.168399092970521735e+01 0.000000000000000000e+00
6.195573696145124387e+01 0.000000000000000000e+00
6.223219954648526198e+01 0.000000000000000000e+00
6.250013605442176612e+01 0.000000000000000000e+00
6.276680272108843184e+01 0.000000000000000000e+00
6.304199546485260441e+01 0.000000000000000000e+00
6.331138321899999966e+01 0.000000000000000000e+00
6.357532879818594296e+01 0.000000000000000000e+00
6.384344671201814236e+01 0.000000000000000000e+00
6.411863945578231494e+01 0.000000000000000000e+00
6.438004535147392460e+01 0.000000000000000000e+00
6.465668934240362375e+01 0.000000000000000000e+00
6.493242630299999973e+01 0.000000000000000000e+00
6.520108843537414600e+01 0.000000000000000000e+00
6.546666666666666856e+01 0.000000000000000000e+00
6.573877551020407850e+01 0.000000000000000000e+00
6.601106575963719081e+01 0.000000000000000000e+00
6.628517006802721312e+01 0.000000000000000000e+00
6.655328798185941253e+01 0.000000000000000000e+00
6.681977324263039009e+01 0.000000000000000000e+00
6.708371882086167659e+01 0.000000000000000000e+00
6.736417233560091233e+01 0.000000000000000000e+00
6.763337868480725490e+01 0.000000000000000000e+00
6.790693877551019852e+01 0.000000000000000000e+00
6.818303854875283321e+01 0.000000000000000000e+00
6.844607709750566471e+01 0.000000000000000000e+00
6.871292517006803280e+01 0.000000000000000000e+00
6.898158730158729668e+01 0.000000000000000000e+00
6.925351473922901846e+01 0.000000000000000000e+00
6.951927437641722918e+01 0.000000000000000000e+00
6.979047619047618412e+01 0.000000000000000000e+00
7.004897959183674061e+01 0.000000000000000000e+00
7.032272108843537239e+01 0.000000000000000000e+00
7.058975056689342864e+01 0.000000000000000000e+00
7.086965986394557149e+01 0.000000000000000000e+00
7.115120181405895039e+01 0.000000000000000000e+00
7.140317460317460529e+01 0.000000000000000000e+00
7.169215419501134079e+01 0.000000000000000000e+00
7.195519274376417229e+01 0.000000000000000000e+00
7.224671201799999665e+01 0.000000000000000000e+00
7.249396825396824795e+01 0.000000000000000000e+00
7.276825396825397263e+01 0.000000000000000000e+00
7.303328798185941650e+01 0.000000000000000000e+00
7.331319727891155935e+01 0.000000000000000000e+00
7.358022675736961560e+01 0.000000000000000000e+00
7.385995464852607029e+01 0.000000000000000000e+00
7.411736961451246941e+01 0.000000000000000000e+00
7.438730158730159303e+01 0.000000000000000000e+00
7.464616780045351163e+01 0.000000000000000000e+00
7.492099773242630079e+01 0.000000000000000000e+00
7.519582766439908994e+01 0.000000000000000000e+00
7.545777777777777828e+01 0.000000000000000000e+00
7.571682539682539925e+01 0.000000000000000000e+00
7.600453514739228922e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
7.654077097505668803e+01 0.000000000000000000e+00
7.680852607709751112e+01 0.000000000000000000e+00
7.708263038548753343e+01 0.000000000000000000e+00
7.734385487528344072e+01 0.000000000000000000e+00
7.761505668934240987e+01 0.000000000000000000e+00
7.788208616780045190e+01 0.000000000000000000e+00
7.816344671199999539e+01 0.000000000000000000e+00
7.843210884353742074e+01 0.000000000000000000e+00
7.870349206349206383e+01 0.000000000000000000e+00
7.896834467120181955e+01 0.000000000000000000e+00
7.924462585034014239e+01 0.000000000000000000e+00
7.951709750566892865e+01 0.000000000000000000e+00
7.979301587301587517e+01 0.000000000000000000e+00
8.005786848072561668e+01 0.000000000000000000e+00
8.033142857142857451e+01 0.000000000000000000e+00
8.059718820861678523e+01 0.000000000000000000e+00
8.087020408163265017e+01 0.000000000000000000e+00
8.113632653061225142e+01 0.000000000000000000e+00
8.141133786848072873e+01 0.000000000000000000e+00
8.167365079365079339e+01 0.000000000000000000e+00
8.193995464852608279e+01 0.000000000000000000e+00
8.221079365079364720e+01 0.000000000000000000e+00
8.248417233560090267e+01 0.000000000000000000e+00
8.275755102040815814e+01 0.000000000000000000e+00
8.301532879818594779e+01 0.000000000000000000e+00
8.329070294784580142e+01 0.000000000000000000e+00
8.356117913832198951e+01 0.000000000000000000e+00
8.383056689342403445e+01 0.000000000000000000e+00
8.409959183673468885e+01 0.000000000000000000e+00
8.437206349206348932e+01 0.000000000000000000e+00
8.463310657596372266e+01 0.000000000000000000e+00
8.491319727891156788e+01 0.000000000000000000e+00
8.518784580498866887e+01 0.000000000000000000e+00
8.545977324263039065e+01 0.000000000000000000e+00
8.572952380952381191e+01 0.000000000000000000e+00
8.600453514739228922e+01 0.000000000000000000e+00
8.627047619047618809e+01 0.000000000000000000e+00
8.653968253968254487e+01 0.000000000000000000e+00
8.681215419501133113e+01 0.000000000000000000e+00
8.708154195011337606e+01 0.000000000000000000e+00
8.735201814058956415e+01 0.000000000000000000e+00
8.761977324263038724e+01 0.000000000000000000e+00
8.789424036281178587e+01 0.000000000000000000e+00
8.816453514739228581e+01 0.000000000000000000e+00
8.843936507936507496e+01 0.000000000000000000e+00
8.870693877551020989e+01 0.000000000000000000e+00
8.897650793650794299e+01 0.000000000000000000e+00
8.924444444444444002e+01 0.000000000000000000e+00
8.951437641723356364e+01 0.000000000000000000e+00
8.977741496598639515e+01 0.000000000000000000e+00
9.005242630385487246e+01 0.000000000000000000e+00
9.031546485260770396e+01 0.000000000000000000e+00
9.058575963718820390e+01 0.000000000000000000e+00
9.085206349206349330e+01 0.000000000000000000e+00
9.112000000000000455e+01 0.000000000000000000e+00
9.139464852607709133e+01 0.000000000000000000e+00
9.166639455782312496e+01 0.000000000000000000e+00
9.193541950113379357e+01 0.000000000000000000e+00
9.220190476190475692e+01 0.000000000000000000e+00
9.246839002200000834e+01 0.000000000000000000e+00
9.274721088435374838e+01 0.000000000000000000e+00
9.301551020408163595e+01 0.000000000000000000e+00
9.328253968200000656e+01 0.000000000000000000e+00
9.355646258503401214e+01 0.000000000000000000e+00
9.383292517006802314e+01 0.000000000000000000e+00
9.410285714285714675e+01 0.000000000000000000e+00
9.437315192743764669e+01 0.000000000000000000e+00
9.464616780045351163e+01 0.000000000000000000e+00
9.491356009070294419e+01 0.000000000000000000e+00
9.518022675736960991e+01 0.000000000000000000e+00
9.545342403628117722e+01 0.000000000000000000e+00
9.572480725623583453e+01 0.000000000000000000e+00
9.599473922902494394e+01 0.000000000000000000e+00
9.626321995464851966e+01 0.000000000000000000e+00
9.653931972789115434e+01 0.000000000000000000e+00
9.680780045351474428e+01 0.000000000000000000e+00
9.708226757369614290e+01 0.000000000000000000e+00
9.735111111111110915e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
9.788807256235827481e+01 0.000000000000000000e+00
9.815818594104308659e+01 0.000000000000000000e+00
9.842086167800454177e+01 0.000000000000000000e+00
9.869804988662131962e+01 0.000000000000000000e+00
9.895328798185940400e+01 0.000000000000000000e+00
9.922884353741496000e+01 0.000000000000000000e+00
9.949460317460317071e+01 0.000000000000000000e+00
9.976344671201813696e+01 0.000000000000000000e+00
1.000228571428571485e+02 0.000000000000000000e+00
1.003100226757369597e+02 0.000000000000000000e+00
1.005786848072562378e+02 0.000000000000000000e+00
1.008390022675736901e+02 0.000000000000000000e+00
1.011029478458049908e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.016591383219954707e+02 0.000000000000000000e+00
1.019259863945578246e+02 0.000000000000000000e+00
1.022002721088435351e+02 0.000000000000000000e+00
1.024767346938775461e+02 0.000000000000000000e+00
1.027463038548752792e+02 0.000000000000000000e+00
1.030171428571428578e+02 0.000000000000000000e+00
1.032926984126984138e+02 0.000000000000000000e+00
1.035573696145124671e+02 0.000000000000000000e+00
1.038238548752834447e+02 0.000000000000000000e+00
1.040970521541950120e+02 0.000000000000000000e+00
1.043686167800453575e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.048890702947845739e+02 0.000000000000000000e+00
1.051597278911564644e+02 0.000000000000000000e+00
1.054314739229024980e+02 0.000000000000000000e+00
1.057173696145124779e+02 0.000000000000000000e+00
1.059887528344671210e+02 0.000000000000000000e+00
1.062601360544217641e+02 0.000000000000000000e+00
1.065219047619047643e+02 0.000000000000000000e+00
1.067914739229024974e+02 0.000000000000000000e+00
1.070652154195011292e+02 0.000000000000000000e+00
1.073365986394557865e+02 0.000000000000000000e+00
1.075983673469387725e+02 0.000000000000000000e+00
1.078768253968253958e+02 0.000000000000000000e+00
1.081376870748299268e+02 0.000000000000000000e+00
1.084206802721088394e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.094887981859410502e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.100331972789115582e+02 0.000000000000000000e+00
1.102926077097505697e+02 0.000000000000000000e+00
1.105766893424036255e+02 0.000000000000000000e+00
1.108342857142857127e+02 0.000000000000000000e+00
1.111112925170068024e+02 0.000000000000000000e+00
1.113866666666666703e+02 0.000000000000000000e+00
1.116380952380952323e+02 0.000000000000000000e+00
1.119063945578231341e+02 0.000000000000000000e+00
1.121951927437641672e+02 0.000000000000000000e+00
1.124741950113378692e+02 0.000000000000000000e+00
1.127403174603174563e+02 0.000000000000000000e+00
1.130058956916099788e+02 0.000000000000000000e+00
1.132780045351473888e+02 0.000000000000000000e+00
1.135559183673469335e+02 0.000000000000000000e+00
1.138151473922902426e+02 0.000000000000000000e+00
1.140946938775510233e+02 0.000000000000000000e+00
1.143678911564625906e+02 0.000000000000000000e+00
1.146398185939999905e+02 0.000000000000000000e+00
1.149077551020408094e+02 0.000000000000000000e+00
1.151742403628117870e+02 0.000000000000000000e+00
1.154430839002267533e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.159843990929705200e+02 0.000000000000000000e+00
1.162472562358276633e+02 0.000000000000000000e+00
1.165217233560090762e+02 0.000000000000000000e+00
1.167807709750566829e+02 0.000000000000000000e+00
1.170588662131519300e+02 0.000000000000000000e+00
1.173302494331065731e+02 0.000000000000000000e+00
1.176048979591836741e+02 0.000000000000000000e+00
1.178637641723356069e+02 0.000000000000000000e+00
1.181447619047619071e+02 0.000000000000000000e+00
1.184076190476190504e+02 0.000000000000000000e+00
1.186811791383219941e+02 0.000000000000000000e+00
1.189556462585034069e+02 0.000000000000000000e+00
1.192228571428571371e+02 0.000000000000000000e+00
1.194775510204081570e+02 0.000000000000000000e+00
1.197580045351473927e+02 0.000000000000000000e+00
1.200257596371882016e+02 0.000000000000000000e+00
1.202960544217687016e+02 0.000000000000000000e+00
1.205523809523809575e+02 0.000000000000000000e+00
1.208183219954648564e+02 0.000000000000000000e+00
1.210978684807256229e+02 0.000000000000000000e+00
1.213835827664399147e+02 0.000000000000000000e+00
1.216491609977324231e+02 0.000000000000000000e+00
1.219209070294784567e+02 0.000000000000000000e+00
1.221950113378684790e+02 0.000000000000000000e+00
1.224629478458049903e+02 0.000000000000000000e+00
1.227346938775510239e+02 0.000000000000000000e+00
1.230126077097505686e+02 0.000000000000000000e+00
1.232674829931972766e+02 0.000000000000000000e+00
1.235394104308389984e+02 0.000000000000000000e+00
1.238189569160997792e+02 0.000000000000000000e+00
1.241008616780045344e+02 0.000000000000000000e+00
1.243680725623582788e+02 0.000000000000000000e+00
1.246202267573696076e+02 0.000000000000000000e+00
1.248890702947845739e+02 0.000000000000000000e+00
1.251566439909297088e+02 0.000000000000000000e+00
1.254282086167800401e+02 0.000000000000000000e+00
1.256789115646258495e+02 0.000000000000000000e+00
1.259559183670000095e+02 0.000000000000000000e+00
1.262273015873015822e+02 0.000000000000000000e+00
1.265039455782312956e+02 0.000000000000000000e+00
1.267617233560090710e+02 0.000000000000000000e+00
1.270358276643990934e+02 0.000000000000000000e+00
1.273023129251700709e+02 0.000000000000000000e+00
1.275753287981859359e+02 0.000000000000000000e+00
1.278376417233560147e+02 0.000000000000000000e+00
1.281162811791383263e+02 0.000000000000000000e+00
1.283816780045351607e+02 0.000000000000000000e+00
1.286604988662131461e+02 0.000000000000000000e+00
1.289195464852607813e+02 0.000000000000000000e+00
1.291990929705215478e+02 0.000000000000000000e+00
1.294679365070000188e+02 0.000000000000000000e+00
1.297433106575963677e+02 0.000000000000000000e+00
1.299974603174603089e+02 0.000000000000000000e+00
1.302712018139999941e+02 0.000000000000000000e+00
1.305465759637188228e+02 0.000000000000000000e+00
1.308168707482993227e+02 0.000000000000000000e+00
1.310679365079365084e+02 0.000000000000000000e+00
1.313456689342403649e+02 0.000000000000000000e+00
1.316270294784580415e+02 0.000000000000000000e+00
1.319092970521541872e+02 0.000000000000000000e+00
1.321661678004535077e+02 0.000000000000000000e+00
1.324522448979591900e+02 0.000000000000000000e+00
1.327261678004535099e+02 0.000000000000000000e+00
1.330008163265306109e+02 0.000000000000000000e+00
1.332560544217687095e+02 0.000000000000000000e+00
1.335336054421768779e+02 0.000000000000000000e+00
1.338144217687074899e+02 0.000000000000000000e+00
1.340798185941042959e+02 0.000000000000000000e+00
1.343274376417233498e+02 0.000000000000000000e+00
1.346058956916099874e+02 0.000000000000000000e+00
1.348781859410430854e+02 0.000000000000000000e+00
1.351388662131519141e+02 0.000000000000000000e+00
1.354091609977324140e+02 0.000000000000000000e+00
1.356834467120181387e+02 0.000000000000000000e+00
1.359559183673469249e+02 0.000000000000000000e+00
1.362193197278911612e+02 0.000000000000000000e+00
1.364879818594104393e+02 0.000000000000000000e+00
1.367644444444444503e+02 0.000000000000000000e+00
1.370439909297052168e+02 0.000000000000000000e+00
1.373088435374149583e+02 0.000000000000000000e+00
1.375600907019999966e+02 0.000000000000000000e+00
1.378505215419501155e+02 0.000000000000000000e+00
1.381297052154195057e+02 0.000000000000000000e+00
1.383989115646258483e+02 0.000000000000000000e+00
1.386519727891156322e+02 0.000000000000000000e+00
1.389315192743764271e+02 0.000000000000000000e+00
1.392047165532879944e+02 0.000000000000000000e+00
1.394637641723356012e+02 0.000000000000000000e+00
1.397258956916099635e+02 0.000000000000000000e+00
1.400001814058956882e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.405422222222222217e+02 0.000000000000000000e+00
1.408072562358276514e+02 0.000000000000000000e+00
1.410900680272108900e+02 0.000000000000000000e+00
1.413536507929999857e+02 0.000000000000000000e+00
1.416134240362811738e+02 0.000000000000000000e+00
1.418837188208616737e+02 0.000000000000000000e+00
1.421636281179138450e+02 0.000000000000000000e+00
1.424253968253968310e+02 0.000000000000000000e+00
1.426982312925169936e+02 0.000000000000000000e+00
1.429639909297052043e+02 0.000000000000000000e+00
1.432402721088435271e+02 0.000000000000000000e+00
1.435129251700680300e+02 0.000000000000000000e+00
1.437785034013605525e+02 0.000000000000000000e+00
1.440408163265306030e+02 0.000000000000000000e+00
1.443243537414965942e+02 0.000000000000000000e+00
1.446040816326530489e+02 0.000000000000000000e+00
1.448683900226757260e+02 0.000000000000000000e+00
1.451189115640000011e+02 0.000000000000000000e+00
1.454053514739229058e+02 0.000000000000000000e+00
1.456689342403628018e+02 0.000000000000000000e+00
1.459343310657596362e+02 0.000000000000000000e+00
1.461948299319727766e+02 0.000000000000000000e+00
1.464799999999999898e+02 0.000000000000000000e+00
1.467646258503401384e+02 0.000000000000000000e+00
1.470185941043083915e+02 0.000000000000000000e+00
1.472903401360544251e+02 0.000000000000000000e+00
1.475722448979591945e+02 0.000000000000000000e+00
1.478429024943310708e+02 0.000000000000000000e+00
1.481073922902494360e+02 0.000000000000000000e+00
1.483767800453514667e+02 0.000000000000000000e+00
1.486575963718820788e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.491949206349206349e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.497473015873015925e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.502844444444444321e+02 0.000000000000000000e+00
1.505567346938775586e+02 0.000000000000000000e+00
1.508306575963718785e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.513581859410430752e+02 0.000000000000000000e+00
1.516275736961451344e+02 0.000000000000000000e+00
1.519112925170068138e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.524498866213151871e+02 0.000000000000000000e+00
1.527270748299319791e+02 0.000000000000000000e+00
1.529792290249433222e+02 0.000000000000000000e+00
1.532553287981859285e+02 0.000000000000000000e+00
1.535203628117913865e+02 0.000000000000000000e+00
1.537957369614512402e+02 0.000000000000000000e+00
1.540624036281179201e+02 0.000000000000000000e+00
1.543307029478457935e+02 0.000000000000000000e+00
1.545991836734693834e+02 0.000000000000000000e+00
1.548609523809523694e+02 0.000000000000000000e+00
1.551325170068027148e+02 0.000000000000000000e+00
1.554053514739229058e+02 0.000000000000000000e+00
1.556707482993197402e+02 0.000000000000000000e+00
1.559490249433106612e+02 0.000000000000000000e+00
1.562191383219954730e+02 0.000000000000000000e+00
1.564956009070294840e+02 0.000000000000000000e+00
1.567660770975056721e+02 0.000000000000000000e+00
1.570412698412698376e+02 0.000000000000000000e+00
1.573121088435374020e+02 0.000000000000000000e+00
1.575843990929705285e+02 0.000000000000000000e+00
1.578392743764172224e+02 0.000000000000000000e+00
1.580994104308390149e+02 0.000000000000000000e+00
1.583902040816326462e+02 0.000000000000000000e+00
1.586617687074829917e+02 0.000000000000000000e+00
1.589356916099773116e+02 0.000000000000000000e+00
1.591956462585033876e+02 0.000000000000000000e+00
1.594699319727891123e+02 0.000000000000000000e+00
1.597326077097505674e+02 0.000000000000000000e+00
1.599951020408163345e+02 0.000000000000000000e+00
1.602704761904761881e+02 0.000000000000000000e+00
1.605443990929705080e+02 0.000000000000000000e+00
1.608048979591836769e+02 0.000000000000000000e+00
1.610849886621315079e+02 0.000000000000000000e+00
1.613454875283446768e+02 0.000000000000000000e+00
1.616219501133786878e+02 0.000000000000000000e+00
1.618985941043083869e+02 0.000000000000000000e+00
1.621757823129251790e+02 0.000000000000000000e+00
1.624393650793650750e+02 0.000000000000000000e+00
1.627065759637188194e+02 0.000000000000000000e+00
1.629741496598639401e+02 0.000000000000000000e+00
1.632426303854875300e+02 0.000000000000000000e+00
1.635043990929705160e+02 0.000000000000000000e+00
1.637765079365079259e+02 0.000000000000000000e+00
1.640404535147392266e+02 0.000000000000000000e+00
1.643131065759637295e+02 0.000000000000000000e+00
1.645933786848072486e+02 0.000000000000000000e+00
1.648633106575963723e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.654091609977324140e+02 0.000000000000000000e+00
1.656838095238095150e+02 0.000000000000000000e+00
1.659550113378684841e+02 0.000000000000000000e+00
1.662285714285714278e+02 0.000000000000000000e+00
1.664943310657596385e+02 0.000000000000000000e+00
1.667437641723356023e+02 0.000000000000000000e+00
1.670331065759637283e+02 0.000000000000000000e+00
1.673048526077097620e+02 0.000000000000000000e+00
1.675804081632653038e+02 0.000000000000000000e+00
1.678410884353741608e+02 0.000000000000000000e+00
1.681124716553287897e+02 0.000000000000000000e+00
1.683742403628118041e+02 0.000000000000000000e+00
1.686383673469387645e+02 0.000000000000000000e+00
1.689137414965986466e+02 0.000000000000000000e+00
1.691878458049886547e+02 0.000000000000000000e+00
1.694541496598639583e+02 0.000000000000000000e+00
1.697200907029478572e+02 0.000000000000000000e+00
1.699954648526077108e+02 0.000000000000000000e+00
1.702563265306122560e+02 0.000000000000000000e+00
1.705384126984126851e+02 0.000000000000000000e+00
1.708070748299319632e+02 0.000000000000000000e+00
1.710677551020408202e+02 0.000000000000000000e+00
1.713458503399999984e+02 0.000000000000000000e+00
1.716244897959183788e+02 0.000000000000000000e+00
1.718940589569160977e+02 0.000000000000000000e+00
1.721648979591836621e+02 0.000000000000000000e+00
1.724402721088435442e+02 0.000000000000000000e+00
1.727051247165532857e+02 0.000000000000000000e+00
1.729721541950113419e+02 0.000000000000000000e+00
1.732462585034013500e+02 0.000000000000000000e+00
1.735163718820861618e+02 0.000000000000000000e+00
1.737857596371882209e+02 0.000000000000000000e+00
1.740500680272108980e+02 0.000000000000000000e+00
1.743310657596371982e+02 0.000000000000000000e+00
1.745993650793650716e+02 0.000000000000000000e+00
1.748734693877551081e+02 0.000000000000000000e+00
1.751419501133786980e+02 0.000000000000000000e+00
1.754111564625850406e+02 0.000000000000000000e+00
1.756803628117913831e+02 0.000000000000000000e+00
1.759502947845805068e+02 0.000000000000000000e+00
1.762127891156462454e+02 0.000000000000000000e+00
1.764896145124716611e+02 0.000000000000000000e+00
1.767502947840000047e+02 0.000000000000000000e+00
1.770209523809523944e+02 0.000000000000000000e+00
1.772865306122448885e+02 0.000000000000000000e+00
1.775548299319727903e+02 0.000000000000000000e+00
1.778282086167800458e+02 0.000000000000000000e+00
1.781015873015873012e+02 0.000000000000000000e+00
1.783695238095237983e+02 0.000000000000000000e+00
1.786367346938775427e+02 0.000000000000000000e+00
1.789035827664399108e+02 0.000000000000000000e+00
1.791818594104308318e+02 0.000000000000000000e+00
1.794492517006802643e+02 0.000000000000000000e+00
1.797170068027211016e+02 0.000000000000000000e+00
1.799911111111111097e+02 0.000000000000000000e+00
1.802675736961451207e+02 0.000000000000000000e+00
1.805376870748299325e+02 0.000000000000000000e+00
1.808081632653061206e+02 0.000000000000000000e+00
1.810822675736961571e+02 0.000000000000000000e+00
1.813478458049886513e+02 0.000000000000000000e+00
1.816152380952380838e+02 0.000000000000000000e+00
1.818891609977324322e+02 0.000000000000000000e+00
1.821596371882086203e+02 0.000000000000000000e+00
1.824295691609977439e+02 0.000000000000000000e+00
1.826978684807256172e+02 0.000000000000000000e+00
1.829741496598639401e+02 0.000000000000000000e+00
1.832424489795918419e+02 0.000000000000000000e+00
1.835169160997732547e+02 0.000000000000000000e+00
1.837844897959183754e+02 0.000000000000000000e+00
1.840544217687074706e+02 0.000000000000000000e+00
1.843234467120181534e+02 0.000000000000000000e+00
1.845921088430000054e+02 0.000000000000000000e+00
1.848562358276643920e+02 0.000000000000000000e+00
1.851178231292516898e+02 0.000000000000000000e+00
1.853946485260771055e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.859292517006802825e+02 0.000000000000000000e+00
1.861980952380952488e+02 0.000000000000000000e+00
1.864725623582766332e+02 0.000000000000000000e+00
1.867336054421768665e+02 0.000000000000000000e+00
1.870131519274376330e+02 0.000000000000000000e+00
1.872800000000000011e+02 0.000000000000000000e+00
1.875432199540000227e+02 0.000000000000000000e+00
1.878256689342403547e+02 0.000000000000000000e+00
1.880937868480725683e+02 0.000000000000000000e+00
1.883606349206349080e+02 0.000000000000000000e+00
1.886341950113378800e+02 0.000000000000000000e+00
1.889102947845804863e+02 0.000000000000000000e+00
1.891809523809523910e+02 0.000000000000000000e+00
1.894510657596371743e+02 0.000000000000000000e+00
1.897258956916099635e+02 0.000000000000000000e+00
1.899916553287981742e+02 0.000000000000000000e+00
1.902590476190476068e+02 0.000000000000000000e+00
1.905168253968253964e+02 0.000000000000000000e+00
1.908030839002267669e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.913146485260770930e+02 0.000000000000000000e+00
1.915965532879818625e+02 0.000000000000000000e+00
1.918659410430838932e+02 0.000000000000000000e+00
1.921402267573696179e+02 0.000000000000000000e+00
1.924128798185940923e+02 0.000000000000000000e+00
1.926726530612244801e+02 0.000000000000000000e+00
1.929462131519274237e+02 0.000000000000000000e+00
1.932219501133786821e+02 0.000000000000000000e+00
1.934982312925170049e+02 0.000000000000000000e+00
1.937694331065759741e+02 0.000000000000000000e+00
1.940388208616780048e+02 0.000000000000000000e+00
1.943100226757369740e+02 0.000000000000000000e+00
1.945837641723356057e+02 0.000000000000000000e+00
1.948571428571428612e+02 0.000000000000000000e+00
1.951196371882086282e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.956585941043083778e+02 0.000000000000000000e+00
1.959248979591836815e+02 0.000000000000000000e+00
1.962022675736961332e+02 0.000000000000000000e+00
1.964712925170068161e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.970175056689342341e+02 0.000000000000000000e+00
1.972798185941043130e+02 0.000000000000000000e+00
1.975508390022675655e+02 0.000000000000000000e+00
1.978263945578231358e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.983490249433106669e+02 0.000000000000000000e+00
1.986282086167800571e+02 0.000000000000000000e+00
1.989028571428571297e+02 0.000000000000000000e+00
1.991755102040816325e+02 0.000000000000000000e+00
1.994414512471655314e+02 0.000000000000000000e+00
1.997081179138322113e+02 0.000000000000000000e+00
1.999795011337868402e+02 0.000000000000000000e+00
2.002608616780045452e+02 0.000000000000000000e+00
2.005271655328798204e+02 0.000000000000000000e+00
2.007981859410430729e+02 0.000000000000000000e+00
2.010708390022675758e+02 0.000000000000000000e+00
2.013289795918367417e+02 0.000000000000000000e+00
2.016074376417233509e+02 0.000000000000000000e+00
2.018764625850340053e+02 0.000000000000000000e+00
2.021467573696145053e+02 0.000000000000000000e+00
2.024143310657596260e+02 0.000000000000000000e+00
2.026826303854875277e+02 0.000000000000000000e+00
2.029496598639455840e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.034938775510204039e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.040317460317460245e+02 0.000000000000000000e+00
2.042944217687074797e+02 0.000000000000000000e+00
2.045859410430838921e+02 0.000000000000000000e+00
2.048449886621315272e+02 0.000000000000000000e+00
2.051170975056689372e+02 0.000000000000000000e+00
2.053810430839002379e+02 0.000000000000000000e+00
2.056629478458049789e+02 0.000000000000000000e+00
2.059223582766439904e+02 0.000000000000000000e+00
2.061921088435374259e+02 0.000000000000000000e+00
2.064482539682539652e+02 0.000000000000000000e+00
2.067227210884353781e+02 0.000000000000000000e+00
2.069950113369999940e+02 0.000000000000000000e+00
2.072738321995464901e+02 0.000000000000000000e+00
2.075493877549999979e+02 0.000000000000000000e+00
2.078180498866213100e+02 0.000000000000000000e+00
2.080829024943310799e+02 0.000000000000000000e+00
2.083559183673469306e+02 0.000000000000000000e+00
2.086265759637188069e+02 0.000000000000000000e+00
2.088979591836734642e+02 0.000000000000000000e+00
2.091700680272108741e+02 0.000000000000000000e+00
2.094448979591836633e+02 0.000000000000000000e+00
2.097097505668934332e+02 0.000000000000000000e+00
2.099831292517006887e+02 0.000000000000000000e+00
2.102505215419501212e+02 0.000000000000000000e+00
2.105206349206349330e+02 0.000000000000000000e+00
2.107909297052154329e+02 0.000000000000000000e+00
2.110556009070294863e+02 0.000000000000000000e+00
2.113298866213151825e+02 0.000000000000000000e+00
2.115967346938775506e+02 0.000000000000000000e+00
2.118653968253968287e+02 0.000000000000000000e+00
2.121364172335600813e+02 0.000000000000000000e+00
2.124088888888888960e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.129454875283446711e+02 0.000000000000000000e+00
2.132126984126984155e+02 0.000000000000000000e+00
2.134927891156462465e+02 0.000000000000000000e+00
2.137612698412698364e+02 0.000000000000000000e+00
2.140214058956916006e+02 0.000000000000000000e+00
2.142953287981859489e+02 0.000000000000000000e+00
2.145661678004535133e+02 0.000000000000000000e+00
2.148301133786848141e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.153668934240362773e+02 0.000000000000000000e+00
2.156411791383220020e+02 0.000000000000000000e+00
2.159138321995464764e+02 0.000000000000000000e+00
2.161950113378684932e+02 0.000000000000000000e+00
2.164602267573696111e+02 0.000000000000000000e+00
2.167281632653061365e+02 0.000000000000000000e+00
2.170000907029478583e+02 0.000000000000000000e+00
2.172740136054421782e+02 0.000000000000000000e+00
2.175296145124716531e+02 0.000000000000000000e+00
2.178102494331065770e+02 0.000000000000000000e+00
2.180897959183673436e+02 0.000000000000000000e+00
2.183597278911564672e+02 0.000000000000000000e+00
2.186292970521541861e+02 0.000000000000000000e+00
2.188941496598639560e+02 0.000000000000000000e+00
2.191691609977324333e+02 0.000000000000000000e+00
2.194367346938775540e+02 0.000000000000000000e+00
2.197035827659999825e+02 0.000000000000000000e+00
2.199738775510204221e+02 0.000000000000000000e+00
2.202432653061224528e+02 0.000000000000000000e+00
2.205142857142857054e+02 0.000000000000000000e+00
2.207804081632652924e+02 0.000000000000000000e+00
2.210519727891156379e+02 0.000000000000000000e+00
2.213231746031746070e+02 0.000000000000000000e+00
2.215887528340000188e+02 0.000000000000000000e+00
2.218490702947845818e+02 0.000000000000000000e+00
2.221244444444444355e+02 0.000000000000000000e+00
2.224045351473922949e+02 0.000000000000000000e+00
2.226710204081632583e+02 0.000000000000000000e+00
2.229498412698412722e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.234800907029478481e+02 0.000000000000000000e+00
2.237398639455782359e+02 0.000000000000000000e+00
2.240165079365079350e+02 0.000000000000000000e+00
2.242826303854875221e+02 0.000000000000000000e+00
2.245607256235827549e+02 0.000000000000000000e+00
2.248299319727891259e+02 0.000000000000000000e+00
2.251051247165532914e+02 0.000000000000000000e+00
2.253699773242630329e+02 0.000000000000000000e+00
2.256429931972789120e+02 0.000000000000000000e+00
2.259209070294784567e+02 0.000000000000000000e+00
2.261819501133786900e+02 0.000000000000000000e+00
2.264596825396825466e+02 0.000000000000000000e+00
2.267330612244898020e+02 0.000000000000000000e+00
2.269975510204081672e+02 0.000000000000000000e+00
2.272636734693877543e+02 0.000000000000000000e+00
2.275323356009070324e+02 0.000000000000000000e+00
2.277977324263038668e+02 0.000000000000000000e+00
2.280760090702947878e+02 0.000000000000000000e+00
2.283328798185941082e+02 0.000000000000000000e+00
2.286033560090702963e+02 0.000000000000000000e+00
2.288834467120181273e+02 0.000000000000000000e+00
2.291526530612244983e+02 0.000000000000000000e+00
2.294189569160997735e+02 0.000000000000000000e+00
2.296903401360544308e+02 0.000000000000000000e+00
2.299524716553287931e+02 0.000000000000000000e+00
2.302321995464852478e+02 0.000000000000000000e+00
2.304883446712018156e+02 0.000000000000000000e+00
2.307758730158730032e+02 0.000000000000000000e+00
2.310458049886621268e+02 0.000000000000000000e+00
2.313073922902494246e+02 0.000000000000000000e+00
2.315780498866213293e+02 0.000000000000000000e+00
2.318474376417233600e+02 0.000000000000000000e+00
2.321229931972789018e+02 0.000000000000000000e+00
2.323896598639455817e+02 0.000000000000000000e+00
2.326519727891156322e+02 0.000000000000000000e+00
2.329237188208616658e+02 0.000000000000000000e+00
2.331932879818594131e+02 0.000000000000000000e+00
2.334726530612244915e+02 0.000000000000000000e+00
2.337413151927437696e+02 0.000000000000000000e+00
2.340045351473922892e+02 0.000000000000000000e+00
2.342831746031746150e+02 0.000000000000000000e+00
2.345590929705215331e+02 0.000000000000000000e+00
2.348275736961451230e+02 0.000000000000000000e+00
2.350860770975056653e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.375054875283446734e+02 0.000000000000000000e+00
2.378117006802721107e+02 0.000000000000000000e+00


==> R50.dat <==
2.775147392000000046e+00 0.000000000000000000e+00
2.970340136054421709e+00 0.000000000000000000e+00
3.160816326530612397e+00 0.000000000000000000e+00
3.342947845804988827e+00 0.000000000000000000e+00
3.538866213151927287e+00 0.000000000000000000e+00
3.721360544217687139e+00 0.000000000000000000e+00
3.895328798185941022e+00 0.000000000000000000e+00
4.084353741496598467e+00 0.000000000000000000e+00
4.273197278911564645e+00 0.000000000000000000e+00
4.467120181405896062e+00 0.000000000000000000e+00
4.655963718820861352e+00 0.000000000000000000e+00
4.843718820861678154e+00 0.000000000000000000e+00
5.039455782312924903e+00 0.000000000000000000e+00
5.226122448979591439e+00 0.000000000000000000e+00
5.408979591836734713e+00 0.000000000000000000e+00
5.599092970521541979e+00 0.000000000000000000e+00
5.793560090702947640e+00 0.000000000000000000e+00
5.967346938775509813e+00 0.000000000000000000e+00
6.163809523809523405e+00 0.000000000000000000e+00
6.345215419501133880e+00 0.000000000000000000e+00
6.532789115646258082e+00 0.000000000000000000e+00
6.717278911564625865e+00 0.000000000000000000e+00
6.894512471655328767e+00 0.000000000000000000e+00
7.077369614512472040e+00 0.000000000000000000e+00
7.268027210884353551e+00 0.000000000000000000e+00
7.456326530612244596e+00 0.000000000000000000e+00
7.653877551020408454e+00 0.000000000000000000e+00
7.844716553287981675e+00 0.000000000000000000e+00
8.044988662131519419e+00 0.000000000000000000e+00
8.233287981859410465e+00 0.000000000000000000e+00
8.415963718820862027e+00 0.000000000000000000e+00
8.601723356009070898e+00 0.000000000000000000e+00
8.789659863945578522e+00 0.000000000000000000e+00
8.963628117913831517e+00 0.000000000000000000e+00
9.155736961451246714e+00 0.000000000000000000e+00
9.339138321995465120e+00 0.000000000000000000e+00
9.532154195011337094e+00 0.000000000000000000e+00
9.708117913832198909e+00 0.000000000000000000e+00
9.890612244897958760e+00 0.000000000000000000e+00
1.007891156462584981e+01 0.000000000000000000e+00
1.027664399092970449e+01 0.000000000000000000e+00
1.046748299319727948e+01 0.000000000000000000e+00
1.066793650793650805e+01 0.000000000000000000e+00
1.085768707482993278e+01 0.000000000000000000e+00
1.104834467120181429e+01 0.000000000000000000e+00
1.123120181405895757e+01 0.000000000000000000e+00
1.141297052154195057e+01 0.000000000000000000e+00
1.160979591836734670e+01 0.000000000000000000e+00
1.179356009070294853e+01 0.000000000000000000e+00
1.197460317460317469e+01 0.000000000000000000e+00
1.216598639455782305e+01 0.000000000000000000e+00
1.235210884353741534e+01 0.000000000000000000e+00
1.254240362811791343e+01 0.000000000000000000e+00
1.271981859410430893e+01 0.000000000000000000e+00
1.290340136054421727e+01 0.000000000000000000e+00
1.309442176870748220e+01 0.000000000000000000e+00
1.328163265306122476e+01 0.000000000000000000e+00
1.346594104308389994e+01 0.000000000000000000e+00
1.365170068027210881e+01 0.000000000000000000e+00
1.384489795918367427e+01 0.000000000000000000e+00
1.403827664399092967e+01 0.000000000000000000e+00
1.422058956916099781e+01 0.000000000000000000e+00
1.440761904761904688e+01 0.000000000000000000e+00
1.459319727891156404e+01 0.000000000000000000e+00
1.478095238095238173e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.515845804988662060e+01 0.000000000000000000e+00
1.534058956916099703e+01 0.000000000000000000e+00
1.553414965986394591e+01 0.000000000000000000e+00
1.571301587301587332e+01 0.000000000000000000e+00
1.589859410430839048e+01 0.000000000000000000e+00
1.608925170068027199e+01 0.000000000000000000e+00
1.627319727891156376e+01 0.000000000000000000e+00
1.646712018140589606e+01 0.000000000000000000e+00
1.666285714285714192e+01 0.000000000000000000e+00
1.685623582766439910e+01 0.000000000000000000e+00
1.705759637188208444e+01 0.000000000000000000e+00
1.723827664399092896e+01 0.000000000000000000e+00
1.743274376417233640e+01 0.000000000000000000e+00
1.762666666666666515e+01 0.000000000000000000e+00
1.781188208616779889e+01 0.000000000000000000e+00
1.799183673469387656e+01 0.000000000000000000e+00
1.817995464852607768e+01 0.000000000000000000e+00
1.836190476190476062e+01 0.000000000000000000e+00
1.854965986394557831e+01 0.000000000000000000e+00
1.872888888888888914e+01 0.000000000000000000e+00
1.891047619047619222e+01 0.000000000000000000e+00
1.909696145124716438e+01 0.000000000000000000e+00
1.928471655328798207e+01 0.000000000000000000e+00
1.947537414965986358e+01 0.000000000000000000e+00
1.967637188208616905e+01 0.000000000000000000e+00
1.986666666666666714e+01 0.000000000000000000e+00
2.006839002267573591e+01 0.000000000000000000e+00
2.025197278911564780e+01 0.000000000000000000e+00
2.044045351473922878e+01 0.000000000000000000e+00
2.063165532800000079e+01 0.000000000000000000e+00
2.082049886621315338e+01 0.000000000000000000e+00
2.099954648526077250e+01 0.000000000000000000e+00
2.118911564625850374e+01 0.000000000000000000e+00
2.136961451247165655e+01 0.000000000000000000e+00
2.155954648526077122e+01 0.000000000000000000e+00
2.174040816326530745e+01 0.000000000000000000e+00
2.192362811791383237e+01 0.000000000000000000e+00
2.211065759637188322e+01 0.000000000000000000e+00
2.230167800453514815e+01 0.000000000000000000e+00
2.249904761904761941e+01 0.000000000000000000e+00
2.268498866213151999e+01 0.000000000000000000e+00
2.287600907029478492e+01 0.000000000000000000e+00
2.306122448979591866e+01 0.000000000000000000e+00
2.324335600907029331e+01 0.000000000000000000e+00
2.344090702947845628e+01 0.000000000000000000e+00
2.363247165532879990e+01 0.000000000000000000e+00
2.381315192743764086e+01 0.000000000000000000e+00
2.400562358276643948e+01 0.000000000000000000e+00
2.419247165532879862e+01 0.000000000000000000e+00
2.437895691609977433e+01 0.000000000000000000e+00
2.456743764172335531e+01 0.000000000000000000e+00
2.474866213151927496e+01 0.000000000000000000e+00
2.492825396825396922e+01 0.000000000000000000e+00
2.511056689342403558e+01 0.000000000000000000e+00
2.530376417233560105e+01 0.000000000000000000e+00
2.549297052154194887e+01 0.000000000000000000e+00
2.568253968253968367e+01 0.000000000000000000e+00
2.587700680272108755e+01 0.000000000000000000e+00
2.607492063492063394e+01 0.000000000000000000e+00
2.624580498866213318e+01 0.000000000000000000e+00
2.643900226757369509e+01 0.000000000000000000e+00
2.662131519274376501e+01 0.000000000000000000e+00
2.681034013605442112e+01 0.000000000000000000e+00
2.699501133786847973e+01 0.000000000000000000e+00
2.718004535147392176e+01 0.000000000000000000e+00
2.736761904761904773e+01 0.000000000000000000e+00
2.756426303854875215e+01 0.000000000000000000e+00
2.775274376417233668e+01 0.000000000000000000e+00
2.793868480725623726e+01 0.000000000000000000e+00
2.812770975056689338e+01 0.000000000000000000e+00
2.832362811791383095e+01 0.000000000000000000e+00
2.850539682539682573e+01 0.000000000000000000e+00
2.870222222222222186e+01 0.000000000000000000e+00
2.889995464852607654e+01 0.000000000000000000e+00
2.909732426303854780e+01 0.000000000000000000e+00
2.927346938775510310e+01 0.000000000000000000e+00
2.946231292517006750e+01 0.000000000000000000e+00
2.964770975056689295e+01 0.000000000000000000e+00
2.984526077097505592e+01 0.000000000000000000e+00
3.002430839002267504e+01 0.000000000000000000e+00
3.020571428571428640e+01 0.000000000000000000e+00
3.040126984126984055e+01 0.000000000000000000e+00
3.058485260770974890e+01 0.000000000000000000e+00
3.077133786848072461e+01 0.000000000000000000e+00
3.095691609977324177e+01 0.000000000000000000e+00
3.113959183673469511e+01 0.000000000000000000e+00
3.133478458049886584e+01 0.000000000000000000e+00
3.151746031746031917e+01 0.000000000000000000e+00
3.170739229024943384e+01 0.000000000000000000e+00
3.190712018140589734e+01 0.000000000000000000e+00
3.209741496598639543e+01 0.000000000000000000e+00
3.227573696145124416e+01 0.000000000000000000e+00
3.246857142857142975e+01 0.000000000000000000e+00
3.265850340136054086e+01 0.000000000000000000e+00
3.284371882086167460e+01 0.000000000000000000e+00
3.302712018140589834e+01 0.000000000000000000e+00
3.321741496598639287e+01 0.000000000000000000e+00
3.339555555555555344e+01 0.000000000000000000e+00
3.358693877551020535e+01 0.000000000000000000e+00
3.377433106575963961e+01 0.000000000000000000e+00
3.395446712018140545e+01 0.000000000000000000e+00
3.414131519274376103e+01 0.000000000000000000e+00
3.433378684807256320e+01 0.000000000000000000e+00
3.452353741496598616e+01 0.000000000000000000e+00
3.471637188208616465e+01 0.000000000000000000e+00
3.490829931972788813e+01 0.000000000000000000e+00
3.509569160997732240e+01 0.000000000000000000e+00
3.527637188208616692e+01 0.000000000000000000e+00
3.546521541950113487e+01 0.000000000000000000e+00
3.565206349206349046e+01 0.000000000000000000e+00
3.584054421768707499e+01 0.000000000000000000e+00
3.602721088435374241e+01 0.000000000000000000e+00
3.621678004535147721e+01 0.000000000000000000e+00
3.640126984126984411e+01 0.000000000000000000e+00
3.658938775510203811e+01 0.000000000000000000e+00
3.677224489795918316e+01 0.000000000000000000e+00
3.695655328798186190e+01 0.000000000000000000e+00
3.714158730158730037e+01 0.000000000000000000e+00
3.733170068027210675e+01 0.000000000000000000e+00
3.752199546485260839e+01 0.000000000000000000e+00
3.771356009070294846e+01 0.000000000000000000e+00
3.789841269841269877e+01 0.000000000000000000e+00
3.809487528344671148e+01 0.000000000000000000e+00
3.827265306122448862e+01 0.000000000000000000e+00
3.845841269841270105e+01 0.000000000000000000e+00
3.864653061224489505e+01 0.000000000000000000e+00
3.883791383219954696e+01 0.000000000000000000e+00
3.902784580498866518e+01 0.000000000000000000e+00
3.921396825396825392e+01 0.000000000000000000e+00
3.940117913832199292e+01 0.000000000000000000e+00
3.959201814058956614e+01 0.000000000000000000e+00
3.978049886621315068e+01 0.000000000000000000e+00
3.996716553287981810e+01 0.000000000000000000e+00
4.015238095238095184e+01 0.000000000000000000e+00
4.033886621315192400e+01 0.000000000000000000e+00
4.052408163265305774e+01 0.000000000000000000e+00
4.072380952380952124e+01 0.000000000000000000e+00
4.091555555555555657e+01 0.000000000000000000e+00
4.111528344671202007e+01 0.000000000000000000e+00
4.130122448979592065e+01 0.000000000000000000e+00
4.148716553287982123e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
4.186448979591836661e+01 0.000000000000000000e+00
4.204752834467119982e+01 0.000000000000000000e+00
4.223292517006802882e+01 0.000000000000000000e+00
4.242775510204081968e+01 0.000000000000000000e+00
4.261188208616780315e+01 0.000000000000000000e+00
4.279238095238095241e+01 0.000000000000000000e+00
4.297596371882086430e+01 0.000000000000000000e+00
4.317079365079364806e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
4.353451247165532578e+01 0.000000000000000000e+00
4.373877551020407850e+01 0.000000000000000000e+00
4.393596371882086515e+01 0.000000000000000000e+00
4.412462585034013784e+01 0.000000000000000000e+00
4.430893424036280948e+01 0.000000000000000000e+00
4.449378684807255979e+01 0.000000000000000000e+00
4.467954648526077222e+01 0.000000000000000000e+00
4.487020408163265017e+01 0.000000000000000000e+00
4.505215419501134022e+01 0.000000000000000000e+00
4.523827664399092896e+01 0.000000000000000000e+00
4.541931972789115690e+01 0.000000000000000000e+00
4.561414965986394776e+01 0.000000000000000000e+00
4.580299319727890861e+01 0.000000000000000000e+00
4.598349206349206497e+01 0.000000000000000000e+00
4.616580498866213134e+01 0.000000000000000000e+00
4.635773242630385482e+01 0.000000000000000000e+00
4.654240362811791698e+01 0.000000000000000000e+00
4.673560090702947889e+01 0.000000000000000000e+00
4.692498866213151842e+01 0.000000000000000000e+00
4.712108843537414771e+01 0.000000000000000000e+00
4.729814058956915801e+01 0.000000000000000000e+00
4.748734693877550939e+01 0.000000000000000000e+00
4.767818594104308261e+01 0.000000000000000000e+00
4.785922902494331055e+01 0.000000000000000000e+00
4.804081632653061007e+01 0.000000000000000000e+00
4.823582766439909619e+01 0.000000000000000000e+00
4.841977324263038440e+01 0.000000000000000000e+00
4.862058956916099817e+01 0.000000000000000000e+00
4.880707482993197033e+01 0.000000000000000000e+00
4.899265306122448749e+01 0.000000000000000000e+00
4.917786848072562123e+01 0.000000000000000000e+00
4.937034013605442340e+01 0.000000000000000000e+00
4.955428571428571161e+01 0.000000000000000000e+00
4.974276643990929614e+01 0.000000000000000000e+00
4.993160997732426409e+01 0.000000000000000000e+00
5.012952380952381048e+01 0.000000000000000000e+00
5.030494331065759894e+01 0.000000000000000000e+00
5.050068027210884480e+01 0.000000000000000000e+00
5.068371882086167801e+01 0.000000000000000000e+00
5.087346938775510097e+01 0.000000000000000000e+00
5.105814058956916313e+01 0.000000000000000000e+00
5.124281179138321818e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
5.162213151927437593e+01 0.000000000000000000e+00
5.180498866213152098e+01 0.000000000000000000e+00
5.199401360544217710e+01 0.000000000000000000e+00
5.219120181405895664e+01 0.000000000000000000e+00
5.237532879818594012e+01 0.000000000000000000e+00
5.255854875283446859e+01 0.000000000000000000e+00
5.275410430839001918e+01 0.000000000000000000e+00
5.295129251700680584e+01 0.000000000000000000e+00
5.314394557823128906e+01 0.000000000000000000e+00
5.332897959183673464e+01 0.000000000000000000e+00
5.351873015873015760e+01 0.000000000000000000e+00
5.369832199546485185e+01 0.000000000000000000e+00
5.388462585034013586e+01 0.000000000000000000e+00
5.406312925170067984e+01 0.000000000000000000e+00
5.425324263038548622e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
5.462421768707483238e+01 0.000000000000000000e+00
5.481070294784580454e+01 0.000000000000000000e+00
5.499174603174603249e+01 0.000000000000000000e+00
5.517369614512471543e+01 0.000000000000000000e+00
5.536725623582766787e+01 0.000000000000000000e+00
5.556553287981859057e+01 0.000000000000000000e+00
5.575981859410430985e+01 0.000000000000000000e+00
5.595083900226757123e+01 0.000000000000000000e+00
5.614784580498866262e+01 0.000000000000000000e+00
5.633868480725623584e+01 0.000000000000000000e+00
5.652353741496598616e+01 0.000000000000000000e+00
5.670621315192743594e+01 0.000000000000000000e+00
5.689687074829932101e+01 0.000000000000000000e+00
5.707845804988662053e+01 0.000000000000000000e+00
5.726403628117913769e+01 0.000000000000000000e+00
5.744925170068027143e+01 0.000000000000000000e+00
5.764299319727891202e+01 0.000000000000000000e+00
5.781786848072562179e+01 0.000000000000000000e+00
5.801015873015872870e+01 0.000000000000000000e+00
5.819863945578231323e+01 0.000000000000000000e+00
5.838022675736961276e+01 0.000000000000000000e+00
5.856834467120181387e+01 0.000000000000000000e+00
5.875646258503401498e+01 0.000000000000000000e+00
5.895346938775509926e+01 0.000000000000000000e+00
5.914267573696145064e+01 0.000000000000000000e+00
5.933696145124716281e+01 0.000000000000000000e+00
5.951945578231292444e+01 0.000000000000000000e+00
5.970539682539682502e+01 0.000000000000000000e+00
5.988789115646258665e+01 0.000000000000000000e+00
6.007274376417233697e+01 0.000000000000000000e+00
6.027628117913832284e+01 0.000000000000000000e+00
6.046185941043084000e+01 0.000000000000000000e+00
6.065886621315192428e+01 0.000000000000000000e+00
6.083936507936508065e+01 0.000000000000000000e+00
6.102185941043084227e+01 0.000000000000000000e+00
6.121487528344670892e+01 0.000000000000000000e+00
6.139863945578231608e+01 0.000000000000000000e+00
6.158331065759637113e+01 0.000000000000000000e+00
6.177868480725623357e+01 0.000000000000000000e+00
6.196390022675736731e+01 0.000000000000000000e+00
6.215945578231292501e+01 0.000000000000000000e+00
6.234249433106575822e+01 0.000000000000000000e+00
6.253151927437641433e+01 0.000000000000000000e+00
6.271455782312925464e+01 0.000000000000000000e+00
6.290031746031745996e+01 0.000000000000000000e+00
6.308027210884353764e+01 0.000000000000000000e+00
6.327201814058956586e+01 0.000000000000000000e+00
6.345433106575963933e+01 0.000000000000000000e+00
6.364462585034013387e+01 0.000000000000000000e+00
6.383165532879818471e+01 0.000000000000000000e+00
6.400453514739228922e+01 0.000000000000000000e+00
6.419791383219954639e+01 0.000000000000000000e+00
6.437877551020407907e+01 0.000000000000000000e+00
6.456653061224490386e+01 0.000000000000000000e+00
6.476045351473922551e+01 0.000000000000000000e+00
6.495147392290249400e+01 0.000000000000000000e+00
6.514594104308389433e+01 0.000000000000000000e+00
6.533532879818594097e+01 0.000000000000000000e+00
6.552689342403628814e+01 0.000000000000000000e+00
6.571591836734694425e+01 0.000000000000000000e+00
6.589786848072562009e+01 0.000000000000000000e+00
6.608090702947845330e+01 0.000000000000000000e+00
6.627900226757370206e+01 0.000000000000000000e+00
6.645823129251701289e+01 0.000000000000000000e+00
6.664834467120181216e+01 0.000000000000000000e+00
6.682902494331065668e+01 0.000000000000000000e+00
6.701351473922902358e+01 0.000000000000000000e+00
6.720907029478458128e+01 0.000000000000000000e+00
6.740027210884353792e+01 0.000000000000000000e+00
6.759020408163264904e+01 0.000000000000000000e+00
6.778757369614513095e+01 0.000000000000000000e+00
6.798403628117914366e+01 0.000000000000000000e+00
6.818031746031745399e+01 0.000000000000000000e+00
6.836770975056688826e+01 0.000000000000000000e+00
6.854730158730158962e+01 0.000000000000000000e+00
6.873160997732426836e+01 0.000000000000000000e+00
6.891537414965986841e+01 0.000000000000000000e+00
6.910185941043083346e+01 0.000000000000000000e+00
6.929251700680272563e+01 0.000000000000000000e+00
6.947682539682539016e+01 0.000000000000000000e+00
6.966675736961451548e+01 0.000000000000000000e+00
6.984653061224490500e+01 0.000000000000000000e+00
7.003755102040815927e+01 0.000000000000000000e+00
7.022240362811791670e+01 0.000000000000000000e+00
7.040562358276643806e+01 0.000000000000000000e+00
7.059410430839002970e+01 0.000000000000000000e+00
7.078548752834467450e+01 0.000000000000000000e+00
7.098303854875283037e+01 0.000000000000000000e+00
7.117460317460317754e+01 0.000000000000000000e+00
7.136108843537414259e+01 0.000000000000000000e+00
7.154666666666666686e+01 0.000000000000000000e+00
7.172916099773242138e+01 0.000000000000000000e+00
7.191655328798185565e+01 0.000000000000000000e+00
7.210267573696144439e+01 0.000000000000000000e+00
7.229823129251700209e+01 0.000000000000000000e+00
7.248598639455782688e+01 0.000000000000000000e+00
7.268063492063491537e+01 0.000000000000000000e+00
7.286312925170068411e+01 0.000000000000000000e+00
7.304671201814059600e+01 0.000000000000000000e+00
7.323773242630385027e+01 0.000000000000000000e+00
7.342294784580498401e+01 0.000000000000000000e+00
7.361070294784580881e+01 0.000000000000000000e+00
7.379954648526077676e+01 0.000000000000000000e+00
7.399201814058956472e+01 0.000000000000000000e+00
7.419174603174603533e+01 0.000000000000000000e+00
7.437224489795917748e+01 0.000000000000000000e+00
7.455201814058956700e+01 0.000000000000000000e+00
7.474267573696144495e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
7.511147392290249059e+01 0.000000000000000000e+00
7.530721088435373645e+01 0.000000000000000000e+00
7.549823129251700493e+01 0.000000000000000000e+00
7.568181405895691682e+01 0.000000000000000000e+00
7.587555555555555031e+01 0.000000000000000000e+00
7.605333333333332746e+01 0.000000000000000000e+00
7.623201814058957382e+01 0.000000000000000000e+00
7.642775510204081968e+01 0.000000000000000000e+00
7.661659863945578763e+01 0.000000000000000000e+00
7.679673469387755347e+01 0.000000000000000000e+00
7.700952380952381304e+01 0.000000000000000000e+00
7.720671201814059259e+01 0.000000000000000000e+00
7.739120181405895949e+01 0.000000000000000000e+00
7.757786848072562691e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
7.794594104308390570e+01 0.000000000000000000e+00
7.813442176870748312e+01 0.000000000000000000e+00
7.832108843537415055e+01 0.000000000000000000e+00
7.850539682539682929e+01 0.000000000000000000e+00
7.869950113378685330e+01 0.000000000000000000e+00
7.887927437641722861e+01 0.000000000000000000e+00
7.905723356009070812e+01 0.000000000000000000e+00
7.924317460317460871e+01 0.000000000000000000e+00
7.943002267573696429e+01 0.000000000000000000e+00
7.961904761904762040e+01 0.000000000000000000e+00
7.981369614512472310e+01 0.000000000000000000e+00
8.000544217687074422e+01 0.000000000000000000e+00
8.019936507936508008e+01 0.000000000000000000e+00
8.038113378684806776e+01 0.000000000000000000e+00
8.057668934240362546e+01 0.000000000000000000e+00
8.075809523809523682e+01 0.000000000000000000e+00
8.094476190476190425e+01 0.000000000000000000e+00
8.113269841269841720e+01 0.000000000000000000e+00
8.132480725623582885e+01 0.000000000000000000e+00
8.150857142857142890e+01 0.000000000000000000e+00
8.170013605442176186e+01 0.000000000000000000e+00
8.187972789115646322e+01 0.000000000000000000e+00
8.206548752834467564e+01 0.000000000000000000e+00
8.225995464852607597e+01 0.000000000000000000e+00
8.244099773242629681e+01 0.000000000000000000e+00
8.262385487528344186e+01 0.000000000000000000e+00
8.282376417233560062e+01 0.000000000000000000e+00
8.301859410430839148e+01 0.000000000000000000e+00
8.320870748299319075e+01 0.000000000000000000e+00
8.339029478458050448e+01 0.000000000000000000e+00
8.357768707482993875e+01 0.000000000000000000e+00
8.376018140499999731e+01 0.000000000000000000e+00
8.395283446712018360e+01 0.000000000000000000e+00
8.413315192743763760e+01 0.000000000000000000e+00
8.432235827664399608e+01 0.000000000000000000e+00
8.451138321995465219e+01 0.000000000000000000e+00
8.470403628117914252e+01 0.000000000000000000e+00
8.489668934240363285e+01 0.000000000000000000e+00
8.507609977324263184e+01 0.000000000000000000e+00
8.525714285714285268e+01 0.000000000000000000e+00
8.544471655328797510e+01 0.000000000000000000e+00
8.563664399092969859e+01 0.000000000000000000e+00
8.581678004535147863e+01 0.000000000000000000e+00
8.600163265306122184e+01 0.000000000000000000e+00
8.620426303854875982e+01 0.000000000000000000e+00
8.638204081632653697e+01 0.000000000000000000e+00
8.657433106575963677e+01 0.000000000000000000e+00
8.676408163265305973e+01 0.000000000000000000e+00
8.695800453514739559e+01 0.000000000000000000e+00
8.714485260770975117e+01 0.000000000000000000e+00
8.733587301587301965e+01 0.000000000000000000e+00
8.751600907029478549e+01 0.000000000000000000e+00
8.771555555555555372e+01 0.000000000000000000e+00
8.789061224489796587e+01 0.000000000000000000e+00
8.807691609977324276e+01 0.000000000000000000e+00
8.826158730158729782e+01 0.000000000000000000e+00
8.845133786848072077e+01 0.000000000000000000e+00
8.865088435374150322e+01 0.000000000000000000e+00
8.883936507936508065e+01 0.000000000000000000e+00
8.903891156462584888e+01 0.000000000000000000e+00
8.923428571428571843e+01 0.000000000000000000e+00
8.942167800453515270e+01 0.000000000000000000e+00
8.960653061224489591e+01 0.000000000000000000e+00
8.978975056689341727e+01 0.000000000000000000e+00
8.996952380952380679e+01 0.000000000000000000e+00
9.015999999999999659e+01 0.000000000000000000e+00
9.034013605442176242e+01 0.000000000000000000e+00
9.051573696145125325e+01 0.000000000000000000e+00
9.071092970521542043e+01 0.000000000000000000e+00
9.089741496598639969e+01 0.000000000000000000e+00
9.108571428571428896e+01 0.000000000000000000e+00
9.126947845804988901e+01 0.000000000000000000e+00
9.145795918367346644e+01 0.000000000000000000e+00
9.163990929705215649e+01 0.000000000000000000e+00
9.183238095238095866e+01 0.000000000000000000e+00
9.203192743764172690e+01 0.000000000000000000e+00
9.222494331065759354e+01 0.000000000000000000e+00
9.241088435374149412e+01 0.000000000000000000e+00
9.260226757369613892e+01 0.000000000000000000e+00
9.278875283446711819e+01 0.000000000000000000e+00
9.297487528344670693e+01 0.000000000000000000e+00
9.316643990929705410e+01 0.000000000000000000e+00
9.335619047619047706e+01 0.000000000000000000e+00
9.354213151927437764e+01 0.000000000000000000e+00
9.373242630385487928e+01 0.000000000000000000e+00
9.391201814058956643e+01 0.000000000000000000e+00
9.409160997732426779e+01 0.000000000000000000e+00
9.428571428571429180e+01 0.000000000000000000e+00
9.447655328798185792e+01 0.000000000000000000e+00
9.466376417233560403e+01 0.000000000000000000e+00
9.485823129251700436e+01 0.000000000000000000e+00
9.504816326530611548e+01 0.000000000000000000e+00
9.523863945578231949e+01 0.000000000000000000e+00
9.541514739200000861e+01 0.000000000000000000e+00
9.560907029478458696e+01 0.000000000000000000e+00
9.579682539682539755e+01 0.000000000000000000e+00
9.599092970521542156e+01 0.000000000000000000e+00
9.618068027210884452e+01 0.000000000000000000e+00
9.637804988662131223e+01 0.000000000000000000e+00
9.656489795918366781e+01 0.000000000000000000e+00
9.675718820861678182e+01 0.000000000000000000e+00
9.693641723356009265e+01 0.000000000000000000e+00
9.711746031746031349e+01 0.000000000000000000e+00
9.729904761904761301e+01 0.000000000000000000e+00
9.749278911564626071e+01 0.000000000000000000e+00
9.767546485260770339e+01 0.000000000000000000e+00
9.786394557823129503e+01 0.000000000000000000e+00
9.806240362811792011e+01 0.000000000000000000e+00
9.825215419501134306e+01 0.000000000000000000e+00
9.843029478458049653e+01 0.000000000000000000e+00
9.862240362811790817e+01 0.000000000000000000e+00
9.880544217687074138e+01 0.000000000000000000e+00
9.899337868480725433e+01 0.000000000000000000e+00
9.917170068027211016e+01 0.000000000000000000e+00
9.936235827664398812e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
9.973786848072562350e+01 0.000000000000000000e+00
9.992090702947845671e+01 0.000000000000000000e+00
1.001117460317460370e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.004807256235827708e+02 0.000000000000000000e+00
1.006675736961451264e+02 0.000000000000000000e+00
1.008660317460317515e+02 0.000000000000000000e+00
1.010599546485260731e+02 0.000000000000000000e+00
1.012522448979591871e+02 0.000000000000000000e+00
1.014392743764172309e+02 0.000000000000000000e+00
1.016241269841269883e+02 0.000000000000000000e+00
1.018033560090702991e+02 0.000000000000000000e+00
1.019989115646258568e+02 0.000000000000000000e+00
1.021777777777777771e+02 0.000000000000000000e+00
1.023680725623582788e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.027419501133786781e+02 0.000000000000000000e+00
1.029222675736961463e+02 0.000000000000000000e+00
1.030996825396825329e+02 0.000000000000000000e+00
1.032854421768707454e+02 0.000000000000000000e+00
1.034866213151927496e+02 0.000000000000000000e+00
1.036763718820861726e+02 0.000000000000000000e+00
1.038790022675736964e+02 0.000000000000000000e+00
1.040756462585033972e+02 0.000000000000000000e+00
1.042668480725623539e+02 0.000000000000000000e+00
1.044482539682539652e+02 0.000000000000000000e+00
1.046341950110000028e+02 0.000000000000000000e+00
1.048221315192743788e+02 0.000000000000000000e+00
1.050046258503401333e+02 0.000000000000000000e+00
1.051876643990929665e+02 0.000000000000000000e+00
1.053803174603174568e+02 0.000000000000000000e+00
1.055666213151927479e+02 0.000000000000000000e+00
1.057538321995464798e+02 0.000000000000000000e+00
1.059297959183673470e+02 0.000000000000000000e+00
1.061206349206349273e+02 0.000000000000000000e+00
1.063056689342403587e+02 0.000000000000000000e+00
1.064957823129251722e+02 0.000000000000000000e+00
1.066811791383219941e+02 0.000000000000000000e+00
1.068720181405895744e+02 0.000000000000000000e+00
1.070684807256235871e+02 0.000000000000000000e+00
1.072605895691609987e+02 0.000000000000000000e+00
1.074423582766439864e+02 0.000000000000000000e+00
1.076286621315192775e+02 0.000000000000000000e+00
1.078078911564625884e+02 0.000000000000000000e+00
1.080007256235827668e+02 0.000000000000000000e+00
1.081786848072562321e+02 0.000000000000000000e+00
1.083765986394557785e+02 0.000000000000000000e+00
1.085659863945578252e+02 0.000000000000000000e+00
1.087541043083900263e+02 0.000000000000000000e+00
1.089411337868480700e+02 0.000000000000000000e+00
1.091221768707483051e+02 0.000000000000000000e+00
1.093124716553287925e+02 0.000000000000000000e+00
1.095020408163265273e+02 0.000000000000000000e+00
1.096856235827664392e+02 0.000000000000000000e+00
1.098790022675736964e+02 0.000000000000000000e+00
1.100660317460317401e+02 0.000000000000000000e+00
1.102528798185941099e+02 0.000000000000000000e+00
1.104388208616780105e+02 0.000000000000000000e+00
1.106245804988662087e+02 0.000000000000000000e+00
1.108103401360544211e+02 0.000000000000000000e+00
1.110033560090702878e+02 0.000000000000000000e+00
1.111818594104308460e+02 0.000000000000000000e+00
1.113745124716553221e+02 0.000000000000000000e+00
1.115639002267573687e+02 0.000000000000000000e+00
1.117527437641723367e+02 0.000000000000000000e+00
1.119412244897959141e+02 0.000000000000000000e+00
1.121282539682539721e+02 0.000000000000000000e+00
1.123156462585034063e+02 0.000000000000000000e+00
1.125072108843537393e+02 0.000000000000000000e+00
1.126837188208616709e+02 0.000000000000000000e+00
1.128723809523809507e+02 0.000000000000000000e+00
1.130757369614512413e+02 0.000000000000000000e+00
1.132665759637188216e+02 0.000000000000000000e+00
1.134541496598639441e+02 0.000000000000000000e+00
1.136382766439909346e+02 0.000000000000000000e+00
1.138160544217687118e+02 0.000000000000000000e+00
1.140177777777777806e+02 0.000000000000000000e+00
1.142019047619047569e+02 0.000000000000000000e+00
1.143856689342403570e+02 0.000000000000000000e+00
1.145688888888888926e+02 0.000000000000000000e+00
1.147622675736961497e+02 0.000000000000000000e+00
1.149485714285714266e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.153184580498866154e+02 0.000000000000000000e+00
1.155074829931972857e+02 0.000000000000000000e+00
1.156946938775510176e+02 0.000000000000000000e+00
1.158918820861677972e+02 0.000000000000000000e+00
1.160892517006802791e+02 0.000000000000000000e+00
1.162877097505668900e+02 0.000000000000000000e+00
1.164752834467120124e+02 0.000000000000000000e+00
1.166610430839002248e+02 0.000000000000000000e+00
1.168457142857142799e+02 0.000000000000000000e+00
1.170376417233560034e+02 0.000000000000000000e+00
1.172210430839002271e+02 0.000000000000000000e+00
1.174180498866213185e+02 0.000000000000000000e+00
1.176063492063492077e+02 0.000000000000000000e+00
1.177888435374149623e+02 0.000000000000000000e+00
1.179798639455782308e+02 0.000000000000000000e+00
1.181619954648526090e+02 0.000000000000000000e+00
1.183448526077097540e+02 0.000000000000000000e+00
1.185326077097505646e+02 0.000000000000000000e+00
1.187123809523809541e+02 0.000000000000000000e+00
1.189026757369614558e+02 0.000000000000000000e+00
1.190971428571428561e+02 0.000000000000000000e+00
1.192921541950113351e+02 0.000000000000000000e+00
1.194793650793650812e+02 0.000000000000000000e+00
1.196633106575963694e+02 0.000000000000000000e+00
1.198432653061224471e+02 0.000000000000000000e+00
1.200324716553287914e+02 0.000000000000000000e+00
1.202249433106575935e+02 0.000000000000000000e+00
1.204152380952380952e+02 0.000000000000000000e+00
1.206020861678004508e+02 0.000000000000000000e+00
1.207940136054421743e+02 0.000000000000000000e+00
1.209794104308389961e+02 0.000000000000000000e+00
1.211604535147392312e+02 0.000000000000000000e+00
1.213489342403628086e+02 0.000000000000000000e+00
1.215381405895691671e+02 0.000000000000000000e+00
1.217209977324262979e+02 0.000000000000000000e+00
1.219074829931972772e+02 0.000000000000000000e+00
1.220983219954648575e+02 0.000000000000000000e+00
1.222929705210000009e+02 0.000000000000000000e+00
1.224848979591836695e+02 0.000000000000000000e+00
1.226693877551020364e+02 0.000000000000000000e+00
1.228469841269841254e+02 0.000000000000000000e+00
1.230400000000000063e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.238017233560090773e+02 0.000000000000000000e+00
1.239813151927437644e+02 0.000000000000000000e+00
1.241572789115646316e+02 0.000000000000000000e+00
1.243535600907029419e+02 0.000000000000000000e+00
1.245558276643990894e+02 0.000000000000000000e+00
1.247441269841269786e+02 0.000000000000000000e+00
1.249418594104308369e+02 0.000000000000000000e+00
1.251259863945578275e+02 0.000000000000000000e+00
1.253144671201814049e+02 0.000000000000000000e+00
1.255169160997732405e+02 0.000000000000000000e+00
1.256985034013605400e+02 0.000000000000000000e+00
1.258829931972789069e+02 0.000000000000000000e+00
1.260651247165532851e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.264473469387755102e+02 0.000000000000000000e+00
1.266329251700680203e+02 0.000000000000000000e+00
1.268048979590000016e+02 0.000000000000000000e+00
1.270120634920634899e+02 0.000000000000000000e+00
1.271980045351473905e+02 0.000000000000000000e+00
1.273803174603174568e+02 0.000000000000000000e+00
1.275635374149659924e+02 0.000000000000000000e+00
1.277567346938775472e+02 0.000000000000000000e+00
1.279488435374149731e+02 0.000000000000000000e+00
1.281405895691609942e+02 0.000000000000000000e+00
1.283261678004535042e+02 0.000000000000000000e+00
1.285180952380952419e+02 0.000000000000000000e+00
1.287058503401360667e+02 0.000000000000000000e+00
1.288814512471655291e+02 0.000000000000000000e+00
1.290619501133786855e+02 0.000000000000000000e+00
1.292413605442176845e+02 0.000000000000000000e+00
1.294309297052154193e+02 0.000000000000000000e+00
1.296248526077097551e+02 0.000000000000000000e+00
1.297991836734694004e+02 0.000000000000000000e+00
1.300036281179138200e+02 0.000000000000000000e+00
1.301839455782312882e+02 0.000000000000000000e+00
1.303746031746031804e+02 0.000000000000000000e+00
1.305643537414966033e+02 0.000000000000000000e+00
1.307404988662131586e+02 0.000000000000000000e+00
1.309364172335600927e+02 0.000000000000000000e+00
1.311346938775510296e+02 0.000000000000000000e+00
1.313075736961451128e+02 0.000000000000000000e+00
1.315004081632653197e+02 0.000000000000000000e+00
1.316921541950113408e+02 0.000000000000000000e+00
1.318724716553288090e+02 0.000000000000000000e+00
1.320627664399092964e+02 0.000000000000000000e+00
1.322405442176870736e+02 0.000000000000000000e+00
1.324379138321995413e+02 0.000000000000000000e+00
1.326180498866213213e+02 0.000000000000000000e+00
1.328056235827664295e+02 0.000000000000000000e+00
1.330078911564625912e+02 0.000000000000000000e+00
1.331909297052154102e+02 0.000000000000000000e+00
1.333672562358276537e+02 0.000000000000000000e+00
1.335559183673469477e+02 0.000000000000000000e+00
1.337449433106575896e+02 0.000000000000000000e+00
1.339343310657596362e+02 0.000000000000000000e+00
1.341237188208616828e+02 0.000000000000000000e+00
1.343134693877551058e+02 0.000000000000000000e+00
1.345008616780045259e+02 0.000000000000000000e+00
1.346857142857142833e+02 0.000000000000000000e+00
1.348714739229024815e+02 0.000000000000000000e+00
1.350550566893423934e+02 0.000000000000000000e+00
1.352322902494331061e+02 0.000000000000000000e+00
1.354321995464852648e+02 0.000000000000000000e+00
1.356275736961451344e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.360029024943310674e+02 0.000000000000000000e+00
1.361830385487528474e+02 0.000000000000000000e+00
1.363704308390022675e+02 0.000000000000000000e+00
1.365498412698412665e+02 0.000000000000000000e+00
1.367365079365079339e+02 0.000000000000000000e+00
1.369239002267573824e+02 0.000000000000000000e+00
1.371248979591836701e+02 0.000000000000000000e+00
1.373191836734693823e+02 0.000000000000000000e+00
1.374927891156462465e+02 0.000000000000000000e+00
1.376852607709750487e+02 0.000000000000000000e+00
1.378713832199546516e+02 0.000000000000000000e+00
1.380596825396825409e+02 0.000000000000000000e+00
1.382356462585034080e+02 0.000000000000000000e+00
1.384333786848072521e+02 0.000000000000000000e+00
1.386122448979591866e+02 0.000000000000000000e+00
1.387976417233560085e+02 0.000000000000000000e+00
1.389875736961451196e+02 0.000000000000000000e+00
1.391720634920635007e+02 0.000000000000000000e+00
1.393594557823129207e+02 0.000000000000000000e+00
1.395437641723356137e+02 0.000000000000000000e+00
1.397277097505669019e+02 0.000000000000000000e+00
1.399158276643991030e+02 0.000000000000000000e+00
1.401119274376417252e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.404878004535147511e+02 0.000000000000000000e+00
1.406724716553287919e+02 0.000000000000000000e+00
1.408595011337868357e+02 0.000000000000000000e+00
1.410419954648526186e+02 0.000000000000000000e+00
1.412409977324263082e+02 0.000000000000000000e+00
1.414336507936507985e+02 0.000000000000000000e+00
1.416224943310657522e+02 0.000000000000000000e+00
1.417908390022675746e+02 0.000000000000000000e+00
1.419883900226757305e+02 0.000000000000000000e+00
1.421717913832199542e+02 0.000000000000000000e+00
1.423568253968253998e+02 0.000000000000000000e+00
1.425434920634920672e+02 0.000000000000000000e+00
1.427303401360544228e+02 0.000000000000000000e+00
1.429278911564625787e+02 0.000000000000000000e+00
1.431132879818594006e+02 0.000000000000000000e+00
1.433068480725623601e+02 0.000000000000000000e+00
1.434936961451247157e+02 0.000000000000000000e+00
1.436856235827664534e+02 0.000000000000000000e+00
1.438735600907029379e+02 0.000000000000000000e+00
1.440591383219954764e+02 0.000000000000000000e+00
1.442434467120181409e+02 0.000000000000000000e+00
1.444409977324262968e+02 0.000000000000000000e+00
1.446242176870748324e+02 0.000000000000000000e+00
1.448188662131519209e+02 0.000000000000000000e+00
1.450015419501133920e+02 0.000000000000000000e+00
1.451931065759637249e+02 0.000000000000000000e+00
1.453843083900226816e+02 0.000000000000000000e+00
1.455657142857142787e+02 0.000000000000000000e+00
1.457531065759637272e+02 0.000000000000000000e+00
1.459366893424036391e+02 0.000000000000000000e+00
1.461148299319727926e+02 0.000000000000000000e+00
1.463033106575963700e+02 0.000000000000000000e+00
1.464985034013605514e+02 0.000000000000000000e+00
1.466860770975056596e+02 0.000000000000000000e+00
1.468774603174603044e+02 0.000000000000000000e+00
1.470577777777777726e+02 0.000000000000000000e+00
1.472498866213151985e+02 0.000000000000000000e+00
1.474436281179138462e+02 0.000000000000000000e+00
1.476212244897959067e+02 0.000000000000000000e+00
1.478171428571428692e+02 0.000000000000000000e+00
1.480148752834467132e+02 0.000000000000000000e+00
1.481942857142857122e+02 0.000000000000000000e+00
1.483874829931972670e+02 0.000000000000000000e+00
1.485801360544217573e+02 0.000000000000000000e+00
1.487606349206349137e+02 0.000000000000000000e+00
1.489480272108843621e+02 0.000000000000000000e+00
1.491414058956916051e+02 0.000000000000000000e+00
1.493382312925170083e+02 0.000000000000000000e+00
1.495263492063492095e+02 0.000000000000000000e+00
1.497175510204081661e+02 0.000000000000000000e+00
1.499058503401360554e+02 0.000000000000000000e+00
1.500905215419501246e+02 0.000000000000000000e+00
1.502779138321995447e+02 0.000000000000000000e+00
1.504767346938775461e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.508513378684807265e+02 0.000000000000000000e+00
1.510365532879818602e+02 0.000000000000000000e+00
1.512248526077097495e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.515980045351473962e+02 0.000000000000000000e+00
1.517830385487528417e+02 0.000000000000000000e+00
1.519742403628117984e+02 0.000000000000000000e+00
1.521616326530612184e+02 0.000000000000000000e+00
1.523524716553287988e+02 0.000000000000000000e+00
1.525329705215419551e+02 0.000000000000000000e+00
1.527274376417233555e+02 0.000000000000000000e+00
1.529153741496598684e+02 0.000000000000000000e+00
1.531127437641723361e+02 0.000000000000000000e+00
1.532883446712018269e+02 0.000000000000000000e+00
1.534833560090702917e+02 0.000000000000000000e+00
1.536611337868480689e+02 0.000000000000000000e+00
1.538641269841269832e+02 0.000000000000000000e+00
1.540380952380952522e+02 0.000000000000000000e+00
1.542283900226757396e+02 0.000000000000000000e+00
1.544174149659863815e+02 0.000000000000000000e+00
1.546075283446712092e+02 0.000000000000000000e+00
1.547938321995464719e+02 0.000000000000000000e+00
1.549915646258503443e+02 0.000000000000000000e+00
1.551827664399093010e+02 0.000000000000000000e+00
1.553774149659863895e+02 0.000000000000000000e+00
1.555522902494330992e+02 0.000000000000000000e+00
1.557443990929705251e+02 0.000000000000000000e+00
1.559308843537415044e+02 0.000000000000000000e+00
1.561244444444444355e+02 0.000000000000000000e+00
1.562996825396825500e+02 0.000000000000000000e+00
1.564963265306122366e+02 0.000000000000000000e+00
1.566817233560090585e+02 0.000000000000000000e+00
1.568736507936507962e+02 0.000000000000000000e+00
1.570478004535147534e+02 0.000000000000000000e+00
1.572335600907029516e+02 0.000000000000000000e+00
1.574273015873015993e+02 0.000000000000000000e+00
1.576061678004535054e+02 0.000000000000000000e+00
1.578011791383219986e+02 0.000000000000000000e+00
1.579921995464852671e+02 0.000000000000000000e+00
1.581721541950113306e+02 0.000000000000000000e+00
1.583682539682539812e+02 0.000000000000000000e+00
1.585610884353741596e+02 0.000000000000000000e+00
1.587452154195011360e+02 0.000000000000000000e+00
1.589240816326530705e+02 0.000000000000000000e+00
1.591123809523809598e+02 0.000000000000000000e+00
1.592965079365079362e+02 0.000000000000000000e+00
1.595009523809523841e+02 0.000000000000000000e+00
1.596749206349206247e+02 0.000000000000000000e+00
1.598712018140589635e+02 0.000000000000000000e+00
1.600542403628117825e+02 0.000000000000000000e+00
1.602323809523809643e+02 0.000000000000000000e+00
1.604194104308390081e+02 0.000000000000000000e+00
1.606086167800453381e+02 0.000000000000000000e+00
1.607998185941042948e+02 0.000000000000000000e+00
1.609834013605442067e+02 0.000000000000000000e+00
1.611611791383219838e+02 0.000000000000000000e+00
1.613650793650793673e+02 0.000000000000000000e+00
1.615550113378684784e+02 0.000000000000000000e+00
1.617329705215419438e+02 0.000000000000000000e+00
1.619205442176870804e+02 0.000000000000000000e+00
1.621084807256235933e+02 0.000000000000000000e+00
1.622913378684807242e+02 0.000000000000000000e+00
1.624881632653061274e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.628720181405895744e+02 0.000000000000000000e+00
1.630508843537415089e+02 0.000000000000000000e+00
1.632375510204081763e+02 0.000000000000000000e+00
1.634311111111111074e+02 0.000000000000000000e+00
1.636172335600907104e+02 0.000000000000000000e+00
1.638040816326530660e+02 0.000000000000000000e+00
1.640005442176870645e+02 0.000000000000000000e+00
1.641895691609977348e+02 0.000000000000000000e+00
1.643833106575963825e+02 0.000000000000000000e+00
1.645705215419501144e+02 0.000000000000000000e+00
1.647515646258503352e+02 0.000000000000000000e+00
1.649344217687074945e+02 0.000000000000000000e+00
1.651278004535147375e+02 0.000000000000000000e+00
1.653059410430838909e+02 0.000000000000000000e+00
1.655062131519274260e+02 0.000000000000000000e+00
1.656836281179138268e+02 0.000000000000000000e+00
1.658755555555555645e+02 0.000000000000000000e+00
1.660424489795918248e+02 0.000000000000000000e+00
1.662358276643990962e+02 0.000000000000000000e+00
1.664165079365079407e+02 0.000000000000000000e+00
1.665966439909296923e+02 0.000000000000000000e+00
1.667813151927437616e+02 0.000000000000000000e+00
1.669806802721088559e+02 0.000000000000000000e+00
1.671717006802720960e+02 0.000000000000000000e+00
1.673668934240362773e+02 0.000000000000000000e+00
1.675448526077097426e+02 0.000000000000000000e+00
1.677391383219954548e+02 0.000000000000000000e+00
1.679207256235827685e+02 0.000000000000000000e+00
1.681104761904761915e+02 0.000000000000000000e+00
1.683014965986394600e+02 0.000000000000000000e+00
1.684981405895691751e+02 0.000000000000000000e+00
1.686790022675737077e+02 0.000000000000000000e+00
1.688752834467120181e+02 0.000000000000000000e+00
1.690546938775510171e+02 0.000000000000000000e+00
1.692497052154195103e+02 0.000000000000000000e+00
1.694260317460317538e+02 0.000000000000000000e+00
1.696148752834467075e+02 0.000000000000000000e+00
1.698046258503401305e+02 0.000000000000000000e+00
1.699914739229024860e+02 0.000000000000000000e+00
1.701881179138322011e+02 0.000000000000000000e+00
1.703780498866213122e+02 0.000000000000000000e+00
1.705650793650793560e+02 0.000000000000000000e+00
1.707499319727891134e+02 0.000000000000000000e+00
1.709246258503401350e+02 0.000000000000000000e+00
1.711174603174603135e+02 0.000000000000000000e+00
1.713017687074830064e+02 0.000000000000000000e+00
1.714973242630385357e+02 0.000000000000000000e+00
1.716794557823129139e+02 0.000000000000000000e+00
1.718782766439909437e+02 0.000000000000000000e+00
1.720611337868480746e+02 0.000000000000000000e+00
1.722452607709750509e+02 0.000000000000000000e+00
1.724333786848072521e+02 0.000000000000000000e+00
1.726187755102040740e+02 0.000000000000000000e+00
1.728068934240362751e+02 0.000000000000000000e+00
1.729826757369614540e+02 0.000000000000000000e+00
1.731800453514739218e+02 0.000000000000000000e+00
1.733725170059999812e+02 0.000000000000000000e+00
1.735633560090703043e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.745104761904761972e+02 0.000000000000000000e+00
1.746880725623582862e+02 0.000000000000000000e+00
1.748894331065759502e+02 0.000000000000000000e+00
1.750722902494331095e+02 0.000000000000000000e+00
1.752544217687074877e+02 0.000000000000000000e+00
1.754450793650793514e+02 0.000000000000000000e+00
1.756264852607709770e+02 0.000000000000000000e+00
1.758153287981859307e+02 0.000000000000000000e+00
1.760081632653061092e+02 0.000000000000000000e+00
1.762022675736961332e+02 0.000000000000000000e+00
1.763961904761904691e+02 0.000000000000000000e+00
1.765808616780045384e+02 0.000000000000000000e+00
1.767646258503401384e+02 0.000000000000000000e+00
1.769405895691610056e+02 0.000000000000000000e+00
1.771345124716553414e+02 0.000000000000000000e+00
1.773101133786848038e+02 0.000000000000000000e+00
1.775034920634920752e+02 0.000000000000000000e+00
1.776854421768707368e+02 0.000000000000000000e+00
1.778849886621315193e+02 0.000000000000000000e+00
1.780593197278911646e+02 0.000000000000000000e+00
1.782390929705215399e+02 0.000000000000000000e+00
1.784286621315192747e+02 0.000000000000000000e+00
1.786209523809523887e+02 0.000000000000000000e+00
1.788223129251700811e+02 0.000000000000000000e+00
1.790224036281178996e+02 0.000000000000000000e+00
1.792143310657596373e+02 0.000000000000000000e+00
1.794117006802721050e+02 0.000000000000000000e+00
1.795902040816326632e+02 0.000000000000000000e+00
1.797824943310657488e+02 0.000000000000000000e+00
1.799570068027210823e+02 0.000000000000000000e+00
1.801500226757369489e+02 0.000000000000000000e+00
1.803176417233560187e+02 0.000000000000000000e+00
1.805184580498866183e+02 0.000000000000000000e+00
1.806996825396825272e+02 0.000000000000000000e+00
1.808981405895691523e+02 0.000000000000000000e+00
1.810748299319728005e+02 0.000000000000000000e+00
1.812643990929705353e+02 0.000000000000000000e+00
1.814514285714285791e+02 0.000000000000000000e+00
1.816406349206349091e+02 0.000000000000000000e+00
1.818245804988662258e+02 0.000000000000000000e+00
1.820065306122448874e+02 0.000000000000000000e+00
1.821995464852607824e+02 0.000000000000000000e+00
1.823951020408163401e+02 0.000000000000000000e+00
1.825746938775510273e+02 0.000000000000000000e+00
1.827640816326530739e+02 0.000000000000000000e+00
1.829451247165532948e+02 0.000000000000000000e+00
1.831308843537414930e+02 0.000000000000000000e+00
1.833131972789115594e+02 0.000000000000000000e+00
1.835120181405895607e+02 0.000000000000000000e+00
1.836981405895691637e+02 0.000000000000000000e+00
1.838918820861678114e+02 0.000000000000000000e+00
1.840634920634920775e+02 0.000000000000000000e+00
1.842546938775510341e+02 0.000000000000000000e+00
1.844466213151927434e+02 0.000000000000000000e+00
1.846234920634920513e+02 0.000000000000000000e+00
1.848204988662131427e+02 0.000000000000000000e+00
1.850051700680272120e+02 0.000000000000000000e+00
1.852043537414965897e+02 0.000000000000000000e+00
1.854011791380000034e+02 0.000000000000000000e+00
1.855843990929705285e+02 0.000000000000000000e+00
1.857694331065759741e+02 0.000000000000000000e+00
1.859560997732426415e+02 0.000000000000000000e+00
1.861282539682539721e+02 0.000000000000000000e+00
1.863201814058956813e+02 0.000000000000000000e+00
1.865191836734693993e+02 0.000000000000000000e+00
1.867049433106575975e+02 0.000000000000000000e+00
1.869006802721088434e+02 0.000000000000000000e+00
1.870826303854875334e+02 0.000000000000000000e+00
1.872685714285714198e+02 0.000000000000000000e+00
1.874539682539682417e+02 0.000000000000000000e+00
1.876462585034013557e+02 0.000000000000000000e+00
1.878305668934240487e+02 0.000000000000000000e+00
1.880246712018140727e+02 0.000000000000000000e+00
1.882291156462584922e+02 0.000000000000000000e+00
1.884174149659863815e+02 0.000000000000000000e+00
1.885979138321995379e+02 0.000000000000000000e+00
1.887907482993197164e+02 0.000000000000000000e+00
1.889783219954648530e+02 0.000000000000000000e+00
1.891668027210884304e+02 0.000000000000000000e+00
1.893418594104308283e+02 0.000000000000000000e+00
1.895385034013605434e+02 0.000000000000000000e+00
1.897066666666666777e+02 0.000000000000000000e+00
1.899029478458049880e+02 0.000000000000000000e+00
1.900741950113378778e+02 0.000000000000000000e+00
1.902474376417233657e+02 0.000000000000000000e+00
1.904517006802720971e+02 0.000000000000000000e+00
1.906467120181405903e+02 0.000000000000000000e+00
1.908292063492063448e+02 0.000000000000000000e+00
1.910282086167800344e+02 0.000000000000000000e+00
1.912190476190476147e+02 0.000000000000000000e+00
1.914068027210884395e+02 0.000000000000000000e+00
1.915903854875283514e+02 0.000000000000000000e+00
1.917808616780045270e+02 0.000000000000000000e+00
1.919693424036281044e+02 0.000000000000000000e+00
1.921596371880000049e+02 0.000000000000000000e+00
1.923404988662131530e+02 0.000000000000000000e+00
1.925367800453514633e+02 0.000000000000000000e+00
1.927087528344671341e+02 0.000000000000000000e+00
1.929079365079365118e+02 0.000000000000000000e+00
1.930882539682539800e+02 0.000000000000000000e+00
1.932752834467120238e+02 0.000000000000000000e+00
1.934617687074830030e+02 0.000000000000000000e+00
1.936471655328798249e+02 0.000000000000000000e+00
1.938332879818593995e+02 0.000000000000000000e+00
1.940228571428571342e+02 0.000000000000000000e+00
1.942133333333333383e+02 0.000000000000000000e+00
1.944103401360544296e+02 0.000000000000000000e+00
1.945962811791383160e+02 0.000000000000000000e+00
1.947851247165532982e+02 0.000000000000000000e+00
1.949648979591836735e+02 0.000000000000000000e+00
1.951537414965986272e+02 0.000000000000000000e+00
1.953356916099773173e+02 0.000000000000000000e+00
1.955325170068027205e+02 0.000000000000000000e+00
1.957171882086167898e+02 0.000000000000000000e+00
1.959223582766439904e+02 0.000000000000000000e+00
1.961066666666666549e+02 0.000000000000000000e+00
1.962920634920635052e+02 0.000000000000000000e+00
1.964778231292517034e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.972299319727891032e+02 0.000000000000000000e+00
1.974233106575963745e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.989311564625850224e+02 0.000000000000000000e+00
1.991152834467120272e+02 0.000000000000000000e+00
1.993073922902494246e+02 0.000000000000000000e+00
1.994717460317460223e+02 0.000000000000000000e+00
1.996796371882086305e+02 0.000000000000000000e+00
1.998724716553288090e+02 0.000000000000000000e+00
2.000600453514739172e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.004471655328798079e+02 0.000000000000000000e+00
2.006343764172335682e+02 0.000000000000000000e+00
2.008263038548752775e+02 0.000000000000000000e+00
2.010124263038548804e+02 0.000000000000000000e+00
2.011967346938775449e+02 0.000000000000000000e+00
2.013808616780045213e+02 0.000000000000000000e+00
2.015722448979591945e+02 0.000000000000000000e+00
2.017492970521541906e+02 0.000000000000000000e+00
2.019372335600907036e+02 0.000000000000000000e+00
2.021215419501133681e+02 0.000000000000000000e+00
2.023160090702947969e+02 0.000000000000000000e+00
2.024946938775510148e+02 0.000000000000000000e+00
2.026717460317460393e+02 0.000000000000000000e+00
2.028703854875283525e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.034575963718820901e+02 0.000000000000000000e+00
2.036556916099773105e+02 0.000000000000000000e+00
2.038430839002267589e+02 0.000000000000000000e+00
2.040292063492063619e+02 0.000000000000000000e+00
2.042102494331065827e+02 0.000000000000000000e+00
2.043956462585034046e+02 0.000000000000000000e+00
2.045931972789115605e+02 0.000000000000000000e+00
2.047773242630385369e+02 0.000000000000000000e+00
2.049438548752834492e+02 0.000000000000000000e+00
2.051390476190476306e+02 0.000000000000000000e+00
2.053289795918367417e+02 0.000000000000000000e+00
2.055067573696145189e+02 0.000000000000000000e+00
2.056879818594104279e+02 0.000000000000000000e+00
2.058860770975056766e+02 0.000000000000000000e+00
2.060767346938775404e+02 0.000000000000000000e+00
2.062653968253968344e+02 0.000000000000000000e+00
2.064500680272108752e+02 0.000000000000000000e+00
2.066405442176870793e+02 0.000000000000000000e+00
2.068250340136054319e+02 0.000000000000000000e+00
2.070124263038548804e+02 0.000000000000000000e+00
2.071923809523809439e+02 0.000000000000000000e+00
2.073884807256235945e+02 0.000000000000000000e+00
2.075749659863945453e+02 0.000000000000000000e+00
2.077523809523809462e+02 0.000000000000000000e+00
2.079430385487528383e+02 0.000000000000000000e+00
2.081360544217687050e+02 0.000000000000000000e+00
2.083207256235827742e+02 0.000000000000000000e+00
2.085104761904761972e+02 0.000000000000000000e+00
2.087094784580498867e+02 0.000000000000000000e+00
2.088974149659863997e+02 0.000000000000000000e+00
2.090820861678004405e+02 0.000000000000000000e+00
2.092720181405895801e+02 0.000000000000000000e+00
2.094499773242630454e+02 0.000000000000000000e+00
2.096397278911564683e+02 0.000000000000000000e+00
2.098142403628118018e+02 0.000000000000000000e+00
2.100007256235827526e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.103822222222222251e+02 0.000000000000000000e+00
2.105716099773242718e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.113055782312925146e+02 0.000000000000000000e+00
2.114897052154194910e+02 0.000000000000000000e+00
2.116925170068027171e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.120981405895691694e+02 0.000000000000000000e+00
2.122949659863945442e+02 0.000000000000000000e+00
2.124796371882086135e+02 0.000000000000000000e+00
2.126664852607709690e+02 0.000000000000000000e+00
2.128549659863945465e+02 0.000000000000000000e+00
2.130332879818594165e+02 0.000000000000000000e+00
2.132139682539682610e+02 0.000000000000000000e+00
2.134049886621315295e+02 0.000000000000000000e+00
2.135929251700680140e+02 0.000000000000000000e+00
2.137668934240362830e+02 0.000000000000000000e+00
2.139691609977324163e+02 0.000000000000000000e+00
2.141534693877551092e+02 0.000000000000000000e+00
2.143352380952380827e+02 0.000000000000000000e+00
2.145204535147392164e+02 0.000000000000000000e+00
2.147060317460317549e+02 0.000000000000000000e+00
2.148952380952380850e+02 0.000000000000000000e+00
2.150877097505668871e+02 0.000000000000000000e+00
2.152752834467120238e+02 0.000000000000000000e+00
2.154695691609977359e+02 0.000000000000000000e+00
2.156673015873015800e+02 0.000000000000000000e+00
2.158556009070294692e+02 0.000000000000000000e+00
2.160468027210884259e+02 0.000000000000000000e+00
2.162207709750566949e+02 0.000000000000000000e+00
2.164157823129251597e+02 0.000000000000000000e+00
2.166071655328798045e+02 0.000000000000000000e+00
2.167751473922902505e+02 0.000000000000000000e+00
2.169714285714285609e+02 0.000000000000000000e+00
2.171693424036281215e+02 0.000000000000000000e+00
2.173560090702947889e+02 0.000000000000000000e+00
2.175383219954648553e+02 0.000000000000000000e+00
2.177199092970521406e+02 0.000000000000000000e+00
2.179063945578231198e+02 0.000000000000000000e+00
2.180897959183673436e+02 0.000000000000000000e+00
2.182855328798185894e+02 0.000000000000000000e+00
2.184673015873015913e+02 0.000000000000000000e+00
2.186575963718820788e+02 0.000000000000000000e+00
2.188477097505669065e+02 0.000000000000000000e+00
2.190369160997732365e+02 0.000000000000000000e+00
2.192224943310657466e+02 0.000000000000000000e+00
2.194167800453514872e+02 0.000000000000000000e+00
2.196021768707483091e+02 0.000000000000000000e+00
2.197799546485260862e+02 0.000000000000000000e+00
2.199831292517006887e+02 0.000000000000000000e+00
2.201594557823129321e+02 0.000000000000000000e+00
2.203388662131519311e+02 0.000000000000000000e+00
2.205239002267573767e+02 0.000000000000000000e+00
2.207258049886621336e+02 0.000000000000000000e+00
2.209055782312925089e+02 0.000000000000000000e+00
2.211040362811791340e+02 0.000000000000000000e+00
2.212745578231292427e+02 0.000000000000000000e+00
2.214659410430838875e+02 0.000000000000000000e+00
2.216547845804988697e+02 0.000000000000000000e+00
2.218380045351474052e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.230051700680272120e+02 0.000000000000000000e+00
2.231836734693877418e+02 0.000000000000000000e+00
2.233621768707483000e+02 0.000000000000000000e+00
2.235200000000000102e+02 0.000000000000000000e+00
2.237344217687074774e+02 0.000000000000000000e+00
2.239352380952381054e+02 0.000000000000000000e+00
2.241260770975056573e+02 0.000000000000000000e+00
2.243151020408163276e+02 0.000000000000000000e+00
2.245079365079365061e+02 0.000000000000000000e+00
2.246871655328798170e+02 0.000000000000000000e+00
2.248760090702947707e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.256150566893423957e+02 0.000000000000000000e+00
2.258073469387755097e+02 0.000000000000000000e+00
2.259998185941043118e+02 0.000000000000000000e+00
2.261797732426303753e+02 0.000000000000000000e+00
2.263615419501133772e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.267312471655328920e+02 0.000000000000000000e+00
2.269335147392290253e+02 0.000000000000000000e+00
2.271214512471655382e+02 0.000000000000000000e+00
2.273126530612244949e+02 0.000000000000000000e+00
2.275080272108843644e+02 0.000000000000000000e+00
2.276934240362811863e+02 0.000000000000000000e+00
2.278800907029478537e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.290028117913832091e+02 0.000000000000000000e+00
2.291793197278911691e+02 0.000000000000000000e+00
2.293661678004535247e+02 0.000000000000000000e+00
2.295499319727891248e+02 0.000000000000000000e+00
2.297516553287981935e+02 0.000000000000000000e+00
2.299470294784580631e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.305099319727891043e+02 0.000000000000000000e+00
2.306993197278911509e+02 0.000000000000000000e+00


==> R51.dat <==
4.233142857142857451e+01 0.000000000000000000e+00
4.270585034013605252e+01 0.000000000000000000e+00
4.309024943310657818e+01 0.000000000000000000e+00
4.344798185941043300e+01 0.000000000000000000e+00
4.383002267573696287e+01 0.000000000000000000e+00
4.419011337868480638e+01 0.000000000000000000e+00
4.457560090702947520e+01 0.000000000000000000e+00
4.493841269841269792e+01 0.000000000000000000e+00
4.530176870748299223e+01 0.000000000000000000e+00
4.567564625850339866e+01 0.000000000000000000e+00
4.604825396825396666e+01 0.000000000000000000e+00
4.641233560090702781e+01 0.000000000000000000e+00
4.677841269841270133e+01 0.000000000000000000e+00
4.714884353741496881e+01 0.000000000000000000e+00
4.752598639455782603e+01 0.000000000000000000e+00
4.788716553287981981e+01 0.000000000000000000e+00
4.826521541950113203e+01 0.000000000000000000e+00
4.863600907029478293e+01 0.000000000000000000e+00
4.901043083900226804e+01 0.000000000000000000e+00
4.938140589569160710e+01 0.000000000000000000e+00
4.974149659863945772e+01 0.000000000000000000e+00
5.011011337868480808e+01 0.000000000000000000e+00
5.049233560090702611e+01 0.000000000000000000e+00
5.086276643990929358e+01 0.000000000000000000e+00
5.122140589569161051e+01 0.000000000000000000e+00
5.159274376417233299e+01 0.000000000000000000e+00
5.197369614512471969e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
5.270204081632653015e+01 0.000000000000000000e+00
5.307374149659863605e+01 0.000000000000000000e+00
5.345596371882086117e+01 0.000000000000000000e+00
5.381551020408163311e+01 0.000000000000000000e+00
5.418793650793650585e+01 0.000000000000000000e+00
5.455746031746031832e+01 0.000000000000000000e+00
5.492916099773242422e+01 0.000000000000000000e+00
5.530575963718820987e+01 0.000000000000000000e+00
5.567274376417233839e+01 0.000000000000000000e+00
5.604535147392289929e+01 0.000000000000000000e+00
5.641251700680272307e+01 0.000000000000000000e+00
5.677696145124716764e+01 0.000000000000000000e+00
5.714249433106576248e+01 0.000000000000000000e+00
5.752743764172335261e+01 0.000000000000000000e+00
5.789115646258503745e+01 0.000000000000000000e+00
5.827011337868480467e+01 0.000000000000000000e+00
5.862784580498865949e+01 0.000000000000000000e+00
5.899845804988662223e+01 0.000000000000000000e+00
5.938086167800453552e+01 0.000000000000000000e+00
5.974603174603174693e+01 0.000000000000000000e+00
6.011609977324263099e+01 0.000000000000000000e+00
6.048816326530612031e+01 0.000000000000000000e+00
6.086222222222222200e+01 0.000000000000000000e+00
6.123138321995465105e+01 0.000000000000000000e+00
6.158730158730158877e+01 0.000000000000000000e+00
6.196136054421769046e+01 0.000000000000000000e+00
6.234285714285714164e+01 0.000000000000000000e+00
6.271346938775510438e+01 0.000000000000000000e+00
6.307718820861678211e+01 0.000000000000000000e+00
6.345106575963718853e+01 0.000000000000000000e+00
6.382312925170067786e+01 0.000000000000000000e+00
6.419319727891156901e+01 0.000000000000000000e+00
6.456054421768708096e+01 0.000000000000000000e+00
6.493315192743763475e+01 0.000000000000000000e+00
6.530557823129251460e+01 0.000000000000000000e+00
6.567637188208617260e+01 0.000000000000000000e+00
6.604154195011338402e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
6.678621315192744134e+01 0.000000000000000000e+00
6.715718820861677330e+01 0.000000000000000000e+00
6.752326530612245392e+01 0.000000000000000000e+00
6.788752834467119612e+01 0.000000000000000000e+00
6.826249433106575282e+01 0.000000000000000000e+00
6.862603174603174239e+01 0.000000000000000000e+00
6.900335600907028777e+01 0.000000000000000000e+00
6.937705215419501314e+01 0.000000000000000000e+00
6.974965986394558115e+01 0.000000000000000000e+00
7.012063492063492731e+01 0.000000000000000000e+00
7.047727891156462476e+01 0.000000000000000000e+00
7.084988662131519277e+01 0.000000000000000000e+00
7.123065759637188421e+01 0.000000000000000000e+00
7.160108843537415169e+01 0.000000000000000000e+00
7.196462585034014126e+01 0.000000000000000000e+00
7.233632653061224005e+01 0.000000000000000000e+00
7.271165532879818727e+01 0.000000000000000000e+00
7.308281179138322159e+01 0.000000000000000000e+00
7.344925170068027853e+01 0.000000000000000000e+00
7.380716553287982151e+01 0.000000000000000000e+00
7.418920634920634427e+01 0.000000000000000000e+00
7.455129251699999315e+01 0.000000000000000000e+00
7.492517006802721369e+01 0.000000000000000000e+00
7.530267573696144723e+01 0.000000000000000000e+00
7.567455782312924839e+01 0.000000000000000000e+00
7.604099773242630533e+01 0.000000000000000000e+00
7.640326530612244937e+01 0.000000000000000000e+00
7.677532879818593869e+01 0.000000000000000000e+00
7.714829931972789723e+01 0.000000000000000000e+00
7.752707482993197630e+01 0.000000000000000000e+00
7.789151927437642087e+01 0.000000000000000000e+00
7.826303854875283150e+01 0.000000000000000000e+00
7.862911564625849792e+01 0.000000000000000000e+00
7.900698412698412199e+01 0.000000000000000000e+00
7.936435374100000217e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
8.011301587301586835e+01 0.000000000000000000e+00
8.047637188208616976e+01 0.000000000000000000e+00
8.085405895691610567e+01 0.000000000000000000e+00
8.122612244897959499e+01 0.000000000000000000e+00
8.159854875199999924e+01 0.000000000000000000e+00
8.196952380952380679e+01 0.000000000000000000e+00
8.232907029478458583e+01 0.000000000000000000e+00
8.269841269841269593e+01 0.000000000000000000e+00
8.308045351473923290e+01 0.000000000000000000e+00
8.344997732426304538e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
8.456380952380952465e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
8.530104308390022538e+01 0.000000000000000000e+00
8.566585034013606048e+01 0.000000000000000000e+00
8.604607709750567324e+01 0.000000000000000000e+00
8.641650793650794071e+01 0.000000000000000000e+00
8.677442176870748369e+01 0.000000000000000000e+00
8.714866213151927354e+01 0.000000000000000000e+00
8.752453514739228524e+01 0.000000000000000000e+00
8.789551020399999004e+01 0.000000000000000000e+00
8.825451247165533175e+01 0.000000000000000000e+00
8.862476190476191107e+01 0.000000000000000000e+00
8.900643990929705751e+01 0.000000000000000000e+00
8.937632653061224630e+01 0.000000000000000000e+00
8.974095238095237903e+01 0.000000000000000000e+00
9.010993197278911282e+01 0.000000000000000000e+00
9.048707482993197004e+01 0.000000000000000000e+00
9.085678004535147068e+01 0.000000000000000000e+00
9.121596371882085919e+01 0.000000000000000000e+00
9.158639455782312666e+01 0.000000000000000000e+00
9.196789115646258495e+01 0.000000000000000000e+00
9.233868480725622874e+01 0.000000000000000000e+00
9.270204081632653015e+01 0.000000000000000000e+00
9.307555555555555316e+01 0.000000000000000000e+00
9.344888888888888800e+01 0.000000000000000000e+00
9.382040816326531285e+01 0.000000000000000000e+00
9.417832199546485583e+01 0.000000000000000000e+00
9.454911564625849962e+01 0.000000000000000000e+00
9.493115646258503659e+01 0.000000000000000000e+00
9.530213151927438275e+01 0.000000000000000000e+00
9.566258503400000279e+01 0.000000000000000000e+00
9.603845804988661428e+01 0.000000000000000000e+00
9.641233560090702781e+01 0.000000000000000000e+00
9.677750566893423922e+01 0.000000000000000000e+00
9.714176870748299564e+01 0.000000000000000000e+00
9.751256235827663943e+01 0.000000000000000000e+00
9.789333333333333087e+01 0.000000000000000000e+00
9.826358276643991019e+01 0.000000000000000000e+00
9.862512471655328739e+01 0.000000000000000000e+00
9.900190476100000581e+01 0.000000000000000000e+00
9.937360544217686709e+01 0.000000000000000000e+00
9.974458049886621325e+01 0.000000000000000000e+00
1.001108390022675678e+02 0.000000000000000000e+00
1.004745578231292455e+02 0.000000000000000000e+00
1.008500680272108809e+02 0.000000000000000000e+00
1.012119727891156487e+02 0.000000000000000000e+00
1.015914739229024946e+02 0.000000000000000000e+00
1.019593650793650852e+02 0.000000000000000000e+00
1.023363265306122400e+02 0.000000000000000000e+00
1.027031292517006733e+02 0.000000000000000000e+00
1.030661224489795984e+02 0.000000000000000000e+00
1.034387301587301522e+02 0.000000000000000000e+00
1.038180498866213100e+02 0.000000000000000000e+00
1.041904761904761898e+02 0.000000000000000000e+00
1.045552834467120249e+02 0.000000000000000000e+00
1.049184580498866239e+02 0.000000000000000000e+00
1.052941496598639475e+02 0.000000000000000000e+00
1.056573242630385465e+02 0.000000000000000000e+00
1.060342857142857156e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.067791383210000049e+02 0.000000000000000000e+00
1.071479365079365067e+02 0.000000000000000000e+00
1.075092970521541957e+02 0.000000000000000000e+00
1.078804535147392301e+02 0.000000000000000000e+00
1.082617687074830002e+02 0.000000000000000000e+00
1.086316553287981890e+02 0.000000000000000000e+00
1.089957369614512430e+02 0.000000000000000000e+00
1.093694331065759684e+02 0.000000000000000000e+00
1.097425850340136009e+02 0.000000000000000000e+00
1.101102947845805033e+02 0.000000000000000000e+00
1.104711111109999990e+02 0.000000000000000000e+00
1.108426303854875243e+02 0.000000000000000000e+00
1.112195918367346934e+02 0.000000000000000000e+00
1.115827664399092924e+02 0.000000000000000000e+00
1.119537414965986386e+02 0.000000000000000000e+00
1.123317913832199508e+02 0.000000000000000000e+00
1.127000453514739178e+02 0.000000000000000000e+00
1.130771882086167750e+02 0.000000000000000000e+00
1.134345578231292535e+02 0.000000000000000000e+00
1.138049886621315210e+02 0.000000000000000000e+00
1.141863038540000019e+02 0.000000000000000000e+00
1.145570975056689349e+02 0.000000000000000000e+00
1.149208163265306126e+02 0.000000000000000000e+00
1.152954195011337930e+02 0.000000000000000000e+00
1.156694784580498805e+02 0.000000000000000000e+00
1.160384580498866143e+02 0.000000000000000000e+00
1.163985487528344720e+02 0.000000000000000000e+00
1.167682539682539726e+02 0.000000000000000000e+00
1.171502947845804954e+02 0.000000000000000000e+00
1.175091156462585076e+02 0.000000000000000000e+00
1.178849886621315193e+02 0.000000000000000000e+00
1.182577777777777754e+02 0.000000000000000000e+00
1.186303854875283434e+02 0.000000000000000000e+00
1.190015419501133778e+02 0.000000000000000000e+00
1.193679818594104347e+02 0.000000000000000000e+00
1.197395011337868453e+02 0.000000000000000000e+00
1.201068480725623573e+02 0.000000000000000000e+00
1.204709297052154255e+02 0.000000000000000000e+00
1.208480725623582828e+02 0.000000000000000000e+00
1.212203174603174602e+02 0.000000000000000000e+00
1.215940136054421714e+02 0.000000000000000000e+00
1.219633560090702957e+02 0.000000000000000000e+00
1.223219954648526056e+02 0.000000000000000000e+00
1.226933333333333280e+02 0.000000000000000000e+00
1.230746485260770982e+02 0.000000000000000000e+00
1.234468934240362756e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.241781405895691677e+02 0.000000000000000000e+00
1.245556462585034012e+02 0.000000000000000000e+00
1.249260770975056687e+02 0.000000000000000000e+00
1.252928798185941019e+02 0.000000000000000000e+00
1.256647619047619031e+02 0.000000000000000000e+00
1.260370068027210948e+02 0.000000000000000000e+00
1.264065306122448931e+02 0.000000000000000000e+00
1.267726077097505737e+02 0.000000000000000000e+00
1.271452154195011275e+02 0.000000000000000000e+00
1.275176417233560073e+02 0.000000000000000000e+00
1.278888435370000138e+02 0.000000000000000000e+00
1.282552380952380986e+02 0.000000000000000000e+00
1.286180498866213213e+02 0.000000000000000000e+00
1.289939229024943188e+02 0.000000000000000000e+00
1.293570975056689463e+02 0.000000000000000000e+00
1.297347845804988538e+02 0.000000000000000000e+00
1.301070294784580597e+02 0.000000000000000000e+00
1.304731065759637261e+02 0.000000000000000000e+00
1.308517006802721028e+02 0.000000000000000000e+00
1.312090702947845671e+02 0.000000000000000000e+00
1.315802267573696156e+02 0.000000000000000000e+00
1.319620861678004644e+02 0.000000000000000000e+00
1.323337868480725490e+02 0.000000000000000000e+00
1.326975056689342409e+02 0.000000000000000000e+00
1.330679365079365084e+02 0.000000000000000000e+00
1.334401814058956859e+02 0.000000000000000000e+00
1.338178684807256218e+02 0.000000000000000000e+00
1.341775963718820890e+02 0.000000000000000000e+00
1.345384126984126851e+02 0.000000000000000000e+00
1.349257142857142924e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.360522448979591843e+02 0.000000000000000000e+00
1.364081632653061149e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.371466666666666754e+02 0.000000000000000000e+00
1.375078458049886763e+02 0.000000000000000000e+00
1.378924263038548759e+02 0.000000000000000000e+00
1.382623129251700789e+02 0.000000000000000000e+00
1.386224036281179224e+02 0.000000000000000000e+00
1.389948299319727880e+02 0.000000000000000000e+00
1.393683446712018110e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.400983219954648575e+02 0.000000000000000000e+00
1.404685714285714369e+02 0.000000000000000000e+00
1.408446258503401225e+02 0.000000000000000000e+00
1.412079818594104381e+02 0.000000000000000000e+00
1.415704308390022561e+02 0.000000000000000000e+00
1.419586394557823041e+02 0.000000000000000000e+00
1.423308843537415100e+02 0.000000000000000000e+00
1.427018594104308420e+02 0.000000000000000000e+00
1.430601360544217755e+02 0.000000000000000000e+00
1.434314739229024838e+02 0.000000000000000000e+00
1.438135147392290207e+02 0.000000000000000000e+00
1.441834013605442237e+02 0.000000000000000000e+00
1.445482086167800446e+02 0.000000000000000000e+00
1.449211791383220032e+02 0.000000000000000000e+00
1.452943310657596498e+02 0.000000000000000000e+00
1.456638548752834481e+02 0.000000000000000000e+00
1.460232199546485390e+02 0.000000000000000000e+00
1.463949206349206236e+02 0.000000000000000000e+00
1.467640816326530739e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.479024036281179235e+02 0.000000000000000000e+00
1.482592290249433233e+02 0.000000000000000000e+00
1.486365532879818545e+02 0.000000000000000000e+00
1.489964625850340099e+02 0.000000000000000000e+00
1.493603628117913900e+02 0.000000000000000000e+00
1.497404081632653003e+02 0.000000000000000000e+00
1.501101133786848152e+02 0.000000000000000000e+00
1.504683900226757487e+02 0.000000000000000000e+00
1.508466213151927491e+02 0.000000000000000000e+00
1.512179591836734573e+02 0.000000000000000000e+00
1.515845804988662167e+02 0.000000000000000000e+00
1.519477551020408157e+02 0.000000000000000000e+00
1.523189115646258642e+02 0.000000000000000000e+00
1.526995011337868391e+02 0.000000000000000000e+00
1.530702947845805113e+02 0.000000000000000000e+00
1.534343764172335511e+02 0.000000000000000000e+00
1.538022675736961560e+02 0.000000000000000000e+00
1.541803174603174682e+02 0.000000000000000000e+00
1.545509297052154238e+02 0.000000000000000000e+00
1.549092063492063573e+02 0.000000000000000000e+00
1.552807256235827538e+02 0.000000000000000000e+00
1.556624036281179144e+02 0.000000000000000000e+00
1.560333786848072464e+02 0.000000000000000000e+00
1.563967346938775620e+02 0.000000000000000000e+00
1.567700680272108968e+02 0.000000000000000000e+00
1.571432199539999885e+02 0.000000000000000000e+00
1.575149206349206281e+02 0.000000000000000000e+00
1.578724716553288090e+02 0.000000000000000000e+00
1.582438095238095173e+02 0.000000000000000000e+00
1.586249433106575850e+02 0.000000000000000000e+00
1.589951927437641643e+02 0.000000000000000000e+00
1.593598185941042971e+02 0.000000000000000000e+00
1.597324263038548793e+02 0.000000000000000000e+00
1.601070294784580597e+02 0.000000000000000000e+00
1.604767346938775461e+02 0.000000000000000000e+00
1.608431746031746172e+02 0.000000000000000000e+00
1.612074376417233452e+02 0.000000000000000000e+00
1.615829478458049948e+02 0.000000000000000000e+00
1.619448526077097483e+02 0.000000000000000000e+00
1.623218140589569032e+02 0.000000000000000000e+00
1.626906122448979488e+02 0.000000000000000000e+00
1.630688435374149776e+02 0.000000000000000000e+00
1.634292970521541974e+02 0.000000000000000000e+00
1.637980952380952431e+02 0.000000000000000000e+00
1.641694331065759513e+02 0.000000000000000000e+00
1.645503854875283309e+02 0.000000000000000000e+00
1.649211791383220032e+02 0.000000000000000000e+00
1.652856235827664477e+02 0.000000000000000000e+00
1.656558730158730270e+02 0.000000000000000000e+00
1.660315646258503364e+02 0.000000000000000000e+00
1.663987301587301602e+02 0.000000000000000000e+00
1.667684353741496466e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.675069387755102071e+02 0.000000000000000000e+00
1.678722902494330924e+02 0.000000000000000000e+00
1.682470748299319609e+02 0.000000000000000000e+00
1.686196825396825432e+02 0.000000000000000000e+00
1.689910204081632514e+02 0.000000000000000000e+00
1.693443990929705194e+02 0.000000000000000000e+00
1.697222675736961435e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.712123356009070392e+02 0.000000000000000000e+00
1.715918367346938851e+02 0.000000000000000000e+00
1.719707936507936381e+02 0.000000000000000000e+00
1.723290702947845716e+02 0.000000000000000000e+00
1.727105668934240441e+02 0.000000000000000000e+00
1.730722902494331095e+02 0.000000000000000000e+00
1.734566893424036209e+02 0.000000000000000000e+00
1.738195011337868436e+02 0.000000000000000000e+00
1.741730612244897998e+02 0.000000000000000000e+00
1.745467573696145109e+02 0.000000000000000000e+00
1.749188208616780003e+02 0.000000000000000000e+00
1.752890702947845796e+02 0.000000000000000000e+00
1.756489795918367349e+02 0.000000000000000000e+00
1.760186848072562498e+02 0.000000000000000000e+00
1.764014512471655394e+02 0.000000000000000000e+00
1.767715192743764305e+02 0.000000000000000000e+00
1.771352380952380940e+02 0.000000000000000000e+00
1.775083900226757407e+02 0.000000000000000000e+00
1.778817233560090756e+02 0.000000000000000000e+00
1.782507029478458094e+02 0.000000000000000000e+00
1.786109750566893410e+02 0.000000000000000000e+00
1.789804988662131393e+02 0.000000000000000000e+00
1.793632653061224573e+02 0.000000000000000000e+00
1.797231746031746127e+02 0.000000000000000000e+00
1.800970521541950120e+02 0.000000000000000000e+00
1.804703854875283469e+02 0.000000000000000000e+00
1.808433560090703054e+02 0.000000000000000000e+00
1.812132426303854800e+02 0.000000000000000000e+00
1.815744217687074809e+02 0.000000000000000000e+00
1.819421315192743691e+02 0.000000000000000000e+00
1.823201814058956813e+02 0.000000000000000000e+00
1.826824489795918396e+02 0.000000000000000000e+00
1.830597732426303992e+02 0.000000000000000000e+00
1.834329251700680175e+02 0.000000000000000000e+00
1.838062585034013523e+02 0.000000000000000000e+00
1.841757823129251790e+02 0.000000000000000000e+00
1.845365986394557751e+02 0.000000000000000000e+00
1.849061224489796018e+02 0.000000000000000000e+00
1.852874376417233577e+02 0.000000000000000000e+00
1.856595011337868470e+02 0.000000000000000000e+00
1.860223129251700698e+02 0.000000000000000000e+00
1.863954648526077165e+02 0.000000000000000000e+00
1.867611791383220066e+02 0.000000000000000000e+00
1.871399546485260714e+02 0.000000000000000000e+00
1.875047619047618923e+02 0.000000000000000000e+00
1.878701133786848061e+02 0.000000000000000000e+00
1.882447165532879865e+02 0.000000000000000000e+00
1.886077097505668974e+02 0.000000000000000000e+00
1.889843083900226759e+02 0.000000000000000000e+00
1.893572789115646344e+02 0.000000000000000000e+00
1.897315192743764101e+02 0.000000000000000000e+00
1.901028571428571468e+02 0.000000000000000000e+00
1.904613151927437684e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.912145124716553255e+02 0.000000000000000000e+00
1.915840362811791522e+02 0.000000000000000000e+00
1.919486621315192849e+02 0.000000000000000000e+00
1.923189115646258642e+02 0.000000000000000000e+00
1.926940589569161091e+02 0.000000000000000000e+00
1.930653968253968173e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.937893877551020410e+02 0.000000000000000000e+00
1.941648979591836621e+02 0.000000000000000000e+00
1.945253514739229104e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.953028571428571354e+02 0.000000000000000000e+00
1.956595011337868470e+02 0.000000000000000000e+00
1.960368253968254066e+02 0.000000000000000000e+00
1.963947392290249354e+02 0.000000000000000000e+00
1.967606349206349137e+02 0.000000000000000000e+00
1.971408616780045406e+02 0.000000000000000000e+00
1.975125623582766536e+02 0.000000000000000000e+00
1.978726530612244972e+02 0.000000000000000000e+00
1.982467120181405846e+02 0.000000000000000000e+00
1.986189569160997621e+02 0.000000000000000000e+00
1.989904761904761870e+02 0.000000000000000000e+00
1.993487528344671205e+02 0.000000000000000000e+00
1.997199092970521406e+02 0.000000000000000000e+00
2.000965079365079475e+02 0.000000000000000000e+00
2.004589569160997655e+02 0.000000000000000000e+00
2.008357369614512606e+02 0.000000000000000000e+00
2.012092517006802836e+02 0.000000000000000000e+00
2.015822222222222138e+02 0.000000000000000000e+00
2.019473922902494394e+02 0.000000000000000000e+00
2.023118367346938840e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.030626757369614381e+02 0.000000000000000000e+00
2.034341950113378630e+02 0.000000000000000000e+00
2.037890249433106646e+02 0.000000000000000000e+00
2.041716099773242661e+02 0.000000000000000000e+00
2.045442176870748199e+02 0.000000000000000000e+00
2.049153741496598684e+02 0.000000000000000000e+00
2.052749206349206474e+02 0.000000000000000000e+00
2.056444444444444457e+02 0.000000000000000000e+00
2.060255782309999972e+02 0.000000000000000000e+00
2.063851247165532925e+02 0.000000000000000000e+00
2.067595464852607847e+02 0.000000000000000000e+00
2.071352380952380940e+02 0.000000000000000000e+00
2.075062131519274260e+02 0.000000000000000000e+00
2.078773696145124745e+02 0.000000000000000000e+00
2.082358276643990962e+02 0.000000000000000000e+00
2.086073469387755210e+02 0.000000000000000000e+00
2.089839455782312996e+02 0.000000000000000000e+00
2.093478458049886513e+02 0.000000000000000000e+00
2.097217233560090790e+02 0.000000000000000000e+00
2.100959637188208546e+02 0.000000000000000000e+00
2.104685714279999900e+02 0.000000000000000000e+00
2.108400907029478333e+02 0.000000000000000000e+00
2.111985487528344549e+02 0.000000000000000000e+00
2.115698866213151916e+02 0.000000000000000000e+00
2.119495691609977257e+02 0.000000000000000000e+00
2.123174603174603305e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.130779138321995561e+02 0.000000000000000000e+00
2.134343764172335511e+02 0.000000000000000000e+00
2.138120634920634870e+02 0.000000000000000000e+00
2.141719727891156424e+02 0.000000000000000000e+00
2.145360544217687107e+02 0.000000000000000000e+00
2.149159183673469329e+02 0.000000000000000000e+00
2.152868934240362933e+02 0.000000000000000000e+00
2.156471655328798249e+02 0.000000000000000000e+00
2.160221315192743816e+02 0.000000000000000000e+00
2.163940136054421828e+02 0.000000000000000000e+00
2.167631746031746047e+02 0.000000000000000000e+00
2.171328798185940911e+02 0.000000000000000000e+00
2.174942403628117802e+02 0.000000000000000000e+00
2.178701133786848061e+02 0.000000000000000000e+00
2.182329251700680288e+02 0.000000000000000000e+00
2.186089795918367429e+02 0.000000000000000000e+00
2.189848526077097404e+02 0.000000000000000000e+00
2.193569160997732297e+02 0.000000000000000000e+00
2.197275283446712137e+02 0.000000000000000000e+00
2.200858049886621188e+02 0.000000000000000000e+00
2.204575056689342318e+02 0.000000000000000000e+00
2.208380952380952351e+02 0.000000000000000000e+00
2.212099773242630363e+02 0.000000000000000000e+00
2.215731519274376353e+02 0.000000000000000000e+00
2.219441269841269957e+02 0.000000000000000000e+00
2.223201814049999996e+02 0.000000000000000000e+00
2.226907936507936370e+02 0.000000000000000000e+00
2.230565079365079271e+02 0.000000000000000000e+00
2.234196825396825261e+02 0.000000000000000000e+00
2.237950113378684875e+02 0.000000000000000000e+00
2.241596371882086203e+02 0.000000000000000000e+00
2.245360544217687107e+02 0.000000000000000000e+00
2.249032199546485344e+02 0.000000000000000000e+00
2.252819954648525993e+02 0.000000000000000000e+00
2.256535147392290241e+02 0.000000000000000000e+00
2.260108843537414884e+02 0.000000000000000000e+00
2.263820408163265370e+02 0.000000000000000000e+00
2.267624489790000268e+02 0.000000000000000000e+00
2.271332426303854959e+02 0.000000000000000000e+00
2.274967800453514712e+02 0.000000000000000000e+00
2.278695691609977416e+02 0.000000000000000000e+00
2.282443537414966102e+02 0.000000000000000000e+00
2.286146031746031611e+02 0.000000000000000000e+00
2.289734240362811875e+02 0.000000000000000000e+00
2.293393197278911657e+02 0.000000000000000000e+00
2.297213605442176743e+02 0.000000000000000000e+00
2.300829024943310799e+02 0.000000000000000000e+00
2.304605895691609874e+02 0.000000000000000000e+00
2.308346485260771033e+02 0.000000000000000000e+00
2.312067120181405926e+02 0.000000000000000000e+00
2.315793197278911464e+02 0.000000000000000000e+00
2.319366893424036391e+02 0.000000000000000000e+00
2.323073015873015947e+02 0.000000000000000000e+00
2.326884353741496625e+02 0.000000000000000000e+00
2.330594104308389944e+02 0.000000000000000000e+00
2.334224036281179053e+02 0.000000000000000000e+00
2.337953741496598639e+02 0.000000000000000000e+00
2.341612698412698421e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.348986848072562452e+02 0.000000000000000000e+00
2.352702040816326416e+02 0.000000000000000000e+00
2.356520634920634905e+02 0.000000000000000000e+00
2.360101587301587358e+02 0.000000000000000000e+00
2.363747845804988685e+02 0.000000000000000000e+00
2.367579138321995345e+02 0.000000000000000000e+00
2.371239909297052293e+02 0.000000000000000000e+00
2.375007709750566960e+02 0.000000000000000000e+00
2.378615873015872921e+02 0.000000000000000000e+00
2.382311111111111188e+02 0.000000000000000000e+00
2.386078911564625855e+02 0.000000000000000000e+00
2.389703401360544319e+02 0.000000000000000000e+00


==> R52.dat <==
1.772698412698412662e+00 0.000000000000000000e+00
2.039183673469387781e+00 0.000000000000000000e+00
2.312199546485260715e+00 0.000000000000000000e+00
2.591564625850339976e+00 0.000000000000000000e+00
2.859682539682539826e+00 0.000000000000000000e+00
3.130884353741496540e+00 0.000000000000000000e+00
3.425215418999999706e+00 0.000000000000000000e+00
3.675102040816326632e+00 0.000000000000000000e+00
3.949206349206349387e+00 0.000000000000000000e+00
4.220907029000000144e+00 0.000000000000000000e+00
4.498140589569160852e+00 0.000000000000000000e+00
4.759183673469387976e+00 0.000000000000000000e+00
5.041814058956916256e+00 0.000000000000000000e+00
5.313741496598639813e+00 0.000000000000000000e+00
5.611791383219954632e+00 0.000000000000000000e+00
5.881360544217686837e+00 0.000000000000000000e+00
6.153287981859410394e+00 0.000000000000000000e+00
6.421405895691609800e+00 0.000000000000000000e+00
6.692063492063492269e+00 0.000000000000000000e+00
6.974149659863945416e+00 0.000000000000000000e+00
7.243900226757369332e+00 0.000000000000000000e+00
7.513469387755102424e+00 0.000000000000000000e+00
7.789206349206349245e+00 0.000000000000000000e+00
nan -1.000000000000000000e+00
8.337959183673468999e+00 0.000000000000000000e+00
8.601179138321995765e+00 0.000000000000000000e+00
8.874195011337867811e+00 0.000000000000000000e+00
9.143219954648525771e+00 0.000000000000000000e+00
9.423492063492062698e+00 0.000000000000000000e+00
9.697777777777778496e+00 0.000000000000000000e+00
9.969342403628118632e+00 0.000000000000000000e+00
1.023727891156462633e+01 0.000000000000000000e+00
1.051628117913832128e+01 0.000000000000000000e+00
1.079897959099999838e+01 0.000000000000000000e+00
1.105959183673469326e+01 0.000000000000000000e+00
1.133442176870748241e+01 0.000000000000000000e+00
1.160580498866213084e+01 0.000000000000000000e+00
1.187519274376417222e+01 0.000000000000000000e+00
1.215383219954648553e+01 0.000000000000000000e+00
1.241922902494331105e+01 0.000000000000000000e+00
1.269750566893424093e+01 0.000000000000000000e+00
1.296199546485260790e+01 0.000000000000000000e+00
1.323664399092970534e+01 0.000000000000000000e+00
1.351655328798185884e+01 0.000000000000000000e+00
1.378285714285714292e+01 0.000000000000000000e+00
1.405732426303854865e+01 0.000000000000000000e+00
1.433560090702947853e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.487963718820861736e+01 0.000000000000000000e+00
1.515011337868480723e+01 0.000000000000000000e+00
1.541913832199546519e+01 0.000000000000000000e+00
1.569850340136054356e+01 0.000000000000000000e+00
1.596916099773242692e+01 0.000000000000000000e+00
1.624072562358276528e+01 0.000000000000000000e+00
1.651392290249433259e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.706340136054421919e+01 0.000000000000000000e+00
1.733333333333333215e+01 0.000000000000000000e+00
1.760054421768707655e+01 0.000000000000000000e+00
1.787972789115646322e+01 0.000000000000000000e+00
1.815002267573696315e+01 0.000000000000000000e+00
1.841995464852607611e+01 0.000000000000000000e+00
1.869115646258503460e+01 0.000000000000000000e+00
1.896122448899999924e+01 0.000000000000000000e+00
1.924607709750566897e+01 0.000000000000000000e+00
1.950911564625850403e+01 0.000000000000000000e+00
1.978195011337868436e+01 0.000000000000000000e+00
2.005551020408163154e+01 0.000000000000000000e+00
2.032925170068027043e+01 0.000000000000000000e+00
2.059791383219954497e+01 0.000000000000000000e+00
2.088090702947845756e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.142712018140589691e+01 0.000000000000000000e+00
2.169632653061224659e+01 0.000000000000000000e+00
2.196517006802720928e+01 0.000000000000000000e+00
2.224834467120181358e+01 0.000000000000000000e+00
2.251609977324262957e+01 0.000000000000000000e+00
2.278603174603174608e+01 0.000000000000000000e+00
2.306031746031746010e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.360671201814059117e+01 0.000000000000000000e+00
2.387918367346938808e+01 0.000000000000000000e+00
2.414585034013605380e+01 0.000000000000000000e+00
2.442594104308389902e+01 0.000000000000000000e+00
2.469297052154195171e+01 0.000000000000000000e+00
2.496943310657596271e+01 0.000000000000000000e+00
2.524208616780045489e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.579083900226757464e+01 0.000000000000000000e+00
2.606058956916099945e+01 0.000000000000000000e+00
2.633233560090702952e+01 0.000000000000000000e+00
2.660807256235827722e+01 0.000000000000000000e+00
2.687981859410430729e+01 0.000000000000000000e+00
2.715102040816326578e+01 0.000000000000000000e+00
2.741823129251700664e+01 0.000000000000000000e+00
2.770013605442176896e+01 0.000000000000000000e+00
2.795882086167800296e+01 0.000000000000000000e+00
2.823999999999999844e+01 0.000000000000000000e+00
2.852063492063492234e+01 0.000000000000000000e+00
2.878385487528344555e+01 0.000000000000000000e+00
2.906557823129251616e+01 0.000000000000000000e+00
2.933115646258503517e+01 0.000000000000000000e+00
2.961124716500000176e+01 0.000000000000000000e+00
2.987537414965986571e+01 0.000000000000000000e+00
3.015383219954648553e+01 0.000000000000000000e+00
3.042158730158730151e+01 0.000000000000000000e+00
3.070258503401360528e+01 0.000000000000000000e+00
3.096489795918367349e+01 0.000000000000000000e+00
3.124734693877551095e+01 0.000000000000000000e+00
3.151310657596371811e+01 0.000000000000000000e+00
3.179428571428571360e+01 0.000000000000000000e+00
3.205551020408163510e+01 0.000000000000000000e+00
3.233904761904761926e+01 0.000000000000000000e+00
3.260136054421768392e+01 0.000000000000000000e+00
3.288362811791382967e+01 0.000000000000000000e+00
3.315174603174602908e+01 0.000000000000000000e+00
3.343056689342403587e+01 0.000000000000000000e+00
3.369124716553287868e+01 0.000000000000000000e+00
3.397242630385487416e+01 0.000000000000000000e+00
3.423927437641723515e+01 0.000000000000000000e+00
3.451918367346938510e+01 0.000000000000000000e+00
3.478222222222222371e+01 0.000000000000000000e+00
3.506267573696145234e+01 0.000000000000000000e+00
3.533242630385487359e+01 0.000000000000000000e+00
3.561414965986394776e+01 0.000000000000000000e+00
3.587392290249432847e+01 0.000000000000000000e+00
3.615836734693877474e+01 0.000000000000000000e+00
3.642068027210884651e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
3.696816326530612429e+01 0.000000000000000000e+00
3.724589569160998082e+01 0.000000000000000000e+00
3.751764172335600733e+01 0.000000000000000000e+00
3.779374149659864202e+01 0.000000000000000000e+00
3.805931972789115747e+01 0.000000000000000000e+00
3.833941043083900269e+01 0.000000000000000000e+00
3.860281179138321761e+01 0.000000000000000000e+00
3.888417233560090835e+01 0.000000000000000000e+00
3.915210884353741250e+01 0.000000000000000000e+00
3.942839002267573534e+01 0.000000000000000000e+00
3.969215419501134079e+01 0.000000000000000000e+00
3.997405895691610311e+01 0.000000000000000000e+00
4.024126984126984041e+01 0.000000000000000000e+00
4.051682539682539641e+01 0.000000000000000000e+00
4.078458049886621239e+01 0.000000000000000000e+00
4.106467120181405761e+01 0.000000000000000000e+00
4.133278911564625702e+01 0.000000000000000000e+00
4.159183673469387799e+01 0.000000000000000000e+00
4.187392290249432847e+01 0.000000000000000000e+00
4.215546485260770737e+01 0.000000000000000000e+00
4.242176870748298967e+01 0.000000000000000000e+00
4.270167800453514673e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
4.324752834467120266e+01 0.000000000000000000e+00
4.351238095238095127e+01 0.000000000000000000e+00
4.379356009070294675e+01 0.000000000000000000e+00
4.405968253968254089e+01 0.000000000000000000e+00
4.433687074829931873e+01 0.000000000000000000e+00
4.460263038548752945e+01 0.000000000000000000e+00
4.488145124716553624e+01 0.000000000000000000e+00
4.516020408100000338e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
4.569451247165532948e+01 0.000000000000000000e+00
4.596553287981859626e+01 0.000000000000000000e+00
4.624653061224489647e+01 0.000000000000000000e+00
4.652081632653061405e+01 0.000000000000000000e+00
4.678675736961451292e+01 0.000000000000000000e+00
4.705197278911564496e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
4.760653061224489591e+01 0.000000000000000000e+00
4.787755102040816269e+01 0.000000000000000000e+00
4.814712018140589578e+01 0.000000000000000000e+00
4.842721088435374099e+01 0.000000000000000000e+00
4.869823129251700777e+01 0.000000000000000000e+00
4.896852607709750771e+01 0.000000000000000000e+00
4.923954648526077449e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
4.979174603174602964e+01 0.000000000000000000e+00
5.005895691609977405e+01 0.000000000000000000e+00
5.032780045351474030e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
5.088290249433106283e+01 0.000000000000000000e+00
5.116807256235827595e+01 0.000000000000000000e+00
5.142857142857143060e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
5.197242630385487416e+01 0.000000000000000000e+00
5.224253968253968594e+01 0.000000000000000000e+00
5.251029478458050193e+01 0.000000000000000000e+00
5.278893424036281345e+01 0.000000000000000000e+00
5.306213151927437366e+01 0.000000000000000000e+00
5.333297052154195228e+01 0.000000000000000000e+00
5.359800453514738905e+01 0.000000000000000000e+00
5.388680272108843639e+01 0.000000000000000000e+00
5.414766439909296736e+01 0.000000000000000000e+00
5.442321995464852336e+01 0.000000000000000000e+00
5.469115646258503460e+01 0.000000000000000000e+00
5.497469387755101877e+01 0.000000000000000000e+00
5.524916099773242451e+01 0.000000000000000000e+00
5.551455782312925180e+01 0.000000000000000000e+00
5.577324263038548935e+01 0.000000000000000000e+00
5.606820861678004775e+01 0.000000000000000000e+00
5.633269841269841294e+01 0.000000000000000000e+00
5.660625850340136367e+01 0.000000000000000000e+00
5.688707482993197573e+01 0.000000000000000000e+00
5.715628117913832540e+01 0.000000000000000000e+00
5.742675736961451349e+01 0.000000000000000000e+00
5.769596371882086316e+01 0.000000000000000000e+00
5.796263038548752888e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
5.851718820861677983e+01 0.000000000000000000e+00
5.878802721088435135e+01 0.000000000000000000e+00
5.906920634920634683e+01 0.000000000000000000e+00
5.933641723356009123e+01 0.000000000000000000e+00
5.961269841269841407e+01 0.000000000000000000e+00
5.987918367346938453e+01 0.000000000000000000e+00
6.016308390022675923e+01 0.000000000000000000e+00
6.041795918367346729e+01 0.000000000000000000e+00
6.070331065759636857e+01 0.000000000000000000e+00
6.096852607709750771e+01 0.000000000000000000e+00
6.124081632600000091e+01 0.000000000000000000e+00
6.151383219954648496e+01 0.000000000000000000e+00
6.178920634920634569e+01 0.000000000000000000e+00
6.206058956916099589e+01 0.000000000000000000e+00
6.234485260770975401e+01 0.000000000000000000e+00
6.261659863945578053e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
6.423836734693877304e+01 0.000000000000000000e+00
6.451301587301587404e+01 0.000000000000000000e+00
6.477750566893423922e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
6.695691609977323822e+01 0.000000000000000000e+00
6.723392290249432790e+01 0.000000000000000000e+00
6.751147392290249627e+01 0.000000000000000000e+00
6.778176870748299621e+01 0.000000000000000000e+00
6.805315192743763930e+01 0.000000000000000000e+00
6.832943310657596214e+01 0.000000000000000000e+00
6.859718820861678523e+01 0.000000000000000000e+00
6.887365079365079623e+01 0.000000000000000000e+00
6.914793650793650670e+01 0.000000000000000000e+00
6.941024943310657136e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
7.133551020408162913e+01 0.000000000000000000e+00
7.161106575963718512e+01 0.000000000000000000e+00
7.187791383219955321e+01 0.000000000000000000e+00
7.214675736961451946e+01 0.000000000000000000e+00
7.242721088435374099e+01 0.000000000000000000e+00
7.269841269841269593e+01 0.000000000000000000e+00
7.296888888888888403e+01 0.000000000000000000e+00
7.324825396825396240e+01 0.000000000000000000e+00
7.352142857100000128e+01 0.000000000000000000e+00
7.378158730158730805e+01 0.000000000000000000e+00
7.406004535147391721e+01 0.000000000000000000e+00
7.432834467120181898e+01 0.000000000000000000e+00
7.461242630385487473e+01 0.000000000000000000e+00
7.487310657596371755e+01 0.000000000000000000e+00
7.514793650793650670e+01 0.000000000000000000e+00
7.542548752834467507e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
7.596789115646258495e+01 0.000000000000000000e+00
7.624108843537415225e+01 0.000000000000000000e+00
7.651011337868480666e+01 0.000000000000000000e+00
7.679256235827664057e+01 0.000000000000000000e+00
7.706213151927437366e+01 0.000000000000000000e+00
7.733006802721088491e+01 0.000000000000000000e+00
7.760834467120182012e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
7.815274376417234237e+01 0.000000000000000000e+00
7.842267573696145178e+01 0.000000000000000000e+00
7.869170068027210618e+01 0.000000000000000000e+00
7.897306122448979693e+01 0.000000000000000000e+00
7.924426303854875187e+01 0.000000000000000000e+00
7.951310657596371811e+01 0.000000000000000000e+00
7.978195011337868436e+01 0.000000000000000000e+00
8.007437641723356592e+01 0.000000000000000000e+00
8.033414965986393952e+01 0.000000000000000000e+00
8.060462585034014182e+01 0.000000000000000000e+00
8.087238095238095070e+01 0.000000000000000000e+00
8.114866213151927354e+01 0.000000000000000000e+00
8.142294784580498401e+01 0.000000000000000000e+00
8.169487528344670579e+01 0.000000000000000000e+00
8.196916099773243047e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
8.251410430839001720e+01 0.000000000000000000e+00
8.278530612244898634e+01 0.000000000000000000e+00
8.305487528344670523e+01 0.000000000000000000e+00
8.333478458049886228e+01 0.000000000000000000e+00
8.360653061224489591e+01 0.000000000000000000e+00
8.387319727891156163e+01 0.000000000000000000e+00
8.415183673469387315e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
8.469641723356009777e+01 0.000000000000000000e+00
8.496362811791382796e+01 0.000000000000000000e+00
8.523755102040816212e+01 0.000000000000000000e+00
8.551691609977324049e+01 0.000000000000000000e+00
8.579029478458049596e+01 0.000000000000000000e+00
8.605823129251700720e+01 0.000000000000000000e+00
8.633505668934240873e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
8.688018140589569782e+01 0.000000000000000000e+00
8.715156462585034092e+01 0.000000000000000000e+00
8.740952380952380452e+01 0.000000000000000000e+00
8.769596371882086316e+01 0.000000000000000000e+00
8.796934240362811863e+01 0.000000000000000000e+00
8.823873015873016357e+01 0.000000000000000000e+00
8.850938775510203982e+01 0.000000000000000000e+00
8.880036281179138768e+01 0.000000000000000000e+00
8.907646258503400816e+01 0.000000000000000000e+00
8.932897959183674175e+01 0.000000000000000000e+00
8.960852607709750828e+01 0.000000000000000000e+00
8.987755101999999852e+01 0.000000000000000000e+00
9.015401360544217368e+01 0.000000000000000000e+00
9.042485260770975231e+01 0.000000000000000000e+00
9.069442176870748540e+01 0.000000000000000000e+00
9.096961451247165087e+01 0.000000000000000000e+00
9.122648526077097131e+01 0.000000000000000000e+00
9.150965986394557206e+01 0.000000000000000000e+00
9.178938775510204096e+01 0.000000000000000000e+00
9.205841269841269536e+01 0.000000000000000000e+00
9.233668934240363058e+01 0.000000000000000000e+00
9.260117913832199577e+01 0.000000000000000000e+00
9.287256235799999615e+01 0.000000000000000000e+00
9.314993197278911907e+01 0.000000000000000000e+00
9.341224489795918373e+01 0.000000000000000000e+00
9.369705215419500632e+01 0.000000000000000000e+00
9.396498866213151757e+01 0.000000000000000000e+00
9.424725623582766332e+01 0.000000000000000000e+00
9.451174603174602851e+01 0.000000000000000000e+00
9.479020408163265188e+01 0.000000000000000000e+00
9.505523809523809575e+01 0.000000000000000000e+00
9.532063492063491594e+01 0.000000000000000000e+00
9.561160997732426381e+01 0.000000000000000000e+00
9.587428571428571900e+01 0.000000000000000000e+00
9.615292517006803052e+01 0.000000000000000000e+00
9.641959183673469624e+01 0.000000000000000000e+00
9.669587301587301909e+01 0.000000000000000000e+00
9.696852607709750771e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
9.752362811791383024e+01 0.000000000000000000e+00
9.778213151927437252e+01 0.000000000000000000e+00
9.805950113378685273e+01 0.000000000000000000e+00
9.833560090702947321e+01 0.000000000000000000e+00
9.860009070294785261e+01 0.000000000000000000e+00
9.887419501133787492e+01 0.000000000000000000e+00
9.915083900226757407e+01 0.000000000000000000e+00
9.942312925170068638e+01 0.000000000000000000e+00
9.970049886621315238e+01 0.000000000000000000e+00
9.998312925170067444e+01 0.000000000000000000e+00
1.002372789115646299e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.007876643990929750e+02 0.000000000000000000e+00
1.010619501133786855e+02 0.000000000000000000e+00
1.013284353741496631e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.018869841269841316e+02 0.000000000000000000e+00
1.021436734693877497e+02 0.000000000000000000e+00
1.024221315192743731e+02 0.000000000000000000e+00
1.026956916099773309e+02 0.000000000000000000e+00
1.029556462585034069e+02 0.000000000000000000e+00
1.032272108843537382e+02 0.000000000000000000e+00
1.035098412698412744e+02 0.000000000000000000e+00
1.037848526077097517e+02 0.000000000000000000e+00
1.040591383219954622e+02 0.000000000000000000e+00
1.043263492063492066e+02 0.000000000000000000e+00
1.046033560090702963e+02 0.000000000000000000e+00
1.048834467120181415e+02 0.000000000000000000e+00
1.051412244897959170e+02 0.000000000000000000e+00
1.054276643990929756e+02 0.000000000000000000e+00
1.056917913832199503e+02 0.000000000000000000e+00
1.059700680272108855e+02 0.000000000000000000e+00
1.062501587301587307e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.067851247165532840e+02 0.000000000000000000e+00
1.070581405895691631e+02 0.000000000000000000e+00
1.073398639455782302e+02 0.000000000000000000e+00
1.076096145124716514e+02 0.000000000000000000e+00
1.078806349206349182e+02 0.000000000000000000e+00
1.081427664399092947e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.086906122448979630e+02 0.000000000000000000e+00
1.089707029478458082e+02 0.000000000000000000e+00
1.092364625850340190e+02 0.000000000000000000e+00
1.095176417233560073e+02 0.000000000000000000e+00
1.097890249433106646e+02 0.000000000000000000e+00
1.100585941043083835e+02 0.000000000000000000e+00
1.103285260770975071e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.108785487528344618e+02 0.000000000000000000e+00
1.111444897959183606e+02 0.000000000000000000e+00
1.114189569160997735e+02 0.000000000000000000e+00
1.116994104308390092e+02 0.000000000000000000e+00
1.119691609977324305e+02 0.000000000000000000e+00
1.122376417233560062e+02 0.000000000000000000e+00
1.125144671201814077e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.130617687074829973e+02 0.000000000000000000e+00
1.133173696145124723e+02 0.000000000000000000e+00
1.136023582766439972e+02 0.000000000000000000e+00
1.138820861678004519e+02 0.000000000000000000e+00
1.141534693877550950e+02 0.000000000000000000e+00
1.144232199546485305e+02 0.000000000000000000e+00
1.146889795918367412e+02 0.000000000000000000e+00
1.149808616780045298e+02 0.000000000000000000e+00
1.152457142857142856e+02 0.000000000000000000e+00
1.155111111111111057e+02 0.000000000000000000e+00
1.157830385487528275e+02 0.000000000000000000e+00
1.160575056689342404e+02 0.000000000000000000e+00
1.163332426303854845e+02 0.000000000000000000e+00
1.166044444444444395e+02 0.000000000000000000e+00
1.168680272108843496e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.176961451247165513e+02 0.000000000000000000e+00
1.179657142857142844e+02 0.000000000000000000e+00
1.182468934240362870e+02 0.000000000000000000e+00
1.185150113378684864e+02 0.000000000000000000e+00
1.187822222222222166e+02 0.000000000000000000e+00
1.190543310657596408e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.196112471655328733e+02 0.000000000000000000e+00
1.198737414965986403e+02 0.000000000000000000e+00
1.201599999999999966e+02 0.000000000000000000e+00
1.204223129251700612e+02 0.000000000000000000e+00
1.206985941043083841e+02 0.000000000000000000e+00
1.209587301587301624e+02 0.000000000000000000e+00
1.212429931972789063e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.217701587301587267e+02 0.000000000000000000e+00
1.220609523809523864e+02 0.000000000000000000e+00
1.223187301587301619e+02 0.000000000000000000e+00
1.226049886621315181e+02 0.000000000000000000e+00
1.228790929705215405e+02 0.000000000000000000e+00
1.231533786848072509e+02 0.000000000000000000e+00
1.234236734693877509e+02 0.000000000000000000e+00
1.237093877551020427e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.253315192743764186e+02 0.000000000000000000e+00
1.255990929705215393e+02 0.000000000000000000e+00
1.258682993197278961e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.280502494331065861e+02 0.000000000000000000e+00
1.283248979591836871e+02 0.000000000000000000e+00
1.286015419501133863e+02 0.000000000000000000e+00
1.288729251700680152e+02 0.000000000000000000e+00
1.291410430839002288e+02 0.000000000000000000e+00
1.294189569160997735e+02 0.000000000000000000e+00
1.296901587301587426e+02 0.000000000000000000e+00
1.299622448970000050e+02 0.000000000000000000e+00
1.302347392290249388e+02 0.000000000000000000e+00
1.305115646258503261e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.329685260770974935e+02 0.000000000000000000e+00
1.332382766439909290e+02 0.000000000000000000e+00
1.335181859410430718e+02 0.000000000000000000e+00
1.337901133786847936e+02 0.000000000000000000e+00
1.340591383219954764e+02 0.000000000000000000e+00
1.343388662131519311e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.348725623582766389e+02 0.000000000000000000e+00
1.351510204081632764e+02 0.000000000000000000e+00
1.354193197278911498e+02 0.000000000000000000e+00
1.357032199546485174e+02 0.000000000000000000e+00
1.359709750566893547e+02 0.000000000000000000e+00
1.362392743764172280e+02 0.000000000000000000e+00
1.365164625850340201e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.370637641723355955e+02 0.000000000000000000e+00
1.373313378684807162e+02 0.000000000000000000e+00
1.376010884353741517e+02 0.000000000000000000e+00
1.378835374149659856e+02 0.000000000000000000e+00
1.381509297052154182e+02 0.000000000000000000e+00
1.384221315192743873e+02 0.000000000000000000e+00
1.386993197278911509e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.392435374149659992e+02 0.000000000000000000e+00
1.395138321995464992e+02 0.000000000000000000e+00
1.397830385487528417e+02 0.000000000000000000e+00
1.400640362811791420e+02 0.000000000000000000e+00
1.403328798185941082e+02 0.000000000000000000e+00
1.406031746031746081e+02 0.000000000000000000e+00
1.408738321995464844e+02 0.000000000000000000e+00
1.411432199539999885e+02 0.000000000000000000e+00
1.414249433106575964e+02 0.000000000000000000e+00
1.416957823129251608e+02 0.000000000000000000e+00
1.419639002267573744e+02 0.000000000000000000e+00
1.422394557823129162e+02 0.000000000000000000e+00
1.425150113378684864e+02 0.000000000000000000e+00
1.427843990929705171e+02 0.000000000000000000e+00
1.430594104308389944e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.436052607709750646e+02 0.000000000000000000e+00
1.438777324263038508e+02 0.000000000000000000e+00
1.441507482993197300e+02 0.000000000000000000e+00
1.444255782312925191e+02 0.000000000000000000e+00
1.446973242630385528e+02 0.000000000000000000e+00
1.449630839002267635e+02 0.000000000000000000e+00
1.452431746031745945e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.457890249433106646e+02 0.000000000000000000e+00
1.460556916099773161e+02 0.000000000000000000e+00
1.463283446712018190e+02 0.000000000000000000e+00
1.466077097505668974e+02 0.000000000000000000e+00
1.468812698412698410e+02 0.000000000000000000e+00
1.471497505668934309e+02 0.000000000000000000e+00
1.474245804988662201e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.479704308390022618e+02 0.000000000000000000e+00
1.482400000000000091e+02 0.000000000000000000e+00
1.485003174603174614e+02 0.000000000000000000e+00
1.487887528344671182e+02 0.000000000000000000e+00
1.490606802721088400e+02 0.000000000000000000e+00
1.493356916099773173e+02 0.000000000000000000e+00
1.496273922902494462e+02 0.000000000000000000e+00
1.498809977324262945e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.504232199546485163e+02 0.000000000000000000e+00
1.506927891156462636e+02 0.000000000000000000e+00
1.509743310657596282e+02 0.000000000000000000e+00
1.512449886621315329e+02 0.000000000000000000e+00
1.515145578231292518e+02 0.000000000000000000e+00
1.517950113378684875e+02 0.000000000000000000e+00
1.520691156462584956e+02 0.000000000000000000e+00
1.523339682539682656e+02 0.000000000000000000e+00
1.526057142857142992e+02 0.000000000000000000e+00
1.528872562358276639e+02 0.000000000000000000e+00
1.531542857142857201e+02 0.000000000000000000e+00
1.534269387755101945e+02 0.000000000000000000e+00
1.536946938775510318e+02 0.000000000000000000e+00
1.539669841269841299e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.547869387755102082e+02 0.000000000000000000e+00
1.550561451247165508e+02 0.000000000000000000e+00
1.553344217687074718e+02 0.000000000000000000e+00
1.556096145124716656e+02 0.000000000000000000e+00
1.558926984120000157e+02 0.000000000000000000e+00
1.561580045351473984e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.566975056689342409e+02 0.000000000000000000e+00
1.569694331065759627e+02 0.000000000000000000e+00
1.572382766439909290e+02 0.000000000000000000e+00
1.575172789115646310e+02 0.000000000000000000e+00
1.577892063492063528e+02 0.000000000000000000e+00
1.580595011337868527e+02 0.000000000000000000e+00
1.583252607709750635e+02 0.000000000000000000e+00
1.586171428571428521e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.591504761904761835e+02 0.000000000000000000e+00
1.594184126984127090e+02 0.000000000000000000e+00
1.596990476190476329e+02 0.000000000000000000e+00
1.599689795918367281e+02 0.000000000000000000e+00
1.602403628117913854e+02 0.000000000000000000e+00
1.605039455782312814e+02 0.000000000000000000e+00
1.607992743764172303e+02 0.000000000000000000e+00
1.610606802721088400e+02 0.000000000000000000e+00
1.613324263038548736e+02 0.000000000000000000e+00
1.616023582766439972e+02 0.000000000000000000e+00
1.618797278911564490e+02 0.000000000000000000e+00
1.621520181405895755e+02 0.000000000000000000e+00
1.624183219954648507e+02 0.000000000000000000e+00
1.626907936507936370e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.632391836734693982e+02 0.000000000000000000e+00
1.635103854875283389e+02 0.000000000000000000e+00
1.637779591836734596e+02 0.000000000000000000e+00
1.640620408163265438e+02 0.000000000000000000e+00
1.643365079365079282e+02 0.000000000000000000e+00
1.646053514739228945e+02 0.000000000000000000e+00
1.648763718820861754e+02 0.000000000000000000e+00
1.651450340136054535e+02 0.000000000000000000e+00
1.654245804988662201e+02 0.000000000000000000e+00
1.656972335600906945e+02 0.000000000000000000e+00
1.659726077097505765e+02 0.000000000000000000e+00
1.662447165532879865e+02 0.000000000000000000e+00
1.665146485260771101e+02 0.000000000000000000e+00
1.667838548752834527e+02 0.000000000000000000e+00
1.670548299310000004e+02 0.000000000000000000e+00
1.673453061224489886e+02 0.000000000000000000e+00
1.675974603174603033e+02 0.000000000000000000e+00
1.678755555555555645e+02 0.000000000000000000e+00
1.681453061224489716e+02 0.000000000000000000e+00
1.684194104308390081e+02 0.000000000000000000e+00
1.686884353741496625e+02 0.000000000000000000e+00
1.689667120181405835e+02 0.000000000000000000e+00
1.692370068027210834e+02 0.000000000000000000e+00
1.695076643990929597e+02 0.000000000000000000e+00
1.697788662131519288e+02 0.000000000000000000e+00
1.700513378684807151e+02 0.000000000000000000e+00
1.703250793650793753e+02 0.000000000000000000e+00
1.705964625850340042e+02 0.000000000000000000e+00
1.708694784580498833e+02 0.000000000000000000e+00
1.711395918367346951e+02 0.000000000000000000e+00
1.714073469387755040e+02 0.000000000000000000e+00
1.716925170068027171e+02 0.000000000000000000e+00
1.719599092970521497e+02 0.000000000000000000e+00
1.722552380952380986e+02 0.000000000000000000e+00
1.725088435374149753e+02 0.000000000000000000e+00
1.727836734693877645e+02 0.000000000000000000e+00
1.730519727891156379e+02 0.000000000000000000e+00
1.733269841269841152e+02 0.000000000000000000e+00
1.735949206349206406e+02 0.000000000000000000e+00
1.738690249433106487e+02 0.000000000000000000e+00
1.741420408163265279e+02 0.000000000000000000e+00
1.744199546485260726e+02 0.000000000000000000e+00
1.746922448979591707e+02 0.000000000000000000e+00
1.749645351473922972e+02 0.000000000000000000e+00
1.752350113378684853e+02 0.000000000000000000e+00
1.755082086167800526e+02 0.000000000000000000e+00
1.757808616780045270e+02 0.000000000000000000e+00
1.760556916099773161e+02 0.000000000000000000e+00
1.763248979591836871e+02 0.000000000000000000e+00
1.766022675736961389e+02 0.000000000000000000e+00
1.768721995464852625e+02 0.000000000000000000e+00
1.771414058956916051e+02 0.000000000000000000e+00
1.774204081632653072e+02 0.000000000000000000e+00
1.776901587301587426e+02 0.000000000000000000e+00
1.779639002267573744e+02 0.000000000000000000e+00
1.782390929705215399e+02 0.000000000000000000e+00


==> R53.dat <==
4.154775510199999644e+01 0.000000000000000000e+00
4.196843537414965652e+01 0.000000000000000000e+00
4.231147392290249343e+01 0.000000000000000000e+00
4.268517006802721170e+01 0.000000000000000000e+00
4.306721088399999786e+01 0.000000000000000000e+00
4.344163265299999921e+01 1.000000000000000000e+00
4.382911564600000531e+01 1.000000000000000000e+00
4.419773242600000174e+01 1.000000000000000000e+00
nan -1.000000000000000000e+00
4.495002267573696031e+01 0.000000000000000000e+00
4.534893424036280862e+01 0.000000000000000000e+00
4.573043083900226691e+01 0.000000000000000000e+00
4.610176870699999796e+01 0.000000000000000000e+00
4.647020408163265159e+01 0.000000000000000000e+00
4.687437641723356307e+01 0.000000000000000000e+00
4.724716553287981924e+01 0.000000000000000000e+00
4.761088435374149697e+01 0.000000000000000000e+00
4.799129251700680499e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
4.914013605442176669e+01 0.000000000000000000e+00
4.951637188208616891e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
5.067446712018140431e+01 0.000000000000000000e+00
5.102965986394557518e+01 0.000000000000000000e+00
5.143546485260770851e+01 0.000000000000000000e+00
5.181641723356008811e+01 0.000000000000000000e+00
5.219990929705215166e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
5.294675736961450951e+01 0.000000000000000000e+00
5.332371882086167858e+01 0.000000000000000000e+00
5.372226757369614347e+01 0.000000000000000000e+00
5.409505668934240674e+01 0.000000000000000000e+00
5.448145124716553056e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
5.597551020408162969e+01 0.000000000000000000e+00
5.637841269841269565e+01 0.000000000000000000e+00
5.675845804988662024e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
5.748934240362811465e+01 0.000000000000000000e+00
5.786866213151927241e+01 0.000000000000000000e+00
5.825233560090703122e+01 0.000000000000000000e+00
5.862294784580498686e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
5.939120181405895949e+01 0.000000000000000000e+00
5.979519274376417570e+01 0.000000000000000000e+00
6.015909297052154159e+01 0.000000000000000000e+00
6.053823129251700408e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
6.739392290249432449e+01 0.000000000000000000e+00
6.776453514700000369e+01 0.000000000000000000e+00
6.813297052154194944e+01 0.000000000000000000e+00
6.850848072562358482e+01 0.000000000000000000e+00
6.889269841269840811e+01 0.000000000000000000e+00
6.926294784580498742e+01 0.000000000000000000e+00
6.965351473922902414e+01 0.000000000000000000e+00
7.004244897959183902e+01 0.000000000000000000e+00
7.041360544217687334e+01 0.000000000000000000e+00
7.078965986394557319e+01 0.000000000000000000e+00
7.118222222222222229e+01 0.000000000000000000e+00
7.154249433106575395e+01 0.000000000000000000e+00
7.193360544217686936e+01 0.000000000000000000e+00
7.229551020408163708e+01 0.000000000000000000e+00
7.269514739229025224e+01 0.000000000000000000e+00
7.306303854800000863e+01 0.000000000000000000e+00
7.344181405895692194e+01 0.000000000000000000e+00
7.380662131519274283e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
7.497560090702947377e+01 0.000000000000000000e+00
7.535129251700679731e+01 0.000000000000000000e+00
7.572317460300000391e+01 0.000000000000000000e+00
7.610993197278911282e+01 0.000000000000000000e+00
7.649324263038548111e+01 0.000000000000000000e+00
7.686512471655328227e+01 0.000000000000000000e+00
7.726149659800000791e+01 0.000000000000000000e+00
7.762920634920635621e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
8.107537414899999817e+01 0.000000000000000000e+00
8.146213151927437934e+01 0.000000000000000000e+00
8.184925170068027001e+01 0.000000000000000000e+00
8.224253968253968594e+01 0.000000000000000000e+00
8.262820861600000910e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
8.413315192743763760e+01 0.000000000000000000e+00
8.447691609977324845e+01 0.000000000000000000e+00
8.485696145124715883e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
8.562866213151927752e+01 0.000000000000000000e+00
8.599274376417233157e+01 0.000000000000000000e+00
8.636789115646259063e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
9.282811791383220168e+01 0.000000000000000000e+00
9.321596371882085919e+01 0.000000000000000000e+00
9.357351473899998950e+01 0.000000000000000000e+00
9.395664399000000344e+01 0.000000000000000000e+00
9.433251700680271767e+01 0.000000000000000000e+00
9.471727891156461965e+01 0.000000000000000000e+00
9.509877550999999585e+01 0.000000000000000000e+00
9.547936507936508121e+01 0.000000000000000000e+00
9.585324263038548054e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
9.660662131499999816e+01 0.000000000000000000e+00
9.699990929705215592e+01 0.000000000000000000e+00
9.738267573696144552e+01 0.000000000000000000e+00
9.777378684807256093e+01 0.000000000000000000e+00
9.813478458000000160e+01 1.000000000000000000e+00
9.853442176870748881e+01 0.000000000000000000e+00
9.891591836734693288e+01 0.000000000000000000e+00
9.930321995464852591e+01 0.000000000000000000e+00
9.968580498866212736e+01 0.000000000000000000e+00
1.000801814058956865e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.030719274370000136e+02 1.000000000000000000e+00
1.034492517000000049e+02 1.000000000000000000e+00
1.038439909290000003e+02 1.000000000000000000e+00
1.042009977320000047e+02 1.000000000000000000e+00
1.045638095229999891e+02 1.000000000000000000e+00
1.049266213150000056e+02 1.000000000000000000e+00
1.053101133786848038e+02 0.000000000000000000e+00
1.056896145124716497e+02 0.000000000000000000e+00
1.060945124716553352e+02 0.000000000000000000e+00
1.064778231292517034e+02 0.000000000000000000e+00
1.068584126984126925e+02 0.000000000000000000e+00
1.072375510204081621e+02 0.000000000000000000e+00
1.076308390022675781e+02 0.000000000000000000e+00
1.079952834467120226e+02 0.000000000000000000e+00
1.084016326530612275e+02 0.000000000000000000e+00
1.087825850339999931e+02 1.000000000000000000e+00
1.091892970521541883e+02 0.000000000000000000e+00
1.095564625850340121e+02 0.000000000000000000e+00
1.099419501133786810e+02 0.000000000000000000e+00
1.103194557820000057e+02 1.000000000000000000e+00
1.107091156462585104e+02 0.000000000000000000e+00
1.110688435374149634e+02 0.000000000000000000e+00
1.114390929705215427e+02 0.000000000000000000e+00
1.118120634920634870e+02 0.000000000000000000e+00
1.122002721088435351e+02 0.000000000000000000e+00
1.125601814049999945e+02 1.000000000000000000e+00
1.129389569160000093e+02 1.000000000000000000e+00
1.133104761900000028e+02 1.000000000000000000e+00
1.137001360544217619e+02 0.000000000000000000e+00
1.140540589569160943e+02 0.000000000000000000e+00
1.144435374149659879e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.152018140589569128e+02 0.000000000000000000e+00
1.155918367346938709e+02 0.000000000000000000e+00
1.159862131519274442e+02 0.000000000000000000e+00
1.163662585034013546e+02 0.000000000000000000e+00
1.167560997732426245e+02 0.000000000000000000e+00
1.171152834467120130e+02 0.000000000000000000e+00
1.174940589569161062e+02 0.000000000000000000e+00
1.178702947839999950e+02 1.000000000000000000e+00
1.182561451247165536e+02 0.000000000000000000e+00
1.186296598639455766e+02 0.000000000000000000e+00
1.190082539682539675e+02 0.000000000000000000e+00
1.193897505660000036e+02 1.000000000000000000e+00
1.197832199546485299e+02 0.000000000000000000e+00
1.201532879818594068e+02 0.000000000000000000e+00
1.205151927437641746e+02 0.000000000000000000e+00
1.208975963710000059e+02 1.000000000000000000e+00
1.212807256229999950e+02 1.000000000000000000e+00
1.216551473920000035e+02 1.000000000000000000e+00
1.220527891149999959e+02 1.000000000000000000e+00
1.224243083899999931e+02 1.000000000000000000e+00
1.228219501129999855e+02 1.000000000000000000e+00
1.232007256229999967e+02 1.000000000000000000e+00
1.235773242630385482e+02 0.000000000000000000e+00
1.239292517006802683e+02 0.000000000000000000e+00
1.243283446712018190e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.410688435374149776e+02 0.000000000000000000e+00
1.414601360544217812e+02 0.000000000000000000e+00
1.418294784580498913e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.448560544217687038e+02 0.000000000000000000e+00
1.452507936507936392e+02 0.000000000000000000e+00
1.456647619047619173e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.478735600907029379e+02 0.000000000000000000e+00
1.482106122448979590e+02 0.000000000000000000e+00
1.486189569160997621e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.493667120181405892e+02 0.000000000000000000e+00
1.497494784580498788e+02 0.000000000000000000e+00
1.501520181405895755e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.518049886621315068e+02 0.000000000000000000e+00
1.521759637188208671e+02 0.000000000000000000e+00
1.525367800453514633e+02 0.000000000000000000e+00
1.528776417233560210e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.558712018139999884e+02 0.000000000000000000e+00
1.562650340136054297e+02 0.000000000000000000e+00
1.566343764172335682e+02 0.000000000000000000e+00
1.570091609977324367e+02 0.000000000000000000e+00
1.573587301579999860e+02 0.000000000000000000e+00
1.577574603174603283e+02 0.000000000000000000e+00
1.581231746031745899e+02 0.000000000000000000e+00
1.585171882086167727e+02 0.000000000000000000e+00
1.588879818594104449e+02 0.000000000000000000e+00
1.592885260770975151e+02 0.000000000000000000e+00
1.596778231292516921e+02 0.000000000000000000e+00
1.600391836729999966e+02 0.000000000000000000e+00
1.603970975056689383e+02 0.000000000000000000e+00
1.607833106575963598e+02 0.000000000000000000e+00
1.611562811791383183e+02 0.000000000000000000e+00
1.615673469379999858e+02 0.000000000000000000e+00
1.619288888888888778e+02 0.000000000000000000e+00
1.623187301587301477e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.676263038539999854e+02 1.000000000000000000e+00
1.679905668929999933e+02 1.000000000000000000e+00
1.683548299310000118e+02 0.000000000000000000e+00
1.687297959183673584e+02 0.000000000000000000e+00
1.691151020408163390e+02 0.000000000000000000e+00
1.694940589569160920e+02 0.000000000000000000e+00
1.698839002267573619e+02 0.000000000000000000e+00
1.702488888888888994e+02 0.000000000000000000e+00
1.706303854875283434e+02 0.000000000000000000e+00
1.710149659859999929e+02 1.000000000000000000e+00
1.714058956916099703e+02 0.000000000000000000e+00
1.717912018140589510e+02 0.000000000000000000e+00
1.721636281179138450e+02 0.000000000000000000e+00
1.725529251700680220e+02 0.000000000000000000e+00
1.729358730158730282e+02 0.000000000000000000e+00
1.733053968253968264e+02 0.000000000000000000e+00
1.736683900226757373e+02 0.000000000000000000e+00
1.740604081632652935e+02 0.000000000000000000e+00
1.744448072562358334e+02 0.000000000000000000e+00
1.748377324263038588e+02 0.000000000000000000e+00
1.752395464852607745e+02 0.000000000000000000e+00
1.756141496598639549e+02 0.000000000000000000e+00
1.759894784580498879e+02 0.000000000000000000e+00
1.763629931972789109e+02 0.000000000000000000e+00
1.767332426303854902e+02 0.000000000000000000e+00
1.771194557823129117e+02 0.000000000000000000e+00
1.774920634920634939e+02 0.000000000000000000e+00
1.778358276640000213e+02 0.000000000000000000e+00
1.782120634920634927e+02 0.000000000000000000e+00
1.785745124716553391e+02 0.000000000000000000e+00
1.789534693877550922e+02 0.000000000000000000e+00
1.793460317460317412e+02 0.000000000000000000e+00
1.797451247165532777e+02 0.000000000000000000e+00
1.801346031740000058e+02 1.000000000000000000e+00
1.805095691609977280e+02 0.000000000000000000e+00
1.808878004535147284e+02 0.000000000000000000e+00
1.812598639455782177e+02 0.000000000000000000e+00
1.816453514730000052e+02 1.000000000000000000e+00
1.819936507930000005e+02 1.000000000000000000e+00
1.823869387750000044e+02 1.000000000000000000e+00
1.827613605440000129e+02 1.000000000000000000e+00
1.831459410429999934e+02 1.000000000000000000e+00
1.835078458049886763e+02 0.000000000000000000e+00
1.838949659863945669e+02 0.000000000000000000e+00
1.842628571428571433e+02 0.000000000000000000e+00
1.846479818590000264e+02 1.000000000000000000e+00
1.850329251700680402e+02 0.000000000000000000e+00
1.854336507936507985e+02 0.000000000000000000e+00
1.858338321995464923e+02 0.000000000000000000e+00
1.862057142857142935e+02 0.000000000000000000e+00
1.865837641723356057e+02 0.000000000000000000e+00
1.869541950113378732e+02 0.000000000000000000e+00
1.873320634920634973e+02 0.000000000000000000e+00
1.876812698412698523e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.926960544217687072e+02 0.000000000000000000e+00
1.930712018140589521e+02 0.000000000000000000e+00
1.934303854875283548e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.942048072562358243e+02 0.000000000000000000e+00
1.945946485260770942e+02 0.000000000000000000e+00
1.949828571428571422e+02 0.000000000000000000e+00
1.953659863945578365e+02 0.000000000000000000e+00
1.957391383219954548e+02 0.000000000000000000e+00
1.961135600907029470e+02 0.000000000000000000e+00
1.964765532879818579e+02 0.000000000000000000e+00
1.968580498866213020e+02 0.000000000000000000e+00
1.972384580498866171e+02 0.000000000000000000e+00
1.976317460317460188e+02 0.000000000000000000e+00
1.980156009070294658e+02 0.000000000000000000e+00
1.983996371882086294e+02 0.000000000000000000e+00
1.987773242630385369e+02 0.000000000000000000e+00
1.991664399092970541e+02 0.000000000000000000e+00
1.995334240359999853e+02 0.000000000000000000e+00
1.999125623582766309e+02 0.000000000000000000e+00
2.002764625850340110e+02 0.000000000000000000e+00
2.006784580490000280e+02 1.000000000000000000e+00
2.010628571428571547e+02 0.000000000000000000e+00
2.014280272108843519e+02 0.000000000000000000e+00
2.018046258503401305e+02 0.000000000000000000e+00
2.021521995464852637e+02 0.000000000000000000e+00
2.025485714285714209e+02 0.000000000000000000e+00
2.029061224489796018e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.037199092970521406e+02 0.000000000000000000e+00
2.041112018140589441e+02 0.000000000000000000e+00
2.044994104308389922e+02 0.000000000000000000e+00
2.048778231292517091e+02 0.000000000000000000e+00
2.052618594104308443e+02 0.000000000000000000e+00
2.056210430839002186e+02 0.000000000000000000e+00
2.060025396825396911e+02 0.000000000000000000e+00
2.063825850340136014e+02 0.000000000000000000e+00
2.067651700680272029e+02 0.000000000000000000e+00
2.071510204081632764e+02 0.000000000000000000e+00
2.075292517006802768e+02 0.000000000000000000e+00
2.078978684807256343e+02 0.000000000000000000e+00
2.082624943310657670e+02 0.000000000000000000e+00
2.086396371882086100e+02 0.000000000000000000e+00
2.090260317459999726e+02 1.000000000000000000e+00
2.093830385480000018e+02 0.000000000000000000e+00
2.097853968253968162e+02 0.000000000000000000e+00
2.101705215419501087e+02 0.000000000000000000e+00
2.105492970521542020e+02 0.000000000000000000e+00
2.109404081632653174e+02 0.000000000000000000e+00
2.113182766439909415e+02 0.000000000000000000e+00
2.116812698412698523e+02 0.000000000000000000e+00
2.120507936507936506e+02 0.000000000000000000e+00
2.124321088435374065e+02 0.000000000000000000e+00
2.128295691609977212e+02 0.000000000000000000e+00
2.131873015873015902e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.154864399092970473e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.162585034013605423e+02 0.000000000000000000e+00
2.166127891156462510e+02 0.000000000000000000e+00
2.170051700680272120e+02 0.000000000000000000e+00
2.173752380952381031e+02 0.000000000000000000e+00
2.177320634920000089e+02 0.000000000000000000e+00
2.181242630385487473e+02 0.000000000000000000e+00
2.184896145124716611e+02 0.000000000000000000e+00
2.188651247165532823e+02 0.000000000000000000e+00
2.192558730158730214e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.219178231292517012e+02 0.000000000000000000e+00
2.223058503401360610e+02 0.000000000000000000e+00
2.227009523809523728e+02 0.000000000000000000e+00
2.230973242630385585e+02 0.000000000000000000e+00
2.234666666666666686e+02 0.000000000000000000e+00
2.238374603169999943e+02 0.000000000000000000e+00
2.242165986394557819e+02 0.000000000000000000e+00
2.246071655328798045e+02 0.000000000000000000e+00
2.249893877551020296e+02 0.000000000000000000e+00
2.253676190476190584e+02 0.000000000000000000e+00
2.257407709750566767e+02 0.000000000000000000e+00
2.261273469387755028e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.276032653061224380e+02 0.000000000000000000e+00
2.279990929705215308e+02 0.000000000000000000e+00
2.284067120181405812e+02 0.000000000000000000e+00
2.287927437641723429e+02 0.000000000000000000e+00
2.291695238095238096e+02 0.000000000000000000e+00
2.295452154195011474e+02 0.000000000000000000e+00
2.299085714285714346e+02 0.000000000000000000e+00
2.302862585034013705e+02 0.000000000000000000e+00
2.306646712018140590e+02 0.000000000000000000e+00
2.310361904761904839e+02 0.000000000000000000e+00
2.314169614512471753e+02 0.000000000000000000e+00
2.317977324263038668e+02 0.000000000000000000e+00
2.321692517006802632e+02 0.000000000000000000e+00
2.325422222222222217e+02 0.000000000000000000e+00
2.329191836734693766e+02 0.000000000000000000e+00
2.332876190476190459e+02 0.000000000000000000e+00
2.336890702947845853e+02 0.000000000000000000e+00
2.340767346938775404e+02 0.000000000000000000e+00
2.344745578231292598e+02 0.000000000000000000e+00
2.348553287981859512e+02 0.000000000000000000e+00
2.352409977324263082e+02 0.000000000000000000e+00
2.356016326530612162e+02 0.000000000000000000e+00
2.359869387755101968e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.397133786848072532e+02 0.000000000000000000e+00
2.401320634920634802e+02 0.000000000000000000e+00
2.405168253968253964e+02 0.000000000000000000e+00
2.409095691609977337e+02 0.000000000000000000e+00
2.412887074829932033e+02 0.000000000000000000e+00
2.416605895691610044e+02 0.000000000000000000e+00
2.420304761904761790e+02 0.000000000000000000e+00
2.424128798185940923e+02 0.000000000000000000e+00
2.427931065759637193e+02 0.000000000000000000e+00
2.431677097505668996e+02 0.000000000000000000e+00
2.435657142857142787e+02 0.000000000000000000e+00
2.439274376417233441e+02 0.000000000000000000e+00
2.442857142857142776e+02 0.000000000000000000e+00
2.446688435374149719e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.457826757369614654e+02 0.000000000000000000e+00
2.461819501133786900e+02 0.000000000000000000e+00
2.465663492063492015e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.473489342403628086e+02 0.000000000000000000e+00
2.477440362811791488e+02 0.000000000000000000e+00
2.481130158730158826e+02 0.000000000000000000e+00
2.484876190476190345e+02 0.000000000000000000e+00
2.488798185941043073e+02 0.000000000000000000e+00
2.492696598639455772e+02 0.000000000000000000e+00
2.496555102040816223e+02 0.000000000000000000e+00
2.500264852607709827e+02 0.000000000000000000e+00
2.504239455782312973e+02 0.000000000000000000e+00
2.507550113378684671e+02 0.000000000000000000e+00
2.511580952380952283e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.518842630385487666e+02 0.000000000000000000e+00
2.523060317460317492e+02 0.000000000000000000e+00
2.526920634920634825e+02 0.000000000000000000e+00
2.530809977324263116e+02 0.000000000000000000e+00
2.534726530612244915e+02 0.000000000000000000e+00
2.538419954648526016e+02 0.000000000000000000e+00
2.542026303854875380e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.549817687074829848e+02 0.000000000000000000e+00
2.553469387755102105e+02 0.000000000000000000e+00
2.557239002267573653e+02 0.000000000000000000e+00
2.561014058956915846e+02 0.000000000000000000e+00
2.564703854875283469e+02 0.000000000000000000e+00
2.568317460317460359e+02 0.000000000000000000e+00
2.572259410430838784e+02 0.000000000000000000e+00
2.575802267573695872e+02 0.000000000000000000e+00
2.579733333333333576e+02 0.000000000000000000e+00
2.583541043083900490e+02 0.000000000000000000e+00
2.587617233560090426e+02 0.000000000000000000e+00
2.591415873015873217e+02 0.000000000000000000e+00
2.595270748299319621e+02 0.000000000000000000e+00
2.598924263038548474e+02 0.000000000000000000e+00
2.602577777777777897e+02 0.000000000000000000e+00
2.606412698412698319e+02 0.000000000000000000e+00
2.610331065759636999e+02 0.000000000000000000e+00
2.614220408163265574e+02 0.000000000000000000e+00
2.618204081632653129e+02 0.000000000000000000e+00
2.621857596371881982e+02 0.000000000000000000e+00
2.625531065759637386e+02 0.000000000000000000e+00
2.629244444444444184e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.640415419501133556e+02 0.000000000000000000e+00
2.644448072562358334e+02 0.000000000000000000e+00
2.648466213151927491e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.656230385487528451e+02 0.000000000000000000e+00
2.659896598639455760e+02 0.000000000000000000e+00
2.663473922902494451e+02 0.000000000000000000e+00
2.667350566893424002e+02 0.000000000000000000e+00
2.671245351473922938e+02 0.000000000000000000e+00
2.675147392290249400e+02 0.000000000000000000e+00
2.679229024943310833e+02 0.000000000000000000e+00
2.682813605442177050e+02 0.000000000000000000e+00
2.686672108843537217e+02 0.000000000000000000e+00
2.690097052154195012e+02 0.000000000000000000e+00
2.693846712018140579e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.705498412698412949e+02 0.000000000000000000e+00
2.709705215419501201e+02 0.000000000000000000e+00
2.713516553287981878e+02 0.000000000000000000e+00
2.717335147392290082e+02 0.000000000000000000e+00
2.721119274376417252e+02 0.000000000000000000e+00
2.724698412698412540e+02 0.000000000000000000e+00
2.728667573696145041e+02 0.000000000000000000e+00
2.732194104308389910e+02 0.000000000000000000e+00
2.735880272108843769e+02 0.000000000000000000e+00
2.739653514739229081e+02 0.000000000000000000e+00
2.743270748299319735e+02 0.000000000000000000e+00
2.747167346938775268e+02 0.000000000000000000e+00
2.750779138321995561e+02 0.000000000000000000e+00
2.754505215419501383e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.762205895691610067e+02 0.000000000000000000e+00
2.766309297052154079e+02 0.000000000000000000e+00
2.770191383219954560e+02 0.000000000000000000e+00
2.773990022675736782e+02 0.000000000000000000e+00
2.777707029478457912e+02 0.000000000000000000e+00
2.781442176870748426e+02 0.000000000000000000e+00
2.785122902494330788e+02 0.000000000000000000e+00
2.789012244897959363e+02 0.000000000000000000e+00
2.792809070294784419e+02 0.000000000000000000e+00
2.796731065759637431e+02 0.000000000000000000e+00
2.800653061224489875e+02 0.000000000000000000e+00
2.804326530612244710e+02 0.000000000000000000e+00
2.808068934240362751e+02 0.000000000000000000e+00
2.811642630385487678e+02 0.000000000000000000e+00
2.815464852607709645e+02 0.000000000000000000e+00
2.819013151927437661e+02 0.000000000000000000e+00
2.822878911564625923e+02 0.000000000000000000e+00
2.826775510204081456e+02 0.000000000000000000e+00
2.830757369614512413e+02 0.000000000000000000e+00
2.834505215419501383e+02 0.000000000000000000e+00
2.838376417233560005e+02 0.000000000000000000e+00
2.842109750566893354e+02 0.000000000000000000e+00
2.845826757369614484e+02 0.000000000000000000e+00
2.849529251700679993e+02 0.000000000000000000e+00
2.853505668934240589e+02 0.000000000000000000e+00
2.857289795918367190e+02 0.000000000000000000e+00
2.861244444444444639e+02 0.000000000000000000e+00
2.864932426303855095e+02 0.000000000000000000e+00
2.868600453514739002e+02 0.000000000000000000e+00
2.872092517006802836e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.879073015873015606e+02 0.000000000000000000e+00
2.883033106575963984e+02 0.000000000000000000e+00
2.887132879818594233e+02 0.000000000000000000e+00
2.891377777777777851e+02 0.000000000000000000e+00
2.895198185941043221e+02 0.000000000000000000e+00
2.899103854875283446e+02 0.000000000000000000e+00
2.902788208616780139e+02 0.000000000000000000e+00
2.906363718820861664e+02 0.000000000000000000e+00
2.910040816320000090e+02 1.000000000000000000e+00
2.913824943310657432e+02 0.000000000000000000e+00
2.917668934240362546e+02 0.000000000000000000e+00
2.921609070294784374e+02 0.000000000000000000e+00
2.925289795918367304e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.944146938775510307e+02 0.000000000000000000e+00
2.948259410430839011e+02 0.000000000000000000e+00
2.952210430839002129e+02 0.000000000000000000e+00
2.956255782312925362e+02 0.000000000000000000e+00
2.960114285714285529e+02 0.000000000000000000e+00
2.963851247165532641e+02 0.000000000000000000e+00
2.967417687074830042e+02 0.000000000000000000e+00
2.971178231292516898e+02 0.000000000000000000e+00
2.974909750566893649e+02 0.000000000000000000e+00
2.978768253968253816e+02 0.000000000000000000e+00
2.982581405895691660e+02 0.000000000000000000e+00
2.986392743764172337e+02 0.000000000000000000e+00
2.990245804988662144e+02 0.000000000000000000e+00
2.993766893424036084e+02 0.000000000000000000e+00
2.997520181405895414e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
3.008810884353741244e+02 0.000000000000000000e+00
3.012986848072562225e+02 0.000000000000000000e+00
3.016883446712018326e+02 0.000000000000000000e+00
3.020633106575963893e+02 0.000000000000000000e+00
3.024468027210884316e+02 0.000000000000000000e+00
3.028132426303855027e+02 0.000000000000000000e+00
3.031927437641723486e+02 0.000000000000000000e+00
3.035602721088435487e+02 0.000000000000000000e+00
3.039434013599999957e+02 0.000000000000000000e+00
3.043395918367347122e+02 0.000000000000000000e+00
3.047076643990929483e+02 0.000000000000000000e+00
3.050712018140589521e+02 0.000000000000000000e+00
3.054441723356009106e+02 0.000000000000000000e+00
3.058229478458050039e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
3.065828571428571649e+02 0.000000000000000000e+00
3.069748752834466927e+02 0.000000000000000000e+00
3.073630839002267408e+02 0.000000000000000000e+00
3.077402267573696122e+02 0.000000000000000000e+00


==> RA01.dat <==
2.063455782312925280e+01 0.000000000000000000e+00
2.094439909297052083e+01 0.000000000000000000e+00
2.123700680272108698e+01 0.000000000000000000e+00
2.153396825396825420e+01 0.000000000000000000e+00
2.183564625850340235e+01 0.000000000000000000e+00
2.212099773242630363e+01 0.000000000000000000e+00
2.242068027210884296e+01 0.000000000000000000e+00
2.271709750566893504e+01 0.000000000000000000e+00
2.302439909297052267e+01 0.000000000000000000e+00
2.331501133786848001e+01 0.000000000000000000e+00
2.361052154195011354e+01 0.000000000000000000e+00
2.390548752834467194e+01 0.000000000000000000e+00
2.419519274376417073e+01 0.000000000000000000e+00
2.451301587301587404e+01 0.000000000000000000e+00
2.480217687074829769e+01 0.000000000000000000e+00
2.509913832199546491e+01 0.000000000000000000e+00
2.540371882086167687e+01 0.000000000000000000e+00
2.569414965986394606e+01 0.000000000000000000e+00
2.598893424036281274e+01 0.000000000000000000e+00
2.629043083900226918e+01 0.000000000000000000e+00
2.659482993197278944e+01 0.000000000000000000e+00
2.688798185941043073e+01 0.000000000000000000e+00
2.718349206349206426e+01 0.000000000000000000e+00
2.748789115646258452e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.896417233560090665e+01 0.000000000000000000e+00
2.925224489795918359e+01 0.000000000000000000e+00
2.954231292517006935e+01 0.000000000000000000e+00
2.983764172335600762e+01 0.000000000000000000e+00
3.013986394557823090e+01 0.000000000000000000e+00
3.043138321995464679e+01 0.000000000000000000e+00
3.073523809523809547e+01 0.000000000000000000e+00
3.103981859410430744e+01 0.000000000000000000e+00
3.133569160997732439e+01 0.000000000000000000e+00
3.162684807256235686e+01 0.000000000000000000e+00
3.192852607709750501e+01 0.000000000000000000e+00
3.221641723356009379e+01 0.000000000000000000e+00
3.251827664399093010e+01 0.000000000000000000e+00
3.281414965986394350e+01 0.000000000000000000e+00
3.311746031746032060e+01 0.000000000000000000e+00
3.341115646258503347e+01 0.000000000000000000e+00
3.371283446712018161e+01 0.000000000000000000e+00
3.400562358276643948e+01 0.000000000000000000e+00
3.429587301587301340e+01 0.000000000000000000e+00
3.460317460317460103e+01 0.000000000000000000e+00
3.490231292517006523e+01 0.000000000000000000e+00
3.519764172335600705e+01 0.000000000000000000e+00
3.550185941043083915e+01 0.000000000000000000e+00
3.580643990929705467e+01 0.000000000000000000e+00
3.609886621315192912e+01 0.000000000000000000e+00
3.638965986394558172e+01 0.000000000000000000e+00
3.669387755102040671e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
3.814367346938775682e+01 0.000000000000000000e+00
3.844263038548752576e+01 0.000000000000000000e+00
3.873306122448979494e+01 0.000000000000000000e+00
3.902385487528344754e+01 0.000000000000000000e+00
3.932390022675736674e+01 0.000000000000000000e+00
3.962104308390022567e+01 0.000000000000000000e+00
3.990693877551020563e+01 0.000000000000000000e+00
4.020226757369614745e+01 0.000000000000000000e+00
4.050104308390022823e+01 0.000000000000000000e+00
4.080489795918367690e+01 0.000000000000000000e+00
4.109950113378684478e+01 0.000000000000000000e+00
4.139319727891156475e+01 0.000000000000000000e+00
4.168471655328798420e+01 0.000000000000000000e+00
4.199074829931972630e+01 0.000000000000000000e+00
4.229478458049886314e+01 0.000000000000000000e+00
4.258594104308389916e+01 0.000000000000000000e+00
4.288362811791382967e+01 0.000000000000000000e+00
4.318421768707482755e+01 0.000000000000000000e+00
4.348807256235827623e+01 0.000000000000000000e+00
4.379156462585034149e+01 0.000000000000000000e+00
4.409650793650793332e+01 0.000000000000000000e+00
4.439619047619047620e+01 0.000000000000000000e+00
4.468897959183673407e+01 0.000000000000000000e+00
4.498303854875283747e+01 0.000000000000000000e+00
4.528870748299319615e+01 0.000000000000000000e+00
4.559383219954648325e+01 0.000000000000000000e+00
4.589387755102040956e+01 0.000000000000000000e+00
4.619591836734694112e+01 0.000000000000000000e+00
4.649668934240362717e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
4.795755102040816098e+01 0.000000000000000000e+00
4.824725623582766332e+01 0.000000000000000000e+00
4.853442176870748170e+01 0.000000000000000000e+00
4.883573696145124643e+01 0.000000000000000000e+00
4.914303854875283406e+01 0.000000000000000000e+00
4.943292517006802456e+01 0.000000000000000000e+00
4.973804988662131166e+01 0.000000000000000000e+00
5.002448979591837031e+01 0.000000000000000000e+00
5.033015873015872899e+01 0.000000000000000000e+00
5.061986394557823132e+01 0.000000000000000000e+00
5.090829931972788813e+01 0.000000000000000000e+00
5.122031746031746025e+01 0.000000000000000000e+00
5.151092970521541758e+01 0.000000000000000000e+00
5.180716553287982151e+01 0.000000000000000000e+00
5.208217687074829882e+01 0.000000000000000000e+00
5.239546485260770936e+01 0.000000000000000000e+00
5.269968253968254146e+01 0.000000000000000000e+00
5.298829931972789353e+01 0.000000000000000000e+00
5.328217687074830167e+01 0.000000000000000000e+00
5.358566893424035982e+01 0.000000000000000000e+00
5.389188208616779718e+01 0.000000000000000000e+00
5.417451247165532635e+01 0.000000000000000000e+00
5.447092970521541844e+01 0.000000000000000000e+00
5.476498866213152183e+01 0.000000000000000000e+00
5.507083900226757578e+01 0.000000000000000000e+00
5.536417233560090523e+01 0.000000000000000000e+00
5.566693877551020364e+01 0.000000000000000000e+00
5.596444444444444599e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
5.713904761904761642e+01 0.000000000000000000e+00
5.744018140589569299e+01 0.000000000000000000e+00
5.773478458049886797e+01 0.000000000000000000e+00
5.802666666666666373e+01 0.000000000000000000e+00
5.832072562358276713e+01 0.000000000000000000e+00
5.863365079365079424e+01 0.000000000000000000e+00
5.891755102040816183e+01 0.000000000000000000e+00
5.922068027210884367e+01 0.000000000000000000e+00
5.951909297052154102e+01 0.000000000000000000e+00
5.982639455782312865e+01 0.000000000000000000e+00
6.012371882086167574e+01 0.000000000000000000e+00
6.041777777777777914e+01 0.000000000000000000e+00
6.071673469387754807e+01 0.000000000000000000e+00
6.102421768707483096e+01 0.000000000000000000e+00
6.131210884353741619e+01 0.000000000000000000e+00
6.161414965986394776e+01 0.000000000000000000e+00
6.190965986394557774e+01 0.000000000000000000e+00
6.221097505668934247e+01 0.000000000000000000e+00
6.251029478458050193e+01 0.000000000000000000e+00
6.280090702947845926e+01 0.000000000000000000e+00
6.310458049886621268e+01 0.000000000000000000e+00
6.341478458049886768e+01 0.000000000000000000e+00
6.370485260770975344e+01 0.000000000000000000e+00
6.400634920634921343e+01 0.000000000000000000e+00
6.429097505668934787e+01 0.000000000000000000e+00
6.460172335600907445e+01 0.000000000000000000e+00
6.489614512471655416e+01 0.000000000000000000e+00
6.519111111111111256e+01 0.000000000000000000e+00
6.549532879818593756e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
6.637278911564625616e+01 0.000000000000000000e+00
6.666684807256235956e+01 0.000000000000000000e+00
6.697396825396825193e+01 0.000000000000000000e+00
6.726530612244897611e+01 0.000000000000000000e+00
6.755682539682540266e+01 0.000000000000000000e+00
6.785215419501133738e+01 0.000000000000000000e+00
6.816054421768707527e+01 0.000000000000000000e+00
6.844970521541949893e+01 0.000000000000000000e+00
6.874467120181405733e+01 0.000000000000000000e+00
6.904018140589569441e+01 0.000000000000000000e+00
6.934167800453515440e+01 0.000000000000000000e+00
6.964027210884353281e+01 0.000000000000000000e+00
6.993070294784580199e+01 0.000000000000000000e+00
7.022657596371881539e+01 0.000000000000000000e+00
7.053405895691609828e+01 0.000000000000000000e+00
7.083247165532880274e+01 0.000000000000000000e+00
7.113433106575963905e+01 0.000000000000000000e+00
7.142367346938775086e+01 0.000000000000000000e+00
7.173369614512471060e+01 0.000000000000000000e+00
7.202684807256235899e+01 0.000000000000000000e+00
7.232526077097506345e+01 0.000000000000000000e+00
7.262004535147391948e+01 0.000000000000000000e+00
7.292843537414965738e+01 0.000000000000000000e+00
7.321723356009070471e+01 0.000000000000000000e+00
7.352108843537415339e+01 0.000000000000000000e+00
7.381442176870748995e+01 0.000000000000000000e+00
7.412535147392290469e+01 0.000000000000000000e+00
7.441904761904761756e+01 0.000000000000000000e+00
7.471963718820862255e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
7.617922902494331083e+01 0.000000000000000000e+00
7.647637188208616976e+01 0.000000000000000000e+00
7.676625850340136026e+01 0.000000000000000000e+00
7.705070294784580653e+01 0.000000000000000000e+00
7.734294784580498572e+01 0.000000000000000000e+00
7.765460317460318151e+01 0.000000000000000000e+00
7.794702947845804886e+01 0.000000000000000000e+00
7.823945578231293041e+01 0.000000000000000000e+00
7.853097505668934275e+01 0.000000000000000000e+00
7.883791383219954696e+01 0.000000000000000000e+00
7.912816326530612798e+01 0.000000000000000000e+00
7.942439909297051770e+01 0.000000000000000000e+00
7.971319727891156504e+01 0.000000000000000000e+00
8.001886621315192372e+01 0.000000000000000000e+00
8.031673469387754949e+01 0.000000000000000000e+00
8.061496598639455158e+01 0.000000000000000000e+00
8.090956916099773366e+01 0.000000000000000000e+00
8.121233560090702497e+01 0.000000000000000000e+00
8.150458049886621836e+01 0.000000000000000000e+00
8.179591836734694255e+01 0.000000000000000000e+00
8.209306122448980148e+01 0.000000000000000000e+00
8.238439909297052566e+01 0.000000000000000000e+00
8.268244897959183959e+01 0.000000000000000000e+00
8.298231292517006352e+01 0.000000000000000000e+00
8.327836734693877929e+01 0.000000000000000000e+00
8.358512471655328113e+01 0.000000000000000000e+00
8.386340136054421635e+01 0.000000000000000000e+00
8.416471655328798818e+01 0.000000000000000000e+00
8.446077097505668974e+01 0.000000000000000000e+00
8.474539682539682417e+01 0.000000000000000000e+00
8.505795918367347497e+01 0.000000000000000000e+00
8.536671201814058918e+01 0.000000000000000000e+00
8.564462585034013387e+01 0.000000000000000000e+00
8.596208616780045020e+01 0.000000000000000000e+00
8.625523809523809859e+01 0.000000000000000000e+00
8.654766439909296594e+01 0.000000000000000000e+00
8.684680272108843724e+01 0.000000000000000000e+00
8.715174603174602908e+01 0.000000000000000000e+00
8.744798185941043300e+01 0.000000000000000000e+00
8.774185941043083403e+01 0.000000000000000000e+00
8.804553287981859455e+01 0.000000000000000000e+00
8.834594104308389717e+01 0.000000000000000000e+00
8.863600907029479004e+01 0.000000000000000000e+00
8.893768707482993818e+01 0.000000000000000000e+00
8.923174603174602737e+01 0.000000000000000000e+00
8.953306122448979920e+01 0.000000000000000000e+00
8.983038548752834629e+01 0.000000000000000000e+00
9.012571428571428100e+01 0.000000000000000000e+00
9.042648526077097415e+01 0.000000000000000000e+00
9.073233560090703520e+01 0.000000000000000000e+00
9.102022675736961332e+01 0.000000000000000000e+00
9.131392290249432619e+01 0.000000000000000000e+00
9.160943310657596328e+01 0.000000000000000000e+00
9.191582766439908880e+01 0.000000000000000000e+00
9.221387755102040273e+01 0.000000000000000000e+00
9.250666666666666060e+01 0.000000000000000000e+00
9.280979591836734244e+01 0.000000000000000000e+00
9.310421768707483636e+01 0.000000000000000000e+00
9.339845804988662792e+01 0.000000000000000000e+00
9.369052154195011894e+01 0.000000000000000000e+00
9.398675736961450866e+01 0.000000000000000000e+00
9.424707482993197516e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
9.544689342403627563e+01 0.000000000000000000e+00
9.573551020408163481e+01 0.000000000000000000e+00
9.602612244897959215e+01 0.000000000000000000e+00
9.633287981859410820e+01 0.000000000000000000e+00
9.663891156462585741e+01 0.000000000000000000e+00
9.693260770975057028e+01 0.000000000000000000e+00
9.722884353741496000e+01 0.000000000000000000e+00
9.752816326530611946e+01 0.000000000000000000e+00
9.783201814058956813e+01 0.000000000000000000e+00
9.812426303854874732e+01 0.000000000000000000e+00
9.842231292517006125e+01 0.000000000000000000e+00
9.871600907029478833e+01 0.000000000000000000e+00
9.902240362811791385e+01 0.000000000000000000e+00
9.931700680272108173e+01 0.000000000000000000e+00
9.961070294784580881e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.002135147392290264e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.008195918367346877e+02 0.000000000000000000e+00
1.011209070294784595e+02 0.000000000000000000e+00
1.014202267573696190e+02 0.000000000000000000e+00
1.017137414965986437e+02 0.000000000000000000e+00
1.020050793650793679e+02 0.000000000000000000e+00
1.023129251700680271e+02 0.000000000000000000e+00
1.026164172335600853e+02 0.000000000000000000e+00
1.029066666666666663e+02 0.000000000000000000e+00
1.031979591829999947e+02 0.000000000000000000e+00
1.034996825396825386e+02 0.000000000000000000e+00
1.037990022675736981e+02 0.000000000000000000e+00
1.040910657596371891e+02 0.000000000000000000e+00
1.043851247165532925e+02 0.000000000000000000e+00
1.046777324263038480e+02 0.000000000000000000e+00
1.049850340136054427e+02 0.000000000000000000e+00
1.052732879818594114e+02 0.000000000000000000e+00
1.055669841269841243e+02 0.000000000000000000e+00
1.058726530612244829e+02 0.000000000000000000e+00
1.061650793650793645e+02 0.000000000000000000e+00
1.064618594104308329e+02 0.000000000000000000e+00
1.067519274376417258e+02 0.000000000000000000e+00
1.070621315192743737e+02 0.000000000000000000e+00
1.073618140589569094e+02 0.000000000000000000e+00
1.076531519274376478e+02 0.000000000000000000e+00
1.079448526077097483e+02 0.000000000000000000e+00
1.082412698412698404e+02 0.000000000000000000e+00
1.085385941043083875e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.091141950113378698e+02 0.000000000000000000e+00
1.094039002267573721e+02 0.000000000000000000e+00
1.096994104308390092e+02 0.000000000000000000e+00
1.099880272108843542e+02 0.000000000000000000e+00
1.102840816326530557e+02 0.000000000000000000e+00
1.105799546485260834e+02 0.000000000000000000e+00
1.108856235827664420e+02 0.000000000000000000e+00
1.111744217687074894e+02 0.000000000000000000e+00
1.114741043083900252e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.138280272108843576e+02 0.000000000000000000e+00
1.141405895691609942e+02 0.000000000000000000e+00
1.144455328798186002e+02 0.000000000000000000e+00
1.147350566893424002e+02 0.000000000000000000e+00
1.150287528344671273e+02 0.000000000000000000e+00
1.153249886621315170e+02 0.000000000000000000e+00
1.156272108843537438e+02 0.000000000000000000e+00
1.159198185941043135e+02 0.000000000000000000e+00
1.162167800453514701e+02 0.000000000000000000e+00
1.165235374149659862e+02 0.000000000000000000e+00
1.168244897959183675e+02 0.000000000000000000e+00
1.171149206349206366e+02 0.000000000000000000e+00
1.174126077097505600e+02 0.000000000000000000e+00
1.177097505668934190e+02 0.000000000000000000e+00
1.180159637188208563e+02 0.000000000000000000e+00
1.183062131519274374e+02 0.000000000000000000e+00
1.186066213151927400e+02 0.000000000000000000e+00
1.189059410430838994e+02 0.000000000000000000e+00
1.192112471655328818e+02 0.000000000000000000e+00
1.195116553287981844e+02 0.000000000000000000e+00
1.198175056689342455e+02 0.000000000000000000e+00
1.201193650793650818e+02 0.000000000000000000e+00
1.204194104308390081e+02 0.000000000000000000e+00
1.207116553287981873e+02 0.000000000000000000e+00
1.210131519274376473e+02 0.000000000000000000e+00
1.213191836734693823e+02 0.000000000000000000e+00
1.216215873015872972e+02 0.000000000000000000e+00
1.219201814058956899e+02 0.000000000000000000e+00
1.222243990929705149e+02 0.000000000000000000e+00
1.225175510204081633e+02 0.000000000000000000e+00
1.228195918367346877e+02 0.000000000000000000e+00
1.231131065759637124e+02 0.000000000000000000e+00
1.234107936507936500e+02 0.000000000000000000e+00
1.237110204081632645e+02 0.000000000000000000e+00
1.240123356009070363e+02 0.000000000000000000e+00
1.243098412698412716e+02 0.000000000000000000e+00
1.246178684807256190e+02 0.000000000000000000e+00
1.249159183673469329e+02 0.000000000000000000e+00
1.252165079365079379e+02 0.000000000000000000e+00
1.255120181405895750e+02 0.000000000000000000e+00
1.258149659863945544e+02 0.000000000000000000e+00
1.261090249433106578e+02 0.000000000000000000e+00
1.264168707482993170e+02 0.000000000000000000e+00
1.267138321995464878e+02 0.000000000000000000e+00
1.270265759637188268e+02 0.000000000000000000e+00
1.273202721088435396e+02 0.000000000000000000e+00
1.276395464852607660e+02 0.000000000000000000e+00
1.279239909297052122e+02 0.000000000000000000e+00
1.282254875283446722e+02 0.000000000000000000e+00
1.285304308390022641e+02 0.000000000000000000e+00
1.288442630385487462e+02 0.000000000000000000e+00
1.291448526077097370e+02 0.000000000000000000e+00
1.294590476190476238e+02 0.000000000000000000e+00
1.297616326530612127e+02 0.000000000000000000e+00
1.300656689342403638e+02 0.000000000000000000e+00
1.303619047619047535e+02 0.000000000000000000e+00
1.306634013605442135e+02 0.000000000000000000e+00
1.309601814058956961e+02 0.000000000000000000e+00
1.312673015873015743e+02 0.000000000000000000e+00
1.315580952380952340e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.327316099773242684e+02 0.000000000000000000e+00
1.330269387755102173e+02 0.000000000000000000e+00
1.333567346938775415e+02 0.000000000000000000e+00
1.336689342403628018e+02 0.000000000000000000e+00
1.339533786848072623e+02 0.000000000000000000e+00
1.342494331065759638e+02 0.000000000000000000e+00
1.345462131519274465e+02 0.000000000000000000e+00
1.348709297052154170e+02 0.000000000000000000e+00
1.351633560090702986e+02 0.000000000000000000e+00
1.354695691609977359e+02 0.000000000000000000e+00
1.357605442176870838e+02 0.000000000000000000e+00
1.360729251700680322e+02 0.000000000000000000e+00
1.363709750566893320e+02 0.000000000000000000e+00
1.366858956916099714e+02 0.000000000000000000e+00
1.369696145124716509e+02 0.000000000000000000e+00
1.372908843537414896e+02 0.000000000000000000e+00
1.375775056689342364e+02 0.000000000000000000e+00
1.378737414965986261e+02 0.000000000000000000e+00
1.381726984126984235e+02 0.000000000000000000e+00
1.384767346938775461e+02 0.000000000000000000e+00
1.387758730158730032e+02 0.000000000000000000e+00
1.390877097505668871e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.396868934240362705e+02 0.000000000000000000e+00
1.399854875283446631e+02 0.000000000000000000e+00
1.402873469387754994e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.421019501133786775e+02 0.000000000000000000e+00
1.424027210884353849e+02 0.000000000000000000e+00
1.427096598639455749e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.433126530612244949e+02 0.000000000000000000e+00
1.436181405895691512e+02 0.000000000000000000e+00
1.439187301587301704e+02 0.000000000000000000e+00
1.442191383219954730e+02 0.000000000000000000e+00
1.445217233560090619e+02 0.000000000000000000e+00
1.448395464852607688e+02 0.000000000000000000e+00
1.451479365079365209e+02 0.000000000000000000e+00
1.454405442176870622e+02 0.000000000000000000e+00
1.457476643990929688e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.475521088435374111e+02 0.000000000000000000e+00
1.478699319727891179e+02 0.000000000000000000e+00
1.481692517006802632e+02 0.000000000000000000e+00
1.484814512471655235e+02 0.000000000000000000e+00
1.487807709750566971e+02 0.000000000000000000e+00
1.490839002267573790e+02 0.000000000000000000e+00
1.493950113378684819e+02 0.000000000000000000e+00
1.496970521541950063e+02 0.000000000000000000e+00
1.500085260770975140e+02 0.000000000000000000e+00
1.503129251700680413e+02 0.000000000000000000e+00
1.506149659863945658e+02 0.000000000000000000e+00
1.509197278911564695e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.527025850340135946e+02 0.000000000000000000e+00
1.530051700680272120e+02 0.000000000000000000e+00
1.533128344671201830e+02 0.000000000000000000e+00
1.536074376417233509e+02 0.000000000000000000e+00
1.538991383219954514e+02 0.000000000000000000e+00
1.542077097505668917e+02 0.000000000000000000e+00
1.544914285714285711e+02 0.000000000000000000e+00
1.547965532879818511e+02 0.000000000000000000e+00
1.551049433106576032e+02 0.000000000000000000e+00
1.554004535147392403e+02 0.000000000000000000e+00
1.557093877551020284e+02 0.000000000000000000e+00
1.560029024943310674e+02 0.000000000000000000e+00
1.562984126984127045e+02 0.000000000000000000e+00
1.566189569160997621e+02 0.000000000000000000e+00
1.569219047619047558e+02 0.000000000000000000e+00
1.572206802721088366e+02 0.000000000000000000e+00
1.575140136054421873e+02 0.000000000000000000e+00
1.578178684807256218e+02 0.000000000000000000e+00
1.581213605442176799e+02 0.000000000000000000e+00
1.584259410430838955e+02 0.000000000000000000e+00
1.587229024943310662e+02 0.000000000000000000e+00
1.590323809523809473e+02 0.000000000000000000e+00
1.593317006802721210e+02 0.000000000000000000e+00
1.596272108843537296e+02 0.000000000000000000e+00
1.599196371882086112e+02 0.000000000000000000e+00
1.602253061224489841e+02 0.000000000000000000e+00
1.605184580498866183e+02 0.000000000000000000e+00
1.608105215419501235e+02 0.000000000000000000e+00
1.611149206349206224e+02 0.000000000000000000e+00
1.614044444444444366e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.619960090702947753e+02 0.000000000000000000e+00
1.622922448979591934e+02 0.000000000000000000e+00
1.625939229024943415e+02 0.000000000000000000e+00
1.628937868480725513e+02 0.000000000000000000e+00
1.631970975056689213e+02 0.000000000000000000e+00
1.634940589569160920e+02 0.000000000000000000e+00
1.638093424036281078e+02 0.000000000000000000e+00
1.641079365079365004e+02 0.000000000000000000e+00
1.643996371882086294e+02 0.000000000000000000e+00
1.647031292517006875e+02 0.000000000000000000e+00
1.649984580498866080e+02 0.000000000000000000e+00
1.653061224489795791e+02 0.000000000000000000e+00
1.656056235827664409e+02 0.000000000000000000e+00
1.658993197278911680e+02 0.000000000000000000e+00
1.662111564625850235e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.668154195011337890e+02 0.000000000000000000e+00
1.671143764172335580e+02 0.000000000000000000e+00
1.674209523809523716e+02 0.000000000000000000e+00
1.677278911564625901e+02 0.000000000000000000e+00
1.680282993197278927e+02 0.000000000000000000e+00
1.683241723356009061e+02 0.000000000000000000e+00
1.686385487528344811e+02 0.000000000000000000e+00
1.689278911564625787e+02 0.000000000000000000e+00
1.692328344671201705e+02 0.000000000000000000e+00
1.695290702947845887e+02 0.000000000000000000e+00
1.698338321995464923e+02 0.000000000000000000e+00
1.701329705215419494e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.728072562358276514e+02 0.000000000000000000e+00
1.731033106575963814e+02 0.000000000000000000e+00
1.734064399092970632e+02 0.000000000000000000e+00
1.737030385487528292e+02 0.000000000000000000e+00
1.739970975056689326e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.758124263038548634e+02 0.000000000000000000e+00
1.761075736961451241e+02 0.000000000000000000e+00
1.764145124716553426e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.782136961451247146e+02 0.000000000000000000e+00
1.785155555555555509e+02 0.000000000000000000e+00
1.788154195011337890e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.806004535147392289e+02 0.000000000000000000e+00
1.809108390022675792e+02 0.000000000000000000e+00
1.812054421768707471e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.824078004535147386e+02 0.000000000000000000e+00
1.826993197278911509e+02 0.000000000000000000e+00
1.829971882086167909e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.850566893424036152e+02 0.000000000000000000e+00
1.853616326530612355e+02 0.000000000000000000e+00
1.856553287981859341e+02 0.000000000000000000e+00
1.859482993197278802e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.897545578231292609e+02 0.000000000000000000e+00
1.900573242630385380e+02 0.000000000000000000e+00
1.903568253968253998e+02 0.000000000000000000e+00
1.906438095238095229e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.920963265306122310e+02 0.000000000000000000e+00
1.923965532879818454e+02 0.000000000000000000e+00
1.926851700680272188e+02 0.000000000000000000e+00
1.929797732426303867e+02 0.000000000000000000e+00
1.932736507936508019e+02 0.000000000000000000e+00
1.935827664399093067e+02 0.000000000000000000e+00
1.938735600907029379e+02 0.000000000000000000e+00
1.941587301587301511e+02 0.000000000000000000e+00
1.944448072562358334e+02 0.000000000000000000e+00
1.947450340136054479e+02 0.000000000000000000e+00
1.950385487528344584e+02 0.000000000000000000e+00
1.953322448979591854e+02 0.000000000000000000e+00
1.956268480725623533e+02 0.000000000000000000e+00
1.959366893424036391e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.965179138321995538e+02 0.000000000000000000e+00
1.968005442176870758e+02 0.000000000000000000e+00
1.971031292517006932e+02 0.000000000000000000e+00
1.973882993197278779e+02 0.000000000000000000e+00
1.976896145124716497e+02 0.000000000000000000e+00
1.979925623582766434e+02 0.000000000000000000e+00
1.982995011337868618e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.988859863945578184e+02 0.000000000000000000e+00
1.991646258503401441e+02 0.000000000000000000e+00
1.994487074829931998e+02 0.000000000000000000e+00
1.997496598639455669e+02 0.000000000000000000e+00
2.000413605442176959e+02 0.000000000000000000e+00
2.003356009070294874e+02 0.000000000000000000e+00
2.006407256235827674e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.012292063492063505e+02 0.000000000000000000e+00
2.015121995464852489e+02 0.000000000000000000e+00
2.018146031746031781e+02 0.000000000000000000e+00
2.020956009070294783e+02 0.000000000000000000e+00
2.023925623582766491e+02 0.000000000000000000e+00
2.026889795918367270e+02 0.000000000000000000e+00
2.029957369614512572e+02 0.000000000000000000e+00
2.032874376417233577e+02 0.000000000000000000e+00
2.035753287981859501e+02 0.000000000000000000e+00
2.038617687074829803e+02 0.000000000000000000e+00
2.041661678004535077e+02 0.000000000000000000e+00
2.044551473922902574e+02 0.000000000000000000e+00
2.047584580498866274e+02 0.000000000000000000e+00
2.050526984126984189e+02 0.000000000000000000e+00
2.053560090702947889e+02 0.000000000000000000e+00
2.056448072562358220e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.062229478458049812e+02 0.000000000000000000e+00
2.065159183673469272e+02 0.000000000000000000e+00
2.067996371882086066e+02 0.000000000000000000e+00
2.071060317460317322e+02 0.000000000000000000e+00
2.074040816326530603e+02 0.000000000000000000e+00
2.077099319727891213e+02 0.000000000000000000e+00
2.079934693877551126e+02 0.000000000000000000e+00
2.082764625850340110e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.097329705215419438e+02 0.000000000000000000e+00
2.100174149659864042e+02 0.000000000000000000e+00
2.103151020408163276e+02 0.000000000000000000e+00
2.106142403628117847e+02 0.000000000000000000e+00
2.109073922902494189e+02 0.000000000000000000e+00
2.112070748299319689e+02 0.000000000000000000e+00
2.115065759637188307e+02 0.000000000000000000e+00
2.118028117913832205e+02 0.000000000000000000e+00
2.120941496598639446e+02 0.000000000000000000e+00
2.123929251700680254e+02 0.000000000000000000e+00
2.126882539682539743e+02 0.000000000000000000e+00
2.129846712018140522e+02 0.000000000000000000e+00
2.132805442176870656e+02 0.000000000000000000e+00
2.135860317460317503e+02 0.000000000000000000e+00
2.138780952380952272e+02 0.000000000000000000e+00
2.141705215419501087e+02 0.000000000000000000e+00
2.144647619047619003e+02 0.000000000000000000e+00
2.147684353741496466e+02 0.000000000000000000e+00
2.150708390022675758e+02 0.000000000000000000e+00
2.153596371882086089e+02 0.000000000000000000e+00
2.156542403628118052e+02 0.000000000000000000e+00
2.159624489795918407e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.165434920634920672e+02 0.000000000000000000e+00
2.168364625850340133e+02 0.000000000000000000e+00
2.171370521541950041e+02 0.000000000000000000e+00
2.174213151927437764e+02 0.000000000000000000e+00
2.177117460317460313e+02 0.000000000000000000e+00
2.180097959183673595e+02 0.000000000000000000e+00
2.183136507936507940e+02 0.000000000000000000e+00
2.186035374149659845e+02 0.000000000000000000e+00
2.188934240362811749e+02 0.000000000000000000e+00
2.192068934240362807e+02 0.000000000000000000e+00
2.195143764172335636e+02 0.000000000000000000e+00
2.197944671201813946e+02 0.000000000000000000e+00
2.200945124716553210e+02 0.000000000000000000e+00
2.203813151927437559e+02 0.000000000000000000e+00
2.206842630385487496e+02 0.000000000000000000e+00
2.209752380952380975e+02 0.000000000000000000e+00
2.212792743764172201e+02 0.000000000000000000e+00
2.215584580498866103e+02 0.000000000000000000e+00
2.218608616780045395e+02 0.000000000000000000e+00
2.221340589569161068e+02 0.000000000000000000e+00
2.224507936507936563e+02 0.000000000000000000e+00
2.227479365079365152e+02 0.000000000000000000e+00
2.230554195011337981e+02 0.000000000000000000e+00
2.233451247165533005e+02 0.000000000000000000e+00
2.236397278911564683e+02 0.000000000000000000e+00
2.239308843537415044e+02 0.000000000000000000e+00
2.242390929705215399e+02 0.000000000000000000e+00
2.245268027210884441e+02 0.000000000000000000e+00
2.248326530612244767e+02 0.000000000000000000e+00
2.251330612244898077e+02 0.000000000000000000e+00
2.254421768707483125e+02 0.000000000000000000e+00
2.257253514739228990e+02 0.000000000000000000e+00
2.260241269841269798e+02 0.000000000000000000e+00
2.263141950113378584e+02 0.000000000000000000e+00
2.266218594104308295e+02 0.000000000000000000e+00
2.269150113378684921e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.284025396825396967e+02 0.000000000000000000e+00
2.286878911564625980e+02 0.000000000000000000e+00
2.290089795918367486e+02 0.000000000000000000e+00
2.292994104308390035e+02 0.000000000000000000e+00
2.296025396825396854e+02 0.000000000000000000e+00
2.298913378684807185e+02 0.000000000000000000e+00
2.301926530612244903e+02 0.000000000000000000e+00
2.304885260770975037e+02 0.000000000000000000e+00
2.307827664399092953e+02 0.000000000000000000e+00
2.310809977324263116e+02 0.000000000000000000e+00
2.313866666666666561e+02 0.000000000000000000e+00
2.316825396825396695e+02 0.000000000000000000e+00
2.319932879818594245e+02 0.000000000000000000e+00
2.322920634920635052e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.329052154195011326e+02 0.000000000000000000e+00
2.332054421768707471e+02 0.000000000000000000e+00
2.334898866213151791e+02 0.000000000000000000e+00
2.337915646258503273e+02 0.000000000000000000e+00
2.340930612244897873e+02 0.000000000000000000e+00
2.343916553287981799e+02 0.000000000000000000e+00
2.346828117913832159e+02 0.000000000000000000e+00
2.349866666666666788e+02 0.000000000000000000e+00
2.352774603174603101e+02 0.000000000000000000e+00
2.355818594104308374e+02 0.000000000000000000e+00
2.358773696145124745e+02 0.000000000000000000e+00
2.361823129251700664e+02 0.000000000000000000e+00
2.364745578231292598e+02 0.000000000000000000e+00
2.367836734693877645e+02 0.000000000000000000e+00
2.370855328798186008e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.385810430839002265e+02 0.000000000000000000e+00
2.388807256235827765e+02 0.000000000000000000e+00
2.391782312925170118e+02 0.000000000000000000e+00
2.394746485260770896e+02 0.000000000000000000e+00
2.397812244897959317e+02 0.000000000000000000e+00
2.400805442176870770e+02 0.000000000000000000e+00
2.403865759637188262e+02 0.000000000000000000e+00
2.406868027210884406e+02 0.000000000000000000e+00
2.409806802721088559e+02 0.000000000000000000e+00
2.412792743764172201e+02 0.000000000000000000e+00
2.415892970521541940e+02 0.000000000000000000e+00
2.418860770975056766e+02 0.000000000000000000e+00
2.421835827664399119e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.427905668934240282e+02 0.000000000000000000e+00
2.430799092970521542e+02 0.000000000000000000e+00
2.433857596371882153e+02 0.000000000000000000e+00
2.436778231292516921e+02 0.000000000000000000e+00
2.439775056689342421e+02 0.000000000000000000e+00
2.442724716553287863e+02 0.000000000000000000e+00
2.445670748299319825e+02 0.000000000000000000e+00
2.448711111111111052e+02 0.000000000000000000e+00
2.451664399092970541e+02 0.000000000000000000e+00
2.454659410430838875e+02 0.000000000000000000e+00
2.457652607709750612e+02 0.000000000000000000e+00
2.460593197278911646e+02 0.000000000000000000e+00
2.463635374149659754e+02 0.000000000000000000e+00
2.466628571428571490e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.478358276643990905e+02 0.000000000000000000e+00
2.481396825396825534e+02 0.000000000000000000e+00
2.484252154195011428e+02 0.000000000000000000e+00
2.487243537414965999e+02 0.000000000000000000e+00
2.490155102040816359e+02 0.000000000000000000e+00
2.493148299319727812e+02 0.000000000000000000e+00
2.496076190476190391e+02 0.000000000000000000e+00
2.499067573696145246e+02 0.000000000000000000e+00
2.502033560090702906e+02 0.000000000000000000e+00
2.505044897959183743e+02 0.000000000000000000e+00
2.507965532879818511e+02 0.000000000000000000e+00
2.510964172335600892e+02 0.000000000000000000e+00
2.513931972789115719e+02 0.000000000000000000e+00
2.516990476190476329e+02 0.000000000000000000e+00
2.519858503401360679e+02 0.000000000000000000e+00
2.522906122448979716e+02 0.000000000000000000e+00
2.525804988662131620e+02 0.000000000000000000e+00
2.528760090702947707e+02 0.000000000000000000e+00
2.531628117913832341e+02 0.000000000000000000e+00
2.534670294784580449e+02 0.000000000000000000e+00
2.537656235827664375e+02 0.000000000000000000e+00
2.540720181405895630e+02 0.000000000000000000e+00
2.543715192743764248e+02 0.000000000000000000e+00
2.546739229024943256e+02 0.000000000000000000e+00
2.549699773242630272e+02 0.000000000000000000e+00
2.552614965986394679e+02 0.000000000000000000e+00
2.555551927437641666e+02 0.000000000000000000e+00
2.558603174603174466e+02 0.000000000000000000e+00
2.561525623582766684e+02 0.000000000000000000e+00
2.564585941043084176e+02 0.000000000000000000e+00
2.567463038548752934e+02 0.000000000000000000e+00
2.570546938775510171e+02 0.000000000000000000e+00
2.573414965986394805e+02 0.000000000000000000e+00
2.576440816326530694e+02 0.000000000000000000e+00
2.579457596371881891e+02 0.000000000000000000e+00
2.582467120181406131e+02 0.000000000000000000e+00
2.585413151927437525e+02 0.000000000000000000e+00
2.588333786848072577e+02 0.000000000000000000e+00
2.591339682539682485e+02 0.000000000000000000e+00
2.594365532879818375e+02 0.000000000000000000e+00
2.597376870748299211e+02 0.000000000000000000e+00
2.600355555555555611e+02 0.000000000000000000e+00
2.603292517006802882e+02 0.000000000000000000e+00
2.606370975056689190e+02 0.000000000000000000e+00
2.609122902494331129e+02 0.000000000000000000e+00
2.612199546485260839e+02 0.000000000000000000e+00
2.615276190476190550e+02 0.000000000000000000e+00
2.618136961451247089e+02 0.000000000000000000e+00
2.621021315192743941e+02 0.000000000000000000e+00
2.624078004535147670e+02 0.000000000000000000e+00
2.627082086167800412e+02 0.000000000000000000e+00
2.630048072562358357e+02 0.000000000000000000e+00
2.633081179138321772e+02 0.000000000000000000e+00
2.636146938775510193e+02 0.000000000000000000e+00
2.639071201814059009e+02 0.000000000000000000e+00
2.642009977324262877e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.662416326530612309e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.668642176870748131e+02 0.000000000000000000e+00
2.671599092970521383e+02 0.000000000000000000e+00
2.674599546485260930e+02 0.000000000000000000e+00
2.677598185941043312e+02 0.000000000000000000e+00
2.680433560090702940e+02 0.000000000000000000e+00
2.683365079365079282e+02 0.000000000000000000e+00
2.686294784580499027e+02 0.000000000000000000e+00
2.689273469387754858e+02 0.000000000000000000e+00
2.692137868480725729e+02 0.000000000000000000e+00
2.695094784580498981e+02 0.000000000000000000e+00
2.697980952380952431e+02 0.000000000000000000e+00
2.700896145124716554e+02 0.000000000000000000e+00
2.703833106575963825e+02 0.000000000000000000e+00
2.706891609977324151e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.712783673469387509e+02 0.000000000000000000e+00
2.715629931972788995e+02 0.000000000000000000e+00
2.718617687074830087e+02 0.000000000000000000e+00
2.721418594104308113e+02 0.000000000000000000e+00
2.724439002267573642e+02 0.000000000000000000e+00
2.727334240362811784e+02 0.000000000000000000e+00
2.730418140589569020e+02 0.000000000000000000e+00
2.733375056689342273e+02 0.000000000000000000e+00
2.736312018140589544e+02 0.000000000000000000e+00
2.739243537414965886e+02 0.000000000000000000e+00
2.742173242630385630e+02 0.000000000000000000e+00
2.745115646258503261e+02 0.000000000000000000e+00
2.748096145124716827e+02 0.000000000000000000e+00
2.750993197278911566e+02 0.000000000000000000e+00
2.753717913832199429e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.762485260770974946e+02 0.000000000000000000e+00
2.765454875283446654e+02 0.000000000000000000e+00
2.768415419501133670e+02 0.000000000000000000e+00
2.771370521541950325e+02 0.000000000000000000e+00
2.774144217687074843e+02 0.000000000000000000e+00
2.777048526077097677e+02 0.000000000000000000e+00
2.779916553287981742e+02 0.000000000000000000e+00
2.782846258503401486e+02 0.000000000000000000e+00
2.785703401360544262e+02 0.000000000000000000e+00
2.788614965986394623e+02 0.000000000000000000e+00
2.791559183673469420e+02 0.000000000000000000e+00
2.794461678004535088e+02 0.000000000000000000e+00
2.797351473922902301e+02 0.000000000000000000e+00
2.800344671201814322e+02 0.000000000000000000e+00
2.803210884353741221e+02 0.000000000000000000e+00
2.806118820861677818e+02 0.000000000000000000e+00
2.808945124716553323e+02 0.000000000000000000e+00
2.811907482993197505e+02 0.000000000000000000e+00
2.814820861678004462e+02 0.000000000000000000e+00
2.817721541950113533e+02 0.000000000000000000e+00
2.820614965986394509e+02 0.000000000000000000e+00
2.823687981859410456e+02 0.000000000000000000e+00
2.826672108843537217e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.855983673469388009e+02 0.000000000000000000e+00
2.858902494331065895e+02 0.000000000000000000e+00
2.861734240362811761e+02 0.000000000000000000e+00
2.864649433106575884e+02 0.000000000000000000e+00
2.867463038548752934e+02 0.000000000000000000e+00
2.870340136054421691e+02 0.000000000000000000e+00
2.873191836734694107e+02 0.000000000000000000e+00
2.876253968253968196e+02 0.000000000000000000e+00
2.879112925170068138e+02 0.000000000000000000e+00
2.882102494331065827e+02 0.000000000000000000e+00
2.885006802721088661e+02 0.000000000000000000e+00
2.888068934240362751e+02 0.000000000000000000e+00
2.890895238095238255e+02 0.000000000000000000e+00
2.893881179138322182e+02 0.000000000000000000e+00
2.896825396825396979e+02 0.000000000000000000e+00
2.899842176870748176e+02 0.000000000000000000e+00
2.902643083900226770e+02 0.000000000000000000e+00
2.905717913832199315e+02 0.000000000000000000e+00
2.908673015873015970e+02 0.000000000000000000e+00
2.911684353741496807e+02 0.000000000000000000e+00
2.914579591836734949e+02 0.000000000000000000e+00
2.917618140589569293e+02 0.000000000000000000e+00
2.920555102040816564e+02 0.000000000000000000e+00
2.923479365079364811e+02 0.000000000000000000e+00
2.926521541950113487e+02 0.000000000000000000e+00
2.929576417233560051e+02 0.000000000000000000e+00
2.932553287981859285e+02 0.000000000000000000e+00
2.935570068027211050e+02 0.000000000000000000e+00
2.938474376417233316e+02 0.000000000000000000e+00
2.941509297052154466e+02 0.000000000000000000e+00
2.944428117913832352e+02 0.000000000000000000e+00
2.947504761904762063e+02 0.000000000000000000e+00
2.950412698412698660e+02 0.000000000000000000e+00
2.953433106575963620e+02 0.000000000000000000e+00
2.956368253968253725e+02 0.000000000000000000e+00
2.959350566893423888e+02 0.000000000000000000e+00
2.962234920634920741e+02 0.000000000000000000e+00
2.965258956916100033e+02 0.000000000000000000e+00
2.968165079365079464e+02 0.000000000000000000e+00
2.971165532879818443e+02 0.000000000000000000e+00
2.974033560090703077e+02 0.000000000000000000e+00
2.977119274376417479e+02 0.000000000000000000e+00
2.979951020408163345e+02 0.000000000000000000e+00
2.983042176870748108e+02 0.000000000000000000e+00
2.985917460317460268e+02 0.000000000000000000e+00
2.988910657596371721e+02 0.000000000000000000e+00
2.991791383219954810e+02 0.000000000000000000e+00
2.994759183673469352e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
3.000830839002267680e+02 0.000000000000000000e+00
3.003749659863945567e+02 0.000000000000000000e+00
3.006702947845805056e+02 0.000000000000000000e+00
3.009598185941043198e+02 0.000000000000000000e+00
3.012638548752834708e+02 0.000000000000000000e+00
3.015468480725623408e+02 0.000000000000000000e+00
3.018438095238095116e+02 0.000000000000000000e+00
3.021257142857143094e+02 0.000000000000000000e+00
3.024268480725623363e+02 0.000000000000000000e+00
3.027138321995464594e+02 0.000000000000000000e+00
3.030075283446711865e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
3.044359183673469147e+02 0.000000000000000000e+00
3.047200000000000273e+02 0.000000000000000000e+00
3.050024489795918612e+02 0.000000000000000000e+00
3.052905215419501133e+02 0.000000000000000000e+00
3.055836734693877474e+02 0.000000000000000000e+00
3.058768253968253816e+02 0.000000000000000000e+00
3.061678004535147579e+02 0.000000000000000000e+00
3.064604081632652992e+02 0.000000000000000000e+00
3.067533786848072737e+02 0.000000000000000000e+00
3.070461678004535315e+02 0.000000000000000000e+00
3.073373242630385676e+02 0.000000000000000000e+00
3.076232199546485049e+02 0.000000000000000000e+00
3.079067573696145246e+02 0.000000000000000000e+00
3.082195011337868209e+02 0.000000000000000000e+00
3.085184580498866467e+02 0.000000000000000000e+00
3.088078004535147443e+02 0.000000000000000000e+00
3.091027664399093169e+02 0.000000000000000000e+00
3.093975510204081729e+02 0.000000000000000000e+00
3.096830839002267339e+02 0.000000000000000000e+00
3.099840362811791579e+02 0.000000000000000000e+00
3.102672108843537444e+02 0.000000000000000000e+00
3.105697959183673333e+02 0.000000000000000000e+00
3.108640362811791533e+02 0.000000000000000000e+00
3.111591836734693857e+02 0.000000000000000000e+00
3.114481632653061070e+02 0.000000000000000000e+00
3.117449433106576180e+02 0.000000000000000000e+00
3.120346485260770919e+02 0.000000000000000000e+00
3.123314285714285461e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
3.135147392290249400e+02 0.000000000000000000e+00
3.138009977324263104e+02 0.000000000000000000e+00
3.141003174603174557e+02 0.000000000000000000e+00
3.143883900226757646e+02 0.000000000000000000e+00
3.146828117913832443e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
3.158561451247165337e+02 0.000000000000000000e+00
3.161442176870748426e+02 0.000000000000000000e+00
3.164431746031746115e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
3.178835374149659856e+02 0.000000000000000000e+00
3.181785034013605582e+02 0.000000000000000000e+00
3.184647619047619287e+02 0.000000000000000000e+00
3.187571882086167534e+02 0.000000000000000000e+00
3.190496145124716350e+02 0.000000000000000000e+00
3.193458503401360531e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
3.205119274376417025e+02 0.000000000000000000e+00
3.207949206349206293e+02 0.000000000000000000e+00
3.210917006802720834e+02 0.000000000000000000e+00
3.213804988662131450e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
3.239951020408163345e+02 0.000000000000000000e+00
3.242799092970521428e+02 0.000000000000000000e+00
3.245819501133786957e+02 0.000000000000000000e+00
3.248645804988661894e+02 0.000000000000000000e+00
3.251660770975056494e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
3.274902494331065554e+02 0.000000000000000000e+00
3.277814058956915915e+02 0.000000000000000000e+00
3.280794557823129480e+02 0.000000000000000000e+00
3.283717006802721130e+02 0.000000000000000000e+00
3.286599546485260817e+02 0.000000000000000000e+00
3.289395011337868482e+02 0.000000000000000000e+00
3.292341043083900445e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
3.298113378684807344e+02 0.000000000000000000e+00
3.300985034013605173e+02 0.000000000000000000e+00
3.303836734693877588e+02 0.000000000000000000e+00
3.306663038548753093e+02 0.000000000000000000e+00
3.309652607709750782e+02 0.000000000000000000e+00
3.312448072562358448e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
3.343782312925170004e+02 0.000000000000000000e+00
3.346552380952380759e+02 0.000000000000000000e+00
3.349460317460317356e+02 0.000000000000000000e+00
3.352315646258503534e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
3.357873922902494428e+02 0.000000000000000000e+00
3.360714739229024985e+02 0.000000000000000000e+00
3.363568253968253998e+02 0.000000000000000000e+00
3.366438095238095229e+02 0.000000000000000000e+00
3.369404081632653174e+02 0.000000000000000000e+00
3.372255782312925021e+02 0.000000000000000000e+00
3.375218140589569202e+02 0.000000000000000000e+00
3.377908390022675462e+02 0.000000000000000000e+00
3.380609523809523580e+02 0.000000000000000000e+00
3.383550113378684614e+02 0.000000000000000000e+00
3.386494331065759411e+02 0.000000000000000000e+00
3.389376870748299098e+02 0.000000000000000000e+00
3.392235827664399039e+02 0.000000000000000000e+00
3.395205442176870747e+02 0.000000000000000000e+00
3.398015419501134033e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
3.429268027210884497e+02 0.000000000000000000e+00
3.432090702947845671e+02 0.000000000000000000e+00
3.434949659863945612e+02 0.000000000000000000e+00
3.437748752834467041e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
3.443430385487528156e+02 0.000000000000000000e+00
3.446392743764172337e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
3.452204988662131768e+02 0.000000000000000000e+00
3.454978684807256286e+02 0.000000000000000000e+00
3.457872108843537262e+02 0.000000000000000000e+00
3.460700226757369364e+02 0.000000000000000000e+00
3.463564625850340235e+02 0.000000000000000000e+00
3.466399999999999864e+02 0.000000000000000000e+00
3.469322448979592082e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
3.475268934240363023e+02 0.000000000000000000e+00
3.478024489795918157e+02 0.000000000000000000e+00
3.480961451247165428e+02 0.000000000000000000e+00
3.483702494331065509e+02 0.000000000000000000e+00
3.486566893424036380e+02 0.000000000000000000e+00
3.489268027210884497e+02 0.000000000000000000e+00
3.492168707482993000e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
3.506058956916099874e+02 0.000000000000000000e+00
3.508841723356009084e+02 0.000000000000000000e+00
3.511619047619047365e+02 0.000000000000000000e+00
3.514581405895691546e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
3.520420861678004485e+02 0.000000000000000000e+00
3.523176417233560187e+02 0.000000000000000000e+00
3.526077097505668689e+02 0.000000000000000000e+00
3.528854421768707539e+02 0.000000000000000000e+00
3.531775056689342591e+02 0.000000000000000000e+00
3.534521541950113601e+02 0.000000000000000000e+00
3.537460317460317469e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
3.549081179138322000e+02 0.000000000000000000e+00
3.551849433106576157e+02 0.000000000000000000e+00
3.554800907029478481e+02 0.000000000000000000e+00
3.557581859410431093e+02 0.000000000000000000e+00
3.560529705215419654e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
3.566389115646258574e+02 0.000000000000000000e+00
3.569117460317460200e+02 0.000000000000000000e+00
3.572030839002267726e+02 0.000000000000000000e+00
3.575024036281179178e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
3.598131519274376160e+02 0.000000000000000000e+00
3.601028571428571468e+02 0.000000000000000000e+00
3.603905668934240225e+02 0.000000000000000000e+00
3.606730158730158564e+02 0.000000000000000000e+00
3.609561904761904998e+02 0.000000000000000000e+00
3.612504308390022629e+02 0.000000000000000000e+00
3.615316099773242513e+02 0.000000000000000000e+00
3.618231292517006636e+02 0.000000000000000000e+00
3.621082993197279052e+02 0.000000000000000000e+00
3.624076190476190504e+02 0.000000000000000000e+00
3.626956916099773025e+02 0.000000000000000000e+00
3.629855782312924930e+02 0.000000000000000000e+00
3.632671201814059145e+02 0.000000000000000000e+00
3.635662585034013432e+02 0.000000000000000000e+00
3.638474376417233316e+02 0.000000000000000000e+00
3.641389569160998008e+02 0.000000000000000000e+00
3.644217687074830110e+02 0.000000000000000000e+00
3.647200000000000273e+02 0.000000000000000000e+00
3.650113378684807230e+02 0.000000000000000000e+00
3.652995918367346917e+02 0.000000000000000000e+00
3.655787755102040819e+02 0.000000000000000000e+00
3.658800907029478253e+02 0.000000000000000000e+00
3.661576417233559937e+02 0.000000000000000000e+00
3.664522448979591900e+02 0.000000000000000000e+00
3.667343310657596476e+02 0.000000000000000000e+00
3.670332879818594165e+02 0.000000000000000000e+00
3.673128344671201830e+02 0.000000000000000000e+00
3.676041723356008788e+02 0.000000000000000000e+00
3.678949659863945385e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
3.690300226757369728e+02 0.000000000000000000e+00
3.693239002267573596e+02 0.000000000000000000e+00
3.696068934240362864e+02 0.000000000000000000e+00
3.698991383219954514e+02 0.000000000000000000e+00
3.701766893424036198e+02 0.000000000000000000e+00
3.704683900226757487e+02 0.000000000000000000e+00
3.707414058956916278e+02 0.000000000000000000e+00
3.710367346938775768e+02 0.000000000000000000e+00
3.713213605442176686e+02 0.000000000000000000e+00
3.716195918367346849e+02 0.000000000000000000e+00
3.719067573696145246e+02 0.000000000000000000e+00
3.721928344671201785e+02 0.000000000000000000e+00
3.724789115646258324e+02 0.000000000000000000e+00
3.727691609977323992e+02 0.000000000000000000e+00
3.730590476190476465e+02 0.000000000000000000e+00
3.733427664399092691e+02 0.000000000000000000e+00
3.736204988662131541e+02 0.000000000000000000e+00
3.739134693877551285e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
3.744858049886621529e+02 0.000000000000000000e+00
3.747682539682539868e+02 0.000000000000000000e+00
3.750646712018140647e+02 0.000000000000000000e+00
3.753536507936507860e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
3.799053061224489625e+02 0.000000000000000000e+00
3.802039002267573551e+02 0.000000000000000000e+00
3.804816326530612400e+02 0.000000000000000000e+00
3.807771428571428487e+02 0.000000000000000000e+00
3.810626757369614666e+02 0.000000000000000000e+00
3.813552834467120078e+02 0.000000000000000000e+00
3.816371882086168057e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
3.822165986394558104e+02 0.000000000000000000e+00
3.825035827664399335e+02 0.000000000000000000e+00
3.827889342403628348e+02 0.000000000000000000e+00
3.830844444444444434e+02 0.000000000000000000e+00
3.833661678004535247e+02 0.000000000000000000e+00
3.836604081632652878e+02 0.000000000000000000e+00
3.839479365079365039e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
3.845342403628117722e+02 0.000000000000000000e+00
3.848302947845804738e+02 0.000000000000000000e+00
3.851043990929705387e+02 0.000000000000000000e+00
3.854135147392290150e+02 0.000000000000000000e+00
3.857030385487528292e+02 0.000000000000000000e+00
3.859956462585034274e+02 0.000000000000000000e+00
3.862824489795918339e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
3.894721088435373986e+02 0.000000000000000000e+00
3.897598185941043312e+02 0.000000000000000000e+00
3.900636734693877656e+02 0.000000000000000000e+00
3.903457596371882232e+02 0.000000000000000000e+00
3.906532426303854777e+02 0.000000000000000000e+00
3.909418594104308227e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
3.918280272108843292e+02 0.000000000000000000e+00
3.921057596371882141e+02 0.000000000000000000e+00
3.924096145124716486e+02 0.000000000000000000e+00
3.926922448979591991e+02 0.000000000000000000e+00
3.929877551020408077e+02 0.000000000000000000e+00
3.932787301587301840e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
3.941492970521541679e+02 0.000000000000000000e+00
3.944344671201814094e+02 0.000000000000000000e+00
3.947401360544217823e+02 0.000000000000000000e+00
3.950253061224489670e+02 0.000000000000000000e+00
3.953166439909297196e+02 0.000000000000000000e+00
3.956029024943310901e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
3.961529251700680447e+02 0.000000000000000000e+00
3.964522448979591900e+02 0.000000000000000000e+00
3.967443083900226952e+02 0.000000000000000000e+00
3.970305668934240089e+02 0.000000000000000000e+00
3.973070294784580483e+02 0.000000000000000000e+00
3.976021768707482806e+02 0.000000000000000000e+00
3.978839002267573619e+02 0.000000000000000000e+00
3.981788662131519345e+02 0.000000000000000000e+00
3.984571428571428555e+02 0.000000000000000000e+00
3.987512018140589589e+02 0.000000000000000000e+00
3.990363718820861436e+02 0.000000000000000000e+00
3.993278911564626128e+02 0.000000000000000000e+00
3.996007256235827754e+02 0.000000000000000000e+00
3.998942403628117859e+02 0.000000000000000000e+00
4.001701587301587324e+02 0.000000000000000000e+00
4.004654875283446813e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
4.010401814058956802e+02 0.000000000000000000e+00
4.013224489795918544e+02 0.000000000000000000e+00
4.016154195011337720e+02 0.000000000000000000e+00
4.018982312925169822e+02 0.000000000000000000e+00
4.021892063492063585e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
4.033565532879818534e+02 0.000000000000000000e+00
4.036431746031746002e+02 0.000000000000000000e+00
4.039392290249433017e+02 0.000000000000000000e+00
4.042251247165532959e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
4.059510204081632878e+02 0.000000000000000000e+00
4.062400000000000091e+02 0.000000000000000000e+00
4.065155555555555793e+02 0.000000000000000000e+00
4.067990929705215422e+02 0.000000000000000000e+00
4.070909750566893308e+02 0.000000000000000000e+00
4.073743310657596339e+02 0.000000000000000000e+00
4.076551473922902460e+02 0.000000000000000000e+00
4.079426757369614620e+02 0.000000000000000000e+00
4.082184126984126920e+02 0.000000000000000000e+00
4.085104761904761972e+02 0.000000000000000000e+00
4.088039909297052077e+02 0.000000000000000000e+00
4.090907936507936711e+02 0.000000000000000000e+00
4.093712471655329068e+02 0.000000000000000000e+00
4.096600453514739115e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
4.102165986394558104e+02 0.000000000000000000e+00
4.105064852607710009e+02 0.000000000000000000e+00
4.108019954648526095e+02 0.000000000000000000e+00
4.110893424036281090e+02 0.000000000000000000e+00
4.113792290249432995e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
4.122314739229024667e+02 0.000000000000000000e+00
4.125184580498866467e+02 0.000000000000000000e+00
4.128070748299319916e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
4.151198185941042880e+02 0.000000000000000000e+00
4.153901133786848163e+02 0.000000000000000000e+00
4.156778231292516921e+02 0.000000000000000000e+00
4.159642630385487792e+02 0.000000000000000000e+00
4.162439909297052054e+02 0.000000000000000000e+00
4.165429478458049743e+02 0.000000000000000000e+00
4.168253968253968083e+02 0.000000000000000000e+00
4.171207256235827572e+02 0.000000000000000000e+00
4.174140589569161079e+02 0.000000000000000000e+00
4.177081179138322113e+02 0.000000000000000000e+00
4.179909297052154216e+02 0.000000000000000000e+00
4.183073015873015947e+02 0.000000000000000000e+00
4.185828571428571649e+02 0.000000000000000000e+00
4.188721995464852625e+02 0.000000000000000000e+00
4.191446712018140488e+02 0.000000000000000000e+00
4.194563265306122730e+02 0.000000000000000000e+00
4.197353287981859467e+02 0.000000000000000000e+00
4.200253968253968537e+02 0.000000000000000000e+00
4.203096598639455692e+02 0.000000000000000000e+00
4.206209523809523603e+02 0.000000000000000000e+00
4.208961451247165542e+02 0.000000000000000000e+00
4.211903854875283173e+02 0.000000000000000000e+00
4.214744671201814299e+02 0.000000000000000000e+00
4.217890249433106646e+02 0.000000000000000000e+00
4.220653061224489875e+02 0.000000000000000000e+00
4.223479365079364811e+02 0.000000000000000000e+00
4.226361904761904498e+02 0.000000000000000000e+00
4.229407709750566937e+02 0.000000000000000000e+00
4.232328344671201990e+02 0.000000000000000000e+00
4.235174603174602908e+02 0.000000000000000000e+00
4.237973696145124904e+02 0.000000000000000000e+00
4.240939682539682281e+02 0.000000000000000000e+00
4.243802267573695985e+02 0.000000000000000000e+00
4.246652154195011235e+02 0.000000000000000000e+00
4.249536507936508087e+02 0.000000000000000000e+00
4.252460770975056903e+02 0.000000000000000000e+00
4.255424943310657682e+02 0.000000000000000000e+00
4.258253061224489784e+02 0.000000000000000000e+00
4.261092063492063744e+02 0.000000000000000000e+00
4.264048979591836996e+02 0.000000000000000000e+00
4.266877097505669099e+02 0.000000000000000000e+00
4.269777777777777601e+02 0.000000000000000000e+00
4.272634920634920377e+02 0.000000000000000000e+00
4.275502947845805011e+02 0.000000000000000000e+00
4.278459863945578263e+02 0.000000000000000000e+00
4.281291609977324129e+02 0.000000000000000000e+00
4.284009070294784465e+02 0.000000000000000000e+00
4.287011337868480609e+02 0.000000000000000000e+00
4.289879365079365243e+02 0.000000000000000000e+00
4.292877551019999487e+02 0.000000000000000000e+00
4.295765986394557672e+02 0.000000000000000000e+00
4.298592290249433177e+02 0.000000000000000000e+00
4.301500226757369774e+02 0.000000000000000000e+00
4.304393650793650750e+02 0.000000000000000000e+00
4.307201814058956870e+02 0.000000000000000000e+00
4.310169614512471412e+02 0.000000000000000000e+00
4.313034013605442283e+02 0.000000000000000000e+00
4.315954648526077335e+02 0.000000000000000000e+00
4.318697505668934014e+02 0.000000000000000000e+00
4.321648979591836905e+02 0.000000000000000000e+00
4.324477097505669008e+02 0.000000000000000000e+00
4.327573696145124700e+02 0.000000000000000000e+00
4.330245804988662144e+02 0.000000000000000000e+00
4.333246258503401123e+02 0.000000000000000000e+00
4.336119727891156685e+02 0.000000000000000000e+00
4.338996825396825443e+02 0.000000000000000000e+00
4.341808616780045327e+02 0.000000000000000000e+00
4.344770975056689508e+02 0.000000000000000000e+00
4.347582766439909392e+02 0.000000000000000000e+00
4.350657596371881937e+02 0.000000000000000000e+00
4.353387755102040728e+02 0.000000000000000000e+00
4.356281179138322273e+02 0.000000000000000000e+00
4.359105668934240612e+02 0.000000000000000000e+00
4.362082539682539846e+02 0.000000000000000000e+00
4.364830839002267453e+02 0.000000000000000000e+00
4.367833106575963598e+02 0.000000000000000000e+00
4.370682993197278847e+02 0.000000000000000000e+00
4.373705215419500973e+02 0.000000000000000000e+00
4.376509750566893331e+02 0.000000000000000000e+00
4.379477551020408441e+02 0.000000000000000000e+00
4.382412698412698546e+02 0.000000000000000000e+00
4.385336961451247362e+02 0.000000000000000000e+00
4.388105215419500951e+02 0.000000000000000000e+00
4.390996825396825329e+02 0.000000000000000000e+00
4.393912018140589453e+02 0.000000000000000000e+00
4.396858049886621416e+02 0.000000000000000000e+00
4.399756916099773321e+02 0.000000000000000000e+00
4.402724716553287863e+02 0.000000000000000000e+00
4.405509297052154238e+02 0.000000000000000000e+00
4.408390022675736759e+02 0.000000000000000000e+00
4.411316099773242740e+02 0.000000000000000000e+00
4.414037188208616840e+02 0.000000000000000000e+00
4.416972335600906945e+02 0.000000000000000000e+00
4.419849433106575702e+02 0.000000000000000000e+00
4.422862585034013705e+02 0.000000000000000000e+00
4.425707029478458026e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
4.445687074829932044e+02 0.000000000000000000e+00
4.448634920634920604e+02 0.000000000000000000e+00
4.451553741496598491e+02 0.000000000000000000e+00
4.454586848072562475e+02 0.000000000000000000e+00
4.457331519274376319e+02 0.000000000000000000e+00
4.460214058956916006e+02 0.000000000000000000e+00
4.463000453514738979e+02 0.000000000000000000e+00
4.465939229024943415e+02 0.000000000000000000e+00
4.468575056689342659e+02 0.000000000000000000e+00
4.471593650793651022e+02 0.000000000000000000e+00
4.474352834467119919e+02 0.000000000000000000e+00
4.477353287981859467e+02 0.000000000000000000e+00
4.480281179138322045e+02 0.000000000000000000e+00
4.483183673469387713e+02 0.000000000000000000e+00
4.485988208616780071e+02 0.000000000000000000e+00
4.489030385487528179e+02 0.000000000000000000e+00
4.491588208616780094e+02 0.000000000000000000e+00
4.494499773242630454e+02 0.000000000000000000e+00
4.497248072562358061e+02 0.000000000000000000e+00
4.500275736961451116e+02 0.000000000000000000e+00
4.503089342403628166e+02 0.000000000000000000e+00
4.505999092970521360e+02 0.000000000000000000e+00
4.508832653061224391e+02 0.000000000000000000e+00
4.511793197278911407e+02 0.000000000000000000e+00
4.514546938775509943e+02 0.000000000000000000e+00
4.517476643990929688e+02 0.000000000000000000e+00
4.520304761904761790e+02 0.000000000000000000e+00
4.523276190476190664e+02 0.000000000000000000e+00
4.526093424036280908e+02 0.000000000000000000e+00
4.529121088435373963e+02 0.000000000000000000e+00
4.531902040816326576e+02 0.000000000000000000e+00
4.534897052154195194e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
4.543560997732426472e+02 0.000000000000000000e+00
4.546323809523809700e+02 0.000000000000000000e+00
4.549309750566893626e+02 0.000000000000000000e+00
4.552146938775510421e+02 0.000000000000000000e+00
4.554985941043083812e+02 0.000000000000000000e+00
4.557919274376417320e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
4.563773242630385312e+02 0.000000000000000000e+00
4.566561451247165451e+02 0.000000000000000000e+00
4.569520181405895869e+02 0.000000000000000000e+00
4.572413605442176845e+02 0.000000000000000000e+00
4.575412244897959226e+02 0.000000000000000000e+00
4.578245804988662258e+02 0.000000000000000000e+00
4.581231746031746184e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
4.587102040816326394e+02 0.000000000000000000e+00
4.589879365079365243e+02 0.000000000000000000e+00
4.592939682539682735e+02 0.000000000000000000e+00
4.595765986394557672e+02 0.000000000000000000e+00
4.598666666666666742e+02 0.000000000000000000e+00
4.601482086167800389e+02 0.000000000000000000e+00
4.604535147392290355e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
4.610407256235827731e+02 0.000000000000000000e+00
4.613229931972788904e+02 0.000000000000000000e+00
4.616259410430839125e+02 0.000000000000000000e+00
4.619210884353741449e+02 0.000000000000000000e+00
4.622086167800453609e+02 0.000000000000000000e+00
4.624963265306122366e+02 0.000000000000000000e+00
4.627918367346939021e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
4.636595011337868755e+02 0.000000000000000000e+00
4.639617233560090881e+02 0.000000000000000000e+00
4.642470748299319894e+02 0.000000000000000000e+00
4.645463945578231346e+02 0.000000000000000000e+00
4.648177777777777919e+02 0.000000000000000000e+00
4.651154648526077153e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
4.657057596371882369e+02 0.000000000000000000e+00
4.659775056689342136e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
4.665603628117913786e+02 0.000000000000000000e+00
4.668604081632653333e+02 0.000000000000000000e+00
4.671421315192743577e+02 0.000000000000000000e+00
4.674425396825396888e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
4.680257596371882300e+02 0.000000000000000000e+00
4.683027664399093055e+02 0.000000000000000000e+00
4.685980952380952544e+02 0.000000000000000000e+00
4.688821768707483102e+02 0.000000000000000000e+00
4.691805895691609862e+02 0.000000000000000000e+00
4.694661224489796041e+02 0.000000000000000000e+00
4.697529251700680106e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
4.703307029478457935e+02 0.000000000000000000e+00
4.706069841269841163e+02 0.000000000000000000e+00
4.709059410430838852e+02 0.000000000000000000e+00
4.711916553287981628e+02 0.000000000000000000e+00
4.714819047619047865e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
4.729004988662131268e+02 0.000000000000000000e+00
4.731920181405895960e+02 0.000000000000000000e+00
4.734621315192743509e+02 0.000000000000000000e+00
4.737480272108843451e+02 0.000000000000000000e+00
4.740252154195011371e+02 0.000000000000000000e+00
4.743250793650793753e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
4.754864399092970757e+02 0.000000000000000000e+00
4.757672562358276878e+02 0.000000000000000000e+00
4.760656689342403638e+02 0.000000000000000000e+00
4.763481179138321977e+02 0.000000000000000000e+00
4.766532426303854777e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
4.772390022675737100e+02 0.000000000000000000e+00
4.775092970521541815e+02 0.000000000000000000e+00
4.778189569160997507e+02 0.000000000000000000e+00
4.781104761904761631e+02 0.000000000000000000e+00
4.784192290249433199e+02 0.000000000000000000e+00
4.786980498866213338e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
4.792919727891156185e+02 0.000000000000000000e+00
4.795934693877550785e+02 0.000000000000000000e+00
4.798846258503401145e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
4.804736507936507905e+02 0.000000000000000000e+00
4.807680725623582703e+02 0.000000000000000000e+00
4.810519727891156663e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
4.816344671201813981e+02 0.000000000000000000e+00
4.819332426303855073e+02 0.000000000000000000e+00
4.822164172335600938e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
4.828067120181406153e+02 0.000000000000000000e+00
4.831027664399093169e+02 0.000000000000000000e+00
4.833872108843537490e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
4.839726077097505481e+02 0.000000000000000000e+00
4.842653968253968060e+02 0.000000000000000000e+00
4.845612698412698478e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
4.851408616780045122e+02 0.000000000000000000e+00
4.854383673469387759e+02 0.000000000000000000e+00
4.857385941043083903e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
4.863201814058957098e+02 0.000000000000000000e+00
4.866200453514739479e+02 0.000000000000000000e+00
4.869099319727891384e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
4.874858956916099828e+02 0.000000000000000000e+00
4.877846712018140352e+02 0.000000000000000000e+00
4.880825396825396751e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
4.886646712018140306e+02 0.000000000000000000e+00
4.889712471655328727e+02 0.000000000000000000e+00
4.892471655328798192e+02 0.000000000000000000e+00
4.895497505668934082e+02 0.000000000000000000e+00
4.898311111111111131e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
4.924263038548753002e+02 0.000000000000000000e+00
4.927143764172335523e+02 0.000000000000000000e+00
4.930104308390022538e+02 0.000000000000000000e+00
4.932856235827664477e+02 0.000000000000000000e+00
4.935751473922902619e+02 0.000000000000000000e+00
4.938764625850340053e+02 0.000000000000000000e+00
4.941768707482993364e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
4.947504761904762063e+02 0.000000000000000000e+00
4.950521541950113260e+02 0.000000000000000000e+00
4.953409523809523876e+02 0.000000000000000000e+00
4.956221315192743759e+02 0.000000000000000000e+00
4.959143764172335409e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
4.970958730158729963e+02 0.000000000000000000e+00
4.973957369614512345e+02 0.000000000000000000e+00
4.976908843537415237e+02 0.000000000000000000e+00
4.979693424036281044e+02 0.000000000000000000e+00
4.982644897959183936e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
4.994289342403628211e+02 0.000000000000000000e+00
4.997246258503401464e+02 0.000000000000000000e+00
5.000143310657596203e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
5.017311564625850338e+02 0.000000000000000000e+00
5.020272108843537353e+02 0.000000000000000000e+00
5.023219954648525913e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
5.040393650793650977e+02 0.000000000000000000e+00
5.043321541950113556e+02 0.000000000000000000e+00
5.046175056689342568e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
5.063559183673469306e+02 0.000000000000000000e+00
5.066623129251700561e+02 0.000000000000000000e+00
5.069460317460317356e+02 0.000000000000000000e+00
5.072206802721088366e+02 0.000000000000000000e+00
5.075149206349206565e+02 0.000000000000000000e+00
5.078162358276643999e+02 0.000000000000000000e+00
5.081097505668934105e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
5.270891609977323924e+02 0.000000000000000000e+00
5.273906575963718524e+02 0.000000000000000000e+00
5.276580498866213702e+02 0.000000000000000000e+00
5.279394104308389615e+02 0.000000000000000000e+00
5.282142403628117791e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
5.293610884353741994e+02 0.000000000000000000e+00
5.296517006802721426e+02 0.000000000000000000e+00
5.299435827664399312e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
5.304990476190475874e+02 0.000000000000000000e+00
5.307838548752833958e+02 0.000000000000000000e+00
5.310775510204081229e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
5.316406349206349660e+02 0.000000000000000000e+00
5.319375963718821367e+02 0.000000000000000000e+00
5.322340136054422146e+02 0.000000000000000000e+00
5.325206349206349614e+02 0.000000000000000000e+00
5.327967346938775108e+02 0.000000000000000000e+00
5.330815419501134329e+02 0.000000000000000000e+00
5.333892063492063471e+02 0.000000000000000000e+00
5.336689342403627734e+02 0.000000000000000000e+00
5.339517460317459836e+02 0.000000000000000000e+00
5.342499773242629999e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
5.362588662131519186e+02 0.000000000000000000e+00
5.365538321995464912e+02 0.000000000000000000e+00
5.368419047619047433e+02 0.000000000000000000e+00
5.371245351473922938e+02 0.000000000000000000e+00
5.374031746031746479e+02 0.000000000000000000e+00
5.376901587301587142e+02 0.000000000000000000e+00
5.379882086167800708e+02 0.000000000000000000e+00
5.382670294784580847e+02 0.000000000000000000e+00
5.385480272108843565e+02 0.000000000000000000e+00
5.388391836734693925e+02 0.000000000000000000e+00
5.391281632653061706e+02 0.000000000000000000e+00
5.394225850340136503e+02 0.000000000000000000e+00
5.397017687074829837e+02 0.000000000000000000e+00
5.399873015873015447e+02 0.000000000000000000e+00
5.402851700680272415e+02 0.000000000000000000e+00
5.405707029478458026e+02 0.000000000000000000e+00
5.408620408163264983e+02 0.000000000000000000e+00
5.411434013605442033e+02 0.000000000000000000e+00
5.414207709750567119e+02 0.000000000000000000e+00
5.417159183673469443e+02 0.000000000000000000e+00
5.420025396825396911e+02 0.000000000000000000e+00
5.422891609977324379e+02 0.000000000000000000e+00
5.425703401360543694e+02 0.000000000000000000e+00
5.428527891156462601e+02 0.000000000000000000e+00
5.431488435374150185e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
5.445496598639455215e+02 0.000000000000000000e+00
5.448259410430838443e+02 0.000000000000000000e+00
5.451087528344671682e+02 0.000000000000000000e+00
5.453855782312924703e+02 0.000000000000000000e+00
5.456696598639455260e+02 0.000000000000000000e+00
5.459542857142856747e+02 0.000000000000000000e+00
5.462294784580499254e+02 0.000000000000000000e+00
5.465237188208616317e+02 0.000000000000000000e+00
5.468123356009069767e+02 0.000000000000000000e+00
5.471009523809524353e+02 0.000000000000000000e+00
5.473801360544217687e+02 0.000000000000000000e+00
5.476729251700680834e+02 0.000000000000000000e+00
5.479533786848072623e+02 0.000000000000000000e+00
5.482336507936507815e+02 0.000000000000000000e+00
5.485224489795917862e+02 0.000000000000000000e+00
5.488079818594104609e+02 0.000000000000000000e+00
5.490953287981859603e+02 0.000000000000000000e+00
5.493935600907029766e+02 0.000000000000000000e+00
5.496662131519274226e+02 0.000000000000000000e+00
5.499579138321995515e+02 0.000000000000000000e+00
5.502392743764172565e+02 0.000000000000000000e+00
5.505088435374149185e+02 0.000000000000000000e+00
5.507929251700679742e+02 0.000000000000000000e+00
5.510822675736961855e+02 0.000000000000000000e+00
5.513643537414966431e+02 0.000000000000000000e+00
5.516573242630385039e+02 0.000000000000000000e+00
5.519448526077097767e+02 0.000000000000000000e+00
5.522280272108843064e+02 0.000000000000000000e+00
5.525148299319728267e+02 0.000000000000000000e+00
5.527981859410431298e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
5.536397278911564399e+02 0.000000000000000000e+00
5.539321541950113215e+02 0.000000000000000000e+00
5.542117006802720880e+02 0.000000000000000000e+00
5.544901587301587824e+02 0.000000000000000000e+00
5.547811337868480450e+02 0.000000000000000000e+00
5.550530612244898521e+02 0.000000000000000000e+00
5.553380498866213202e+02 0.000000000000000000e+00
5.556288435374149230e+02 0.000000000000000000e+00
5.559065759637188648e+02 0.000000000000000000e+00
5.561995464852607256e+02 0.000000000000000000e+00
5.564796371882085850e+02 0.000000000000000000e+00
5.567704308390023016e+02 0.000000000000000000e+00
5.570525170068027592e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
5.578762811791383456e+02 0.000000000000000000e+00
5.581650793650793503e+02 0.000000000000000000e+00
5.584515192743764374e+02 0.000000000000000000e+00
5.587365079365079055e+02 0.000000000000000000e+00
5.590182312925170436e+02 0.000000000000000000e+00
5.593073922902494814e+02 0.000000000000000000e+00
5.595894784580499390e+02 0.000000000000000000e+00
5.598708390022675303e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
5.604387755100000277e+02 0.000000000000000000e+00
5.607316099773242968e+02 0.000000000000000000e+00
5.610173242630385175e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
5.627348752834467405e+02 0.000000000000000000e+00
5.630122448979591354e+02 0.000000000000000000e+00
5.632848979591836951e+02 0.000000000000000000e+00
5.635664399092970598e+02 0.000000000000000000e+00
5.638510657596372084e+02 0.000000000000000000e+00
5.641342403628117381e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
5.649783219954648530e+02 0.000000000000000000e+00
5.652656689342403524e+02 0.000000000000000000e+00
5.655564625850340690e+02 0.000000000000000000e+00
5.658418140589569703e+02 0.000000000000000000e+00
5.661215419501133965e+02 0.000000000000000000e+00
5.664116099773242468e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
5.669725170068027182e+02 0.000000000000000000e+00
5.672734693877550853e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
5.678291156462585150e+02 0.000000000000000000e+00
5.681322448979591400e+02 0.000000000000000000e+00
5.684094331065759889e+02 0.000000000000000000e+00
5.687076643990930052e+02 0.000000000000000000e+00
5.690287528344671273e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
5.704384580498866626e+02 0.000000000000000000e+00
5.707105668934240157e+02 0.000000000000000000e+00
5.709892063492063699e+02 0.000000000000000000e+00
5.712731065759637659e+02 0.000000000000000000e+00
5.715579138321995742e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
5.721418594104308113e+02 0.000000000000000000e+00
5.724143310657595975e+02 0.000000000000000000e+00
5.727132879818593665e+02 0.000000000000000000e+00
5.729897505668934627e+02 0.000000000000000000e+00
5.732956009070294385e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
5.738788208616780366e+02 0.000000000000000000e+00
5.741643537414965976e+02 0.000000000000000000e+00
5.744520634920635302e+02 0.000000000000000000e+00
5.747265306122449147e+02 0.000000000000000000e+00
5.750165986394557649e+02 0.000000000000000000e+00
5.753006802721088206e+02 0.000000000000000000e+00
5.755902040816326917e+02 0.000000000000000000e+00
5.758877097505668416e+02 0.000000000000000000e+00
5.761834013605441669e+02 0.000000000000000000e+00
5.764629478458049334e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
5.770267573696145291e+02 0.000000000000000000e+00
5.773257142857142981e+02 0.000000000000000000e+00
5.776125170068027046e+02 0.000000000000000000e+00
5.779009523809523898e+02 0.000000000000000000e+00
5.781928344671201785e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
5.814361904761905180e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
5.820030839002267840e+02 0.000000000000000000e+00
5.822839002267573960e+02 0.000000000000000000e+00
5.825980952380951976e+02 0.000000000000000000e+00
5.828801814058956552e+02 0.000000000000000000e+00
5.831677097505669281e+02 0.000000000000000000e+00
5.834521541950113033e+02 0.000000000000000000e+00
5.837585487528344856e+02 0.000000000000000000e+00
5.840426303854875414e+02 0.000000000000000000e+00
5.843397732426303719e+02 0.000000000000000000e+00
5.846263945578231187e+02 0.000000000000000000e+00
5.849287981859409911e+02 0.000000000000000000e+00
5.852117913832199747e+02 0.000000000000000000e+00
5.855071201814058668e+02 0.000000000000000000e+00
5.858011791383220270e+02 0.000000000000000000e+00
5.861023129251700539e+02 0.000000000000000000e+00
5.863847619047619446e+02 0.000000000000000000e+00
5.866813605442176822e+02 0.000000000000000000e+00
5.869612698412698819e+02 0.000000000000000000e+00
5.872673015873016311e+02 0.000000000000000000e+00
5.875477551020408100e+02 0.000000000000000000e+00
5.878389115646258460e+02 0.000000000000000000e+00
5.881317006802721608e+02 0.000000000000000000e+00
5.884301133786848368e+02 0.000000000000000000e+00
5.887094784580498299e+02 0.000000000000000000e+00
5.890184126984127033e+02 0.000000000000000000e+00
5.893101133786848322e+02 0.000000000000000000e+00
5.896025396825397138e+02 0.000000000000000000e+00
5.899005895691609567e+02 0.000000000000000000e+00
5.902066213151927059e+02 0.000000000000000000e+00
5.904883446712018440e+02 0.000000000000000000e+00
5.907889342403627779e+02 0.000000000000000000e+00
5.910751927437642053e+02 0.000000000000000000e+00
5.913750566893423866e+02 0.000000000000000000e+00
5.916696598639455260e+02 0.000000000000000000e+00
5.919633560090702531e+02 0.000000000000000000e+00
5.922653968253968060e+02 0.000000000000000000e+00
5.925629024943310696e+02 0.000000000000000000e+00
5.928415419501134238e+02 0.000000000000000000e+00
5.931399546485260998e+02 0.000000000000000000e+00
5.934242176870748153e+02 0.000000000000000000e+00
5.937242630385487701e+02 0.000000000000000000e+00
5.940139682539683008e+02 0.000000000000000000e+00
5.943089342403627597e+02 0.000000000000000000e+00
5.945964625850340326e+02 0.000000000000000000e+00
5.948959637188208944e+02 0.000000000000000000e+00
5.951805895691610431e+02 0.000000000000000000e+00
5.954751927437641825e+02 0.000000000000000000e+00
5.957500226757370001e+02 0.000000000000000000e+00
5.960473469387754903e+02 0.000000000000000000e+00
5.963308843537414532e+02 0.000000000000000000e+00
5.966302040816326553e+02 0.000000000000000000e+00
5.969139229024942779e+02 0.000000000000000000e+00
5.972108843537414486e+02 0.000000000000000000e+00
5.974846258503400804e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
6.012756462585034569e+02 0.000000000000000000e+00
6.015568253968253885e+02 0.000000000000000000e+00
6.018497959183673629e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
6.042102494331065827e+02 0.000000000000000000e+00
6.044916099773242877e+02 0.000000000000000000e+00
6.048025396825396456e+02 0.000000000000000000e+00
6.050898866213151450e+02 0.000000000000000000e+00
6.053897505668934400e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
6.065376870748299325e+02 0.000000000000000000e+00
6.068295691609977212e+02 0.000000000000000000e+00
6.071292517006802427e+02 0.000000000000000000e+00
6.074122448979592264e+02 0.000000000000000000e+00
6.077117460317460882e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
6.088662131519274681e+02 0.000000000000000000e+00
6.091490249433106783e+02 0.000000000000000000e+00
6.094456235827664159e+02 0.000000000000000000e+00
6.097318820861678432e+02 0.000000000000000000e+00
6.100364625850339735e+02 0.000000000000000000e+00
6.103356009070295158e+02 0.000000000000000000e+00
6.106365532879818829e+02 0.000000000000000000e+00
6.109226303854875368e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
6.123981859410430388e+02 0.000000000000000000e+00
6.126897052154195080e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
6.134156916099773298e+02 0.000000000000000000e+00
6.137039455782312416e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
6.148629478458050244e+02 0.000000000000000000e+00
6.151582766439909165e+02 0.000000000000000000e+00
6.154376417233560232e+02 0.000000000000000000e+00
6.157335147392290082e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
6.161697959183672992e+02 0.000000000000000000e+00
6.164429931972789518e+02 0.000000000000000000e+00
6.167537414965986500e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
6.184783673469387395e+02 0.000000000000000000e+00
6.187684353741497034e+02 0.000000000000000000e+00
6.190459863945578718e+02 0.000000000000000000e+00
6.193353287981859694e+02 0.000000000000000000e+00
6.196253968253968196e+02 0.000000000000000000e+00
6.199156462585034433e+02 0.000000000000000000e+00
6.201792290249433108e+02 0.000000000000000000e+00
6.204839909297052145e+02 0.000000000000000000e+00
6.207664399092971053e+02 0.000000000000000000e+00
6.210681179138322250e+02 0.000000000000000000e+00
6.213405895691610112e+02 0.000000000000000000e+00
6.216420861678004712e+02 0.000000000000000000e+00
6.219388662131519823e+02 0.000000000000000000e+00
6.222209523809523262e+02 0.000000000000000000e+00
6.225182766439909301e+02 0.000000000000000000e+00
6.228121541950113169e+02 0.000000000000000000e+00
6.231014965986394145e+02 0.000000000000000000e+00
6.233901133786847595e+02 0.000000000000000000e+00
6.236743764172335887e+02 0.000000000000000000e+00
6.239778684807256468e+02 0.000000000000000000e+00
6.242742857142857247e+02 0.000000000000000000e+00
6.245569160997732752e+02 0.000000000000000000e+00
6.248399092970521451e+02 0.000000000000000000e+00
6.251430385487528838e+02 0.000000000000000000e+00
6.254351020408163322e+02 0.000000000000000000e+00
6.257249886621315227e+02 0.000000000000000000e+00
6.260097959183673311e+02 0.000000000000000000e+00
6.263002267573696145e+02 0.000000000000000000e+00
6.265897505668933718e+02 0.000000000000000000e+00
6.268769160997732115e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
6.274441723356009106e+02 0.000000000000000000e+00
6.277347845804988538e+02 0.000000000000000000e+00
6.280219501133786935e+02 0.000000000000000000e+00
6.283089342403627597e+02 0.000000000000000000e+00
6.286057142857142708e+02 0.000000000000000000e+00
6.288868934240363160e+02 0.000000000000000000e+00
6.291822222222222081e+02 0.000000000000000000e+00
6.294657596371881709e+02 0.000000000000000000e+00
6.297598185941043312e+02 0.000000000000000000e+00
6.300651247165533277e+02 0.000000000000000000e+00
6.303631746031745706e+02 0.000000000000000000e+00
6.306510657596371630e+02 0.000000000000000000e+00
6.309505668934240248e+02 0.000000000000000000e+00
6.312299319727891316e+02 0.000000000000000000e+00
6.315312471655329318e+02 0.000000000000000000e+00
6.318111564625850178e+02 0.000000000000000000e+00
6.321126530612244778e+02 0.000000000000000000e+00
6.323967346938775336e+02 0.000000000000000000e+00
6.326989569160997462e+02 0.000000000000000000e+00
6.329886621315192770e+02 0.000000000000000000e+00
6.332910657596371493e+02 0.000000000000000000e+00
6.335736961451246998e+02 0.000000000000000000e+00
6.338799092970521087e+02 0.000000000000000000e+00
6.341569160997732979e+02 0.000000000000000000e+00
6.344607709750566755e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
6.373580045351474155e+02 0.000000000000000000e+00
6.376362811791383365e+02 0.000000000000000000e+00
6.379301587301587233e+02 0.000000000000000000e+00
6.382185941043084085e+02 0.000000000000000000e+00
6.385044897959184027e+02 0.000000000000000000e+00
6.387829478458049834e+02 0.000000000000000000e+00
6.390848072562358766e+02 0.000000000000000000e+00
6.393652607709750555e+02 0.000000000000000000e+00
6.396667573696145155e+02 0.000000000000000000e+00
6.399541043083900149e+02 0.000000000000000000e+00
6.402474376417233088e+02 0.000000000000000000e+00
6.405398639455781904e+02 0.000000000000000000e+00
6.408313832199546596e+02 0.000000000000000000e+00
6.411248979591837269e+02 0.000000000000000000e+00
6.414218594104307840e+02 0.000000000000000000e+00
6.417177324263038827e+02 0.000000000000000000e+00
6.420174149659864042e+02 0.000000000000000000e+00
6.423076643990929142e+02 0.000000000000000000e+00
6.425990022675737237e+02 0.000000000000000000e+00
6.428928798185941105e+02 0.000000000000000000e+00
6.431793197278911975e+02 0.000000000000000000e+00
6.434702947845804601e+02 0.000000000000000000e+00
6.437710657596371675e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
6.472680272108843837e+02 0.000000000000000000e+00
6.475579138321995742e+02 0.000000000000000000e+00
6.478597732426303537e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
6.507807709750567255e+02 0.000000000000000000e+00
6.510672108843536989e+02 0.000000000000000000e+00
6.513616326530611786e+02 0.000000000000000000e+00
6.516591383219954423e+02 0.000000000000000000e+00
6.519506575963719115e+02 0.000000000000000000e+00
6.522448979591836178e+02 0.000000000000000000e+00
6.525521995464852125e+02 0.000000000000000000e+00
6.528368253968253612e+02 0.000000000000000000e+00
6.531397732426304401e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
6.554895238095238028e+02 0.000000000000000000e+00
6.557857596371882209e+02 0.000000000000000000e+00
6.560721995464853080e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
6.619127437641723191e+02 0.000000000000000000e+00
6.622162358276643772e+02 0.000000000000000000e+00
6.624901587301587824e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
6.659622675736961810e+02 0.000000000000000000e+00
6.662695691609977757e+02 0.000000000000000000e+00
6.665516553287982333e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
6.683038548752834913e+02 0.000000000000000000e+00
6.686044444444444252e+02 0.000000000000000000e+00
6.688930612244897702e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
6.717552834467120420e+02 0.000000000000000000e+00
6.720613151927437912e+02 0.000000000000000000e+00
6.723537414965986727e+02 0.000000000000000000e+00
6.726280272108843974e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
6.740001814058956597e+02 0.000000000000000000e+00
6.743154648526077608e+02 0.000000000000000000e+00
6.745982766439909710e+02 0.000000000000000000e+00
6.748917913832199247e+02 0.000000000000000000e+00
6.751689795918367736e+02 0.000000000000000000e+00
6.754512471655328909e+02 0.000000000000000000e+00
6.757375056689342046e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
6.765678004535147920e+02 0.000000000000000000e+00
6.768504308390022288e+02 0.000000000000000000e+00
6.771359637188209035e+02 0.000000000000000000e+00
6.774229478458049698e+02 0.000000000000000000e+00
6.776997732426303855e+02 0.000000000000000000e+00
6.779882086167800708e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
6.788304761904762472e+02 0.000000000000000000e+00
6.791143764172335295e+02 0.000000000000000000e+00
6.793995464852607711e+02 0.000000000000000000e+00
6.796783673469387850e+02 0.000000000000000000e+00
6.799521088435374168e+02 0.000000000000000000e+00
6.802412698412698546e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
6.810597732426303992e+02 0.000000000000000000e+00
6.813498412698412494e+02 0.000000000000000000e+00
6.816252154195011599e+02 0.000000000000000000e+00
6.819040362811791738e+02 0.000000000000000000e+00
6.821810430839002493e+02 0.000000000000000000e+00
6.824698412698412540e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
6.833090249433106464e+02 0.000000000000000000e+00
6.835936507936507951e+02 0.000000000000000000e+00
6.838672108843537671e+02 0.000000000000000000e+00
6.841569160997732979e+02 0.000000000000000000e+00
6.844342857142856928e+02 0.000000000000000000e+00
6.847178231292516557e+02 0.000000000000000000e+00
6.849696145124717077e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
6.855515646258503466e+02 0.000000000000000000e+00
6.858323809523809587e+02 0.000000000000000000e+00
6.861084807256236218e+02 0.000000000000000000e+00
6.863878458049886149e+02 0.000000000000000000e+00
6.866661224489795359e+02 0.000000000000000000e+00
6.869489342403628598e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
6.877777777777778283e+02 0.000000000000000000e+00
6.880536961451247180e+02 0.000000000000000000e+00
6.883401360544218051e+02 0.000000000000000000e+00
6.886182312925169526e+02 0.000000000000000000e+00
6.888936054421768631e+02 0.000000000000000000e+00
6.891769614512471662e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
6.899983673469387213e+02 0.000000000000000000e+00
6.902708390022676213e+02 0.000000000000000000e+00
6.905451247165532322e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
6.933703401360544376e+02 0.000000000000000000e+00
6.936584126984126897e+02 0.000000000000000000e+00
6.939346938775510125e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
6.944957823129251437e+02 0.000000000000000000e+00
6.947769614512471890e+02 0.000000000000000000e+00
6.950536054421768313e+02 0.000000000000000000e+00
6.953474829931973318e+02 0.000000000000000000e+00
6.956230385487527883e+02 0.000000000000000000e+00
6.959141950113378243e+02 0.000000000000000000e+00
6.961906575963719206e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
6.976569614512471844e+02 0.000000000000000000e+00
6.979259863945578672e+02 0.000000000000000000e+00
6.982144217687074388e+02 0.000000000000000000e+00
6.984959637188209172e+02 0.000000000000000000e+00
6.987853061224490148e+02 0.000000000000000000e+00
6.990643083900226884e+02 0.000000000000000000e+00
6.993485714285714039e+02 0.000000000000000000e+00
6.996284807256236036e+02 0.000000000000000000e+00
6.999082086167800298e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
7.007345124716553073e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
7.012995918367347485e+02 0.000000000000000000e+00
7.015633560090702758e+02 0.000000000000000000e+00
7.018641269841269832e+02 0.000000000000000000e+00
7.021471201814058531e+02 0.000000000000000000e+00
7.024257596371882073e+02 0.000000000000000000e+00
7.027187301587301818e+02 0.000000000000000000e+00
7.029917460317460609e+02 0.000000000000000000e+00
7.032787301587301272e+02 0.000000000000000000e+00
7.035504761904761608e+02 0.000000000000000000e+00
7.038354648526077426e+02 0.000000000000000000e+00
7.041117460317460655e+02 0.000000000000000000e+00
7.043954648526076880e+02 0.000000000000000000e+00
7.046786394557823314e+02 0.000000000000000000e+00
7.049687074829931817e+02 0.000000000000000000e+00
7.052477097505668553e+02 0.000000000000000000e+00
7.055357823129252210e+02 0.000000000000000000e+00
7.058107936507936984e+02 0.000000000000000000e+00
7.061101133786847868e+02 0.000000000000000000e+00
7.063925623582766775e+02 0.000000000000000000e+00
7.066773696145124859e+02 0.000000000000000000e+00
7.069654421768707380e+02 0.000000000000000000e+00
7.072544217687075161e+02 0.000000000000000000e+00
7.075357823129252210e+02 0.000000000000000000e+00
7.078302040816327008e+02 0.000000000000000000e+00
7.081159183673469215e+02 0.000000000000000000e+00
7.084085260770974628e+02 0.000000000000000000e+00
7.086862585034014046e+02 0.000000000000000000e+00
7.089683446712018622e+02 0.000000000000000000e+00
7.092607709750567437e+02 0.000000000000000000e+00
7.095504761904761608e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
7.103883900226757078e+02 0.000000000000000000e+00
7.106755555555555475e+02 0.000000000000000000e+00
7.109572789115645719e+02 0.000000000000000000e+00
7.112337414965986682e+02 0.000000000000000000e+00
7.115174603174602908e+02 0.000000000000000000e+00
7.118015419501133465e+02 0.000000000000000000e+00
7.120859863945578354e+02 0.000000000000000000e+00
7.123735147392289946e+02 0.000000000000000000e+00
7.126563265306122048e+02 0.000000000000000000e+00
7.129443990929705706e+02 0.000000000000000000e+00
7.132301133786847913e+02 0.000000000000000000e+00
7.135123809523809086e+02 0.000000000000000000e+00
7.138006349206349341e+02 0.000000000000000000e+00
7.140907029478457844e+02 0.000000000000000000e+00
7.143764172335601188e+02 0.000000000000000000e+00
7.146695691609977530e+02 0.000000000000000000e+00
7.149531065759637158e+02 0.000000000000000000e+00
7.152553287981859285e+02 0.000000000000000000e+00
7.155316099773242513e+02 0.000000000000000000e+00
7.158171428571428123e+02 0.000000000000000000e+00
7.161046712018140852e+02 0.000000000000000000e+00
7.163938321995465230e+02 0.000000000000000000e+00
7.166744671201813617e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
7.195024036281179178e+02 0.000000000000000000e+00
7.197937414965986136e+02 0.000000000000000000e+00
7.200754648526077517e+02 0.000000000000000000e+00
7.203559183673469306e+02 0.000000000000000000e+00
7.206242176870748608e+02 0.000000000000000000e+00
7.209112018140589271e+02 0.000000000000000000e+00
7.211847619047618991e+02 0.000000000000000000e+00
7.214690249433106146e+02 0.000000000000000000e+00
7.217594557823128980e+02 0.000000000000000000e+00
7.220312018140589316e+02 0.000000000000000000e+00
7.223170975056689258e+02 0.000000000000000000e+00
7.225988208616779502e+02 0.000000000000000000e+00
7.228881632653061615e+02 0.000000000000000000e+00
7.231718820861677841e+02 0.000000000000000000e+00
7.234483446712017667e+02 0.000000000000000000e+00
7.237346031746031940e+02 0.000000000000000000e+00
7.240103401360544240e+02 0.000000000000000000e+00
7.242907936507936029e+02 0.000000000000000000e+00
7.245701587301587097e+02 0.000000000000000000e+00
7.248480725623583112e+02 0.000000000000000000e+00
7.251368707482993159e+02 0.000000000000000000e+00
7.254229478458049698e+02 0.000000000000000000e+00
7.257043083900226748e+02 0.000000000000000000e+00
7.259961904761904634e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
7.265567346938775017e+02 0.000000000000000000e+00
7.268348299319727630e+02 0.000000000000000000e+00
7.271134693877551172e+02 0.000000000000000000e+00
7.274080725623582566e+02 0.000000000000000000e+00
7.276974149659863542e+02 0.000000000000000000e+00
7.279740589569161102e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
7.288146938775510080e+02 0.000000000000000000e+00
7.291013151927437548e+02 0.000000000000000000e+00
7.293853968253968105e+02 0.000000000000000000e+00
7.296562358276644318e+02 0.000000000000000000e+00
7.299410430839002402e+02 0.000000000000000000e+00
7.302117006802720880e+02 0.000000000000000000e+00
7.305052154195011553e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
7.310978684807256514e+02 0.000000000000000000e+00
7.313815873015872739e+02 0.000000000000000000e+00
7.316540589569160602e+02 0.000000000000000000e+00
7.319395918367347349e+02 0.000000000000000000e+00
7.322200453514739138e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
7.341750566893424548e+02 0.000000000000000000e+00
7.344723809523809450e+02 0.000000000000000000e+00
7.347415873015872876e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
7.353099319727890588e+02 0.000000000000000000e+00
7.356103401360544467e+02 0.000000000000000000e+00
7.358840816326530785e+02 0.000000000000000000e+00
7.361864852607709508e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
7.378543310657596521e+02 0.000000000000000000e+00
7.381520181405895755e+02 0.000000000000000000e+00
7.384426303854875187e+02 0.000000000000000000e+00
7.387145578231292120e+02 0.000000000000000000e+00
7.389948299319728449e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
7.401141043083899831e+02 0.000000000000000000e+00
7.403932879818594301e+02 0.000000000000000000e+00
7.406844444444444662e+02 0.000000000000000000e+00
7.409917460317460609e+02 0.000000000000000000e+00
7.412520408160000898e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
7.418173242630385857e+02 0.000000000000000000e+00
7.420876190476190004e+02 0.000000000000000000e+00
7.423715192743763964e+02 0.000000000000000000e+00
7.426594104308389888e+02 0.000000000000000000e+00
7.429320634920635484e+02 0.000000000000000000e+00
7.432152380952380781e+02 0.000000000000000000e+00
7.435112925170068365e+02 0.000000000000000000e+00
7.437924716553287681e+02 0.000000000000000000e+00
7.440830839002267112e+02 0.000000000000000000e+00
7.443720634920634893e+02 0.000000000000000000e+00
7.446561451247165451e+02 0.000000000000000000e+00
7.449353287981859921e+02 0.000000000000000000e+00
7.452241269841269968e+02 0.000000000000000000e+00
7.455094784580498981e+02 0.000000000000000000e+00
7.457926530612245415e+02 0.000000000000000000e+00
7.460741950113379062e+02 0.000000000000000000e+00
7.463515646258503011e+02 0.000000000000000000e+00
7.466318367346939340e+02 0.000000000000000000e+00
7.469315192743764555e+02 0.000000000000000000e+00
7.472123356009070676e+02 0.000000000000000000e+00
7.474953287981859376e+02 0.000000000000000000e+00
7.477953741496598923e+02 0.000000000000000000e+00
7.480691156462585241e+02 0.000000000000000000e+00
7.483508390022675485e+02 0.000000000000000000e+00
7.486514285714285961e+02 0.000000000000000000e+00
7.489286167800453313e+02 0.000000000000000000e+00
7.492201360544218005e+02 0.000000000000000000e+00
7.495069387755102071e+02 0.000000000000000000e+00
7.497739682539682917e+02 0.000000000000000000e+00
7.500560544217687493e+02 0.000000000000000000e+00
7.503517460317460746e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
7.520487981859409956e+02 0.000000000000000000e+00
7.523308843537414532e+02 0.000000000000000000e+00
7.526180498866212929e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
7.599414058956915596e+02 0.000000000000000000e+00
7.602093424036281704e+02 0.000000000000000000e+00
7.605003174603174330e+02 0.000000000000000000e+00
7.607833106575964166e+02 0.000000000000000000e+00
7.610713832199546687e+02 0.000000000000000000e+00
7.613465759637188057e+02 0.000000000000000000e+00
7.616464399092971007e+02 0.000000000000000000e+00
7.619236281179138359e+02 0.000000000000000000e+00
7.622086167800453040e+02 0.000000000000000000e+00
7.624919727891156072e+02 0.000000000000000000e+00
7.627880272108843656e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
7.644535147392290355e+02 0.000000000000000000e+00
7.647617233560090426e+02 0.000000000000000000e+00
7.650454421768707789e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
7.656043537414966522e+02 0.000000000000000000e+00
7.658817233560090472e+02 0.000000000000000000e+00
7.661687074829932271e+02 0.000000000000000000e+00
7.664442630385487973e+02 0.000000000000000000e+00
7.667383219954648439e+02 0.000000000000000000e+00
7.670225850340135594e+02 0.000000000000000000e+00
7.673128344671201830e+02 0.000000000000000000e+00
7.675909297052154443e+02 0.000000000000000000e+00
7.678791836734693561e+02 0.000000000000000000e+00
7.681599999999999682e+02 0.000000000000000000e+00
7.684609523809523353e+02 0.000000000000000000e+00
7.687423129251700402e+02 0.000000000000000000e+00
7.690262131519274362e+02 0.000000000000000000e+00
7.693182766439908846e+02 0.000000000000000000e+00
7.696029024943310333e+02 0.000000000000000000e+00
7.698842630385487382e+02 0.000000000000000000e+00
7.701527437641723282e+02 0.000000000000000000e+00
7.704587755102040774e+02 0.000000000000000000e+00
7.707515646258503921e+02 0.000000000000000000e+00
7.710294784580498799e+02 0.000000000000000000e+00
7.713139229024943688e+02 0.000000000000000000e+00
7.716001814058956825e+02 0.000000000000000000e+00
7.718860770975056766e+02 0.000000000000000000e+00
7.721643537414965976e+02 0.000000000000000000e+00
7.724413605442176731e+02 0.000000000000000000e+00
7.727383219954648439e+02 0.000000000000000000e+00
7.730140589569160738e+02 0.000000000000000000e+00
7.733121088435374304e+02 0.000000000000000000e+00
7.736007256235827754e+02 0.000000000000000000e+00
7.738857142857142435e+02 0.000000000000000000e+00
7.741761451247165269e+02 0.000000000000000000e+00
7.744575056689342318e+02 0.000000000000000000e+00
7.747337868480725547e+02 0.000000000000000000e+00
7.750343764172336023e+02 0.000000000000000000e+00
7.753144671201814617e+02 0.000000000000000000e+00
7.755954648526077335e+02 0.000000000000000000e+00
7.758751927437641598e+02 0.000000000000000000e+00
7.761603628117914013e+02 0.000000000000000000e+00
7.764580498866213247e+02 0.000000000000000000e+00
7.767428571428571331e+02 0.000000000000000000e+00
7.770098866213152178e+02 0.000000000000000000e+00
7.773023129251700993e+02 0.000000000000000000e+00
7.775854875283446290e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
7.781525623582766684e+02 0.000000000000000000e+00
7.784424489795918589e+02 0.000000000000000000e+00
7.787190929705215012e+02 0.000000000000000000e+00
7.789986394557822678e+02 0.000000000000000000e+00
7.792667573696145382e+02 0.000000000000000000e+00
7.795649886621315545e+02 0.000000000000000000e+00
7.798528798185941469e+02 0.000000000000000000e+00
7.801235374149659947e+02 0.000000000000000000e+00
7.804108843537414941e+02 0.000000000000000000e+00
7.806998639455782723e+02 0.000000000000000000e+00
7.809960997732425767e+02 0.000000000000000000e+00
7.812799999999999727e+02 0.000000000000000000e+00
7.815622675736960900e+02 0.000000000000000000e+00
7.818565079365079100e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
7.829857596371881527e+02 0.000000000000000000e+00
7.832703854875283014e+02 0.000000000000000000e+00
7.835473922902493769e+02 0.000000000000000000e+00
7.838077097505669144e+02 0.000000000000000000e+00
7.840961451247165996e+02 0.000000000000000000e+00
7.843854875283446972e+02 0.000000000000000000e+00
7.846583219954648030e+02 0.000000000000000000e+00
7.849395011337868482e+02 0.000000000000000000e+00
7.852295691609976984e+02 0.000000000000000000e+00
7.855180045351473836e+02 0.000000000000000000e+00
7.858049886621315636e+02 0.000000000000000000e+00
7.860731065759637204e+02 0.000000000000000000e+00
7.863751473922902733e+02 0.000000000000000000e+00
7.866525170068026682e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
7.872206802721088934e+02 0.000000000000000000e+00
7.875096598639455578e+02 0.000000000000000000e+00
7.877990022675736554e+02 0.000000000000000000e+00
7.880838095238095775e+02 0.000000000000000000e+00
7.883651700680271688e+02 0.000000000000000000e+00
7.886521541950113487e+02 0.000000000000000000e+00
7.889355102040816519e+02 0.000000000000000000e+00
7.892083446712017576e+02 0.000000000000000000e+00
7.895054875283447018e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
7.929188208616780003e+02 0.000000000000000000e+00
7.931952834467119828e+02 0.000000000000000000e+00
7.934839002267573278e+02 0.000000000000000000e+00
7.937569160997732070e+02 0.000000000000000000e+00
7.940440816326530467e+02 0.000000000000000000e+00
7.943339682539682371e+02 0.000000000000000000e+00
7.946222222222222626e+02 0.000000000000000000e+00
7.949048526077096994e+02 0.000000000000000000e+00
7.951889342403627552e+02 0.000000000000000000e+00
7.954878911564626378e+02 0.000000000000000000e+00
7.957741496598639515e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
7.963508390022675485e+02 0.000000000000000000e+00
7.966425396825396774e+02 0.000000000000000000e+00
7.969266213151927332e+02 0.000000000000000000e+00
7.972136054421769131e+02 0.000000000000000000e+00
7.974893424036281431e+02 0.000000000000000000e+00
7.977815873015872512e+02 0.000000000000000000e+00
7.980636734693877088e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
8.017777777777778283e+02 0.000000000000000000e+00
8.020718367346938749e+02 0.000000000000000000e+00
8.023611791383219725e+02 0.000000000000000000e+00
8.026592290249433290e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
8.032297505668934718e+02 0.000000000000000000e+00
8.035004081632653197e+02 0.000000000000000000e+00
8.037919274376416752e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
8.055004081632653197e+02 0.000000000000000000e+00
8.057754195011337970e+02 0.000000000000000000e+00
8.060718367346938749e+02 0.000000000000000000e+00
8.063187301587302045e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
8.080313832199547051e+02 0.000000000000000000e+00
8.083317913832199793e+02 0.000000000000000000e+00
8.085775963718821231e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
8.117503854875283196e+02 0.000000000000000000e+00
8.120444444444444798e+02 0.000000000000000000e+00
8.123274376417233498e+02 0.000000000000000000e+00
8.126104308390022197e+02 0.000000000000000000e+00
8.129026757369614415e+02 0.000000000000000000e+00
8.131813151927437957e+02 0.000000000000000000e+00
8.134688435374149549e+02 0.000000000000000000e+00
8.137574603174602998e+02 0.000000000000000000e+00
8.140439002267573869e+02 0.000000000000000000e+00
8.143308843537414532e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
8.148972335600907400e+02 0.000000000000000000e+00
8.151755102040816610e+02 0.000000000000000000e+00
8.154588662131519641e+02 0.000000000000000000e+00
8.157313378684807503e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
8.163007709750567074e+02 0.000000000000000000e+00
8.165743310657596794e+02 0.000000000000000000e+00
8.168353741496598559e+02 0.000000000000000000e+00
8.171455782312924612e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
8.176952380952380963e+02 0.000000000000000000e+00
8.179802267573695644e+02 0.000000000000000000e+00
8.182507029478457525e+02 0.000000000000000000e+00
8.185385941043083449e+02 0.000000000000000000e+00
8.188277551020407827e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
8.193908390022676258e+02 0.000000000000000000e+00
8.196721995464852171e+02 0.000000000000000000e+00
8.199414058956915596e+02 0.000000000000000000e+00
8.202260317460317083e+02 0.000000000000000000e+00
8.204954195011338243e+02 0.000000000000000000e+00
8.207931065759637477e+02 0.000000000000000000e+00
8.210659410430838534e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
8.216277551020408509e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
8.221843083900226929e+02 0.000000000000000000e+00
8.224720181405896255e+02 0.000000000000000000e+00
8.227497505668934537e+02 0.000000000000000000e+00
8.230360090702947673e+02 0.000000000000000000e+00
8.233126530612245233e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
8.238661224489795813e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
8.244335600907029402e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
8.249926530612244733e+02 0.000000000000000000e+00
8.252832653061224164e+02 0.000000000000000000e+00
8.255588208616779866e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
8.280796371882086078e+02 0.000000000000000000e+00
8.283490249433106101e+02 0.000000000000000000e+00
8.286405442176870793e+02 0.000000000000000000e+00
8.289217233560091245e+02 0.000000000000000000e+00
8.291903854875283741e+02 0.000000000000000000e+00
8.294868027210884520e+02 0.000000000000000000e+00
8.297630839002267749e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
8.303370521541950211e+02 0.000000000000000000e+00
8.306300226757369956e+02 0.000000000000000000e+00
8.309208163265305984e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
8.332121541950112942e+02 0.000000000000000000e+00
8.334784580498866262e+02 0.000000000000000000e+00
8.337766893424036425e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
8.354886167800453904e+02 0.000000000000000000e+00
8.357783219954648075e+02 0.000000000000000000e+00
8.360727437641722872e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
8.428883446712018213e+02 0.000000000000000000e+00
8.431637188208617317e+02 0.000000000000000000e+00
8.434516099773242104e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
8.449781405895691933e+02 0.000000000000000000e+00
8.452667573696145382e+02 0.000000000000000000e+00
8.455600907029478321e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
8.469752380952380690e+02 0.000000000000000000e+00
8.472529705215418971e+02 0.000000000000000000e+00
8.475453968253967787e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
8.485625396825396365e+02 0.000000000000000000e+00
8.488351927437641962e+02 0.000000000000000000e+00
8.491261678004534588e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
8.499677097505668826e+02 0.000000000000000000e+00
8.502532426303854436e+02 0.000000000000000000e+00
8.505407709750567165e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
8.516261224489795723e+02 0.000000000000000000e+00
8.519508390022675712e+02 0.000000000000000000e+00
8.522418140589569475e+02 0.000000000000000000e+00
8.525235374149659719e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
8.542171428571429033e+02 0.000000000000000000e+00
8.545155555555555793e+02 0.000000000000000000e+00
8.547965532879818511e+02 0.000000000000000000e+00
8.550673922902494724e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
8.576230385487527883e+02 0.000000000000000000e+00
8.579239909297052691e+02 0.000000000000000000e+00
8.582089795918367372e+02 0.000000000000000000e+00
8.584970521541949893e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
8.598568707482993432e+02 0.000000000000000000e+00
8.601458503401360076e+02 0.000000000000000000e+00
8.604368253968253839e+02 0.000000000000000000e+00
8.607062131519273862e+02 0.000000000000000000e+00
8.609908390022675349e+02 0.000000000000000000e+00
8.612796371882086532e+02 0.000000000000000000e+00
8.615568253968253885e+02 0.000000000000000000e+00
8.618285714285714221e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
8.643539229024943324e+02 0.000000000000000000e+00
8.646372789115646356e+02 0.000000000000000000e+00
8.649445804988662303e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
8.655105668934240839e+02 0.000000000000000000e+00
8.657901133786848504e+02 0.000000000000000000e+00
8.660790929705215149e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
8.666612244897959272e+02 0.000000000000000000e+00
8.669385941043084358e+02 0.000000000000000000e+00
8.672270294784580074e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
8.700856235827664023e+02 0.000000000000000000e+00
8.703664399092970143e+02 0.000000000000000000e+00
8.706577777777778238e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
8.712281179138321932e+02 0.000000000000000000e+00
8.715140136054421873e+02 0.000000000000000000e+00
8.717957369614512118e+02 0.000000000000000000e+00
8.720698412698412767e+02 0.000000000000000000e+00
8.723555555555556111e+02 0.000000000000000000e+00
8.726300226757369956e+02 0.000000000000000000e+00
8.729179138321995879e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
8.737614512471654962e+02 0.000000000000000000e+00
8.740564172335600688e+02 0.000000000000000000e+00
8.743297959183673811e+02 0.000000000000000000e+00
8.746091609977323742e+02 0.000000000000000000e+00
8.748778231292517376e+02 0.000000000000000000e+00
8.751718820861677841e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
8.757395011337868027e+02 0.000000000000000000e+00
8.760252154195011371e+02 0.000000000000000000e+00
8.763143764172335750e+02 0.000000000000000000e+00
8.765910204081632173e+02 0.000000000000000000e+00
8.768687528344671591e+02 0.000000000000000000e+00
8.771437641723356364e+02 0.000000000000000000e+00
8.774336507936508269e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
8.782762811791383228e+02 0.000000000000000000e+00
8.785705215419501428e+02 0.000000000000000000e+00
8.788533333333333530e+02 0.000000000000000000e+00
8.791319727891155935e+02 0.000000000000000000e+00
8.794039002267574006e+02 0.000000000000000000e+00
8.796995918367347258e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
8.802614058956916097e+02 0.000000000000000000e+00
8.805491156462585423e+02 0.000000000000000000e+00
8.808350113378685364e+02 0.000000000000000000e+00
8.811140136054422101e+02 0.000000000000000000e+00
8.813984580498865853e+02 0.000000000000000000e+00
8.816754648526076608e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
8.827981859410431298e+02 0.000000000000000000e+00
8.830858956916099487e+02 0.000000000000000000e+00
8.833647165532879626e+02 0.000000000000000000e+00
8.836429931972788836e+02 0.000000000000000000e+00
8.839060317460317719e+02 0.000000000000000000e+00
8.841895691609977348e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
8.853583673469387350e+02 0.000000000000000000e+00
8.856328344671202331e+02 0.000000000000000000e+00
8.859131065759637522e+02 0.000000000000000000e+00
8.861957369614513027e+02 0.000000000000000000e+00
8.864845351473923074e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
8.881884807256235490e+02 0.000000000000000000e+00
8.884694784580499345e+02 0.000000000000000000e+00
8.887541043083899694e+02 0.000000000000000000e+00
8.890173242630385175e+02 0.000000000000000000e+00
8.893209977324263491e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
8.927087528344670773e+02 0.000000000000000000e+00
8.929815873015872967e+02 0.000000000000000000e+00
8.932691156462584559e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
8.938262131519273908e+02 0.000000000000000000e+00
8.941017687074829610e+02 0.000000000000000000e+00
8.943900226757369865e+02 0.000000000000000000e+00
8.946721088435374440e+02 0.000000000000000000e+00
8.949473015873015811e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
8.960482539682540164e+02 0.000000000000000000e+00
8.963283446712017621e+02 0.000000000000000000e+00
8.966169614512472208e+02 0.000000000000000000e+00
8.968992290249433381e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
8.974692063492063880e+02 0.000000000000000000e+00
8.977445804988661848e+02 0.000000000000000000e+00
8.980179591836734971e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
9.005077551020408464e+02 0.000000000000000000e+00
9.008045351473922437e+02 0.000000000000000000e+00
9.010993197278911566e+02 0.000000000000000000e+00
9.013803174603174284e+02 0.000000000000000000e+00
9.016584126984126897e+02 0.000000000000000000e+00
9.019238095238094957e+02 0.000000000000000000e+00
9.022191383219955014e+02 0.000000000000000000e+00
9.025082993197279393e+02 0.000000000000000000e+00
9.027931065759637477e+02 0.000000000000000000e+00
9.030626757369614097e+02 0.000000000000000000e+00
9.033590929705214876e+02 0.000000000000000000e+00
9.036366439909296560e+02 0.000000000000000000e+00
9.039232653061224028e+02 0.000000000000000000e+00
9.041948299319727766e+02 0.000000000000000000e+00
9.044812698412698637e+02 0.000000000000000000e+00
9.047595464852607847e+02 0.000000000000000000e+00
9.050476190476190368e+02 0.000000000000000000e+00
9.053309750566893399e+02 0.000000000000000000e+00
9.056266666666666652e+02 0.000000000000000000e+00
9.059002267573696372e+02 0.000000000000000000e+00
9.061824943310657545e+02 0.000000000000000000e+00
9.064607709750566755e+02 0.000000000000000000e+00
9.067450340136053910e+02 0.000000000000000000e+00
9.070267573696145291e+02 0.000000000000000000e+00
9.073137414965985954e+02 0.000000000000000000e+00
9.076050793650794049e+02 0.000000000000000000e+00
9.079031292517006477e+02 0.000000000000000000e+00
9.081832199546485072e+02 0.000000000000000000e+00
9.084714739229025326e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
9.104651247165533050e+02 0.000000000000000000e+00
9.107497505668934537e+02 0.000000000000000000e+00
9.110321995464852307e+02 0.000000000000000000e+00
9.113104761904761517e+02 0.000000000000000000e+00
9.115956462585033933e+02 0.000000000000000000e+00
9.118947845804988219e+02 0.000000000000000000e+00
9.121737868480726092e+02 0.000000000000000000e+00
9.124754648526077290e+02 0.000000000000000000e+00
9.127606349206349705e+02 0.000000000000000000e+00
9.130398185941043039e+02 0.000000000000000000e+00
9.133271655328798033e+02 0.000000000000000000e+00
9.136116099773242922e+02 0.000000000000000000e+00
9.138897052154195535e+02 0.000000000000000000e+00
9.141679818594104745e+02 0.000000000000000000e+00
9.144567800453514792e+02 0.000000000000000000e+00
9.147522902494331447e+02 0.000000000000000000e+00
9.150274829931972818e+02 0.000000000000000000e+00
9.153150113378684409e+02 0.000000000000000000e+00
9.155978231292516512e+02 0.000000000000000000e+00
9.158860770975056766e+02 0.000000000000000000e+00
9.161623582766439995e+02 0.000000000000000000e+00
9.164564172335600460e+02 0.000000000000000000e+00
9.167434013605442260e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
9.198318367346938658e+02 0.000000000000000000e+00
9.201155555555556020e+02 0.000000000000000000e+00
9.203974603174602862e+02 0.000000000000000000e+00
9.206762811791383001e+02 0.000000000000000000e+00
9.209647165532879853e+02 0.000000000000000000e+00
9.212507936507936392e+02 0.000000000000000000e+00
9.215368707482992932e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
9.221030385487528065e+02 0.000000000000000000e+00
9.223871201814058622e+02 0.000000000000000000e+00
9.226726530612245369e+02 0.000000000000000000e+00
9.229474829931972408e+02 0.000000000000000000e+00
9.232446258503401850e+02 0.000000000000000000e+00
9.235279818594103745e+02 0.000000000000000000e+00
9.238167800453514928e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
9.288656689342403752e+02 0.000000000000000000e+00
9.291513832199545959e+02 0.000000000000000000e+00
9.294265759637188467e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
9.300103401360544240e+02 0.000000000000000000e+00
9.302989569160997689e+02 0.000000000000000000e+00
9.305815873015873194e+02 0.000000000000000000e+00
9.308660317460316946e+02 0.000000000000000000e+00
9.311544671201813799e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
9.367929251700679742e+02 0.000000000000000000e+00
9.370931519274375887e+02 0.000000000000000000e+00
9.373585487528345084e+02 0.000000000000000000e+00
9.376424489795917907e+02 0.000000000000000000e+00
9.379326984126984144e+02 0.000000000000000000e+00
9.382117006802720880e+02 0.000000000000000000e+00
9.384990476190475874e+02 0.000000000000000000e+00
9.387695238095237755e+02 0.000000000000000000e+00
9.390644897959183481e+02 0.000000000000000000e+00
9.393518367346938476e+02 0.000000000000000000e+00
9.396468027210884202e+02 0.000000000000000000e+00
9.399120181405895664e+02 0.000000000000000000e+00
9.402024489795918498e+02 0.000000000000000000e+00
9.404876190476190914e+02 0.000000000000000000e+00
9.407769614512471890e+02 0.000000000000000000e+00
9.410563265306122958e+02 0.000000000000000000e+00
9.413523809523809405e+02 0.000000000000000000e+00
9.416517006802721426e+02 0.000000000000000000e+00
9.419535600907029220e+02 0.000000000000000000e+00
9.422251247165532959e+02 0.000000000000000000e+00
9.425151927437641461e+02 0.000000000000000000e+00
9.427927437641723145e+02 0.000000000000000000e+00
9.430882539682539800e+02 0.000000000000000000e+00
9.433737868480725410e+02 0.000000000000000000e+00
9.436562358276644318e+02 0.000000000000000000e+00
9.439577324263038918e+02 0.000000000000000000e+00
9.442521541950113715e+02 0.000000000000000000e+00
9.445240816326530648e+02 0.000000000000000000e+00
9.448110657596372448e+02 0.000000000000000000e+00
9.450802721088435874e+02 0.000000000000000000e+00
9.453678004535147466e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
9.484731065759636977e+02 0.000000000000000000e+00
9.487580952380952795e+02 0.000000000000000000e+00
9.490291156462584468e+02 0.000000000000000000e+00
9.493141043083900286e+02 0.000000000000000000e+00
9.495894784580499390e+02 0.000000000000000000e+00
9.498895238095237801e+02 0.000000000000000000e+00
9.501587301587301226e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
9.507125623582766138e+02 0.000000000000000000e+00
9.509975510204081957e+02 0.000000000000000000e+00
9.512716553287981469e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
9.518340136054421237e+02 0.000000000000000000e+00
9.521242630385487473e+02 0.000000000000000000e+00
9.523941950113378425e+02 0.000000000000000000e+00
9.526786394557823314e+02 0.000000000000000000e+00
9.529638095238095730e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
9.548783673469388305e+02 0.000000000000000000e+00
9.551653514739228967e+02 0.000000000000000000e+00
9.554592290249432835e+02 0.000000000000000000e+00
9.557297052154194716e+02 0.000000000000000000e+00
9.559974603174603089e+02 0.000000000000000000e+00
9.562731972789115389e+02 0.000000000000000000e+00
9.565563718820861823e+02 0.000000000000000000e+00
9.568293877551020614e+02 0.000000000000000000e+00
9.571229024943310151e+02 0.000000000000000000e+00
9.573933786848072032e+02 0.000000000000000000e+00
9.576790929705215376e+02 0.000000000000000000e+00
9.579530158730158291e+02 0.000000000000000000e+00
9.582360090702948128e+02 0.000000000000000000e+00
9.585146485260770532e+02 0.000000000000000000e+00
9.587987301587301090e+02 0.000000000000000000e+00
9.590735600907029266e+02 0.000000000000000000e+00
9.593561904761904771e+02 0.000000000000000000e+00
9.596339229024943052e+02 0.000000000000000000e+00
9.599285260770975583e+02 0.000000000000000000e+00
9.601959183673469624e+02 0.000000000000000000e+00
9.604845351473923074e+02 0.000000000000000000e+00
9.607726077097505595e+02 0.000000000000000000e+00
9.610561451247165223e+02 0.000000000000000000e+00
9.613280725623583294e+02 0.000000000000000000e+00
9.616119727891156117e+02 0.000000000000000000e+00
9.618855328798185838e+02 0.000000000000000000e+00
9.621750566893424548e+02 0.000000000000000000e+00
9.624440816326530239e+02 0.000000000000000000e+00
9.627297959183673584e+02 0.000000000000000000e+00
9.630104308390023107e+02 0.000000000000000000e+00
9.632990476190476556e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
9.641422222222222445e+02 0.000000000000000000e+00
9.644259410430838670e+02 0.000000000000000000e+00
9.646984126984126533e+02 0.000000000000000000e+00
9.649897505668934627e+02 0.000000000000000000e+00
9.652702040816326416e+02 0.000000000000000000e+00
9.655512018140589134e+02 0.000000000000000000e+00
9.658251247165533186e+02 0.000000000000000000e+00
9.661113832199546323e+02 0.000000000000000000e+00
9.663858503401360167e+02 0.000000000000000000e+00
9.666668480725624022e+02 0.000000000000000000e+00
9.669442176870747971e+02 0.000000000000000000e+00
9.672264852607710282e+02 0.000000000000000000e+00
9.675063945578231142e+02 0.000000000000000000e+00
9.677875736961451594e+02 0.000000000000000000e+00
9.680643990929705751e+02 0.000000000000000000e+00
9.683555555555556111e+02 0.000000000000000000e+00
9.686280272108843974e+02 0.000000000000000000e+00
9.689179138321995879e+02 0.000000000000000000e+00
9.691878458049886831e+02 0.000000000000000000e+00
9.694722902494330583e+02 0.000000000000000000e+00
9.697536507936507633e+02 0.000000000000000000e+00
9.700321088435374577e+02 0.000000000000000000e+00
9.703091156462585332e+02 0.000000000000000000e+00
9.706020861678005076e+02 0.000000000000000000e+00
9.708761904761904589e+02 0.000000000000000000e+00
9.711609977324262672e+02 0.000000000000000000e+00
9.714312925170067956e+02 0.000000000000000000e+00
9.717220861678003985e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
9.728439002267573414e+02 0.000000000000000000e+00
9.731219954648526027e+02 0.000000000000000000e+00
9.734153287981858966e+02 0.000000000000000000e+00
9.736841723356009197e+02 0.000000000000000000e+00
9.739680725623583157e+02 0.000000000000000000e+00
9.742545124716552891e+02 0.000000000000000000e+00
9.745329705215419835e+02 0.000000000000000000e+00
9.748150566893424411e+02 0.000000000000000000e+00
9.750936961451246816e+02 0.000000000000000000e+00
9.753697959183673447e+02 0.000000000000000000e+00
9.756589569160997826e+02 0.000000000000000000e+00
9.759339682539682599e+02 0.000000000000000000e+00
9.762213151927437593e+02 0.000000000000000000e+00
9.764986848072562680e+02 0.000000000000000000e+00
9.767800453514739729e+02 0.000000000000000000e+00
9.770565079365079555e+02 0.000000000000000000e+00
9.773376870748298870e+02 0.000000000000000000e+00
9.776239455782313144e+02 0.000000000000000000e+00
9.779073015873016175e+02 0.000000000000000000e+00
9.781756009070294340e+02 0.000000000000000000e+00
9.784711111111110995e+02 0.000000000000000000e+00
9.787541043083899694e+02 0.000000000000000000e+00
9.790421768707483352e+02 0.000000000000000000e+00
9.793079365079364607e+02 0.000000000000000000e+00
9.796063492063492504e+02 0.000000000000000000e+00
9.798835374149659856e+02 0.000000000000000000e+00
9.801712471655329182e+02 0.000000000000000000e+00
9.804455328798186429e+02 0.000000000000000000e+00
9.807370521541949984e+02 0.000000000000000000e+00
9.810269387755101889e+02 0.000000000000000000e+00
9.813092063492063062e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
9.821498412698413176e+02 0.000000000000000000e+00
9.824326530612245278e+02 0.000000000000000000e+00
9.827161904761904907e+02 0.000000000000000000e+00
9.830004535147392062e+02 0.000000000000000000e+00
9.832845351473922619e+02 0.000000000000000000e+00
9.835711564625850087e+02 0.000000000000000000e+00
9.838438095238095684e+02 0.000000000000000000e+00
9.841266213151927786e+02 0.000000000000000000e+00
9.844029024943311015e+02 0.000000000000000000e+00
9.846811791383220225e+02 0.000000000000000000e+00
9.849442176870747971e+02 0.000000000000000000e+00
9.852292063492063789e+02 0.000000000000000000e+00
9.855158276643991258e+02 0.000000000000000000e+00
9.857951927437641189e+02 0.000000000000000000e+00
9.860682086167799980e+02 0.000000000000000000e+00
9.863530158730159201e+02 0.000000000000000000e+00
9.866298412698412221e+02 0.000000000000000000e+00
9.869151927437641234e+02 0.000000000000000000e+00
9.871784126984126715e+02 0.000000000000000000e+00
9.874675736961451094e+02 0.000000000000000000e+00
9.877518367346938248e+02 0.000000000000000000e+00
9.880350113378684682e+02 0.000000000000000000e+00
9.883145578231292347e+02 0.000000000000000000e+00
9.885953741496598468e+02 0.000000000000000000e+00
9.888818140589569339e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
9.894343764172335796e+02 0.000000000000000000e+00
9.896943310657596840e+02 0.000000000000000000e+00
9.899887528344671637e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
9.908194104308389569e+02 0.000000000000000000e+00
9.910947845804988674e+02 0.000000000000000000e+00
9.913828571428571195e+02 0.000000000000000000e+00
9.916662131519274226e+02 0.000000000000000000e+00
9.919421315192744260e+02 0.000000000000000000e+00
9.922227664399092646e+02 0.000000000000000000e+00
9.925043083900226293e+02 0.000000000000000000e+00
9.927677097505668371e+02 0.000000000000000000e+00
9.930545124716553573e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
9.936136054421768904e+02 0.000000000000000000e+00
9.938942403628118427e+02 0.000000000000000000e+00
9.941821315192743214e+02 0.000000000000000000e+00
9.944567800453514792e+02 0.000000000000000000e+00
9.947258049886621620e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
9.953113832199546778e+02 0.000000000000000000e+00
9.955880272108843201e+02 0.000000000000000000e+00
9.958817233560090472e+02 0.000000000000000000e+00
9.961574603174602771e+02 0.000000000000000000e+00
9.964375510204081365e+02 0.000000000000000000e+00
9.967192743764172747e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
9.978448979591836405e+02 0.000000000000000000e+00
9.981371428571428623e+02 0.000000000000000000e+00
9.983840362811791920e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.000102312925170054e+03 0.000000000000000000e+00
1.000383673469387759e+03 0.000000000000000000e+00
1.000661405895691587e+03 0.000000000000000000e+00
1.000946938775510148e+03 0.000000000000000000e+00
1.001227029478458007e+03 0.000000000000000000e+00
1.001509841269841218e+03 0.000000000000000000e+00
1.001784126984126942e+03 0.000000000000000000e+00
1.002065668934240307e+03 0.000000000000000000e+00
1.002334693877550990e+03 0.000000000000000000e+00
1.002628752834467150e+03 0.000000000000000000e+00
1.002905034013605473e+03 0.000000000000000000e+00
1.003182947845804961e+03 0.000000000000000000e+00
1.003467029478458016e+03 0.000000000000000000e+00
1.003753287981859444e+03 0.000000000000000000e+00
1.004022131519274353e+03 0.000000000000000000e+00
1.004301678004535120e+03 0.000000000000000000e+00
1.004583582766439918e+03 0.000000000000000000e+00
1.004878004535147397e+03 0.000000000000000000e+00
1.005148299319727926e+03 0.000000000000000000e+00
1.005436009070294745e+03 0.000000000000000000e+00
1.005712290249433067e+03 0.000000000000000000e+00
1.005998911564625814e+03 0.000000000000000000e+00
1.006276643990929756e+03 0.000000000000000000e+00
1.006561088435374131e+03 0.000000000000000000e+00
1.006831201814059000e+03 0.000000000000000000e+00
1.007122721088435355e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.007688344671201776e+03 0.000000000000000000e+00
1.007976417233560142e+03 0.000000000000000000e+00
1.008264671201814053e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.009946122448979622e+03 0.000000000000000000e+00
1.010223673469387791e+03 0.000000000000000000e+00
1.010517913832199497e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.012189387755102075e+03 0.000000000000000000e+00
1.012467482993197223e+03 0.000000000000000000e+00
1.012756099773242681e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.013580408163265361e+03 0.000000000000000000e+00
1.013895873015873008e+03 0.000000000000000000e+00
1.014175600907029434e+03 0.000000000000000000e+00
1.014458049886621325e+03 0.000000000000000000e+00
1.014736326530612246e+03 0.000000000000000000e+00
1.015024036281179178e+03 0.000000000000000000e+00
1.015289614512471644e+03 0.000000000000000000e+00
1.015572063492063535e+03 0.000000000000000000e+00
1.015851247165532868e+03 0.000000000000000000e+00
1.016156190476190432e+03 0.000000000000000000e+00
1.016423401360544176e+03 0.000000000000000000e+00
1.016710566893424016e+03 0.000000000000000000e+00
1.016992653061224473e+03 0.000000000000000000e+00
1.017284172335600942e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.018117732426303860e+03 0.000000000000000000e+00
1.018407981859410484e+03 0.000000000000000000e+00
1.018678276643990898e+03 0.000000000000000000e+00
1.018956009070294840e+03 0.000000000000000000e+00
1.019232108843537389e+03 0.000000000000000000e+00
1.019515827664399126e+03 0.000000000000000000e+00
1.019781043083900272e+03 0.000000000000000000e+00
1.020066213151927400e+03 0.000000000000000000e+00
1.020334875283446763e+03 0.000000000000000000e+00
1.020622947845805015e+03 0.000000000000000000e+00
1.020888707482993141e+03 0.000000000000000000e+00
1.021171882086167784e+03 0.000000000000000000e+00
1.021435646258503425e+03 0.000000000000000000e+00
1.021720453514739233e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.022265941043083899e+03 0.000000000000000000e+00
1.022532426303854891e+03 0.000000000000000000e+00
1.022829024943310628e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.023397551020408173e+03 0.000000000000000000e+00
1.023663854875283391e+03 0.000000000000000000e+00
1.023945215419501096e+03 0.000000000000000000e+00
1.024205714285714294e+03 0.000000000000000000e+00
1.024522086167800353e+03 0.000000000000000000e+00
1.024788571428571458e+03 0.000000000000000000e+00
1.025084081632653124e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.025635736961451357e+03 0.000000000000000000e+00
1.025908571428571349e+03 0.000000000000000000e+00
1.026191383219954560e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.026762993197279002e+03 0.000000000000000000e+00
1.027032199546485344e+03 0.000000000000000000e+00
1.027321179138321895e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.027897142857142853e+03 0.000000000000000000e+00
1.028173786848072496e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.028871836734693943e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.029598185941043084e+03 0.000000000000000000e+00
1.029878095238095284e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.031564988662131555e+03 0.000000000000000000e+00
1.031836916099773134e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.032677006802721053e+03 0.000000000000000000e+00
1.032961088435374222e+03 0.000000000000000000e+00
1.033240453514739329e+03 0.000000000000000000e+00
1.033521995464852580e+03 0.000000000000000000e+00
1.033791564625850242e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.036563083900226729e+03 0.000000000000000000e+00
1.036842811791383156e+03 0.000000000000000000e+00
1.037109478458049807e+03 0.000000000000000000e+00
1.037414603174603144e+03 0.000000000000000000e+00
1.037678367346938785e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.040455328798185974e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.041019863945578209e+03 0.000000000000000000e+00
1.041305941043083976e+03 0.000000000000000000e+00
1.041582947845804938e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.042131882086167707e+03 0.000000000000000000e+00
1.042421768707482897e+03 0.000000000000000000e+00
1.042707664399092891e+03 0.000000000000000000e+00
1.042995918367347031e+03 0.000000000000000000e+00
1.043262222222222135e+03 0.000000000000000000e+00
1.043549931972789182e+03 0.000000000000000000e+00
1.043839818594104372e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.045527619047619055e+03 0.000000000000000000e+00
1.045814240362811688e+03 0.000000000000000000e+00
1.046101768707482961e+03 0.000000000000000000e+00
1.046394195011337843e+03 0.000000000000000000e+00
1.046658503401360576e+03 0.000000000000000000e+00
1.046944217687074797e+03 0.000000000000000000e+00
1.047226122448979595e+03 0.000000000000000000e+00
1.047518004535147384e+03 0.000000000000000000e+00
1.047793015873015975e+03 0.000000000000000000e+00
1.048074013605442133e+03 0.000000000000000000e+00
1.048358095238095302e+03 0.000000000000000000e+00
1.048629478458049789e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.049203628117913922e+03 0.000000000000000000e+00
1.049486439909297133e+03 0.000000000000000000e+00
1.049769795918367436e+03 0.000000000000000000e+00
1.050052970521541965e+03 0.000000000000000000e+00
1.050336870748299361e+03 0.000000000000000000e+00
1.050616961451247107e+03 0.000000000000000000e+00
1.050905941043083885e+03 0.000000000000000000e+00
1.051181496598639569e+03 0.000000000000000000e+00
1.051460680272108902e+03 0.000000000000000000e+00
1.051737142857142771e+03 0.000000000000000000e+00
1.052029750566893426e+03 0.000000000000000000e+00
1.052308571428571440e+03 0.000000000000000000e+00
1.052590113378684919e+03 0.000000000000000000e+00
1.052872018140589489e+03 0.000000000000000000e+00
1.053158276643991030e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.053720090702947800e+03 0.000000000000000000e+00
1.054002721088435464e+03 0.000000000000000000e+00
1.054290249433106510e+03 0.000000000000000000e+00
1.054570702947845803e+03 0.000000000000000000e+00
1.054853333333333239e+03 0.000000000000000000e+00
1.055125623582766366e+03 0.000000000000000000e+00
1.055411337868480814e+03 0.000000000000000000e+00
1.055693605442176931e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.059306666666666615e+03 0.000000000000000000e+00
1.059581315192743659e+03 0.000000000000000000e+00
1.059860317460317447e+03 0.000000000000000000e+00
1.060139501133786780e+03 0.000000000000000000e+00
1.060423219954648630e+03 0.000000000000000000e+00
1.060700589569160911e+03 0.000000000000000000e+00
1.060989387755102143e+03 0.000000000000000000e+00
1.061261678004535042e+03 0.000000000000000000e+00
1.061556825396825388e+03 0.000000000000000000e+00
1.061827845804988556e+03 0.000000000000000000e+00
1.062132970521541893e+03 0.000000000000000000e+00
1.062397278911564626e+03 0.000000000000000000e+00
1.062696961451247262e+03 0.000000000000000000e+00
1.062956009070294840e+03 0.000000000000000000e+00
1.063260226757369537e+03 0.000000000000000000e+00
1.063526530612244869e+03 0.000000000000000000e+00
1.063822947845804947e+03 0.000000000000000000e+00
1.064081632653061206e+03 0.000000000000000000e+00
1.064375691609977366e+03 0.000000000000000000e+00
1.064651428571428596e+03 0.000000000000000000e+00
1.064946938775510262e+03 0.000000000000000000e+00
1.065217233560090790e+03 0.000000000000000000e+00
1.065504036281179197e+03 0.000000000000000000e+00
1.065789387755102098e+03 0.000000000000000000e+00
1.066071292517006896e+03 0.000000000000000000e+00
1.066347755102040765e+03 0.000000000000000000e+00
1.066646167800453441e+03 0.000000000000000000e+00
1.066919909297052072e+03 0.000000000000000000e+00
1.067192743764172292e+03 0.000000000000000000e+00
1.067502222222222144e+03 0.000000000000000000e+00
1.067816235827664286e+03 0.000000000000000000e+00
1.068060408163265265e+03 0.000000000000000000e+00
1.068354285714285652e+03 0.000000000000000000e+00
1.068638730158730141e+03 0.000000000000000000e+00
1.068943673469387704e+03 0.000000000000000000e+00
1.069192380952380972e+03 0.000000000000000000e+00
1.069484988662131627e+03 0.000000000000000000e+00
1.069757278911564526e+03 0.000000000000000000e+00
1.070060952380952358e+03 0.000000000000000000e+00
1.070312018140589544e+03 0.000000000000000000e+00
1.070608798185940941e+03 0.000000000000000000e+00
1.070887074829931862e+03 0.000000000000000000e+00
1.071175147392290228e+03 0.000000000000000000e+00
1.071454875283446654e+03 0.000000000000000000e+00
1.071740589569161102e+03 0.000000000000000000e+00
1.072019229024943343e+03 0.000000000000000000e+00
1.072309297052154307e+03 0.000000000000000000e+00
1.072577414965986463e+03 0.000000000000000000e+00
1.072865487528344602e+03 0.000000000000000000e+00
1.073140680272108739e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.073705215419501201e+03 0.000000000000000000e+00
1.074006530612244887e+03 0.000000000000000000e+00
1.074282993197278984e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.074856054421768704e+03 0.000000000000000000e+00
1.075148480725623585e+03 0.000000000000000000e+00
1.075424761904761908e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.075975873015873049e+03 0.000000000000000000e+00
1.076269206349206343e+03 0.000000000000000000e+00
1.076545668934240439e+03 0.000000000000000000e+00
1.076831201814058886e+03 0.000000000000000000e+00
1.077107301587301663e+03 0.000000000000000000e+00
1.077396462585033987e+03 0.000000000000000000e+00
1.077668934240362887e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.078226757369614461e+03 0.000000000000000000e+00
1.078519365079365116e+03 0.000000000000000000e+00
1.078801088435374140e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.079377959183673511e+03 0.000000000000000000e+00
1.079665850340136103e+03 0.000000000000000000e+00
1.079935782312925085e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.080497233560090763e+03 0.000000000000000000e+00
1.080778594104308468e+03 0.000000000000000000e+00
1.081065215419501101e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.081618866213151932e+03 0.000000000000000000e+00
1.081903492063491967e+03 0.000000000000000000e+00
1.082186666666666724e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.082738503401360504e+03 0.000000000000000000e+00
1.083027845804988601e+03 0.000000000000000000e+00
1.083319002267573751e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.083878095238095284e+03 0.000000000000000000e+00
1.084159455782312989e+03 0.000000000000000000e+00
1.084453151927437602e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.085560272108843492e+03 0.000000000000000000e+00
1.085839637188208599e+03 0.000000000000000000e+00
1.086123537414965995e+03 0.000000000000000000e+00
1.086404716553287926e+03 0.000000000000000000e+00
1.086678095238095239e+03 0.000000000000000000e+00
1.086965623582766511e+03 0.000000000000000000e+00
1.087242448979591927e+03 0.000000000000000000e+00
1.087533424036281076e+03 0.000000000000000000e+00
1.087812607709750637e+03 0.000000000000000000e+00
1.088091065759637104e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.089469387755101934e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.090026848072562416e+03 0.000000000000000000e+00
1.090314739229025008e+03 0.000000000000000000e+00
1.090593922902494342e+03 0.000000000000000000e+00
1.090885260770975037e+03 0.000000000000000000e+00
1.091164988662131464e+03 0.000000000000000000e+00
1.091446712018140488e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.092291337868480696e+03 0.000000000000000000e+00
1.092581043083900340e+03 0.000000000000000000e+00
1.092845170068027301e+03 0.000000000000000000e+00
1.093126712018140552e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.094538594104308459e+03 0.000000000000000000e+00
1.094813786848072596e+03 0.000000000000000000e+00
1.095094603174603208e+03 0.000000000000000000e+00
1.095378684807256150e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.095943038548752838e+03 0.000000000000000000e+00
1.096218956916099842e+03 0.000000000000000000e+00
1.096506485260770887e+03 0.000000000000000000e+00
1.096794013605442160e+03 0.000000000000000000e+00
1.097076281179138277e+03 0.000000000000000000e+00
1.097352380952381054e+03 0.000000000000000000e+00
1.097636825396825316e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.099026938775510189e+03 0.000000000000000000e+00
1.099325714285714184e+03 0.000000000000000000e+00
1.099613424036281231e+03 0.000000000000000000e+00
1.099893514739228976e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.100711111111111222e+03 0.000000000000000000e+00
1.100997006802720989e+03 0.000000000000000000e+00
1.101287619047619046e+03 0.000000000000000000e+00
1.101578049886621329e+03 0.000000000000000000e+00
1.101851972789115734e+03 0.000000000000000000e+00
1.102146938775510307e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.103266031746031786e+03 0.000000000000000000e+00
1.103534875283446809e+03 0.000000000000000000e+00
1.103827301587301690e+03 0.000000000000000000e+00
1.104109206349206261e+03 0.000000000000000000e+00
1.104387301587301636e+03 0.000000000000000000e+00
1.104674285714285816e+03 0.000000000000000000e+00
1.104967256235827563e+03 0.000000000000000000e+00
1.105239546485260689e+03 0.000000000000000000e+00
1.105508390022675712e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.106082539682539618e+03 0.000000000000000000e+00
1.106356825396825343e+03 0.000000000000000000e+00
1.106644172335600842e+03 0.000000000000000000e+00
1.106925895691609867e+03 0.000000000000000000e+00
1.107210521541950129e+03 0.000000000000000000e+00
1.107482811791383256e+03 0.000000000000000000e+00
1.107765079365079373e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.110527346938775509e+03 0.000000000000000000e+00
1.110848253968253857e+03 0.000000000000000000e+00
1.111143582766439977e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.111992743764172246e+03 0.000000000000000000e+00
1.112297142857142944e+03 0.000000000000000000e+00
1.112587573696145228e+03 0.000000000000000000e+00
1.112877823129251738e+03 0.000000000000000000e+00
1.113133061224489893e+03 0.000000000000000000e+00
1.113416598639455742e+03 0.000000000000000000e+00
1.113693605442176931e+03 0.000000000000000000e+00
1.113991836734693834e+03 0.000000000000000000e+00
1.114262675736961455e+03 0.000000000000000000e+00
1.114553650793650831e+03 0.000000000000000000e+00
1.114843900226757341e+03 0.000000000000000000e+00
1.115129795918367336e+03 0.000000000000000000e+00
1.115397551020408173e+03 0.000000000000000000e+00
1.115687800453514683e+03 0.000000000000000000e+00
1.115965532879818511e+03 0.000000000000000000e+00
1.116237460317460318e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.121305396825396883e+03 0.000000000000000000e+00
1.121617959183673520e+03 0.000000000000000000e+00
1.121882267573696254e+03 0.000000000000000000e+00
1.122163990929705278e+03 0.000000000000000000e+00
1.122451337868480778e+03 0.000000000000000000e+00
1.122716734693877470e+03 0.000000000000000000e+00
1.123011337868480723e+03 0.000000000000000000e+00
1.123288344671201912e+03 0.000000000000000000e+00
1.123582403628117845e+03 0.000000000000000000e+00
1.123860317460317447e+03 0.000000000000000000e+00
1.124141496598639378e+03 0.000000000000000000e+00
1.124411428571428587e+03 0.000000000000000000e+00
1.124692063492063426e+03 0.000000000000000000e+00
1.124963990929705233e+03 0.000000000000000000e+00
1.125255147392290155e+03 0.000000000000000000e+00
1.125538684807256232e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.126095419501133847e+03 0.000000000000000000e+00
1.126388390022675821e+03 0.000000000000000000e+00
1.126660680272108948e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.127227936507936420e+03 0.000000000000000000e+00
1.127516371882086105e+03 0.000000000000000000e+00
1.127786848072562407e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.130938049886621229e+03 0.000000000000000000e+00
1.131205260770974974e+03 0.000000000000000000e+00
1.131488798185941050e+03 0.000000000000000000e+00
1.131776145124716550e+03 0.000000000000000000e+00
1.132063492063492049e+03 0.000000000000000000e+00
1.132329070294784515e+03 0.000000000000000000e+00
1.132615147392290282e+03 0.000000000000000000e+00
1.132900861678004503e+03 0.000000000000000000e+00
1.133188934240362869e+03 0.000000000000000000e+00
1.133458503401360531e+03 0.000000000000000000e+00
1.133739682539682462e+03 0.000000000000000000e+00
1.134026122448979550e+03 0.000000000000000000e+00
1.134310748299319812e+03 0.000000000000000000e+00
1.134582131519274299e+03 0.000000000000000000e+00
1.134872925170068129e+03 0.000000000000000000e+00
1.135152653061224555e+03 0.000000000000000000e+00
1.135442176870748199e+03 0.000000000000000000e+00
1.135710839002267676e+03 0.000000000000000000e+00
1.135996190476190577e+03 0.000000000000000000e+00
1.136280090702947746e+03 0.000000000000000000e+00
1.136558911564625760e+03 0.000000000000000000e+00
1.136828480725623649e+03 0.000000000000000000e+00
1.137114739229024963e+03 0.000000000000000000e+00
1.137396643990929761e+03 0.000000000000000000e+00
1.137682902494331074e+03 0.000000000000000000e+00
1.137947392290249354e+03 0.000000000000000000e+00
1.138227301587301554e+03 0.000000000000000000e+00
1.138503764172335650e+03 0.000000000000000000e+00
1.138790385487528283e+03 0.000000000000000000e+00
1.139068662131519204e+03 0.000000000000000000e+00
1.139357460317460209e+03 0.000000000000000000e+00
1.139631927437641707e+03 0.000000000000000000e+00
1.139913832199546505e+03 0.000000000000000000e+00
1.140182494331065755e+03 0.000000000000000000e+00
1.140449342403628179e+03 0.000000000000000000e+00
1.140736326530612132e+03 0.000000000000000000e+00
1.141022947845804993e+03 0.000000000000000000e+00
1.141297414965986491e+03 0.000000000000000000e+00
1.141581315192743659e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.142149841269841318e+03 0.000000000000000000e+00
1.142427755102040919e+03 0.000000000000000000e+00
1.142705850340136067e+03 0.000000000000000000e+00
1.142988480725623504e+03 0.000000000000000000e+00
1.143270385487528301e+03 0.000000000000000000e+00
1.143552290249433099e+03 0.000000000000000000e+00
1.143838911564625960e+03 0.000000000000000000e+00
1.144111564625850406e+03 0.000000000000000000e+00
1.144396190476190441e+03 0.000000000000000000e+00
1.144666485260770969e+03 0.000000000000000000e+00
1.144945668934240302e+03 0.000000000000000000e+00
1.145230476190476111e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.145778503401360467e+03 0.000000000000000000e+00
1.146070566893424029e+03 0.000000000000000000e+00
1.146346485260771033e+03 0.000000000000000000e+00
1.146616417233560014e+03 0.000000000000000000e+00
1.146887981859410502e+03 0.000000000000000000e+00
1.147165170068027237e+03 0.000000000000000000e+00
1.147443446712018158e+03 0.000000000000000000e+00
1.147719727891156481e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.148248163265306175e+03 0.000000000000000000e+00
1.148521360544217714e+03 0.000000000000000000e+00
1.148805260770975110e+03 0.000000000000000000e+00
1.149069569160997844e+03 0.000000000000000000e+00
1.149343492063492022e+03 0.000000000000000000e+00
1.149614875283446736e+03 0.000000000000000000e+00
1.149887891156462501e+03 0.000000000000000000e+00
1.150152743764172328e+03 0.000000000000000000e+00
1.150433922902494260e+03 0.000000000000000000e+00
1.150697687074829901e+03 0.000000000000000000e+00
1.150981224489795977e+03 0.000000000000000000e+00
1.151246984126984216e+03 0.000000000000000000e+00
1.151527074829931962e+03 0.000000000000000000e+00
1.151797551020408264e+03 0.000000000000000000e+00
1.152078367346938876e+03 0.000000000000000000e+00
1.152354467120181425e+03 0.000000000000000000e+00
1.152621859410430943e+03 0.000000000000000000e+00
1.152895238095238028e+03 0.000000000000000000e+00
1.153166621315192742e+03 0.000000000000000000e+00
1.153435646258503311e+03 0.000000000000000000e+00
1.153711020408163222e+03 0.000000000000000000e+00
1.153984580498866308e+03 0.000000000000000000e+00
1.154265396825396920e+03 0.000000000000000000e+00
1.154539138321995551e+03 0.000000000000000000e+00
1.154816507936507833e+03 0.000000000000000000e+00
1.155096961451247125e+03 0.000000000000000000e+00
1.155377414965986418e+03 0.000000000000000000e+00
1.155642630385487564e+03 0.000000000000000000e+00
1.155921088435374259e+03 0.000000000000000000e+00
1.156193015873015838e+03 0.000000000000000000e+00
1.156474013605442224e+03 0.000000000000000000e+00
1.156742131519274380e+03 0.000000000000000000e+00
1.157023854875283405e+03 0.000000000000000000e+00
1.157290521541950056e+03 0.000000000000000000e+00
1.157566439909297060e+03 0.000000000000000000e+00
1.157842539682539609e+03 0.000000000000000000e+00
1.158120272108843437e+03 0.000000000000000000e+00
1.158394557823129162e+03 0.000000000000000000e+00
1.158667392290249381e+03 0.000000000000000000e+00
1.158933333333333394e+03 0.000000000000000000e+00
1.159213605442176913e+03 0.000000000000000000e+00
1.159488979591836824e+03 0.000000000000000000e+00
1.159773605442176859e+03 0.000000000000000000e+00
1.160046621315192851e+03 0.000000000000000000e+00
1.160329614512471608e+03 0.000000000000000000e+00
1.160608435374149622e+03 0.000000000000000000e+00
1.160889433106576007e+03 0.000000000000000000e+00
1.161160997732426267e+03 0.000000000000000000e+00
1.161425668934240321e+03 0.000000000000000000e+00
1.161706485260770933e+03 0.000000000000000000e+00
1.161985124716553401e+03 0.000000000000000000e+00
1.162258684807256259e+03 0.000000000000000000e+00
1.162541315192743696e+03 0.000000000000000000e+00
1.162818321995464885e+03 0.000000000000000000e+00
1.163102403628117827e+03 0.000000000000000000e+00
1.163371972789115716e+03 0.000000000000000000e+00
1.163661678004535133e+03 0.000000000000000000e+00
1.163945941043083849e+03 0.000000000000000000e+00
1.164222947845805038e+03 0.000000000000000000e+00
1.164499229024943361e+03 0.000000000000000000e+00
1.164781496598639478e+03 0.000000000000000000e+00
1.165055238095238110e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.165848707482993177e+03 0.000000000000000000e+00
1.166141496598639378e+03 0.000000000000000000e+00
1.166424852607709681e+03 0.000000000000000000e+00
1.166700226757369592e+03 0.000000000000000000e+00
1.166973605442176904e+03 0.000000000000000000e+00
1.167258956916099805e+03 0.000000000000000000e+00
1.167542131519274335e+03 0.000000000000000000e+00
1.167810793650793585e+03 0.000000000000000000e+00
1.168095782312925166e+03 0.000000000000000000e+00
1.168378775510204150e+03 0.000000000000000000e+00
1.168664852607709690e+03 0.000000000000000000e+00
1.168934240362811806e+03 0.000000000000000000e+00
1.169214331065759552e+03 0.000000000000000000e+00
1.169500045351474000e+03 0.000000000000000000e+00
1.169778866213152014e+03 0.000000000000000000e+00
1.170044988662131573e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.170951836734693870e+03 0.000000000000000000e+00
1.171237369614512545e+03 0.000000000000000000e+00
1.171521814058956807e+03 0.000000000000000000e+00
1.171795192743764119e+03 0.000000000000000000e+00
1.172080544217687020e+03 0.000000000000000000e+00
1.172357732426303755e+03 0.000000000000000000e+00
1.172644535147392389e+03 0.000000000000000000e+00
1.172923537414965949e+03 0.000000000000000000e+00
1.173205804988662067e+03 0.000000000000000000e+00
1.173495691609977257e+03 0.000000000000000000e+00
1.173775600907029457e+03 0.000000000000000000e+00
1.174051337868480687e+03 0.000000000000000000e+00
1.174332154195011299e+03 0.000000000000000000e+00
1.174594648526077208e+03 0.000000000000000000e+00
1.174838276643990866e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.176057868480725574e+03 0.000000000000000000e+00
1.176345034013605527e+03 0.000000000000000000e+00
1.176630204081632655e+03 0.000000000000000000e+00
1.176898684807256132e+03 0.000000000000000000e+00
1.177186938775510271e+03 0.000000000000000000e+00
1.177465034013605418e+03 0.000000000000000000e+00
1.177752562358276691e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.178304943310657563e+03 0.000000000000000000e+00
1.178590113378684919e+03 0.000000000000000000e+00
1.178868571428571386e+03 0.000000000000000000e+00
1.179129251700680243e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.180813424036281276e+03 0.000000000000000000e+00
1.181098231292517085e+03 0.000000000000000000e+00
1.181376145124716459e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.184417052154195062e+03 0.000000000000000000e+00
1.184690612244897920e+03 0.000000000000000000e+00
1.184971791383219852e+03 0.000000000000000000e+00
1.185246258503401350e+03 0.000000000000000000e+00
1.185522176870748353e+03 0.000000000000000000e+00
1.185787029478457953e+03 0.000000000000000000e+00
1.186076734693877597e+03 0.000000000000000000e+00
1.186352653061224601e+03 0.000000000000000000e+00
1.186645804988662121e+03 0.000000000000000000e+00
1.186912653061224546e+03 0.000000000000000000e+00
1.187192562358276746e+03 0.000000000000000000e+00
1.187484625850340080e+03 0.000000000000000000e+00
1.187761814058956816e+03 0.000000000000000000e+00
1.188033015873015984e+03 0.000000000000000000e+00
1.188317641723356019e+03 0.000000000000000000e+00
1.188591927437641743e+03 0.000000000000000000e+00
1.188879092970521469e+03 0.000000000000000000e+00
1.189138140589569048e+03 0.000000000000000000e+00
1.189411519274376360e+03 0.000000000000000000e+00
1.189696689342403715e+03 0.000000000000000000e+00
1.189972789115646265e+03 0.000000000000000000e+00
1.190234195011337761e+03 0.000000000000000000e+00
1.190524444444444498e+03 0.000000000000000000e+00
1.190796916099773171e+03 0.000000000000000000e+00
1.191066666666666606e+03 0.000000000000000000e+00
1.191331337868480659e+03 0.000000000000000000e+00
1.191624126984127088e+03 0.000000000000000000e+00
1.191906394557823205e+03 0.000000000000000000e+00
1.192187029478458044e+03 0.000000000000000000e+00
1.192455691609977293e+03 0.000000000000000000e+00
1.192720362811791347e+03 0.000000000000000000e+00
1.193006984126984207e+03 0.000000000000000000e+00
1.193283809523809623e+03 0.000000000000000000e+00
1.193554829931972790e+03 0.000000000000000000e+00
1.193841995464852516e+03 0.000000000000000000e+00
1.194120997732426304e+03 0.000000000000000000e+00
1.194405804988662112e+03 0.000000000000000000e+00
1.194669206349206434e+03 0.000000000000000000e+00
1.194955102040816428e+03 0.000000000000000000e+00
1.195226122448979595e+03 0.000000000000000000e+00
1.195506938775510207e+03 0.000000000000000000e+00
1.195771791383220034e+03 0.000000000000000000e+00
1.196054784580498790e+03 0.000000000000000000e+00
1.196341043083900331e+03 0.000000000000000000e+00
1.196618231292517066e+03 0.000000000000000000e+00
1.196883628117913759e+03 0.000000000000000000e+00
1.197171882086167898e+03 0.000000000000000000e+00
1.197448526077097540e+03 0.000000000000000000e+00
1.197737324263038545e+03 0.000000000000000000e+00
1.197995827664399030e+03 0.000000000000000000e+00
1.198286802721088407e+03 0.000000000000000000e+00
1.198562176870748317e+03 0.000000000000000000e+00
1.198848253968253857e+03 0.000000000000000000e+00
1.199123446712018222e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.201585487528344629e+03 0.000000000000000000e+00
1.201851428571428642e+03 0.000000000000000000e+00
1.202149115646258451e+03 0.000000000000000000e+00
1.202415782312925103e+03 0.000000000000000000e+00
1.202691519274376333e+03 0.000000000000000000e+00
1.202971428571428532e+03 0.000000000000000000e+00
1.203251519274376506e+03 0.000000000000000000e+00
1.203522176870748353e+03 0.000000000000000000e+00
1.203810430839002265e+03 0.000000000000000000e+00
1.204068208616780112e+03 0.000000000000000000e+00
1.204360816326530539e+03 0.000000000000000000e+00
1.204620770975056757e+03 0.000000000000000000e+00
1.204908662131519350e+03 0.000000000000000000e+00
1.205178049886621238e+03 0.000000000000000000e+00
1.205466848072562470e+03 0.000000000000000000e+00
1.205722630385487491e+03 0.000000000000000000e+00
1.206012154195011362e+03 0.000000000000000000e+00
1.206279727891156426e+03 0.000000000000000000e+00
1.206569070294784524e+03 0.000000000000000000e+00
1.206829750566893381e+03 0.000000000000000000e+00
1.207113650793650777e+03 0.000000000000000000e+00
1.207394829931972708e+03 0.000000000000000000e+00
1.207684897959183672e+03 0.000000000000000000e+00
1.207957369614512572e+03 0.000000000000000000e+00
1.208243990929705205e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.208784399092970489e+03 0.000000000000000000e+00
1.209055056689342337e+03 0.000000000000000000e+00
1.209345124716553300e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.211514376417233507e+03 0.000000000000000000e+00
1.211789750566893417e+03 0.000000000000000000e+00
1.212073650793650813e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.213742403628117927e+03 0.000000000000000000e+00
1.214013968253968187e+03 0.000000000000000000e+00
1.214302585034013646e+03 0.000000000000000000e+00
1.214561632653061224e+03 0.000000000000000000e+00
1.214856598639455797e+03 0.000000000000000000e+00
1.215131609977324160e+03 0.000000000000000000e+00
1.215418956916099660e+03 0.000000000000000000e+00
1.215678911564625878e+03 0.000000000000000000e+00
1.215959727891156490e+03 0.000000000000000000e+00
1.216244535147392298e+03 0.000000000000000000e+00
1.216527709750566828e+03 0.000000000000000000e+00
1.216792743764172428e+03 0.000000000000000000e+00
1.217073560090703040e+03 0.000000000000000000e+00
1.217353106575963693e+03 0.000000000000000000e+00
1.217630657596371975e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.218183401360544167e+03 0.000000000000000000e+00
1.218471473922902533e+03 0.000000000000000000e+00
1.218737777777777865e+03 0.000000000000000000e+00
1.219012426303854909e+03 0.000000000000000000e+00
1.219292879818594201e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.219842176870748290e+03 0.000000000000000000e+00
1.220107936507936529e+03 0.000000000000000000e+00
1.220372426303854809e+03 0.000000000000000000e+00
1.220648163265306039e+03 0.000000000000000000e+00
1.220933696145124713e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.221482448979591936e+03 0.000000000000000000e+00
1.221748934240362814e+03 0.000000000000000000e+00
1.222038276643990912e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.222581405895691660e+03 0.000000000000000000e+00
1.222860770975056766e+03 0.000000000000000000e+00
1.223139591836734780e+03 0.000000000000000000e+00
1.223417687074829928e+03 0.000000000000000000e+00
1.223708480725623531e+03 0.000000000000000000e+00
1.223979682539682472e+03 0.000000000000000000e+00
1.224264671201814053e+03 0.000000000000000000e+00
1.224541496598639469e+03 0.000000000000000000e+00
1.224821405895691669e+03 0.000000000000000000e+00
1.225093514739229022e+03 0.000000000000000000e+00
1.225381224489795841e+03 0.000000000000000000e+00
1.225646621315192760e+03 0.000000000000000000e+00
1.225928707482993104e+03 0.000000000000000000e+00
1.226200453514739138e+03 0.000000000000000000e+00
1.226484535147392307e+03 0.000000000000000000e+00
1.226754648526077062e+03 0.000000000000000000e+00
1.227039274376417325e+03 0.000000000000000000e+00
1.227303764172335605e+03 0.000000000000000000e+00
1.227585306122449083e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.228691700680272106e+03 0.000000000000000000e+00
1.228961269841269768e+03 0.000000000000000000e+00
1.229250249433106546e+03 0.000000000000000000e+00
1.229522539682539673e+03 0.000000000000000000e+00
1.229802448979591873e+03 0.000000000000000000e+00
1.230074376417233452e+03 0.000000000000000000e+00
1.230352471655328827e+03 0.000000000000000000e+00
1.230626031746031686e+03 0.000000000000000000e+00
1.230913560090702958e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.236715283446711965e+03 0.000000000000000000e+00
1.236993378684807340e+03 0.000000000000000000e+00
1.237283990929705169e+03 0.000000000000000000e+00
1.237582947845804938e+03 0.000000000000000000e+00
1.237853242630385466e+03 0.000000000000000000e+00
1.238124625850340180e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.238704761904761881e+03 0.000000000000000000e+00
1.238976507936507915e+03 0.000000000000000000e+00
1.239251337868480732e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.239808616780045440e+03 0.000000000000000000e+00
1.240095963718820940e+03 0.000000000000000000e+00
1.240373696145124768e+03 0.000000000000000000e+00
1.240668843537414887e+03 0.000000000000000000e+00
1.240945850340136076e+03 0.000000000000000000e+00
1.241228480725623513e+03 0.000000000000000000e+00
1.241507301587301527e+03 0.000000000000000000e+00
1.241792471655328882e+03 0.000000000000000000e+00
1.242077097505668917e+03 0.000000000000000000e+00
1.242368253968254066e+03 0.000000000000000000e+00
1.242640000000000100e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.243205986394557840e+03 0.000000000000000000e+00
1.243493151927437566e+03 0.000000000000000000e+00
1.243773061224489766e+03 0.000000000000000000e+00
1.244043537414966067e+03 0.000000000000000000e+00
1.244339047619047506e+03 0.000000000000000000e+00
1.244625668934240366e+03 0.000000000000000000e+00
1.244903401360544194e+03 0.000000000000000000e+00
1.245178594104308331e+03 0.000000000000000000e+00
1.245454693877551108e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.246315646258503421e+03 0.000000000000000000e+00
1.246600634920635002e+03 0.000000000000000000e+00
1.246871473922902396e+03 0.000000000000000000e+00
1.247150294784580410e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.247703945578231242e+03 0.000000000000000000e+00
1.247990022675737009e+03 0.000000000000000000e+00
1.248270113378684755e+03 0.000000000000000000e+00
1.248541315192743696e+03 0.000000000000000000e+00
1.248834285714285670e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.249941405895691560e+03 0.000000000000000000e+00
1.250227120181406008e+03 0.000000000000000000e+00
1.250503401360544331e+03 0.000000000000000000e+00
1.250784580498866262e+03 0.000000000000000000e+00
1.251069206349206297e+03 0.000000000000000000e+00
1.251348390022675630e+03 0.000000000000000000e+00
1.251632653061224573e+03 0.000000000000000000e+00
1.251906394557823205e+03 0.000000000000000000e+00
1.252197551020408127e+03 0.000000000000000000e+00
1.252483990929705215e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.255013696145124641e+03 0.000000000000000000e+00
1.255299591836734635e+03 0.000000000000000000e+00
1.255590385487528238e+03 0.000000000000000000e+00
1.255858866213151941e+03 0.000000000000000000e+00
1.256139501133786780e+03 0.000000000000000000e+00
1.256425034013605455e+03 0.000000000000000000e+00
1.256712743764172274e+03 0.000000000000000000e+00
1.256984489795918307e+03 0.000000000000000000e+00
1.257262403628117909e+03 0.000000000000000000e+00
1.257540861678004603e+03 0.000000000000000000e+00
1.257824036281179133e+03 0.000000000000000000e+00
1.258090340136054465e+03 0.000000000000000000e+00
1.258370249433106665e+03 0.000000000000000000e+00
1.258641088435374058e+03 0.000000000000000000e+00
1.258918639455782341e+03 0.000000000000000000e+00
1.259184943310657673e+03 0.000000000000000000e+00
1.259459591836734717e+03 0.000000000000000000e+00
1.259735328798185947e+03 0.000000000000000000e+00
1.260015600907029466e+03 0.000000000000000000e+00
1.260282448979591891e+03 0.000000000000000000e+00
1.260547482993197264e+03 0.000000000000000000e+00
1.260823401360544267e+03 0.000000000000000000e+00
1.261117823129251747e+03 0.000000000000000000e+00
1.261391927437641698e+03 0.000000000000000000e+00
1.261672562358276537e+03 0.000000000000000000e+00
1.261945759637188303e+03 0.000000000000000000e+00
1.262225668934240275e+03 0.000000000000000000e+00
1.262495419501133711e+03 0.000000000000000000e+00
1.262773151927437539e+03 0.000000000000000000e+00
1.263047800453514810e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.264417052154195062e+03 0.000000000000000000e+00
1.264690430839002374e+03 0.000000000000000000e+00
1.264960907029478449e+03 0.000000000000000000e+00
1.265239909297052236e+03 0.000000000000000000e+00
1.265508027210884393e+03 0.000000000000000000e+00
1.265766530612244878e+03 0.000000000000000000e+00
1.266044081632653160e+03 0.000000000000000000e+00
1.266309478458049853e+03 0.000000000000000000e+00
1.266589569160997826e+03 0.000000000000000000e+00
1.266855873015872930e+03 0.000000000000000000e+00
1.267133968253968305e+03 0.000000000000000000e+00
1.267413151927437639e+03 0.000000000000000000e+00
1.267688707482993095e+03 0.000000000000000000e+00


==> RA02.dat <==
2.301061224489795976e+01 0.000000000000000000e+00
2.330648526077097671e+01 0.000000000000000000e+00
2.361632653061224474e+01 0.000000000000000000e+00
2.390058956916099930e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.448544217687074820e+01 0.000000000000000000e+00
2.477369614512471685e+01 0.000000000000000000e+00
2.508462585034013514e+01 0.000000000000000000e+00
2.537269841269841208e+01 0.000000000000000000e+00
2.568308390022675880e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.689106575963718981e+01 0.000000000000000000e+00
2.718276643990929742e+01 0.000000000000000000e+00
2.748081632653061135e+01 0.000000000000000000e+00
2.777052154195011369e+01 0.000000000000000000e+00
2.807147392290249499e+01 0.000000000000000000e+00
2.836789115646258352e+01 0.000000000000000000e+00
2.867120181405895707e+01 0.000000000000000000e+00
2.896526077097505691e+01 0.000000000000000000e+00
2.927528344671201666e+01 0.000000000000000000e+00
2.957133786848072532e+01 0.000000000000000000e+00
2.988444444444444414e+01 0.000000000000000000e+00
3.017868480725623570e+01 0.000000000000000000e+00
3.049160997732426281e+01 0.000000000000000000e+00
3.078965986394557675e+01 0.000000000000000000e+00
3.108734693877551081e+01 0.000000000000000000e+00
3.137197278911564524e+01 0.000000000000000000e+00
3.169560090702947974e+01 0.000000000000000000e+00
3.198585034013605366e+01 0.000000000000000000e+00
3.228879818594104023e+01 0.000000000000000000e+00
3.258195011337868152e+01 0.000000000000000000e+00
3.290086167800453865e+01 0.000000000000000000e+00
3.320997732426303628e+01 0.000000000000000000e+00
3.351709750566893575e+01 0.000000000000000000e+00
3.382294784580498970e+01 0.000000000000000000e+00
3.414185941043083972e+01 0.000000000000000000e+00
3.443356009070294732e+01 0.000000000000000000e+00
3.474267573696145206e+01 0.000000000000000000e+00
3.504507936507936705e+01 0.000000000000000000e+00
3.535619047619047706e+01 0.000000000000000000e+00
3.565569160997732467e+01 0.000000000000000000e+00
3.595954648526077335e+01 0.000000000000000000e+00
3.625650793650793702e+01 0.000000000000000000e+00
3.656598639455782518e+01 0.000000000000000000e+00
3.686294784580498884e+01 0.000000000000000000e+00
3.715755102040816382e+01 0.000000000000000000e+00
3.745414965986394407e+01 0.000000000000000000e+00
3.776725623582766644e+01 0.000000000000000000e+00
3.805351473922902272e+01 0.000000000000000000e+00
3.837242630385487274e+01 0.000000000000000000e+00
3.867174603174603220e+01 0.000000000000000000e+00
3.897832199546485299e+01 0.000000000000000000e+00
3.929469387755101906e+01 0.000000000000000000e+00
3.960544217687074564e+01 0.000000000000000000e+00
3.990312925170068326e+01 0.000000000000000000e+00
4.022149659863945459e+01 0.000000000000000000e+00
4.050793650793650613e+01 0.000000000000000000e+00
4.081832199546484929e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
4.201052154195011212e+01 0.000000000000000000e+00
4.229895691609977604e+01 0.000000000000000000e+00
4.261804988662131422e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
4.321160997732426523e+01 0.000000000000000000e+00
4.349950113378685046e+01 0.000000000000000000e+00
4.381605442176870469e+01 0.000000000000000000e+00
4.410666666666666913e+01 0.000000000000000000e+00
4.442176870748298967e+01 0.000000000000000000e+00
4.471383219954648780e+01 0.000000000000000000e+00
4.503038548752834203e+01 0.000000000000000000e+00
4.531464852607710014e+01 0.000000000000000000e+00
4.561977324263038724e+01 0.000000000000000000e+00
4.591873015873015618e+01 0.000000000000000000e+00
4.624199546485260726e+01 0.000000000000000000e+00
4.654349206349206014e+01 0.000000000000000000e+00
4.685206349206349330e+01 0.000000000000000000e+00
4.716426303854875357e+01 0.000000000000000000e+00
4.748063492063491964e+01 0.000000000000000000e+00
4.778013605442176726e+01 0.000000000000000000e+00
4.808344671201813725e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
4.868117913832199406e+01 0.000000000000000000e+00
4.898793650793651011e+01 0.000000000000000000e+00
4.928290249433106851e+01 0.000000000000000000e+00
4.959473922902494536e+01 0.000000000000000000e+00
4.991165532879818301e+01 0.000000000000000000e+00
5.021079365079365431e+01 0.000000000000000000e+00
5.051736961451247510e+01 0.000000000000000000e+00
5.082975056689342352e+01 0.000000000000000000e+00
5.113088435374150009e+01 0.000000000000000000e+00
5.143637188208617061e+01 0.000000000000000000e+00
5.172607709750566585e+01 0.000000000000000000e+00
5.204789115646258324e+01 0.000000000000000000e+00
5.235555555555555429e+01 0.000000000000000000e+00
5.264870748299319558e+01 0.000000000000000000e+00
5.295419501133786611e+01 0.000000000000000000e+00
5.326326530600000098e+01 1.000000000000000000e+00
5.357115646258503716e+01 0.000000000000000000e+00
5.387736961451247453e+01 0.000000000000000000e+00
5.418104308390022794e+01 0.000000000000000000e+00
5.447727891156462476e+01 0.000000000000000000e+00
5.479092970521541872e+01 0.000000000000000000e+00
5.507773242630385369e+01 0.000000000000000000e+00
5.538702947845804658e+01 0.000000000000000000e+00
5.569814058956916369e+01 0.000000000000000000e+00
5.600199546485260527e+01 0.000000000000000000e+00
5.629351473922902471e+01 0.000000000000000000e+00
5.660444444444444656e+01 0.000000000000000000e+00
5.689614512471655416e+01 0.000000000000000000e+00
5.721197278911564865e+01 0.000000000000000000e+00
5.750984126984126732e+01 0.000000000000000000e+00
5.781804988662131706e+01 0.000000000000000000e+00
5.810938775510204124e+01 0.000000000000000000e+00
5.842975056689342495e+01 0.000000000000000000e+00
5.872235827664398755e+01 0.000000000000000000e+00
5.903383219954648808e+01 0.000000000000000000e+00
5.932662131519274595e+01 0.000000000000000000e+00
5.964625850340136282e+01 0.000000000000000000e+00
5.993995464852607569e+01 0.000000000000000000e+00
6.024272108843537410e+01 0.000000000000000000e+00
6.054294784580498856e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
6.143582766439909193e+01 0.000000000000000000e+00
6.173315192743763902e+01 0.000000000000000000e+00
6.204335600907029402e+01 0.000000000000000000e+00
6.232598639455782319e+01 0.000000000000000000e+00
6.263383219954648240e+01 0.000000000000000000e+00
6.292988662131519106e+01 0.000000000000000000e+00
6.323990929705215081e+01 0.000000000000000000e+00
6.353142857142857025e+01 0.000000000000000000e+00
6.383510204081632367e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
6.444988662131518709e+01 0.000000000000000000e+00
6.474285714285714732e+01 0.000000000000000000e+00
6.505632653061223891e+01 0.000000000000000000e+00
6.535111111111110915e+01 0.000000000000000000e+00
6.566566893424035811e+01 0.000000000000000000e+00
6.596117913832199520e+01 0.000000000000000000e+00
6.625959183673469965e+01 0.000000000000000000e+00
6.656217687074830280e+01 0.000000000000000000e+00
6.687655328798186360e+01 0.000000000000000000e+00
6.717514739229025622e+01 0.000000000000000000e+00
6.748371882086168227e+01 0.000000000000000000e+00
6.779628117913831886e+01 0.000000000000000000e+00
6.810195011337869175e+01 0.000000000000000000e+00
6.840000000000000568e+01 0.000000000000000000e+00
6.871147392290249911e+01 0.000000000000000000e+00
6.900535147392290014e+01 0.000000000000000000e+00
6.931501133786848357e+01 0.000000000000000000e+00
6.963337868480725490e+01 0.000000000000000000e+00
6.993832199546484674e+01 0.000000000000000000e+00
7.023074829931972829e+01 0.000000000000000000e+00
7.054476190476189856e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
7.115446712018140829e+01 0.000000000000000000e+00
7.146231292517006750e+01 0.000000000000000000e+00
7.176888888888889539e+01 0.000000000000000000e+00
7.206712018140589748e+01 0.000000000000000000e+00
7.237315192743764669e+01 0.000000000000000000e+00
7.267628117913832853e+01 0.000000000000000000e+00
7.300117913832200145e+01 0.000000000000000000e+00
7.329433106575963564e+01 0.000000000000000000e+00
7.360235827664399721e+01 0.000000000000000000e+00
7.390530612244897668e+01 0.000000000000000000e+00
7.422185941043083801e+01 0.000000000000000000e+00
7.452117913832199747e+01 0.000000000000000000e+00
7.483863945578231380e+01 0.000000000000000000e+00
7.513160997732425983e+01 0.000000000000000000e+00
7.544816326530612116e+01 0.000000000000000000e+00
7.574857142857142378e+01 0.000000000000000000e+00
7.606494331065759695e+01 0.000000000000000000e+00
7.637224489795917748e+01 0.000000000000000000e+00
7.669115646258502750e+01 0.000000000000000000e+00
7.698231292517006352e+01 0.000000000000000000e+00
7.729995464852608222e+01 0.000000000000000000e+00
7.760072562358276116e+01 0.000000000000000000e+00
7.791945578231292302e+01 0.000000000000000000e+00
7.821895691609977064e+01 0.000000000000000000e+00
7.853170068027210959e+01 0.000000000000000000e+00
7.882775510204081115e+01 0.000000000000000000e+00
7.914358276643990564e+01 0.000000000000000000e+00
7.943419501133786298e+01 0.000000000000000000e+00
7.974911564625850247e+01 0.000000000000000000e+00
8.005460317460317299e+01 0.000000000000000000e+00
8.035755102040816666e+01 0.000000000000000000e+00
8.063528344671202319e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
8.126131519274376558e+01 0.000000000000000000e+00
8.156589569160998110e+01 0.000000000000000000e+00
8.186503401360543819e+01 0.000000000000000000e+00
8.216689342403627450e+01 0.000000000000000000e+00
8.247183673469388054e+01 0.000000000000000000e+00
8.278204081632652844e+01 0.000000000000000000e+00
8.308607709750566528e+01 0.000000000000000000e+00
8.339156462585033580e+01 0.000000000000000000e+00
8.368816326530611605e+01 0.000000000000000000e+00
8.400308390022675553e+01 0.000000000000000000e+00
8.430893424036281658e+01 0.000000000000000000e+00
8.461188208616779605e+01 0.000000000000000000e+00
8.491555555555555657e+01 0.000000000000000000e+00
8.521578231292517103e+01 0.000000000000000000e+00
8.551528344671201864e+01 0.000000000000000000e+00
8.582058956916100101e+01 0.000000000000000000e+00
8.610775510204081229e+01 0.000000000000000000e+00
8.642884353741496284e+01 0.000000000000000000e+00
8.671727891156461965e+01 0.000000000000000000e+00
8.702403628117913570e+01 0.000000000000000000e+00
8.732970521541949438e+01 0.000000000000000000e+00
8.764916099773242308e+01 0.000000000000000000e+00
8.795809523809523967e+01 0.000000000000000000e+00
8.826884353741496625e+01 0.000000000000000000e+00
8.857868480725623783e+01 0.000000000000000000e+00
8.888544217687075388e+01 0.000000000000000000e+00
8.918566893424036834e+01 0.000000000000000000e+00
8.950367346938774915e+01 0.000000000000000000e+00
8.980825396825396467e+01 0.000000000000000000e+00
9.011845804988662678e+01 0.000000000000000000e+00
9.041995464852607256e+01 0.000000000000000000e+00
9.073088435374150151e+01 0.000000000000000000e+00
9.103691609977323651e+01 0.000000000000000000e+00
9.136108843537414259e+01 0.000000000000000000e+00
9.165768707482993705e+01 0.000000000000000000e+00
9.196897959183672810e+01 0.000000000000000000e+00
9.227555555555555600e+01 0.000000000000000000e+00
9.258485260770974890e+01 0.000000000000000000e+00
9.288598639455781836e+01 0.000000000000000000e+00
9.319455782312925862e+01 0.000000000000000000e+00
9.349950113378685046e+01 0.000000000000000000e+00
9.381877551020407680e+01 0.000000000000000000e+00
9.411501133786848072e+01 0.000000000000000000e+00
9.442902494331065100e+01 0.000000000000000000e+00
9.474848072562357970e+01 0.000000000000000000e+00
9.505977324263038497e+01 0.000000000000000000e+00
9.536072562358276627e+01 0.000000000000000000e+00
9.566439909297052679e+01 0.000000000000000000e+00
9.596861678004535179e+01 0.000000000000000000e+00
9.628117913832198838e+01 0.000000000000000000e+00
9.657832199546484730e+01 0.000000000000000000e+00
9.688852607709750941e+01 0.000000000000000000e+00
9.719619047619048047e+01 0.000000000000000000e+00
9.751492063492062812e+01 0.000000000000000000e+00
9.781024943310657704e+01 0.000000000000000000e+00
9.812353741496598047e+01 0.000000000000000000e+00
9.842612244897959783e+01 0.000000000000000000e+00
9.874884353741497023e+01 0.000000000000000000e+00
9.903419501133787151e+01 0.000000000000000000e+00
9.934403628117914309e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.005434920634920672e+02 0.000000000000000000e+00
1.008642176870748273e+02 0.000000000000000000e+00
1.011684353741496665e+02 0.000000000000000000e+00
1.014806349206349267e+02 0.000000000000000000e+00
1.017772335600907070e+02 0.000000000000000000e+00
1.020725623582766417e+02 0.000000000000000000e+00
1.023798639455782364e+02 0.000000000000000000e+00
1.026780952380952385e+02 0.000000000000000000e+00
1.029893877551020438e+02 0.000000000000000000e+00
1.032867120181405909e+02 0.000000000000000000e+00
1.035849433106575930e+02 0.000000000000000000e+00
1.038806349206349182e+02 0.000000000000000000e+00
1.041937414965986335e+02 0.000000000000000000e+00
1.045044897959183743e+02 0.000000000000000000e+00
1.048136054421768648e+02 0.000000000000000000e+00
1.051151020408163248e+02 0.000000000000000000e+00
1.054204081632653072e+02 0.000000000000000000e+00
1.057186394557823093e+02 0.000000000000000000e+00
1.060304761904761932e+02 0.000000000000000000e+00
1.063303401360544171e+02 0.000000000000000000e+00
1.066443537414966016e+02 0.000000000000000000e+00
1.069482086167800503e+02 0.000000000000000000e+00
1.072687528344671222e+02 0.000000000000000000e+00
1.075704308390022703e+02 0.000000000000000000e+00
1.078722902494331066e+02 0.000000000000000000e+00
1.081561904761904742e+02 0.000000000000000000e+00
1.084718367346938805e+02 0.000000000000000000e+00
1.087640816326530597e+02 0.000000000000000000e+00
1.090746485260770982e+02 0.000000000000000000e+00
1.093912018140589595e+02 0.000000000000000000e+00
1.096975963718820850e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.109318820861678034e+02 0.000000000000000000e+00
1.112235827664399039e+02 0.000000000000000000e+00
1.115317913832199537e+02 0.000000000000000000e+00
1.118231292517006779e+02 0.000000000000000000e+00
1.121407709750566823e+02 0.000000000000000000e+00
1.124408163265306086e+02 0.000000000000000000e+00
1.127386848072562344e+02 0.000000000000000000e+00
1.130338321995464810e+02 0.000000000000000000e+00
1.133456689342403649e+02 0.000000000000000000e+00
1.136575056689342347e+02 0.000000000000000000e+00
1.139448526077097483e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.145699773242630357e+02 0.000000000000000000e+00
1.148642176870748273e+02 0.000000000000000000e+00
1.151677097505668996e+02 0.000000000000000000e+00
1.154750113378684802e+02 0.000000000000000000e+00
1.157882993197278978e+02 0.000000000000000000e+00
1.160952380952381020e+02 0.000000000000000000e+00
1.164003628117913820e+02 0.000000000000000000e+00
1.166960544217687072e+02 0.000000000000000000e+00
1.170135147392290236e+02 0.000000000000000000e+00
1.173099319727891157e+02 0.000000000000000000e+00
1.176259410430838983e+02 0.000000000000000000e+00
1.179198185941043135e+02 0.000000000000000000e+00
1.182343764172335625e+02 0.000000000000000000e+00
1.185300680272108877e+02 0.000000000000000000e+00
1.188355555555555583e+02 0.000000000000000000e+00
1.191461224489795967e+02 0.000000000000000000e+00
1.194501587301587335e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.200409977324263053e+02 0.000000000000000000e+00
1.203448526077097540e+02 0.000000000000000000e+00
1.206639455782312922e+02 0.000000000000000000e+00
1.209672562358276622e+02 0.000000000000000000e+00
1.212787301587301556e+02 0.000000000000000000e+00
1.215691609977324248e+02 0.000000000000000000e+00
1.218860770975056624e+02 0.000000000000000000e+00
1.221882993197278893e+02 0.000000000000000000e+00
1.224932426303854811e+02 0.000000000000000000e+00
1.227824036281179190e+02 0.000000000000000000e+00
1.230951473922902437e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.237075736961451184e+02 0.000000000000000000e+00
1.240150566893424013e+02 0.000000000000000000e+00
1.242898866213151905e+02 0.000000000000000000e+00
1.246087981859410405e+02 0.000000000000000000e+00
1.249106575963718768e+02 0.000000000000000000e+00
1.252139682539682610e+02 0.000000000000000000e+00
1.255258049886621308e+02 0.000000000000000000e+00
1.258256689342403689e+02 0.000000000000000000e+00
1.261393197278911629e+02 0.000000000000000000e+00
1.264353741496598644e+02 0.000000000000000000e+00
1.267526530612244926e+02 0.000000000000000000e+00
1.270514285714285734e+02 0.000000000000000000e+00
1.273661678004535105e+02 0.000000000000000000e+00
1.276620408163265239e+02 0.000000000000000000e+00
1.279746031746031747e+02 0.000000000000000000e+00
1.282719274376417218e+02 0.000000000000000000e+00
1.285899319727891168e+02 0.000000000000000000e+00
1.288905215419501076e+02 0.000000000000000000e+00
1.291704308390022788e+02 0.000000000000000000e+00
1.294786394557823144e+02 0.000000000000000000e+00
1.297863038548752854e+02 0.000000000000000000e+00
1.300892517006802791e+02 0.000000000000000000e+00
1.304137868480725615e+02 0.000000000000000000e+00
1.307223582766440018e+02 0.000000000000000000e+00
1.310287528344671273e+02 0.000000000000000000e+00
1.313324263038548736e+02 0.000000000000000000e+00
1.316538775510204005e+02 0.000000000000000000e+00
1.319475736961451275e+02 0.000000000000000000e+00
1.322568707482993204e+02 0.000000000000000000e+00
1.325570975056689349e+02 0.000000000000000000e+00
1.328796371882086191e+02 0.000000000000000000e+00
1.331664399092970541e+02 0.000000000000000000e+00
1.334947845804988731e+02 0.000000000000000000e+00
1.337968253968253975e+02 0.000000000000000000e+00
1.341061224489795904e+02 0.000000000000000000e+00
1.344083446712018031e+02 0.000000000000000000e+00
1.347190929705215297e+02 0.000000000000000000e+00
1.350236734693877452e+02 0.000000000000000000e+00
1.353434920634920502e+02 0.000000000000000000e+00
1.356304761904762017e+02 0.000000000000000000e+00
1.359493877551020375e+02 0.000000000000000000e+00
1.362516099773242502e+02 0.000000000000000000e+00
1.365658049886621370e+02 0.000000000000000000e+00
1.368624036281179031e+02 0.000000000000000000e+00
1.371751473922902562e+02 0.000000000000000000e+00
1.374782766439909381e+02 0.000000000000000000e+00
1.377910204081632628e+02 0.000000000000000000e+00
1.380816326530612344e+02 0.000000000000000000e+00
1.383874829931972670e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.395673469387755006e+02 0.000000000000000000e+00
1.398808163265306064e+02 0.000000000000000000e+00
1.401897505668934230e+02 0.000000000000000000e+00
1.404852607709750600e+02 0.000000000000000000e+00
1.407865759637188319e+02 0.000000000000000000e+00
1.410806349206349068e+02 0.000000000000000000e+00
1.413863038548752797e+02 0.000000000000000000e+00
1.416774603174603158e+02 0.000000000000000000e+00
1.419822222222222194e+02 0.000000000000000000e+00
1.422857142850000116e+02 1.000000000000000000e+00
1.425857142849999946e+02 1.000000000000000000e+00
1.428918367340000088e+02 1.000000000000000000e+00
1.431923809523809439e+02 0.000000000000000000e+00
1.434884353741496739e+02 0.000000000000000000e+00
1.438037188208616897e+02 0.000000000000000000e+00
1.440986848072562339e+02 0.000000000000000000e+00
1.444139682539682497e+02 0.000000000000000000e+00
1.447149206349206452e+02 0.000000000000000000e+00
1.450354648526077028e+02 0.000000000000000000e+00
1.453277097505668962e+02 0.000000000000000000e+00
1.456375510204081536e+02 0.000000000000000000e+00
1.459459410430839057e+02 0.000000000000000000e+00
1.462566893424036323e+02 0.000000000000000000e+00
1.465594557823129378e+02 0.000000000000000000e+00
1.468625850340136196e+02 0.000000000000000000e+00
1.471698866213151859e+02 0.000000000000000000e+00
1.474868027210884236e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.486931519274376399e+02 0.000000000000000000e+00
1.489748752834467211e+02 0.000000000000000000e+00
1.492827210884353804e+02 0.000000000000000000e+00
1.495912925170067922e+02 0.000000000000000000e+00
1.499229024943310549e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.505215419501133738e+02 0.000000000000000000e+00
1.508344671201814151e+02 0.000000000000000000e+00
1.511602721088435430e+02 0.000000000000000000e+00
1.514608616780045338e+02 0.000000000000000000e+00
1.517761451247165496e+02 0.000000000000000000e+00
1.520718367346938749e+02 0.000000000000000000e+00
1.523776870748299359e+02 0.000000000000000000e+00
1.526753741496598593e+02 0.000000000000000000e+00
1.529953741496598525e+02 0.000000000000000000e+00
1.533043083900226691e+02 0.000000000000000000e+00
1.535999999999999943e+02 0.000000000000000000e+00
1.539043990929705217e+02 0.000000000000000000e+00
1.542138775510204027e+02 0.000000000000000000e+00
1.545122902494331072e+02 0.000000000000000000e+00
1.548179591836734801e+02 0.000000000000000000e+00
1.551096598639455806e+02 0.000000000000000000e+00
1.554162358276643943e+02 0.000000000000000000e+00
1.557356916099773230e+02 0.000000000000000000e+00
1.560415419501133840e+02 0.000000000000000000e+00
1.563450340136054422e+02 0.000000000000000000e+00
1.566478004535147477e+02 0.000000000000000000e+00
1.569521995464852466e+02 0.000000000000000000e+00
1.572658503401360406e+02 0.000000000000000000e+00
1.575562811791383240e+02 0.000000000000000000e+00
1.578713832199546516e+02 0.000000000000000000e+00
1.581774149659864008e+02 0.000000000000000000e+00
1.584790929705215490e+02 0.000000000000000000e+00
1.587767800453514724e+02 0.000000000000000000e+00
1.590875283446711990e+02 0.000000000000000000e+00
1.593884807256235945e+02 0.000000000000000000e+00
1.596914285714285597e+02 0.000000000000000000e+00
1.599822222222222194e+02 0.000000000000000000e+00
1.602871655328798113e+02 0.000000000000000000e+00
1.605953741496598752e+02 0.000000000000000000e+00
1.609052154195011326e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.633414965986394520e+02 0.000000000000000000e+00
1.636406349206349091e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.642521541950113431e+02 0.000000000000000000e+00
1.645759637188208728e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.651700680272108741e+02 0.000000000000000000e+00
1.654835374149659799e+02 0.000000000000000000e+00
1.657857596371882209e+02 0.000000000000000000e+00
1.660901587301587199e+02 0.000000000000000000e+00
1.663992743764172246e+02 0.000000000000000000e+00
1.666891609977324151e+02 0.000000000000000000e+00
1.670135147392290378e+02 0.000000000000000000e+00
1.672999546485260680e+02 0.000000000000000000e+00
1.676152380952380838e+02 0.000000000000000000e+00
1.679176417233560130e+02 0.000000000000000000e+00
1.682184126984126920e+02 0.000000000000000000e+00
1.685249886621315056e+02 0.000000000000000000e+00
1.688355555555555441e+02 0.000000000000000000e+00
1.691374149659863804e+02 0.000000000000000000e+00
1.694666666666666686e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.700642176870748301e+02 0.000000000000000000e+00
1.703655328798186019e+02 0.000000000000000000e+00
1.706574149659863906e+02 0.000000000000000000e+00
1.709507482993197414e+02 0.000000000000000000e+00
1.712611337868480632e+02 0.000000000000000000e+00
1.715653061220000097e+02 1.000000000000000000e+00
1.718755102040000224e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
1.724865306122449056e+02 0.000000000000000000e+00
1.727874829931972727e+02 0.000000000000000000e+00
1.730991383219954685e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.737086621315192758e+02 0.000000000000000000e+00
1.740107029478458003e+02 0.000000000000000000e+00
1.743316099773242627e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.749338775510204016e+02 0.000000000000000000e+00
1.752386394557823053e+02 0.000000000000000000e+00
1.755466666666666526e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.767637188208616692e+02 0.000000000000000000e+00
1.770766439909297105e+02 0.000000000000000000e+00
1.773815873015873024e+02 0.000000000000000000e+00
1.776936054421768745e+02 0.000000000000000000e+00
1.779936507936508008e+02 0.000000000000000000e+00
1.782886167800453450e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.788741950113378607e+02 0.000000000000000000e+00
1.792048979591836826e+02 0.000000000000000000e+00
1.795062131519274260e+02 0.000000000000000000e+00
1.797953741496598639e+02 0.000000000000000000e+00
1.801102947845805033e+02 0.000000000000000000e+00
1.804079818594104268e+02 0.000000000000000000e+00
1.807011337868480609e+02 0.000000000000000000e+00
1.810062585034013694e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.816172335600907104e+02 0.000000000000000000e+00
1.819094784580498754e+02 0.000000000000000000e+00
1.822214965986394475e+02 0.000000000000000000e+00
1.825277097505668848e+02 0.000000000000000000e+00
1.828404535147392380e+02 0.000000000000000000e+00
1.831370521541950041e+02 0.000000000000000000e+00
1.834507029478457980e+02 0.000000000000000000e+00
1.837565532879818591e+02 0.000000000000000000e+00
1.840624036281179201e+02 0.000000000000000000e+00
1.843564625850340235e+02 0.000000000000000000e+00
1.846673922902494382e+02 0.000000000000000000e+00
1.849759637188208501e+02 0.000000000000000000e+00
1.852865306122448885e+02 0.000000000000000000e+00
1.855762358276643909e+02 0.000000000000000000e+00
1.858746485260770953e+02 0.000000000000000000e+00
1.861823129251700664e+02 0.000000000000000000e+00
1.864818140589569282e+02 0.000000000000000000e+00
1.867765986394557842e+02 0.000000000000000000e+00
1.870750113378684887e+02 0.000000000000000000e+00
1.873792290249432995e+02 0.000000000000000000e+00
1.876838095238095150e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.885906575963718694e+02 0.000000000000000000e+00
1.888865306122449113e+02 0.000000000000000000e+00
1.891764172335601017e+02 0.000000000000000000e+00
1.894809977324263173e+02 0.000000000000000000e+00
1.897866666666666617e+02 0.000000000000000000e+00
1.900865306122448999e+02 0.000000000000000000e+00
1.903814965986394441e+02 0.000000000000000000e+00
1.906947845804988617e+02 0.000000000000000000e+00
1.909980952380952317e+02 0.000000000000000000e+00
1.912990476190476272e+02 0.000000000000000000e+00
1.915883900226757248e+02 0.000000000000000000e+00
1.918989569160997632e+02 0.000000000000000000e+00
1.922165986394557819e+02 0.000000000000000000e+00
1.925215419501133738e+02 0.000000000000000000e+00
1.928142857140000217e+02 0.000000000000000000e+00
1.931209070294784453e+02 0.000000000000000000e+00
1.934321995464852648e+02 0.000000000000000000e+00
1.937327891156462556e+02 0.000000000000000000e+00
1.940270294784580472e+02 0.000000000000000000e+00
1.943316099773242627e+02 0.000000000000000000e+00
1.946487074829931885e+02 0.000000000000000000e+00
1.949540136054421851e+02 0.000000000000000000e+00
1.952341043083900161e+02 0.000000000000000000e+00
1.955437641723356137e+02 0.000000000000000000e+00
1.958398185941043153e+02 0.000000000000000000e+00
1.961500226757369489e+02 0.000000000000000000e+00
1.964442630385487405e+02 0.000000000000000000e+00
1.967444897959183550e+02 0.000000000000000000e+00
1.970363718820861720e+02 0.000000000000000000e+00
1.973393197278911657e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.991359637188208751e+02 0.000000000000000000e+00
1.994401814058956859e+02 0.000000000000000000e+00
1.997460317460317469e+02 0.000000000000000000e+00
2.000259410430838898e+02 0.000000000000000000e+00
2.003310657596371982e+02 0.000000000000000000e+00
2.006280272108843405e+02 0.000000000000000000e+00
2.009445804988662019e+02 0.000000000000000000e+00
2.012462585034013500e+02 0.000000000000000000e+00
2.015519274376417229e+02 0.000000000000000000e+00
2.018541496598639355e+02 0.000000000000000000e+00
2.021545578231292382e+02 0.000000000000000000e+00
2.024549659863945692e+02 0.000000000000000000e+00
2.027702494331065850e+02 0.000000000000000000e+00
2.030597732426303992e+02 0.000000000000000000e+00
2.033779591836734824e+02 0.000000000000000000e+00
2.036604081632653163e+02 0.000000000000000000e+00
2.039775056689342421e+02 0.000000000000000000e+00
2.042848072562358368e+02 0.000000000000000000e+00
2.045966439909296923e+02 0.000000000000000000e+00
2.048923356009070176e+02 0.000000000000000000e+00
2.052036281179138371e+02 0.000000000000000000e+00
2.055107482993197152e+02 0.000000000000000000e+00
2.058222222222222229e+02 0.000000000000000000e+00
2.061166439909297026e+02 0.000000000000000000e+00
2.064264852607709884e+02 0.000000000000000000e+00
2.067352380952380884e+02 0.000000000000000000e+00
2.070316553287981947e+02 0.000000000000000000e+00
2.073340589569160954e+02 0.000000000000000000e+00
2.076549659863945578e+02 0.000000000000000000e+00
2.079448979590000022e+02 1.000000000000000000e+00
2.082591836729999955e+02 1.000000000000000000e+00
2.085510204079999994e+02 1.000000000000000000e+00
2.088544217687074820e+02 0.000000000000000000e+00
2.091513832199546528e+02 0.000000000000000000e+00
2.094579591836734664e+02 0.000000000000000000e+00
2.097563718820861709e+02 0.000000000000000000e+00
2.100636734693877656e+02 0.000000000000000000e+00
2.103755102040816212e+02 0.000000000000000000e+00
2.106784580498866148e+02 0.000000000000000000e+00
2.109902947845804988e+02 0.000000000000000000e+00
2.113026757369614472e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.125164625850340201e+02 0.000000000000000000e+00
2.128319274376417241e+02 0.000000000000000000e+00
2.131283446712018019e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.149507482993197414e+02 0.000000000000000000e+00
2.152504308390022629e+02 0.000000000000000000e+00
2.155392290249433245e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.197355102040816348e+02 0.000000000000000000e+00
2.200377324263038474e+02 0.000000000000000000e+00
2.203395918367346837e+02 0.000000000000000000e+00
2.206383673469387645e+02 0.000000000000000000e+00
2.209451247165532948e+02 0.000000000000000000e+00
2.212556916099773332e+02 0.000000000000000000e+00
2.215473922902494337e+02 0.000000000000000000e+00
2.218583219954648484e+02 0.000000000000000000e+00
2.221623582766439995e+02 0.000000000000000000e+00
2.224585941043083892e+02 0.000000000000000000e+00
2.227724263038548713e+02 0.000000000000000000e+00
2.230692063492063539e+02 0.000000000000000000e+00
2.233886621315192826e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.239970975056689326e+02 0.000000000000000000e+00
2.243011337868480837e+02 0.000000000000000000e+00
2.246102494331065884e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.252203174603174602e+02 0.000000000000000000e+00
2.255167346938775381e+02 0.000000000000000000e+00
2.258091609977324197e+02 0.000000000000000000e+00
2.261224489795918373e+02 0.000000000000000000e+00
2.264199546485260726e+02 0.000000000000000000e+00
2.267212698412698444e+02 0.000000000000000000e+00
2.270360090702947957e+02 0.000000000000000000e+00
2.273244897950000052e+02 1.000000000000000000e+00
2.276306122440000195e+02 1.000000000000000000e+00
2.279346938770000008e+02 1.000000000000000000e+00
2.282414512471655428e+02 0.000000000000000000e+00
2.285442176870748199e+02 0.000000000000000000e+00
2.288593197278911475e+02 0.000000000000000000e+00
2.291504761904761835e+02 0.000000000000000000e+00
2.294630385487528486e+02 0.000000000000000000e+00
2.297653061219999984e+02 1.000000000000000000e+00
2.300775510199999871e+02 1.000000000000000000e+00
2.303816326529999969e+02 1.000000000000000000e+00
2.306712018140589464e+02 0.000000000000000000e+00
2.309668934240362717e+02 0.000000000000000000e+00
2.312761904761904646e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.330802721088435305e+02 0.000000000000000000e+00
2.333843083900226816e+02 0.000000000000000000e+00
2.336874376417233634e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.366837188208616851e+02 0.000000000000000000e+00
2.369786848072562293e+02 0.000000000000000000e+00
2.372845351473922904e+02 0.000000000000000000e+00
2.375809523809523682e+02 0.000000000000000000e+00
2.378748299319727835e+02 0.000000000000000000e+00
2.381714285709999785e+02 1.000000000000000000e+00
2.384857142850000002e+02 1.000000000000000000e+00
2.387897959179999816e+02 1.000000000000000000e+00
2.390938775509999914e+02 1.000000000000000000e+00
2.393897959180000043e+02 1.000000000000000000e+00
2.397020408159999931e+02 1.000000000000000000e+00
2.399979591830000061e+02 1.000000000000000000e+00
2.403198185941043050e+02 0.000000000000000000e+00
2.406087981859410547e+02 0.000000000000000000e+00
2.409268027210884213e+02 0.000000000000000000e+00
2.412163265300000035e+02 1.000000000000000000e+00
2.415281632653061195e+02 0.000000000000000000e+00
2.418251247165532902e+02 0.000000000000000000e+00
2.421449433106575952e+02 0.000000000000000000e+00
2.424448072562358334e+02 0.000000000000000000e+00
2.427591836734693800e+02 0.000000000000000000e+00
2.430568707482993318e+02 0.000000000000000000e+00
2.433710657596371902e+02 0.000000000000000000e+00
2.436625850340136026e+02 0.000000000000000000e+00
2.439735147392290173e+02 0.000000000000000000e+00
2.442632199546485197e+02 0.000000000000000000e+00
2.445839455782312939e+02 0.000000000000000000e+00
2.448721995464852625e+02 0.000000000000000000e+00
2.451905668934240339e+02 0.000000000000000000e+00
2.454918367340000032e+02 1.000000000000000000e+00
2.458055328798185997e+02 0.000000000000000000e+00
2.461095691609977223e+02 0.000000000000000000e+00
2.464154195011337833e+02 0.000000000000000000e+00
2.467107482993197323e+02 0.000000000000000000e+00
2.470222222222222115e+02 0.000000000000000000e+00
2.473183673459999738e+02 1.000000000000000000e+00
2.476306122440000195e+02 1.000000000000000000e+00
2.479306122440000024e+02 1.000000000000000000e+00
2.482510657596371857e+02 0.000000000000000000e+00
2.485458503401360417e+02 0.000000000000000000e+00
2.488729251700680152e+02 0.000000000000000000e+00
2.491693877550000025e+02 1.000000000000000000e+00
2.494897959179999987e+02 1.000000000000000000e+00
2.497857142850000116e+02 1.000000000000000000e+00
2.500995918367347031e+02 0.000000000000000000e+00
2.504032653061224494e+02 0.000000000000000000e+00
2.507319727891156447e+02 0.000000000000000000e+00
2.510280272108843462e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.516112471655328875e+02 0.000000000000000000e+00
2.519408616780045236e+02 0.000000000000000000e+00
2.522340136054421862e+02 0.000000000000000000e+00
2.525438548752834436e+02 0.000000000000000000e+00
2.528510204079999824e+02 1.000000000000000000e+00
2.531673469379999801e+02 1.000000000000000000e+00
2.534632653059999825e+02 1.000000000000000000e+00
2.537693877549999968e+02 1.000000000000000000e+00
2.540836734690000185e+02 1.000000000000000000e+00
2.544045351473922949e+02 0.000000000000000000e+00
2.546995011337868391e+02 0.000000000000000000e+00
2.550097052154195012e+02 0.000000000000000000e+00
2.553157369614512504e+02 0.000000000000000000e+00
2.556301133786847970e+02 0.000000000000000000e+00
2.559230839002267714e+02 0.000000000000000000e+00
2.562086167800453609e+02 0.000000000000000000e+00
2.565285714280000207e+02 1.000000000000000000e+00
2.568464399092970325e+02 0.000000000000000000e+00
2.571337868480725888e+02 0.000000000000000000e+00
2.574405442176870906e+02 0.000000000000000000e+00
2.577405895691609885e+02 0.000000000000000000e+00
2.580536961451247180e+02 0.000000000000000000e+00
2.583448526077097540e+02 0.000000000000000000e+00
2.586296598639455624e+02 0.000000000000000000e+00
2.589309750566893626e+02 0.000000000000000000e+00
2.592484353741496648e+02 0.000000000000000000e+00
2.595406802721088297e+02 0.000000000000000000e+00
2.598523356009070540e+02 0.000000000000000000e+00
2.601494784580498845e+02 0.000000000000000000e+00
2.604634920634920832e+02 0.000000000000000000e+00
2.607577324263038463e+02 0.000000000000000000e+00
2.610488888888888823e+02 0.000000000000000000e+00
2.613402267573696349e+02 0.000000000000000000e+00
2.616517006802720857e+02 0.000000000000000000e+00
2.619510204079999767e+02 1.000000000000000000e+00
2.622668480725623681e+02 0.000000000000000000e+00
2.625552834467119965e+02 0.000000000000000000e+00
2.628660317460317515e+02 0.000000000000000000e+00
2.631424943310657341e+02 0.000000000000000000e+00
2.634436281179138177e+02 0.000000000000000000e+00
2.637489795909999657e+02 1.000000000000000000e+00
2.640616780045351675e+02 0.000000000000000000e+00
2.643488435374149503e+02 0.000000000000000000e+00
2.646643083900226543e+02 0.000000000000000000e+00
2.649652607709750782e+02 0.000000000000000000e+00
2.652847165532879785e+02 0.000000000000000000e+00
2.655878458049886603e+02 0.000000000000000000e+00
2.658606802721088229e+02 0.000000000000000000e+00
2.661665306122449124e+02 0.000000000000000000e+00
2.664751020408163527e+02 0.000000000000000000e+00
2.667782312925170345e+02 0.000000000000000000e+00
2.670753741496598650e+02 0.000000000000000000e+00
2.673810430839002379e+02 0.000000000000000000e+00
2.676959637188208490e+02 0.000000000000000000e+00
2.679925623582766434e+02 0.000000000000000000e+00
2.682784580498866376e+02 0.000000000000000000e+00
2.685683446712018281e+02 0.000000000000000000e+00
2.688879818594104449e+02 0.000000000000000000e+00
2.691863945578231210e+02 0.000000000000000000e+00
2.694978684807256286e+02 0.000000000000000000e+00
2.697948299319727994e+02 0.000000000000000000e+00
2.701055782312924975e+02 0.000000000000000000e+00
2.703996371882086009e+02 0.000000000000000000e+00
2.706813605442176822e+02 0.000000000000000000e+00
2.709826757369614256e+02 0.000000000000000000e+00
2.713023129251700425e+02 0.000000000000000000e+00
2.716023582766439972e+02 0.000000000000000000e+00
2.719094784580498754e+02 0.000000000000000000e+00
2.722131519274376501e+02 0.000000000000000000e+00
2.725162811791383319e+02 0.000000000000000000e+00
2.728121541950113169e+02 0.000000000000000000e+00
2.731132879818594006e+02 0.000000000000000000e+00
2.734020861678004621e+02 0.000000000000000000e+00
2.737248072562358061e+02 0.000000000000000000e+00
2.740166893424036516e+02 0.000000000000000000e+00
2.743261678004535042e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.758543310657596521e+02 0.000000000000000000e+00
2.761645351473923142e+02 0.000000000000000000e+00
2.764698412698412540e+02 0.000000000000000000e+00
2.767722448979591832e+02 0.000000000000000000e+00
2.770695691609977303e+02 0.000000000000000000e+00
2.773743310657596339e+02 0.000000000000000000e+00
2.776689342403628302e+02 0.000000000000000000e+00
2.779657142857142844e+02 0.000000000000000000e+00
2.782617687074829860e+02 0.000000000000000000e+00
2.785712471655328955e+02 0.000000000000000000e+00
2.788798185941043357e+02 0.000000000000000000e+00
2.791802267573696099e+02 0.000000000000000000e+00
2.794877551019999942e+02 1.000000000000000000e+00
2.797863038548752570e+02 0.000000000000000000e+00
2.800872562358276809e+02 0.000000000000000000e+00
2.803649886621315090e+02 0.000000000000000000e+00
2.806621315192743964e+02 0.000000000000000000e+00
2.809748752834466927e+02 0.000000000000000000e+00
2.812896145124716440e+02 0.000000000000000000e+00
2.815905668934240111e+02 0.000000000000000000e+00
2.818882539682539914e+02 0.000000000000000000e+00
2.821937414965986477e+02 0.000000000000000000e+00
2.824872562358276582e+02 0.000000000000000000e+00
2.827824036281178905e+02 0.000000000000000000e+00
2.830891609977324492e+02 0.000000000000000000e+00
2.834035374149659674e+02 0.000000000000000000e+00
2.837050340136054274e+02 0.000000000000000000e+00
2.840117913832199292e+02 0.000000000000000000e+00
2.843132879818593892e+02 0.000000000000000000e+00
2.846341950113378516e+02 0.000000000000000000e+00
2.849293424036281408e+02 0.000000000000000000e+00
2.852230385487528110e+02 0.000000000000000000e+00
2.855245351473922710e+02 0.000000000000000000e+00
2.858312925170068297e+02 0.000000000000000000e+00
2.861487528344671318e+02 0.000000000000000000e+00
2.864567800453514792e+02 0.000000000000000000e+00
2.867600907029478208e+02 0.000000000000000000e+00
2.870701133786848231e+02 0.000000000000000000e+00
2.873623582766439881e+02 0.000000000000000000e+00
2.876694784580498663e+02 0.000000000000000000e+00
2.879697052154194807e+02 0.000000000000000000e+00
2.882900680272109071e+02 0.000000000000000000e+00
2.885899319727890884e+02 0.000000000000000000e+00
2.889043083900226634e+02 0.000000000000000000e+00
2.891978231292516739e+02 0.000000000000000000e+00
2.895158276643990689e+02 0.000000000000000000e+00
2.898256689342403547e+02 0.000000000000000000e+00
2.901295238095237892e+02 0.000000000000000000e+00
2.904241269841269855e+02 0.000000000000000000e+00
2.907443083900226952e+02 0.000000000000000000e+00
2.910421768707482784e+02 0.000000000000000000e+00
2.913469387755101820e+02 0.000000000000000000e+00
2.916406349206349091e+02 0.000000000000000000e+00
2.919591836734693970e+02 0.000000000000000000e+00
2.922626757369614552e+02 0.000000000000000000e+00
2.925685260770974878e+02 0.000000000000000000e+00
2.928698412698412881e+02 0.000000000000000000e+00
2.931814965986394554e+02 0.000000000000000000e+00
2.934755102039999883e+02 1.000000000000000000e+00
2.937861224489795973e+02 0.000000000000000000e+00
2.940825396825396751e+02 0.000000000000000000e+00
2.943535600907029561e+02 0.000000000000000000e+00
2.946672108843537217e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.952903401360543967e+02 0.000000000000000000e+00
2.956067120181405699e+02 0.000000000000000000e+00
2.958829931972788927e+02 0.000000000000000000e+00
2.961852154195011622e+02 0.000000000000000000e+00
2.964872562358276582e+02 0.000000000000000000e+00
2.967941950113378766e+02 0.000000000000000000e+00
2.970714285710000127e+02 1.000000000000000000e+00
2.973755102040000224e+02 1.000000000000000000e+00
2.976653061220000041e+02 1.000000000000000000e+00
2.979734693870000228e+02 1.000000000000000000e+00
2.982734693870000342e+02 1.000000000000000000e+00
2.985795918359999632e+02 1.000000000000000000e+00
2.988857142850000059e+02 1.000000000000000000e+00
2.991897959180000157e+02 1.000000000000000000e+00
2.994959183670000016e+02 1.000000000000000000e+00
2.997979591829999890e+02 1.000000000000000000e+00
3.000979591830000004e+02 1.000000000000000000e+00
3.004122448969999937e+02 1.000000000000000000e+00
3.007183673459999795e+02 1.000000000000000000e+00
3.010142857140000388e+02 1.000000000000000000e+00
3.013142857139999933e+02 1.000000000000000000e+00
3.016183673459999568e+02 1.000000000000000000e+00
3.019244897949999995e+02 1.000000000000000000e+00
3.022326530610000077e+02 1.000000000000000000e+00
3.025346938769999952e+02 1.000000000000000000e+00
3.028428571420000139e+02 1.000000000000000000e+00
3.031571428569999966e+02 1.000000000000000000e+00
3.034653061220000154e+02 1.000000000000000000e+00
3.037612244890000284e+02 1.000000000000000000e+00
3.040720181405895914e+02 0.000000000000000000e+00
3.043633560090702872e+02 0.000000000000000000e+00
3.046793650793650841e+02 0.000000000000000000e+00
3.049737868480725638e+02 0.000000000000000000e+00
3.052890702947846080e+02 0.000000000000000000e+00
3.055863945578231551e+02 0.000000000000000000e+00
3.059011337868480496e+02 0.000000000000000000e+00
3.062002721088435351e+02 0.000000000000000000e+00
3.065195464852607756e+02 0.000000000000000000e+00
3.068186848072562611e+02 0.000000000000000000e+00
3.071194557823129117e+02 0.000000000000000000e+00
3.074169614512471753e+02 0.000000000000000000e+00
3.077396825396825193e+02 0.000000000000000000e+00
3.080409977324263195e+02 0.000000000000000000e+00
3.083473922902494451e+02 0.000000000000000000e+00
3.086545124716553232e+02 0.000000000000000000e+00
3.089716099773242490e+02 0.000000000000000000e+00
3.092798185941043130e+02 0.000000000000000000e+00
3.095909297052154443e+02 0.000000000000000000e+00
3.098967800453514769e+02 0.000000000000000000e+00
3.102135147392290264e+02 0.000000000000000000e+00
3.105217233560090904e+02 0.000000000000000000e+00
3.108239455782313030e+02 0.000000000000000000e+00
3.111244897949999881e+02 1.000000000000000000e+00
3.114370975056689304e+02 0.000000000000000000e+00
3.117382312925170140e+02 0.000000000000000000e+00
3.120480725623582998e+02 0.000000000000000000e+00
3.123668027210884475e+02 0.000000000000000000e+00
3.126697505668934127e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
3.156843537414965795e+02 0.000000000000000000e+00
3.159693424036281044e+02 0.000000000000000000e+00
3.162880725623582521e+02 0.000000000000000000e+00
3.165819501133786957e+02 0.000000000000000000e+00
3.168763718820861754e+02 0.000000000000000000e+00
3.171775510200000099e+02 1.000000000000000000e+00
3.174806349206349410e+02 0.000000000000000000e+00
3.178033560090702849e+02 0.000000000000000000e+00
3.181004988662131723e+02 0.000000000000000000e+00
3.183918367340000373e+02 1.000000000000000000e+00
3.186985941043083699e+02 0.000000000000000000e+00
3.190020861678004280e+02 0.000000000000000000e+00
3.193084807256236104e+02 0.000000000000000000e+00
3.196214058956916233e+02 0.000000000000000000e+00
3.199256235827664341e+02 0.000000000000000000e+00
3.202432653061224528e+02 0.000000000000000000e+00
3.205447619047619128e+02 0.000000000000000000e+00
3.208489795909999884e+02 1.000000000000000000e+00
3.211615419501133601e+02 0.000000000000000000e+00
3.214615873015873149e+02 0.000000000000000000e+00
3.217589115646258620e+02 0.000000000000000000e+00
3.220591836730000068e+02 1.000000000000000000e+00
3.223809523809524080e+02 0.000000000000000000e+00
3.226809977324263059e+02 0.000000000000000000e+00
3.229714285714285893e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
3.235702494331065964e+02 0.000000000000000000e+00
3.238793650793650727e+02 0.000000000000000000e+00
3.241576417233559937e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
3.247653061220000268e+02 1.000000000000000000e+00
3.250714285710000127e+02 1.000000000000000000e+00
3.253673469379999688e+02 1.000000000000000000e+00
3.256653061220000041e+02 1.000000000000000000e+00
3.259775510200000213e+02 1.000000000000000000e+00
3.262755102039999997e+02 1.000000000000000000e+00
3.265857142849999946e+02 1.000000000000000000e+00
3.268755102040000224e+02 1.000000000000000000e+00
3.271999999999999886e+02 0.000000000000000000e+00
3.274958730158730305e+02 0.000000000000000000e+00
3.278022675736961560e+02 0.000000000000000000e+00
3.281020408159999988e+02 1.000000000000000000e+00
3.284081632649999847e+02 1.000000000000000000e+00
3.286999999999999886e+02 1.000000000000000000e+00
3.290061224479999851e+02 1.000000000000000000e+00
3.293020408159999874e+02 1.000000000000000000e+00
3.296090702947846012e+02 0.000000000000000000e+00
3.299076643990929938e+02 0.000000000000000000e+00
3.302202267573696304e+02 0.000000000000000000e+00
3.305224489789999893e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
3.334844444444444207e+02 0.000000000000000000e+00
3.337906575963718865e+02 0.000000000000000000e+00
3.341010430839002083e+02 0.000000000000000000e+00
3.344012698412698228e+02 0.000000000000000000e+00
3.347016780045351538e+02 0.000000000000000000e+00
3.349973696145124791e+02 0.000000000000000000e+00
3.353081179138321772e+02 0.000000000000000000e+00
3.356137868480725501e+02 0.000000000000000000e+00
3.359063945578231483e+02 0.000000000000000000e+00
3.362084353741496443e+02 0.000000000000000000e+00
3.365061224479999851e+02 1.000000000000000000e+00
3.368235827664399267e+02 0.000000000000000000e+00
3.371187301587301590e+02 0.000000000000000000e+00
3.374289342403628211e+02 0.000000000000000000e+00
3.377183673459999795e+02 1.000000000000000000e+00
3.380285714280000207e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
3.386574149659863906e+02 0.000000000000000000e+00
3.389549206349206543e+02 0.000000000000000000e+00
3.392662131519274453e+02 0.000000000000000000e+00
3.395678911564625650e+02 0.000000000000000000e+00
3.398784580498866035e+02 0.000000000000000000e+00
3.401591836729999727e+02 1.000000000000000000e+00
3.404740136054421669e+02 0.000000000000000000e+00
3.407704308390022447e+02 0.000000000000000000e+00
3.410481632653061297e+02 0.000000000000000000e+00
3.413743310657596339e+02 0.000000000000000000e+00
3.416852607709750487e+02 0.000000000000000000e+00
3.419920181405895505e+02 0.000000000000000000e+00
3.423036734693877747e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
3.431960090702947923e+02 0.000000000000000000e+00
3.434797278911564717e+02 0.000000000000000000e+00
3.437864852607709736e+02 0.000000000000000000e+00
3.440979591836734812e+02 0.000000000000000000e+00
3.444021768707482920e+02 0.000000000000000000e+00
3.447123809523809541e+02 0.000000000000000000e+00
3.450000000000000000e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
3.456163265299999807e+02 1.000000000000000000e+00
3.459265306122449033e+02 0.000000000000000000e+00
3.462222222222222285e+02 0.000000000000000000e+00
3.465395011337868709e+02 0.000000000000000000e+00
3.468473469387755017e+02 0.000000000000000000e+00
3.471455782312925180e+02 0.000000000000000000e+00
3.474499773242630454e+02 0.000000000000000000e+00
3.477814058956915915e+02 0.000000000000000000e+00
3.480734693869999887e+02 1.000000000000000000e+00
3.483798639455782222e+02 0.000000000000000000e+00
3.486820861678004349e+02 0.000000000000000000e+00
3.489901133786847822e+02 0.000000000000000000e+00
3.493061224489795791e+02 0.000000000000000000e+00
3.496079818594104154e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
3.502216780045351356e+02 0.000000000000000000e+00
3.505182766439909301e+02 0.000000000000000000e+00
3.508308390022675667e+02 0.000000000000000000e+00
3.511230839002267317e+02 0.000000000000000000e+00
3.514485260770974833e+02 0.000000000000000000e+00
3.517396825396825193e+02 0.000000000000000000e+00
3.520555102040816564e+02 0.000000000000000000e+00
3.523640816326530398e+02 0.000000000000000000e+00
3.526505215419501269e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
3.538978684807256059e+02 0.000000000000000000e+00
3.541819501133786616e+02 0.000000000000000000e+00
3.544798185941043016e+02 0.000000000000000000e+00
3.547800453514739161e+02 0.000000000000000000e+00
3.550848072562358198e+02 0.000000000000000000e+00
3.553864852607709963e+02 0.000000000000000000e+00
3.556734693877551194e+02 0.000000000000000000e+00
3.559811337868480905e+02 0.000000000000000000e+00
3.562898866213151905e+02 0.000000000000000000e+00
3.565935600907029652e+02 0.000000000000000000e+00
3.569001360544217505e+02 0.000000000000000000e+00
3.571900226757369410e+02 0.000000000000000000e+00
3.574886167800453336e+02 0.000000000000000000e+00
3.577915646258503557e+02 0.000000000000000000e+00
3.581061224489795904e+02 0.000000000000000000e+00
3.584048979591836996e+02 0.000000000000000000e+00
3.587121995464852375e+02 0.000000000000000000e+00
3.590204081632653015e+02 0.000000000000000000e+00
3.593306122448979636e+02 0.000000000000000000e+00
3.596306122440000195e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
3.602285714280000093e+02 1.000000000000000000e+00
3.605369614512471799e+02 0.000000000000000000e+00
3.608322902494331288e+02 0.000000000000000000e+00
3.611414058956916051e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
3.632518820861678250e+02 0.000000000000000000e+00
3.635539229024943211e+02 0.000000000000000000e+00
3.638501587301587392e+02 0.000000000000000000e+00
3.641476643990929460e+02 0.000000000000000000e+00
3.644408163260000038e+02 1.000000000000000000e+00
3.647428571419999912e+02 1.000000000000000000e+00
3.650612244890000397e+02 1.000000000000000000e+00
3.653612244889999943e+02 1.000000000000000000e+00
3.656530612239999982e+02 1.000000000000000000e+00
3.659653061219999586e+02 1.000000000000000000e+00
3.662591836730000523e+02 1.000000000000000000e+00
3.665632653060000052e+02 1.000000000000000000e+00
3.668510204080000108e+02 1.000000000000000000e+00
3.671612244890000056e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
3.677750566893424207e+02 0.000000000000000000e+00
3.680709297052154056e+02 0.000000000000000000e+00
3.683751473922902733e+02 0.000000000000000000e+00
3.686713832199546346e+02 0.000000000000000000e+00
3.689839455782312712e+02 0.000000000000000000e+00
3.692653061219999699e+02 1.000000000000000000e+00
3.695653061219999813e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
3.725676190476190754e+02 0.000000000000000000e+00
3.728614965986394623e+02 0.000000000000000000e+00
3.731666213151927423e+02 0.000000000000000000e+00
3.734643083900226657e+02 0.000000000000000000e+00
3.737552834467120420e+02 0.000000000000000000e+00
3.740584126984127238e+02 0.000000000000000000e+00
3.743617233560090654e+02 0.000000000000000000e+00
3.746679365079365311e+02 0.000000000000000000e+00
3.749665306122449238e+02 0.000000000000000000e+00
3.752547845804988924e+02 0.000000000000000000e+00
3.755707936507936324e+02 0.000000000000000000e+00
3.758862585034013364e+02 0.000000000000000000e+00
3.761852154195011622e+02 0.000000000000000000e+00
3.764897959180000271e+02 1.000000000000000000e+00
3.768020408159999874e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
3.774213151927437480e+02 0.000000000000000000e+00
3.777346031746031940e+02 0.000000000000000000e+00
3.780350113378684682e+02 0.000000000000000000e+00
3.783314285714285461e+02 0.000000000000000000e+00
3.786358276643990735e+02 0.000000000000000000e+00
3.789326530609999963e+02 1.000000000000000000e+00
3.792428571419999912e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
3.798802721088435419e+02 0.000000000000000000e+00
3.802000907029478185e+02 0.000000000000000000e+00
3.804856235827664364e+02 0.000000000000000000e+00
3.807802267573696327e+02 0.000000000000000000e+00
3.810848072562358198e+02 0.000000000000000000e+00
3.813877551019999714e+02 1.000000000000000000e+00
3.816897959180000157e+02 1.000000000000000000e+00
3.819836734689999957e+02 1.000000000000000000e+00
3.822942403628117631e+02 0.000000000000000000e+00
3.826031746031745797e+02 0.000000000000000000e+00
3.829024943310657818e+02 0.000000000000000000e+00
3.832027210884353963e+02 0.000000000000000000e+00
3.834889795918367099e+02 0.000000000000000000e+00
3.837816326530000310e+02 1.000000000000000000e+00
3.840918367340000259e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
3.847083900226757578e+02 0.000000000000000000e+00
3.850180498866213270e+02 0.000000000000000000e+00
3.853168253968253794e+02 0.000000000000000000e+00
3.856081632649999733e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
3.864979591830000345e+02 1.000000000000000000e+00
3.868183673460000023e+02 1.000000000000000000e+00
3.871138321995464935e+02 0.000000000000000000e+00
3.874287528344671045e+02 0.000000000000000000e+00
3.877298866213151882e+02 0.000000000000000000e+00
3.880170521539999982e+02 1.000000000000000000e+00
3.883218140580000295e+02 1.000000000000000000e+00
3.886149659859999588e+02 1.000000000000000000e+00
3.889197278909999795e+02 1.000000000000000000e+00
3.892128798180000331e+02 1.000000000000000000e+00
3.895205442169999515e+02 1.000000000000000000e+00
3.898165986390000057e+02 1.000000000000000000e+00
3.901184580490000258e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
3.919033106575963643e+02 0.000000000000000000e+00
3.922176870748299393e+02 0.000000000000000000e+00
3.925300680272108593e+02 0.000000000000000000e+00
3.928331972789115412e+02 0.000000000000000000e+00
3.931272562358276446e+02 0.000000000000000000e+00
3.934242176870748153e+02 0.000000000000000000e+00
3.937302494331065645e+02 0.000000000000000000e+00
3.940223129251700698e+02 0.000000000000000000e+00
3.943219954648525913e+02 0.000000000000000000e+00
3.946207709750567005e+02 0.000000000000000000e+00
3.949173696145124950e+02 0.000000000000000000e+00
3.952088888888889073e+02 0.000000000000000000e+00
3.955058503401360781e+02 0.000000000000000000e+00
3.957937414965986136e+02 0.000000000000000000e+00
3.961099319727891270e+02 0.000000000000000000e+00
3.964110657596372107e+02 0.000000000000000000e+00
3.967009523809524012e+02 0.000000000000000000e+00
3.969970068027211028e+02 0.000000000000000000e+00
3.972974149659863770e+02 0.000000000000000000e+00
3.975989115646258369e+02 0.000000000000000000e+00
3.978938775510204096e+02 0.000000000000000000e+00
3.981886621315192656e+02 0.000000000000000000e+00
3.984992290249433040e+02 0.000000000000000000e+00
3.987787755102040705e+02 0.000000000000000000e+00
3.990804535147392471e+02 0.000000000000000000e+00
3.993768707482993250e+02 0.000000000000000000e+00
3.996751020408163413e+02 0.000000000000000000e+00
3.999655328798185678e+02 0.000000000000000000e+00
4.002771882086167921e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
4.011619047619047365e+02 0.000000000000000000e+00
4.014508843537415146e+02 0.000000000000000000e+00
4.017449433106576180e+02 0.000000000000000000e+00
4.020449886621315159e+02 0.000000000000000000e+00
4.023366893424036448e+02 0.000000000000000000e+00
4.026370975056689190e+02 0.000000000000000000e+00
4.029248072562358516e+02 0.000000000000000000e+00
4.032272108843537239e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
4.038113378684807344e+02 0.000000000000000000e+00
4.040959637188208831e+02 0.000000000000000000e+00
4.043929251700680538e+02 0.000000000000000000e+00
4.046889795918367554e+02 0.000000000000000000e+00
4.049960997732426335e+02 0.000000000000000000e+00
4.052859863945578240e+02 0.000000000000000000e+00
4.055825850340136185e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
4.061683446712017940e+02 0.000000000000000000e+00
4.064749206349206361e+02 0.000000000000000000e+00
4.067787755102040705e+02 0.000000000000000000e+00
4.070726530612245142e+02 0.000000000000000000e+00
4.073792290249432995e+02 0.000000000000000000e+00
4.076633106575963552e+02 0.000000000000000000e+00
4.079653514739229081e+02 0.000000000000000000e+00
4.082657596371881823e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
4.112306575963718842e+02 0.000000000000000000e+00
4.115207256235827913e+02 0.000000000000000000e+00
4.117846712018140352e+02 0.000000000000000000e+00
4.120810884353741699e+02 0.000000000000000000e+00
4.123738775510204277e+02 0.000000000000000000e+00
4.126737414965986659e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
4.138806349206349182e+02 0.000000000000000000e+00
4.141748752834467382e+02 0.000000000000000000e+00
4.144754648526077290e+02 0.000000000000000000e+00
4.147606349199999727e+02 1.000000000000000000e+00
4.150748299319727721e+02 0.000000000000000000e+00
4.153743310657596339e+02 0.000000000000000000e+00
4.156767346938775631e+02 0.000000000000000000e+00
4.159767800449999982e+02 1.000000000000000000e+00
4.162786394550000182e+02 1.000000000000000000e+00
4.165775963709999701e+02 1.000000000000000000e+00
4.168751020408163299e+02 0.000000000000000000e+00
4.171597278911564786e+02 0.000000000000000000e+00
4.174800907029478481e+02 0.000000000000000000e+00
4.177792290240000170e+02 1.000000000000000000e+00
4.180752834459999576e+02 1.000000000000000000e+00
4.183597278909999773e+02 1.000000000000000000e+00
4.186731972780000319e+02 1.000000000000000000e+00
4.189721541949999732e+02 1.000000000000000000e+00
4.192682086159999812e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
4.204732879818594142e+02 0.000000000000000000e+00
4.207537414965986500e+02 0.000000000000000000e+00
4.210635827664399358e+02 0.000000000000000000e+00
4.213527437641723168e+02 0.000000000000000000e+00
4.216471655328797965e+02 0.000000000000000000e+00
4.219559183669999811e+02 1.000000000000000000e+00
4.222635827659999563e+02 1.000000000000000000e+00
4.225567346930000099e+02 1.000000000000000000e+00
4.228549659863945749e+02 0.000000000000000000e+00
4.231488435374149617e+02 0.000000000000000000e+00
4.234621315192743509e+02 0.000000000000000000e+00
4.237612698410000007e+02 1.000000000000000000e+00
4.240689342399999759e+02 1.000000000000000000e+00
4.243649886619999734e+02 1.000000000000000000e+00
4.246699319727891293e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
4.252829024943310401e+02 0.000000000000000000e+00
4.255724263030000429e+02 1.000000000000000000e+00
4.258868027210884293e+02 0.000000000000000000e+00
4.261823129251700948e+02 0.000000000000000000e+00
4.264769160997732342e+02 0.000000000000000000e+00
4.267653514730000097e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
4.307646258503401100e+02 0.000000000000000000e+00
4.310496145124716350e+02 0.000000000000000000e+00
4.313520181405895642e+02 0.000000000000000000e+00
4.316299319719999517e+02 1.000000000000000000e+00
4.319470294784580346e+02 0.000000000000000000e+00
4.322351020408163436e+02 0.000000000000000000e+00
4.325389569160997780e+02 0.000000000000000000e+00
4.328375510204081706e+02 0.000000000000000000e+00
4.331484807256235854e+02 0.000000000000000000e+00
4.334468934239999953e+02 1.000000000000000000e+00
4.337458503400000041e+02 1.000000000000000000e+00
4.340360997730000463e+02 1.000000000000000000e+00
4.343512018140589817e+02 0.000000000000000000e+00
4.346479818594104358e+02 0.000000000000000000e+00
4.349558276643990666e+02 0.000000000000000000e+00
4.352551473919999694e+02 1.000000000000000000e+00
4.355675283446711887e+02 0.000000000000000000e+00
4.358750113378685000e+02 0.000000000000000000e+00
4.361788662131519345e+02 0.000000000000000000e+00
4.364800000000000182e+02 1.000000000000000000e+00
4.367976417233560369e+02 0.000000000000000000e+00
4.371000453514739092e+02 0.000000000000000000e+00
4.374002721088435237e+02 0.000000000000000000e+00
4.376961451239999974e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
4.395285260770975242e+02 0.000000000000000000e+00
4.398302040816326439e+02 0.000000000000000000e+00
4.401258956916099692e+02 0.000000000000000000e+00
4.404290249433106510e+02 0.000000000000000000e+00
4.407205442169999969e+02 1.000000000000000000e+00
4.410169614512471412e+02 0.000000000000000000e+00
4.413311564625850565e+02 0.000000000000000000e+00
4.416335600907029288e+02 0.000000000000000000e+00
4.419345124716553528e+02 0.000000000000000000e+00
4.422369160997732251e+02 0.000000000000000000e+00
4.425260770975056630e+02 0.000000000000000000e+00
4.428471655328798420e+02 0.000000000000000000e+00
4.431470294780000359e+02 1.000000000000000000e+00
4.434546938769999542e+02 1.000000000000000000e+00
4.437420408159999852e+02 1.000000000000000000e+00
4.440555102040000293e+02 1.000000000000000000e+00
4.443660770969999589e+02 1.000000000000000000e+00
4.446679365069999790e+02 1.000000000000000000e+00
4.449610884350000219e+02 1.000000000000000000e+00
4.452803628109999750e+02 1.000000000000000000e+00
4.455909297050000077e+02 1.000000000000000000e+00
4.458927891150000278e+02 1.000000000000000000e+00
4.461772335599999906e+02 1.000000000000000000e+00
4.464941496598639219e+02 0.000000000000000000e+00
4.468125170068026932e+02 0.000000000000000000e+00
4.471212698412698501e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
4.478784580498866035e+02 0.000000000000000000e+00
4.481951927437641530e+02 0.000000000000000000e+00
4.484839909297052145e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
4.498501587301587392e+02 0.000000000000000000e+00
4.501797732426304037e+02 0.000000000000000000e+00
4.504714739229024758e+02 0.000000000000000000e+00
4.507669841269841413e+02 0.000000000000000000e+00
4.510563265299999784e+02 1.000000000000000000e+00
4.513699773242630613e+02 0.000000000000000000e+00
4.516812698412698523e+02 0.000000000000000000e+00
4.519818594104308431e+02 0.000000000000000000e+00
4.522840816319999817e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
4.529139229019999675e+02 1.000000000000000000e+00
4.532252154195011258e+02 0.000000000000000000e+00
4.535279818594104313e+02 0.000000000000000000e+00
4.538336507936508042e+02 0.000000000000000000e+00
4.541213605440000265e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
4.547105668930000206e+02 1.000000000000000000e+00
4.550331065759636999e+02 0.000000000000000000e+00
4.553333333333333144e+02 0.000000000000000000e+00
4.556455328798185747e+02 0.000000000000000000e+00
4.559383219950000239e+02 1.000000000000000000e+00
4.562488888880000104e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
4.586588662131519527e+02 0.000000000000000000e+00
4.589783219954648530e+02 0.000000000000000000e+00
4.592848979591836951e+02 0.000000000000000000e+00
4.595717006802721016e+02 0.000000000000000000e+00
4.598829931972788927e+02 0.000000000000000000e+00
4.601759637180000482e+02 1.000000000000000000e+00
4.604792743764172087e+02 0.000000000000000000e+00
4.607876643990929892e+02 0.000000000000000000e+00
4.611027664399093169e+02 0.000000000000000000e+00
4.614153287980000187e+02 1.000000000000000000e+00
4.617113832190000267e+02 1.000000000000000000e+00
4.619987301580000576e+02 1.000000000000000000e+00
4.623180045350000000e+02 1.000000000000000000e+00
4.626314739219999979e+02 1.000000000000000000e+00
4.629242630385487587e+02 0.000000000000000000e+00
4.632391836734693698e+02 0.000000000000000000e+00
4.635336054421768495e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
4.641407709750000095e+02 1.000000000000000000e+00
4.644397278909999613e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
4.650608616780000375e+02 1.000000000000000000e+00
4.653685260769999559e+02 1.000000000000000000e+00
4.656616780040000094e+02 1.000000000000000000e+00
4.659664399090000302e+02 1.000000000000000000e+00
4.662828117909999719e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
4.683706122448979841e+02 0.000000000000000000e+00
4.686706575963718819e+02 0.000000000000000000e+00
4.689781405895691364e+02 0.000000000000000000e+00
4.692946938775510262e+02 0.000000000000000000e+00
4.695858503401360622e+02 0.000000000000000000e+00
4.698802721088435419e+02 0.000000000000000000e+00
4.701899319727891111e+02 0.000000000000000000e+00
4.705032199546485003e+02 0.000000000000000000e+00
4.708079818594104040e+02 0.000000000000000000e+00
4.710987755102040637e+02 0.000000000000000000e+00
4.713890249433106305e+02 0.000000000000000000e+00
4.716805442176870997e+02 0.000000000000000000e+00
4.719856689342403797e+02 0.000000000000000000e+00
4.722931519274376342e+02 0.000000000000000000e+00
4.725904761904761813e+02 0.000000000000000000e+00
4.728883446712018213e+02 0.000000000000000000e+00
4.732038095238095252e+02 0.000000000000000000e+00
4.734944217687074683e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
4.741115646258503489e+02 0.000000000000000000e+00
4.744150566893424070e+02 0.000000000000000000e+00
4.747002267573695917e+02 0.000000000000000000e+00
4.750028117913832375e+02 0.000000000000000000e+00
4.753008616780000466e+02 1.000000000000000000e+00
4.755958276643991098e+02 0.000000000000000000e+00
4.758969614512471935e+02 0.000000000000000000e+00
4.761944671201814003e+02 0.000000000000000000e+00
4.764985034013605514e+02 0.000000000000000000e+00
4.768043537414965840e+02 0.000000000000000000e+00
4.770935147392290219e+02 0.000000000000000000e+00
4.773919274376416979e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
4.789188208616780003e+02 0.000000000000000000e+00
4.792208616780045531e+02 0.000000000000000000e+00
4.795147392290249400e+02 0.000000000000000000e+00
4.798176870748299052e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
4.812961451247165314e+02 0.000000000000000000e+00
4.816197732426304015e+02 0.000000000000000000e+00
4.819116553287981901e+02 0.000000000000000000e+00
4.822115192743764283e+02 0.000000000000000000e+00
4.825048526069999753e+02 1.000000000000000000e+00
4.828067120180000416e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
4.837228117913832079e+02 0.000000000000000000e+00
4.840214058956916006e+02 0.000000000000000000e+00
4.843096598639455692e+02 0.000000000000000000e+00
4.846062585034013637e+02 0.000000000000000000e+00
4.849023129249999897e+02 1.000000000000000000e+00
4.852029024943310560e+02 0.000000000000000000e+00
4.855024036281179178e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
4.861035827664398994e+02 0.000000000000000000e+00
4.864041723356008902e+02 0.000000000000000000e+00
4.866917006802721062e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
4.942035374149659788e+02 0.000000000000000000e+00
4.945171882086168011e+02 0.000000000000000000e+00
4.948170521541950393e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
4.966106122448979363e+02 0.000000000000000000e+00
4.969126530612244892e+02 0.000000000000000000e+00
4.972183219954648621e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
4.989837641723356114e+02 0.000000000000000000e+00
4.993014058956916301e+02 0.000000000000000000e+00
4.996003628117913991e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
5.010866213150000021e+02 1.000000000000000000e+00
5.013681632650000211e+02 1.000000000000000000e+00
5.017019501130000094e+02 1.000000000000000000e+00
5.019863945569999828e+02 1.000000000000000000e+00
5.022998639450000269e+02 1.000000000000000000e+00
5.025814058949999890e+02 1.000000000000000000e+00
5.028948752830000331e+02 1.000000000000000000e+00
5.032112471649999748e+02 1.000000000000000000e+00
5.035102040809999835e+02 1.000000000000000000e+00
5.037986394557823360e+02 0.000000000000000000e+00
5.041173696145124836e+02 0.000000000000000000e+00
5.044157823129251597e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
5.055970975050000220e+02 1.000000000000000000e+00
5.058873469380000074e+02 1.000000000000000000e+00
5.061815873009999791e+02 1.000000000000000000e+00
5.064765532869999447e+02 1.000000000000000000e+00
5.067707482989999903e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
5.073763265299999716e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
5.079597278910000000e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
5.085619954640000060e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
5.100408163259999696e+02 1.000000000000000000e+00
5.103441269840000132e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
5.112442630385487519e+02 0.000000000000000000e+00
5.115541043083900377e+02 0.000000000000000000e+00
5.118354648526076858e+02 0.000000000000000000e+00
5.121378684799999519e+02 1.000000000000000000e+00
5.124063492059999589e+02 1.000000000000000000e+00
5.127096598630000699e+02 1.000000000000000000e+00
5.130115192739999657e+02 1.000000000000000000e+00
5.133220861669999522e+02 1.000000000000000000e+00
5.136150566893423957e+02 0.000000000000000000e+00
5.138942403628118427e+02 0.000000000000000000e+00
5.142176870748298825e+02 0.000000000000000000e+00
5.145222675730000219e+02 1.000000000000000000e+00
5.148117913832199974e+02 0.000000000000000000e+00
5.151123809523809314e+02 0.000000000000000000e+00
5.154057142857143390e+02 0.000000000000000000e+00
5.157191836734693879e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
5.174826303854874823e+02 0.000000000000000000e+00
5.177703401360544149e+02 0.000000000000000000e+00
5.180585941043084404e+02 0.000000000000000000e+00
5.183492063490000419e+02 1.000000000000000000e+00
5.186572335600907309e+02 0.000000000000000000e+00
5.189476643990930143e+02 0.000000000000000000e+00
5.192486167800453813e+02 0.000000000000000000e+00
5.195274376417233952e+02 0.000000000000000000e+00
5.198385487528344129e+02 0.000000000000000000e+00
5.201269841260000248e+02 1.000000000000000000e+00
5.204355555555555384e+02 0.000000000000000000e+00
5.207263492060000090e+02 0.000000000000000000e+00
5.210327437641723236e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
5.216413605442177186e+02 0.000000000000000000e+00
5.219326984126984144e+02 0.000000000000000000e+00
5.222407256235827617e+02 0.000000000000000000e+00
5.225365986394557467e+02 0.000000000000000000e+00
5.228386394557822996e+02 0.000000000000000000e+00
5.231339682530000346e+02 1.000000000000000000e+00
5.234474376409999650e+02 1.000000000000000000e+00
5.237405895690000079e+02 1.000000000000000000e+00
5.240482539680000400e+02 1.000000000000000000e+00
5.243457596370000147e+02 1.000000000000000000e+00
5.246490702940000119e+02 1.000000000000000000e+00
5.249567346930000440e+02 1.000000000000000000e+00
5.252527891150000414e+02 1.000000000000000000e+00
5.255430385480000268e+02 1.000000000000000000e+00
5.258565079359999572e+02 1.000000000000000000e+00
5.261569160990000000e+02 1.000000000000000000e+00
5.264573242630000323e+02 1.000000000000000000e+00
5.267533786840000403e+02 1.000000000000000000e+00
5.270639455780000162e+02 1.000000000000000000e+00
5.273730612240000255e+02 1.000000000000000000e+00
5.276662131509999654e+02 1.000000000000000000e+00
5.279492063490000646e+02 1.000000000000000000e+00
5.282626757360000056e+02 1.000000000000000000e+00
5.285714285709999558e+02 1.000000000000000000e+00
5.288693877550000479e+02 1.000000000000000000e+00
5.291642857140000160e+02 1.000000000000000000e+00
5.294816326530000197e+02 1.000000000000000000e+00
5.297846938769999952e+02 1.000000000000000000e+00
5.300908163259999810e+02 1.000000000000000000e+00
5.303877551019999146e+02 1.000000000000000000e+00
5.307078458049886649e+02 0.000000000000000000e+00
5.310104308390023107e+02 0.000000000000000000e+00
5.313046712018140170e+02 0.000000000000000000e+00
5.316163265306122412e+02 0.000000000000000000e+00
5.319278004535146920e+02 0.000000000000000000e+00
5.322469387749999896e+02 1.000000000000000000e+00
5.325428571420000026e+02 1.000000000000000000e+00
5.328489795909999884e+02 1.000000000000000000e+00
5.331686167800453404e+02 0.000000000000000000e+00
5.334632199546484799e+02 0.000000000000000000e+00
5.337565532879818875e+02 0.000000000000000000e+00
5.340404535147392835e+02 0.000000000000000000e+00
5.343673469387755404e+02 0.000000000000000000e+00
5.346742857142857019e+02 0.000000000000000000e+00
5.349663492063491503e+02 0.000000000000000000e+00
5.352500000000000000e+02 1.000000000000000000e+00
5.355683673459999454e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
5.368177777777777919e+02 0.000000000000000000e+00
5.371250793650793867e+02 0.000000000000000000e+00
5.374069841269840708e+02 0.000000000000000000e+00
5.376932426303854982e+02 0.000000000000000000e+00
5.380126984126984553e+02 0.000000000000000000e+00
5.383107482993196982e+02 0.000000000000000000e+00
5.386093424036281476e+02 0.000000000000000000e+00
5.388941496598639560e+02 0.000000000000000000e+00
5.392166893424035834e+02 0.000000000000000000e+00
5.395245351473922710e+02 0.000000000000000000e+00
5.398283900226757623e+02 0.000000000000000000e+00
5.401157369614512618e+02 0.000000000000000000e+00
5.404234013605441760e+02 0.000000000000000000e+00
5.407375963718820913e+02 0.000000000000000000e+00
5.410320181405895710e+02 0.000000000000000000e+00
5.413226303854875141e+02 0.000000000000000000e+00
5.416324716553287999e+02 0.000000000000000000e+00
5.419397959180000726e+02 1.000000000000000000e+00
5.422469387749999896e+02 1.000000000000000000e+00
5.425357142850000400e+02 1.000000000000000000e+00
5.428460770975057130e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
5.434682993197278620e+02 0.000000000000000000e+00
5.437755102040000565e+02 1.000000000000000000e+00
5.440790929705215149e+02 0.000000000000000000e+00
5.443827664399093464e+02 0.000000000000000000e+00
5.446846258503401259e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
5.459129251700679788e+02 0.000000000000000000e+00
5.462236734693877906e+02 0.000000000000000000e+00
5.465306122448979522e+02 0.000000000000000000e+00
5.468380952380952067e+02 0.000000000000000000e+00
5.471437641723356364e+02 0.000000000000000000e+00
5.474312925170067956e+02 0.000000000000000000e+00
5.477467573696145564e+02 0.000000000000000000e+00
5.480531519274376251e+02 0.000000000000000000e+00
5.483481179138321977e+02 0.000000000000000000e+00
5.486408163259999355e+02 1.000000000000000000e+00
5.489605442176871293e+02 0.000000000000000000e+00
5.492680272108843837e+02 0.000000000000000000e+00
5.495622675736960900e+02 0.000000000000000000e+00
5.498559637188208171e+02 0.000000000000000000e+00
5.501683446712017940e+02 0.000000000000000000e+00
5.504705668934240066e+02 0.000000000000000000e+00
5.507680725623582703e+02 0.000000000000000000e+00
5.510516099773242331e+02 0.000000000000000000e+00
5.513658049886621484e+02 0.000000000000000000e+00
5.516609523809523807e+02 0.000000000000000000e+00
5.519588208616779639e+02 0.000000000000000000e+00
5.522429024943310196e+02 0.000000000000000000e+00
5.525618140589568839e+02 0.000000000000000000e+00
5.528595011337868073e+02 0.000000000000000000e+00
5.531568253968254112e+02 0.000000000000000000e+00
5.534434467120181580e+02 0.000000000000000000e+00
5.537572789115646401e+02 0.000000000000000000e+00
5.540468027210883974e+02 0.000000000000000000e+00
5.543499319727891361e+02 0.000000000000000000e+00
5.546648526077098040e+02 0.000000000000000000e+00
5.549673469379999915e+02 1.000000000000000000e+00
5.552558730158730214e+02 0.000000000000000000e+00
5.555649886621315545e+02 0.000000000000000000e+00
5.558624943310657045e+02 0.000000000000000000e+00
5.561696145124716395e+02 0.000000000000000000e+00
5.564667573696144700e+02 0.000000000000000000e+00
5.567709750566893945e+02 0.000000000000000000e+00
5.570572335600907081e+02 0.000000000000000000e+00
5.573714285714286234e+02 0.000000000000000000e+00
5.576809070294784760e+02 0.000000000000000000e+00
5.579894784580499163e+02 0.000000000000000000e+00
5.582806349206349523e+02 0.000000000000000000e+00
5.585955555555555065e+02 0.000000000000000000e+00
5.588992290249433381e+02 0.000000000000000000e+00
5.592079818594104381e+02 0.000000000000000000e+00
5.595074829931972999e+02 0.000000000000000000e+00
5.598086167800453268e+02 0.000000000000000000e+00
5.601190022675737055e+02 0.000000000000000000e+00
5.604217687074830110e+02 0.000000000000000000e+00
5.607196371882085941e+02 0.000000000000000000e+00
5.610345578231292620e+02 0.000000000000000000e+00
5.613293424036280612e+02 0.000000000000000000e+00
5.616377324263038417e+02 0.000000000000000000e+00
5.619314285714285688e+02 0.000000000000000000e+00
5.622329251700680288e+02 0.000000000000000000e+00
5.625387755100000504e+02 0.000000000000000000e+00
5.628471655328797851e+02 0.000000000000000000e+00
5.631486621315192451e+02 0.000000000000000000e+00
5.634577777777777783e+02 0.000000000000000000e+00
5.637690702947845693e+02 0.000000000000000000e+00
5.640629478458049562e+02 0.000000000000000000e+00
5.643562811791383638e+02 0.000000000000000000e+00
5.646536054421768540e+02 0.000000000000000000e+00
5.649558276643990666e+02 0.000000000000000000e+00
5.652647619047619401e+02 0.000000000000000000e+00
5.655560997732426358e+02 0.000000000000000000e+00
5.658592290249432608e+02 0.000000000000000000e+00
5.661736054421768358e+02 0.000000000000000000e+00
5.664725623582766048e+02 0.000000000000000000e+00
5.667555555555555884e+02 0.000000000000000000e+00
5.670512471655329136e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
5.676540589569160602e+02 0.000000000000000000e+00
5.679726077097506050e+02 0.000000000000000000e+00
5.682713832199546005e+02 0.000000000000000000e+00
5.685667120181406062e+02 0.000000000000000000e+00
5.688678458049886331e+02 0.000000000000000000e+00
5.691762358276644136e+02 0.000000000000000000e+00
5.694759183673469352e+02 0.000000000000000000e+00
5.697701587301587551e+02 0.000000000000000000e+00
5.700580498866213475e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
5.706614058956915869e+02 0.000000000000000000e+00
5.709721541950112851e+02 0.000000000000000000e+00
5.712763718820862096e+02 0.000000000000000000e+00
5.715771428571428032e+02 0.000000000000000000e+00
5.718889795918366872e+02 0.000000000000000000e+00
5.721826530609999963e+02 1.000000000000000000e+00
5.724711111111110995e+02 0.000000000000000000e+00
5.727629931972788881e+02 0.000000000000000000e+00
5.730741043083900195e+02 0.000000000000000000e+00
5.733765079365078918e+02 0.000000000000000000e+00
5.736747392290249081e+02 0.000000000000000000e+00
5.739651700680271915e+02 0.000000000000000000e+00
5.742681179138321568e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
5.754679365079365425e+02 0.000000000000000000e+00
5.757560090702947946e+02 0.000000000000000000e+00
5.760565986394557285e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
5.781948979590000590e+02 1.000000000000000000e+00
5.784856235827664932e+02 0.000000000000000000e+00
5.787693424036281158e+02 0.000000000000000000e+00
5.790820861678004121e+02 0.000000000000000000e+00
5.793897959180000043e+02 1.000000000000000000e+00
5.796846938769999724e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
5.803174603174603590e+02 0.000000000000000000e+00
5.806318367346939340e+02 0.000000000000000000e+00
5.809248072562357947e+02 0.000000000000000000e+00
5.812166893424035834e+02 0.000000000000000000e+00
5.815307029478458389e+02 0.000000000000000000e+00
5.818275510199999871e+02 1.000000000000000000e+00
5.821306122439999626e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
5.830581632649999619e+02 1.000000000000000000e+00
5.833540816319999749e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
5.852025396825397365e+02 0.000000000000000000e+00
5.854833560090703486e+02 0.000000000000000000e+00
5.857839455782312825e+02 0.000000000000000000e+00
5.860785714280000320e+02 1.000000000000000000e+00
5.863880272108843883e+02 0.000000000000000000e+00
5.866831746031746206e+02 0.000000000000000000e+00
5.869886621315192770e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
5.876145124716553028e+02 0.000000000000000000e+00
5.879109297052153806e+02 0.000000000000000000e+00
5.882077097505668917e+02 0.000000000000000000e+00
5.885119274376417025e+02 0.000000000000000000e+00
5.888235827664399267e+02 0.000000000000000000e+00
5.891223582766440359e+02 0.000000000000000000e+00
5.894398185941042811e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
5.900535147392290583e+02 0.000000000000000000e+00
5.903588208616780548e+02 0.000000000000000000e+00
5.906530612244897611e+02 0.000000000000000000e+00
5.909471201814059214e+02 0.000000000000000000e+00
5.912640362811791874e+02 0.000000000000000000e+00
5.915586394557823269e+02 0.000000000000000000e+00
5.918653968253968287e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
5.924965079365078964e+02 0.000000000000000000e+00
5.927865759637188603e+02 0.000000000000000000e+00
5.930907936507936711e+02 0.000000000000000000e+00
5.933850340136054911e+02 0.000000000000000000e+00
5.936937868480725911e+02 0.000000000000000000e+00
5.940032653061224437e+02 0.000000000000000000e+00
5.943092970521541929e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
5.949193650793650932e+02 0.000000000000000000e+00
5.952159637188208308e+02 0.000000000000000000e+00
5.955149206349205997e+02 0.000000000000000000e+00
5.958158730158729668e+02 0.000000000000000000e+00
5.961411337868480587e+02 0.000000000000000000e+00
5.964368253968253839e+02 0.000000000000000000e+00
5.967346938775509670e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
5.973703401360544376e+02 0.000000000000000000e+00
5.976910657596372403e+02 0.000000000000000000e+00
5.979871201814058850e+02 0.000000000000000000e+00
5.982887755100000504e+02 1.000000000000000000e+00
5.986120634920634984e+02 0.000000000000000000e+00
5.989066666666666379e+02 0.000000000000000000e+00
5.992317460317460700e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
5.998367346938775881e+02 0.000000000000000000e+00
6.001520181405895755e+02 0.000000000000000000e+00
6.004522448979591900e+02 0.000000000000000000e+00
6.007421315192743805e+02 0.000000000000000000e+00
6.010652154195011008e+02 0.000000000000000000e+00
6.013679818594104063e+02 0.000000000000000000e+00
6.016878004535146829e+02 0.000000000000000000e+00
6.019727891156462647e+02 0.000000000000000000e+00
6.022953287981858921e+02 0.000000000000000000e+00
6.025935600907029084e+02 0.000000000000000000e+00
6.029148299319728039e+02 0.000000000000000000e+00
6.031978231292516739e+02 0.000000000000000000e+00
6.035087528344671455e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
6.041066666666666833e+02 0.000000000000000000e+00
6.044020408159999533e+02 1.000000000000000000e+00
6.047163718820861504e+02 0.000000000000000000e+00
6.049990022675737009e+02 0.000000000000000000e+00
6.053159183673469670e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
6.059122448969999368e+02 1.000000000000000000e+00
6.062081632650000529e+02 1.000000000000000000e+00
6.065061224480000419e+02 1.000000000000000000e+00
6.068183673459999454e+02 1.000000000000000000e+00
6.071275510200000554e+02 1.000000000000000000e+00
6.074295918359999860e+02 1.000000000000000000e+00
6.077336734689999957e+02 1.000000000000000000e+00
6.080275510200000326e+02 1.000000000000000000e+00
6.083428571419999571e+02 1.000000000000000000e+00
6.086469387749999669e+02 1.000000000000000000e+00
6.089459183669999902e+02 1.000000000000000000e+00
6.092469387749999896e+02 1.000000000000000000e+00
6.095492063492063153e+02 0.000000000000000000e+00
6.098648526077097358e+02 0.000000000000000000e+00
6.101694331065759798e+02 0.000000000000000000e+00
6.104612244889999602e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
6.110714285709999558e+02 1.000000000000000000e+00
6.113755102039999656e+02 1.000000000000000000e+00
6.116714285709999785e+02 1.000000000000000000e+00
6.119836734689999957e+02 1.000000000000000000e+00
6.122785714280000775e+02 1.000000000000000000e+00
6.125808616780045668e+02 0.000000000000000000e+00
6.128818140589569339e+02 0.000000000000000000e+00
6.131914739229024462e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
6.137647165532879399e+02 0.000000000000000000e+00
6.140729251700680607e+02 0.000000000000000000e+00
6.143856689342403570e+02 0.000000000000000000e+00
6.146864399092970643e+02 0.000000000000000000e+00
6.149888435374149367e+02 0.000000000000000000e+00
6.152836734690000640e+02 1.000000000000000000e+00
6.155951020408163004e+02 0.000000000000000000e+00
6.158978684807256059e+02 0.000000000000000000e+00
6.162071655328797988e+02 0.000000000000000000e+00
6.165081632650000074e+02 1.000000000000000000e+00
6.168163265299999694e+02 1.000000000000000000e+00
6.171173469380000824e+02 1.000000000000000000e+00
6.174265306119999650e+02 1.000000000000000000e+00
6.177214285709999331e+02 1.000000000000000000e+00
6.180330158730158701e+02 0.000000000000000000e+00
6.183414058956916506e+02 0.000000000000000000e+00
6.186341950113378516e+02 0.000000000000000000e+00
6.189364172335600642e+02 0.000000000000000000e+00
6.192506122448979795e+02 0.000000000000000000e+00
6.195635374149659356e+02 0.000000000000000000e+00
6.198626757369614779e+02 0.000000000000000000e+00
6.201653061219999472e+02 1.000000000000000000e+00
6.204751020408162958e+02 0.000000000000000000e+00
6.207851247165532413e+02 0.000000000000000000e+00
6.210760997732426176e+02 0.000000000000000000e+00
6.213816326529999969e+02 1.000000000000000000e+00
6.216961451247165087e+02 0.000000000000000000e+00
6.220025396825396911e+02 0.000000000000000000e+00
6.222985941043083358e+02 0.000000000000000000e+00
6.225918367340000259e+02 1.000000000000000000e+00
6.228972335600907400e+02 0.000000000000000000e+00
6.231626303854875459e+02 0.000000000000000000e+00
6.234806349206348841e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
6.241317006802721608e+02 0.000000000000000000e+00
6.244507936507936847e+02 0.000000000000000000e+00
6.247292517006802655e+02 0.000000000000000000e+00
6.250204081632653015e+02 0.000000000000000000e+00
6.253411337868481041e+02 0.000000000000000000e+00
6.256444444444443889e+02 0.000000000000000000e+00
6.259430385487528383e+02 0.000000000000000000e+00
6.262283900226757396e+02 0.000000000000000000e+00
6.265443990929704796e+02 0.000000000000000000e+00
6.268549659863945180e+02 0.000000000000000000e+00
6.271544671201813799e+02 0.000000000000000000e+00
6.274438775510000141e+02 1.000000000000000000e+00
6.277619954648525891e+02 0.000000000000000000e+00
6.280509750566893672e+02 0.000000000000000000e+00
6.283639002267573233e+02 0.000000000000000000e+00
6.286574149659863906e+02 0.000000000000000000e+00
6.289552834467119737e+02 0.000000000000000000e+00
6.292560544217686811e+02 0.000000000000000000e+00
6.295635374149659356e+02 0.000000000000000000e+00
6.298470748299320121e+02 0.000000000000000000e+00
6.301629024943310924e+02 0.000000000000000000e+00
6.304544217687074479e+02 0.000000000000000000e+00
6.307702494331065282e+02 0.000000000000000000e+00
6.310581632649999619e+02 1.000000000000000000e+00
6.313741496598639742e+02 0.000000000000000000e+00
6.316703854875283923e+02 0.000000000000000000e+00
6.319729705215419244e+02 0.000000000000000000e+00
6.322690249433106828e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
6.338068027210883884e+02 0.000000000000000000e+00
6.341113832199546323e+02 0.000000000000000000e+00
6.344107029478458344e+02 0.000000000000000000e+00
6.346967800453514883e+02 0.000000000000000000e+00
6.350162358276644454e+02 0.000000000000000000e+00
6.353050340136054501e+02 0.000000000000000000e+00
6.356058049886621575e+02 0.000000000000000000e+00
6.358940589569160693e+02 0.000000000000000000e+00
6.362087981859410775e+02 0.000000000000000000e+00
6.365052154195011553e+02 0.000000000000000000e+00
6.368157823129251938e+02 0.000000000000000000e+00
6.371074829931973227e+02 0.000000000000000000e+00
6.374305668934240430e+02 0.000000000000000000e+00
6.377315192743764101e+02 0.000000000000000000e+00
6.380417233560090153e+02 0.000000000000000000e+00
6.383265306122449374e+02 0.000000000000000000e+00
6.386545124716553801e+02 0.000000000000000000e+00
6.389523809523809632e+02 0.000000000000000000e+00
6.392522448979591445e+02 0.000000000000000000e+00
6.395410430839002629e+02 0.000000000000000000e+00
6.398648526077097358e+02 0.000000000000000000e+00
6.401545578231292666e+02 0.000000000000000000e+00
6.404673015873015629e+02 0.000000000000000000e+00
6.407537414965986500e+02 0.000000000000000000e+00
6.410773696145124632e+02 0.000000000000000000e+00
6.413621768707482715e+02 0.000000000000000000e+00
6.416774603174603726e+02 0.000000000000000000e+00
6.419600907029478094e+02 0.000000000000000000e+00
6.422802721088435192e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
6.431653514739228967e+02 0.000000000000000000e+00
6.434604988662131291e+02 0.000000000000000000e+00
6.437543764172335159e+02 0.000000000000000000e+00
6.440515192743764601e+02 0.000000000000000000e+00
6.443415873015873103e+02 0.000000000000000000e+00
6.446604988662131746e+02 0.000000000000000000e+00
6.449498412698412722e+02 0.000000000000000000e+00
6.452502494331065463e+02 0.000000000000000000e+00
6.455332426303855300e+02 0.000000000000000000e+00
6.458470748299320121e+02 0.000000000000000000e+00
6.461395011337868937e+02 0.000000000000000000e+00
6.464422675736961992e+02 0.000000000000000000e+00
6.467225396825397183e+02 0.000000000000000000e+00
6.470334693877550762e+02 0.000000000000000000e+00
6.473311564625849996e+02 0.000000000000000000e+00
6.476299319727891088e+02 0.000000000000000000e+00
6.479112244890000056e+02 0.000000000000000000e+00
6.482365532879819057e+02 0.000000000000000000e+00
6.485237188208616317e+02 0.000000000000000000e+00
6.488179591836734517e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
6.494332879818593938e+02 0.000000000000000000e+00
6.497231746031745843e+02 0.000000000000000000e+00
6.500302947845805193e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
6.506341950113378516e+02 0.000000000000000000e+00
6.509208163265305984e+02 0.000000000000000000e+00
6.512232199546484708e+02 0.000000000000000000e+00
6.514960544217686902e+02 0.000000000000000000e+00
6.518117006802721107e+02 0.000000000000000000e+00
6.521119274376417252e+02 0.000000000000000000e+00
6.524112244890000056e+02 1.000000000000000000e+00
6.526984126980000838e+02 0.000000000000000000e+00
6.530135147392289809e+02 0.000000000000000000e+00
6.533061224489796359e+02 0.000000000000000000e+00
6.536030839002268067e+02 0.000000000000000000e+00
6.538924263038549043e+02 0.000000000000000000e+00
6.542098866213151496e+02 0.000000000000000000e+00
6.544914285714286279e+02 0.000000000000000000e+00
6.547883900226756850e+02 0.000000000000000000e+00
6.550809977324263400e+02 0.000000000000000000e+00
6.554000907029478640e+02 0.000000000000000000e+00
6.556899773242630545e+02 0.000000000000000000e+00
6.559905668934239884e+02 0.000000000000000000e+00
6.562704761904761881e+02 0.000000000000000000e+00
6.565917460317460836e+02 0.000000000000000000e+00
6.568725623582766957e+02 0.000000000000000000e+00
6.571851247165533323e+02 0.000000000000000000e+00
6.574635827664399130e+02 0.000000000000000000e+00
6.577948299319727994e+02 0.000000000000000000e+00
6.580796371882086078e+02 0.000000000000000000e+00
6.583833106575963257e+02 0.000000000000000000e+00
6.586733786848072896e+02 0.000000000000000000e+00
6.589899319727891225e+02 0.000000000000000000e+00
6.592809070294784988e+02 0.000000000000000000e+00
6.595824036281179588e+02 0.000000000000000000e+00
6.598655782312924885e+02 0.000000000000000000e+00
6.601663492063491958e+02 0.000000000000000000e+00
6.604674829931972226e+02 0.000000000000000000e+00
6.607544671201814026e+02 0.000000000000000000e+00
6.610432653061224073e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
6.622222222222221717e+02 0.000000000000000000e+00
6.625338775510203959e+02 0.000000000000000000e+00
6.628208616780045759e+02 0.000000000000000000e+00
6.631316099773242740e+02 0.000000000000000000e+00
6.634147845804989174e+02 0.000000000000000000e+00
6.637351473922902869e+02 0.000000000000000000e+00
6.640275510200000326e+02 1.000000000000000000e+00
6.643323356009070721e+02 0.000000000000000000e+00
6.646209523809524171e+02 0.000000000000000000e+00
6.649346031746031258e+02 0.000000000000000000e+00
6.652295918359999405e+02 1.000000000000000000e+00
6.655356009070294476e+02 0.000000000000000000e+00
6.658296598639456079e+02 0.000000000000000000e+00
6.661342403628117381e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
6.667432199546485663e+02 0.000000000000000000e+00
6.670398185941043039e+02 0.000000000000000000e+00
6.673440362811791147e+02 0.000000000000000000e+00
6.676418367339999804e+02 1.000000000000000000e+00
6.679522902494330765e+02 0.000000000000000000e+00
6.682543310657596294e+02 0.000000000000000000e+00
6.685656235827664204e+02 0.000000000000000000e+00
6.688622448969999823e+02 1.000000000000000000e+00
6.691664399092970825e+02 0.000000000000000000e+00
6.694677551020407691e+02 0.000000000000000000e+00
6.697672562358276309e+02 0.000000000000000000e+00
6.700663265299999694e+02 1.000000000000000000e+00
6.703571428569999853e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
6.715769614512471435e+02 0.000000000000000000e+00
6.718927891156462238e+02 0.000000000000000000e+00
6.721973696145124677e+02 0.000000000000000000e+00
6.724885260770975037e+02 0.000000000000000000e+00
6.727825850340135503e+02 0.000000000000000000e+00
6.730715646258503284e+02 0.000000000000000000e+00
6.733864852607709963e+02 0.000000000000000000e+00
6.736744897949999995e+02 1.000000000000000000e+00
6.739836734689999957e+02 1.000000000000000000e+00
6.742765306119999877e+02 1.000000000000000000e+00
6.745795918359999632e+02 1.000000000000000000e+00
6.748765306120000105e+02 1.000000000000000000e+00
6.751938775510000141e+02 1.000000000000000000e+00
6.754867346930000167e+02 1.000000000000000000e+00
6.757846938769999952e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
6.763836734689999730e+02 1.000000000000000000e+00
6.766857142850000173e+02 1.000000000000000000e+00
6.769867346930000167e+02 1.000000000000000000e+00
6.772948979589999681e+02 1.000000000000000000e+00
6.775887755100000049e+02 1.000000000000000000e+00
6.778908163259999355e+02 1.000000000000000000e+00
6.781959183669999902e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
6.820232199546485390e+02 0.000000000000000000e+00
6.823234467120181534e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
6.829478458049886740e+02 0.000000000000000000e+00
6.832531519274376706e+02 0.000000000000000000e+00
6.835472108843537171e+02 0.000000000000000000e+00
6.838383673469387531e+02 0.000000000000000000e+00
6.841284353741496034e+02 0.000000000000000000e+00
6.844306122440000308e+02 1.000000000000000000e+00
6.847281632653060797e+02 0.000000000000000000e+00
6.850211337868480541e+02 0.000000000000000000e+00
6.853344217687074433e+02 0.000000000000000000e+00
6.856237641723356546e+02 0.000000000000000000e+00
6.859230839002267430e+02 0.000000000000000000e+00
6.862341950113378743e+02 0.000000000000000000e+00
6.865335147392290764e+02 0.000000000000000000e+00
6.868362811791382683e+02 0.000000000000000000e+00
6.871336054421768722e+02 0.000000000000000000e+00
6.874236734693877224e+02 0.000000000000000000e+00
6.877338775510204414e+02 0.000000000000000000e+00
6.880310204081632719e+02 0.000000000000000000e+00
6.883259863945578445e+02 0.000000000000000000e+00
6.886312925170068411e+02 0.000000000000000000e+00
6.889369614512471571e+02 0.000000000000000000e+00
6.892290249433106055e+02 0.000000000000000000e+00
6.895236281179138587e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
6.906891609977324151e+02 0.000000000000000000e+00
6.910000907029478867e+02 0.000000000000000000e+00
6.912977777777778101e+02 0.000000000000000000e+00
6.915860317460317219e+02 0.000000000000000000e+00
6.918831746031745524e+02 0.000000000000000000e+00
6.921850340136054456e+02 0.000000000000000000e+00
6.924836281179137814e+02 0.000000000000000000e+00
6.927816780045351379e+02 0.000000000000000000e+00
6.930735600907029266e+02 0.000000000000000000e+00
6.933725170068026955e+02 0.000000000000000000e+00
6.936785487528344447e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
6.942650340136054865e+02 0.000000000000000000e+00
6.945619954648526573e+02 0.000000000000000000e+00
6.948716553287981696e+02 0.000000000000000000e+00
6.951740589569161557e+02 0.000000000000000000e+00
6.954624943310657272e+02 0.000000000000000000e+00
6.957619954648525891e+02 0.000000000000000000e+00
6.960627664399092964e+02 0.000000000000000000e+00
6.963488435374149503e+02 0.000000000000000000e+00
6.966432653061224300e+02 0.000000000000000000e+00
6.969396825396825079e+02 0.000000000000000000e+00
6.972460770975056903e+02 0.000000000000000000e+00
6.975285260770974674e+02 0.000000000000000000e+00
6.978231292517007205e+02 0.000000000000000000e+00
6.981188208616780457e+02 0.000000000000000000e+00
6.984121541950113397e+02 0.000000000000000000e+00
6.986956916099773025e+02 0.000000000000000000e+00
6.989870294784579983e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
7.001356916099773571e+02 0.000000000000000000e+00
7.004440816326530239e+02 0.000000000000000000e+00
7.007412244897959681e+02 0.000000000000000000e+00
7.010325623582766639e+02 0.000000000000000000e+00
7.013307936507936802e+02 0.000000000000000000e+00
7.016257596371882528e+02 0.000000000000000000e+00
7.019305215419501565e+02 0.000000000000000000e+00
7.022051700680272006e+02 0.000000000000000000e+00
7.025115646258503830e+02 0.000000000000000000e+00
7.028175963718821322e+02 0.000000000000000000e+00
7.031131065759636840e+02 0.000000000000000000e+00
7.034055328798185656e+02 0.000000000000000000e+00
7.037093877551020569e+02 0.000000000000000000e+00
7.039907482993197618e+02 0.000000000000000000e+00
7.042975056689342637e+02 0.000000000000000000e+00
7.045821315192744123e+02 0.000000000000000000e+00
7.048790929705215831e+02 0.000000000000000000e+00
7.051824036281178678e+02 0.000000000000000000e+00
7.054806349206348841e+02 0.000000000000000000e+00
7.057745124716553846e+02 0.000000000000000000e+00
7.060687528344670909e+02 0.000000000000000000e+00
7.063666213151927877e+02 0.000000000000000000e+00
7.066614058956915869e+02 0.000000000000000000e+00
7.069590929705215103e+02 0.000000000000000000e+00
7.072547845804988356e+02 0.000000000000000000e+00
7.075504761904761608e+02 0.000000000000000000e+00
7.078432653061224755e+02 0.000000000000000000e+00
7.081393197278911202e+02 0.000000000000000000e+00
7.084317460317460018e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
7.098955102040816882e+02 0.000000000000000000e+00
7.102118820861677477e+02 0.000000000000000000e+00
7.105131972789115480e+02 0.000000000000000000e+00
7.108079818594104609e+02 0.000000000000000000e+00
7.110927891156462692e+02 0.000000000000000000e+00
7.114009977324262763e+02 0.000000000000000000e+00
7.116876190476190231e+02 0.000000000000000000e+00
7.119921995464852671e+02 0.000000000000000000e+00
7.122770068027210755e+02 0.000000000000000000e+00
7.126017233560090745e+02 0.000000000000000000e+00
7.128907029478458526e+02 0.000000000000000000e+00
7.131949206349206634e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
7.137970068027210573e+02 0.000000000000000000e+00
7.141113832199546323e+02 0.000000000000000000e+00
7.144068934240362978e+02 0.000000000000000000e+00
7.147122448970000050e+02 1.000000000000000000e+00
7.150182312925170436e+02 0.000000000000000000e+00
7.153215419501133283e+02 0.000000000000000000e+00
7.156253968253968196e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
7.192141496598638923e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
7.198401814058956916e+02 0.000000000000000000e+00
7.201326530610000418e+02 1.000000000000000000e+00
7.204244897949999995e+02 1.000000000000000000e+00
7.207132653060000393e+02 1.000000000000000000e+00
7.210135147392289809e+02 0.000000000000000000e+00
7.213112018140589043e+02 0.000000000000000000e+00
7.216168707482993341e+02 0.000000000000000000e+00
7.219127437641723191e+02 0.000000000000000000e+00
7.222249433106576362e+02 0.000000000000000000e+00
7.225422222222222217e+02 0.000000000000000000e+00
7.228413605442176504e+02 0.000000000000000000e+00
7.231375963718820685e+02 0.000000000000000000e+00
7.234416326530612196e+02 0.000000000000000000e+00
7.237418594104308340e+02 0.000000000000000000e+00
7.240535147392290583e+02 0.000000000000000000e+00
7.243472108843537853e+02 0.000000000000000000e+00
7.246603174603175148e+02 0.000000000000000000e+00
7.249678004535147693e+02 0.000000000000000000e+00
7.252718367346939203e+02 0.000000000000000000e+00
7.255628117913831829e+02 0.000000000000000000e+00
7.258791836734693561e+02 0.000000000000000000e+00
7.261937414965985909e+02 0.000000000000000000e+00
7.264981405895691751e+02 0.000000000000000000e+00
7.267918367339999577e+02 1.000000000000000000e+00
7.271073015873015493e+02 0.000000000000000000e+00
7.274126077097505458e+02 0.000000000000000000e+00
7.277082993197278711e+02 0.000000000000000000e+00
7.280163265300000148e+02 1.000000000000000000e+00
7.283256235827664113e+02 0.000000000000000000e+00
7.286360090702947900e+02 0.000000000000000000e+00
7.289445804988662303e+02 0.000000000000000000e+00
7.292408163265306484e+02 0.000000000000000000e+00
7.295608163265305848e+02 0.000000000000000000e+00
7.298664852607710145e+02 0.000000000000000000e+00
7.301688888888888869e+02 0.000000000000000000e+00
7.304816326530611832e+02 0.000000000000000000e+00
7.307961904761905316e+02 0.000000000000000000e+00
7.311061224480000647e+02 1.000000000000000000e+00
7.314095238095237619e+02 0.000000000000000000e+00
7.317104761904762427e+02 0.000000000000000000e+00
7.320359183673469943e+02 0.000000000000000000e+00
7.323241723356009061e+02 0.000000000000000000e+00
7.326387301587301408e+02 0.000000000000000000e+00
7.329182766439909074e+02 0.000000000000000000e+00
7.332411791383219679e+02 0.000000000000000000e+00
7.335265306122448692e+02 0.000000000000000000e+00
7.338530612244898066e+02 0.000000000000000000e+00
7.341331519274376660e+02 0.000000000000000000e+00
7.344587755102040774e+02 0.000000000000000000e+00
7.347457596371882573e+02 0.000000000000000000e+00
7.350666666666667197e+02 0.000000000000000000e+00
7.353600000000000136e+02 0.000000000000000000e+00
7.356783673469387850e+02 0.000000000000000000e+00
7.359628117913832739e+02 0.000000000000000000e+00
7.362791836734693334e+02 0.000000000000000000e+00
7.365616326530612241e+02 0.000000000000000000e+00
7.368854421768706970e+02 0.000000000000000000e+00
7.371700680272108457e+02 0.000000000000000000e+00
7.374989795910000794e+02 1.000000000000000000e+00
7.377989795910000339e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
7.390162358276644454e+02 0.000000000000000000e+00
7.393268027210884838e+02 0.000000000000000000e+00
7.396074376417233225e+02 0.000000000000000000e+00
7.399127437641723191e+02 0.000000000000000000e+00
7.401988208616779730e+02 0.000000000000000000e+00
7.405251700680272506e+02 0.000000000000000000e+00
7.408030839002267385e+02 0.000000000000000000e+00
7.411218140589569430e+02 0.000000000000000000e+00
7.414042630385487200e+02 0.000000000000000000e+00
7.417360544217686993e+02 0.000000000000000000e+00
7.420170521541949711e+02 0.000000000000000000e+00
7.423399546485260316e+02 0.000000000000000000e+00
7.426291156462584695e+02 0.000000000000000000e+00
7.429427664399092919e+02 0.000000000000000000e+00
7.432299319727891316e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
7.438287528344670818e+02 0.000000000000000000e+00
7.441592743764172155e+02 0.000000000000000000e+00
7.444402721088434873e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
7.450436281179138405e+02 0.000000000000000000e+00
7.453750566893423866e+02 0.000000000000000000e+00
7.456638548752833913e+02 0.000000000000000000e+00
7.459776870748299871e+02 0.000000000000000000e+00
7.462724716553287863e+02 0.000000000000000000e+00
7.465980952380951976e+02 0.000000000000000000e+00
7.468752834467120465e+02 0.000000000000000000e+00
7.471931065759637249e+02 0.000000000000000000e+00
7.474911564625850815e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
7.480926984126983825e+02 0.000000000000000000e+00
7.484048979591836996e+02 0.000000000000000000e+00
7.486944217687074570e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
7.493112018140589043e+02 0.000000000000000000e+00
7.496326530612244596e+02 0.000000000000000000e+00
7.499270748299319393e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
7.511531972789115343e+02 0.000000000000000000e+00
7.514775510204082138e+02 0.000000000000000000e+00
7.517530612239999073e+02 0.000000000000000000e+00
7.520845351473923301e+02 0.000000000000000000e+00
7.523702494331065509e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
7.529785034013605127e+02 0.000000000000000000e+00
7.532896145124716440e+02 0.000000000000000000e+00
7.535947392290249809e+02 0.000000000000000000e+00
7.539185487528344538e+02 0.000000000000000000e+00
7.541913832199546732e+02 0.000000000000000000e+00
7.545066666666666606e+02 0.000000000000000000e+00
7.547882086167800253e+02 0.000000000000000000e+00
7.551047619047618582e+02 0.000000000000000000e+00
7.554120634920634529e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
7.577937414965986136e+02 0.000000000000000000e+00
7.580945124716553210e+02 0.000000000000000000e+00
7.584257596371882073e+02 0.000000000000000000e+00
7.587285260770975128e+02 0.000000000000000000e+00
7.590155102040815791e+02 0.000000000000000000e+00
7.593095691609977393e+02 0.000000000000000000e+00
7.595945578231292075e+02 0.000000000000000000e+00
7.599036734693877406e+02 0.000000000000000000e+00
7.602098866213151496e+02 0.000000000000000000e+00
7.605093877551020114e+02 0.000000000000000000e+00
7.608165079365079464e+02 0.000000000000000000e+00
7.611285260770974901e+02 0.000000000000000000e+00
7.614287528344671045e+02 0.000000000000000000e+00
7.617324263038548224e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
7.632589569160998053e+02 0.000000000000000000e+00
7.635571882086168216e+02 0.000000000000000000e+00
7.638672108843537671e+02 0.000000000000000000e+00
7.641605442176870611e+02 0.000000000000000000e+00
7.644468027210884884e+02 0.000000000000000000e+00
7.647591836734693516e+02 0.000000000000000000e+00
7.650579591836734608e+02 0.000000000000000000e+00
7.653567346938775700e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
7.659843990929705342e+02 0.000000000000000000e+00
7.662858956916099942e+02 0.000000000000000000e+00
7.665774149659863497e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
7.681244444444444071e+02 0.000000000000000000e+00
7.684393650793650750e+02 0.000000000000000000e+00
7.687354195011338334e+02 0.000000000000000000e+00
7.690283900226756941e+02 0.000000000000000000e+00
7.693150113378684409e+02 0.000000000000000000e+00
7.696248526077097267e+02 0.000000000000000000e+00
7.699330612244898475e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
7.705783219954648757e+02 0.000000000000000000e+00
7.708738321995465412e+02 0.000000000000000000e+00
7.711718820861677841e+02 0.000000000000000000e+00
7.714650340136054183e+02 0.000000000000000000e+00
7.717832199546485299e+02 0.000000000000000000e+00
7.721012244897958681e+02 0.000000000000000000e+00
7.724166893424036289e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
7.730405442176870565e+02 0.000000000000000000e+00
7.733373242630385676e+02 0.000000000000000000e+00
7.736350113378684910e+02 0.000000000000000000e+00
7.739392290249433017e+02 0.000000000000000000e+00
7.742454421768707107e+02 0.000000000000000000e+00
7.745425850340136549e+02 0.000000000000000000e+00
7.748469841269841254e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
7.754492517006802927e+02 0.000000000000000000e+00
7.757385941043083903e+02 0.000000000000000000e+00
7.760422675736961082e+02 0.000000000000000000e+00
7.763541043083899922e+02 0.000000000000000000e+00
7.766634013605441851e+02 0.000000000000000000e+00
7.769514739229025508e+02 0.000000000000000000e+00
7.772596825396825579e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
7.778592290249432608e+02 0.000000000000000000e+00
7.781743310657595885e+02 0.000000000000000000e+00
7.784682086167800890e+02 0.000000000000000000e+00
7.787704308390023016e+02 0.000000000000000000e+00
7.790652154195011008e+02 0.000000000000000000e+00
7.793701587301587779e+02 0.000000000000000000e+00
7.796812698412697955e+02 0.000000000000000000e+00
7.799539229024943552e+02 0.000000000000000000e+00
7.802737414965986318e+02 0.000000000000000000e+00
7.805752380952380918e+02 0.000000000000000000e+00
7.808683900226757260e+02 0.000000000000000000e+00
7.811734693869999546e+02 1.000000000000000000e+00
7.814750113378685228e+02 0.000000000000000000e+00
7.817837641723356228e+02 0.000000000000000000e+00
7.821008616780045486e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
7.827038548752834686e+02 0.000000000000000000e+00
7.830017233560090517e+02 0.000000000000000000e+00
7.832943310657595930e+02 0.000000000000000000e+00
7.836010204080000676e+02 1.000000000000000000e+00
7.838951473922902551e+02 0.000000000000000000e+00
7.842185941043084085e+02 0.000000000000000000e+00
7.845160997732426722e+02 0.000000000000000000e+00
7.848110657596372448e+02 0.000000000000000000e+00
7.851132879818594574e+02 0.000000000000000000e+00
7.854387301587302090e+02 0.000000000000000000e+00
7.857209977324263264e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
7.866306122439999626e+02 1.000000000000000000e+00
7.869395011337868482e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
7.875829478458049380e+02 0.000000000000000000e+00
7.878858956916100169e+02 0.000000000000000000e+00
7.881745124716553619e+02 0.000000000000000000e+00
7.884887755099999822e+02 1.000000000000000000e+00
7.887742403628118382e+02 0.000000000000000000e+00
7.890846258503401032e+02 0.000000000000000000e+00
7.893817687074830474e+02 0.000000000000000000e+00
7.896865306122449510e+02 0.000000000000000000e+00
7.899880272108842973e+02 0.000000000000000000e+00
7.903076643990929142e+02 0.000000000000000000e+00
7.906100680272109003e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
7.912116099773243150e+02 0.000000000000000000e+00
7.915209070294785079e+02 0.000000000000000000e+00
7.918256689342404115e+02 0.000000000000000000e+00
7.921356916089999913e+02 1.000000000000000000e+00
7.924199546485260726e+02 0.000000000000000000e+00
7.927472108843537626e+02 0.000000000000000000e+00
7.930309297052153852e+02 0.000000000000000000e+00
7.933387755100000049e+02 1.000000000000000000e+00
7.936308390022675212e+02 0.000000000000000000e+00
7.939432199546484981e+02 0.000000000000000000e+00
7.942381859410430707e+02 0.000000000000000000e+00
7.945500226757369546e+02 0.000000000000000000e+00
7.948475283446712183e+02 0.000000000000000000e+00
7.951555555555555657e+02 0.000000000000000000e+00
7.954508843537414577e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
7.960605895691610385e+02 0.000000000000000000e+00
7.963689795918367054e+02 0.000000000000000000e+00
7.966681179138322477e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
7.972752834467120238e+02 0.000000000000000000e+00
7.975894784580499390e+02 0.000000000000000000e+00
7.978730158730159019e+02 0.000000000000000000e+00
7.981844897949999904e+02 1.000000000000000000e+00
7.984836281179137814e+02 0.000000000000000000e+00
7.988058049886620893e+02 0.000000000000000000e+00
7.991103854875283332e+02 0.000000000000000000e+00
7.994133333333332985e+02 0.000000000000000000e+00
7.997273469387755540e+02 0.000000000000000000e+00
8.000460770975056448e+02 0.000000000000000000e+00
8.003401360544218051e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
8.009425850340136321e+02 0.000000000000000000e+00
8.012549659863946090e+02 0.000000000000000000e+00
8.015646258503401214e+02 0.000000000000000000e+00
8.018536054421768995e+02 0.000000000000000000e+00
8.021621768707483398e+02 0.000000000000000000e+00
8.024832653061224619e+02 0.000000000000000000e+00
8.027729705215419926e+02 0.000000000000000000e+00
8.030657596371881937e+02 0.000000000000000000e+00
8.033779591836735108e+02 0.000000000000000000e+00
8.036966893424036016e+02 0.000000000000000000e+00
8.039943764172335250e+02 0.000000000000000000e+00
8.042790022675736736e+02 0.000000000000000000e+00
8.045915646258503102e+02 0.000000000000000000e+00
8.048974149659863997e+02 0.000000000000000000e+00
8.051831292517007341e+02 0.000000000000000000e+00
8.055004081632653197e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
8.061063038548752502e+02 0.000000000000000000e+00
8.064090702947845557e+02 0.000000000000000000e+00
8.067334240362812352e+02 0.000000000000000000e+00
8.070461678004535315e+02 0.000000000000000000e+00
8.073480272108843110e+02 0.000000000000000000e+00
8.076506122448979568e+02 0.000000000000000000e+00
8.079482993197278802e+02 0.000000000000000000e+00
8.082474376417233088e+02 0.000000000000000000e+00
8.085574603174603681e+02 0.000000000000000000e+00
8.088573242630385494e+02 0.000000000000000000e+00
8.091631746031746388e+02 0.000000000000000000e+00
8.094628571428571604e+02 0.000000000000000000e+00
8.097794104308389933e+02 0.000000000000000000e+00
8.100792743764172883e+02 0.000000000000000000e+00
8.103887528344671409e+02 0.000000000000000000e+00
8.106882539682540028e+02 0.000000000000000000e+00
8.109971882086167625e+02 0.000000000000000000e+00
8.112994104308389751e+02 0.000000000000000000e+00
8.116105215419501064e+02 0.000000000000000000e+00
8.119192743764172064e+02 0.000000000000000000e+00
8.122302040816326780e+02 0.000000000000000000e+00
8.125293424036281067e+02 0.000000000000000000e+00
8.128359183673469488e+02 0.000000000000000000e+00
8.131397732426304401e+02 0.000000000000000000e+00
8.134585034013605309e+02 0.000000000000000000e+00
8.137529251700680106e+02 0.000000000000000000e+00
8.140682086167799980e+02 0.000000000000000000e+00
8.143662585034013546e+02 0.000000000000000000e+00
8.146790022675736509e+02 0.000000000000000000e+00
8.149803174603174512e+02 0.000000000000000000e+00
8.152932426303855209e+02 0.000000000000000000e+00
8.156078004535147556e+02 0.000000000000000000e+00
8.159165532879818556e+02 0.000000000000000000e+00
8.162115192743764283e+02 0.000000000000000000e+00
8.165052154195011553e+02 0.000000000000000000e+00
8.168159637188208535e+02 0.000000000000000000e+00
8.171312471655328409e+02 0.000000000000000000e+00
8.174296598639456306e+02 0.000000000000000000e+00
8.177454875283447109e+02 0.000000000000000000e+00
8.180498866213151814e+02 0.000000000000000000e+00
8.183626303854874777e+02 0.000000000000000000e+00
8.186677551020408146e+02 0.000000000000000000e+00
8.189761451247165951e+02 0.000000000000000000e+00
8.192905215419501701e+02 0.000000000000000000e+00
8.196029024943310333e+02 0.000000000000000000e+00
8.199109297052153806e+02 0.000000000000000000e+00
8.202165986394558104e+02 0.000000000000000000e+00
8.205266213151927559e+02 0.000000000000000000e+00
8.208384580498866399e+02 0.000000000000000000e+00
8.211428571428571104e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
8.217605442176870838e+02 0.000000000000000000e+00
8.220716553287982151e+02 0.000000000000000000e+00
8.223747845804988401e+02 0.000000000000000000e+00
8.226936961451247043e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
8.232957823129252120e+02 0.000000000000000000e+00
8.236059863945578172e+02 0.000000000000000000e+00
8.238960544217686675e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
8.245269841269840754e+02 0.000000000000000000e+00
8.248282993197278756e+02 0.000000000000000000e+00
8.251296145124716759e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
8.266263945578231187e+02 0.000000000000000000e+00
8.269237188208617226e+02 0.000000000000000000e+00
8.272183219954648621e+02 0.000000000000000000e+00
8.275272562358276218e+02 0.000000000000000000e+00
8.278200453514739365e+02 0.000000000000000000e+00
8.281235374149659947e+02 0.000000000000000000e+00
8.284290249433106510e+02 0.000000000000000000e+00
8.287270748299320076e+02 0.000000000000000000e+00
8.290260317460317765e+02 0.000000000000000000e+00
8.293387755102040728e+02 0.000000000000000000e+00
8.296435374149659765e+02 0.000000000000000000e+00
8.299702494331065736e+02 0.000000000000000000e+00
8.302751927437641370e+02 0.000000000000000000e+00
8.305681632653061115e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
8.311787755102041046e+02 0.000000000000000000e+00
8.314822675736961628e+02 0.000000000000000000e+00
8.317873922902493860e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
8.323916553287981515e+02 0.000000000000000000e+00
8.326947845804988901e+02 0.000000000000000000e+00
8.329815873015872967e+02 0.000000000000000000e+00
8.332863492063492004e+02 0.000000000000000000e+00
8.335898412698412585e+02 0.000000000000000000e+00
8.338860770975056766e+02 0.000000000000000000e+00
8.341926530612245188e+02 0.000000000000000000e+00
8.344602267573695826e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
8.363170975056689258e+02 0.000000000000000000e+00
8.366205895691609840e+02 0.000000000000000000e+00
8.369186394557823405e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
8.384212244897959181e+02 0.000000000000000000e+00
8.387207256230000212e+02 0.000000000000000000e+00
8.390349206349205815e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
8.408491609977323833e+02 0.000000000000000000e+00
8.411577324263038236e+02 0.000000000000000000e+00
8.414632199546484799e+02 0.000000000000000000e+00
8.417705215419500746e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
8.435845804988662167e+02 0.000000000000000000e+00
8.438949659863945953e+02 0.000000000000000000e+00
8.441877551020407964e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
8.460429931972788609e+02 0.000000000000000000e+00
8.463521088435373940e+02 0.000000000000000000e+00
8.466478004535147193e+02 0.000000000000000000e+00
8.469485714285714266e+02 0.000000000000000000e+00
8.472466213151927832e+02 0.000000000000000000e+00
8.475611791383220179e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
8.493630839002267976e+02 0.000000000000000000e+00
8.496573242630385039e+02 0.000000000000000000e+00
8.499620861678004076e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
8.520836281179138041e+02 0.000000000000000000e+00
8.523923809523809041e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
8.541919274376417661e+02 0.000000000000000000e+00
8.544912471655328545e+02 0.000000000000000000e+00
8.548023582766439858e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
8.617592743764172383e+02 0.000000000000000000e+00
8.620544217687074706e+02 0.000000000000000000e+00
8.623154648526077608e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
8.641652607709750100e+02 0.000000000000000000e+00
8.644865306122449056e+02 0.000000000000000000e+00
8.647771428571428487e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
8.653875736961450684e+02 0.000000000000000000e+00
8.656956009070295295e+02 0.000000000000000000e+00
8.659965532879818966e+02 0.000000000000000000e+00
8.662920634920634484e+02 0.000000000000000000e+00
8.666044444444444252e+02 0.000000000000000000e+00
8.668992290249433381e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
8.674786394557822859e+02 0.000000000000000000e+00
8.677988208616779957e+02 0.000000000000000000e+00
8.680977777777777646e+02 0.000000000000000000e+00
8.683989115646259052e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
8.689804988662131109e+02 0.000000000000000000e+00
8.692839909297051690e+02 0.000000000000000000e+00
8.695677097505669053e+02 0.000000000000000000e+00
8.698380045351474337e+02 0.000000000000000000e+00
8.701576417233560505e+02 0.000000000000000000e+00
8.704770975056688940e+02 0.000000000000000000e+00
8.707629931972788881e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
8.713634467120181171e+02 0.000000000000000000e+00
8.716781859410431252e+02 0.000000000000000000e+00
8.719740589569161102e+02 0.000000000000000000e+00
8.722494331065759070e+02 0.000000000000000000e+00
8.725794104308389478e+02 0.000000000000000000e+00
8.729028571428571013e+02 0.000000000000000000e+00
8.731914739229024462e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
8.744121541950113397e+02 0.000000000000000000e+00
8.747109297052154488e+02 0.000000000000000000e+00
8.750171428571428578e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
8.768123356009069767e+02 0.000000000000000000e+00
8.771078458049886422e+02 0.000000000000000000e+00
8.774292970521541974e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
8.792226757369614916e+02 0.000000000000000000e+00
8.795314285714285916e+02 0.000000000000000000e+00
8.798341950113378971e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
8.804348299319727857e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
8.810370975056689531e+02 0.000000000000000000e+00
8.813697959183673447e+02 0.000000000000000000e+00
8.816547845804988128e+02 0.000000000000000000e+00
8.819586394557823041e+02 0.000000000000000000e+00
8.822349206349206270e+02 0.000000000000000000e+00
8.825482086167800162e+02 0.000000000000000000e+00
8.828335600907029175e+02 0.000000000000000000e+00
8.831463038548753275e+02 0.000000000000000000e+00
8.834450793650793230e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
8.861385941043083676e+02 0.000000000000000000e+00
8.864341043083900331e+02 0.000000000000000000e+00
8.867399546485261226e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
8.885745124716553391e+02 0.000000000000000000e+00
8.888751020408162731e+02 0.000000000000000000e+00
8.891771428571428260e+02 0.000000000000000000e+00
8.894762811791383683e+02 0.000000000000000000e+00
8.897982766439909028e+02 0.000000000000000000e+00
8.900941496598640015e+02 0.000000000000000000e+00
8.904070748299319575e+02 0.000000000000000000e+00
8.907014965980000625e+02 1.000000000000000000e+00
8.910251247160000503e+02 1.000000000000000000e+00
8.913255328789999794e+02 1.000000000000000000e+00
8.916377324263038417e+02 0.000000000000000000e+00
8.919343310657596930e+02 0.000000000000000000e+00
8.922465306122448965e+02 0.000000000000000000e+00
8.925509297052153670e+02 0.000000000000000000e+00
8.928489795918367236e+02 0.000000000000000000e+00
8.931524716553287817e+02 0.000000000000000000e+00
8.934536054421769222e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
8.940975963718821049e+02 0.000000000000000000e+00
8.944007256230000849e+02 1.000000000000000000e+00
nan -1.000000000000000000e+00
8.950247619039998881e+02 1.000000000000000000e+00
8.953346031746032168e+02 0.000000000000000000e+00
8.956344671201813981e+02 0.000000000000000000e+00
8.959473922902494678e+02 0.000000000000000000e+00
8.962550566893423820e+02 0.000000000000000000e+00
8.965630839002267294e+02 0.000000000000000000e+00
8.968692970519999790e+02 1.000000000000000000e+00
8.971836734693877133e+02 0.000000000000000000e+00
8.974808163265306575e+02 0.000000000000000000e+00
8.977866666666666333e+02 0.000000000000000000e+00
8.980926984120000043e+02 1.000000000000000000e+00
8.984041723356009470e+02 0.000000000000000000e+00
8.987145578231292120e+02 0.000000000000000000e+00
8.990048072562358357e+02 0.000000000000000000e+00
8.992972335599999951e+02 1.000000000000000000e+00
8.996116099773242922e+02 0.000000000000000000e+00
8.999107482993197209e+02 0.000000000000000000e+00
9.002195011337868209e+02 0.000000000000000000e+00
9.005003174600000193e+02 1.000000000000000000e+00
9.008172335600906990e+02 0.000000000000000000e+00
9.011187301587301590e+02 0.000000000000000000e+00
9.014238548752834959e+02 0.000000000000000000e+00
9.017179138320000220e+02 1.000000000000000000e+00
9.020284807256235808e+02 0.000000000000000000e+00
9.023261678004535042e+02 0.000000000000000000e+00
9.026394557823128935e+02 0.000000000000000000e+00
9.029407709750566937e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
9.044660317460317174e+02 0.000000000000000000e+00
9.047639002267574142e+02 0.000000000000000000e+00
9.050648526077097813e+02 0.000000000000000000e+00
9.053697959183673447e+02 0.000000000000000000e+00
9.056741950113378152e+02 0.000000000000000000e+00
9.059827664399092555e+02 0.000000000000000000e+00
9.062877097505669326e+02 0.000000000000000000e+00
9.065868480719999525e+02 1.000000000000000000e+00
9.068957823129251210e+02 0.000000000000000000e+00
9.071907482993196936e+02 0.000000000000000000e+00
9.074915192743764010e+02 0.000000000000000000e+00
9.078051700680272234e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
9.087161904761904907e+02 0.000000000000000000e+00
9.090151473922902596e+02 0.000000000000000000e+00
9.093326077097506186e+02 0.000000000000000000e+00
9.096446258503401623e+02 0.000000000000000000e+00
9.099408616780045804e+02 0.000000000000000000e+00
9.102336507936507815e+02 0.000000000000000000e+00
9.105525623582766457e+02 0.000000000000000000e+00
9.108478911564625378e+02 0.000000000000000000e+00
9.111508390022676167e+02 0.000000000000000000e+00
9.114545124716553346e+02 0.000000000000000000e+00
9.117705215419500746e+02 0.000000000000000000e+00
9.120752834467119783e+02 0.000000000000000000e+00
9.123853061224489238e+02 0.000000000000000000e+00
9.126788208616779912e+02 0.000000000000000000e+00
9.130015419501133920e+02 0.000000000000000000e+00
9.133059410430838625e+02 0.000000000000000000e+00
9.136188662131519322e+02 0.000000000000000000e+00
9.139060317460317719e+02 0.000000000000000000e+00
9.142207709750566664e+02 0.000000000000000000e+00
9.145144671201813935e+02 0.000000000000000000e+00
9.148168707482992659e+02 0.000000000000000000e+00
9.151165532879819011e+02 0.000000000000000000e+00
9.154343764172335796e+02 0.000000000000000000e+00
9.157402267573696690e+02 0.000000000000000000e+00
9.160475283446711501e+02 0.000000000000000000e+00
9.163472108843537853e+02 0.000000000000000000e+00
9.166663038548753093e+02 0.000000000000000000e+00
9.169661678004534906e+02 0.000000000000000000e+00
9.172756462585034569e+02 0.000000000000000000e+00
9.175736961451246998e+02 0.000000000000000000e+00
9.178844444444443980e+02 0.000000000000000000e+00
9.181783219954648985e+02 0.000000000000000000e+00
9.184564172335600460e+02 0.000000000000000000e+00
9.187814965986394782e+02 0.000000000000000000e+00
9.191027664399092600e+02 0.000000000000000000e+00
9.193948299319728221e+02 0.000000000000000000e+00
9.196986848072561997e+02 0.000000000000000000e+00
9.199943764172335250e+02 0.000000000000000000e+00
9.203040362811791510e+02 0.000000000000000000e+00
9.205830385487528247e+02 0.000000000000000000e+00
9.208810884353741812e+02 0.000000000000000000e+00
9.211749659863945681e+02 0.000000000000000000e+00
9.214958730158730305e+02 0.000000000000000000e+00
9.217868480725624067e+02 0.000000000000000000e+00
9.221039455782313325e+02 0.000000000000000000e+00
9.223931065759637704e+02 0.000000000000000000e+00
9.227063945578231596e+02 0.000000000000000000e+00
9.229902947845805556e+02 0.000000000000000000e+00
9.232885260770974583e+02 0.000000000000000000e+00
9.235958276643990530e+02 0.000000000000000000e+00
9.239054875283446790e+02 0.000000000000000000e+00
9.242049886620000052e+02 1.000000000000000000e+00
9.245170068019999690e+02 1.000000000000000000e+00
9.248130612239999664e+02 1.000000000000000000e+00
9.251196371882085714e+02 0.000000000000000000e+00
9.254091609977324424e+02 0.000000000000000000e+00
9.257102947845804692e+02 0.000000000000000000e+00
9.260105215419500837e+02 0.000000000000000000e+00
9.263299773242630408e+02 0.000000000000000000e+00
9.266429024943311106e+02 0.000000000000000000e+00
9.269482086167799935e+02 0.000000000000000000e+00
9.272380952380000281e+02 1.000000000000000000e+00
9.275580952380952340e+02 0.000000000000000000e+00
9.278256689342404115e+02 0.000000000000000000e+00
9.281483900226756987e+02 0.000000000000000000e+00
9.284317460317460018e+02 0.000000000000000000e+00
9.287642630385487337e+02 0.000000000000000000e+00
9.290608616780000375e+02 1.000000000000000000e+00
9.293728798180000013e+02 1.000000000000000000e+00
9.296515192739999520e+02 1.000000000000000000e+00
9.299682539682539755e+02 0.000000000000000000e+00
9.302699319727890952e+02 0.000000000000000000e+00
9.305681632653061115e+02 0.000000000000000000e+00
9.308292063492064017e+02 0.000000000000000000e+00
9.311709750566893717e+02 0.000000000000000000e+00
9.314604988662131291e+02 0.000000000000000000e+00
9.317688888888889096e+02 0.000000000000000000e+00
9.320522448979592127e+02 0.000000000000000000e+00
9.323695238095237983e+02 0.000000000000000000e+00
9.326626757369614324e+02 0.000000000000000000e+00
9.329734240362811306e+02 0.000000000000000000e+00
9.332517006802721653e+02 0.000000000000000000e+00
9.335807709750566801e+02 0.000000000000000000e+00
9.338853514739229240e+02 0.000000000000000000e+00
9.341886621315193224e+02 0.000000000000000000e+00
9.344770975056688940e+02 0.000000000000000000e+00
9.347883900226756850e+02 0.000000000000000000e+00
9.350799092970521542e+02 0.000000000000000000e+00
9.353882993197279347e+02 0.000000000000000000e+00
9.356845351473922392e+02 0.000000000000000000e+00
9.359951020408162776e+02 0.000000000000000000e+00
9.362889795918367781e+02 0.000000000000000000e+00
9.365971882086167852e+02 0.000000000000000000e+00
9.368765532879818920e+02 0.000000000000000000e+00
9.372007256235827981e+02 0.000000000000000000e+00
9.374913378684807412e+02 0.000000000000000000e+00
9.377819501133786844e+02 0.000000000000000000e+00
9.380936054421769086e+02 0.000000000000000000e+00
9.384052607709750191e+02 0.000000000000000000e+00
9.387020408163265301e+02 0.000000000000000000e+00
9.390165986394557649e+02 0.000000000000000000e+00
9.393043083900226975e+02 0.000000000000000000e+00
9.396215873015872830e+02 0.000000000000000000e+00
9.399074829931972772e+02 0.000000000000000000e+00
9.402124263038548406e+02 0.000000000000000000e+00
9.405170068027210846e+02 0.000000000000000000e+00
9.408214058956915551e+02 0.000000000000000000e+00
9.411163718820861277e+02 0.000000000000000000e+00
9.414176870748299280e+02 0.000000000000000000e+00
9.417088435374149640e+02 0.000000000000000000e+00
9.420259410430838898e+02 0.000000000000000000e+00
9.423089342403627597e+02 0.000000000000000000e+00
9.426229478458050153e+02 0.000000000000000000e+00
9.429240816326530421e+02 0.000000000000000000e+00
9.432399092970521224e+02 0.000000000000000000e+00
9.435238095238095184e+02 0.000000000000000000e+00
9.438401814058956916e+02 0.000000000000000000e+00
9.441338775510204187e+02 0.000000000000000000e+00
9.444487981859410866e+02 0.000000000000000000e+00
9.447437641723355455e+02 0.000000000000000000e+00
9.450514285714285734e+02 0.000000000000000000e+00
9.453563718820861368e+02 0.000000000000000000e+00
9.456678458049887013e+02 0.000000000000000000e+00
9.459704308390022334e+02 0.000000000000000000e+00
9.462775510204081684e+02 0.000000000000000000e+00
9.465806802721087934e+02 0.000000000000000000e+00
9.468965079365079873e+02 0.000000000000000000e+00
9.471931065759637249e+02 0.000000000000000000e+00
9.474887981859410502e+02 0.000000000000000000e+00
9.477973696145124904e+02 0.000000000000000000e+00
9.481028571428571468e+02 0.000000000000000000e+00
9.484097959183673083e+02 0.000000000000000000e+00
9.487087528344670773e+02 0.000000000000000000e+00
9.489997278911564536e+02 0.000000000000000000e+00
9.493199092970521633e+02 0.000000000000000000e+00
9.496081632653060751e+02 0.000000000000000000e+00
9.498953287981859148e+02 0.000000000000000000e+00
9.502140589569161193e+02 0.000000000000000000e+00
9.505304308390022925e+02 0.000000000000000000e+00
9.508179591830000845e+02 0.000000000000000000e+00
9.511243537414966340e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
9.529422222222221990e+02 0.000000000000000000e+00
9.532402721088435555e+02 0.000000000000000000e+00
9.535492063492063153e+02 0.000000000000000000e+00
9.538282086167799889e+02 0.000000000000000000e+00
9.541514739229024826e+02 0.000000000000000000e+00
9.544482539682539937e+02 0.000000000000000000e+00
9.547448526077097313e+02 0.000000000000000000e+00
9.550454421768707789e+02 0.000000000000000000e+00
9.553500226757369092e+02 0.000000000000000000e+00
9.556477097499999900e+02 0.000000000000000000e+00
9.559560997732426131e+02 0.000000000000000000e+00
9.562463492063492367e+02 0.000000000000000000e+00
9.565589115646258733e+02 0.000000000000000000e+00
9.568629478458050244e+02 0.000000000000000000e+00
9.571566439909297515e+02 0.000000000000000000e+00
9.574726530612244915e+02 0.000000000000000000e+00
9.577804988662131791e+02 0.000000000000000000e+00
9.580847165532879899e+02 0.000000000000000000e+00
9.583972789115646265e+02 0.000000000000000000e+00
9.586915192743764464e+02 0.000000000000000000e+00
9.590055328798185883e+02 0.000000000000000000e+00
9.593084807256235536e+02 0.000000000000000000e+00
9.596088888888889414e+02 0.000000000000000000e+00
9.599167346938775154e+02 0.000000000000000000e+00
9.602383673469387304e+02 0.000000000000000000e+00
9.605346031746031485e+02 0.000000000000000000e+00
9.608366439909297014e+02 0.000000000000000000e+00
9.611443083900227293e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
9.623312471655328864e+02 0.000000000000000000e+00
9.626434467120180898e+02 0.000000000000000000e+00
9.629329705215419608e+02 0.000000000000000000e+00
9.632382766439909574e+02 0.000000000000000000e+00
9.635354195011337879e+02 0.000000000000000000e+00
9.638456235827663932e+02 0.000000000000000000e+00
9.641561904761904316e+02 0.000000000000000000e+00
9.644458956916099623e+02 0.000000000000000000e+00
9.647655328798185792e+02 0.000000000000000000e+00
9.650684807256235445e+02 0.000000000000000000e+00
9.653667120180000438e+02 0.000000000000000000e+00
9.656751020408163413e+02 0.000000000000000000e+00
9.659711564625849860e+02 0.000000000000000000e+00
9.662882539682539118e+02 0.000000000000000000e+00
9.665648979591836678e+02 0.000000000000000000e+00
9.668682086167800662e+02 0.000000000000000000e+00
9.671802267573696099e+02 0.000000000000000000e+00
9.674929705215419062e+02 0.000000000000000000e+00
9.677926530612245415e+02 0.000000000000000000e+00
9.680943310657596612e+02 0.000000000000000000e+00
9.683811337868480678e+02 0.000000000000000000e+00
9.686971428571428078e+02 0.000000000000000000e+00
9.689906575963718751e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
9.726494331065759980e+02 0.000000000000000000e+00
9.729262585034014137e+02 0.000000000000000000e+00
9.732408163265306484e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
9.738507029478457753e+02 0.000000000000000000e+00
9.741485714285714721e+02 0.000000000000000000e+00
9.744382766439908892e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
9.792692970521542293e+02 0.000000000000000000e+00
9.795980045351474246e+02 0.000000000000000000e+00
9.798760997732426858e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
9.822590476190475783e+02 0.000000000000000000e+00
9.825681632653061115e+02 0.000000000000000000e+00
9.828511564625849815e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
9.991533786848073078e+02 0.000000000000000000e+00
9.994461678004535088e+02 0.000000000000000000e+00
9.997389569160998235e+02 0.000000000000000000e+00
1.000017233560090745e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.007556643990929729e+03 0.000000000000000000e+00
1.007862857142857138e+03 0.000000000000000000e+00
1.008153832199546514e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.010540952380952376e+03 0.000000000000000000e+00
1.010853877551020446e+03 0.000000000000000000e+00
1.011137959183673502e+03 0.000000000000000000e+00
1.011445986394557849e+03 0.000000000000000000e+00
1.011744761904761958e+03 0.000000000000000000e+00
1.012052426303854872e+03 0.000000000000000000e+00
1.012350476190476229e+03 0.000000000000000000e+00
1.012650884353741503e+03 0.000000000000000000e+00
1.012950385487528365e+03 0.000000000000000000e+00
1.013272018140589580e+03 0.000000000000000000e+00
1.013573514739229040e+03 0.000000000000000000e+00
1.013882811791383233e+03 0.000000000000000000e+00
1.014175419501133774e+03 0.000000000000000000e+00
1.014485986394557813e+03 0.000000000000000000e+00
1.014778412698412694e+03 0.000000000000000000e+00
1.015080453514739247e+03 0.000000000000000000e+00
1.015383582766439872e+03 0.000000000000000000e+00
1.015684897959183672e+03 0.000000000000000000e+00
1.015981859410430843e+03 0.000000000000000000e+00
1.016285714285714334e+03 0.000000000000000000e+00
1.016591020408163217e+03 0.000000000000000000e+00
1.016896145124716554e+03 0.000000000000000000e+00
1.017198911564625860e+03 0.000000000000000000e+00
1.017510022675736991e+03 0.000000000000000000e+00
1.017806258503401409e+03 0.000000000000000000e+00
1.018116643990929674e+03 0.000000000000000000e+00
1.018406349206349205e+03 0.000000000000000000e+00
1.018712925170068047e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.019919274376417206e+03 0.000000000000000000e+00
1.020228934240362832e+03 0.000000000000000000e+00
1.020527528344671168e+03 0.000000000000000000e+00
1.020822675736961401e+03 0.000000000000000000e+00
1.021125986394557799e+03 0.000000000000000000e+00
1.021412426303000075e+03 1.000000000000000000e+00
1.021718639455000016e+03 1.000000000000000000e+00
1.022027755102000015e+03 1.000000000000000000e+00
1.022331065758999898e+03 1.000000000000000000e+00
1.022619863945000020e+03 1.000000000000000000e+00
1.022936235827000019e+03 1.000000000000000000e+00
1.023256961451000052e+03 1.000000000000000000e+00
1.023544308389999969e+03 1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.025374331065759634e+03 0.000000000000000000e+00
1.025676916099773280e+03 0.000000000000000000e+00
1.025965895691610058e+03 0.000000000000000000e+00
1.026265578231292466e+03 0.000000000000000000e+00
1.026567074829931926e+03 0.000000000000000000e+00
1.026868571428571386e+03 0.000000000000000000e+00
1.027170975056689258e+03 0.000000000000000000e+00
1.027471201814058986e+03 0.000000000000000000e+00
1.027773968253968178e+03 0.000000000000000000e+00
1.028076371882086278e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.029900226757369637e+03 0.000000000000000000e+00
1.030197369614512581e+03 0.000000000000000000e+00
1.030489433106575916e+03 0.000000000000000000e+00
1.030786031746031767e+03 0.000000000000000000e+00
1.031077188208616690e+03 0.000000000000000000e+00
1.031389750566893326e+03 0.000000000000000000e+00
1.031690340136054374e+03 0.000000000000000000e+00
1.031996916099773216e+03 0.000000000000000000e+00
1.032294784580498799e+03 0.000000000000000000e+00
1.032602811791383147e+03 0.000000000000000000e+00
1.032909750566893536e+03 0.000000000000000000e+00
1.033214512471655325e+03 0.000000000000000000e+00
1.033511111111111177e+03 0.000000000000000000e+00
1.033821133786848122e+03 0.000000000000000000e+00
1.034119546485260798e+03 0.000000000000000000e+00
1.034421950113378671e+03 0.000000000000000000e+00
1.034716734693877470e+03 0.000000000000000000e+00
1.035032018140589571e+03 0.000000000000000000e+00
1.035336961451247134e+03 0.000000000000000000e+00
1.035635192743764264e+03 0.000000000000000000e+00
1.035937959182999975e+03 1.000000000000000000e+00
1.036245079365079391e+03 0.000000000000000000e+00
1.036551836734693779e+03 0.000000000000000000e+00
1.036856235827664477e+03 0.000000000000000000e+00
1.037152834467120101e+03 0.000000000000000000e+00
1.037463764172335686e+03 0.000000000000000000e+00
1.037769614512471662e+03 0.000000000000000000e+00
1.038072380952380854e+03 0.000000000000000000e+00
1.038380045351473882e+03 0.000000000000000000e+00
1.038686439909296951e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.039279092970521560e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.039900226757369637e+03 0.000000000000000000e+00
1.040196281179138396e+03 0.000000000000000000e+00
1.040487981859410411e+03 0.000000000000000000e+00
1.040769160997732342e+03 0.000000000000000000e+00
1.041093151927437702e+03 0.000000000000000000e+00
1.041393378684807203e+03 0.000000000000000000e+00
1.041682176870748208e+03 0.000000000000000000e+00
1.041995827664399030e+03 0.000000000000000000e+00
1.042307845804988574e+03 0.000000000000000000e+00
1.042605714285714384e+03 0.000000000000000000e+00
1.042906485260770978e+03 0.000000000000000000e+00
1.043185306122448992e+03 0.000000000000000000e+00
1.043494240362811752e+03 0.000000000000000000e+00
1.043816417233560060e+03 0.000000000000000000e+00
1.044108117913832302e+03 0.000000000000000000e+00
1.044413242630000013e+03 1.000000000000000000e+00
1.044721995464852625e+03 0.000000000000000000e+00
1.045014965986394600e+03 0.000000000000000000e+00
1.045324807256235772e+03 0.000000000000000000e+00
1.045627573696145191e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.047474104308389997e+03 0.000000000000000000e+00
1.047771972789115580e+03 0.000000000000000000e+00
1.048042448979591882e+03 0.000000000000000000e+00
1.048355011337868518e+03 0.000000000000000000e+00
1.048649070294784678e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.049222312925170172e+03 0.000000000000000000e+00
1.049557913832199574e+03 0.000000000000000000e+00
1.049851428571428642e+03 0.000000000000000000e+00
1.050148390022675812e+03 0.000000000000000000e+00
1.050440997732426240e+03 0.000000000000000000e+00
1.050752290249433145e+03 0.000000000000000000e+00
1.051049070294784542e+03 0.000000000000000000e+00
1.051350748299319775e+03 0.000000000000000000e+00
1.051651156462585050e+03 0.000000000000000000e+00
1.051965170068027192e+03 0.000000000000000000e+00
1.052257777777777846e+03 0.000000000000000000e+00
1.052572154195011308e+03 0.000000000000000000e+00
1.052875464852000050e+03 1.000000000000000000e+00
1.053172607709750537e+03 0.000000000000000000e+00
1.053472834467120265e+03 0.000000000000000000e+00
1.053776870748299416e+03 0.000000000000000000e+00
1.054075283446712092e+03 0.000000000000000000e+00
1.054392562358276564e+03 0.000000000000000000e+00
1.054701678004535097e+03 0.000000000000000000e+00
1.055010793650793630e+03 0.000000000000000000e+00
1.055307755101999874e+03 1.000000000000000000e+00
1.055623945578231314e+03 0.000000000000000000e+00
1.055928344671201785e+03 0.000000000000000000e+00
1.056230566893424111e+03 0.000000000000000000e+00
1.056519546485000092e+03 1.000000000000000000e+00
1.056837006802721135e+03 0.000000000000000000e+00
1.057136507936507996e+03 0.000000000000000000e+00
1.057436553287981951e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.058656689342403524e+03 0.000000000000000000e+00
1.058957097505669026e+03 0.000000000000000000e+00
1.059269841269841208e+03 0.000000000000000000e+00
1.059571882086167761e+03 0.000000000000000000e+00
1.059865215419501055e+03 0.000000000000000000e+00
1.060163990929705278e+03 0.000000000000000000e+00
1.060471292517006759e+03 0.000000000000000000e+00
1.060780589569161066e+03 0.000000000000000000e+00
1.061086258503401268e+03 0.000000000000000000e+00
1.061382675736000010e+03 1.000000000000000000e+00
1.061698684807256313e+03 0.000000000000000000e+00
1.062005986394557794e+03 0.000000000000000000e+00
1.062311473922902451e+03 0.000000000000000000e+00
1.062620589569160984e+03 0.000000000000000000e+00
1.062919365079364979e+03 0.000000000000000000e+00
1.063233197278911575e+03 0.000000000000000000e+00
1.063552653061224419e+03 0.000000000000000000e+00
1.063846893423999973e+03 1.000000000000000000e+00
1.064152380952381009e+03 0.000000000000000000e+00
1.064459138321995397e+03 0.000000000000000000e+00
1.064762448979591909e+03 0.000000000000000000e+00
1.065070294783999998e+03 1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.067434195011337806e+03 0.000000000000000000e+00
1.067712653061224501e+03 0.000000000000000000e+00
1.068051337868480687e+03 0.000000000000000000e+00
1.068344671201813981e+03 0.000000000000000000e+00
1.068631111111111068e+03 0.000000000000000000e+00
1.068938775510204096e+03 0.000000000000000000e+00
1.069221043083900213e+03 0.000000000000000000e+00
1.069518730158730250e+03 0.000000000000000000e+00
1.069820770975056803e+03 0.000000000000000000e+00
1.070111383219954632e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.070702585034013509e+03 0.000000000000000000e+00
1.070998276643990948e+03 0.000000000000000000e+00
1.071305578231292429e+03 0.000000000000000000e+00
1.071593650793650795e+03 0.000000000000000000e+00
1.071885895691609903e+03 0.000000000000000000e+00
1.072179591836734744e+03 0.000000000000000000e+00
1.072482721088435483e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.073063401360544276e+03 0.000000000000000000e+00
1.073371428571428623e+03 0.000000000000000000e+00
1.073680725623582703e+03 0.000000000000000000e+00
1.073963356009070367e+03 0.000000000000000000e+00
1.074262494331065682e+03 0.000000000000000000e+00
1.074559999999999945e+03 1.000000000000000000e+00
nan -1.000000000000000000e+00
1.075152108842999951e+03 1.000000000000000000e+00
1.075443628117913931e+03 0.000000000000000000e+00
1.075749115646258588e+03 0.000000000000000000e+00
1.076040997732426376e+03 0.000000000000000000e+00
1.076331065759637113e+03 0.000000000000000000e+00
1.076629659863945562e+03 0.000000000000000000e+00
1.076922630385487537e+03 0.000000000000000000e+00
1.077226666666666688e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.078117006802721107e+03 0.000000000000000000e+00
1.078425578231292548e+03 0.000000000000000000e+00
1.078720907029478440e+03 0.000000000000000000e+00
1.079025124716553364e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.080529523809523880e+03 0.000000000000000000e+00
1.080843356009070249e+03 0.000000000000000000e+00
1.081131428571428614e+03 0.000000000000000000e+00
1.081429659863945517e+03 0.000000000000000000e+00
1.081719002266999951e+03 1.000000000000000000e+00
1.082035374148999836e+03 1.000000000000000000e+00
nan -1.000000000000000000e+00
1.082650702946999900e+03 1.000000000000000000e+00
1.082942585034013518e+03 0.000000000000000000e+00
1.083255147392290155e+03 0.000000000000000000e+00
1.083540861678004603e+03 0.000000000000000000e+00
1.083852517006802827e+03 0.000000000000000000e+00
1.084144036281000126e+03 1.000000000000000000e+00
1.084448798184999987e+03 1.000000000000000000e+00
1.084752108843000087e+03 1.000000000000000000e+00
1.085062675736000074e+03 1.000000000000000000e+00
1.085355646258503384e+03 0.000000000000000000e+00
1.085667664399092928e+03 0.000000000000000000e+00
1.085961360544217769e+03 0.000000000000000000e+00
1.086271383219954714e+03 0.000000000000000000e+00
1.086561814057999982e+03 1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.087776507936507869e+03 0.000000000000000000e+00
1.088089614512471599e+03 0.000000000000000000e+00
1.088384580498866171e+03 0.000000000000000000e+00
1.088688979591836642e+03 0.000000000000000000e+00
1.088963628116999871e+03 1.000000000000000000e+00
1.089268390021999949e+03 1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.090159818594104308e+03 0.000000000000000000e+00
1.090471292517006759e+03 0.000000000000000000e+00
1.090758639455782259e+03 0.000000000000000000e+00
1.091059229024943306e+03 0.000000000000000000e+00
1.091346575963000078e+03 1.000000000000000000e+00
1.091648435373999973e+03 1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.092549659863945635e+03 0.000000000000000000e+00
1.092850430839002229e+03 0.000000000000000000e+00
1.093143764172335523e+03 0.000000000000000000e+00
1.093443265306122385e+03 0.000000000000000000e+00
1.093725895691610049e+03 0.000000000000000000e+00
1.094035192743764128e+03 0.000000000000000000e+00
1.094332879818594165e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.094934421768707580e+03 0.000000000000000000e+00
1.095242630385487473e+03 0.000000000000000000e+00
1.095526893424036189e+03 0.000000000000000000e+00
1.095835102040816309e+03 0.000000000000000000e+00
1.096145124716553255e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.097009523809523898e+03 0.000000000000000000e+00
1.097320272108843483e+03 0.000000000000000000e+00
1.097624671201813953e+03 0.000000000000000000e+00
1.097914739229024917e+03 0.000000000000000000e+00
1.098221678004535079e+03 0.000000000000000000e+00
1.098522267573696126e+03 0.000000000000000000e+00
1.098827029478458144e+03 0.000000000000000000e+00
1.099113106575963684e+03 0.000000000000000000e+00
1.099416780045351516e+03 0.000000000000000000e+00
1.099704308390022788e+03 0.000000000000000000e+00
1.100018140589569157e+03 0.000000000000000000e+00
1.100313287981859503e+03 0.000000000000000000e+00
1.100621859410430943e+03 0.000000000000000000e+00
1.100928616780045331e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.102184308390022579e+03 0.000000000000000000e+00
1.102483809523809441e+03 0.000000000000000000e+00
1.102775328798185910e+03 0.000000000000000000e+00
1.103077551020408237e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.103689251700680188e+03 0.000000000000000000e+00
1.103946485260770942e+03 0.000000000000000000e+00
1.104266848072562425e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.106671927437641671e+03 0.000000000000000000e+00
1.106978503401360513e+03 0.000000000000000000e+00
1.107303945578231378e+03 0.000000000000000000e+00
1.107601995463999856e+03 1.000000000000000000e+00
1.107904217687074834e+03 0.000000000000000000e+00
1.108210068027210809e+03 0.000000000000000000e+00
1.108505215419501155e+03 0.000000000000000000e+00
1.108790385487528283e+03 0.000000000000000000e+00
1.109089160997732506e+03 0.000000000000000000e+00
1.109375238095238046e+03 0.000000000000000000e+00
1.109698321995464767e+03 0.000000000000000000e+00
1.110003809522999973e+03 1.000000000000000000e+00
1.110302766438999925e+03 1.000000000000000000e+00
1.110604625850000048e+03 1.000000000000000000e+00
1.110910657596371948e+03 0.000000000000000000e+00
1.111207800453514665e+03 0.000000000000000000e+00
1.111508752834467032e+03 0.000000000000000000e+00
1.111813877551020369e+03 0.000000000000000000e+00
1.112112108843537499e+03 0.000000000000000000e+00
1.112428843536999921e+03 1.000000000000000000e+00
1.112720544216999997e+03 1.000000000000000000e+00
1.113013696145000040e+03 1.000000000000000000e+00
1.113327165531999981e+03 1.000000000000000000e+00
1.113627573696000127e+03 1.000000000000000000e+00
1.113926530612000079e+03 1.000000000000000000e+00
1.114222585033999849e+03 1.000000000000000000e+00
1.114533877551020396e+03 0.000000000000000000e+00
1.114825034013605546e+03 0.000000000000000000e+00
1.115137777777777728e+03 0.000000000000000000e+00
1.115445986393999874e+03 1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.116625850339999943e+03 1.000000000000000000e+00
1.116916099773000042e+03 1.000000000000000000e+00
1.117216507935999971e+03 1.000000000000000000e+00
1.117524172335000003e+03 1.000000000000000000e+00
1.117823129250999955e+03 1.000000000000000000e+00
1.118132244896999964e+03 1.000000000000000000e+00
1.118439909296999986e+03 1.000000000000000000e+00
nan -1.000000000000000000e+00
1.119050884353000129e+03 1.000000000000000000e+00
1.119362902493999854e+03 1.000000000000000000e+00
1.119658956916000079e+03 1.000000000000000000e+00
1.119959365079000008e+03 1.000000000000000000e+00
1.120261224488999915e+03 1.000000000000000000e+00
1.120559455782312853e+03 0.000000000000000000e+00
1.120862403628117818e+03 0.000000000000000000e+00
1.121156281179138432e+03 0.000000000000000000e+00
1.121464308390000042e+03 1.000000000000000000e+00
1.121776326530000006e+03 1.000000000000000000e+00
1.122076734692999935e+03 1.000000000000000000e+00
1.122384399091999967e+03 1.000000000000000000e+00
1.122679002266999987e+03 1.000000000000000000e+00
1.122990113378684782e+03 0.000000000000000000e+00
1.123279999999999973e+03 0.000000000000000000e+00
1.123582585034013618e+03 0.000000000000000000e+00
1.123884625850340171e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.124485623582766493e+03 0.000000000000000000e+00
1.124801269841269914e+03 0.000000000000000000e+00
1.125092426303854836e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.125669841269841299e+03 0.000000000000000000e+00
1.125991655328798288e+03 0.000000000000000000e+00
1.126290612244898057e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.128079455782312834e+03 0.000000000000000000e+00
1.128388208616780048e+03 0.000000000000000000e+00
1.128683900226757260e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.129269478458049889e+03 0.000000000000000000e+00
1.129575873015872958e+03 0.000000000000000000e+00
1.129884807256235717e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.130474195011337770e+03 0.000000000000000000e+00
1.130797823129251810e+03 0.000000000000000000e+00
1.131102222222222281e+03 0.000000000000000000e+00
1.131407709750566937e+03 0.000000000000000000e+00
1.131707210884353799e+03 0.000000000000000000e+00
1.132005623582766475e+03 0.000000000000000000e+00
1.132308390022675667e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.134682630385487528e+03 0.000000000000000000e+00
1.134995918367347031e+03 0.000000000000000000e+00
1.135281088435374159e+03 0.000000000000000000e+00
1.135581678004535206e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.137063764172335596e+03 0.000000000000000000e+00
1.137369614512471571e+03 0.000000000000000000e+00
1.137663310657596412e+03 0.000000000000000000e+00
1.137954467120181334e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.139461043083900222e+03 0.000000000000000000e+00
1.139778684807256241e+03 0.000000000000000000e+00
1.140070566893424029e+03 0.000000000000000000e+00
1.140373333333333221e+03 0.000000000000000000e+00
1.140684444444444352e+03 0.000000000000000000e+00
1.140972335600906945e+03 0.000000000000000000e+00
1.141278911564625787e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.141882993197278893e+03 0.000000000000000000e+00
1.142178503401360558e+03 0.000000000000000000e+00
1.142485804988662039e+03 0.000000000000000000e+00
1.142762448979591909e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.143947029478458035e+03 0.000000000000000000e+00
1.144272108843537353e+03 0.000000000000000000e+00
1.144521360544217714e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.145155918367346885e+03 0.000000000000000000e+00
1.145482811791383256e+03 0.000000000000000000e+00
1.145783945578231396e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.146375147392290273e+03 0.000000000000000000e+00
1.146659591836734762e+03 0.000000000000000000e+00
1.146971609977324306e+03 0.000000000000000000e+00
1.147276190476190550e+03 0.000000000000000000e+00
1.147575873015872958e+03 0.000000000000000000e+00
1.147888979591836687e+03 0.000000000000000000e+00
1.148207165532879799e+03 0.000000000000000000e+00
1.148508662131519259e+03 0.000000000000000000e+00
1.148812698412698410e+03 0.000000000000000000e+00
1.149100226757369683e+03 0.000000000000000000e+00
1.149412789115646319e+03 0.000000000000000000e+00
1.149704126984127015e+03 0.000000000000000000e+00
1.150011609977324269e+03 0.000000000000000000e+00
1.150301496598639460e+03 0.000000000000000000e+00
1.150613877551020323e+03 0.000000000000000000e+00
1.150905578231292566e+03 0.000000000000000000e+00
1.151213424036281140e+03 0.000000000000000000e+00
1.151500589569161093e+03 0.000000000000000000e+00
1.151800634920634820e+03 0.000000000000000000e+00
1.152107755102040755e+03 0.000000000000000000e+00
1.152408888888888896e+03 0.000000000000000000e+00
1.152700589569160911e+03 0.000000000000000000e+00
1.153011700680272043e+03 0.000000000000000000e+00
1.153305941043083976e+03 0.000000000000000000e+00
1.153611428571428632e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.154800362811791274e+03 0.000000000000000000e+00
1.155100045351473909e+03 0.000000000000000000e+00
1.155416961451247062e+03 0.000000000000000000e+00
1.155720453514739120e+03 0.000000000000000000e+00
1.156023401360544312e+03 0.000000000000000000e+00
1.156303673469387832e+03 0.000000000000000000e+00
1.156623129251700675e+03 0.000000000000000000e+00
1.156919183673469433e+03 0.000000000000000000e+00
1.157225759637188276e+03 0.000000000000000000e+00
1.157516190476190559e+03 0.000000000000000000e+00
1.157837460317460227e+03 0.000000000000000000e+00
1.158132970521000061e+03 1.000000000000000000e+00
1.158436281178999934e+03 1.000000000000000000e+00
1.158738140588999840e+03 1.000000000000000000e+00
1.159052879818594192e+03 0.000000000000000000e+00
1.159364716553287963e+03 0.000000000000000000e+00
1.159668027210884247e+03 0.000000000000000000e+00
1.159969886621315254e+03 0.000000000000000000e+00
1.160286077097505768e+03 0.000000000000000000e+00
1.160577414965986463e+03 0.000000000000000000e+00
1.160889070294784688e+03 0.000000000000000000e+00
1.161182040816000153e+03 1.000000000000000000e+00
1.161494058956916206e+03 0.000000000000000000e+00
1.161797006802721171e+03 0.000000000000000000e+00
1.162103038548752920e+03 0.000000000000000000e+00
1.162393832198999917e+03 1.000000000000000000e+00
1.162713106574999983e+03 1.000000000000000000e+00
nan -1.000000000000000000e+00
1.163311927437641771e+03 0.000000000000000000e+00
1.163598911564625951e+03 0.000000000000000000e+00
1.163893514739228976e+03 0.000000000000000000e+00
1.164202993197278829e+03 0.000000000000000000e+00
1.164496689342000082e+03 1.000000000000000000e+00
1.164803265306122512e+03 0.000000000000000000e+00
1.165106394557823023e+03 0.000000000000000000e+00
1.165394648526077162e+03 0.000000000000000000e+00
1.165695782312925076e+03 0.000000000000000000e+00
1.165985668934240266e+03 0.000000000000000000e+00
1.166297505668934264e+03 0.000000000000000000e+00
1.166586666666666588e+03 0.000000000000000000e+00
1.166894149659863842e+03 0.000000000000000000e+00
1.167192380952380972e+03 0.000000000000000000e+00
1.167506394557823114e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.168100136054421682e+03 0.000000000000000000e+00
1.168393650793650750e+03 0.000000000000000000e+00
1.168695510204081529e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.169313015873015956e+03 0.000000000000000000e+00
1.169616689341999972e+03 1.000000000000000000e+00
1.169919455782312980e+03 0.000000000000000000e+00
1.170218231292516975e+03 0.000000000000000000e+00
1.170531519274376478e+03 0.000000000000000000e+00
1.170831383219954660e+03 0.000000000000000000e+00
1.171139773242630326e+03 0.000000000000000000e+00
1.171436553287981951e+03 0.000000000000000000e+00
1.171750204081632546e+03 0.000000000000000000e+00
1.172044625850340026e+03 0.000000000000000000e+00
1.172360816326530539e+03 0.000000000000000000e+00
1.172648344671000132e+03 1.000000000000000000e+00
1.172953106574999993e+03 1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.174439365079365189e+03 0.000000000000000000e+00
1.174718004535147429e+03 0.000000000000000000e+00
1.175037097505668953e+03 0.000000000000000000e+00
1.175329886621315154e+03 0.000000000000000000e+00
1.175619047619047706e+03 0.000000000000000000e+00
1.175924535147392362e+03 0.000000000000000000e+00
1.176228390022675740e+03 0.000000000000000000e+00
1.176526258503401323e+03 0.000000000000000000e+00
1.176824489795918453e+03 0.000000000000000000e+00
1.177143038548752884e+03 0.000000000000000000e+00
1.177432380952380981e+03 0.000000000000000000e+00
1.177749478458049907e+03 0.000000000000000000e+00
1.178034467120181489e+03 0.000000000000000000e+00
1.178348843537414950e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.178966893424036243e+03 0.000000000000000000e+00
1.179267845804988610e+03 0.000000000000000000e+00
1.179580589569161020e+03 0.000000000000000000e+00
1.179875918367346912e+03 0.000000000000000000e+00
1.180181224489796023e+03 0.000000000000000000e+00
1.180477823128999944e+03 1.000000000000000000e+00
1.180788752834467232e+03 0.000000000000000000e+00
1.181069206349206297e+03 0.000000000000000000e+00
1.181389024943310687e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.181967891156462656e+03 0.000000000000000000e+00
1.182260861678004630e+03 0.000000000000000000e+00
1.182580680272108793e+03 0.000000000000000000e+00
1.182862040816326498e+03 0.000000000000000000e+00
1.183172063492063444e+03 0.000000000000000000e+00
1.183462312925170181e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.184068752834467205e+03 0.000000000000000000e+00
1.184389478458049780e+03 0.000000000000000000e+00
1.184678820861678105e+03 0.000000000000000000e+00
1.184973424036281131e+03 0.000000000000000000e+00
1.185278548752000006e+03 1.000000000000000000e+00
1.185586213151927495e+03 0.000000000000000000e+00
1.185874285714285634e+03 0.000000000000000000e+00
1.186181768707482888e+03 0.000000000000000000e+00
1.186471473921999859e+03 1.000000000000000000e+00
1.186790748298999915e+03 1.000000000000000000e+00
1.187076643990000093e+03 1.000000000000000000e+00
1.187385759636999865e+03 1.000000000000000000e+00
1.187689070293999976e+03 1.000000000000000000e+00
1.187992380952000076e+03 1.000000000000000000e+00
nan -1.000000000000000000e+00
1.188591564625850424e+03 0.000000000000000000e+00
1.188895963718820894e+03 0.000000000000000000e+00
1.189205260770974974e+03 0.000000000000000000e+00
1.189504399092970516e+03 0.000000000000000000e+00
1.189803537414966058e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.190415963718820876e+03 0.000000000000000000e+00
1.190708571428571531e+03 0.000000000000000000e+00
1.191016961451247198e+03 0.000000000000000000e+00
1.191307029478000004e+03 1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.193085532879818629e+03 0.000000000000000000e+00
1.193401360544217596e+03 0.000000000000000000e+00
1.193711746031746088e+03 0.000000000000000000e+00
1.194013424036281094e+03 0.000000000000000000e+00
1.194306213151927523e+03 0.000000000000000000e+00
1.194602448979591827e+03 0.000000000000000000e+00
1.194897052154195080e+03 0.000000000000000000e+00
1.195199092970521633e+03 0.000000000000000000e+00
1.195495873015873030e+03 0.000000000000000000e+00
1.195790113378684737e+03 0.000000000000000000e+00
1.196069297052154297e+03 0.000000000000000000e+00
1.196387120181405862e+03 0.000000000000000000e+00
1.196689886621315281e+03 0.000000000000000000e+00
1.196995918367347031e+03 0.000000000000000000e+00
1.197287619047619046e+03 0.000000000000000000e+00
1.197596553287981806e+03 0.000000000000000000e+00
1.197902947844999971e+03 1.000000000000000000e+00
1.198206258503000072e+03 1.000000000000000000e+00
1.198502312925000069e+03 1.000000000000000000e+00
1.198811791383219997e+03 0.000000000000000000e+00
1.199100589569161002e+03 0.000000000000000000e+00
1.199412789115646319e+03 0.000000000000000000e+00
1.199710476190476129e+03 0.000000000000000000e+00
1.200023945578231405e+03 0.000000000000000000e+00
1.200319274376417297e+03 0.000000000000000000e+00
1.200624580498866180e+03 0.000000000000000000e+00
1.200922086167800444e+03 0.000000000000000000e+00
1.201238820861678050e+03 0.000000000000000000e+00
1.201533424036281076e+03 0.000000000000000000e+00
1.201829659863945608e+03 0.000000000000000000e+00
1.202119002267573705e+03 0.000000000000000000e+00
1.202425578231292548e+03 0.000000000000000000e+00
1.202721814058956852e+03 0.000000000000000000e+00
1.203023492063492085e+03 0.000000000000000000e+00
1.203309750566893399e+03 0.000000000000000000e+00
1.203615600907029375e+03 0.000000000000000000e+00
1.203916916099773289e+03 0.000000000000000000e+00
1.204214240362811779e+03 0.000000000000000000e+00
1.204513378684807321e+03 0.000000000000000000e+00
1.204817777777777792e+03 0.000000000000000000e+00
1.205118548751999924e+03 1.000000000000000000e+00
1.205416054421000126e+03 1.000000000000000000e+00
1.205715011337000078e+03 1.000000000000000000e+00
1.206018321994999951e+03 1.000000000000000000e+00
1.206318730158000108e+03 1.000000000000000000e+00
1.206617687074829973e+03 0.000000000000000000e+00
1.206913922902494278e+03 0.000000000000000000e+00
1.207221950113378625e+03 0.000000000000000000e+00
1.207513106574999938e+03 1.000000000000000000e+00
1.207819501133786844e+03 0.000000000000000000e+00
1.208102131519274280e+03 0.000000000000000000e+00
1.208419410430838980e+03 0.000000000000000000e+00
1.208717641723356110e+03 0.000000000000000000e+00
1.209021496598639487e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.212632925170068120e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.213249523809523907e+03 0.000000000000000000e+00
1.213534693877551035e+03 0.000000000000000000e+00
1.213827482993197236e+03 0.000000000000000000e+00
1.214124625850340180e+03 0.000000000000000000e+00
1.214419773242630299e+03 0.000000000000000000e+00
1.214716734693877470e+03 0.000000000000000000e+00
1.215019501133786889e+03 0.000000000000000000e+00
1.215305578231292429e+03 0.000000000000000000e+00
1.215614693877550962e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.216212426303854954e+03 0.000000000000000000e+00
1.216505034013605382e+03 0.000000000000000000e+00
1.216816145124716513e+03 0.000000000000000000e+00
1.217110204081000120e+03 1.000000000000000000e+00
1.217416598639455742e+03 0.000000000000000000e+00
1.217701768707483097e+03 0.000000000000000000e+00
1.218010702947845857e+03 0.000000000000000000e+00
1.218307482993197254e+03 0.000000000000000000e+00
1.218619682539682572e+03 0.000000000000000000e+00
1.218905578231292566e+03 0.000000000000000000e+00
1.219226303854875368e+03 0.000000000000000000e+00
1.219532335599999897e+03 1.000000000000000000e+00
1.219831292517000065e+03 1.000000000000000000e+00
1.220124444443999892e+03 1.000000000000000000e+00
1.220432108842999924e+03 1.000000000000000000e+00
1.220723809523000000e+03 1.000000000000000000e+00
1.221030022675000055e+03 1.000000000000000000e+00
1.221320272107999926e+03 1.000000000000000000e+00
1.221623582766000027e+03 1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.224048253968253903e+03 0.000000000000000000e+00
1.224329251700680288e+03 0.000000000000000000e+00
1.224635464852607811e+03 0.000000000000000000e+00
1.224922267572999999e+03 1.000000000000000000e+00
1.225234285713999952e+03 1.000000000000000000e+00
1.225528888887999983e+03 1.000000000000000000e+00
1.225842358276000141e+03 1.000000000000000000e+00
1.226142766438999843e+03 1.000000000000000000e+00
1.226441360544217787e+03 0.000000000000000000e+00
1.226735963718820813e+03 0.000000000000000000e+00
1.227036734693877634e+03 0.000000000000000000e+00
1.227338412698412640e+03 0.000000000000000000e+00
1.227651700680272143e+03 0.000000000000000000e+00
1.227933605442000044e+03 1.000000000000000000e+00
1.228250521541950093e+03 0.000000000000000000e+00
1.228535147392290355e+03 0.000000000000000000e+00
1.228856780045351570e+03 0.000000000000000000e+00
1.229157913832199483e+03 0.000000000000000000e+00
1.229452154195011417e+03 0.000000000000000000e+00
1.229762902494331001e+03 0.000000000000000000e+00
1.230074013605442133e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.230671927437641671e+03 0.000000000000000000e+00
1.230956553287981933e+03 0.000000000000000000e+00
1.231280362811791292e+03 0.000000000000000000e+00
1.231557732426303801e+03 0.000000000000000000e+00
1.231876825396825325e+03 0.000000000000000000e+00
1.232159092970521442e+03 0.000000000000000000e+00
1.232480362811791338e+03 0.000000000000000000e+00
1.232763356008999835e+03 1.000000000000000000e+00
nan -1.000000000000000000e+00
1.233371428571000024e+03 1.000000000000000000e+00
1.233686167800453404e+03 0.000000000000000000e+00
1.233976780045351461e+03 0.000000000000000000e+00
1.234270294784580528e+03 0.000000000000000000e+00
1.234585034013605537e+03 0.000000000000000000e+00
1.234886893424036316e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.235502585034013691e+03 0.000000000000000000e+00
1.235794104308389933e+03 0.000000000000000000e+00
1.236112834467120138e+03 0.000000000000000000e+00
1.236395646258503348e+03 0.000000000000000000e+00
1.236690793650793694e+03 0.000000000000000000e+00
1.236990657596371875e+03 0.000000000000000000e+00
1.237318276643990885e+03 0.000000000000000000e+00
1.237601814057999945e+03 1.000000000000000000e+00
1.237921088435000001e+03 1.000000000000000000e+00
1.238218594103999976e+03 1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.239109841269841354e+03 0.000000000000000000e+00
1.239409160997732442e+03 0.000000000000000000e+00
1.239722086167800398e+03 0.000000000000000000e+00
1.240030657596371839e+03 0.000000000000000000e+00
1.240308390022675667e+03 0.000000000000000000e+00
1.240628752834467150e+03 0.000000000000000000e+00
1.240927709750566919e+03 0.000000000000000000e+00
1.241224852607709863e+03 0.000000000000000000e+00
1.241522539682539673e+03 0.000000000000000000e+00
1.241824217687074906e+03 0.000000000000000000e+00
1.242147120181405853e+03 0.000000000000000000e+00
1.242437188208616817e+03 0.000000000000000000e+00
1.242741587301587288e+03 0.000000000000000000e+00
1.243027482993197282e+03 0.000000000000000000e+00
1.243350022675736909e+03 0.000000000000000000e+00
1.243639727891156554e+03 0.000000000000000000e+00
1.243934331065759579e+03 0.000000000000000000e+00
1.244231836734693843e+03 0.000000000000000000e+00
1.244543673469387841e+03 0.000000000000000000e+00
1.244836643990929815e+03 0.000000000000000000e+00
1.245145215419501028e+03 0.000000000000000000e+00
1.245440181405895601e+03 0.000000000000000000e+00
1.245753650793650877e+03 0.000000000000000000e+00
1.246041723356009015e+03 0.000000000000000000e+00
1.246344308390022661e+03 0.000000000000000000e+00
1.246640725623582739e+03 0.000000000000000000e+00
1.246956190476190386e+03 0.000000000000000000e+00
1.247247346938775536e+03 0.000000000000000000e+00
1.247551020408163367e+03 0.000000000000000000e+00
1.247851972789115734e+03 0.000000000000000000e+00
1.248160725623582721e+03 0.000000000000000000e+00
1.248444444444444343e+03 0.000000000000000000e+00
1.248744671201814072e+03 0.000000000000000000e+00
1.249041995464852562e+03 0.000000000000000000e+00
1.249350385487528456e+03 0.000000000000000000e+00
1.249635192743764264e+03 0.000000000000000000e+00
1.249947573696145128e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.252344671201813981e+03 0.000000000000000000e+00
1.252632380952381027e+03 0.000000000000000000e+00
1.252942766439909292e+03 0.000000000000000000e+00
1.253229569160997698e+03 0.000000000000000000e+00
1.253520725623582848e+03 0.000000000000000000e+00
1.253830929705215340e+03 0.000000000000000000e+00
1.254130068027210882e+03 0.000000000000000000e+00
1.254408344671201803e+03 0.000000000000000000e+00
1.254720000000000027e+03 0.000000000000000000e+00
1.255021133786848168e+03 0.000000000000000000e+00
1.255331337868480659e+03 0.000000000000000000e+00
1.255616326530612241e+03 0.000000000000000000e+00
1.255923446712018176e+03 0.000000000000000000e+00
1.256219501133786935e+03 0.000000000000000000e+00
1.256530068027210973e+03 0.000000000000000000e+00
1.256826485260000027e+03 1.000000000000000000e+00
1.257125442175999979e+03 1.000000000000000000e+00
1.257409886621000169e+03 1.000000000000000000e+00
1.257729160997000008e+03 1.000000000000000000e+00
nan -1.000000000000000000e+00
1.258316009070294740e+03 0.000000000000000000e+00
1.258619501133786798e+03 0.000000000000000000e+00
1.258930612244897929e+03 0.000000000000000000e+00
1.259217959183673429e+03 0.000000000000000000e+00
1.259533605442176849e+03 0.000000000000000000e+00
1.259809160997732533e+03 0.000000000000000000e+00
1.260104489795918425e+03 0.000000000000000000e+00
1.260414331065759598e+03 0.000000000000000000e+00
1.260734331065759534e+03 0.000000000000000000e+00
1.261021315192743714e+03 0.000000000000000000e+00
1.261327528344671236e+03 0.000000000000000000e+00
1.261618503401360613e+03 0.000000000000000000e+00
1.261921632653061124e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.263126349206349232e+03 0.000000000000000000e+00
1.263417324263038608e+03 0.000000000000000000e+00
1.263732063492063389e+03 0.000000000000000000e+00
1.264029750566893426e+03 0.000000000000000000e+00
1.264332335600907072e+03 0.000000000000000000e+00
1.264630204081632655e+03 0.000000000000000000e+00
1.264932970521541847e+03 0.000000000000000000e+00
1.265232471655328709e+03 0.000000000000000000e+00
1.265526712018140643e+03 0.000000000000000000e+00
1.265823673469387813e+03 0.000000000000000000e+00
1.266137505668934182e+03 0.000000000000000000e+00
1.266431746031746115e+03 0.000000000000000000e+00
1.266734149659863988e+03 0.000000000000000000e+00
1.267014603174603280e+03 0.000000000000000000e+00
1.267333333333333258e+03 0.000000000000000000e+00
1.267623945578231314e+03 0.000000000000000000e+00
1.267926893424036280e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.268528253968253921e+03 0.000000000000000000e+00
1.268815056689342327e+03 0.000000000000000000e+00
1.269132335600907027e+03 0.000000000000000000e+00
1.269441451247165560e+03 0.000000000000000000e+00
1.269719909297052254e+03 0.000000000000000000e+00
1.270023401360544312e+03 0.000000000000000000e+00
1.270349206349206270e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.270962176870748408e+03 0.000000000000000000e+00
1.271233922902494442e+03 0.000000000000000000e+00
1.271539229024943324e+03 0.000000000000000000e+00
1.271834195011337897e+03 0.000000000000000000e+00
1.272153469387755194e+03 0.000000000000000000e+00
1.272439727891156508e+03 0.000000000000000000e+00
1.272730158730158792e+03 0.000000000000000000e+00
1.273035827664398994e+03 0.000000000000000000e+00
1.273337324263038454e+03 0.000000000000000000e+00
1.273627029478458098e+03 0.000000000000000000e+00
1.273926712018140506e+03 0.000000000000000000e+00
1.274219501133786935e+03 0.000000000000000000e+00
1.274531519274376478e+03 0.000000000000000000e+00
1.274825396825396865e+03 0.000000000000000000e+00
1.275130340136054429e+03 0.000000000000000000e+00
1.275419863945578300e+03 0.000000000000000000e+00
1.275733151927437575e+03 0.000000000000000000e+00
1.276016326530000015e+03 1.000000000000000000e+00
1.276326893423999991e+03 1.000000000000000000e+00
1.276611337867999964e+03 1.000000000000000000e+00
1.276920453514739165e+03 0.000000000000000000e+00
1.277215419501133738e+03 0.000000000000000000e+00
1.277511655328798270e+03 0.000000000000000000e+00
1.277809160997732533e+03 0.000000000000000000e+00
1.278117006802721107e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.278684444444444352e+03 0.000000000000000000e+00
1.278984489795918307e+03 0.000000000000000000e+00
1.279264943310657600e+03 0.000000000000000000e+00
1.279552834467120192e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.280154013605442287e+03 0.000000000000000000e+00
1.280471473922902533e+03 0.000000000000000000e+00
1.280766258503401332e+03 0.000000000000000000e+00
1.281054512471655244e+03 0.000000000000000000e+00
1.281350748299319775e+03 0.000000000000000000e+00
1.281661133786848040e+03 0.000000000000000000e+00
1.281961904761904862e+03 0.000000000000000000e+00
1.282251065759637186e+03 0.000000000000000000e+00
1.282537868480725592e+03 0.000000000000000000e+00
1.282849523809523816e+03 0.000000000000000000e+00
1.283149750566893317e+03 0.000000000000000000e+00
1.283446167800453622e+03 0.000000000000000000e+00
1.283755464852607702e+03 0.000000000000000000e+00
1.284058956916099760e+03 0.000000000000000000e+00
1.284355192743764064e+03 0.000000000000000000e+00
1.284657596371882164e+03 0.000000000000000000e+00
1.284950748299319685e+03 0.000000000000000000e+00
1.285256054421768795e+03 0.000000000000000000e+00
1.285553015873015966e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.286149659863945544e+03 0.000000000000000000e+00
1.286446802721088488e+03 0.000000000000000000e+00
1.286723083900226811e+03 0.000000000000000000e+00
1.287055600907029429e+03 0.000000000000000000e+00


==> RA03.dat <==
3.295165532879818926e+01 0.000000000000000000e+00
3.319528344671201836e+01 0.000000000000000000e+00
3.344870748299319985e+01 0.000000000000000000e+00
3.368888888888888999e+01 0.000000000000000000e+00
3.394956916099773281e+01 0.000000000000000000e+00
3.420208616780045219e+01 0.000000000000000000e+00
3.445986394557823473e+01 0.000000000000000000e+00
3.471238095238095411e+01 0.000000000000000000e+00
3.498249433106575879e+01 0.000000000000000000e+00
3.523573696145124501e+01 0.000000000000000000e+00
3.550258503401360599e+01 0.000000000000000000e+00
3.574585034013605167e+01 0.000000000000000000e+00
3.601088435374149554e+01 0.000000000000000000e+00
3.625596371882085833e+01 0.000000000000000000e+00
3.652807256235827538e+01 0.000000000000000000e+00
3.677605442176870554e+01 0.000000000000000000e+00
3.704888888888888943e+01 0.000000000000000000e+00
3.729541950113378590e+01 0.000000000000000000e+00
3.756535147392290241e+01 0.000000000000000000e+00
3.782113378684807259e+01 0.000000000000000000e+00
3.809106575963718910e+01 0.000000000000000000e+00
3.834340136054422032e+01 0.000000000000000000e+00
3.862185941043083659e+01 0.000000000000000000e+00
3.887256235827664597e+01 0.000000000000000000e+00
3.913977324263038327e+01 0.000000000000000000e+00
3.939210884353741449e+01 0.000000000000000000e+00
3.966875283446712075e+01 0.000000000000000000e+00
3.991764172335600591e+01 0.000000000000000000e+00
4.018249433106576163e+01 0.000000000000000000e+00
4.044317460317460444e+01 0.000000000000000000e+00
4.070820861678004832e+01 0.000000000000000000e+00
4.096272108843537296e+01 0.000000000000000000e+00
4.123827664399092896e+01 0.000000000000000000e+00
4.149006802721088150e+01 0.000000000000000000e+00
4.175346938775510353e+01 0.000000000000000000e+00
4.200798185941042817e+01 0.000000000000000000e+00
4.227083900226757152e+01 0.000000000000000000e+00
4.252009070294784721e+01 0.000000000000000000e+00
4.279528344671201978e+01 0.000000000000000000e+00
4.304798185941042732e+01 0.000000000000000000e+00
4.331428571428571672e+01 0.000000000000000000e+00
4.356861678004535321e+01 0.000000000000000000e+00
4.383691609977324077e+01 0.000000000000000000e+00
4.409705215419501201e+01 0.000000000000000000e+00
4.436045351473922693e+01 0.000000000000000000e+00
4.461442176870748000e+01 0.000000000000000000e+00
4.488580498866213020e+01 0.000000000000000000e+00
4.514068027210884537e+01 0.000000000000000000e+00
4.541079365079365004e+01 0.000000000000000000e+00
4.566639455782313206e+01 0.000000000000000000e+00
4.592816326530612514e+01 0.000000000000000000e+00
4.618303854875283321e+01 0.000000000000000000e+00
4.645913832199546789e+01 0.000000000000000000e+00
4.670784580498866490e+01 0.000000000000000000e+00
4.697723356009070272e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
5.108789115646258239e+01 0.000000000000000000e+00
5.133424036281179070e+01 0.000000000000000000e+00
5.161523809523809803e+01 0.000000000000000000e+00
5.186213151927437792e+01 0.000000000000000000e+00
5.213170068027211101e+01 0.000000000000000000e+00
5.239074829931972488e+01 0.000000000000000000e+00
5.265197278911564638e+01 0.000000000000000000e+00
5.290285714285714391e+01 0.000000000000000000e+00
5.316662131519274226e+01 0.000000000000000000e+00
5.341242630385487189e+01 0.000000000000000000e+00
5.368489795918367236e+01 0.000000000000000000e+00
5.394267573696144780e+01 0.000000000000000000e+00
5.420716553287982009e+01 0.000000000000000000e+00
5.445786848072562236e+01 0.000000000000000000e+00
5.472979591836734414e+01 0.000000000000000000e+00
5.498158730158730378e+01 0.000000000000000000e+00
5.524807256235827424e+01 0.000000000000000000e+00
5.549823129251700493e+01 0.000000000000000000e+00
5.577160997732426040e+01 0.000000000000000000e+00
5.603011337868480979e+01 0.000000000000000000e+00
5.630095238095238130e+01 0.000000000000000000e+00
5.655219954648526226e+01 0.000000000000000000e+00
5.682321995464852904e+01 0.000000000000000000e+00
5.707863945578231579e+01 0.000000000000000000e+00
5.733804988662131308e+01 0.000000000000000000e+00
5.759818594104308431e+01 0.000000000000000000e+00
5.786793650793650556e+01 0.000000000000000000e+00
5.813061224489796075e+01 0.000000000000000000e+00
5.839419501133787094e+01 0.000000000000000000e+00
5.864816326530612400e+01 0.000000000000000000e+00
5.891954648526077420e+01 0.000000000000000000e+00
5.916916099773242621e+01 0.000000000000000000e+00
5.942947845804988560e+01 0.000000000000000000e+00
5.968199546485260498e+01 0.000000000000000000e+00
5.995519274376417229e+01 0.000000000000000000e+00
6.020244897959183561e+01 0.000000000000000000e+00
6.046603174603174580e+01 0.000000000000000000e+00
6.071746031746031491e+01 0.000000000000000000e+00
6.098739229024943143e+01 0.000000000000000000e+00
6.123410430839002316e+01 0.000000000000000000e+00
6.150984126984126732e+01 0.000000000000000000e+00
6.176707482993197118e+01 0.000000000000000000e+00
6.203972789115645980e+01 0.000000000000000000e+00
6.229224489795918629e+01 0.000000000000000000e+00
6.256961451247165229e+01 0.000000000000000000e+00
6.281904761904761614e+01 0.000000000000000000e+00
6.309986394557822820e+01 0.000000000000000000e+00
6.335510204081632679e+01 0.000000000000000000e+00
6.362158730158730435e+01 0.000000000000000000e+00
6.387990929705215137e+01 0.000000000000000000e+00
6.415492063492062869e+01 0.000000000000000000e+00
6.440907029478458412e+01 0.000000000000000000e+00
6.467392290249432563e+01 0.000000000000000000e+00
6.493841269841270503e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
6.544036281179138825e+01 0.000000000000000000e+00
6.570467120181406528e+01 0.000000000000000000e+00
6.595882086167800651e+01 0.000000000000000000e+00
6.622276643990929301e+01 0.000000000000000000e+00
6.647709750566893661e+01 0.000000000000000000e+00
6.674285714285714732e+01 0.000000000000000000e+00
6.699337868480725433e+01 0.000000000000000000e+00
6.726276643990929927e+01 0.000000000000000000e+00
6.751147392290249627e+01 0.000000000000000000e+00
6.776888888888889539e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
6.828553287981858944e+01 0.000000000000000000e+00
6.853061224489795222e+01 0.000000000000000000e+00
6.879782312925169663e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
6.981823129251701232e+01 0.000000000000000000e+00
7.007637188208616408e+01 0.000000000000000000e+00
7.034448979591836348e+01 0.000000000000000000e+00
7.059519274376417286e+01 0.000000000000000000e+00
7.085696145124715883e+01 0.000000000000000000e+00
7.111002267573695690e+01 0.000000000000000000e+00
7.138122448979591184e+01 0.000000000000000000e+00
7.164045351473923517e+01 0.000000000000000000e+00
7.189859410430838693e+01 0.000000000000000000e+00
7.215945578231293212e+01 0.000000000000000000e+00
7.241342403628118518e+01 0.000000000000000000e+00
7.265433106575963507e+01 0.000000000000000000e+00
7.291682539682540209e+01 0.000000000000000000e+00
7.317841269841269991e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
7.549496598639456124e+01 0.000000000000000000e+00
7.574367346938775825e+01 0.000000000000000000e+00
7.601469387755102503e+01 0.000000000000000000e+00
7.626013605442176413e+01 0.000000000000000000e+00
7.652498866213151985e+01 0.000000000000000000e+00
7.677859410430839660e+01 0.000000000000000000e+00
7.704671201814059600e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
7.756063492063492504e+01 0.000000000000000000e+00
7.781823129251701232e+01 0.000000000000000000e+00
7.809015873015873410e+01 0.000000000000000000e+00
7.833088435374149583e+01 0.000000000000000000e+00
7.859936507936508576e+01 0.000000000000000000e+00
7.884716553287981355e+01 0.000000000000000000e+00
7.911673469387754665e+01 0.000000000000000000e+00
7.937306122448980261e+01 0.000000000000000000e+00
7.963809523809523228e+01 0.000000000000000000e+00
7.988897959183672981e+01 0.000000000000000000e+00
8.015655328798186474e+01 0.000000000000000000e+00
8.040399092970521622e+01 0.000000000000000000e+00
8.067192743764172747e+01 0.000000000000000000e+00
8.091755102040816894e+01 0.000000000000000000e+00
8.118077097505668860e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
8.167111111111111654e+01 0.000000000000000000e+00
8.193451247165532436e+01 0.000000000000000000e+00
8.217360544217686424e+01 0.000000000000000000e+00
8.244625850340136708e+01 0.000000000000000000e+00
8.271455782312925464e+01 0.000000000000000000e+00
8.295546485260770453e+01 0.000000000000000000e+00
8.323247165532879421e+01 0.000000000000000000e+00
8.349133786848072702e+01 0.000000000000000000e+00
8.375310657596371300e+01 0.000000000000000000e+00
8.400344671201814606e+01 0.000000000000000000e+00
8.427555555555555600e+01 0.000000000000000000e+00
8.452625850340136537e+01 0.000000000000000000e+00
8.479473922902494110e+01 0.000000000000000000e+00
8.503836734693877020e+01 0.000000000000000000e+00
8.531265306122449488e+01 0.000000000000000000e+00
8.556154195011338004e+01 0.000000000000000000e+00
8.582276643990930154e+01 0.000000000000000000e+00
8.606965986394557433e+01 0.000000000000000000e+00
8.634648526077097586e+01 0.000000000000000000e+00
8.659791383219955208e+01 0.000000000000000000e+00
8.686603174603175148e+01 0.000000000000000000e+00
8.711528344671201296e+01 0.000000000000000000e+00
8.738249433106575736e+01 0.000000000000000000e+00
8.763882086167799912e+01 0.000000000000000000e+00
8.789895691609977746e+01 0.000000000000000000e+00
8.815600907029478606e+01 0.000000000000000000e+00
8.842376417233559494e+01 0.000000000000000000e+00
8.868099773242630590e+01 0.000000000000000000e+00
8.894276643990929188e+01 0.000000000000000000e+00
8.919528344671201125e+01 0.000000000000000000e+00
8.945977324263039065e+01 0.000000000000000000e+00
8.972244897959183163e+01 0.000000000000000000e+00
8.997260770975056232e+01 0.000000000000000000e+00
9.022530612244898407e+01 0.000000000000000000e+00
9.047510204081632423e+01 0.000000000000000000e+00
9.074648526077098154e+01 0.000000000000000000e+00
9.100752834467120067e+01 0.000000000000000000e+00
9.125297052154195399e+01 0.000000000000000000e+00
9.151727891156463102e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
9.202775510204081399e+01 0.000000000000000000e+00
9.228498866213152496e+01 0.000000000000000000e+00
9.253931972789115434e+01 0.000000000000000000e+00
9.280888888888888744e+01 0.000000000000000000e+00
9.307156462585034262e+01 0.000000000000000000e+00
9.332263038548752832e+01 0.000000000000000000e+00
9.358331065759637113e+01 0.000000000000000000e+00
9.383637188208616919e+01 0.000000000000000000e+00
9.410176870748298938e+01 0.000000000000000000e+00
9.434684807256235217e+01 0.000000000000000000e+00
9.461460317460317526e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
9.513505668934240589e+01 0.000000000000000000e+00
9.538285714285714789e+01 0.000000000000000000e+00
9.564625850340135571e+01 0.000000000000000000e+00
9.589931972789115378e+01 0.000000000000000000e+00
9.615546485260770737e+01 0.000000000000000000e+00
9.640253968253968253e+01 0.000000000000000000e+00
9.666285714285714903e+01 0.000000000000000000e+00
9.691609977324263525e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
9.895201814058957268e+01 0.000000000000000000e+00
9.923664399092970712e+01 0.000000000000000000e+00
9.949424036281179440e+01 0.000000000000000000e+00
9.974095238095237903e+01 0.000000000000000000e+00
9.999201814058956472e+01 0.000000000000000000e+00
1.002583219954648541e+02 0.000000000000000000e+00
1.005012244897959164e+02 0.000000000000000000e+00
1.007682539682539726e+02 0.000000000000000000e+00
1.010218594104308352e+02 0.000000000000000000e+00
1.012821768707483017e+02 0.000000000000000000e+00
1.015312471655328750e+02 0.000000000000000000e+00
1.017999092970521531e+02 0.000000000000000000e+00
1.020571428571428640e+02 0.000000000000000000e+00
1.023082086167800497e+02 0.000000000000000000e+00
1.025665306122449039e+02 0.000000000000000000e+00
1.028217687074829882e+02 0.000000000000000000e+00
1.030721088435374213e+02 0.000000000000000000e+00
1.033331519274376404e+02 0.000000000000000000e+00
1.035847619047619048e+02 0.000000000000000000e+00
1.038445351473922926e+02 0.000000000000000000e+00
1.040952380952381020e+02 0.000000000000000000e+00
1.043557369614512425e+02 0.000000000000000000e+00
1.046040816326530631e+02 0.000000000000000000e+00
1.048651247165532823e+02 0.000000000000000000e+00
1.051172789115646253e+02 0.000000000000000000e+00
1.053823129251700692e+02 0.000000000000000000e+00
1.056399092970521565e+02 0.000000000000000000e+00
1.059056689342403672e+02 0.000000000000000000e+00
1.061581859410430866e+02 0.000000000000000000e+00
1.064261224489795978e+02 0.000000000000000000e+00
1.066715646258503369e+02 0.000000000000000000e+00
1.069302494331065816e+02 0.000000000000000000e+00
1.071764172335600875e+02 0.000000000000000000e+00
1.074365532879818659e+02 0.000000000000000000e+00
1.076883446712018184e+02 0.000000000000000000e+00
1.079515646258503381e+02 0.000000000000000000e+00
1.081971882086167795e+02 0.000000000000000000e+00
1.084642176870748358e+02 0.000000000000000000e+00
1.087103854875283417e+02 0.000000000000000000e+00
1.089826757369614540e+02 0.000000000000000000e+00
1.092282993197278955e+02 0.000000000000000000e+00
1.094929705215419489e+02 0.000000000000000000e+00
1.097400453514739240e+02 0.000000000000000000e+00
1.100010884353741432e+02 0.000000000000000000e+00
1.102516099773242644e+02 0.000000000000000000e+00
1.105102947845804948e+02 0.000000000000000000e+00
1.107637188208616834e+02 0.000000000000000000e+00
1.110117006802721136e+02 0.000000000000000000e+00
1.112613151927437656e+02 0.000000000000000000e+00
1.115181859410430860e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.120279365079365022e+02 0.000000000000000000e+00
1.122780952380952328e+02 0.000000000000000000e+00
1.125351473922902557e+02 0.000000000000000000e+00
1.127834920634920621e+02 0.000000000000000000e+00
1.130467120181405960e+02 0.000000000000000000e+00
1.132985034013605485e+02 0.000000000000000000e+00
1.135517460317460348e+02 0.000000000000000000e+00
1.137997278911564649e+02 0.000000000000000000e+00
1.140273922899999945e+02 0.000000000000000000e+00
1.143109297052154147e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.148321088435374122e+02 0.000000000000000000e+00
1.150677551020408202e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.155733333333333377e+02 0.000000000000000000e+00
1.158028117913832205e+02 0.000000000000000000e+00
1.160622222222222177e+02 0.000000000000000000e+00
1.163060317460317492e+02 0.000000000000000000e+00
1.165623582766439910e+02 0.000000000000000000e+00
1.168067120181405869e+02 0.000000000000000000e+00
1.170724716553287976e+02 0.000000000000000000e+00
1.173153741496598599e+02 0.000000000000000000e+00
1.175824036281179161e+02 0.000000000000000000e+00
1.178202267573696105e+02 0.000000000000000000e+00
1.180747392290249422e+02 0.000000000000000000e+00
1.183285260770975071e+02 0.000000000000000000e+00
1.185844897959183726e+02 0.000000000000000000e+00
1.188324716553288027e+02 0.000000000000000000e+00
1.190884353741496540e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.195894784580498822e+02 0.000000000000000000e+00
1.198409070294784584e+02 0.000000000000000000e+00
1.200983219954648575e+02 0.000000000000000000e+00
1.203426757369614535e+02 0.000000000000000000e+00
1.206104308390022624e+02 0.000000000000000000e+00
1.208520634920634933e+02 0.000000000000000000e+00
1.211121995464852574e+02 0.000000000000000000e+00
1.213491156462584968e+02 0.000000000000000000e+00
1.216059863945578172e+02 0.000000000000000000e+00
1.218541496598639498e+02 0.000000000000000000e+00
1.220674829931972738e+02 0.000000000000000000e+00
1.223482993197278859e+02 0.000000000000000000e+00
1.225839455779999980e+02 0.000000000000000000e+00
1.228509750566893359e+02 0.000000000000000000e+00
1.231065759637188251e+02 0.000000000000000000e+00
1.233674376417233560e+02 0.000000000000000000e+00
1.236328344671201762e+02 0.000000000000000000e+00
1.238663038548752837e+02 0.000000000000000000e+00
1.241217233560090705e+02 0.000000000000000000e+00
1.243715192743764106e+02 0.000000000000000000e+00
1.246398185941043124e+02 0.000000000000000000e+00
1.248816326530612315e+02 0.000000000000000000e+00
1.251408616780045406e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.256451700680272126e+02 0.000000000000000000e+00
1.258965986394557888e+02 0.000000000000000000e+00
1.261507482993197300e+02 0.000000000000000000e+00
1.263989115646258483e+02 0.000000000000000000e+00
1.266608616780045367e+02 0.000000000000000000e+00
1.269021315192743771e+02 0.000000000000000000e+00
1.271664399092970541e+02 0.000000000000000000e+00
1.274049886621315153e+02 0.000000000000000000e+00
1.276736507936507934e+02 0.000000000000000000e+00
1.279151020408163220e+02 0.000000000000000000e+00
1.281792290249433108e+02 0.000000000000000000e+00
1.284321088435374065e+02 0.000000000000000000e+00
1.286895238095238199e+02 0.000000000000000000e+00
1.289349659863945590e+02 0.000000000000000000e+00
1.291911111111110984e+02 0.000000000000000000e+00
1.294418140589569077e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.299334240362811670e+02 0.000000000000000000e+00
1.301906575963718922e+02 0.000000000000000000e+00
1.304228571428571399e+02 0.000000000000000000e+00
1.306670294784580619e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.311417687074829814e+02 0.000000000000000000e+00
1.313848526077097461e+02 0.000000000000000000e+00
1.316560544217687152e+02 0.000000000000000000e+00
1.319024036281179235e+02 0.000000000000000000e+00
1.321463945578231289e+02 0.000000000000000000e+00
1.323925623582766491e+02 0.000000000000000000e+00
1.326390929705215456e+02 0.000000000000000000e+00
1.328812698412698410e+02 0.000000000000000000e+00
1.331423129251700743e+02 0.000000000000000000e+00
1.333797732426303924e+02 0.000000000000000000e+00
1.336341043083900217e+02 0.000000000000000000e+00
1.338746485260770953e+02 0.000000000000000000e+00
1.341318820861677921e+02 0.000000000000000000e+00
1.343891156462585172e+02 0.000000000000000000e+00
1.346465306122449022e+02 0.000000000000000000e+00
1.348767346938775518e+02 0.000000000000000000e+00
1.351441269841269843e+02 0.000000000000000000e+00
1.353821315192743668e+02 0.000000000000000000e+00
1.356422675736961310e+02 0.000000000000000000e+00
1.358790022675736964e+02 0.000000000000000000e+00
1.361353287981859523e+02 0.000000000000000000e+00
1.363771428571428430e+02 0.000000000000000000e+00
1.366354648526076971e+02 0.000000000000000000e+00
1.368676643990929733e+02 0.000000000000000000e+00
1.371323356009070267e+02 0.000000000000000000e+00
1.373623582766439881e+02 0.000000000000000000e+00
1.376315646258503307e+02 0.000000000000000000e+00
1.378793650793650727e+02 0.000000000000000000e+00
1.381413151927437752e+02 0.000000000000000000e+00
1.383969160997732502e+02 0.000000000000000000e+00
1.386574149659863906e+02 0.000000000000000000e+00
1.388988662131519334e+02 0.000000000000000000e+00
1.391590022675736975e+02 0.000000000000000000e+00
1.393919274376417263e+02 0.000000000000000000e+00
1.396509750566893331e+02 0.000000000000000000e+00
1.399018594104308306e+02 0.000000000000000000e+00
1.401525623582766400e+02 0.000000000000000000e+00
1.404065306122448931e+02 0.000000000000000000e+00
1.406608616780045224e+02 0.000000000000000000e+00
1.409006802721088434e+02 0.000000000000000000e+00
1.411599092970521667e+02 0.000000000000000000e+00
1.414028117913832148e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.418975056689342296e+02 0.000000000000000000e+00
1.421511111111111063e+02 0.000000000000000000e+00
1.424139682539682497e+02 0.000000000000000000e+00
1.426603174603174580e+02 0.000000000000000000e+00
1.429160997732426210e+02 0.000000000000000000e+00
1.431731519274376296e+02 0.000000000000000000e+00
1.434117006802721050e+02 0.000000000000000000e+00
1.436651247165532936e+02 0.000000000000000000e+00
1.439100226757369683e+02 0.000000000000000000e+00
1.441634467120181284e+02 0.000000000000000000e+00
1.444136054421768733e+02 0.000000000000000000e+00
1.446670294784580619e+02 0.000000000000000000e+00
1.449164625850340258e+02 0.000000000000000000e+00
1.451746031746031633e+02 0.000000000000000000e+00
1.454338321995464867e+02 0.000000000000000000e+00
1.456903401360544308e+02 0.000000000000000000e+00
1.459401360544217710e+02 0.000000000000000000e+00
1.461986394557823132e+02 0.000000000000000000e+00
1.464507936507936563e+02 0.000000000000000000e+00
1.467065759637188194e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.471951020408163231e+02 0.000000000000000000e+00
1.474463492063491969e+02 0.000000000000000000e+00
1.477055782312925203e+02 0.000000000000000000e+00
1.479600907029478378e+02 0.000000000000000000e+00
1.482066213151927343e+02 0.000000000000000000e+00
1.484524263038548781e+02 0.000000000000000000e+00
1.487149206349206452e+02 0.000000000000000000e+00
1.489572789115646287e+02 0.000000000000000000e+00
1.492195918367347076e+02 0.000000000000000000e+00
1.494672108843537330e+02 0.000000000000000000e+00
1.497289795918367474e+02 0.000000000000000000e+00
1.499782312925169947e+02 0.000000000000000000e+00
1.502389115646258517e+02 0.000000000000000000e+00
1.504921541950113237e+02 0.000000000000000000e+00
1.507473922902494223e+02 0.000000000000000000e+00
1.509955555555555691e+02 0.000000000000000000e+00
1.512591383219954650e+02 0.000000000000000000e+00
1.515087528344671171e+02 0.000000000000000000e+00
1.517714285714285722e+02 0.000000000000000000e+00
1.520183219954648450e+02 0.000000000000000000e+00
1.522786394557823257e+02 0.000000000000000000e+00
1.525215419501133738e+02 0.000000000000000000e+00
1.527836734693877645e+02 0.000000000000000000e+00
1.530253061224489670e+02 0.000000000000000000e+00
1.532963265306122480e+02 0.000000000000000000e+00
1.535482993197279029e+02 0.000000000000000000e+00
1.538042630385487541e+02 0.000000000000000000e+00
1.540556916099773161e+02 0.000000000000000000e+00
1.543180045351473950e+02 0.000000000000000000e+00
1.545799546485260691e+02 0.000000000000000000e+00
1.548382766439909233e+02 0.000000000000000000e+00
1.550806349206349068e+02 0.000000000000000000e+00
1.553355102040816291e+02 0.000000000000000000e+00
1.555860317460317503e+02 0.000000000000000000e+00
1.558434467120181353e+02 0.000000000000000000e+00
1.560872562358276525e+02 0.000000000000000000e+00
1.563461224489795995e+02 0.000000000000000000e+00
1.565971882086167852e+02 0.000000000000000000e+00
1.568560544217687038e+02 0.000000000000000000e+00
1.571105668934240498e+02 0.000000000000000000e+00
1.573761451247165439e+02 0.000000000000000000e+00
1.576272108843537296e+02 0.000000000000000000e+00
1.578808163265306064e+02 0.000000000000000000e+00
1.581311564625850394e+02 0.000000000000000000e+00
1.583883900226757362e+02 0.000000000000000000e+00
1.586436281179138348e+02 0.000000000000000000e+00
1.588934240362811749e+02 0.000000000000000000e+00
1.591401360544217596e+02 0.000000000000000000e+00
1.594044444444444366e+02 0.000000000000000000e+00
1.596531519274376478e+02 0.000000000000000000e+00
1.599082086167800583e+02 0.000000000000000000e+00
1.601521995464852637e+02 0.000000000000000000e+00
1.604188662131519152e+02 0.000000000000000000e+00
1.606668480725623454e+02 0.000000000000000000e+00
1.609287981859410479e+02 0.000000000000000000e+00
1.611747845804988799e+02 0.000000000000000000e+00
1.614369160997732422e+02 0.000000000000000000e+00
1.616908843537414953e+02 0.000000000000000000e+00
1.619484807256235968e+02 0.000000000000000000e+00
1.621915646258503330e+02 0.000000000000000000e+00
1.624493424036281226e+02 0.000000000000000000e+00
1.627038548752834402e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.631851247165532754e+02 0.000000000000000000e+00
1.634185941043083972e+02 0.000000000000000000e+00
1.636769160997732513e+02 0.000000000000000000e+00
1.639557369614512368e+02 0.000000000000000000e+00
1.641988208616780014e+02 0.000000000000000000e+00
1.644578684807256366e+02 0.000000000000000000e+00
1.647109297052154204e+02 0.000000000000000000e+00
1.649623582766439824e+02 0.000000000000000000e+00
1.651994557823129242e+02 0.000000000000000000e+00
1.654604988662131575e+02 0.000000000000000000e+00
1.657006802721088548e+02 0.000000000000000000e+00
1.659582766439909278e+02 0.000000000000000000e+00
1.662068027210884225e+02 0.000000000000000000e+00
1.664656689342403695e+02 0.000000000000000000e+00
1.667163718820861789e+02 0.000000000000000000e+00
1.669741496598639401e+02 0.000000000000000000e+00
1.672159637188208592e+02 0.000000000000000000e+00
1.674619501133786912e+02 0.000000000000000000e+00
1.677248072562358345e+02 0.000000000000000000e+00
1.679905668934240452e+02 0.000000000000000000e+00
1.682336507936507815e+02 0.000000000000000000e+00
1.684985034013605514e+02 0.000000000000000000e+00
1.687482993197278915e+02 0.000000000000000000e+00
1.690131519274376330e+02 0.000000000000000000e+00
1.692524263038548611e+02 0.000000000000000000e+00
1.695239909297052066e+02 0.000000000000000000e+00
1.697665306122449067e+02 0.000000000000000000e+00
1.700217687074830053e+02 0.000000000000000000e+00
1.702742857142857247e+02 0.000000000000000000e+00
1.705400453514739354e+02 0.000000000000000000e+00
1.707954648526077222e+02 0.000000000000000000e+00
1.710530612244897952e+02 0.000000000000000000e+00
1.712965079365079362e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.718008163265306223e+02 0.000000000000000000e+00
1.720734693877550967e+02 0.000000000000000000e+00
1.723169160997732376e+02 0.000000000000000000e+00
1.725795918367346928e+02 0.000000000000000000e+00
1.728273922902494348e+02 0.000000000000000000e+00
1.730835374149659742e+02 0.000000000000000000e+00
1.733266213151927388e+02 0.000000000000000000e+00
1.735882086167800367e+02 0.000000000000000000e+00
1.738251247165532902e+02 0.000000000000000000e+00
1.740921541950113465e+02 0.000000000000000000e+00
1.743319727891156390e+02 0.000000000000000000e+00
1.745937414965986534e+02 0.000000000000000000e+00
1.748364625850340133e+02 0.000000000000000000e+00
1.750971428571428703e+02 0.000000000000000000e+00
1.753489342403628086e+02 0.000000000000000000e+00
1.756179591836734630e+02 0.000000000000000000e+00
1.758675736961451150e+02 0.000000000000000000e+00
1.761297052154195057e+02 0.000000000000000000e+00
1.763791383219954696e+02 0.000000000000000000e+00
1.766414512471655200e+02 0.000000000000000000e+00
1.768899773242630431e+02 0.000000000000000000e+00
1.771533786848072509e+02 0.000000000000000000e+00
1.773948299319727937e+02 0.000000000000000000e+00
1.776602267573696281e+02 0.000000000000000000e+00
1.779089342403628109e+02 0.000000000000000000e+00
1.781792290249433108e+02 0.000000000000000000e+00
1.784272108843537410e+02 0.000000000000000000e+00
1.786918820861677943e+02 0.000000000000000000e+00
1.789487528344671148e+02 0.000000000000000000e+00
1.791951020408163231e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.797082993197278995e+02 0.000000000000000000e+00
1.799611791383219952e+02 0.000000000000000000e+00
1.802254875283446722e+02 0.000000000000000000e+00
1.804738321995464787e+02 0.000000000000000000e+00
1.807279818594104199e+02 0.000000000000000000e+00
1.809801360544217630e+02 0.000000000000000000e+00
1.812453514739229092e+02 0.000000000000000000e+00
1.814898866213151791e+02 0.000000000000000000e+00
1.817512925170067888e+02 0.000000000000000000e+00
1.820059863945578229e+02 0.000000000000000000e+00
1.822635827664398960e+02 0.000000000000000000e+00
1.825115646258503261e+02 0.000000000000000000e+00
1.827784126984126942e+02 0.000000000000000000e+00
1.830265759637188125e+02 0.000000000000000000e+00
1.832905215419501133e+02 0.000000000000000000e+00
1.835361451247165405e+02 0.000000000000000000e+00
1.837977324263038668e+02 0.000000000000000000e+00
1.840518820861678080e+02 0.000000000000000000e+00
1.843156462585033921e+02 0.000000000000000000e+00
1.845701587301587381e+02 0.000000000000000000e+00
1.848333786848072577e+02 0.000000000000000000e+00
1.850920634920634882e+02 0.000000000000000000e+00
1.853565532879818534e+02 0.000000000000000000e+00
1.856059863945578172e+02 0.000000000000000000e+00
1.858579591836734721e+02 0.000000000000000000e+00
1.861106575963718797e+02 0.000000000000000000e+00
1.863722448979591775e+02 0.000000000000000000e+00
1.866182312925170095e+02 0.000000000000000000e+00
1.868821768707483102e+02 0.000000000000000000e+00
1.871250793650793582e+02 0.000000000000000000e+00
1.873864852607709679e+02 0.000000000000000000e+00
1.876339229024943336e+02 0.000000000000000000e+00
1.878995011337868561e+02 0.000000000000000000e+00
1.881445804988662189e+02 0.000000000000000000e+00
1.884085260770975196e+02 0.000000000000000000e+00
1.886563265306122332e+02 0.000000000000000000e+00
1.889171882086167784e+02 0.000000000000000000e+00
1.891684353741496523e+02 0.000000000000000000e+00
1.894321995464852648e+02 0.000000000000000000e+00
1.896829024943310742e+02 0.000000000000000000e+00
1.899439455782312791e+02 0.000000000000000000e+00
1.901922902494331140e+02 0.000000000000000000e+00
1.904544217687074763e+02 0.000000000000000000e+00
1.907076643990929767e+02 0.000000000000000000e+00
1.909761451247165667e+02 0.000000000000000000e+00
1.912190476190476147e+02 0.000000000000000000e+00
1.914895238095238028e+02 0.000000000000000000e+00
1.917391383219954548e+02 0.000000000000000000e+00
1.919987301587301545e+02 0.000000000000000000e+00
1.922514285714285620e+02 0.000000000000000000e+00
1.925160997732426438e+02 0.000000000000000000e+00
1.927642630385487621e+02 0.000000000000000000e+00
1.930209523809523944e+02 0.000000000000000000e+00
1.932691156462585127e+02 0.000000000000000000e+00
1.935399546485260771e+02 0.000000000000000000e+00
1.937863038548752854e+02 0.000000000000000000e+00
1.940440816326530751e+02 0.000000000000000000e+00
1.942927891156462579e+02 0.000000000000000000e+00
1.945605442176870667e+02 0.000000000000000000e+00
1.948043537414966124e+02 0.000000000000000000e+00
1.950682993197278847e+02 0.000000000000000000e+00
1.953282539682539607e+02 0.000000000000000000e+00
1.955825850340136185e+02 0.000000000000000000e+00
1.958309297052154250e+02 0.000000000000000000e+00
1.960901587301587199e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.965957369614512515e+02 0.000000000000000000e+00
1.968433560090703054e+02 0.000000000000000000e+00
1.971033106575963814e+02 0.000000000000000000e+00
1.973623582766439881e+02 0.000000000000000000e+00
1.976266666666666652e+02 0.000000000000000000e+00
1.978684807256235842e+02 0.000000000000000000e+00
1.981353287981859523e+02 0.000000000000000000e+00
1.983883900226757362e+02 0.000000000000000000e+00
1.986530612244897895e+02 0.000000000000000000e+00
1.988950566893423968e+02 0.000000000000000000e+00
1.991626303854875175e+02 0.000000000000000000e+00
1.994158730158730179e+02 0.000000000000000000e+00
1.996767346938775631e+02 0.000000000000000000e+00
1.999178231292517012e+02 0.000000000000000000e+00
2.001823129251700664e+02 0.000000000000000000e+00
2.004339229024943450e+02 0.000000000000000000e+00
2.006922448979591707e+02 0.000000000000000000e+00
2.009324263038548679e+02 0.000000000000000000e+00
2.011929251700680368e+02 0.000000000000000000e+00
2.014541496598639583e+02 0.000000000000000000e+00
2.017082993197278995e+02 0.000000000000000000e+00
2.019524716553287931e+02 0.000000000000000000e+00
2.021973696145124677e+02 0.000000000000000000e+00
2.024638548752834595e+02 0.000000000000000000e+00
2.027234467120181307e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.032168707482993284e+02 0.000000000000000000e+00
2.034746485260770896e+02 0.000000000000000000e+00
2.037289795918367474e+02 0.000000000000000000e+00
2.039633560090702815e+02 0.000000000000000000e+00
2.042296598639455851e+02 0.000000000000000000e+00
2.044656689342403695e+02 0.000000000000000000e+00
2.047274376417233555e+02 0.000000000000000000e+00
2.049768707482993193e+02 0.000000000000000000e+00
2.052386394557823053e+02 0.000000000000000000e+00
2.054837188208616681e+02 0.000000000000000000e+00
2.057500226757369717e+02 0.000000000000000000e+00
2.059920181405895789e+02 0.000000000000000000e+00
2.062604988662131404e+02 0.000000000000000000e+00
2.065150113378684864e+02 0.000000000000000000e+00
2.067785941043083824e+02 0.000000000000000000e+00
2.070271201814059054e+02 0.000000000000000000e+00
2.072870748299319814e+02 0.000000000000000000e+00
2.075374149659863861e+02 0.000000000000000000e+00
2.078015419501133749e+02 0.000000000000000000e+00
2.080477097505668951e+02 0.000000000000000000e+00
2.083043990929705274e+02 0.000000000000000000e+00
2.085607256235827549e+02 0.000000000000000000e+00
2.088126984126984098e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.103005895691609908e+02 0.000000000000000000e+00
2.105708843537414907e+02 0.000000000000000000e+00
2.108373696145124825e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.118528798185941184e+02 0.000000000000000000e+00
2.120975963718820765e+02 0.000000000000000000e+00
2.123564625850340235e+02 0.000000000000000000e+00
2.126078911564625855e+02 0.000000000000000000e+00
2.128743764172335489e+02 0.000000000000000000e+00
2.131236281179138246e+02 0.000000000000000000e+00
2.133746938775510102e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.138868027210884293e+02 0.000000000000000000e+00
2.141389569160997723e+02 0.000000000000000000e+00
2.143655328798186019e+02 0.000000000000000000e+00
2.146447165532879922e+02 0.000000000000000000e+00
2.149126530612244892e+02 0.000000000000000000e+00
2.151626303854875175e+02 0.000000000000000000e+00
2.154294784580498856e+02 0.000000000000000000e+00
2.156731065759637147e+02 0.000000000000000000e+00
2.159423129251700573e+02 0.000000000000000000e+00
2.161886621315192656e+02 0.000000000000000000e+00
2.164495238095238108e+02 0.000000000000000000e+00
2.166978684807256172e+02 0.000000000000000000e+00
2.169659863945578309e+02 0.000000000000000000e+00
2.172116099773242581e+02 0.000000000000000000e+00
2.174742857142857133e+02 0.000000000000000000e+00
2.177162811791383206e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.184546031746031645e+02 0.000000000000000000e+00
2.187060317460317549e+02 0.000000000000000000e+00
2.189716099773242490e+02 0.000000000000000000e+00
2.192313832199546368e+02 0.000000000000000000e+00
2.194788208616780025e+02 0.000000000000000000e+00
2.197418594104308340e+02 0.000000000000000000e+00
2.199867573696145087e+02 0.000000000000000000e+00
2.202262131519274249e+02 0.000000000000000000e+00
2.204859863945578127e+02 0.000000000000000000e+00
2.207317913832199565e+02 0.000000000000000000e+00
2.209990022675737009e+02 0.000000000000000000e+00
2.212408163265306200e+02 0.000000000000000000e+00
2.215024036281179178e+02 0.000000000000000000e+00
2.217605442176870838e+02 0.000000000000000000e+00
2.220284807256235808e+02 0.000000000000000000e+00
2.222733786848072555e+02 0.000000000000000000e+00
2.225436734693877554e+02 0.000000000000000000e+00
2.227887528344671182e+02 0.000000000000000000e+00
2.230447165532879694e+02 0.000000000000000000e+00
2.232883446712018269e+02 0.000000000000000000e+00
2.235472108843537455e+02 0.000000000000000000e+00
2.238017233560090631e+02 0.000000000000000000e+00
2.240691156462584956e+02 0.000000000000000000e+00
2.243105668934240384e+02 0.000000000000000000e+00
2.245870294784580494e+02 0.000000000000000000e+00
2.248428117913832125e+02 0.000000000000000000e+00
2.251082086167800469e+02 0.000000000000000000e+00
2.253433106575963620e+02 0.000000000000000000e+00
2.256145124716553312e+02 0.000000000000000000e+00
2.258735600907029379e+02 0.000000000000000000e+00
2.261342403628117950e+02 0.000000000000000000e+00
2.263753287981859330e+02 0.000000000000000000e+00
2.266447165532879922e+02 0.000000000000000000e+00
2.268957823129251778e+02 0.000000000000000000e+00
2.271479365079365209e+02 0.000000000000000000e+00
2.274115192743764169e+02 0.000000000000000000e+00
2.276662131519274510e+02 0.000000000000000000e+00
2.279187301587301704e+02 0.000000000000000000e+00
2.281826757369614427e+02 0.000000000000000000e+00
2.284335600907029402e+02 0.000000000000000000e+00
2.286878911564625980e+02 0.000000000000000000e+00
2.289382312925170027e+02 0.000000000000000000e+00
2.292052607709750589e+02 0.000000000000000000e+00
2.294508843537414862e+02 0.000000000000000000e+00
2.297059410430838966e+02 0.000000000000000000e+00
2.299684353741496636e+02 0.000000000000000000e+00
2.302224036281179167e+02 0.000000000000000000e+00
2.304649433106575884e+02 0.000000000000000000e+00
2.307209070294784681e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.312350113378684853e+02 0.000000000000000000e+00
2.314766439909297162e+02 0.000000000000000000e+00
2.317356916099773230e+02 0.000000000000000000e+00
2.319987301587301545e+02 0.000000000000000000e+00
2.322601360544217641e+02 0.000000000000000000e+00
2.325112018140589498e+02 0.000000000000000000e+00
2.327711564625850258e+02 0.000000000000000000e+00
2.330213151927437707e+02 0.000000000000000000e+00
2.332809070294784703e+02 0.000000000000000000e+00
2.335263492063492095e+02 0.000000000000000000e+00
2.337884807256235717e+02 0.000000000000000000e+00
2.340497052154194932e+02 0.000000000000000000e+00
2.343043990929705274e+02 0.000000000000000000e+00
2.345485714285714209e+02 0.000000000000000000e+00
2.348047165532879887e+02 0.000000000000000000e+00
2.350514285714285734e+02 0.000000000000000000e+00
2.353226303854875425e+02 0.000000000000000000e+00
2.355736961451247282e+02 0.000000000000000000e+00
2.358214965986394418e+02 0.000000000000000000e+00
2.360986848072562339e+02 0.000000000000000000e+00
2.363624489795918464e+02 0.000000000000000000e+00
2.366191383219954787e+02 0.000000000000000000e+00
2.368741950113378607e+02 0.000000000000000000e+00
2.371256235827664511e+02 0.000000000000000000e+00
2.373890249433106590e+02 0.000000000000000000e+00
2.376359183673469317e+02 0.000000000000000000e+00
2.378962358276644125e+02 0.000000000000000000e+00
2.381569160997732411e+02 0.000000000000000000e+00
2.384116099773242752e+02 0.000000000000000000e+00
2.386635827664399017e+02 0.000000000000000000e+00
2.389237188208616658e+02 0.000000000000000000e+00
2.391711564625850315e+02 0.000000000000000000e+00
2.394430839002267533e+02 0.000000000000000000e+00
2.396907029478458071e+02 0.000000000000000000e+00
2.399488435374149731e+02 0.000000000000000000e+00
2.402055328798186054e+02 0.000000000000000000e+00
2.404787301587301727e+02 0.000000000000000000e+00
2.407241723356009118e+02 0.000000000000000000e+00
2.409892063492063414e+02 0.000000000000000000e+00
2.412395464852607745e+02 0.000000000000000000e+00
2.415053061224489852e+02 0.000000000000000000e+00
2.417614512471655246e+02 0.000000000000000000e+00
2.420197732426303787e+02 0.000000000000000000e+00
2.422746485260771010e+02 0.000000000000000000e+00
2.425327891150000141e+02 0.000000000000000000e+00
2.427784126984126942e+02 0.000000000000000000e+00
2.430412698412698376e+02 0.000000000000000000e+00
2.432856235819999995e+02 0.000000000000000000e+00
2.435718820861677898e+02 0.000000000000000000e+00
2.438283900226757339e+02 0.000000000000000000e+00
2.440865306122448999e+02 0.000000000000000000e+00
2.443528344671201751e+02 0.000000000000000000e+00
2.446055328798185826e+02 0.000000000000000000e+00
2.448538775510204175e+02 0.000000000000000000e+00
2.451143764172335580e+02 0.000000000000000000e+00
2.453710657596371902e+02 0.000000000000000000e+00
2.456368253968254010e+02 0.000000000000000000e+00
2.458819047619047637e+02 0.000000000000000000e+00
2.461500226757369489e+02 0.000000000000000000e+00
2.464063492063492049e+02 0.000000000000000000e+00
2.466626757369614609e+02 0.000000000000000000e+00
2.469151927437641802e+02 0.000000000000000000e+00
2.471746031746031633e+02 0.000000000000000000e+00
2.474202267573696190e+02 0.000000000000000000e+00
2.476794557823129139e+02 0.000000000000000000e+00
2.479243537414965886e+02 0.000000000000000000e+00
2.481832199546485356e+02 0.000000000000000000e+00
2.484502494331065634e+02 0.000000000000000000e+00
2.487161904761904623e+02 0.000000000000000000e+00
2.489717913832199656e+02 0.000000000000000000e+00
2.492371882086167716e+02 0.000000000000000000e+00
2.494911564625850247e+02 0.000000000000000000e+00
2.497621768707483056e+02 0.000000000000000000e+00
2.500168707482993113e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.515613605442176777e+02 0.000000000000000000e+00
2.518298412698412676e+02 0.000000000000000000e+00
2.520798185941042959e+02 0.000000000000000000e+00
2.523385034013605548e+02 0.000000000000000000e+00
2.526066213151927400e+02 0.000000000000000000e+00
2.528674829931972852e+02 0.000000000000000000e+00
2.531136507936508053e+02 0.000000000000000000e+00
2.533775963718820776e+02 0.000000000000000000e+00
2.536252154195011315e+02 0.000000000000000000e+00
2.538887981859410559e+02 0.000000000000000000e+00
2.541404081632653060e+02 0.000000000000000000e+00
2.544034467120181375e+02 0.000000000000000000e+00
2.546523356009070369e+02 0.000000000000000000e+00
2.549204535147392221e+02 0.000000000000000000e+00
2.551718820861678125e+02 0.000000000000000000e+00
2.554403628117913740e+02 0.000000000000000000e+00
2.557057596371882084e+02 0.000000000000000000e+00
2.559689795918367281e+02 0.000000000000000000e+00
2.562249433106575793e+02 0.000000000000000000e+00
2.564850793650793435e+02 0.000000000000000000e+00
2.567446712018140715e+02 0.000000000000000000e+00
2.570120634920634757e+02 0.000000000000000000e+00
2.572622222222222490e+02 0.000000000000000000e+00
2.575279818594104313e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.585589115646258733e+02 0.000000000000000000e+00
2.588226757369614575e+02 0.000000000000000000e+00
2.590824489795918453e+02 0.000000000000000000e+00
2.593416780045351402e+02 0.000000000000000000e+00
2.595954648526077335e+02 0.000000000000000000e+00
2.598650340136054524e+02 0.000000000000000000e+00
2.601298866213151655e+02 0.000000000000000000e+00
2.603858503401360736e+02 0.000000000000000000e+00
2.606570521541950143e+02 0.000000000000000000e+00
2.609142857142857110e+02 0.000000000000000000e+00
2.611760544217686970e+02 0.000000000000000000e+00
2.614314739229025122e+02 0.000000000000000000e+00
2.617097505668934332e+02 0.000000000000000000e+00
2.619682539682539755e+02 0.000000000000000000e+00
2.622381859410430707e+02 0.000000000000000000e+00
2.624932426303855095e+02 0.000000000000000000e+00
2.627542857142856860e+02 0.000000000000000000e+00
2.630213151927437707e+02 0.000000000000000000e+00
2.632887074829931748e+02 0.000000000000000000e+00
2.635437641723356137e+02 0.000000000000000000e+00
2.638086167800453268e+02 0.000000000000000000e+00
2.640685714285714312e+02 0.000000000000000000e+00
2.643297959183673242e+02 0.000000000000000000e+00
2.645881179138322068e+02 0.000000000000000000e+00
2.648571428571428328e+02 0.000000000000000000e+00
2.651163718820861845e+02 0.000000000000000000e+00
2.653741496598639173e+02 0.000000000000000000e+00
2.656404535147392494e+02 0.000000000000000000e+00
2.659123809523809427e+02 0.000000000000000000e+00
2.661643537414965976e+02 0.000000000000000000e+00
2.664322902494330947e+02 0.000000000000000000e+00
2.666884353741496625e+02 0.000000000000000000e+00
2.669396825396825648e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.682187755102040683e+02 0.000000000000000000e+00
2.684671201814059032e+02 0.000000000000000000e+00
2.687192743764172178e+02 0.000000000000000000e+00
2.689745124716553164e+02 0.000000000000000000e+00
2.692331972789115753e+02 0.000000000000000000e+00
2.694924263038548702e+02 0.000000000000000000e+00
2.697398639455782359e+02 0.000000000000000000e+00
2.700117913832199292e+02 0.000000000000000000e+00
2.702572335600906968e+02 0.000000000000000000e+00
2.705235374149659719e+02 0.000000000000000000e+00
2.707771428571428487e+02 0.000000000000000000e+00
2.710389115646258347e+02 0.000000000000000000e+00
2.713059410430839193e+02 0.000000000000000000e+00
2.715608163265305848e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.720576870748299143e+02 0.000000000000000000e+00
2.723288888888889119e+02 0.000000000000000000e+00
2.725959183673469397e+02 0.000000000000000000e+00
2.728486167800453472e+02 0.000000000000000000e+00
2.731112925170068024e+02 0.000000000000000000e+00
2.733560090702947605e+02 0.000000000000000000e+00
2.736243083900226907e+02 0.000000000000000000e+00
2.738737414965986545e+02 0.000000000000000000e+00
2.741375056689342387e+02 0.000000000000000000e+00
2.743990929705215649e+02 0.000000000000000000e+00
2.746606802721088343e+02 0.000000000000000000e+00
2.749148299319728039e+02 0.000000000000000000e+00
2.751773242630385425e+02 0.000000000000000000e+00
2.754367346938775540e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.759385034013605491e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.764524263038548497e+02 0.000000000000000000e+00
2.767192743764172178e+02 0.000000000000000000e+00
2.769688888888888982e+02 0.000000000000000000e+00
2.772226757369614347e+02 0.000000000000000000e+00
2.774886167800453336e+02 0.000000000000000000e+00
2.777447619047619014e+02 0.000000000000000000e+00
2.780000000000000000e+02 0.000000000000000000e+00
2.782565079365079441e+02 0.000000000000000000e+00
2.785209977324262809e+02 0.000000000000000000e+00
2.787840362811791124e+02 0.000000000000000000e+00
2.790403628117913968e+02 0.000000000000000000e+00
2.793010430839002538e+02 0.000000000000000000e+00
2.795735147392290401e+02 0.000000000000000000e+00
2.798314739229024894e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.808745578231292370e+02 0.000000000000000000e+00
2.811368707482993159e+02 0.000000000000000000e+00
2.813986394557823019e+02 0.000000000000000000e+00
2.816600453514739115e+02 0.000000000000000000e+00
2.819163718820861959e+02 0.000000000000000000e+00
2.821667120181405721e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.826878911564625696e+02 0.000000000000000000e+00
2.829133786848072418e+02 0.000000000000000000e+00
2.831862131519274612e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.837061224489796132e+02 0.000000000000000000e+00
2.839357823129251983e+02 0.000000000000000000e+00
2.842046258503401077e+02 0.000000000000000000e+00
2.844896145124716327e+02 0.000000000000000000e+00
2.847336054421768949e+02 0.000000000000000000e+00
2.850029931972788972e+02 0.000000000000000000e+00
2.852546031746031758e+02 0.000000000000000000e+00
2.855060317460317378e+02 0.000000000000000000e+00
2.857699773242630386e+02 0.000000000000000000e+00
2.860234013605441987e+02 0.000000000000000000e+00
2.862692063492063426e+02 0.000000000000000000e+00
2.865306122448979522e+02 0.000000000000000000e+00
2.867775056689342250e+02 0.000000000000000000e+00
2.870389115646258347e+02 0.000000000000000000e+00
2.872741950113378948e+02 0.000000000000000000e+00
2.875377777777777624e+02 0.000000000000000000e+00
2.877988208616779957e+02 0.000000000000000000e+00
2.880607709750566983e+02 0.000000000000000000e+00
2.883111111111111313e+02 0.000000000000000000e+00
2.885750566893424320e+02 0.000000000000000000e+00
2.888282993197278756e+02 0.000000000000000000e+00
2.890946031746031508e+02 0.000000000000000000e+00
2.893632653061224573e+02 0.000000000000000000e+00
2.896224943310657522e+02 0.000000000000000000e+00
2.898813605442176708e+02 0.000000000000000000e+00
2.901427664399092805e+02 0.000000000000000000e+00
2.903892970521541770e+02 0.000000000000000000e+00
2.906570521541950143e+02 0.000000000000000000e+00
2.909235374149660061e+02 0.000000000000000000e+00
2.911847619047618991e+02 0.000000000000000000e+00
2.914476190476190709e+02 0.000000000000000000e+00
2.917104761904761858e+02 0.000000000000000000e+00
2.919740589569161102e+02 0.000000000000000000e+00
2.922365532879818488e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.927276190476190436e+02 0.000000000000000000e+00
2.930035374149659901e+02 0.000000000000000000e+00
2.932731065759637090e+02 0.000000000000000000e+00
2.935225396825396729e+02 0.000000000000000000e+00
2.937823129251700607e+02 0.000000000000000000e+00
2.940458956916099851e+02 0.000000000000000000e+00
2.943053061224489966e+02 0.000000000000000000e+00
2.945630839002267294e+02 0.000000000000000000e+00
2.948224943310657409e+02 0.000000000000000000e+00
2.950917006802720834e+02 0.000000000000000000e+00
2.953482086167800276e+02 0.000000000000000000e+00
2.956021768707482806e+02 0.000000000000000000e+00
2.958606802721088229e+02 0.000000000000000000e+00
2.961269841269841550e+02 0.000000000000000000e+00
2.963816780045351607e+02 0.000000000000000000e+00
2.966222222222222058e+02 0.000000000000000000e+00
2.968696598639455715e+02 0.000000000000000000e+00
2.971477551020408328e+02 0.000000000000000000e+00
2.974153287981859535e+02 0.000000000000000000e+00
2.976714739229025213e+02 0.000000000000000000e+00
2.979366893424036107e+02 0.000000000000000000e+00
2.981959183673469624e+02 0.000000000000000000e+00
2.984605895691610158e+02 0.000000000000000000e+00
2.987178231292517125e+02 0.000000000000000000e+00
2.989792290249433222e+02 0.000000000000000000e+00
2.992384580498866171e+02 0.000000000000000000e+00
2.994931519274376228e+02 0.000000000000000000e+00
2.997599999999999909e+02 0.000000000000000000e+00
3.000192290249432858e+02 0.000000000000000000e+00
3.002715646258503170e+02 0.000000000000000000e+00
3.005168253968254248e+02 0.000000000000000000e+00
3.007780498866213179e+02 0.000000000000000000e+00
3.010414512471655257e+02 0.000000000000000000e+00
3.012936054421768972e+02 0.000000000000000000e+00
3.015704308390022561e+02 0.000000000000000000e+00
3.018249433106576021e+02 0.000000000000000000e+00
3.020801814058957007e+02 0.000000000000000000e+00
3.023437641723356251e+02 0.000000000000000000e+00
3.026020861678004508e+02 0.000000000000000000e+00
3.028587755102040546e+02 0.000000000000000000e+00
3.031229024943310719e+02 0.000000000000000000e+00
3.033694331065759684e+02 0.000000000000000000e+00
3.036390022675736873e+02 0.000000000000000000e+00
3.038904308390022493e+02 0.000000000000000000e+00
3.041551020408163026e+02 0.000000000000000000e+00
3.044150566893424070e+02 0.000000000000000000e+00
3.046731972789115730e+02 0.000000000000000000e+00
3.049278911564625787e+02 0.000000000000000000e+00
3.051756916099773207e+02 0.000000000000000000e+00
3.054483446712018235e+02 0.000000000000000000e+00
3.057084807256235877e+02 0.000000000000000000e+00
3.059687981859410684e+02 0.000000000000000000e+00
3.062158730158730009e+02 0.000000000000000000e+00
3.064781859410430798e+02 0.000000000000000000e+00
3.067459410430839171e+02 0.000000000000000000e+00
3.069960997732426335e+02 0.000000000000000000e+00
3.072625850340136253e+02 0.000000000000000000e+00
3.075170975056689144e+02 0.000000000000000000e+00
3.077806802721088388e+02 0.000000000000000000e+00
3.080333786848072464e+02 0.000000000000000000e+00
3.082911564625850360e+02 0.000000000000000000e+00
3.085351473919999989e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
3.090369160997732365e+02 0.000000000000000000e+00
3.092725623582766161e+02 0.000000000000000000e+00
3.095432199546485208e+02 0.000000000000000000e+00
3.098100680272108889e+02 0.000000000000000000e+00
3.100685714285714312e+02 0.000000000000000000e+00
3.103156462585034205e+02 0.000000000000000000e+00
3.105775963718820663e+02 0.000000000000000000e+00
3.108359183673469488e+02 0.000000000000000000e+00
3.110929705215419290e+02 0.000000000000000000e+00
3.113607256235827663e+02 0.000000000000000000e+00
3.116163265306122412e+02 0.000000000000000000e+00
3.118849886621314909e+02 0.000000000000000000e+00
3.121382312925169913e+02 0.000000000000000000e+00
3.123967346938775336e+02 0.000000000000000000e+00
3.126630385487528088e+02 0.000000000000000000e+00
3.129297052154195171e+02 0.000000000000000000e+00
3.131898412698412812e+02 0.000000000000000000e+00
3.134438095238095343e+02 0.000000000000000000e+00
3.136990476190476329e+02 0.000000000000000000e+00
3.139637188208616863e+02 0.000000000000000000e+00
3.142214965986394759e+02 0.000000000000000000e+00
3.144872562358276582e+02 0.000000000000000000e+00
3.147459410430839171e+02 0.000000000000000000e+00
3.150064399092970575e+02 0.000000000000000000e+00
3.152662131519274453e+02 0.000000000000000000e+00
3.155272562358276787e+02 0.000000000000000000e+00
3.157888435374149481e+02 0.000000000000000000e+00
3.160538775510204346e+02 0.000000000000000000e+00
3.163180045351473950e+02 0.000000000000000000e+00
3.165726984126984007e+02 0.000000000000000000e+00
3.168402721088435214e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
3.178554195011337811e+02 0.000000000000000000e+00
3.181151927437641689e+02 0.000000000000000000e+00
3.183693424036281385e+02 0.000000000000000000e+00
3.186131519274376274e+02 0.000000000000000000e+00
3.188727437641723554e+02 0.000000000000000000e+00
3.191265306122448919e+02 0.000000000000000000e+00
3.193759637188208558e+02 0.000000000000000000e+00
3.196264852607709486e+02 0.000000000000000000e+00
3.198817233560090472e+02 0.000000000000000000e+00
3.201467573696145337e+02 0.000000000000000000e+00
3.204039909297052304e+02 0.000000000000000000e+00
3.206554195011337924e+02 0.000000000000000000e+00
3.209191836734693766e+02 0.000000000000000000e+00
3.211736961451247225e+02 0.000000000000000000e+00
3.214300226757369501e+02 0.000000000000000000e+00
3.216934240362811579e+02 0.000000000000000000e+00
3.219426757369614620e+02 0.000000000000000000e+00
3.222122448979591809e+02 0.000000000000000000e+00
3.224643990929704955e+02 0.000000000000000000e+00
3.227225396825396615e+02 0.000000000000000000e+00
3.229859410430839262e+02 0.000000000000000000e+00
3.232489795918367577e+02 0.000000000000000000e+00
3.235022222222222013e+02 0.000000000000000000e+00
3.237663492063492185e+02 0.000000000000000000e+00
3.240194104308390024e+02 0.000000000000000000e+00
3.242840816326530557e+02 0.000000000000000000e+00
3.245453061224490057e+02 0.000000000000000000e+00
3.248021768707483261e+02 0.000000000000000000e+00
3.250679365079365084e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
3.258361904761904952e+02 0.000000000000000000e+00
3.260839909297052372e+02 0.000000000000000000e+00
3.263700680272108912e+02 0.000000000000000000e+00
3.266325623582766298e+02 0.000000000000000000e+00
3.268859863945578468e+02 0.000000000000000000e+00
3.271566439909296946e+02 0.000000000000000000e+00
3.274196825396825261e+02 0.000000000000000000e+00
3.276740136054421555e+02 0.000000000000000000e+00
3.279386848072562088e+02 0.000000000000000000e+00
3.281921088435374259e+02 0.000000000000000000e+00
3.284618594104308613e+02 0.000000000000000000e+00
3.287134693877550831e+02 0.000000000000000000e+00
3.289763265306122548e+02 0.000000000000000000e+00
3.292388208616779934e+02 0.000000000000000000e+00
3.294980498866212884e+02 0.000000000000000000e+00
3.297471201814058759e+02 0.000000000000000000e+00
3.300107029478458003e+02 0.000000000000000000e+00
3.302673922902494610e+02 0.000000000000000000e+00
3.305291609977324470e+02 0.000000000000000000e+00
3.307894784580498708e+02 0.000000000000000000e+00
3.310554195011337697e+02 0.000000000000000000e+00
3.313126530612244665e+02 0.000000000000000000e+00
3.315724263038548543e+02 0.000000000000000000e+00
3.318283900226757623e+02 0.000000000000000000e+00
3.320912471655328773e+02 0.000000000000000000e+00
3.323544671201814253e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
3.328624036281179315e+02 0.000000000000000000e+00
3.331274376417233611e+02 0.000000000000000000e+00
3.333779591836734539e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
3.338842630385487382e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
3.344103401360544012e+02 0.000000000000000000e+00
3.346759183673469238e+02 0.000000000000000000e+00
3.349266213151927332e+02 0.000000000000000000e+00
3.351784126984126715e+02 0.000000000000000000e+00
3.354407256235827504e+02 0.000000000000000000e+00
3.357066666666666492e+02 0.000000000000000000e+00
3.359626303854875005e+02 0.000000000000000000e+00
3.362327437641723122e+02 0.000000000000000000e+00
3.364836281179138382e+02 0.000000000000000000e+00
3.367499319727891134e+02 0.000000000000000000e+00
3.370135147392290378e+02 0.000000000000000000e+00
3.372640362811791306e+02 0.000000000000000000e+00
3.375276190476190550e+02 0.000000000000000000e+00
3.377919274376417320e+02 0.000000000000000000e+00
3.380507936507936506e+02 0.000000000000000000e+00
3.383154648526077040e+02 0.000000000000000000e+00
3.385674376417233589e+02 0.000000000000000000e+00
3.388404535147392380e+02 0.000000000000000000e+00
3.390935147392290219e+02 0.000000000000000000e+00
3.393482086167800276e+02 0.000000000000000000e+00
3.396085260770975083e+02 0.000000000000000000e+00
3.398748299319727835e+02 0.000000000000000000e+00
3.401291609977324129e+02 0.000000000000000000e+00
3.403929251700680538e+02 0.000000000000000000e+00
3.406463492063492140e+02 0.000000000000000000e+00
3.409144671201814276e+02 0.000000000000000000e+00
3.411633560090702986e+02 0.000000000000000000e+00
3.414307482993197027e+02 0.000000000000000000e+00
3.416946938775510034e+02 0.000000000000000000e+00
3.419557369614512368e+02 0.000000000000000000e+00
3.421973696145124677e+02 0.000000000000000000e+00
3.424620408163265211e+02 0.000000000000000000e+00
3.427056689342403502e+02 0.000000000000000000e+00
3.429933786848072828e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
3.434996825396825670e+02 0.000000000000000000e+00
3.437523809523809746e+02 0.000000000000000000e+00
3.440097959183673311e+02 0.000000000000000000e+00
3.442634013605442078e+02 0.000000000000000000e+00
3.445220861678004667e+02 0.000000000000000000e+00
3.447642630385487337e+02 0.000000000000000000e+00
3.450262131519274362e+02 0.000000000000000000e+00
3.452792743764172201e+02 0.000000000000000000e+00
3.455356009070295045e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
3.460435374149660106e+02 0.000000000000000000e+00
3.462882539682539687e+02 0.000000000000000000e+00
3.465503854875283309e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
3.470572335600907081e+02 0.000000000000000000e+00
3.473126530612244665e+02 0.000000000000000000e+00
3.475698866213152201e+02 0.000000000000000000e+00
3.478187755102040910e+02 0.000000000000000000e+00
3.480792743764172315e+02 0.000000000000000000e+00
3.483323356009070153e+02 0.000000000000000000e+00
3.485717913832199315e+02 0.000000000000000000e+00
3.488475283446712183e+02 0.000000000000000000e+00
3.491107482993197095e+02 0.000000000000000000e+00
3.493600000000000136e+02 0.000000000000000000e+00
3.496192290249433086e+02 0.000000000000000000e+00
3.498780952380952272e+02 0.000000000000000000e+00
3.501342403628117950e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
3.506278458049886808e+02 0.000000000000000000e+00
3.508812698412698410e+02 0.000000000000000000e+00
3.511404988662131359e+02 0.000000000000000000e+00
3.513843083900226816e+02 0.000000000000000000e+00
3.516380952380952181e+02 0.000000000000000000e+00
3.518862585034013364e+02 0.000000000000000000e+00
3.521494784580498845e+02 0.000000000000000000e+00
3.523949206349206520e+02 0.000000000000000000e+00
3.526545124716553232e+02 0.000000000000000000e+00
3.529034013605441942e+02 0.000000000000000000e+00
3.531615419501133601e+02 0.000000000000000000e+00
3.534193197278911498e+02 0.000000000000000000e+00
3.536743764172335318e+02 0.000000000000000000e+00
3.539288888888888778e+02 0.000000000000000000e+00
3.542006349206349114e+02 0.000000000000000000e+00
3.544511564625850610e+02 0.000000000000000000e+00
3.547147392290249286e+02 0.000000000000000000e+00
3.549665306122449238e+02 0.000000000000000000e+00
3.552310204081632605e+02 0.000000000000000000e+00
3.554791836734693788e+02 0.000000000000000000e+00
3.557313378684807503e+02 0.000000000000000000e+00
3.559914739229025145e+02 0.000000000000000000e+00
3.562565079365079441e+02 0.000000000000000000e+00
3.565039455782313098e+02 0.000000000000000000e+00
3.567724263038548997e+02 0.000000000000000000e+00
3.570187755102040796e+02 0.000000000000000000e+00
3.572810884353741585e+02 0.000000000000000000e+00
3.575276190476190550e+02 0.000000000000000000e+00
3.577979138321995265e+02 0.000000000000000000e+00
3.580460770975056448e+02 0.000000000000000000e+00
3.583096598639455692e+02 0.000000000000000000e+00
3.585580045351474041e+02 0.000000000000000000e+00
3.588223129251700811e+02 0.000000000000000000e+00
3.590909750566893308e+02 0.000000000000000000e+00
3.593400453514739183e+02 0.000000000000000000e+00
3.596072562358276627e+02 0.000000000000000000e+00
3.598643083900226998e+02 0.000000000000000000e+00
3.601355102040816405e+02 0.000000000000000000e+00
3.603918367346938680e+02 0.000000000000000000e+00
3.606425396825396774e+02 0.000000000000000000e+00
3.609064852607709781e+02 0.000000000000000000e+00
3.611560997732426586e+02 0.000000000000000000e+00
3.614100680272109116e+02 0.000000000000000000e+00
3.616767346938775631e+02 0.000000000000000000e+00
3.619319727891156617e+02 0.000000000000000000e+00
3.621915646258503330e+02 0.000000000000000000e+00
3.624409977324262968e+02 0.000000000000000000e+00
3.626942403628117972e+02 0.000000000000000000e+00
3.629570975056689122e+02 0.000000000000000000e+00
3.632203174603174602e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
3.637222675736961719e+02 0.000000000000000000e+00
3.639822222222222194e+02 0.000000000000000000e+00
3.642341950113378743e+02 0.000000000000000000e+00
3.644836281179138382e+02 0.000000000000000000e+00
3.647307029478458276e+02 0.000000000000000000e+00
3.650013605442176754e+02 0.000000000000000000e+00
3.652556916089999959e+02 1.000000000000000000e+00
3.655049433106576089e+02 0.000000000000000000e+00
3.657558276643990780e+02 0.000000000000000000e+00
3.660230385487528224e+02 0.000000000000000000e+00
3.662804535147392357e+02 0.000000000000000000e+00
3.665471201814058873e+02 0.000000000000000000e+00
3.667889342403628348e+02 0.000000000000000000e+00
3.670412698412698660e+02 0.000000000000000000e+00
3.673135600907029357e+02 0.000000000000000000e+00
3.675640816326530853e+02 0.000000000000000000e+00
3.678205895691609726e+02 0.000000000000000000e+00
3.680834467120181444e+02 0.000000000000000000e+00
3.683341496598639537e+02 0.000000000000000000e+00
3.685950113378684705e+02 0.000000000000000000e+00
3.688415419501133670e+02 0.000000000000000000e+00
3.691018594104308477e+02 0.000000000000000000e+00
3.693463945578231460e+02 0.000000000000000000e+00
3.696054421768707243e+02 0.000000000000000000e+00
3.698661224489795813e+02 0.000000000000000000e+00
3.701324263038548565e+02 0.000000000000000000e+00
3.703862131519274499e+02 0.000000000000000000e+00
3.706472562358276832e+02 0.000000000000000000e+00
3.709015873015873126e+02 0.000000000000000000e+00
3.711635374149659583e+02 0.000000000000000000e+00
3.714193197278911498e+02 0.000000000000000000e+00
3.716745578231292484e+02 0.000000000000000000e+00
3.719303401360544399e+02 0.000000000000000000e+00
3.721957369614512459e+02 0.000000000000000000e+00
3.724520634920634734e+02 0.000000000000000000e+00
3.727111111111111086e+02 0.000000000000000000e+00
3.729592743764172269e+02 0.000000000000000000e+00
3.732286621315192860e+02 0.000000000000000000e+00
3.734768253968254044e+02 0.000000000000000000e+00
3.737347845804988538e+02 0.000000000000000000e+00
3.739891156462584831e+02 0.000000000000000000e+00
3.742543310657596294e+02 0.000000000000000000e+00
3.745017687074829951e+02 0.000000000000000000e+00
3.747628117913832284e+02 0.000000000000000000e+00
3.750260317460317196e+02 0.000000000000000000e+00
3.752714739229024872e+02 0.000000000000000000e+00
3.755131065759637181e+02 0.000000000000000000e+00
3.757999092970521815e+02 0.000000000000000000e+00
3.760444444444444230e+02 0.000000000000000000e+00
3.763054875283446563e+02 0.000000000000000000e+00
3.765619954648526004e+02 0.000000000000000000e+00
3.768058049886621461e+02 0.000000000000000000e+00
3.770561451247165792e+02 0.000000000000000000e+00
3.773101133786848322e+02 0.000000000000000000e+00
3.775539229024943211e+02 0.000000000000000000e+00
3.777904761904761699e+02 0.000000000000000000e+00
3.780546031746031872e+02 0.000000000000000000e+00
3.783176417233560187e+02 0.000000000000000000e+00
3.785667120181406062e+02 0.000000000000000000e+00
3.788253968253968083e+02 0.000000000000000000e+00
3.790686621315192610e+02 0.000000000000000000e+00
3.793346031746031599e+02 0.000000000000000000e+00
3.795829478458049948e+02 0.000000000000000000e+00
3.798409070294784442e+02 0.000000000000000000e+00
3.800858049886621188e+02 0.000000000000000000e+00
3.803457596369999578e+02 0.000000000000000000e+00
3.806044444444444252e+02 0.000000000000000000e+00
3.808595011337868641e+02 0.000000000000000000e+00
3.811069387755102298e+02 0.000000000000000000e+00
3.813654421768707721e+02 0.000000000000000000e+00
3.816134240362811738e+02 0.000000000000000000e+00
3.818811791383220111e+02 0.000000000000000000e+00
3.821278911564625673e+02 0.000000000000000000e+00
3.824003628117914104e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
3.831448526077097654e+02 0.000000000000000000e+00
3.834113378684807003e+02 0.000000000000000000e+00
3.836595011337868755e+02 0.000000000000000000e+00
3.839112925170068138e+02 0.000000000000000000e+00
3.841685260770975106e+02 0.000000000000000000e+00
3.844341043083900331e+02 0.000000000000000000e+00
3.846933333333333280e+02 0.000000000000000000e+00
3.849445804988662303e+02 0.000000000000000000e+00
3.851891156462585286e+02 0.000000000000000000e+00
3.854456235827664159e+02 0.000000000000000000e+00
3.856878004535147397e+02 0.000000000000000000e+00
3.859542857142857315e+02 0.000000000000000000e+00
3.862039002267573551e+02 0.000000000000000000e+00
3.864669387755101866e+02 0.000000000000000000e+00
3.867141950113378925e+02 0.000000000000000000e+00
3.869743310657596567e+02 0.000000000000000000e+00
3.872219501133786821e+02 0.000000000000000000e+00
3.874855328798186065e+02 0.000000000000000000e+00
3.877217233560090790e+02 0.000000000000000000e+00
3.879869387755102252e+02 0.000000000000000000e+00
3.882265759637188012e+02 0.000000000000000000e+00
3.884932426303855095e+02 0.000000000000000000e+00
3.887524716553288044e+02 0.000000000000000000e+00
3.889964625850340099e+02 0.000000000000000000e+00
3.892502494331066032e+02 0.000000000000000000e+00
3.895078458049886763e+02 0.000000000000000000e+00
3.897518367346938817e+02 0.000000000000000000e+00
3.900215873015873171e+02 0.000000000000000000e+00
3.902701133786848118e+02 0.000000000000000000e+00
3.905266213151927559e+02 0.000000000000000000e+00
3.907764172335600961e+02 0.000000000000000000e+00
3.910298412698412562e+02 0.000000000000000000e+00
3.912611337868480632e+02 0.000000000000000000e+00
3.915292517006802768e+02 0.000000000000000000e+00
3.917830385487528133e+02 0.000000000000000000e+00
3.920429931972789177e+02 0.000000000000000000e+00
3.922935147392290105e+02 0.000000000000000000e+00
3.925454875283446654e+02 0.000000000000000000e+00
3.928029024943310787e+02 0.000000000000000000e+00
3.930539682539682644e+02 0.000000000000000000e+00
3.932994104308389751e+02 0.000000000000000000e+00
3.935541043083900377e+02 0.000000000000000000e+00
3.937966439909296810e+02 0.000000000000000000e+00
3.940404535147392266e+02 0.000000000000000000e+00
3.943073015873015947e+02 0.000000000000000000e+00
3.945701587301587097e+02 0.000000000000000000e+00
3.948136054421768790e+02 0.000000000000000000e+00
3.950650340136054410e+02 0.000000000000000000e+00
3.953208163265306325e+02 0.000000000000000000e+00
3.955809523809523967e+02 0.000000000000000000e+00
3.958146031746031781e+02 0.000000000000000000e+00
3.960801814058957007e+02 0.000000000000000000e+00
3.963258049886621279e+02 0.000000000000000000e+00
3.965821315192743555e+02 0.000000000000000000e+00
3.968386394557822996e+02 0.000000000000000000e+00
3.970989569160997803e+02 0.000000000000000000e+00
3.973413151927437639e+02 0.000000000000000000e+00
3.975978231292517080e+02 0.000000000000000000e+00
3.978465306122449192e+02 0.000000000000000000e+00
3.981104761904761631e+02 0.000000000000000000e+00
3.983568253968253998e+02 0.000000000000000000e+00
3.986155102040816587e+02 0.000000000000000000e+00
3.988598639455782404e+02 0.000000000000000000e+00
3.991200000000000045e+02 0.000000000000000000e+00
3.993679818594104063e+02 0.000000000000000000e+00
3.996103401360544467e+02 0.000000000000000000e+00
3.998626757369614779e+02 0.000000000000000000e+00
4.001248072562358402e+02 0.000000000000000000e+00
4.003648072562358493e+02 0.000000000000000000e+00
4.006178684807256332e+02 0.000000000000000000e+00
4.008772789115646447e+02 0.000000000000000000e+00
4.011377777777777851e+02 0.000000000000000000e+00
4.013786848072562634e+02 0.000000000000000000e+00
4.016313832199546709e+02 0.000000000000000000e+00
4.018824489795918566e+02 0.000000000000000000e+00
4.021492970521541679e+02 0.000000000000000000e+00
4.023929251700680538e+02 0.000000000000000000e+00
4.026478004535147193e+02 0.000000000000000000e+00
4.029102947845805147e+02 0.000000000000000000e+00
4.031609977324263241e+02 0.000000000000000000e+00
4.034111564625850406e+02 0.000000000000000000e+00
4.036692970521542065e+02 0.000000000000000000e+00
4.039174603174603249e+02 0.000000000000000000e+00
4.041717913832199542e+02 0.000000000000000000e+00
4.044172335600907218e+02 0.000000000000000000e+00
4.046753741496598877e+02 0.000000000000000000e+00
4.049333333333333371e+02 0.000000000000000000e+00
4.051834920634920536e+02 0.000000000000000000e+00
4.054318367346938885e+02 0.000000000000000000e+00
4.056863492063492345e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
4.061924716553288022e+02 0.000000000000000000e+00
4.064380952380952294e+02 0.000000000000000000e+00
4.066958730158730191e+02 0.000000000000000000e+00
4.069404081632653174e+02 0.000000000000000000e+00
4.072005442176870815e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
4.076961451247165655e+02 0.000000000000000000e+00
4.079441269841269673e+02 0.000000000000000000e+00
4.081955555555555293e+02 0.000000000000000000e+00
4.084261224489795836e+02 0.000000000000000000e+00
4.086868027210884406e+02 0.000000000000000000e+00
4.089340589569160898e+02 0.000000000000000000e+00
4.091925623582766320e+02 0.000000000000000000e+00
4.094340136054422032e+02 0.000000000000000000e+00
4.096861678004535179e+02 0.000000000000000000e+00
4.099377777777777965e+02 0.000000000000000000e+00
4.101960997732426222e+02 0.000000000000000000e+00
4.104422675736961423e+02 0.000000000000000000e+00
4.107007709750566846e+02 0.000000000000000000e+00
4.109474829931972977e+02 0.000000000000000000e+00
4.112058049886621234e+02 0.000000000000000000e+00
4.114530612244897725e+02 0.000000000000000000e+00
4.117137414965986295e+02 0.000000000000000000e+00
4.119519274376417002e+02 0.000000000000000000e+00
4.122149659863945317e+02 0.000000000000000000e+00
4.124624036281178974e+02 0.000000000000000000e+00
4.127232653061224710e+02 0.000000000000000000e+00
4.129795918367346985e+02 0.000000000000000000e+00
4.132324716553288226e+02 0.000000000000000000e+00
4.134811791383219770e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
4.139702494331065736e+02 0.000000000000000000e+00
4.142340136054421578e+02 0.000000000000000000e+00
4.144823582766439927e+02 0.000000000000000000e+00
4.147348752834466836e+02 0.000000000000000000e+00
4.149866666666666788e+02 0.000000000000000000e+00
4.152366439909296787e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
4.159713378684807026e+02 0.000000000000000000e+00
4.162478004535147420e+02 0.000000000000000000e+00
4.164883446712017872e+02 0.000000000000000000e+00
4.167453968253968242e+02 0.000000000000000000e+00
4.170002721088435464e+02 0.000000000000000000e+00
4.172444444444444684e+02 0.000000000000000000e+00
4.174949659863945612e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
4.179873015873016016e+02 0.000000000000000000e+00
4.182490702947845875e+02 0.000000000000000000e+00
4.184937868480725456e+02 0.000000000000000000e+00
4.187535600907029334e+02 0.000000000000000000e+00
4.190058956916099646e+02 0.000000000000000000e+00
4.192625850340136253e+02 0.000000000000000000e+00
4.195056689342403615e+02 0.000000000000000000e+00
4.197736054421768586e+02 0.000000000000000000e+00
4.200139682539682440e+02 0.000000000000000000e+00
4.202731972789115389e+02 0.000000000000000000e+00
4.205195464852607756e+02 0.000000000000000000e+00
4.207744217687074979e+02 0.000000000000000000e+00
4.210300226757369728e+02 0.000000000000000000e+00
4.212818140589569111e+02 0.000000000000000000e+00
4.215339682539682258e+02 0.000000000000000000e+00
4.217745124716553278e+02 0.000000000000000000e+00
4.220486167800453359e+02 0.000000000000000000e+00
4.223087528344671000e+02 0.000000000000000000e+00
4.225500226757369546e+02 0.000000000000000000e+00
4.228117913832199406e+02 0.000000000000000000e+00
4.230793650793650613e+02 0.000000000000000000e+00
4.233360544217687220e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
4.238117006802721107e+02 0.000000000000000000e+00
4.240493424036281453e+02 0.000000000000000000e+00
4.243082086167800639e+02 0.000000000000000000e+00
4.245605442176870952e+02 0.000000000000000000e+00
4.248019954648526095e+02 0.000000000000000000e+00
4.250577777777778010e+02 0.000000000000000000e+00
4.253021315192743828e+02 0.000000000000000000e+00
4.255370521541950097e+02 0.000000000000000000e+00
4.258013605442176868e+02 0.000000000000000000e+00
4.260469841269841140e+02 0.000000000000000000e+00
4.263065759637188421e+02 0.000000000000000000e+00
4.265500226757369546e+02 0.000000000000000000e+00
4.268096145124716827e+02 0.000000000000000000e+00
4.270635827664399358e+02 0.000000000000000000e+00
4.273197278911564467e+02 0.000000000000000000e+00
4.275622675736961469e+02 0.000000000000000000e+00
4.278258503401360713e+02 0.000000000000000000e+00
4.280760090702947878e+02 0.000000000000000000e+00
4.283365079365079282e+02 0.000000000000000000e+00
4.285921088435374031e+02 0.000000000000000000e+00
4.288495238095238165e+02 0.000000000000000000e+00
4.291009523809523785e+02 0.000000000000000000e+00
4.293551020408163481e+02 0.000000000000000000e+00
4.296000000000000227e+02 0.000000000000000000e+00
4.298481632653061411e+02 0.000000000000000000e+00
4.301092063492063744e+02 0.000000000000000000e+00
4.303707936507936438e+02 0.000000000000000000e+00
4.306184126984127261e+02 0.000000000000000000e+00
4.308830839002267794e+02 0.000000000000000000e+00
4.311397732426303833e+02 0.000000000000000000e+00
4.313984580498866421e+02 0.000000000000000000e+00
4.316466213151927604e+02 0.000000000000000000e+00
4.319051247165533027e+02 0.000000000000000000e+00
4.321563718820861482e+02 0.000000000000000000e+00
4.324215873015872944e+02 0.000000000000000000e+00
4.326697505668934127e+02 0.000000000000000000e+00
4.329282539682539550e+02 0.000000000000000000e+00
4.331785941043083881e+02 0.000000000000000000e+00
4.334403628117913740e+02 0.000000000000000000e+00
4.336883446712018326e+02 0.000000000000000000e+00
4.339312471655328523e+02 0.000000000000000000e+00
4.342020861678004735e+02 0.000000000000000000e+00
4.344694784580498776e+02 0.000000000000000000e+00
4.347160090702947741e+02 0.000000000000000000e+00
4.349759637188208785e+02 0.000000000000000000e+00
4.352250340136054660e+02 0.000000000000000000e+00
4.354808163265306007e+02 0.000000000000000000e+00
4.357202721088435169e+02 0.000000000000000000e+00
4.359912925170067979e+02 0.000000000000000000e+00
4.362338321995464980e+02 0.000000000000000000e+00
4.364879818594104108e+02 0.000000000000000000e+00
4.367388662131519368e+02 0.000000000000000000e+00
4.369990022675737009e+02 0.000000000000000000e+00
4.372406349206349319e+02 0.000000000000000000e+00
4.375005895691609794e+02 0.000000000000000000e+00
4.377480272108843451e+02 0.000000000000000000e+00
4.380112471655328932e+02 0.000000000000000000e+00
4.382588662131519186e+02 0.000000000000000000e+00
4.385264399092970393e+02 0.000000000000000000e+00
4.387653514739229195e+02 0.000000000000000000e+00
4.390289342403627870e+02 0.000000000000000000e+00
4.392823582766440040e+02 0.000000000000000000e+00
4.395323356009070039e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
4.400253968253968537e+02 0.000000000000000000e+00
4.402603174603174807e+02 0.000000000000000000e+00
4.405396825396825307e+02 0.000000000000000000e+00
4.407921995464852785e+02 0.000000000000000000e+00
4.410409070294784328e+02 0.000000000000000000e+00
4.412907029478458298e+02 0.000000000000000000e+00
4.415385034013605718e+02 0.000000000000000000e+00
4.417852154195011281e+02 0.000000000000000000e+00
4.420257596371882300e+02 0.000000000000000000e+00
4.422846258503401486e+02 0.000000000000000000e+00
4.425453061224490057e+02 0.000000000000000000e+00
4.427892970521542111e+02 0.000000000000000000e+00
4.430505215419501042e+02 0.000000000000000000e+00
4.433014058956916301e+02 0.000000000000000000e+00
4.435611791383220179e+02 0.000000000000000000e+00
4.438071655328798215e+02 0.000000000000000000e+00
4.440689342403628075e+02 0.000000000000000000e+00
4.443151020408163276e+02 0.000000000000000000e+00
4.445683446712018281e+02 0.000000000000000000e+00
4.448183219954648280e+02 0.000000000000000000e+00
4.450780952380952158e+02 0.000000000000000000e+00
4.453307936507936233e+02 0.000000000000000000e+00
4.455902040816326348e+02 0.000000000000000000e+00
4.458429024943310424e+02 0.000000000000000000e+00
4.460878004535147170e+02 0.000000000000000000e+00
4.463502947845805124e+02 0.000000000000000000e+00
4.466162358276644113e+02 0.000000000000000000e+00
4.468600453514739002e+02 0.000000000000000000e+00
4.471221768707483193e+02 0.000000000000000000e+00
4.473736054421768813e+02 0.000000000000000000e+00
4.476313832199546709e+02 0.000000000000000000e+00
4.478864399092970530e+02 0.000000000000000000e+00
4.481512925170068229e+02 0.000000000000000000e+00
4.483898412698412699e+02 0.000000000000000000e+00
4.486494331065759411e+02 0.000000000000000000e+00
4.488948752834467086e+02 0.000000000000000000e+00
4.491537414965986272e+02 0.000000000000000000e+00
4.493982766439909255e+02 0.000000000000000000e+00
4.496654875283446700e+02 0.000000000000000000e+00
4.499140136054421646e+02 0.000000000000000000e+00
4.501643537414965976e+02 0.000000000000000000e+00
4.504263038548753002e+02 0.000000000000000000e+00
4.506837188208616567e+02 0.000000000000000000e+00
4.509239002267573824e+02 0.000000000000000000e+00
4.511824036281179247e+02 0.000000000000000000e+00
4.514403628117913740e+02 0.000000000000000000e+00
4.516961451247165655e+02 0.000000000000000000e+00
4.519392290249433017e+02 0.000000000000000000e+00
4.522033560090703190e+02 0.000000000000000000e+00
4.524518820861678137e+02 0.000000000000000000e+00
4.527031292517006591e+02 0.000000000000000000e+00
4.529580045351473814e+02 0.000000000000000000e+00
4.532203174603174602e+02 0.000000000000000000e+00
4.534701133786848004e+02 0.000000000000000000e+00
4.537240816326530535e+02 0.000000000000000000e+00
4.539785941043083994e+02 0.000000000000000000e+00
4.542269387755101775e+02 0.000000000000000000e+00
4.544807256235827708e+02 0.000000000000000000e+00
4.547426757369614734e+02 0.000000000000000000e+00
4.549839455782312712e+02 0.000000000000000000e+00
4.552458956916099737e+02 0.000000000000000000e+00
4.555031292517006705e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
4.559858503401360394e+02 0.000000000000000000e+00
4.562381859410430707e+02 0.000000000000000000e+00
4.564780045351474200e+02 0.000000000000000000e+00
4.567492063492063608e+02 0.000000000000000000e+00
4.570026303854875209e+02 0.000000000000000000e+00
4.572549659863945521e+02 0.000000000000000000e+00
4.575051247165532686e+02 0.000000000000000000e+00
4.577502040816326598e+02 0.000000000000000000e+00
4.579941950113378653e+02 0.000000000000000000e+00
4.582485260770974946e+02 0.000000000000000000e+00
4.585003174603174330e+02 0.000000000000000000e+00
4.587566439909297173e+02 0.000000000000000000e+00
4.589990022675737009e+02 0.000000000000000000e+00
4.592589569160997485e+02 0.000000000000000000e+00
4.595040362811791397e+02 0.000000000000000000e+00
4.597512925170067888e+02 0.000000000000000000e+00
4.599920181405895505e+02 0.000000000000000000e+00
4.602530612244897839e+02 0.000000000000000000e+00
4.604941496598639219e+02 0.000000000000000000e+00
4.607551927437641552e+02 0.000000000000000000e+00
4.609966439909297264e+02 0.000000000000000000e+00
4.612584126984127124e+02 0.000000000000000000e+00
4.615045804988662326e+02 0.000000000000000000e+00
4.617605442176870838e+02 0.000000000000000000e+00
4.620076190476190732e+02 0.000000000000000000e+00
4.622643083900226770e+02 0.000000000000000000e+00
4.625092063492063517e+02 0.000000000000000000e+00
4.627706122448979613e+02 0.000000000000000000e+00
4.630086167800453723e+02 0.000000000000000000e+00
4.632712925170068274e+02 0.000000000000000000e+00
4.635287074829931839e+02 0.000000000000000000e+00
4.637814058956915915e+02 0.000000000000000000e+00
4.640266666666666424e+02 0.000000000000000000e+00
4.642920634920635052e+02 0.000000000000000000e+00
4.645297052154194830e+02 0.000000000000000000e+00
4.647943764172335364e+02 0.000000000000000000e+00
4.650394557823129276e+02 0.000000000000000000e+00
4.652956009070294954e+02 0.000000000000000000e+00
4.655330612244898134e+02 0.000000000000000000e+00
4.657901133786847936e+02 0.000000000000000000e+00
4.660413605442176959e+02 0.000000000000000000e+00
4.662991383219954855e+02 0.000000000000000000e+00
4.665516553287981765e+02 0.000000000000000000e+00
4.668074376417233680e+02 0.000000000000000000e+00
4.670588662131519300e+02 0.000000000000000000e+00
4.673191836734694107e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
4.678126077097505799e+02 0.000000000000000000e+00
4.680749206349206588e+02 0.000000000000000000e+00
4.683131065759637295e+02 0.000000000000000000e+00
4.685683446712018281e+02 0.000000000000000000e+00
4.688239455782313030e+02 0.000000000000000000e+00
4.690726530612245142e+02 0.000000000000000000e+00
4.693240816326530762e+02 0.000000000000000000e+00
4.695609977324263014e+02 0.000000000000000000e+00
4.698224036281179110e+02 0.000000000000000000e+00
4.700658503401360804e+02 0.000000000000000000e+00
4.703287074829931953e+02 0.000000000000000000e+00
4.705678004535147352e+02 0.000000000000000000e+00
4.708346485260771033e+02 0.000000000000000000e+00
4.710741043083900195e+02 0.000000000000000000e+00
4.713396825396825420e+02 0.000000000000000000e+00
4.715853061224489693e+02 0.000000000000000000e+00
4.718383673469387531e+02 0.000000000000000000e+00
4.720816326530612059e+02 0.000000000000000000e+00
4.723434013605441919e+02 0.000000000000000000e+00
4.725930158730158723e+02 0.000000000000000000e+00
4.728602267573696167e+02 0.000000000000000000e+00
4.731034920634920695e+02 0.000000000000000000e+00
4.733516553287981878e+02 0.000000000000000000e+00
4.735936507936507951e+02 0.000000000000000000e+00
4.738594104308389774e+02 0.000000000000000000e+00
4.741061224489795904e+02 0.000000000000000000e+00
4.743639002267573801e+02 0.000000000000000000e+00
4.746020861678004508e+02 0.000000000000000000e+00
4.748585941043083949e+02 0.000000000000000000e+00
4.750898866213152019e+02 0.000000000000000000e+00
4.753596371882086373e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
4.765808616780045099e+02 0.000000000000000000e+00
4.768413605442177072e+02 0.000000000000000000e+00
4.770893424036281090e+02 0.000000000000000000e+00
4.773389569160997894e+02 0.000000000000000000e+00
4.776030839002267498e+02 0.000000000000000000e+00
4.778430839002267589e+02 0.000000000000000000e+00
4.780928798185940991e+02 0.000000000000000000e+00
4.783421315192744032e+02 0.000000000000000000e+00
4.786000907029478526e+02 0.000000000000000000e+00
4.788558730158730441e+02 0.000000000000000000e+00
4.791118367346938953e+02 0.000000000000000000e+00
4.793567346938775700e+02 0.000000000000000000e+00
4.796246712018140670e+02 0.000000000000000000e+00
4.798702947845804943e+02 0.000000000000000000e+00
4.801229931972789018e+02 0.000000000000000000e+00
4.803795011337868459e+02 0.000000000000000000e+00
4.806325623582766298e+02 0.000000000000000000e+00
4.808805442176870883e+02 0.000000000000000000e+00
4.811252607709750464e+02 0.000000000000000000e+00
4.813665306122449010e+02 0.000000000000000000e+00
4.816136054421768904e+02 0.000000000000000000e+00
4.818704761904762108e+02 0.000000000000000000e+00
4.821173696145124836e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
4.826265759637188353e+02 0.000000000000000000e+00
4.828794557823129026e+02 0.000000000000000000e+00
4.831276190476190209e+02 0.000000000000000000e+00
4.833708843537414737e+02 0.000000000000000000e+00
4.836348299319727744e+02 0.000000000000000000e+00
4.838728344671201853e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
4.843771428571428714e+02 0.000000000000000000e+00
4.846254875283446495e+02 0.000000000000000000e+00
4.848752834467120465e+02 0.000000000000000000e+00
4.851406802721088525e+02 0.000000000000000000e+00
4.853819501133787071e+02 0.000000000000000000e+00
4.856264852607709486e+02 0.000000000000000000e+00
4.858635827664398903e+02 0.000000000000000000e+00
4.861235374149659947e+02 0.000000000000000000e+00
4.863776870748299075e+02 0.000000000000000000e+00
4.866300226757369387e+02 0.000000000000000000e+00
4.868905215419501360e+02 0.000000000000000000e+00
4.871385034013605377e+02 0.000000000000000000e+00
4.873910204081632855e+02 0.000000000000000000e+00
4.876484353741496420e+02 0.000000000000000000e+00
4.879031292517007046e+02 0.000000000000000000e+00
4.881531065759637045e+02 0.000000000000000000e+00
4.884088888888888960e+02 0.000000000000000000e+00
4.886532426303854777e+02 0.000000000000000000e+00
4.889131972789115821e+02 0.000000000000000000e+00
4.891528344671201580e+02 0.000000000000000000e+00
4.894078911564625969e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
4.898980498866213225e+02 0.000000000000000000e+00
4.901365986394557694e+02 0.000000000000000000e+00
4.903590022675737146e+02 0.000000000000000000e+00
4.906372789115646356e+02 0.000000000000000000e+00
4.908870748299319757e+02 0.000000000000000000e+00
4.911345124716553414e+02 0.000000000000000000e+00
4.914028117913832148e+02 0.000000000000000000e+00
4.916230385487528451e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
4.921186394557823292e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
4.926078911564625855e+02 0.000000000000000000e+00
4.928789115646258665e+02 0.000000000000000000e+00
4.931247165532879535e+02 0.000000000000000000e+00
4.933785034013605468e+02 0.000000000000000000e+00
4.936360997732426199e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
4.941097505668934105e+02 0.000000000000000000e+00
4.943702494331065509e+02 0.000000000000000000e+00
4.946098866213151837e+02 0.000000000000000000e+00
4.948658503401360349e+02 0.000000000000000000e+00
4.951178231292516898e+02 0.000000000000000000e+00
4.953656235827664318e+02 0.000000000000000000e+00
4.956152380952381122e+02 0.000000000000000000e+00
4.958644897959183595e+02 0.000000000000000000e+00
4.961077551020408123e+02 0.000000000000000000e+00
4.963519274376417343e+02 0.000000000000000000e+00
4.966078911564625855e+02 0.000000000000000000e+00
4.968595011337868641e+02 0.000000000000000000e+00
4.970938775510203982e+02 0.000000000000000000e+00
4.973569160997732297e+02 0.000000000000000000e+00
4.976076190476190391e+02 0.000000000000000000e+00
4.978655782312925453e+02 0.000000000000000000e+00
4.981095691609977507e+02 0.000000000000000000e+00
4.983658956916099783e+02 0.000000000000000000e+00
4.986115192743764055e+02 0.000000000000000000e+00
4.988640362811791533e+02 0.000000000000000000e+00
4.991036734693877293e+02 0.000000000000000000e+00
4.993687074829932158e+02 0.000000000000000000e+00
4.996210430839002470e+02 0.000000000000000000e+00
4.998753741496598764e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
5.003287074829931953e+02 0.000000000000000000e+00
5.006062585034013637e+02 0.000000000000000000e+00
5.008562358276644204e+02 0.000000000000000000e+00
5.011083900226757351e+02 0.000000000000000000e+00
5.013429478458049857e+02 0.000000000000000000e+00
5.016177777777778033e+02 0.000000000000000000e+00
5.018546938775510284e+02 0.000000000000000000e+00
5.020983219954648575e+02 0.000000000000000000e+00
5.023432199546485322e+02 0.000000000000000000e+00
5.025863038548752684e+02 0.000000000000000000e+00
5.028451700680271870e+02 0.000000000000000000e+00
5.030889795918367327e+02 0.000000000000000000e+00
5.033414965986394805e+02 0.000000000000000000e+00
5.035996371882085896e+02 0.000000000000000000e+00
5.038429024943310424e+02 0.000000000000000000e+00
5.040883446712018099e+02 0.000000000000000000e+00
5.043517460317460177e+02 0.000000000000000000e+00
5.045982766439909142e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
5.070465306122449078e+02 0.000000000000000000e+00
5.072680272108843269e+02 0.000000000000000000e+00
5.075490249433106555e+02 0.000000000000000000e+00
5.078066213151927286e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
5.087951020408163458e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
5.092968707482993409e+02 0.000000000000000000e+00
5.095586394557823269e+02 0.000000000000000000e+00
5.097990022675737123e+02 0.000000000000000000e+00
5.100384580498866285e+02 0.000000000000000000e+00
5.102915192743764123e+02 0.000000000000000000e+00
5.105456689342403820e+02 0.000000000000000000e+00
5.107945578231292529e+02 0.000000000000000000e+00
5.110430839002267476e+02 0.000000000000000000e+00
5.113010430839002538e+02 0.000000000000000000e+00
5.115475736961451503e+02 0.000000000000000000e+00
5.118017233560090631e+02 0.000000000000000000e+00
5.120419047619047888e+02 0.000000000000000000e+00
5.123040362811791510e+02 0.000000000000000000e+00
5.125473015873016038e+02 0.000000000000000000e+00
5.128012698412698001e+02 0.000000000000000000e+00
5.130467120181406244e+02 0.000000000000000000e+00
5.132974149659863770e+02 0.000000000000000000e+00
5.135522902494330992e+02 0.000000000000000000e+00
5.138024489795918726e+02 0.000000000000000000e+00
5.140469841269841709e+02 0.000000000000000000e+00
5.143000453514739547e+02 0.000000000000000000e+00
5.145541950113379244e+02 0.000000000000000000e+00
5.148029024943310787e+02 0.000000000000000000e+00
5.150479818594104700e+02 0.000000000000000000e+00
5.153084807256235536e+02 0.000000000000000000e+00
5.155653514739228740e+02 0.000000000000000000e+00
5.158136961451247089e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
5.162586848072562589e+02 0.000000000000000000e+00
5.165536507936508315e+02 0.000000000000000000e+00
5.167981859410431298e+02 0.000000000000000000e+00
5.170539682539682644e+02 0.000000000000000000e+00
5.172972335600907172e+02 0.000000000000000000e+00
5.175517460317460063e+02 0.000000000000000000e+00
5.177962811791383047e+02 0.000000000000000000e+00
5.180393650793650977e+02 0.000000000000000000e+00
5.182913378684806958e+02 0.000000000000000000e+00
5.185429478458049743e+02 0.000000000000000000e+00
5.187996371882086351e+02 0.000000000000000000e+00
5.190490702947845421e+02 0.000000000000000000e+00
5.193030385487528520e+02 0.000000000000000000e+00
5.195608163265305848e+02 0.000000000000000000e+00
5.198040816326530376e+02 0.000000000000000000e+00
5.200618594104308841e+02 0.000000000000000000e+00
5.203082086167800071e+02 0.000000000000000000e+00
5.205563718820861823e+02 0.000000000000000000e+00
5.208192290249432972e+02 0.000000000000000000e+00
5.210708390022675758e+02 0.000000000000000000e+00
5.213144671201814617e+02 0.000000000000000000e+00
5.215727891156462874e+02 0.000000000000000000e+00
5.218249433106575452e+02 0.000000000000000000e+00
5.220790929705215149e+02 0.000000000000000000e+00
5.223385034013605264e+02 0.000000000000000000e+00
5.225770521541950302e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
5.230704761904761426e+02 0.000000000000000000e+00
5.233248072562357720e+02 0.000000000000000000e+00
5.235727891156462874e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
5.242940589569160466e+02 0.000000000000000000e+00
5.245552834467119965e+02 0.000000000000000000e+00
5.248012698412698001e+02 0.000000000000000000e+00
5.250494331065759752e+02 0.000000000000000000e+00
5.252950566893424593e+02 0.000000000000000000e+00
5.255401360544217368e+02 0.000000000000000000e+00
5.257888435374150049e+02 0.000000000000000000e+00
5.260313832199547051e+02 0.000000000000000000e+00
5.262926077097505413e+02 0.000000000000000000e+00
5.265329705215419835e+02 0.000000000000000000e+00
5.267914739229024690e+02 0.000000000000000000e+00
5.270434467120181807e+02 0.000000000000000000e+00
5.272970521541950575e+02 0.000000000000000000e+00
5.275566439909297287e+02 0.000000000000000000e+00
5.278095238095238528e+02 0.000000000000000000e+00
5.280495238095238619e+02 0.000000000000000000e+00
5.282799092970521997e+02 0.000000000000000000e+00
5.285518367346938930e+02 0.000000000000000000e+00
5.288108843537414714e+02 0.000000000000000000e+00
5.290532426303855118e+02 0.000000000000000000e+00
5.293057596371882028e+02 0.000000000000000000e+00
5.295580952380952340e+02 0.000000000000000000e+00
5.298120634920635439e+02 0.000000000000000000e+00
5.300517006802721198e+02 0.000000000000000000e+00
5.303109297052154716e+02 0.000000000000000000e+00
5.305521995464852125e+02 0.000000000000000000e+00
5.308123356009069767e+02 0.000000000000000000e+00
5.310561451247165223e+02 0.000000000000000000e+00
5.313213605442176686e+02 0.000000000000000000e+00
5.315669841269841527e+02 0.000000000000000000e+00
5.318086167800453268e+02 0.000000000000000000e+00
5.320468027210883974e+02 0.000000000000000000e+00
5.323141950113379153e+02 0.000000000000000000e+00
5.325494784580498617e+02 0.000000000000000000e+00
5.328130612244898430e+02 0.000000000000000000e+00
5.330441723356009334e+02 0.000000000000000000e+00
5.332981405895691296e+02 0.000000000000000000e+00
5.335512018140589134e+02 0.000000000000000000e+00
5.337960997732426449e+02 0.000000000000000000e+00
5.340377324263038190e+02 0.000000000000000000e+00
5.342875283446711592e+02 0.000000000000000000e+00
5.345237188208616317e+02 0.000000000000000000e+00
5.347833106575964166e+02 0.000000000000000000e+00
5.350222222222222399e+02 0.000000000000000000e+00
5.352812698412698182e+02 0.000000000000000000e+00
5.355334240362811897e+02 0.000000000000000000e+00
5.357879365079364788e+02 0.000000000000000000e+00
5.360328344671202103e+02 0.000000000000000000e+00
5.362855328798185610e+02 0.000000000000000000e+00
5.365282539682539209e+02 0.000000000000000000e+00
5.367911111111111495e+02 0.000000000000000000e+00
5.370332879818594165e+02 0.000000000000000000e+00
5.372946938775510262e+02 0.000000000000000000e+00
5.375450340136054592e+02 0.000000000000000000e+00
5.378011791383220270e+02 0.000000000000000000e+00
5.380399092970521906e+02 0.000000000000000000e+00
5.382946031746031395e+02 0.000000000000000000e+00
5.385362358276644272e+02 0.000000000000000000e+00
5.387916553287982424e+02 0.000000000000000000e+00
5.390398185941043039e+02 0.000000000000000000e+00
5.392936054421768404e+02 0.000000000000000000e+00
5.395522902494330992e+02 0.000000000000000000e+00
5.398006349206349341e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
5.402550566893423820e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
5.407912925169999880e+02 0.000000000000000000e+00
5.410503401360543876e+02 0.000000000000000000e+00
5.412907029478458298e+02 0.000000000000000000e+00
5.415426757369614279e+02 0.000000000000000000e+00
5.417912018140589225e+02 0.000000000000000000e+00
5.420331972789115298e+02 0.000000000000000000e+00
5.422710204081632810e+02 0.000000000000000000e+00
5.425304308390022925e+02 0.000000000000000000e+00
5.427847619047619219e+02 0.000000000000000000e+00
5.430271201814058486e+02 0.000000000000000000e+00
5.432814512471654780e+02 0.000000000000000000e+00
5.435356009070294476e+02 0.000000000000000000e+00
5.437721541950113533e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
5.442394557823129162e+02 0.000000000000000000e+00
5.445066666666666606e+02 0.000000000000000000e+00
5.447649886621314863e+02 0.000000000000000000e+00
5.450162358276644454e+02 0.000000000000000000e+00
5.452624036281179087e+02 0.000000000000000000e+00
5.455114739229024963e+02 0.000000000000000000e+00
5.457534693877551035e+02 0.000000000000000000e+00
5.459965532879818966e+02 0.000000000000000000e+00
5.462461678004534633e+02 0.000000000000000000e+00
5.464872562358276582e+02 0.000000000000000000e+00
5.467350566893424002e+02 0.000000000000000000e+00
5.469819501133787298e+02 0.000000000000000000e+00
5.472489795918367008e+02 0.000000000000000000e+00
5.475038548752834231e+02 0.000000000000000000e+00
5.477610884353741767e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
5.482485260770974946e+02 0.000000000000000000e+00
5.485034013605442169e+02 0.000000000000000000e+00
5.487524716553288044e+02 0.000000000000000000e+00
5.489884807256236172e+02 0.000000000000000000e+00
5.492518820861678250e+02 0.000000000000000000e+00
5.495051247165532686e+02 0.000000000000000000e+00
5.497552834467120420e+02 0.000000000000000000e+00
5.499989115646258142e+02 0.000000000000000000e+00
5.502474376417233088e+02 0.000000000000000000e+00
5.504852607709750600e+02 0.000000000000000000e+00
5.507470294784581029e+02 0.000000000000000000e+00
5.509910204081633083e+02 0.000000000000000000e+00
5.512417233560090608e+02 0.000000000000000000e+00
5.514969614512472162e+02 0.000000000000000000e+00
5.517503854875283196e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
5.524825396825397092e+02 0.000000000000000000e+00
5.527386848072562771e+02 0.000000000000000000e+00
5.529875736961450912e+02 0.000000000000000000e+00
5.532415419501134011e+02 0.000000000000000000e+00
5.534902494331065554e+02 0.000000000000000000e+00
5.537353287981859467e+02 0.000000000000000000e+00
5.539807709750566573e+02 0.000000000000000000e+00
5.542361904761904725e+02 0.000000000000000000e+00
5.544761904761904816e+02 0.000000000000000000e+00
5.547299773242630181e+02 0.000000000000000000e+00
5.549707029478457798e+02 0.000000000000000000e+00
5.552342857142857611e+02 0.000000000000000000e+00
5.554839002267573278e+02 0.000000000000000000e+00
5.557309750566893172e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
5.569759637188208217e+02 0.000000000000000000e+00
5.572297505668934718e+02 0.000000000000000000e+00
5.574592290249432835e+02 0.000000000000000000e+00
5.577175510204081093e+02 0.000000000000000000e+00
5.579639002267573460e+02 0.000000000000000000e+00
5.582071655328797988e+02 0.000000000000000000e+00
5.584451700680272097e+02 0.000000000000000000e+00
5.586924263038548588e+02 0.000000000000000000e+00
5.589340589569161466e+02 0.000000000000000000e+00
5.591907482993196936e+02 0.000000000000000000e+00
5.594407256235828072e+02 0.000000000000000000e+00
5.596916099773242195e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
5.608834467120180989e+02 0.000000000000000000e+00
5.611370521541949756e+02 0.000000000000000000e+00
5.613785034013604900e+02 0.000000000000000000e+00
5.616315646258503875e+02 0.000000000000000000e+00
5.618697505668934582e+02 0.000000000000000000e+00
5.621184580498866126e+02 0.000000000000000000e+00
5.623637188208616635e+02 0.000000000000000000e+00
5.626225850340135821e+02 0.000000000000000000e+00
5.628649433106576225e+02 0.000000000000000000e+00
5.631172789115646538e+02 0.000000000000000000e+00
5.633697959183673447e+02 0.000000000000000000e+00
5.636114285714285188e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
5.648217687074829882e+02 0.000000000000000000e+00
5.650704761904761426e+02 0.000000000000000000e+00
5.653302494331065873e+02 0.000000000000000000e+00
5.655668027210883793e+02 0.000000000000000000e+00
5.658062585034014091e+02 0.000000000000000000e+00
5.660642176870748017e+02 0.000000000000000000e+00
5.663176417233560187e+02 0.000000000000000000e+00
5.665558276643990894e+02 0.000000000000000000e+00
5.668052607709751101e+02 0.000000000000000000e+00
5.670474376417233771e+02 0.000000000000000000e+00
5.673021315192743259e+02 0.000000000000000000e+00
5.675508390022675940e+02 0.000000000000000000e+00
5.677960997730000372e+02 0.000000000000000000e+00
5.680511564625850269e+02 0.000000000000000000e+00
5.682953287980000141e+02 0.000000000000000000e+00
5.685512925170068002e+02 0.000000000000000000e+00
5.687898412698413040e+02 0.000000000000000000e+00
5.690427210884354281e+02 0.000000000000000000e+00
5.692888888888888914e+02 0.000000000000000000e+00
5.695448526077097995e+02 0.000000000000000000e+00
5.697843083900227157e+02 0.000000000000000000e+00
5.700408163265306030e+02 0.000000000000000000e+00
5.702853514739229013e+02 0.000000000000000000e+00
5.705473015873016038e+02 0.000000000000000000e+00
5.707818594104307977e+02 0.000000000000000000e+00
5.710336507936508497e+02 0.000000000000000000e+00
5.712850793650793548e+02 0.000000000000000000e+00
5.715245351473922710e+02 0.000000000000000000e+00
5.717788662131519004e+02 0.000000000000000000e+00
5.720234013605441987e+02 0.000000000000000000e+00
5.722604988662131973e+02 0.000000000000000000e+00
5.725153741496599196e+02 0.000000000000000000e+00
5.727653514739229195e+02 0.000000000000000000e+00
5.730122448979591354e+02 0.000000000000000000e+00
5.732482539682539482e+02 0.000000000000000000e+00
5.735073015873016402e+02 0.000000000000000000e+00
5.737541950113378562e+02 0.000000000000000000e+00
5.739978231292517421e+02 0.000000000000000000e+00
5.742454421768707107e+02 0.000000000000000000e+00
5.745004988662132064e+02 0.000000000000000000e+00
5.747435827664398857e+02 0.000000000000000000e+00
5.749951927437641643e+02 0.000000000000000000e+00
5.752350113378685137e+02 0.000000000000000000e+00
5.754820861678005031e+02 0.000000000000000000e+00
5.757418594104308340e+02 0.000000000000000000e+00
5.759833106575963484e+02 0.000000000000000000e+00
5.762336507936507815e+02 0.000000000000000000e+00
5.764910657596371948e+02 0.000000000000000000e+00
5.767390476190475965e+02 0.000000000000000000e+00
5.769875736961450912e+02 0.000000000000000000e+00
5.772404535147392153e+02 0.000000000000000000e+00
5.774935147392289991e+02 0.000000000000000000e+00
5.777369614512471117e+02 0.000000000000000000e+00
5.779854875283447200e+02 0.000000000000000000e+00
5.782414512471655144e+02 0.000000000000000000e+00
5.784856235827664932e+02 0.000000000000000000e+00
5.787279818594104199e+02 0.000000000000000000e+00
5.789781405895691933e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
5.809570975056689122e+02 0.000000000000000000e+00
5.811923809523809723e+02 0.000000000000000000e+00
5.814421768707483125e+02 0.000000000000000000e+00
5.816885260770975492e+02 0.000000000000000000e+00
5.819348752834466723e+02 0.000000000000000000e+00
5.821824943310657545e+02 0.000000000000000000e+00
5.824301133786848368e+02 0.000000000000000000e+00
5.826690249433106601e+02 0.000000000000000000e+00
5.829206349206349387e+02 0.000000000000000000e+00
5.831526530612244414e+02 0.000000000000000000e+00
5.834073469387755040e+02 0.000000000000000000e+00
5.836495238095237710e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
5.841327891156462329e+02 0.000000000000000000e+00
5.843876643990929551e+02 0.000000000000000000e+00
5.846300226757369956e+02 0.000000000000000000e+00
5.848789115646258097e+02 0.000000000000000000e+00
5.851062131519274772e+02 0.000000000000000000e+00
5.853661678004534679e+02 0.000000000000000000e+00
5.855994557823129298e+02 0.000000000000000000e+00
5.858592290249432608e+02 0.000000000000000000e+00
5.860988662131519504e+02 0.000000000000000000e+00
5.863424943310657227e+02 0.000000000000000000e+00
5.865826757369615052e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
5.883207256235828027e+02 0.000000000000000000e+00
5.885560090702947491e+02 0.000000000000000000e+00
5.887979591829999890e+02 0.000000000000000000e+00
5.890559637188208626e+02 0.000000000000000000e+00
5.893057596371882028e+02 0.000000000000000000e+00
5.895414058956915824e+02 0.000000000000000000e+00
5.898026303854875323e+02 0.000000000000000000e+00
5.900353741496599014e+02 0.000000000000000000e+00
5.902849886621314681e+02 0.000000000000000000e+00
5.905153741496599196e+02 0.000000000000000000e+00
5.907762358276644363e+02 0.000000000000000000e+00
5.910195011337868891e+02 0.000000000000000000e+00
5.912620408163264756e+02 0.000000000000000000e+00
5.914985941043083812e+02 0.000000000000000000e+00
5.917574603174602998e+02 0.000000000000000000e+00
5.920023582766440313e+02 0.000000000000000000e+00
5.922497959183673402e+02 0.000000000000000000e+00
5.924983219954648348e+02 0.000000000000000000e+00
5.927548299319728358e+02 0.000000000000000000e+00
5.930053514739229286e+02 0.000000000000000000e+00
5.932533333333333303e+02 0.000000000000000000e+00
5.934962358276643499e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
5.939860317460316992e+02 0.000000000000000000e+00
5.942283900226757396e+02 0.000000000000000000e+00
5.944858049886621529e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
5.959600907029478094e+02 0.000000000000000000e+00
5.962234920634920172e+02 0.000000000000000000e+00
5.964582312925169845e+02 0.000000000000000000e+00
5.967112925170067683e+02 0.000000000000000000e+00
5.969639909297052327e+02 0.000000000000000000e+00
5.972034467120181489e+02 0.000000000000000000e+00
5.974525170068027364e+02 0.000000000000000000e+00
5.977043083900226748e+02 0.000000000000000000e+00
5.979423129251700857e+02 0.000000000000000000e+00
5.981910204081632401e+02 0.000000000000000000e+00
5.984384580498866626e+02 0.000000000000000000e+00
5.986851700680272188e+02 0.000000000000000000e+00
5.989431292517007250e+02 0.000000000000000000e+00
5.991920181405895391e+02 0.000000000000000000e+00
5.994380045351473427e+02 0.000000000000000000e+00
5.996928798185940650e+02 0.000000000000000000e+00
5.999374149659863633e+02 0.000000000000000000e+00
6.001910204081632401e+02 0.000000000000000000e+00
6.004355555555555384e+02 0.000000000000000000e+00
6.006940589569161375e+02 0.000000000000000000e+00
6.009485714285714266e+02 0.000000000000000000e+00
6.011923809523809723e+02 0.000000000000000000e+00
6.014501587301587051e+02 0.000000000000000000e+00
6.017039455782312416e+02 0.000000000000000000e+00
6.019435827664399312e+02 0.000000000000000000e+00
6.022075283446712319e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
6.039121995464852262e+02 0.000000000000000000e+00
6.041814058956915687e+02 0.000000000000000000e+00
6.044288435374149913e+02 0.000000000000000000e+00
6.046644897959183709e+02 0.000000000000000000e+00
6.049298866213151769e+02 0.000000000000000000e+00
6.051738775510203823e+02 0.000000000000000000e+00
6.054160544217687629e+02 0.000000000000000000e+00
6.056702040816326189e+02 0.000000000000000000e+00
6.059073015873016175e+02 0.000000000000000000e+00
6.061552834467120192e+02 0.000000000000000000e+00
6.063949206349205951e+02 0.000000000000000000e+00
6.066568707482992977e+02 0.000000000000000000e+00
6.068979591836734926e+02 0.000000000000000000e+00
6.071506575963718433e+02 0.000000000000000000e+00
6.073855782312924703e+02 0.000000000000000000e+00
6.076509750566893899e+02 0.000000000000000000e+00
6.078851700680272643e+02 0.000000000000000000e+00
6.081358730158730168e+02 0.000000000000000000e+00
6.083787755102040364e+02 0.000000000000000000e+00
6.086213151927437366e+02 0.000000000000000000e+00
6.088769160997732115e+02 0.000000000000000000e+00
6.091276190476190777e+02 0.000000000000000000e+00
6.093817687074830474e+02 0.000000000000000000e+00
6.096290249433106965e+02 0.000000000000000000e+00
6.098577777777777555e+02 0.000000000000000000e+00
6.101200907029478913e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
6.118318367346938658e+02 0.000000000000000000e+00
6.120785487528344220e+02 0.000000000000000000e+00
6.123281632653061024e+02 0.000000000000000000e+00
6.125643537414965749e+02 0.000000000000000000e+00
6.128136054421768222e+02 0.000000000000000000e+00
6.130608616780045850e+02 0.000000000000000000e+00
6.132974149659863770e+02 0.000000000000000000e+00
6.135473922902493769e+02 0.000000000000000000e+00
6.137828571428570967e+02 0.000000000000000000e+00
6.140306575963718387e+02 0.000000000000000000e+00
6.142790022675736736e+02 0.000000000000000000e+00
6.145351473922902414e+02 0.000000000000000000e+00
6.147833106575964166e+02 0.000000000000000000e+00
6.150329251700679833e+02 0.000000000000000000e+00
6.152792743764172201e+02 0.000000000000000000e+00
6.155268934240363023e+02 0.000000000000000000e+00
6.157678004535147238e+02 0.000000000000000000e+00
6.160085260770974855e+02 0.000000000000000000e+00
6.162628571428571149e+02 0.000000000000000000e+00
6.165095691609977848e+02 0.000000000000000000e+00
6.167671655328798579e+02 0.000000000000000000e+00
6.170213151927437139e+02 0.000000000000000000e+00
6.172555102040815882e+02 0.000000000000000000e+00
6.175192743764172292e+02 0.000000000000000000e+00
6.177630839002267749e+02 0.000000000000000000e+00
6.180175963718820640e+02 0.000000000000000000e+00
6.182626757369614552e+02 0.000000000000000000e+00
6.185122902494331356e+02 0.000000000000000000e+00
6.187452154195011644e+02 0.000000000000000000e+00
6.189970068027211028e+02 0.000000000000000000e+00
6.192257596371881618e+02 0.000000000000000000e+00
6.194726530612244915e+02 0.000000000000000000e+00
6.197249886621315227e+02 0.000000000000000000e+00
6.199825850340135958e+02 0.000000000000000000e+00
6.202419954648526073e+02 0.000000000000000000e+00
6.204901587301587824e+02 0.000000000000000000e+00
6.207345124716553073e+02 0.000000000000000000e+00
6.209926530612244733e+02 0.000000000000000000e+00
6.212322902494331629e+02 0.000000000000000000e+00
6.214846258503400804e+02 0.000000000000000000e+00
6.217133786848072532e+02 0.000000000000000000e+00
6.219684353741496352e+02 0.000000000000000000e+00
6.222011791383220043e+02 0.000000000000000000e+00
6.224600453514739229e+02 0.000000000000000000e+00
6.227033106575963757e+02 0.000000000000000000e+00
6.229636281179137995e+02 0.000000000000000000e+00
6.231967346938776018e+02 0.000000000000000000e+00
6.234550566893424275e+02 0.000000000000000000e+00
6.236934240362811579e+02 0.000000000000000000e+00
6.239600907029478094e+02 0.000000000000000000e+00
6.242020861678004167e+02 0.000000000000000000e+00
6.244593197278911703e+02 0.000000000000000000e+00
6.246991383219955196e+02 0.000000000000000000e+00
6.249572789115645719e+02 0.000000000000000000e+00
6.251996371882086123e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
6.257082993197278711e+02 0.000000000000000000e+00
6.259687981859410684e+02 0.000000000000000000e+00
6.262093424036281704e+02 0.000000000000000000e+00
6.264689342403628416e+02 0.000000000000000000e+00
6.267212698412698728e+02 0.000000000000000000e+00
6.269692517006802746e+02 0.000000000000000000e+00
6.272170521541950166e+02 0.000000000000000000e+00
6.274730158730159246e+02 0.000000000000000000e+00
6.277142857142856656e+02 0.000000000000000000e+00
6.279698866213151405e+02 0.000000000000000000e+00
6.282185941043084085e+02 0.000000000000000000e+00
6.284756462585033887e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
6.289846712018140806e+02 0.000000000000000000e+00
6.292281179138321932e+02 0.000000000000000000e+00
6.294871655328797715e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
6.299863945578231323e+02 0.000000000000000000e+00
6.302298412698412449e+02 0.000000000000000000e+00
6.304801814058956779e+02 0.000000000000000000e+00
6.307386848072562771e+02 0.000000000000000000e+00
6.309886621315192770e+02 0.000000000000000000e+00
6.312315646258502966e+02 0.000000000000000000e+00
6.314906122448979886e+02 0.000000000000000000e+00
6.317447619047619582e+02 0.000000000000000000e+00
6.320021768707482579e+02 0.000000000000000000e+00
6.322478004535147420e+02 0.000000000000000000e+00
6.325072108843537535e+02 0.000000000000000000e+00
6.327557369614512481e+02 0.000000000000000000e+00
6.330144217687075070e+02 0.000000000000000000e+00
6.332618594104308158e+02 0.000000000000000000e+00
6.335163718820862186e+02 0.000000000000000000e+00
6.337721541950113533e+02 0.000000000000000000e+00
6.340221315192743532e+02 0.000000000000000000e+00
6.342643083900226202e+02 0.000000000000000000e+00
6.345235374149659719e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
6.350135147392289809e+02 0.000000000000000000e+00
6.352580498866212793e+02 0.000000000000000000e+00
6.354938775510204323e+02 0.000000000000000000e+00
6.357572789115646401e+02 0.000000000000000000e+00
6.360284807256235808e+02 0.000000000000000000e+00
6.362713832199546005e+02 0.000000000000000000e+00
6.365231746031746525e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
6.370084353741497125e+02 0.000000000000000000e+00
6.372527891156462374e+02 0.000000000000000000e+00
6.375038548752834231e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
6.395214512471654871e+02 0.000000000000000000e+00
6.397589115646258051e+02 0.000000000000000000e+00
6.400161451247165587e+02 0.000000000000000000e+00
6.402615873015872694e+02 0.000000000000000000e+00
6.405093877551020114e+02 0.000000000000000000e+00
6.407637188208616408e+02 0.000000000000000000e+00
6.409960997732425767e+02 0.000000000000000000e+00
6.412404535147392153e+02 0.000000000000000000e+00
6.414858956916099260e+02 0.000000000000000000e+00
6.417324263038548224e+02 0.000000000000000000e+00
6.419782312925169663e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
6.424720181405896255e+02 0.000000000000000000e+00
6.426909750566893536e+02 0.000000000000000000e+00
6.429601814058956961e+02 0.000000000000000000e+00
6.431749659863945681e+02 0.000000000000000000e+00
6.434526984126983962e+02 0.000000000000000000e+00
6.436751020408163413e+02 0.000000000000000000e+00
6.439580952380952112e+02 0.000000000000000000e+00
6.441868480725623840e+02 0.000000000000000000e+00
6.444482539682539937e+02 0.000000000000000000e+00
6.447051247165533141e+02 0.000000000000000000e+00
6.449378684807255695e+02 0.000000000000000000e+00
6.451671655328798352e+02 0.000000000000000000e+00
6.454229478458049698e+02 0.000000000000000000e+00
6.456711111111111450e+02 0.000000000000000000e+00
6.459219954648525572e+02 0.000000000000000000e+00
6.461634467120181853e+02 0.000000000000000000e+00
6.464221315192743305e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
6.469180952380952476e+02 0.000000000000000000e+00
6.471758730158729804e+02 0.000000000000000000e+00
6.473863038548753366e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
6.479098412698413085e+02 0.000000000000000000e+00
6.481422222222222445e+02 0.000000000000000000e+00
6.483999999999999773e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
6.488680272108844065e+02 0.000000000000000000e+00
6.491180045351474064e+02 0.000000000000000000e+00
6.493358730158730623e+02 0.000000000000000000e+00
6.496078004535147556e+02 0.000000000000000000e+00
6.498670294784579937e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
6.503573696145124359e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
6.513044897959183572e+02 0.000000000000000000e+00
6.515640816326530285e+02 0.000000000000000000e+00
6.518178684807256786e+02 0.000000000000000000e+00
6.520611337868480177e+02 0.000000000000000000e+00
6.523205442176870292e+02 0.000000000000000000e+00
6.525676190476190186e+02 0.000000000000000000e+00
6.528141496598639151e+02 0.000000000000000000e+00
6.530565079365079555e+02 0.000000000000000000e+00
6.533079365079364607e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
6.538087981859409865e+02 0.000000000000000000e+00
6.540631292517007296e+02 0.000000000000000000e+00
6.543138321995464821e+02 0.000000000000000000e+00
6.545549206349206770e+02 0.000000000000000000e+00
6.548081632653061206e+02 0.000000000000000000e+00
6.550487074829932226e+02 0.000000000000000000e+00
6.552926984126984280e+02 0.000000000000000000e+00
6.555374149659863861e+02 0.000000000000000000e+00
6.557892063492063244e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
6.562886167800453450e+02 0.000000000000000000e+00
6.565342403628118291e+02 0.000000000000000000e+00
6.567938321995465003e+02 0.000000000000000000e+00
6.570262131519274362e+02 0.000000000000000000e+00
6.572878004535147056e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
6.577763265306122094e+02 0.000000000000000000e+00
6.580275736961451685e+02 0.000000000000000000e+00
6.582759183673468897e+02 0.000000000000000000e+00
6.585217233560090335e+02 0.000000000000000000e+00
6.587787755102041274e+02 0.000000000000000000e+00
6.590164172335601052e+02 0.000000000000000000e+00
6.592714739229024872e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
6.597919274376416752e+02 0.000000000000000000e+00
6.600458956916099851e+02 0.000000000000000000e+00
6.602969614512471708e+02 0.000000000000000000e+00
6.605585487528344402e+02 0.000000000000000000e+00
6.608114285714285643e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
6.636377324263038417e+02 0.000000000000000000e+00
6.638624943310657045e+02 0.000000000000000000e+00
6.641215419501133965e+02 0.000000000000000000e+00
6.643577324263038690e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
6.668783673469388305e+02 0.000000000000000000e+00
6.671268934240363251e+02 0.000000000000000000e+00
6.673770521541949847e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
6.678846258503401714e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
6.703860317460317901e+02 0.000000000000000000e+00
6.706439909297051827e+02 0.000000000000000000e+00
6.709037641723356273e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
6.779733333333333576e+02 0.000000000000000000e+00
6.782372789115646583e+02 0.000000000000000000e+00
6.784716553287981924e+02 0.000000000000000000e+00
6.787218140589569657e+02 0.000000000000000000e+00
6.789719727891156253e+02 0.000000000000000000e+00
6.792497052154194535e+02 0.000000000000000000e+00
6.794675736961451094e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
6.804466213151927150e+02 0.000000000000000000e+00
6.807022222222221899e+02 0.000000000000000000e+00
6.809376870748299098e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
6.833971882086167398e+02 0.000000000000000000e+00
6.836446258503401623e+02 0.000000000000000000e+00
6.839083900226756896e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
6.843907482993197391e+02 0.000000000000000000e+00
6.846454421768708016e+02 0.000000000000000000e+00
6.848983219954648121e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
6.853834013605442124e+02 0.000000000000000000e+00
6.856346485260770578e+02 0.000000000000000000e+00
6.858868027210884293e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
6.863873015873016357e+02 0.000000000000000000e+00
6.866405442176870793e+02 0.000000000000000000e+00
6.869075736961451639e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
6.874053514739229058e+02 0.000000000000000000e+00
6.876667573696145155e+02 0.000000000000000000e+00
6.879256235827664341e+02 0.000000000000000000e+00
6.881756009070294340e+02 0.000000000000000000e+00
6.884404535147392608e+02 0.000000000000000000e+00
6.886915192743764464e+02 0.000000000000000000e+00
6.889327891156463011e+02 0.000000000000000000e+00
6.891833106575963939e+02 0.000000000000000000e+00
6.894516099773242104e+02 0.000000000000000000e+00
6.897273469387755540e+02 0.000000000000000000e+00
6.899702494331065736e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
6.904903401360544422e+02 0.000000000000000000e+00
6.907575510204081866e+02 0.000000000000000000e+00
6.910080725623582794e+02 0.000000000000000000e+00
6.912573242630385266e+02 0.000000000000000000e+00
6.915301587301587460e+02 0.000000000000000000e+00
6.917960997732426449e+02 0.000000000000000000e+00
6.920544217687074706e+02 0.000000000000000000e+00
6.923056689342403160e+02 0.000000000000000000e+00
6.925864852607709281e+02 0.000000000000000000e+00
6.928341043083900104e+02 0.000000000000000000e+00
6.930907936507936711e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
6.936016326530611877e+02 0.000000000000000000e+00
6.938693877551020250e+02 0.000000000000000000e+00
6.941393197278911202e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
6.946554195011337924e+02 0.000000000000000000e+00
6.949122902494331129e+02 0.000000000000000000e+00
6.951657142857143299e+02 0.000000000000000000e+00
6.954066213151927514e+02 0.000000000000000000e+00
6.956854421768707653e+02 0.000000000000000000e+00
6.959381405895691159e+02 0.000000000000000000e+00
6.962057142857142935e+02 0.000000000000000000e+00
6.964649433106576453e+02 0.000000000000000000e+00
6.967058503401360667e+02 0.000000000000000000e+00
6.969676190476189959e+02 0.000000000000000000e+00
6.972250340136054092e+02 0.000000000000000000e+00
6.974920634920634939e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
7.005349659863945817e+02 0.000000000000000000e+00
7.007931065759637477e+02 0.000000000000000000e+00
7.010381859410431389e+02 0.000000000000000000e+00
7.012974149659863770e+02 0.000000000000000000e+00
7.015453968253967787e+02 0.000000000000000000e+00
7.017995464852607483e+02 0.000000000000000000e+00
7.020451700680272324e+02 0.000000000000000000e+00
7.022987755102041092e+02 0.000000000000000000e+00
7.025451247165532322e+02 0.000000000000000000e+00
7.028048979591836769e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
7.043078458049886876e+02 0.000000000000000000e+00
7.045460317460317583e+02 0.000000000000000000e+00
7.048108843537414714e+02 0.000000000000000000e+00
7.050499773242630681e+02 0.000000000000000000e+00
7.053133786848072759e+02 0.000000000000000000e+00
7.055392290249433245e+02 0.000000000000000000e+00
7.057990022675736554e+02 0.000000000000000000e+00
7.060591383219954196e+02 0.000000000000000000e+00
7.063196371882086169e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
7.068183219954648848e+02 0.000000000000000000e+00
7.070742857142856792e+02 0.000000000000000000e+00
7.073264399092970507e+02 0.000000000000000000e+00
7.075687981859410911e+02 0.000000000000000000e+00
7.078271201814059168e+02 0.000000000000000000e+00
7.080727437641722872e+02 0.000000000000000000e+00
7.083328798185940514e+02 0.000000000000000000e+00
7.085765079365079373e+02 0.000000000000000000e+00
7.088364625850340417e+02 0.000000000000000000e+00
7.090786394557823087e+02 0.000000000000000000e+00
7.093425850340136094e+02 0.000000000000000000e+00
7.095876643990930006e+02 0.000000000000000000e+00
7.098528798185941469e+02 0.000000000000000000e+00
7.100943310657596612e+02 0.000000000000000000e+00
7.103635374149660038e+02 0.000000000000000000e+00
7.106073469387755495e+02 0.000000000000000000e+00
7.108649433106576225e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
7.123813151927437275e+02 0.000000000000000000e+00
7.126180498866212929e+02 0.000000000000000000e+00
7.128751020408162731e+02 0.000000000000000000e+00
7.131205442176870974e+02 0.000000000000000000e+00
7.133826757369614597e+02 0.000000000000000000e+00
7.136279365079365107e+02 0.000000000000000000e+00
7.138710204081633037e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
7.143798639455782222e+02 0.000000000000000000e+00
7.146276643990929642e+02 0.000000000000000000e+00
7.148863492063492231e+02 0.000000000000000000e+00
7.151401360544217596e+02 0.000000000000000000e+00
7.153884807256235945e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
7.174044444444444935e+02 0.000000000000000000e+00
7.176482539682539254e+02 0.000000000000000000e+00
7.178944217687075025e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
7.184001814058956370e+02 0.000000000000000000e+00
7.186463492063492140e+02 0.000000000000000000e+00
7.189044897959183800e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
7.213924716553287908e+02 0.000000000000000000e+00
7.216359183673469033e+02 0.000000000000000000e+00
7.218839002267574187e+02 0.000000000000000000e+00
7.221391383219954605e+02 0.000000000000000000e+00
7.223847619047619446e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
7.228861678004535634e+02 0.000000000000000000e+00
7.231267120181405517e+02 0.000000000000000000e+00
7.233904761904761926e+02 0.000000000000000000e+00
7.236333786848072123e+02 0.000000000000000000e+00
7.238953287981859148e+02 0.000000000000000000e+00
7.241333333333333258e+02 0.000000000000000000e+00
7.243936507936507496e+02 0.000000000000000000e+00
7.246289342403628098e+02 0.000000000000000000e+00
7.248946938775510489e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
7.253948299319728221e+02 0.000000000000000000e+00
7.256540589569160602e+02 0.000000000000000000e+00
7.259127437641723191e+02 0.000000000000000000e+00
7.261485714285714721e+02 0.000000000000000000e+00
7.264141496598639378e+02 0.000000000000000000e+00
7.266507029478458435e+02 0.000000000000000000e+00
7.269164625850339689e+02 0.000000000000000000e+00
7.271579138321995970e+02 0.000000000000000000e+00
7.274220408163265574e+02 0.000000000000000000e+00
7.276536961451247407e+02 0.000000000000000000e+00
7.279022222222222354e+02 0.000000000000000000e+00
7.281648979591836905e+02 0.000000000000000000e+00
7.284259410430838670e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
7.289287981859409911e+02 0.000000000000000000e+00
7.291593650793651022e+02 0.000000000000000000e+00
7.294282086167800117e+02 0.000000000000000000e+00
7.296551473922902460e+02 0.000000000000000000e+00
7.299218140589568975e+02 0.000000000000000000e+00
7.301632653061224119e+02 0.000000000000000000e+00
7.304319274376417752e+02 0.000000000000000000e+00
7.306699319727890725e+02 0.000000000000000000e+00
7.309291609977324242e+02 0.000000000000000000e+00
7.311666213151927423e+02 0.000000000000000000e+00
7.314300226757369501e+02 0.000000000000000000e+00
7.316700226757369592e+02 0.000000000000000000e+00
7.319377777777777965e+02 0.000000000000000000e+00
7.321665306122448555e+02 0.000000000000000000e+00
7.324339229024943734e+02 0.000000000000000000e+00
7.326777324263038054e+02 0.000000000000000000e+00
7.329384126984126624e+02 0.000000000000000000e+00
7.331673469387754949e+02 0.000000000000000000e+00
7.334461678004535088e+02 0.000000000000000000e+00
7.336897959183673947e+02 0.000000000000000000e+00
7.339504761904761381e+02 0.000000000000000000e+00
7.341950113378684364e+02 0.000000000000000000e+00
7.344634920634920263e+02 0.000000000000000000e+00
7.347082086167800981e+02 0.000000000000000000e+00
7.349619954648526345e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
7.359357823129251983e+02 0.000000000000000000e+00
7.361823129251700948e+02 0.000000000000000000e+00
7.364237641723356091e+02 0.000000000000000000e+00
7.366915192743764464e+02 0.000000000000000000e+00
7.369344217687074661e+02 0.000000000000000000e+00
7.371771428571428260e+02 0.000000000000000000e+00
7.374305668934240430e+02 0.000000000000000000e+00
7.376674829931972681e+02 0.000000000000000000e+00
7.379230839002267430e+02 0.000000000000000000e+00
7.381614512471655871e+02 0.000000000000000000e+00
7.384097959183673083e+02 0.000000000000000000e+00
7.386684807256235672e+02 0.000000000000000000e+00
7.389338775510203732e+02 0.000000000000000000e+00
7.391720634920634438e+02 0.000000000000000000e+00
7.394356462585034251e+02 0.000000000000000000e+00
7.396754648526076608e+02 0.000000000000000000e+00
7.399267120181406199e+02 0.000000000000000000e+00
7.401761451247165269e+02 0.000000000000000000e+00
7.404183219954649076e+02 0.000000000000000000e+00
7.406782766439908983e+02 0.000000000000000000e+00
7.409395011337868482e+02 0.000000000000000000e+00
7.411735147392290628e+02 0.000000000000000000e+00
7.414320181405895482e+02 0.000000000000000000e+00
7.416618594104307931e+02 0.000000000000000000e+00
7.419263492063491867e+02 0.000000000000000000e+00
7.421639909297051645e+02 0.000000000000000000e+00
7.424241269841269286e+02 0.000000000000000000e+00
7.426677551020408146e+02 0.000000000000000000e+00
7.429191836734694334e+02 0.000000000000000000e+00
7.431655328798185565e+02 0.000000000000000000e+00
7.434303854875283832e+02 0.000000000000000000e+00
7.436994104308389524e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
7.441594557823128753e+02 0.000000000000000000e+00
7.444108843537414941e+02 0.000000000000000000e+00
7.446608616780044940e+02 0.000000000000000000e+00
7.449057596371882255e+02 0.000000000000000000e+00
7.451357823129251301e+02 0.000000000000000000e+00
7.454000907029478640e+02 0.000000000000000000e+00
7.456386394557823678e+02 0.000000000000000000e+00
7.459082086167800298e+02 0.000000000000000000e+00
7.461358730158730168e+02 0.000000000000000000e+00
7.463914739229024917e+02 0.000000000000000000e+00
7.466338321995465321e+02 0.000000000000000000e+00
7.468939682539682963e+02 0.000000000000000000e+00
7.471363265306122230e+02 0.000000000000000000e+00
7.473844897959183982e+02 0.000000000000000000e+00
7.476428117913832239e+02 0.000000000000000000e+00
7.478985941043083585e+02 0.000000000000000000e+00
7.481393197278911202e+02 0.000000000000000000e+00
7.483956462585033478e+02 0.000000000000000000e+00
7.486450793650793685e+02 0.000000000000000000e+00
7.488986848072562452e+02 0.000000000000000000e+00
7.491412244897959454e+02 0.000000000000000000e+00
7.493959183673468942e+02 0.000000000000000000e+00
7.496429931972788836e+02 0.000000000000000000e+00
7.499083900226756896e+02 0.000000000000000000e+00
7.501471201814058531e+02 0.000000000000000000e+00
7.504117913832199065e+02 0.000000000000000000e+00
7.506519727891156890e+02 0.000000000000000000e+00
7.509037641723356273e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
7.518755102039999656e+02 0.000000000000000000e+00
7.521599999999999682e+02 0.000000000000000000e+00
7.524110657596371539e+02 0.000000000000000000e+00
7.526603174603175148e+02 0.000000000000000000e+00
7.528914285714286052e+02 0.000000000000000000e+00
7.531314285714286143e+02 0.000000000000000000e+00
7.533959183673468942e+02 0.000000000000000000e+00
7.536408163265306257e+02 0.000000000000000000e+00
7.538780952380952840e+02 0.000000000000000000e+00
7.541273469387755313e+02 0.000000000000000000e+00
7.543571882086167761e+02 0.000000000000000000e+00
7.546321995464852534e+02 0.000000000000000000e+00
7.548702040816326644e+02 0.000000000000000000e+00
7.551114739229025190e+02 0.000000000000000000e+00
7.553560090702948173e+02 0.000000000000000000e+00
7.556221315192743759e+02 0.000000000000000000e+00
7.558621315192743850e+02 0.000000000000000000e+00
7.561041269841269923e+02 0.000000000000000000e+00
7.563624489789999643e+02 0.000000000000000000e+00
7.566068027210884566e+02 0.000000000000000000e+00
7.568620408163264983e+02 0.000000000000000000e+00
7.571025850340136003e+02 0.000000000000000000e+00
7.573674376417233134e+02 0.000000000000000000e+00
7.576448072562358220e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
7.583461224489795995e+02 0.000000000000000000e+00
7.585821315192744123e+02 0.000000000000000000e+00
7.588400907029478049e+02 0.000000000000000000e+00
7.590742857142856792e+02 0.000000000000000000e+00
7.593217233560091017e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
7.598200453514739365e+02 0.000000000000000000e+00
7.600560544217687493e+02 0.000000000000000000e+00
7.603129251700680697e+02 0.000000000000000000e+00
7.605598185941042857e+02 0.000000000000000000e+00
7.608161451247165132e+02 0.000000000000000000e+00
7.610646712018140079e+02 0.000000000000000000e+00
7.613044897959183572e+02 0.000000000000000000e+00
7.615580952380952340e+02 0.000000000000000000e+00
7.618129705215419563e+02 0.000000000000000000e+00
7.620524263038548725e+02 0.000000000000000000e+00
7.623185487528344311e+02 0.000000000000000000e+00
7.625563718820861823e+02 0.000000000000000000e+00
7.628054421768707698e+02 0.000000000000000000e+00
7.630472562358277173e+02 0.000000000000000000e+00
7.633001360544217277e+02 0.000000000000000000e+00
7.635383219954647984e+02 0.000000000000000000e+00
7.637970068027210573e+02 0.000000000000000000e+00
7.640393650793650977e+02 0.000000000000000000e+00
7.642960544217687584e+02 0.000000000000000000e+00
7.645360544217686538e+02 0.000000000000000000e+00
7.647960090702947582e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
7.657607256235827435e+02 0.000000000000000000e+00
7.660041723356008561e+02 0.000000000000000000e+00
7.662739229024942915e+02 0.000000000000000000e+00
7.665030385487527838e+02 0.000000000000000000e+00
7.667639002267574142e+02 0.000000000000000000e+00
7.670035374149659901e+02 0.000000000000000000e+00
7.672524263038549179e+02 0.000000000000000000e+00
7.674862585034013591e+02 0.000000000000000000e+00
7.677427664399092464e+02 0.000000000000000000e+00
7.679706122448980068e+02 0.000000000000000000e+00
7.682365532879819057e+02 0.000000000000000000e+00
7.684553287981859739e+02 0.000000000000000000e+00
7.687000453514739320e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
7.696580498866213702e+02 0.000000000000000000e+00
7.699212698412698046e+02 0.000000000000000000e+00
7.701814058956915687e+02 0.000000000000000000e+00
7.704261224489796405e+02 0.000000000000000000e+00
7.706708390022675985e+02 0.000000000000000000e+00
7.709171882086168353e+02 0.000000000000000000e+00
7.711720634920634438e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
7.735851247165533096e+02 0.000000000000000000e+00
7.738490702947846103e+02 0.000000000000000000e+00
7.741082993197278483e+02 0.000000000000000000e+00
7.743461224489795995e+02 0.000000000000000000e+00
7.745964625850340326e+02 0.000000000000000000e+00
7.748317460317459791e+02 0.000000000000000000e+00
7.750811791383219997e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
7.760692970521541838e+02 0.000000000000000000e+00
7.763076643990929142e+02 0.000000000000000000e+00
7.765756009070295249e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
7.770601360544217187e+02 0.000000000000000000e+00
7.773003174603175012e+02 0.000000000000000000e+00
7.775564625850340690e+02 0.000000000000000000e+00
7.777788662131519004e+02 0.000000000000000000e+00
7.780420861678004485e+02 0.000000000000000000e+00
7.782800907029478594e+02 0.000000000000000000e+00
7.785416780045351288e+02 0.000000000000000000e+00
7.787858503401361077e+02 0.000000000000000000e+00
7.790394557823128707e+02 0.000000000000000000e+00
7.792799999999999727e+02 0.000000000000000000e+00
7.795341496598639424e+02 0.000000000000000000e+00
7.797645351473922801e+02 0.000000000000000000e+00
7.800094331065760116e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
7.812620408163264756e+02 0.000000000000000000e+00
7.814998639455782268e+02 0.000000000000000000e+00
7.817558276643991348e+02 0.000000000000000000e+00
7.820273922902493950e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
7.825170068027210846e+02 0.000000000000000000e+00
7.827580952380952795e+02 0.000000000000000000e+00
7.830142403628118473e+02 0.000000000000000000e+00
7.832399092970521224e+02 0.000000000000000000e+00
7.834965986394557831e+02 0.000000000000000000e+00
7.837309750566893172e+02 0.000000000000000000e+00
7.839952834467120510e+02 0.000000000000000000e+00
7.842312925170067501e+02 0.000000000000000000e+00
7.844885260770975037e+02 0.000000000000000000e+00
7.847390476190475965e+02 0.000000000000000000e+00
7.849708843537415532e+02 0.000000000000000000e+00
7.852264852607710282e+02 0.000000000000000000e+00
7.854690249433106146e+02 0.000000000000000000e+00
7.857182766439909756e+02 0.000000000000000000e+00
7.859827664399092555e+02 0.000000000000000000e+00
7.862269387755102343e+02 0.000000000000000000e+00
7.864760090702948219e+02 0.000000000000000000e+00
7.867183673469387486e+02 0.000000000000000000e+00
7.869752380952380690e+02 0.000000000000000000e+00
7.872007256235827981e+02 0.000000000000000000e+00
7.874657596371881709e+02 0.000000000000000000e+00
7.877052154195010871e+02 0.000000000000000000e+00
7.879662585034013773e+02 0.000000000000000000e+00
7.881984580498866535e+02 0.000000000000000000e+00
7.884625850340136139e+02 0.000000000000000000e+00
7.887078458049886649e+02 0.000000000000000000e+00
7.889712471655328727e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
7.904353741496598786e+02 0.000000000000000000e+00
7.906586848072562361e+02 0.000000000000000000e+00
7.909108390022676076e+02 0.000000000000000000e+00
7.911406802721088525e+02 0.000000000000000000e+00
7.913984580498865853e+02 0.000000000000000000e+00
7.916466213151927604e+02 0.000000000000000000e+00
7.919111111111111541e+02 0.000000000000000000e+00
7.921554648526076789e+02 0.000000000000000000e+00
7.924034467120181944e+02 0.000000000000000000e+00
7.926523356009070085e+02 0.000000000000000000e+00
7.929070294784580710e+02 0.000000000000000000e+00
7.931502947845805238e+02 0.000000000000000000e+00
7.934068027210884111e+02 0.000000000000000000e+00
7.936453514739229149e+02 0.000000000000000000e+00
7.939053061224490193e+02 0.000000000000000000e+00
7.941483900226756987e+02 0.000000000000000000e+00
7.944067120181406381e+02 0.000000000000000000e+00
7.946594104308389888e+02 0.000000000000000000e+00
7.949110204081632673e+02 0.000000000000000000e+00
7.951493877551019978e+02 0.000000000000000000e+00
7.953884807256235945e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
7.978915192743763782e+02 0.000000000000000000e+00
7.981356916099773571e+02 0.000000000000000000e+00
7.983834920634920991e+02 0.000000000000000000e+00
7.986325623582766866e+02 0.000000000000000000e+00
7.988870748299319757e+02 0.000000000000000000e+00
7.991357823129251301e+02 0.000000000000000000e+00
7.993931972789115434e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
8.003969160997731933e+02 0.000000000000000000e+00
8.006396371882086669e+02 0.000000000000000000e+00
8.009010430839002765e+02 0.000000000000000000e+00
8.011482993197279256e+02 0.000000000000000000e+00
8.014048072562358129e+02 0.000000000000000000e+00
8.016380952380952749e+02 0.000000000000000000e+00
8.019118367346939067e+02 0.000000000000000000e+00
8.021502040816326371e+02 0.000000000000000000e+00
8.024210430839002584e+02 0.000000000000000000e+00
8.026588662131518959e+02 0.000000000000000000e+00
8.029287981859409911e+02 0.000000000000000000e+00
8.031590022675736691e+02 0.000000000000000000e+00
8.034321995464852080e+02 0.000000000000000000e+00
8.036727437641723100e+02 0.000000000000000000e+00
8.039372335600907036e+02 0.000000000000000000e+00
8.041694331065759798e+02 0.000000000000000000e+00
8.044341043083900331e+02 0.000000000000000000e+00
8.046906122448979204e+02 0.000000000000000000e+00
8.049451247165533232e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
8.079546485260771078e+02 0.000000000000000000e+00
8.081906575963719206e+02 0.000000000000000000e+00
8.084527891156462829e+02 0.000000000000000000e+00
8.087025850340136230e+02 0.000000000000000000e+00
8.089609070294784487e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
8.094548752834467678e+02 0.000000000000000000e+00
8.096945124716553437e+02 0.000000000000000000e+00
8.099542857142856747e+02 0.000000000000000000e+00
8.102031746031746025e+02 0.000000000000000000e+00
8.104680272108843155e+02 0.000000000000000000e+00
8.106995011337868391e+02 0.000000000000000000e+00
8.109623582766439540e+02 0.000000000000000000e+00
8.112087074829931908e+02 0.000000000000000000e+00
8.114526984126983962e+02 0.000000000000000000e+00
8.117209977324263264e+02 0.000000000000000000e+00
8.119684353741496352e+02 0.000000000000000000e+00
8.122167800453514701e+02 0.000000000000000000e+00
8.124709297052154398e+02 0.000000000000000000e+00
8.127062131519273862e+02 0.000000000000000000e+00
8.129694331065759343e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
8.134361904761905180e+02 0.000000000000000000e+00
8.137102947845804692e+02 0.000000000000000000e+00
8.139695238095238210e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
8.144682086167800890e+02 0.000000000000000000e+00
8.146938775510203641e+02 0.000000000000000000e+00
8.149565532879818193e+02 0.000000000000000000e+00
8.151918367346938794e+02 0.000000000000000000e+00
8.154541496598639014e+02 0.000000000000000000e+00
8.156899773242630545e+02 0.000000000000000000e+00
8.159541043083900149e+02 0.000000000000000000e+00
8.161970068027210345e+02 0.000000000000000000e+00
8.164553287981859739e+02 0.000000000000000000e+00
8.166971428571428078e+02 0.000000000000000000e+00
8.169654421768707380e+02 0.000000000000000000e+00
8.172041723356009015e+02 0.000000000000000000e+00
8.174552380952380872e+02 0.000000000000000000e+00
8.177159183673469443e+02 0.000000000000000000e+00
8.179744217687074297e+02 0.000000000000000000e+00
8.182142403628117791e+02 0.000000000000000000e+00
8.184781859410430798e+02 0.000000000000000000e+00
8.187183673469387486e+02 0.000000000000000000e+00
8.189801360544217914e+02 0.000000000000000000e+00
8.192215873015873058e+02 0.000000000000000000e+00
8.194728344671201512e+02 0.000000000000000000e+00
8.197059410430839534e+02 0.000000000000000000e+00
8.199669841269841299e+02 0.000000000000000000e+00
8.202122448979591809e+02 0.000000000000000000e+00
8.204660317460317174e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
8.214590476190476238e+02 0.000000000000000000e+00
8.217456689342403706e+02 0.000000000000000000e+00
8.219637188208616863e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
8.239303401360543830e+02 0.000000000000000000e+00
8.241719727891156708e+02 0.000000000000000000e+00
8.244393650793650750e+02 0.000000000000000000e+00
8.246797278911565172e+02 0.000000000000000000e+00
8.249159183673469897e+02 0.000000000000000000e+00
8.251720634920634438e+02 0.000000000000000000e+00
8.254049886621314727e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
8.259247165532880217e+02 0.000000000000000000e+00
8.261594557823128753e+02 0.000000000000000000e+00
8.264179591836734744e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
8.269101133786848550e+02 0.000000000000000000e+00
8.271501133786848641e+02 0.000000000000000000e+00
8.274136961451247316e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
8.296370068027210891e+02 0.000000000000000000e+00
8.298782766439909437e+02 0.000000000000000000e+00
8.301300680272108821e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
8.306037188208616726e+02 0.000000000000000000e+00
8.308823582766440268e+02 0.000000000000000000e+00
8.311270748299319848e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
8.335488435374149958e+02 0.000000000000000000e+00
8.337941043083900468e+02 0.000000000000000000e+00
8.340348299319728085e+02 0.000000000000000000e+00
8.342877097505669326e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
8.357476643990929688e+02 0.000000000000000000e+00
8.359736961451246771e+02 0.000000000000000000e+00
8.362262131519274817e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
8.376887074829932089e+02 0.000000000000000000e+00
8.379354195011337652e+02 0.000000000000000000e+00
8.381844897959183527e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
8.386741043083900422e+02 0.000000000000000000e+00
8.389110204081632673e+02 0.000000000000000000e+00
8.391522902494331220e+02 0.000000000000000000e+00
8.394011791383220498e+02 0.000000000000000000e+00
8.396589569160997826e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
8.401485714285714721e+02 0.000000000000000000e+00
8.403892970521542338e+02 0.000000000000000000e+00
8.406410884353741721e+02 0.000000000000000000e+00
8.408850793650793776e+02 0.000000000000000000e+00
8.411414058956916051e+02 0.000000000000000000e+00
8.413868480725623158e+02 0.000000000000000000e+00
8.416466213151927604e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
8.421146485260770760e+02 0.000000000000000000e+00
8.423515646258503011e+02 0.000000000000000000e+00
8.426082539682539618e+02 0.000000000000000000e+00
8.428491609977323833e+02 0.000000000000000000e+00
8.430815419501134329e+02 0.000000000000000000e+00
8.433411337868481041e+02 0.000000000000000000e+00
8.436068934240362296e+02 0.000000000000000000e+00
8.438429024943310424e+02 0.000000000000000000e+00
8.440859863945578354e+02 0.000000000000000000e+00
8.443219954648526482e+02 0.000000000000000000e+00
8.445739682539682462e+02 0.000000000000000000e+00
8.448110657596372448e+02 0.000000000000000000e+00
8.450653968253968742e+02 0.000000000000000000e+00
8.453023129251700993e+02 0.000000000000000000e+00
8.455660770975056266e+02 0.000000000000000000e+00
8.457988208616779957e+02 0.000000000000000000e+00
8.460442630385487064e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
8.470144217687075070e+02 0.000000000000000000e+00
8.472861678004535406e+02 0.000000000000000000e+00
8.475359637188208808e+02 0.000000000000000000e+00
8.477707029478458480e+02 0.000000000000000000e+00
8.480195918367346621e+02 0.000000000000000000e+00
8.482675736961451776e+02 0.000000000000000000e+00
8.485204535147391880e+02 0.000000000000000000e+00
8.487608163265306302e+02 0.000000000000000000e+00
8.490160544217686720e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
8.509603628117913559e+02 0.000000000000000000e+00
8.512112471655328818e+02 0.000000000000000000e+00
8.514516099773242104e+02 0.000000000000000000e+00
8.517055782312925203e+02 0.000000000000000000e+00
8.519488435374149731e+02 0.000000000000000000e+00
8.521973696145124677e+02 0.000000000000000000e+00
8.524431746031746115e+02 0.000000000000000000e+00
8.526739229024943825e+02 0.000000000000000000e+00
8.529306122448979295e+02 0.000000000000000000e+00
8.531693424036280931e+02 0.000000000000000000e+00
8.534303854875283832e+02 0.000000000000000000e+00
8.536673015873016084e+02 0.000000000000000000e+00
8.539232653061224028e+02 0.000000000000000000e+00
8.541795918367347440e+02 0.000000000000000000e+00
8.544321088435374350e+02 0.000000000000000000e+00
8.546775510204081456e+02 0.000000000000000000e+00
8.549070294784580710e+02 0.000000000000000000e+00
8.551793197278911975e+02 0.000000000000000000e+00
8.554289342403627643e+02 0.000000000000000000e+00
8.556653061224490102e+02 0.000000000000000000e+00
8.559196371882086396e+02 0.000000000000000000e+00
8.561752380952381145e+02 0.000000000000000000e+00
8.564243083900227020e+02 0.000000000000000000e+00
8.566653968253967832e+02 0.000000000000000000e+00
8.569260770975056403e+02 0.000000000000000000e+00
8.571698866213151859e+02 0.000000000000000000e+00
8.574184126984126806e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
8.588736507936507678e+02 0.000000000000000000e+00
8.591276190476190777e+02 0.000000000000000000e+00
8.593843083900226247e+02 0.000000000000000000e+00
8.596302947845805420e+02 0.000000000000000000e+00
8.598710204081633037e+02 0.000000000000000000e+00
8.601168253968254476e+02 0.000000000000000000e+00
8.603568253968253430e+02 0.000000000000000000e+00
8.605946485260770942e+02 0.000000000000000000e+00
8.608482539682539709e+02 0.000000000000000000e+00
8.610985941043084040e+02 0.000000000000000000e+00
8.613375056689342273e+02 0.000000000000000000e+00
8.615778684807256695e+02 0.000000000000000000e+00
8.618343764172335568e+02 0.000000000000000000e+00
8.620807256235827936e+02 0.000000000000000000e+00
8.623339682539682371e+02 0.000000000000000000e+00
8.625777777777777828e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
8.630644897959183481e+02 0.000000000000000000e+00
8.633226303854875141e+02 0.000000000000000000e+00
8.635649886621315545e+02 0.000000000000000000e+00
8.638151473922902142e+02 0.000000000000000000e+00
8.640616780045351106e+02 0.000000000000000000e+00
8.643121995464853171e+02 0.000000000000000000e+00
8.645454875283446654e+02 0.000000000000000000e+00
8.648101587301587188e+02 0.000000000000000000e+00
8.650581405895691205e+02 0.000000000000000000e+00
8.653193650793650704e+02 0.000000000000000000e+00
8.655588208616779866e+02 0.000000000000000000e+00
8.658095238095238528e+02 0.000000000000000000e+00
8.660578684807255740e+02 0.000000000000000000e+00
8.663056689342403160e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
8.667760544217686629e+02 0.000000000000000000e+00
8.670309297052153852e+02 0.000000000000000000e+00
8.672839909297051690e+02 0.000000000000000000e+00
8.675183673469388168e+02 0.000000000000000000e+00
8.677703401360544149e+02 0.000000000000000000e+00
8.680128798185941150e+02 0.000000000000000000e+00
8.682713832199546005e+02 0.000000000000000000e+00
8.685110204081632901e+02 0.000000000000000000e+00
8.687521088435373713e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
8.692413605442177413e+02 0.000000000000000000e+00
8.694958730158730305e+02 0.000000000000000000e+00
8.697498412698412267e+02 0.000000000000000000e+00
8.699970975056689895e+02 0.000000000000000000e+00
8.702539682539683099e+02 0.000000000000000000e+00
8.704954195011338243e+02 0.000000000000000000e+00
8.707613605442177231e+02 0.000000000000000000e+00
8.709890249433107101e+02 0.000000000000000000e+00
8.712527891156462374e+02 0.000000000000000000e+00
8.714929705215419062e+02 0.000000000000000000e+00
8.717454875283447109e+02 0.000000000000000000e+00
8.719896598639455760e+02 0.000000000000000000e+00
8.722445351473922983e+02 0.000000000000000000e+00
8.724803628117913377e+02 0.000000000000000000e+00
8.727443083900226384e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
8.751816780045351152e+02 0.000000000000000000e+00
8.754055328798185656e+02 0.000000000000000000e+00
8.756553287981859057e+02 0.000000000000000000e+00
8.758904308390023061e+02 0.000000000000000000e+00
8.761473015873016266e+02 0.000000000000000000e+00
8.763851247165532641e+02 0.000000000000000000e+00
8.766309297052154079e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
8.771154648526077153e+02 0.000000000000000000e+00
8.773536507936507860e+02 0.000000000000000000e+00
8.776076190476190959e+02 0.000000000000000000e+00
8.778468934240362387e+02 0.000000000000000000e+00
8.780939682539682281e+02 0.000000000000000000e+00
8.783241723356009061e+02 0.000000000000000000e+00
8.785656235827664204e+02 0.000000000000000000e+00
8.788204988662131427e+02 0.000000000000000000e+00
8.790586848072562134e+02 0.000000000000000000e+00
8.793068480725623886e+02 0.000000000000000000e+00
8.795521088435374395e+02 0.000000000000000000e+00
8.797935600907029539e+02 0.000000000000000000e+00
8.800404535147392835e+02 0.000000000000000000e+00
8.802728344671202194e+02 0.000000000000000000e+00
8.805293424036281067e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
8.810229478458049925e+02 0.000000000000000000e+00
8.812576870748299598e+02 0.000000000000000000e+00
8.815210884353741676e+02 0.000000000000000000e+00
8.817578231292517330e+02 0.000000000000000000e+00
8.820179591836734971e+02 0.000000000000000000e+00
8.822648526077097131e+02 0.000000000000000000e+00
8.825215419501133738e+02 0.000000000000000000e+00
8.827662585034013318e+02 0.000000000000000000e+00
8.830231292517006523e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
8.835181859410430434e+02 0.000000000000000000e+00
8.837627210884353417e+02 0.000000000000000000e+00
8.840219501133786935e+02 0.000000000000000000e+00
8.842693877551020023e+02 0.000000000000000000e+00
8.845295238095237664e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
8.850381859410431389e+02 0.000000000000000000e+00
8.852834467120181898e+02 0.000000000000000000e+00
8.855410430839002629e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
8.860493424036280885e+02 0.000000000000000000e+00
8.862898866213151905e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
8.867943764172335932e+02 0.000000000000000000e+00
8.870438095238095002e+02 0.000000000000000000e+00
8.873032199546485117e+02 0.000000000000000000e+00
8.875484807256235626e+02 0.000000000000000000e+00
8.877941043083900468e+02 0.000000000000000000e+00
8.880640362811791420e+02 0.000000000000000000e+00
8.883022222222222126e+02 0.000000000000000000e+00
8.885605442176870383e+02 0.000000000000000000e+00
8.888043537414965840e+02 0.000000000000000000e+00
8.890672108843536989e+02 0.000000000000000000e+00
8.893146485260771215e+02 0.000000000000000000e+00
8.895640816326530285e+02 0.000000000000000000e+00
8.898153287981859876e+02 0.000000000000000000e+00
8.900682086167799980e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
8.905643537414965749e+02 0.000000000000000000e+00
8.908021768707483261e+02 0.000000000000000000e+00
8.910604988662131518e+02 0.000000000000000000e+00
8.913037641723356046e+02 0.000000000000000000e+00
8.915557369614512027e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
8.920547845804989038e+02 0.000000000000000000e+00
8.923002267573696145e+02 0.000000000000000000e+00
8.925572789115645946e+02 0.000000000000000000e+00
8.927990929705215422e+02 0.000000000000000000e+00
8.930537868480726047e+02 0.000000000000000000e+00
8.933010430839002538e+02 0.000000000000000000e+00
8.935582766439908937e+02 0.000000000000000000e+00
8.938053514739228831e+02 0.000000000000000000e+00
8.940649433106575543e+02 0.000000000000000000e+00
8.942958730158729850e+02 0.000000000000000000e+00
8.945599999999999454e+02 0.000000000000000000e+00
8.947985487528344493e+02 0.000000000000000000e+00
8.950624943310657500e+02 0.000000000000000000e+00
8.953077551020408009e+02 0.000000000000000000e+00
8.955595464852607392e+02 0.000000000000000000e+00
8.958126077097505231e+02 0.000000000000000000e+00
8.960671201814059259e+02 0.000000000000000000e+00
8.963151020408163276e+02 0.000000000000000000e+00
8.965592743764171928e+02 0.000000000000000000e+00
8.968134240362811624e+02 0.000000000000000000e+00
8.970719274376417616e+02 0.000000000000000000e+00
8.973131972789116162e+02 0.000000000000000000e+00
8.975727891156462874e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
8.985552834467119965e+02 0.000000000000000000e+00
8.988177777777777919e+02 0.000000000000000000e+00
8.990474376417233771e+02 0.000000000000000000e+00
8.993057596371882028e+02 0.000000000000000000e+00
8.995492063492063153e+02 0.000000000000000000e+00
8.998055328798185428e+02 0.000000000000000000e+00
9.000600453514739456e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
9.005456689342403251e+02 0.000000000000000000e+00
9.007936507936508406e+02 0.000000000000000000e+00
9.010508843537414805e+02 0.000000000000000000e+00
9.012972335600907172e+02 0.000000000000000000e+00
9.015492063492063153e+02 0.000000000000000000e+00
9.018064399092970689e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
9.025476643990929233e+02 0.000000000000000000e+00
9.027940136054421600e+02 0.000000000000000000e+00
9.030561451247165223e+02 0.000000000000000000e+00
9.032843537414966022e+02 0.000000000000000000e+00
9.035428571428570876e+02 0.000000000000000000e+00
9.037955555555555520e+02 0.000000000000000000e+00
9.040478911564625832e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
9.045520181405895528e+02 0.000000000000000000e+00
9.047921995464852216e+02 0.000000000000000000e+00
9.050508843537414805e+02 0.000000000000000000e+00
9.052899773242630772e+02 0.000000000000000000e+00
9.055475736961451503e+02 0.000000000000000000e+00
9.057944671201813662e+02 0.000000000000000000e+00
9.060453514739228922e+02 0.000000000000000000e+00
9.062809977324262718e+02 0.000000000000000000e+00
9.065333333333333030e+02 0.000000000000000000e+00
9.067849433106575816e+02 0.000000000000000000e+00
9.070465306122448510e+02 0.000000000000000000e+00
9.072887074829932317e+02 0.000000000000000000e+00
9.075432199546485208e+02 0.000000000000000000e+00
9.077975510204081502e+02 0.000000000000000000e+00
9.080482539682540164e+02 0.000000000000000000e+00
9.082938775510203868e+02 0.000000000000000000e+00
9.085478458049886967e+02 0.000000000000000000e+00
9.087836734693877361e+02 0.000000000000000000e+00
9.090401814058957370e+02 0.000000000000000000e+00
9.092907029478458298e+02 0.000000000000000000e+00
9.095395918367346439e+02 0.000000000000000000e+00
9.097888435374150049e+02 0.000000000000000000e+00
9.100409977324262627e+02 0.000000000000000000e+00
9.102811791383220452e+02 0.000000000000000000e+00
9.105182766439909301e+02 0.000000000000000000e+00
9.107733333333333121e+02 0.000000000000000000e+00
9.110302040816326326e+02 0.000000000000000000e+00
9.112796371882086532e+02 0.000000000000000000e+00
9.115270748299319621e+02 0.000000000000000000e+00
9.117605442176870838e+02 0.000000000000000000e+00
9.120161451247165587e+02 0.000000000000000000e+00
9.122499773242629999e+02 0.000000000000000000e+00
9.125162811791383319e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
9.130060770975056812e+02 0.000000000000000000e+00
9.132716553287981469e+02 0.000000000000000000e+00
9.135192743764172292e+02 0.000000000000000000e+00
9.137491156462584740e+02 0.000000000000000000e+00
9.139947392290249581e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
9.144867120181405653e+02 0.000000000000000000e+00
9.147288888888888323e+02 0.000000000000000000e+00
9.149788662131519459e+02 0.000000000000000000e+00
9.152116099773243150e+02 0.000000000000000000e+00
9.154712018140589862e+02 0.000000000000000000e+00
9.157128344671201603e+02 0.000000000000000000e+00
9.159557369614512936e+02 0.000000000000000000e+00
9.161999092970521588e+02 0.000000000000000000e+00
9.164420861678004258e+02 0.000000000000000000e+00
9.166793650793650841e+02 0.000000000000000000e+00
9.169286167800453313e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
9.174196825396825261e+02 0.000000000000000000e+00
9.176607709750567210e+02 0.000000000000000000e+00
9.179020408163265756e+02 0.000000000000000000e+00
9.181302494331065418e+02 0.000000000000000000e+00
9.183580952380951885e+02 0.000000000000000000e+00
9.186251247165532732e+02 0.000000000000000000e+00
9.188774603174603044e+02 0.000000000000000000e+00
9.191210884353741903e+02 0.000000000000000000e+00
9.193701587301587779e+02 0.000000000000000000e+00
9.196101587301587870e+02 0.000000000000000000e+00
9.198548752834467450e+02 0.000000000000000000e+00
9.201104761904762199e+02 0.000000000000000000e+00
9.203600907029479004e+02 0.000000000000000000e+00
9.205966439909296923e+02 0.000000000000000000e+00
9.208458956916099396e+02 0.000000000000000000e+00
9.210893424036281658e+02 0.000000000000000000e+00
9.213382312925169799e+02 0.000000000000000000e+00
9.215747845804988856e+02 0.000000000000000000e+00
9.218303854875283605e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
9.223118367346938840e+02 0.000000000000000000e+00
9.225661678004535133e+02 0.000000000000000000e+00
9.228281179138322159e+02 0.000000000000000000e+00
9.230601360544217187e+02 0.000000000000000000e+00
9.233197278911565036e+02 0.000000000000000000e+00
9.235599092970521724e+02 0.000000000000000000e+00
9.238095238095238528e+02 0.000000000000000000e+00
9.240359183673469943e+02 0.000000000000000000e+00
9.242849886621314681e+02 0.000000000000000000e+00
9.245295238095237664e+02 0.000000000000000000e+00
9.247802267573696327e+02 0.000000000000000000e+00
9.250129705215420017e+02 0.000000000000000000e+00
9.252696598639455488e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
9.257632653061224346e+02 0.000000000000000000e+00
9.260110657596371766e+02 0.000000000000000000e+00
9.262672108843537444e+02 0.000000000000000000e+00
9.265099319727891043e+02 0.000000000000000000e+00
9.267579138321995060e+02 0.000000000000000000e+00
9.269951927437641643e+02 0.000000000000000000e+00
9.272482539682539482e+02 0.000000000000000000e+00
9.274907936507936483e+02 0.000000000000000000e+00
9.277485714285713811e+02 0.000000000000000000e+00
9.279871201814058850e+02 0.000000000000000000e+00
9.282389115646258233e+02 0.000000000000000000e+00
9.284928798185941332e+02 0.000000000000000000e+00
9.287345124716553073e+02 0.000000000000000000e+00
9.289757823129251619e+02 0.000000000000000000e+00
9.292360997732425858e+02 0.000000000000000000e+00
9.294793650793650386e+02 0.000000000000000000e+00
9.297220861678003985e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
9.302051700680272006e+02 0.000000000000000000e+00
9.304604081632653561e+02 0.000000000000000000e+00
9.307194557823129344e+02 0.000000000000000000e+00
9.309574603174603453e+02 0.000000000000000000e+00
9.312070748299320258e+02 0.000000000000000000e+00
9.314519727891156435e+02 0.000000000000000000e+00
9.316979591836734471e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
9.321902947845804874e+02 0.000000000000000000e+00
9.324431746031746115e+02 0.000000000000000000e+00
9.326935147392290446e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
9.331811337868480223e+02 0.000000000000000000e+00
9.334283900226757851e+02 0.000000000000000000e+00
9.336781859410431252e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
9.341741496598639287e+02 0.000000000000000000e+00
9.344235827664399494e+02 0.000000000000000000e+00
9.346644897959183709e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
9.351628117913832057e+02 0.000000000000000000e+00
9.354069841269840708e+02 0.000000000000000000e+00
9.356549659863945863e+02 0.000000000000000000e+00
9.359013151927437093e+02 0.000000000000000000e+00
9.361467573696145337e+02 0.000000000000000000e+00
9.363989115646259052e+02 0.000000000000000000e+00
9.366392743764172337e+02 0.000000000000000000e+00
9.368805442176870883e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
9.380957823129251665e+02 0.000000000000000000e+00
9.383577324263038690e+02 0.000000000000000000e+00
9.386084353741496216e+02 0.000000000000000000e+00
9.388478911564625378e+02 0.000000000000000000e+00
9.390933333333333621e+02 0.000000000000000000e+00
9.393291609977324015e+02 0.000000000000000000e+00
9.395764172335600506e+02 0.000000000000000000e+00
9.398178684807256786e+02 0.000000000000000000e+00
9.400705668934240293e+02 0.000000000000000000e+00
9.403054875283446563e+02 0.000000000000000000e+00
9.405601814058957189e+02 0.000000000000000000e+00
9.407945578231292529e+02 0.000000000000000000e+00
9.410461678004535315e+02 0.000000000000000000e+00
9.412914285714285825e+02 0.000000000000000000e+00
9.415406802721088297e+02 0.000000000000000000e+00
9.417848526077096949e+02 0.000000000000000000e+00
9.420179591836734971e+02 0.000000000000000000e+00
9.422697505668934355e+02 0.000000000000000000e+00
9.425246258503401577e+02 0.000000000000000000e+00
9.427711564625850542e+02 0.000000000000000000e+00
9.430117006802721562e+02 0.000000000000000000e+00
9.432647619047619401e+02 0.000000000000000000e+00
9.435194557823128889e+02 0.000000000000000000e+00
9.437549206349206088e+02 0.000000000000000000e+00
9.440081632653061661e+02 0.000000000000000000e+00
9.442525170068026910e+02 0.000000000000000000e+00
9.445063038548752274e+02 0.000000000000000000e+00
9.447390476190475965e+02 0.000000000000000000e+00
9.449852154195011735e+02 0.000000000000000000e+00
9.452411791383219679e+02 0.000000000000000000e+00
9.454980498866212884e+02 0.000000000000000000e+00
9.457385941043083903e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
9.462245804988662030e+02 0.000000000000000000e+00
9.464800000000000182e+02 0.000000000000000000e+00
9.467176417233559960e+02 0.000000000000000000e+00
9.469551020408163140e+02 0.000000000000000000e+00
9.472058049886621802e+02 0.000000000000000000e+00
9.474608616780045622e+02 0.000000000000000000e+00
9.476936054421768176e+02 0.000000000000000000e+00
9.479504761904761381e+02 0.000000000000000000e+00
9.481953741496598695e+02 0.000000000000000000e+00
9.484393650793650750e+02 0.000000000000000000e+00
9.486755555555555475e+02 0.000000000000000000e+00
9.489269841269841663e+02 0.000000000000000000e+00
9.491827664399093010e+02 0.000000000000000000e+00
9.494278458049886922e+02 0.000000000000000000e+00
9.496667573696145155e+02 0.000000000000000000e+00
9.499221768707483307e+02 0.000000000000000000e+00
9.501676190476190413e+02 0.000000000000000000e+00
9.504174149659863815e+02 0.000000000000000000e+00
9.506561451247165451e+02 0.000000000000000000e+00
9.509179138321995879e+02 0.000000000000000000e+00
9.511653514739228967e+02 0.000000000000000000e+00
9.514224036281178769e+02 0.000000000000000000e+00
9.516587755102041228e+02 0.000000000000000000e+00
9.519154648526076699e+02 0.000000000000000000e+00
9.521511111111111632e+02 0.000000000000000000e+00
9.524081632653061433e+02 0.000000000000000000e+00
9.526448979591837087e+02 0.000000000000000000e+00
9.529021315192743486e+02 0.000000000000000000e+00
9.531564625850339780e+02 0.000000000000000000e+00
9.534080725623582566e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
9.546068027210884566e+02 0.000000000000000000e+00
9.548500680272109093e+02 0.000000000000000000e+00
9.550944217687074342e+02 0.000000000000000000e+00
9.553424036281179497e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
9.565258956916100033e+02 0.000000000000000000e+00
9.567829478458049834e+02 0.000000000000000000e+00
9.570211337868480541e+02 0.000000000000000000e+00
9.572687528344671364e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
9.604003628117914104e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
9.608845351473922847e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
9.649904761904762154e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
9.658583219954648484e+02 0.000000000000000000e+00
9.660966893424035788e+02 0.000000000000000000e+00
9.663452154195011872e+02 0.000000000000000000e+00
9.665826757369615052e+02 0.000000000000000000e+00
9.668261224489796177e+02 0.000000000000000000e+00
9.670936961451246816e+02 0.000000000000000000e+00
9.673253514739228649e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
9.696413605442177186e+02 0.000000000000000000e+00
9.698995011337868846e+02 0.000000000000000000e+00
9.701463945578231005e+02 0.000000000000000000e+00
9.703909297052153988e+02 0.000000000000000000e+00
9.706365532879818829e+02 0.000000000000000000e+00
9.708845351473922847e+02 0.000000000000000000e+00
9.711296145124716759e+02 0.000000000000000000e+00
9.713926530612244505e+02 0.000000000000000000e+00
9.716185034013604991e+02 0.000000000000000000e+00
9.718831746031745524e+02 0.000000000000000000e+00
9.721190022675737055e+02 0.000000000000000000e+00
9.723756916099773662e+02 0.000000000000000000e+00
9.726245804988661803e+02 0.000000000000000000e+00
9.728885260770974810e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
9.733899319727890997e+02 0.000000000000000000e+00
9.736282993197279438e+02 0.000000000000000000e+00
9.738889795918366872e+02 0.000000000000000000e+00
9.741224489795918089e+02 0.000000000000000000e+00
9.743854875283446972e+02 0.000000000000000000e+00
9.746392743764172337e+02 0.000000000000000000e+00
9.748965079365079873e+02 0.000000000000000000e+00
9.751432199546485435e+02 0.000000000000000000e+00
9.753736054421768813e+02 0.000000000000000000e+00
9.756420861678004712e+02 0.000000000000000000e+00
9.758998639455782040e+02 0.000000000000000000e+00
9.761422222222222445e+02 0.000000000000000000e+00
9.764097959183673083e+02 0.000000000000000000e+00
9.766550566893423593e+02 0.000000000000000000e+00
9.769180952380952476e+02 0.000000000000000000e+00
9.771628117913832057e+02 0.000000000000000000e+00
9.774240362811791556e+02 0.000000000000000000e+00
9.776471655328798533e+02 0.000000000000000000e+00
9.779158276643991030e+02 0.000000000000000000e+00
9.781502040816326371e+02 0.000000000000000000e+00
9.784039909297051736e+02 0.000000000000000000e+00
9.786599546485260817e+02 0.000000000000000000e+00
9.789179138321995879e+02 0.000000000000000000e+00
9.791609977324262672e+02 0.000000000000000000e+00
9.794142403628118245e+02 0.000000000000000000e+00
9.796477097505669462e+02 0.000000000000000000e+00
9.799121995464852262e+02 0.000000000000000000e+00
9.801541950113378334e+02 0.000000000000000000e+00
9.804114285714285870e+02 0.000000000000000000e+00
9.806581405895691432e+02 0.000000000000000000e+00
9.809159183673469897e+02 0.000000000000000000e+00
9.811666213151927423e+02 0.000000000000000000e+00
9.814236734693877224e+02 0.000000000000000000e+00
9.816736507936508360e+02 0.000000000000000000e+00
9.819365079365079509e+02 0.000000000000000000e+00
9.821886621315193224e+02 0.000000000000000000e+00
9.824522448979591900e+02 0.000000000000000000e+00
9.827016780045350970e+02 0.000000000000000000e+00
9.829581859410430980e+02 0.000000000000000000e+00
9.832034467120181489e+02 0.000000000000000000e+00
9.834639455782313462e+02 0.000000000000000000e+00
9.837202721088435737e+02 0.000000000000000000e+00
9.839756916099772752e+02 0.000000000000000000e+00
9.842218594104308522e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
9.857580045351473927e+02 0.000000000000000000e+00
9.860268480725623021e+02 0.000000000000000000e+00
9.862641269841269605e+02 0.000000000000000000e+00
9.865070294784580938e+02 0.000000000000000000e+00
9.867426757369614734e+02 0.000000000000000000e+00
9.869977324263038554e+02 0.000000000000000000e+00
9.872377324263038645e+02 0.000000000000000000e+00
9.874864399092970189e+02 0.000000000000000000e+00
9.877260770975057085e+02 0.000000000000000000e+00
9.879796825396825852e+02 0.000000000000000000e+00
9.882233106575963575e+02 0.000000000000000000e+00
9.884783673469387395e+02 0.000000000000000000e+00
9.887149206349206452e+02 0.000000000000000000e+00
9.889712471655328727e+02 0.000000000000000000e+00
9.892152380952380781e+02 0.000000000000000000e+00
9.894634013605442533e+02 0.000000000000000000e+00
9.897186394557822950e+02 0.000000000000000000e+00
9.899671655328797897e+02 0.000000000000000000e+00
9.902106122448980159e+02 0.000000000000000000e+00
9.904634920634920263e+02 0.000000000000000000e+00
9.907058503401360667e+02 0.000000000000000000e+00
9.909583673469387577e+02 0.000000000000000000e+00
9.912038095238094684e+02 0.000000000000000000e+00
9.914519727891156435e+02 0.000000000000000000e+00
9.916834467120181671e+02 0.000000000000000000e+00
9.919450340136054365e+02 0.000000000000000000e+00
9.921843083900226929e+02 0.000000000000000000e+00
9.924382766439908892e+02 0.000000000000000000e+00
9.926873469387754767e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
9.934251247165533414e+02 0.000000000000000000e+00
9.936861678004535179e+02 0.000000000000000000e+00
9.939341496598639196e+02 0.000000000000000000e+00
9.941712471655329182e+02 0.000000000000000000e+00
9.944192290249433199e+02 0.000000000000000000e+00
9.946644897959183709e+02 0.000000000000000000e+00
9.949104761904761745e+02 0.000000000000000000e+00
9.951517460317460291e+02 0.000000000000000000e+00
9.953950113378684819e+02 0.000000000000000000e+00
9.956341043083900786e+02 0.000000000000000000e+00
9.958955102040816882e+02 0.000000000000000000e+00
9.961340589569160784e+02 0.000000000000000000e+00
9.963842176870748517e+02 0.000000000000000000e+00
9.966185941043083858e+02 0.000000000000000000e+00
9.968876190476190686e+02 0.000000000000000000e+00
9.971288888888889232e+02 0.000000000000000000e+00
9.973781405895691705e+02 0.000000000000000000e+00
9.976146938775510762e+02 0.000000000000000000e+00
9.978780952380952840e+02 0.000000000000000000e+00
9.981240816326530876e+02 0.000000000000000000e+00
9.983749659863946135e+02 0.000000000000000000e+00
9.986234920634921082e+02 0.000000000000000000e+00
9.988732879818594483e+02 0.000000000000000000e+00
9.991250793650793867e+02 0.000000000000000000e+00
9.993676190476190868e+02 0.000000000000000000e+00
9.996097959183673538e+02 0.000000000000000000e+00
9.998566893424036834e+02 0.000000000000000000e+00
1.000119546485260798e+03 0.000000000000000000e+00
1.000373514739228995e+03 0.000000000000000000e+00
1.000606802721088457e+03 0.000000000000000000e+00
1.000861496598639405e+03 0.000000000000000000e+00
1.001104036281179106e+03 0.000000000000000000e+00
1.001343129251700702e+03 0.000000000000000000e+00
1.001597460317460332e+03 0.000000000000000000e+00
1.001846893424036239e+03 0.000000000000000000e+00
1.002095056689342414e+03 0.000000000000000000e+00
1.002324172335600906e+03 0.000000000000000000e+00
1.002566530612244946e+03 0.000000000000000000e+00
1.002808888888888873e+03 0.000000000000000000e+00
1.003049977324263068e+03 0.000000000000000000e+00
1.003298684807256222e+03 0.000000000000000000e+00
1.003550113378684841e+03 0.000000000000000000e+00
1.003790476190476170e+03 0.000000000000000000e+00
1.004038458049886572e+03 0.000000000000000000e+00
1.004274467120181384e+03 0.000000000000000000e+00
1.004522811791383219e+03 0.000000000000000000e+00
1.004776054421768663e+03 0.000000000000000000e+00
1.005025306122449024e+03 0.000000000000000000e+00
1.005265306122449033e+03 0.000000000000000000e+00
1.005507301587301640e+03 0.000000000000000000e+00
1.005759455782312898e+03 0.000000000000000000e+00
1.006007256235827640e+03 0.000000000000000000e+00
1.006239274376417256e+03 0.000000000000000000e+00
1.006482539682539709e+03 0.000000000000000000e+00
1.006739229024943256e+03 0.000000000000000000e+00
1.006980498866213111e+03 0.000000000000000000e+00
1.007229206349206379e+03 0.000000000000000000e+00
1.007470113378684800e+03 0.000000000000000000e+00
1.007720634920634893e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.008203174603174602e+03 0.000000000000000000e+00
1.008444988662131550e+03 0.000000000000000000e+00
1.008704761904761881e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.010196643990929715e+03 0.000000000000000000e+00
1.010442448979591859e+03 0.000000000000000000e+00
1.010689705215419508e+03 0.000000000000000000e+00
1.010931882086167775e+03 0.000000000000000000e+00
1.011177142857142826e+03 0.000000000000000000e+00
1.011422040816326557e+03 0.000000000000000000e+00
1.011674557823129248e+03 0.000000000000000000e+00
1.011924897959183681e+03 0.000000000000000000e+00
1.012161632653061247e+03 0.000000000000000000e+00
1.012412879818594092e+03 0.000000000000000000e+00
1.012664852607709804e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.013151383219954596e+03 0.000000000000000000e+00
1.013391020408163286e+03 0.000000000000000000e+00
1.013646802721088420e+03 0.000000000000000000e+00
1.013886077097505677e+03 0.000000000000000000e+00
1.014134421768707512e+03 0.000000000000000000e+00
1.014373333333333335e+03 0.000000000000000000e+00
1.014625306122448933e+03 0.000000000000000000e+00
1.014865850340136035e+03 0.000000000000000000e+00
1.015110748299319766e+03 0.000000000000000000e+00
1.015355464852607724e+03 0.000000000000000000e+00
1.015605986394557817e+03 0.000000000000000000e+00
1.015853968253968219e+03 0.000000000000000000e+00
1.016095600907029507e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.016785668934240334e+03 0.000000000000000000e+00
1.017063038548000009e+03 0.000000000000000000e+00
1.017322267573696195e+03 0.000000000000000000e+00
1.017568616780045318e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.018048616780045336e+03 0.000000000000000000e+00
1.018294421768707480e+03 0.000000000000000000e+00
1.018551111111111140e+03 0.000000000000000000e+00
1.018790204081632623e+03 0.000000000000000000e+00
1.019027301587301622e+03 0.000000000000000000e+00
1.019264217687074847e+03 0.000000000000000000e+00
1.019519818594104322e+03 0.000000000000000000e+00
1.019759818594104331e+03 0.000000000000000000e+00
1.020007619047619073e+03 0.000000000000000000e+00
1.020257233560090754e+03 0.000000000000000000e+00
1.020513015873015888e+03 0.000000000000000000e+00
1.020749569160997680e+03 0.000000000000000000e+00
1.020989569160997689e+03 0.000000000000000000e+00
1.021230476190476224e+03 0.000000000000000000e+00
1.021484988662131514e+03 0.000000000000000000e+00
1.021732244897959163e+03 0.000000000000000000e+00
1.021964081632653006e+03 0.000000000000000000e+00
1.022217142857142903e+03 0.000000000000000000e+00
1.022471111111111099e+03 0.000000000000000000e+00
1.022704399092970561e+03 0.000000000000000000e+00
1.022951655328798211e+03 0.000000000000000000e+00
1.023205079365079314e+03 0.000000000000000000e+00
1.023448707482993200e+03 0.000000000000000000e+00
1.023693424036281158e+03 0.000000000000000000e+00
1.023930158730158723e+03 0.000000000000000000e+00
1.024189750566893508e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.024904671201814153e+03 0.000000000000000000e+00
1.025155555555555566e+03 0.000000000000000000e+00
1.025422222222222217e+03 0.000000000000000000e+00
1.025652244897959235e+03 0.000000000000000000e+00
1.025896054421768667e+03 0.000000000000000000e+00
1.026145668934240348e+03 0.000000000000000000e+00
1.026396734693877534e+03 0.000000000000000000e+00
1.026630022675736882e+03 0.000000000000000000e+00
1.026875646258503366e+03 0.000000000000000000e+00
1.027113832199546550e+03 0.000000000000000000e+00
1.027362539682539591e+03 0.000000000000000000e+00
1.027606167800453477e+03 0.000000000000000000e+00
1.027837823129251774e+03 0.000000000000000000e+00
1.028078004535147329e+03 0.000000000000000000e+00
1.028336507936508042e+03 0.000000000000000000e+00
1.028567256235827699e+03 0.000000000000000000e+00
1.028810702947845812e+03 0.000000000000000000e+00
1.029057052154194935e+03 0.000000000000000000e+00
1.029315736961451194e+03 0.000000000000000000e+00
1.029555011337868564e+03 0.000000000000000000e+00
1.029804988662131564e+03 0.000000000000000000e+00
1.030041179138321922e+03 0.000000000000000000e+00
1.030303310657596285e+03 0.000000000000000000e+00
1.030548027210884356e+03 0.000000000000000000e+00
1.030784761904761808e+03 0.000000000000000000e+00
1.031027120181405962e+03 0.000000000000000000e+00
1.031278004535147375e+03 0.000000000000000000e+00
1.031527619047619055e+03 0.000000000000000000e+00
1.031778684807256241e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.032241451247165514e+03 0.000000000000000000e+00
1.032493605442176886e+03 0.000000000000000000e+00
1.032726167800453595e+03 0.000000000000000000e+00
1.032976870748299234e+03 0.000000000000000000e+00
1.033238820861678050e+03 0.000000000000000000e+00
1.033471927437641625e+03 0.000000000000000000e+00
1.033713197278911593e+03 0.000000000000000000e+00
1.033965532879818511e+03 0.000000000000000000e+00
1.034216417233560151e+03 0.000000000000000000e+00
1.034447165532879808e+03 0.000000000000000000e+00
1.034692063492063426e+03 0.000000000000000000e+00
1.034928072562358238e+03 0.000000000000000000e+00
1.035184943310657673e+03 0.000000000000000000e+00
1.035424580498866135e+03 0.000000000000000000e+00
1.035675827664399094e+03 0.000000000000000000e+00
1.035915646258503330e+03 0.000000000000000000e+00
1.036179410430838971e+03 0.000000000000000000e+00
1.036418140589569248e+03 0.000000000000000000e+00
1.036663945578231278e+03 0.000000000000000000e+00
1.036905034013605473e+03 0.000000000000000000e+00
1.037157913832199483e+03 0.000000000000000000e+00
1.037407165532879844e+03 0.000000000000000000e+00
1.037648435374149585e+03 0.000000000000000000e+00
1.037889160997732461e+03 0.000000000000000000e+00
1.038144943310657709e+03 0.000000000000000000e+00
1.038383310657596439e+03 0.000000000000000000e+00
1.038628571428571377e+03 0.000000000000000000e+00
1.038869297052154252e+03 0.000000000000000000e+00
1.039128526077097604e+03 0.000000000000000000e+00
1.039370884353741531e+03 0.000000000000000000e+00
1.039616145124716468e+03 0.000000000000000000e+00
1.039859410430839034e+03 0.000000000000000000e+00
1.040112290249433045e+03 0.000000000000000000e+00
1.040348117913832311e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.040832471655328845e+03 0.000000000000000000e+00
1.041080816326530567e+03 0.000000000000000000e+00
1.041326802721088370e+03 0.000000000000000000e+00
1.041564807256235781e+03 0.000000000000000000e+00
1.041804444444444471e+03 0.000000000000000000e+00
1.042060589569161039e+03 0.000000000000000000e+00
1.042296054421768758e+03 0.000000000000000000e+00
1.042546938775510171e+03 0.000000000000000000e+00
1.042783673469387850e+03 0.000000000000000000e+00
1.043035283446712128e+03 0.000000000000000000e+00
1.043281088435374159e+03 0.000000000000000000e+00
1.043520362811791301e+03 0.000000000000000000e+00
1.043761451247165496e+03 0.000000000000000000e+00
1.043990204081632555e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.045009886621315218e+03 0.000000000000000000e+00
1.045254784580498836e+03 0.000000000000000000e+00
1.045486077097505586e+03 0.000000000000000000e+00
1.045735873015873040e+03 0.000000000000000000e+00
1.045992199546485153e+03 0.000000000000000000e+00
1.046226213151927368e+03 0.000000000000000000e+00
1.046472018140589626e+03 0.000000000000000000e+00
1.046716009070294831e+03 0.000000000000000000e+00
1.046969433106575934e+03 0.000000000000000000e+00
1.047207437641723345e+03 0.000000000000000000e+00
1.047436371882086178e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.047915827664399103e+03 0.000000000000000000e+00
1.048179047619047651e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.048667936507936474e+03 0.000000000000000000e+00
1.048914285714285825e+03 0.000000000000000000e+00
1.049144852607709709e+03 0.000000000000000000e+00
1.049390294784580419e+03 0.000000000000000000e+00
1.049626485260771005e+03 0.000000000000000000e+00
1.049872653061224582e+03 0.000000000000000000e+00
1.050113015873015911e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.050616235827664468e+03 0.000000000000000000e+00
1.050860770975056766e+03 0.000000000000000000e+00
1.051105124716553291e+03 0.000000000000000000e+00
1.051342222222222290e+03 0.000000000000000000e+00
1.051591655328798197e+03 0.000000000000000000e+00
1.051839637188208599e+03 0.000000000000000000e+00
1.052080725623582794e+03 0.000000000000000000e+00
1.052327074829931917e+03 0.000000000000000000e+00
1.052576145124716504e+03 0.000000000000000000e+00
1.052816870748299380e+03 0.000000000000000000e+00
1.053065396825396874e+03 0.000000000000000000e+00
1.053305034013605336e+03 0.000000000000000000e+00
1.053551020408163367e+03 0.000000000000000000e+00
1.053804625850340244e+03 0.000000000000000000e+00
1.054052607709750646e+03 0.000000000000000000e+00
1.054296780045351397e+03 0.000000000000000000e+00
1.054549659863945635e+03 0.000000000000000000e+00
1.054806893424036389e+03 0.000000000000000000e+00
1.055041995464852562e+03 0.000000000000000000e+00
1.055283628117913850e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.056497777777777856e+03 0.000000000000000000e+00
1.056747755102040855e+03 0.000000000000000000e+00
1.056982675736961482e+03 0.000000000000000000e+00
1.057232653061224482e+03 0.000000000000000000e+00
1.057485351473922947e+03 0.000000000000000000e+00
1.057730793650793657e+03 0.000000000000000000e+00
1.057978049886621420e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.058485079365079400e+03 0.000000000000000000e+00
1.058742131519274380e+03 0.000000000000000000e+00
1.058977777777777874e+03 0.000000000000000000e+00
1.059231746031746070e+03 0.000000000000000000e+00
1.059477369614512554e+03 0.000000000000000000e+00
1.059717369614512563e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.060216417233560151e+03 0.000000000000000000e+00
1.060470929705215440e+03 0.000000000000000000e+00
1.060723083900226811e+03 0.000000000000000000e+00
1.060955283446711974e+03 0.000000000000000000e+00
1.061208526077097531e+03 0.000000000000000000e+00
1.061454512471655335e+03 0.000000000000000000e+00
1.061709206349206397e+03 0.000000000000000000e+00
1.061954829931972881e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.063170793650793712e+03 0.000000000000000000e+00
1.063421496598639351e+03 0.000000000000000000e+00
1.063670022675737073e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.066622222222222263e+03 0.000000000000000000e+00
1.066852789115646146e+03 0.000000000000000000e+00
1.067120725623582757e+03 0.000000000000000000e+00
1.067366530612244787e+03 0.000000000000000000e+00
1.067625578231292593e+03 0.000000000000000000e+00
1.067866848072562334e+03 0.000000000000000000e+00
1.068135691609977357e+03 0.000000000000000000e+00
1.068381859410430934e+03 0.000000000000000000e+00
1.068642176870748244e+03 0.000000000000000000e+00
1.068874739229024954e+03 0.000000000000000000e+00
1.069132698412698346e+03 0.000000000000000000e+00
1.069392290249433017e+03 0.000000000000000000e+00
1.069638820861677914e+03 0.000000000000000000e+00
1.069880816326530521e+03 0.000000000000000000e+00
1.070113922902494323e+03 0.000000000000000000e+00
1.070378412698412603e+03 0.000000000000000000e+00
1.070643628117913750e+03 0.000000000000000000e+00
1.070886530612244997e+03 0.000000000000000000e+00
1.071141405895691605e+03 0.000000000000000000e+00
1.071399546485260771e+03 0.000000000000000000e+00
1.071644263038548843e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.072132244897959254e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.072660317460317401e+03 0.000000000000000000e+00
1.072898321995464812e+03 0.000000000000000000e+00
1.073143945578231296e+03 0.000000000000000000e+00
1.073391201814059059e+03 0.000000000000000000e+00
1.073646258503401441e+03 0.000000000000000000e+00
1.073884988662131491e+03 0.000000000000000000e+00
1.074147120181405853e+03 0.000000000000000000e+00
1.074388390022675821e+03 0.000000000000000000e+00
1.074646712018140533e+03 0.000000000000000000e+00
1.074889070294784688e+03 0.000000000000000000e+00
1.075145396825396801e+03 0.000000000000000000e+00
1.075404263038548834e+03 0.000000000000000000e+00
1.075649342403628225e+03 0.000000000000000000e+00
1.075899863945578318e+03 0.000000000000000000e+00
1.076138956916099687e+03 0.000000000000000000e+00
1.076395283446712028e+03 0.000000000000000000e+00
1.076637641723355955e+03 0.000000000000000000e+00
1.076883083900226666e+03 0.000000000000000000e+00
1.077122539682539582e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.077626848072562325e+03 0.000000000000000000e+00
1.077873560090702995e+03 0.000000000000000000e+00
1.078124263038548861e+03 0.000000000000000000e+00
1.078382766439909346e+03 0.000000000000000000e+00
1.078638004535147502e+03 0.000000000000000000e+00
1.078893786848072523e+03 0.000000000000000000e+00
1.079140861678004512e+03 0.000000000000000000e+00
1.079382675736961346e+03 0.000000000000000000e+00
1.079641179138322059e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.080123174603174675e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.081645351473922801e+03 0.000000000000000000e+00
1.081900045351473864e+03 0.000000000000000000e+00
1.082149297052154225e+03 0.000000000000000000e+00
1.082396009070294895e+03 0.000000000000000000e+00
1.082650340136054410e+03 0.000000000000000000e+00
1.082900498866213184e+03 0.000000000000000000e+00
1.083148480725623585e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.083650975056689276e+03 0.000000000000000000e+00
1.083897505668934173e+03 0.000000000000000000e+00
1.084152562358276555e+03 0.000000000000000000e+00
1.084405079365079473e+03 0.000000000000000000e+00
1.084657596371882164e+03 0.000000000000000000e+00
1.084898321995464812e+03 0.000000000000000000e+00
1.085152471655328782e+03 0.000000000000000000e+00
1.085402448979591782e+03 0.000000000000000000e+00
1.085650793650793730e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.086651609977324370e+03 0.000000000000000000e+00
1.086903038548752875e+03 0.000000000000000000e+00
1.087157913832199483e+03 0.000000000000000000e+00
1.087405714285714339e+03 0.000000000000000000e+00
1.087658049886621257e+03 0.000000000000000000e+00
1.087915646258503330e+03 0.000000000000000000e+00
1.088168888888888887e+03 0.000000000000000000e+00
1.088407256235827617e+03 0.000000000000000000e+00
1.088669931972789072e+03 0.000000000000000000e+00
1.088920634920634939e+03 0.000000000000000000e+00
1.089168979591836660e+03 0.000000000000000000e+00
1.089432199546485208e+03 0.000000000000000000e+00
1.089676734693877506e+03 0.000000000000000000e+00
1.089921632653061124e+03 0.000000000000000000e+00
1.090172698412698310e+03 0.000000000000000000e+00
1.090408888888888896e+03 0.000000000000000000e+00
1.090664308390022597e+03 0.000000000000000000e+00
1.090912653061224546e+03 0.000000000000000000e+00
1.091166621315192742e+03 0.000000000000000000e+00
1.091416961451247062e+03 0.000000000000000000e+00
1.091668571428571340e+03 0.000000000000000000e+00
1.091917278911564608e+03 0.000000000000000000e+00
1.092181405895691569e+03 0.000000000000000000e+00
1.092418684807256341e+03 0.000000000000000000e+00
1.092668843537414887e+03 0.000000000000000000e+00
1.092905578231292566e+03 0.000000000000000000e+00
1.093154467120181380e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.093644081632653069e+03 0.000000000000000000e+00
1.093896961451247080e+03 0.000000000000000000e+00
1.094143129251700657e+03 0.000000000000000000e+00
1.094404716553287926e+03 0.000000000000000000e+00
1.094641269841269832e+03 0.000000000000000000e+00
1.094905215419501246e+03 0.000000000000000000e+00
1.095154829931972699e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.096382766439909346e+03 0.000000000000000000e+00
1.096658140589569257e+03 0.000000000000000000e+00
1.096885804988662130e+03 0.000000000000000000e+00
1.097132879818594120e+03 0.000000000000000000e+00
1.097382675736961346e+03 0.000000000000000000e+00
1.097625759637188139e+03 0.000000000000000000e+00
1.097868662131519386e+03 0.000000000000000000e+00
1.098127346938775418e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.098616598639455788e+03 0.000000000000000000e+00
1.098863310657596458e+03 0.000000000000000000e+00
1.099116371882086241e+03 0.000000000000000000e+00
1.099365986394557922e+03 0.000000000000000000e+00
1.099616507936508015e+03 0.000000000000000000e+00
1.099855419501133838e+03 0.000000000000000000e+00
1.100117006802721107e+03 0.000000000000000000e+00
1.100349387755102043e+03 0.000000000000000000e+00
1.100603356009070239e+03 0.000000000000000000e+00
1.100850068027210909e+03 0.000000000000000000e+00
1.101100589569161002e+03 0.000000000000000000e+00
1.101350748299319775e+03 0.000000000000000000e+00
1.101602539682539600e+03 0.000000000000000000e+00
1.101845079365079300e+03 0.000000000000000000e+00
1.102103219954648466e+03 0.000000000000000000e+00
1.102352108843537508e+03 0.000000000000000000e+00
1.102602448979591827e+03 0.000000000000000000e+00
1.102844988662131527e+03 0.000000000000000000e+00
1.103098231292517085e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.104100861678004549e+03 0.000000000000000000e+00
1.104351020408163322e+03 0.000000000000000000e+00
1.104605532879818611e+03 0.000000000000000000e+00
1.104849160997732497e+03 0.000000000000000000e+00
1.105095691609977393e+03 0.000000000000000000e+00
1.105347301587301672e+03 0.000000000000000000e+00
1.105594013605442115e+03 0.000000000000000000e+00
1.105841088435374104e+03 0.000000000000000000e+00
1.106093786848072568e+03 0.000000000000000000e+00
1.106343945578231342e+03 0.000000000000000000e+00
1.106594829931972754e+03 0.000000000000000000e+00
1.106837732426303774e+03 0.000000000000000000e+00
1.107088798185940959e+03 0.000000000000000000e+00
1.107341678004535197e+03 0.000000000000000000e+00
1.107596734693877579e+03 0.000000000000000000e+00
1.107842176870748290e+03 0.000000000000000000e+00
1.108106666666666570e+03 0.000000000000000000e+00
1.108346848072562352e+03 0.000000000000000000e+00
1.108601723356008961e+03 0.000000000000000000e+00
1.108838458049886640e+03 0.000000000000000000e+00
1.109092789115646156e+03 0.000000000000000000e+00
1.109351111111111095e+03 0.000000000000000000e+00
1.109595102040816300e+03 0.000000000000000000e+00
1.109842721088435383e+03 0.000000000000000000e+00
1.110094149659863888e+03 0.000000000000000000e+00
1.110329795918367381e+03 0.000000000000000000e+00
1.110588117913832093e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.112586485260771042e+03 0.000000000000000000e+00
1.112830476190476247e+03 0.000000000000000000e+00
1.113069387755102071e+03 0.000000000000000000e+00
1.113329160997732515e+03 0.000000000000000000e+00
1.113566439909297060e+03 0.000000000000000000e+00
1.113806802721088388e+03 0.000000000000000000e+00
1.114054965986394564e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.114553287981859512e+03 0.000000000000000000e+00
1.114799637188208635e+03 0.000000000000000000e+00
1.115040362811791283e+03 0.000000000000000000e+00
1.115296870748299398e+03 0.000000000000000000e+00
1.115543401360544294e+03 0.000000000000000000e+00
1.115786666666666633e+03 0.000000000000000000e+00
1.116042267573696108e+03 0.000000000000000000e+00
1.116287891156462592e+03 0.000000000000000000e+00
1.116536961451247180e+03 0.000000000000000000e+00
1.116777687074829828e+03 0.000000000000000000e+00
1.117016235827664332e+03 0.000000000000000000e+00
1.117275102040816364e+03 0.000000000000000000e+00
1.117520181405895755e+03 0.000000000000000000e+00
1.117766893424036198e+03 0.000000000000000000e+00
1.118015419501133692e+03 0.000000000000000000e+00
1.118254331065759743e+03 0.000000000000000000e+00
1.118518276643990930e+03 0.000000000000000000e+00
1.118770793650793621e+03 0.000000000000000000e+00
1.119015873015873012e+03 0.000000000000000000e+00
1.119272380952380900e+03 0.000000000000000000e+00
1.119530340136054519e+03 0.000000000000000000e+00
1.119777414965986281e+03 0.000000000000000000e+00
1.120021768707483034e+03 0.000000000000000000e+00
1.120268480725623476e+03 0.000000000000000000e+00
1.120524444444444498e+03 0.000000000000000000e+00
1.120775147392290137e+03 0.000000000000000000e+00
1.121013696145124641e+03 0.000000000000000000e+00
1.121276916099773189e+03 0.000000000000000000e+00
1.121511655328798270e+03 0.000000000000000000e+00
1.121753832199546423e+03 0.000000000000000000e+00
1.122002539682539691e+03 0.000000000000000000e+00
1.122240907029478421e+03 0.000000000000000000e+00
1.122497777777777856e+03 0.000000000000000000e+00
1.122742494331065700e+03 0.000000000000000000e+00
1.122985396825396720e+03 0.000000000000000000e+00
1.123234648526077081e+03 0.000000000000000000e+00
1.123479909297052245e+03 0.000000000000000000e+00
1.123720634920634893e+03 0.000000000000000000e+00
1.123972244897959172e+03 0.000000000000000000e+00
1.124214240362811779e+03 0.000000000000000000e+00
1.124468390022675749e+03 0.000000000000000000e+00
1.124698775510204086e+03 0.000000000000000000e+00
1.124956734693877479e+03 0.000000000000000000e+00
1.125204897959183654e+03 0.000000000000000000e+00
1.125450521541950138e+03 0.000000000000000000e+00
1.125679818594104290e+03 0.000000000000000000e+00
1.125914195011337824e+03 0.000000000000000000e+00
1.126168344671201794e+03 0.000000000000000000e+00
1.126410340136054401e+03 0.000000000000000000e+00
1.126658684807256122e+03 0.000000000000000000e+00
1.126885260770975037e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.128126077097505686e+03 0.000000000000000000e+00
1.128393832199546523e+03 0.000000000000000000e+00
1.128628934240362923e+03 0.000000000000000000e+00
1.128875464852607820e+03 0.000000000000000000e+00
1.129124897959183727e+03 0.000000000000000000e+00
1.129362721088435364e+03 0.000000000000000000e+00
1.129606167800453477e+03 0.000000000000000000e+00
1.129859591836734580e+03 0.000000000000000000e+00
1.130098684807256177e+03 0.000000000000000000e+00
1.130342857142857156e+03 0.000000000000000000e+00
1.130586848072562361e+03 0.000000000000000000e+00
1.130828843537414969e+03 0.000000000000000000e+00
1.131079183673469288e+03 0.000000000000000000e+00
1.131317913832199565e+03 0.000000000000000000e+00
1.131570249433106483e+03 0.000000000000000000e+00
1.131824036281179133e+03 0.000000000000000000e+00
1.132060589569161039e+03 0.000000000000000000e+00
1.132314376417233461e+03 0.000000000000000000e+00
1.132552018140589553e+03 0.000000000000000000e+00
1.132792925170067974e+03 0.000000000000000000e+00
1.133040362811791283e+03 0.000000000000000000e+00
1.133287981859410365e+03 0.000000000000000000e+00
1.133539773242630417e+03 0.000000000000000000e+00
1.133788117913832139e+03 0.000000000000000000e+00
1.134023582766439858e+03 0.000000000000000000e+00
1.134281541950113478e+03 0.000000000000000000e+00
1.134522811791383219e+03 0.000000000000000000e+00
1.134770249433106528e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.135747845804988629e+03 0.000000000000000000e+00
1.135998367346938721e+03 0.000000000000000000e+00
1.136247256235827763e+03 0.000000000000000000e+00
1.136484172335600988e+03 0.000000000000000000e+00
1.136731972789115616e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.137225759637188276e+03 0.000000000000000000e+00
1.137480272108843565e+03 0.000000000000000000e+00
1.137726621315192688e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.138219501133786935e+03 0.000000000000000000e+00
1.138462766439909274e+03 0.000000000000000000e+00
1.138713650793650686e+03 0.000000000000000000e+00
1.138964535147392326e+03 0.000000000000000000e+00
1.139213605442176913e+03 0.000000000000000000e+00
1.139460498866213129e+03 0.000000000000000000e+00
1.139713197278911593e+03 0.000000000000000000e+00
1.139960090702947809e+03 0.000000000000000000e+00
1.140210430839002356e+03 0.000000000000000000e+00
1.140452607709750509e+03 0.000000000000000000e+00
1.140693151927437611e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.141185850340136085e+03 0.000000000000000000e+00
1.141432199546485208e+03 0.000000000000000000e+00
1.141662947845805093e+03 0.000000000000000000e+00
1.141925079365079455e+03 0.000000000000000000e+00
1.142172698412698310e+03 0.000000000000000000e+00
1.142425578231292548e+03 0.000000000000000000e+00
1.142659047619047669e+03 0.000000000000000000e+00
1.142924807256235908e+03 0.000000000000000000e+00
1.143170430839002165e+03 0.000000000000000000e+00
1.143409160997732442e+03 0.000000000000000000e+00
1.143638458049886594e+03 0.000000000000000000e+00
1.143878820861677923e+03 0.000000000000000000e+00
1.144151292517006823e+03 0.000000000000000000e+00
1.144391111111111059e+03 0.000000000000000000e+00
1.144637641723355955e+03 0.000000000000000000e+00
1.144891247165532832e+03 0.000000000000000000e+00
1.145131609977324160e+03 0.000000000000000000e+00
1.145367256235827654e+03 0.000000000000000000e+00
1.145633741496598532e+03 0.000000000000000000e+00
1.145870839002267530e+03 0.000000000000000000e+00
1.146119909297052118e+03 0.000000000000000000e+00
1.146357913832199529e+03 0.000000000000000000e+00
1.146607528344671209e+03 0.000000000000000000e+00
1.146869841269841345e+03 0.000000000000000000e+00
1.147113106575963684e+03 0.000000000000000000e+00
1.147356190476190477e+03 0.000000000000000000e+00
1.147622131519274490e+03 0.000000000000000000e+00
1.147856870748299343e+03 0.000000000000000000e+00
1.148115918367346922e+03 0.000000000000000000e+00
1.148349750566893363e+03 0.000000000000000000e+00
1.148607165532879890e+03 0.000000000000000000e+00
1.148857324263038436e+03 0.000000000000000000e+00
1.149101133786848095e+03 0.000000000000000000e+00
1.149341496598639424e+03 0.000000000000000000e+00
1.149592925170067929e+03 0.000000000000000000e+00
1.149835646258503402e+03 0.000000000000000000e+00
1.150095238095238074e+03 0.000000000000000000e+00
1.150350476190476229e+03 0.000000000000000000e+00
1.150605895691609931e+03 0.000000000000000000e+00
1.150850612244898002e+03 0.000000000000000000e+00
1.151103129251700693e+03 0.000000000000000000e+00
1.151354557823129198e+03 0.000000000000000000e+00
1.151597278911564672e+03 0.000000000000000000e+00
1.151843809523809568e+03 0.000000000000000000e+00
1.152093968253968342e+03 0.000000000000000000e+00
1.152341043083900331e+03 0.000000000000000000e+00
1.152586122448979495e+03 0.000000000000000000e+00
1.152838095238095320e+03 0.000000000000000000e+00
1.153085895691609949e+03 0.000000000000000000e+00
1.153331700680272206e+03 0.000000000000000000e+00
1.153585306122449083e+03 0.000000000000000000e+00
1.153820045351473937e+03 0.000000000000000000e+00
1.154084897959183763e+03 0.000000000000000000e+00
1.154322176870748308e+03 0.000000000000000000e+00
1.154577233560090690e+03 0.000000000000000000e+00
1.154827936507936556e+03 0.000000000000000000e+00
1.155081904761904752e+03 0.000000000000000000e+00
1.155316281179138286e+03 0.000000000000000000e+00
1.155581315192743659e+03 0.000000000000000000e+00
1.155816780045351379e+03 0.000000000000000000e+00
1.156069659863945617e+03 0.000000000000000000e+00
1.156309478458049853e+03 0.000000000000000000e+00
1.156556916099773161e+03 0.000000000000000000e+00
1.156813424036281276e+03 0.000000000000000000e+00
1.157058866213151987e+03 0.000000000000000000e+00
1.157301950113378780e+03 0.000000000000000000e+00
1.157562086167800544e+03 0.000000000000000000e+00
1.157802448979591873e+03 0.000000000000000000e+00
1.158053877551020378e+03 0.000000000000000000e+00
1.158300770975056594e+03 0.000000000000000000e+00
1.158555283446712110e+03 0.000000000000000000e+00
1.158798367346938676e+03 0.000000000000000000e+00
1.159055600907029429e+03 0.000000000000000000e+00
1.159288888888888778e+03 0.000000000000000000e+00
1.159539591836734644e+03 0.000000000000000000e+00
1.159786848072562407e+03 0.000000000000000000e+00
1.160044988662131573e+03 0.000000000000000000e+00
1.160279909297052200e+03 0.000000000000000000e+00
1.160524807256235817e+03 0.000000000000000000e+00
1.160773151927437539e+03 0.000000000000000000e+00
1.161023673469387859e+03 0.000000000000000000e+00
1.161258412698412712e+03 0.000000000000000000e+00
1.161508027210884393e+03 0.000000000000000000e+00
1.161753832199546423e+03 0.000000000000000000e+00
1.162014331065759734e+03 0.000000000000000000e+00
1.162252698412698464e+03 0.000000000000000000e+00
1.162501587301587278e+03 0.000000000000000000e+00
1.162754648526077062e+03 0.000000000000000000e+00
1.162999727891156454e+03 0.000000000000000000e+00
1.163240816326530648e+03 0.000000000000000000e+00
1.163506575963718888e+03 0.000000000000000000e+00
1.163737868480725638e+03 0.000000000000000000e+00
1.163987482993197318e+03 0.000000000000000000e+00
1.164226938775510234e+03 0.000000000000000000e+00
1.164477641723356101e+03 0.000000000000000000e+00
1.164735238095238174e+03 0.000000000000000000e+00
1.164969433106575934e+03 0.000000000000000000e+00
1.165207981859410438e+03 0.000000000000000000e+00
1.165461950113378634e+03 0.000000000000000000e+00
1.165697414965986354e+03 0.000000000000000000e+00
1.165953560090702922e+03 0.000000000000000000e+00
1.166200453514739138e+03 0.000000000000000000e+00
1.166452607709750509e+03 0.000000000000000000e+00
1.166703129251700602e+03 0.000000000000000000e+00
1.166956553287981933e+03 0.000000000000000000e+00
1.167198367346938767e+03 0.000000000000000000e+00
1.167442539682539746e+03 0.000000000000000000e+00
1.167684353741496579e+03 0.000000000000000000e+00
1.167933605442176940e+03 0.000000000000000000e+00
1.168174875283446681e+03 0.000000000000000000e+00
1.168423038548752857e+03 0.000000000000000000e+00
1.168670294784580392e+03 0.000000000000000000e+00
1.168919727891156526e+03 0.000000000000000000e+00
1.169160272108843628e+03 0.000000000000000000e+00
1.169421133786848031e+03 0.000000000000000000e+00
1.169653333333333421e+03 0.000000000000000000e+00
1.169912380952381000e+03 0.000000000000000000e+00
1.170151655328798142e+03 0.000000000000000000e+00
1.170393832199546523e+03 0.000000000000000000e+00
1.170646712018140533e+03 0.000000000000000000e+00
1.170890702947845739e+03 0.000000000000000000e+00
1.171135963718820904e+03 0.000000000000000000e+00
1.171384489795918398e+03 0.000000000000000000e+00
1.171634467120181398e+03 0.000000000000000000e+00
1.171883537414965986e+03 0.000000000000000000e+00
1.172128616780045377e+03 0.000000000000000000e+00
1.172368979591836705e+03 0.000000000000000000e+00
1.172617324263038654e+03 0.000000000000000000e+00
1.172860589569160993e+03 0.000000000000000000e+00
1.173102222222222281e+03 0.000000000000000000e+00
1.173348934240362723e+03 0.000000000000000000e+00
1.173603628117913786e+03 0.000000000000000000e+00
1.173827120181405917e+03 0.000000000000000000e+00
1.174094149659863888e+03 0.000000000000000000e+00
1.174343401360544249e+03 0.000000000000000000e+00
1.174592653061224382e+03 0.000000000000000000e+00
1.174835918367346949e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.175328979591836742e+03 0.000000000000000000e+00
1.175564081632653142e+03 0.000000000000000000e+00
1.175825850340135958e+03 0.000000000000000000e+00
1.176069115646258524e+03 0.000000000000000000e+00
1.176318548752834431e+03 0.000000000000000000e+00
1.176567437641723245e+03 0.000000000000000000e+00
1.176815963718820967e+03 0.000000000000000000e+00
1.177046712018140624e+03 0.000000000000000000e+00
1.177288707482993232e+03 0.000000000000000000e+00
1.177532698412698437e+03 0.000000000000000000e+00
1.177790113378684737e+03 0.000000000000000000e+00
1.178028843537415014e+03 0.000000000000000000e+00
1.178286984126984180e+03 0.000000000000000000e+00
1.178537142857142953e+03 0.000000000000000000e+00
1.178783673469387850e+03 0.000000000000000000e+00
1.179023854875283405e+03 0.000000000000000000e+00
1.179282902494330983e+03 0.000000000000000000e+00
1.179523628117913859e+03 0.000000000000000000e+00
1.179773242630385539e+03 0.000000000000000000e+00
1.180009977324262991e+03 0.000000000000000000e+00
1.180262494331065682e+03 0.000000000000000000e+00
1.180515011337868373e+03 0.000000000000000000e+00
1.180762448979591909e+03 0.000000000000000000e+00
1.181000453514739320e+03 0.000000000000000000e+00
1.181254603174603062e+03 0.000000000000000000e+00
1.181507482993197300e+03 0.000000000000000000e+00
1.181752199546485372e+03 0.000000000000000000e+00
1.181999637188208681e+03 0.000000000000000000e+00
1.182245260770975165e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.182727800453514647e+03 0.000000000000000000e+00
1.182974149659863997e+03 0.000000000000000000e+00
1.183226122448979595e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.184204988662131427e+03 0.000000000000000000e+00
1.184453333333333376e+03 0.000000000000000000e+00
1.184696598639455715e+03 0.000000000000000000e+00
1.184940770975056694e+03 0.000000000000000000e+00
1.185188752834467095e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.186649614512471544e+03 0.000000000000000000e+00
1.186888526077097595e+03 0.000000000000000000e+00
1.187145578231292575e+03 0.000000000000000000e+00
1.187387392290249409e+03 0.000000000000000000e+00
1.187635374149659810e+03 0.000000000000000000e+00
1.187877551020408191e+03 0.000000000000000000e+00
1.188122811791383128e+03 0.000000000000000000e+00
1.188366077097505695e+03 0.000000000000000000e+00
1.188602267573696054e+03 0.000000000000000000e+00
1.188850612244898002e+03 0.000000000000000000e+00
1.189078639455782422e+03 0.000000000000000000e+00
1.189334421768707443e+03 0.000000000000000000e+00
1.189581859410430752e+03 0.000000000000000000e+00
1.189822947845804947e+03 0.000000000000000000e+00
1.190068571428571431e+03 0.000000000000000000e+00
1.190315102040816328e+03 0.000000000000000000e+00
1.190566893424036380e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.191058684807256213e+03 0.000000000000000000e+00
1.191311564625850451e+03 0.000000000000000000e+00
1.191555736961451203e+03 0.000000000000000000e+00
1.191794648526077026e+03 0.000000000000000000e+00
1.192038458049886685e+03 0.000000000000000000e+00
1.192288253968253912e+03 0.000000000000000000e+00
1.192524263038548725e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.193002448979591918e+03 0.000000000000000000e+00
1.193238639455782277e+03 0.000000000000000000e+00
1.193505124716553382e+03 0.000000000000000000e+00
1.193748390022675721e+03 0.000000000000000000e+00
1.193994013605442206e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.194960907029478449e+03 0.000000000000000000e+00
1.195211791383219861e+03 0.000000000000000000e+00
1.195459954648526036e+03 0.000000000000000000e+00
1.195695419501133756e+03 0.000000000000000000e+00
1.195940861678004467e+03 0.000000000000000000e+00
1.196189750566893508e+03 0.000000000000000000e+00
1.196428117913832239e+03 0.000000000000000000e+00
1.196669206349206434e+03 0.000000000000000000e+00
1.196902857142857101e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.197918548752834567e+03 0.000000000000000000e+00
1.198165804988662103e+03 0.000000000000000000e+00
1.198411247165532814e+03 0.000000000000000000e+00
1.198643083900226657e+03 0.000000000000000000e+00
1.198893061224489884e+03 0.000000000000000000e+00
1.199143401360544203e+03 0.000000000000000000e+00
1.199382312925170027e+03 0.000000000000000000e+00
1.199628299319727830e+03 0.000000000000000000e+00
1.199875192743764273e+03 0.000000000000000000e+00
1.200129160996999872e+03 0.000000000000000000e+00
1.200364807256235736e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.201851065759637095e+03 0.000000000000000000e+00
1.202110476190476220e+03 0.000000000000000000e+00
1.202342494331065836e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.203324807256235772e+03 0.000000000000000000e+00
1.203560997732426358e+03 0.000000000000000000e+00
1.203813151927437730e+03 0.000000000000000000e+00
1.204062403628117863e+03 0.000000000000000000e+00
1.204299319727891088e+03 0.000000000000000000e+00
1.204546031746031758e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.209137414965986409e+03 0.000000000000000000e+00
1.209394648526077162e+03 0.000000000000000000e+00
1.209634648526077171e+03 0.000000000000000000e+00
1.209895691609977348e+03 0.000000000000000000e+00
1.210129342403628016e+03 0.000000000000000000e+00
1.210358639455782395e+03 0.000000000000000000e+00
1.210600816326530548e+03 0.000000000000000000e+00
1.210854058956916106e+03 0.000000000000000000e+00
1.211096235827664486e+03 0.000000000000000000e+00
1.211340408163265238e+03 0.000000000000000000e+00
1.211579863945578154e+03 0.000000000000000000e+00
1.211822040816326535e+03 0.000000000000000000e+00
1.212056054421768749e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.212536961451247180e+03 0.000000000000000000e+00
1.212799999999999955e+03 0.000000000000000000e+00
1.213045260770975119e+03 0.000000000000000000e+00
1.213289070294784551e+03 0.000000000000000000e+00
1.213537233560090726e+03 0.000000000000000000e+00
1.213788117913832139e+03 0.000000000000000000e+00
1.214026485260770869e+03 0.000000000000000000e+00
1.214268662131519250e+03 0.000000000000000000e+00
1.214499591836734680e+03 0.000000000000000000e+00
1.214759909297052218e+03 0.000000000000000000e+00
1.214996099773242577e+03 0.000000000000000000e+00
1.215243174603174566e+03 0.000000000000000000e+00
1.215488072562358184e+03 0.000000000000000000e+00
1.215738231292516957e+03 0.000000000000000000e+00
1.215971156462584986e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.216429931972789063e+03 0.000000000000000000e+00
1.216705850340136067e+03 0.000000000000000000e+00
1.216952743764172283e+03 0.000000000000000000e+00
1.217208344671201758e+03 0.000000000000000000e+00
1.217453424036281149e+03 0.000000000000000000e+00
1.217708299319727985e+03 0.000000000000000000e+00
1.217934331065759579e+03 0.000000000000000000e+00
1.218176326530612187e+03 0.000000000000000000e+00
1.218422675736961537e+03 0.000000000000000000e+00
1.218665578231292557e+03 0.000000000000000000e+00
1.218912108843537453e+03 0.000000000000000000e+00
1.219159365079364989e+03 0.000000000000000000e+00
1.219401360544217596e+03 0.000000000000000000e+00
1.219661133786848040e+03 0.000000000000000000e+00
1.219901496598639369e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.220374784580498954e+03 0.000000000000000000e+00
1.220642358276644018e+03 0.000000000000000000e+00
1.220890884353741512e+03 0.000000000000000000e+00
1.221134875283446718e+03 0.000000000000000000e+00
1.221379410430839016e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.222087981859410320e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.222584126984126897e+03 0.000000000000000000e+00
1.222834104308390124e+03 0.000000000000000000e+00
1.223065578231292420e+03 0.000000000000000000e+00
1.223304126984126924e+03 0.000000000000000000e+00
1.223550657596371821e+03 0.000000000000000000e+00
1.223783582766439849e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.224531882086167798e+03 0.000000000000000000e+00
1.224765532878999920e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.225754557823129289e+03 0.000000000000000000e+00
1.225983310657596348e+03 0.000000000000000000e+00
1.226224036281179224e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.226721088435374213e+03 0.000000000000000000e+00
1.226965442176870738e+03 0.000000000000000000e+00
1.227215056689342418e+03 0.000000000000000000e+00
1.227470113378684800e+03 0.000000000000000000e+00
1.227701587301587324e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.228168707482993113e+03 0.000000000000000000e+00
1.228442993197278838e+03 0.000000000000000000e+00
1.228676281179138414e+03 0.000000000000000000e+00
1.228933696145124713e+03 0.000000000000000000e+00
1.229174240362811815e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.229897324263038627e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.230383129251700666e+03 0.000000000000000000e+00
1.230628208616780057e+03 0.000000000000000000e+00
1.230867845804988747e+03 0.000000000000000000e+00
1.231112380952381045e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.232576507936507824e+03 0.000000000000000000e+00
1.232814331065759688e+03 0.000000000000000000e+00
1.233062312925170090e+03 0.000000000000000000e+00
1.233311383219954678e+03 0.000000000000000000e+00
1.233560816326530585e+03 0.000000000000000000e+00
1.233811156461999872e+03 1.000000000000000000e+00
1.234059319727891079e+03 0.000000000000000000e+00
1.234300952380952367e+03 0.000000000000000000e+00
1.234554376417233470e+03 0.000000000000000000e+00
1.234779138321000119e+03 1.000000000000000000e+00
1.235034557823000114e+03 1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.238827936507936556e+03 0.000000000000000000e+00
1.239076825396825370e+03 0.000000000000000000e+00
1.239326439909297051e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.241288707482993232e+03 0.000000000000000000e+00
1.241529070294784560e+03 0.000000000000000000e+00
1.241791564625850242e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.242783492063492076e+03 0.000000000000000000e+00
1.243025850340136003e+03 0.000000000000000000e+00
1.243277278911564736e+03 0.000000000000000000e+00
1.243525804988662230e+03 0.000000000000000000e+00
1.243781768707483025e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.244274648526077044e+03 0.000000000000000000e+00
1.244506666666666661e+03 0.000000000000000000e+00
1.244767709750566837e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.246263401360544322e+03 0.000000000000000000e+00
1.246487256235827772e+03 0.000000000000000000e+00
1.246737052154194998e+03 0.000000000000000000e+00
1.246981224488999942e+03 1.000000000000000000e+00
1.247230839002000039e+03 1.000000000000000000e+00
1.247477551019999964e+03 1.000000000000000000e+00
1.247719909296999958e+03 1.000000000000000000e+00
1.247957913832000031e+03 1.000000000000000000e+00
1.248206077096999934e+03 1.000000000000000000e+00
1.248444081632000007e+03 1.000000000000000000e+00
1.248702403627999956e+03 1.000000000000000000e+00
1.248947664398999905e+03 1.000000000000000000e+00
1.249201632652999933e+03 1.000000000000000000e+00
1.249441088434999983e+03 1.000000000000000000e+00
1.249688888888888869e+03 0.000000000000000000e+00
1.249931428571428569e+03 0.000000000000000000e+00
1.250186485260770951e+03 0.000000000000000000e+00
1.250425034012999959e+03 1.000000000000000000e+00
1.250679002266999987e+03 1.000000000000000000e+00
1.250932970521000016e+03 1.000000000000000000e+00
1.251184036281000090e+03 1.000000000000000000e+00
1.251430748299000015e+03 1.000000000000000000e+00
1.251680362811000123e+03 1.000000000000000000e+00
1.251921269841000139e+03 1.000000000000000000e+00
1.252165079365079464e+03 0.000000000000000000e+00
1.252400725623582730e+03 0.000000000000000000e+00
1.252660861678004494e+03 0.000000000000000000e+00
1.252902312924999933e+03 1.000000000000000000e+00
1.253153378684000018e+03 1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.253894965985999988e+03 1.000000000000000000e+00
1.254151836733999971e+03 1.000000000000000000e+00
1.254398548751999897e+03 1.000000000000000000e+00
1.254653968253000130e+03 1.000000000000000000e+00
1.254905034012999977e+03 1.000000000000000000e+00
1.255163356008999926e+03 1.000000000000000000e+00
1.255412970521000034e+03 1.000000000000000000e+00
1.255669841269000017e+03 1.000000000000000000e+00
1.255903492062999931e+03 1.000000000000000000e+00
1.256158911563999936e+03 1.000000000000000000e+00
1.256402721088000135e+03 1.000000000000000000e+00
1.256655238094999959e+03 1.000000000000000000e+00
nan -1.000000000000000000e+00
1.257155918366999913e+03 1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.259660589569160948e+03 0.000000000000000000e+00
1.259901496598639369e+03 0.000000000000000000e+00
1.260163265306122412e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.268699501133786953e+03 0.000000000000000000e+00
1.268953832199546468e+03 0.000000000000000000e+00
1.269216326530612150e+03 0.000000000000000000e+00
1.269451791383219870e+03 0.000000000000000000e+00
1.269706848072562252e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.276260136054421764e+03 0.000000000000000000e+00
1.276513741496598641e+03 0.000000000000000000e+00
1.276770249433106528e+03 0.000000000000000000e+00
1.277017505668934291e+03 0.000000000000000000e+00
1.277264399092970507e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.277999092970521588e+03 0.000000000000000000e+00
1.278256145124716568e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.281745850340136030e+03 0.000000000000000000e+00
1.281992199546485153e+03 0.000000000000000000e+00
1.282249070294784588e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.284718367346938749e+03 0.000000000000000000e+00
1.284973605442176904e+03 0.000000000000000000e+00
1.285218503401360522e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.285942494331065745e+03 0.000000000000000000e+00
1.286207165532879799e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.286700952380952458e+03 0.000000000000000000e+00
1.286945668934240302e+03 0.000000000000000000e+00
1.287194920634920663e+03 0.000000000000000000e+00
1.287439274376417188e+03 0.000000000000000000e+00
1.287683265306122394e+03 0.000000000000000000e+00
1.287928707482993104e+03 0.000000000000000000e+00
1.288184308390022579e+03 0.000000000000000000e+00
1.288427392290249372e+03 0.000000000000000000e+00
1.288677551020408146e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.289180589569160929e+03 0.000000000000000000e+00
1.289412970521541865e+03 0.000000000000000000e+00
1.289664580498866144e+03 0.000000000000000000e+00
1.289912562358276546e+03 0.000000000000000000e+00
1.290167256235827608e+03 0.000000000000000000e+00
1.290407074829932071e+03 0.000000000000000000e+00
1.290663219954648639e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.291162086167800453e+03 0.000000000000000000e+00
1.291403174603174648e+03 0.000000000000000000e+00
1.291652426303854782e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.292395646258503348e+03 0.000000000000000000e+00
1.292646349206349214e+03 0.000000000000000000e+00
1.292930975056689249e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.293379954648526109e+03 0.000000000000000000e+00
1.293627936507936511e+03 0.000000000000000000e+00
1.293895328798186029e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.294401632653061142e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.295124897959183727e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00


==> RA04.dat <==
8.628027210884352982e+00 0.000000000000000000e+00
8.947120181405896489e+00 0.000000000000000000e+00
9.271111111111110858e+00 0.000000000000000000e+00
9.587482993197278702e+00 0.000000000000000000e+00
9.914376417233560446e+00 0.000000000000000000e+00
1.023619047619047606e+01 0.000000000000000000e+00
1.057215419501133802e+01 0.000000000000000000e+00
1.088979591836734606e+01 0.000000000000000000e+00
1.121832199546485320e+01 0.000000000000000000e+00
1.153632653061224467e+01 0.000000000000000000e+00
1.186793650793650734e+01 0.000000000000000000e+00
1.218829931972789105e+01 0.000000000000000000e+00
1.251628117913832128e+01 0.000000000000000000e+00
1.283156462585034063e+01 0.000000000000000000e+00
1.318331065759637255e+01 0.000000000000000000e+00
1.351147392290249449e+01 0.000000000000000000e+00
1.383292517006802669e+01 0.000000000000000000e+00
1.416036281179138356e+01 0.000000000000000000e+00
1.449287981859410479e+01 0.000000000000000000e+00
1.481687074829931916e+01 0.000000000000000000e+00
1.514122448979591873e+01 0.000000000000000000e+00
1.546485260770975145e+01 0.000000000000000000e+00
1.579972789115646314e+01 0.000000000000000000e+00
1.611736961451247296e+01 0.000000000000000000e+00
1.644117913832199562e+01 0.000000000000000000e+00
1.676136054421768762e+01 0.000000000000000000e+00
1.709714285714285609e+01 0.000000000000000000e+00
1.742784580498866376e+01 0.000000000000000000e+00
1.774639455782313036e+01 0.000000000000000000e+00
1.806857142857142762e+01 0.000000000000000000e+00
1.840054421768707371e+01 0.000000000000000000e+00
1.871219954648526240e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.937687074829932143e+01 0.000000000000000000e+00
1.970938775510203911e+01 0.000000000000000000e+00
2.002158730158730293e+01 0.000000000000000000e+00
2.034811791383220125e+01 0.000000000000000000e+00
2.068353741496598630e+01 0.000000000000000000e+00
2.102149659863945530e+01 0.000000000000000000e+00
2.134929705215419560e+01 0.000000000000000000e+00
2.166947845804988759e+01 0.000000000000000000e+00
2.198494331065759511e+01 0.000000000000000000e+00
2.232090702947845884e+01 0.000000000000000000e+00
2.264870748299319558e+01 0.000000000000000000e+00
2.296489795918367349e+01 0.000000000000000000e+00
2.328671201814059089e+01 0.000000000000000000e+00
2.362412698412698475e+01 0.000000000000000000e+00
2.394557823129251872e+01 0.000000000000000000e+00
2.427065759637188336e+01 0.000000000000000000e+00
2.459011337868480851e+01 0.000000000000000000e+00
2.492553287981859356e+01 0.000000000000000000e+00
2.525514739229025096e+01 0.000000000000000000e+00
2.558276643990929600e+01 0.000000000000000000e+00
2.591092970521541972e+01 0.000000000000000000e+00
2.624326530612244923e+01 0.000000000000000000e+00
2.656743764172335531e+01 0.000000000000000000e+00
2.688725623582766389e+01 0.000000000000000000e+00
2.719764172335601060e+01 0.000000000000000000e+00
2.753324263038548736e+01 0.000000000000000000e+00
2.785650793650793489e+01 0.000000000000000000e+00
2.817360544217687135e+01 0.000000000000000000e+00
2.850575963718820915e+01 0.000000000000000000e+00
2.883083900226757379e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.944217687074829826e+01 0.000000000000000000e+00
2.978793650793650727e+01 0.000000000000000000e+00
3.011918367346938652e+01 0.000000000000000000e+00
3.044752834467120195e+01 0.000000000000000000e+00
3.076535147392290170e+01 0.000000000000000000e+00
3.108571428571428541e+01 0.000000000000000000e+00
3.141551020408163097e+01 0.000000000000000000e+00
3.173732426303854837e+01 0.000000000000000000e+00
3.205859410430839063e+01 0.000000000000000000e+00
3.236734693877551194e+01 0.000000000000000000e+00
3.269133786848072276e+01 0.000000000000000000e+00
3.300625850340136225e+01 0.000000000000000000e+00
3.331972789115646094e+01 0.000000000000000000e+00
3.364970521541950177e+01 0.000000000000000000e+00
3.398004535147392602e+01 0.000000000000000000e+00
3.430095238095238130e+01 0.000000000000000000e+00
3.462058956916099817e+01 0.000000000000000000e+00
3.494040816326530319e+01 0.000000000000000000e+00
3.527002267573696059e+01 0.000000000000000000e+00
3.559746031746031747e+01 0.000000000000000000e+00
3.591564625850340065e+01 0.000000000000000000e+00
3.624217687074830252e+01 0.000000000000000000e+00
3.657922902494330941e+01 0.000000000000000000e+00
3.690412698412698234e+01 0.000000000000000000e+00
3.721904761904762182e+01 0.000000000000000000e+00
3.753759637188208842e+01 0.000000000000000000e+00
3.786648526077097188e+01 0.000000000000000000e+00
3.819537414965986244e+01 0.000000000000000000e+00
3.851120181405895693e+01 0.000000000000000000e+00
3.884281179138321960e+01 0.000000000000000000e+00
3.917043083900226463e+01 0.000000000000000000e+00
3.949968253968253862e+01 0.000000000000000000e+00
3.981859410430838864e+01 0.000000000000000000e+00
4.014022675736961787e+01 0.000000000000000000e+00
4.047310657596371897e+01 0.000000000000000000e+00
4.079782312925170373e+01 0.000000000000000000e+00
4.111836734693877560e+01 0.000000000000000000e+00
4.144526077097505379e+01 0.000000000000000000e+00
4.177505668934240646e+01 0.000000000000000000e+00
4.209759637188208359e+01 0.000000000000000000e+00
4.242086167800453467e+01 0.000000000000000000e+00
4.274467120181405733e+01 0.000000000000000000e+00
4.308390022675737185e+01 0.000000000000000000e+00
4.340208616780045503e+01 0.000000000000000000e+00
4.371791383219954952e+01 0.000000000000000000e+00
4.403718820861678296e+01 0.000000000000000000e+00
4.437333333333333485e+01 0.000000000000000000e+00
4.470294784580498515e+01 0.000000000000000000e+00
4.502566893424036465e+01 0.000000000000000000e+00
4.534004535147392545e+01 0.000000000000000000e+00
4.566784580498865864e+01 0.000000000000000000e+00
4.599401360544217710e+01 0.000000000000000000e+00
4.631709750566893291e+01 0.000000000000000000e+00
4.664399092970521821e+01 0.000000000000000000e+00
4.698321995464852563e+01 0.000000000000000000e+00
4.731736961451247225e+01 0.000000000000000000e+00
4.764172335600907360e+01 0.000000000000000000e+00
4.795537414965986045e+01 0.000000000000000000e+00
4.828770975056688997e+01 0.000000000000000000e+00
4.861369614512471315e+01 0.000000000000000000e+00
4.893333333333333002e+01 0.000000000000000000e+00
4.925569160997732610e+01 0.000000000000000000e+00
4.957659863945578138e+01 0.000000000000000000e+00
4.990693877551020563e+01 0.000000000000000000e+00
5.023873015873015646e+01 0.000000000000000000e+00
5.056290249433106254e+01 0.000000000000000000e+00
5.088507936507936336e+01 0.000000000000000000e+00
5.120598639455782575e+01 0.000000000000000000e+00
5.151963718820861970e+01 0.000000000000000000e+00
5.183836734693877446e+01 0.000000000000000000e+00
5.216997732426303713e+01 0.000000000000000000e+00
5.248997732426303742e+01 0.000000000000000000e+00
5.280707482993197033e+01 0.000000000000000000e+00
5.312997732426303799e+01 0.000000000000000000e+00
5.346485260770975145e+01 0.000000000000000000e+00
5.378430839002267305e+01 0.000000000000000000e+00
5.410975056689342466e+01 0.000000000000000000e+00
5.443845804988661996e+01 0.000000000000000000e+00
5.477097505668934474e+01 0.000000000000000000e+00
5.510458049886621268e+01 0.000000000000000000e+00
5.542893424036281402e+01 0.000000000000000000e+00
5.574639455782313036e+01 0.000000000000000000e+00
5.608163265306122724e+01 0.000000000000000000e+00
5.640634920634920491e+01 0.000000000000000000e+00
5.673052154195011099e+01 0.000000000000000000e+00
5.705433106575963365e+01 0.000000000000000000e+00
5.738920634920634711e+01 0.000000000000000000e+00
5.771755102040816610e+01 0.000000000000000000e+00
5.803247165532879848e+01 0.000000000000000000e+00
5.834721088435374270e+01 0.000000000000000000e+00
5.867936507936507695e+01 0.000000000000000000e+00
5.899882086167800566e+01 0.000000000000000000e+00
5.932480725623582885e+01 0.000000000000000000e+00
5.964716553287981782e+01 0.000000000000000000e+00
5.997913832199546391e+01 0.000000000000000000e+00
6.029315192743764129e+01 0.000000000000000000e+00
6.062585034013605423e+01 0.000000000000000000e+00
6.094458049886621609e+01 0.000000000000000000e+00
6.128943310657596300e+01 0.000000000000000000e+00
6.160834467120181301e+01 0.000000000000000000e+00
6.194068027210884253e+01 0.000000000000000000e+00
6.226938775510203783e+01 0.000000000000000000e+00
6.260408163265306314e+01 0.000000000000000000e+00
6.293641723356009265e+01 0.000000000000000000e+00
6.326204081632653242e+01 0.000000000000000000e+00
6.357877551020408191e+01 0.000000000000000000e+00
6.392253968253968566e+01 0.000000000000000000e+00
6.424580498866212963e+01 0.000000000000000000e+00
6.458630385487528258e+01 0.000000000000000000e+00
6.490594104308389944e+01 0.000000000000000000e+00
6.524480725623583055e+01 0.000000000000000000e+00
6.556879818594104847e+01 0.000000000000000000e+00
6.590331065759637852e+01 0.000000000000000000e+00
6.622512471655328170e+01 0.000000000000000000e+00
6.656199546485261465e+01 0.000000000000000000e+00
6.688943310657596442e+01 0.000000000000000000e+00
6.722231292517007262e+01 0.000000000000000000e+00
6.755210884353741108e+01 0.000000000000000000e+00
6.788970521541949665e+01 0.000000000000000000e+00
6.820988662131519220e+01 0.000000000000000000e+00
6.854367346938775540e+01 0.000000000000000000e+00
6.886240362811791726e+01 0.000000000000000000e+00
6.920344671201813469e+01 0.000000000000000000e+00
6.952761904761904077e+01 0.000000000000000000e+00
6.984907029478458185e+01 0.000000000000000000e+00
7.018303854875283321e+01 0.000000000000000000e+00
7.050684807256236297e+01 0.000000000000000000e+00
7.083283446712017906e+01 0.000000000000000000e+00
7.117532879818594438e+01 0.000000000000000000e+00
7.150784580498866205e+01 0.000000000000000000e+00
7.184997732426303685e+01 0.000000000000000000e+00
7.217106575963718740e+01 0.000000000000000000e+00
7.249977324263038270e+01 0.000000000000000000e+00
7.282267573696145746e+01 0.000000000000000000e+00
7.315247165532879592e+01 0.000000000000000000e+00
7.347301587301586778e+01 0.000000000000000000e+00
7.379845804988661939e+01 0.000000000000000000e+00
7.412299319727891600e+01 0.000000000000000000e+00
7.445442176870747630e+01 0.000000000000000000e+00
7.477369614512471685e+01 0.000000000000000000e+00
7.510349206349206952e+01 0.000000000000000000e+00
7.543564625850339667e+01 0.000000000000000000e+00
7.576943310657595987e+01 0.000000000000000000e+00
7.609650793650793332e+01 0.000000000000000000e+00
7.642231292517006125e+01 0.000000000000000000e+00
7.674539682539682417e+01 0.000000000000000000e+00
7.708698412698412028e+01 0.000000000000000000e+00
7.740535147392290583e+01 0.000000000000000000e+00
7.773115646258503375e+01 0.000000000000000000e+00
7.805714285714286405e+01 0.000000000000000000e+00
7.837913832199546960e+01 0.000000000000000000e+00
7.870421768707483068e+01 0.000000000000000000e+00
7.902857142857142492e+01 0.000000000000000000e+00
7.936163265306122128e+01 0.000000000000000000e+00
7.969414965986393895e+01 0.000000000000000000e+00
8.002448979591837031e+01 0.000000000000000000e+00
8.035029478458049823e+01 0.000000000000000000e+00
8.068934240362811749e+01 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
8.197097505668934048e+01 0.000000000000000000e+00
8.230312925170068183e+01 0.000000000000000000e+00
8.262730158730158792e+01 0.000000000000000000e+00
8.295092970521541531e+01 0.000000000000000000e+00
8.327891156462584377e+01 0.000000000000000000e+00
8.361687074829931987e+01 0.000000000000000000e+00
8.394594104308390570e+01 0.000000000000000000e+00
8.426285714285714334e+01 0.000000000000000000e+00
8.457814058956915915e+01 0.000000000000000000e+00
8.491065759637187682e+01 0.000000000000000000e+00
8.523283446712018474e+01 0.000000000000000000e+00
8.555972789115645583e+01 0.000000000000000000e+00
8.588172335600907559e+01 0.000000000000000000e+00
8.622004535147392801e+01 0.000000000000000000e+00
8.655183673469387884e+01 0.000000000000000000e+00
8.686893424036281885e+01 0.000000000000000000e+00
8.718984126984126704e+01 0.000000000000000000e+00
8.752217687074829655e+01 0.000000000000000000e+00
8.784526077097505947e+01 0.000000000000000000e+00
8.817360544217686424e+01 0.000000000000000000e+00
8.849668934240362717e+01 0.000000000000000000e+00
8.882793650793651352e+01 0.000000000000000000e+00
8.914757369614513038e+01 0.000000000000000000e+00
8.947700680272109253e+01 0.000000000000000000e+00
8.978775510204081911e+01 0.000000000000000000e+00
9.013424036281179497e+01 0.000000000000000000e+00
9.046167800453514474e+01 0.000000000000000000e+00
9.078077097505668291e+01 0.000000000000000000e+00
9.110403628117913399e+01 0.000000000000000000e+00
9.143945578231291904e+01 0.000000000000000000e+00
9.176253968253968196e+01 0.000000000000000000e+00
9.208145124716553198e+01 0.000000000000000000e+00
9.240507936507935938e+01 0.000000000000000000e+00
9.273342403628117836e+01 0.000000000000000000e+00
9.305215419501134022e+01 0.000000000000000000e+00
9.338195011337867868e+01 0.000000000000000000e+00
9.371265306122448635e+01 0.000000000000000000e+00
9.403845804988661428e+01 0.000000000000000000e+00
9.436807256235827879e+01 0.000000000000000000e+00
9.468916099773242934e+01 0.000000000000000000e+00
9.501333333333333542e+01 0.000000000000000000e+00
9.534458049886620756e+01 0.000000000000000000e+00
9.567600907029478208e+01 0.000000000000000000e+00
9.600326530612244369e+01 0.000000000000000000e+00
9.633124716553288636e+01 0.000000000000000000e+00
9.665886621315192428e+01 0.000000000000000000e+00
9.699047619047618696e+01 0.000000000000000000e+00
9.731374149659863804e+01 0.000000000000000000e+00
9.763283446712017621e+01 0.000000000000000000e+00
9.796589569160997257e+01 0.000000000000000000e+00
9.828335600907028891e+01 0.000000000000000000e+00
9.860208616780045077e+01 0.000000000000000000e+00
9.893297052154194660e+01 0.000000000000000000e+00
9.926439909297052111e+01 0.000000000000000000e+00
9.958748299319728403e+01 0.000000000000000000e+00
9.991546485260771249e+01 0.000000000000000000e+00
1.002398185941043067e+02 0.000000000000000000e+00
1.005645351473922915e+02 0.000000000000000000e+00
1.008867120181405852e+02 0.000000000000000000e+00
1.012121541950113368e+02 0.000000000000000000e+00
1.015314285714285774e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.024879818594104250e+02 0.000000000000000000e+00
1.027994557823129185e+02 0.000000000000000000e+00
1.031234467120181364e+02 0.000000000000000000e+00
1.034429024943310651e+02 0.000000000000000000e+00
1.037523809523809462e+02 0.000000000000000000e+00
1.040830839002267538e+02 0.000000000000000000e+00
1.043972789115646265e+02 0.000000000000000000e+00
1.047229024943310662e+02 0.000000000000000000e+00
1.050472562358276605e+02 0.000000000000000000e+00
1.053619954648526118e+02 0.000000000000000000e+00
1.056903401360544166e+02 0.000000000000000000e+00
1.060068934240362779e+02 0.000000000000000000e+00
1.063303401360544171e+02 0.000000000000000000e+00
1.066594104308390030e+02 0.000000000000000000e+00
1.069801360544217630e+02 0.000000000000000000e+00
1.073157369614512504e+02 0.000000000000000000e+00
1.076384580498866228e+02 0.000000000000000000e+00
1.079557369614512510e+02 0.000000000000000000e+00
1.082891609977324237e+02 0.000000000000000000e+00
1.086135147392290179e+02 0.000000000000000000e+00
1.089387755102040813e+02 0.000000000000000000e+00
1.092720181405895659e+02 0.000000000000000000e+00
1.095998185941043062e+02 0.000000000000000000e+00
1.099350566893424030e+02 0.000000000000000000e+00
1.102490702947845875e+02 0.000000000000000000e+00
1.105705215419501144e+02 0.000000000000000000e+00
1.108914285714285768e+02 0.000000000000000000e+00
1.112223129251700726e+02 0.000000000000000000e+00
1.115535600907029448e+02 0.000000000000000000e+00
1.118717460317460279e+02 0.000000000000000000e+00
1.121801360544217658e+02 0.000000000000000000e+00
1.125095691609977280e+02 0.000000000000000000e+00
1.128312018140589572e+02 0.000000000000000000e+00
1.131490249433106641e+02 0.000000000000000000e+00
1.134817233560090699e+02 0.000000000000000000e+00
1.138107936507936557e+02 0.000000000000000000e+00
1.141418594104308397e+02 0.000000000000000000e+00
1.144700226757369563e+02 0.000000000000000000e+00
1.147898412698412756e+02 0.000000000000000000e+00
1.151118367346938811e+02 0.000000000000000000e+00
1.154398185941043096e+02 0.000000000000000000e+00
1.157552834467120135e+02 0.000000000000000000e+00
1.160952380952381020e+02 0.000000000000000000e+00
1.164203174603174631e+02 0.000000000000000000e+00
1.167455782312925123e+02 0.000000000000000000e+00
1.170766439909297105e+02 0.000000000000000000e+00
1.173984580498866279e+02 0.000000000000000000e+00
1.177315192743764243e+02 0.000000000000000000e+00
1.180538775510204061e+02 0.000000000000000000e+00
1.183802267573696128e+02 0.000000000000000000e+00
1.187036734693877520e+02 0.000000000000000000e+00
1.190302040816326468e+02 0.000000000000000000e+00
1.193572789115646202e+02 0.000000000000000000e+00
1.196854421768707510e+02 0.000000000000000000e+00
1.200183219954648592e+02 0.000000000000000000e+00
1.203482993197278859e+02 0.000000000000000000e+00
1.206771882086167835e+02 0.000000000000000000e+00
1.209962811791383217e+02 0.000000000000000000e+00
1.213320634920634973e+02 0.000000000000000000e+00
1.216564172335600915e+02 0.000000000000000000e+00
1.219863945578231323e+02 0.000000000000000000e+00
1.223074829931972829e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.235923809523809496e+02 0.000000000000000000e+00
1.239132879818594120e+02 0.000000000000000000e+00
1.242401814058956973e+02 0.000000000000000000e+00
1.245558276643990894e+02 0.000000000000000000e+00
1.248863492063492089e+02 0.000000000000000000e+00
1.252068934240362807e+02 0.000000000000000000e+00
1.255363265306122429e+02 0.000000000000000000e+00
1.258570521541950171e+02 0.000000000000000000e+00
1.261741496598639429e+02 0.000000000000000000e+00
1.264994104308390064e+02 0.000000000000000000e+00
1.268125170068027217e+02 0.000000000000000000e+00
1.271328798185941054e+02 0.000000000000000000e+00
1.274677551020408117e+02 0.000000000000000000e+00
1.277930158730158752e+02 0.000000000000000000e+00
1.281171882086167670e+02 0.000000000000000000e+00
1.284362811791383194e+02 0.000000000000000000e+00
1.287664399092970484e+02 0.000000000000000000e+00
1.290875283446711990e+02 0.000000000000000000e+00
1.294189569160997735e+02 0.000000000000000000e+00
1.297331519274376319e+02 0.000000000000000000e+00
1.300682086167800549e+02 0.000000000000000000e+00
1.303936507936508065e+02 0.000000000000000000e+00
1.307283446712018247e+02 0.000000000000000000e+00
1.310501587301587278e+02 0.000000000000000000e+00
1.313658049886621200e+02 0.000000000000000000e+00
1.316966893424036300e+02 0.000000000000000000e+00
1.320237641723356035e+02 0.000000000000000000e+00
1.323459410430839114e+02 0.000000000000000000e+00
1.326777324263038622e+02 0.000000000000000000e+00
1.329990022675737009e+02 0.000000000000000000e+00
1.333347845804988765e+02 0.000000000000000000e+00
1.336533333333333360e+02 0.000000000000000000e+00
1.339740589569161102e+02 0.000000000000000000e+00
1.343129251700680413e+02 0.000000000000000000e+00
1.346334693877550990e+02 0.000000000000000000e+00
1.349610884353741369e+02 0.000000000000000000e+00
1.353037641723356046e+02 0.000000000000000000e+00
1.356319274376417354e+02 0.000000000000000000e+00
1.359617233560090597e+02 0.000000000000000000e+00
1.362828117913832102e+02 0.000000000000000000e+00
1.366057142857142992e+02 0.000000000000000000e+00
1.369297052154194887e+02 0.000000000000000000e+00
1.372640362811791306e+02 0.000000000000000000e+00
1.375936507936507951e+02 0.000000000000000000e+00
1.379258049886621222e+02 0.000000000000000000e+00
1.382539682539682531e+02 0.000000000000000000e+00
1.385852154195011394e+02 0.000000000000000000e+00
1.389150113378684921e+02 0.000000000000000000e+00
1.392366439909297071e+02 0.000000000000000000e+00
1.395611791383219895e+02 0.000000000000000000e+00
1.398922448979591877e+02 0.000000000000000000e+00
1.402120634920634927e+02 0.000000000000000000e+00
1.405480272108843565e+02 0.000000000000000000e+00
1.408760090702947707e+02 0.000000000000000000e+00
1.412065306122449044e+02 0.000000000000000000e+00
1.415292517006802768e+02 0.000000000000000000e+00
1.418510657596371800e+02 0.000000000000000000e+00
1.421881179138322011e+02 0.000000000000000000e+00
1.425162811791383319e+02 0.000000000000000000e+00
1.428411791383219906e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.444529705215419426e+02 0.000000000000000000e+00
1.447858503401360508e+02 0.000000000000000000e+00
1.451132879818594006e+02 0.000000000000000000e+00
1.454285714285714164e+02 0.000000000000000000e+00
1.457645351473922801e+02 0.000000000000000000e+00
1.460885260770974980e+02 0.000000000000000000e+00
1.464112471655328704e+02 0.000000000000000000e+00
1.467345124716553357e+02 0.000000000000000000e+00
1.470628571428571547e+02 0.000000000000000000e+00
1.473970068027210800e+02 0.000000000000000000e+00
1.477240816326530535e+02 0.000000000000000000e+00
1.480497052154194932e+02 0.000000000000000000e+00
1.483805895691610033e+02 0.000000000000000000e+00
1.487203628117913752e+02 0.000000000000000000e+00
1.490565079365079271e+02 0.000000000000000000e+00
1.493795918367347042e+02 0.000000000000000000e+00
1.496956009070294726e+02 0.000000000000000000e+00
1.500246712018140727e+02 0.000000000000000000e+00
1.503597278911564672e+02 0.000000000000000000e+00
1.506815419501133704e+02 0.000000000000000000e+00
1.510196825396825488e+02 0.000000000000000000e+00
1.513454875283446768e+02 0.000000000000000000e+00
1.516741950113378721e+02 0.000000000000000000e+00
1.519965532879818682e+02 0.000000000000000000e+00
1.523169160997732376e+02 0.000000000000000000e+00
1.526490702947845932e+02 0.000000000000000000e+00
1.529683446712018053e+02 0.000000000000000000e+00
1.532917913832199588e+02 0.000000000000000000e+00
1.536192290249433086e+02 0.000000000000000000e+00
1.539531972789115741e+02 0.000000000000000000e+00
1.542869841269841231e+02 0.000000000000000000e+00
1.546113378684807174e+02 0.000000000000000000e+00
1.549336961451247134e+02 0.000000000000000000e+00
1.552585941043084006e+02 0.000000000000000000e+00
1.555854875283446574e+02 0.000000000000000000e+00
1.559109297052154091e+02 0.000000000000000000e+00
1.562421768707482954e+02 0.000000000000000000e+00
1.565739682539682462e+02 0.000000000000000000e+00
1.569017687074830008e+02 0.000000000000000000e+00
1.572250340136054376e+02 0.000000000000000000e+00
1.575443083900226782e+02 0.000000000000000000e+00
1.578864399092970530e+02 0.000000000000000000e+00
1.582086167800453609e+02 0.000000000000000000e+00
1.585382312925169970e+02 0.000000000000000000e+00
1.588676643990929733e+02 0.000000000000000000e+00
1.591958276643991042e+02 0.000000000000000000e+00
1.595223582766439847e+02 0.000000000000000000e+00
1.598488888888888937e+02 0.000000000000000000e+00
1.601693877550000025e+02 0.000000000000000000e+00
1.605006802721088377e+02 0.000000000000000000e+00
1.608277551020408112e+02 0.000000000000000000e+00
1.611452154195011417e+02 0.000000000000000000e+00
1.614726530612244915e+02 0.000000000000000000e+00
1.618051700680272234e+02 0.000000000000000000e+00
1.621253514739229047e+02 0.000000000000000000e+00
1.624542403628117881e+02 0.000000000000000000e+00
1.627876643990929608e+02 0.000000000000000000e+00
1.631094784580498924e+02 0.000000000000000000e+00
1.634370975056689304e+02 0.000000000000000000e+00
1.637585487528344572e+02 0.000000000000000000e+00
1.640756462585034114e+02 0.000000000000000000e+00
1.643998185941043175e+02 0.000000000000000000e+00
1.647292517006802655e+02 0.000000000000000000e+00
1.650499773242630397e+02 0.000000000000000000e+00
1.653944671201814174e+02 0.000000000000000000e+00
1.657242630385487416e+02 0.000000000000000000e+00
1.660477097505668951e+02 0.000000000000000000e+00
1.663700680272108912e+02 0.000000000000000000e+00
1.666975056689342409e+02 0.000000000000000000e+00
1.670220408163265233e+02 0.000000000000000000e+00
1.673570975056689463e+02 0.000000000000000000e+00
1.676725623582766502e+02 0.000000000000000000e+00
1.679902040816326405e+02 0.000000000000000000e+00
1.683189115646258642e+02 0.000000000000000000e+00
1.686459863945578093e+02 0.000000000000000000e+00
1.689737868480725638e+02 0.000000000000000000e+00
1.693093877551020512e+02 0.000000000000000000e+00
1.696400907029478446e+02 0.000000000000000000e+00
1.699687981859410399e+02 0.000000000000000000e+00
1.702946031746031679e+02 0.000000000000000000e+00
1.706274829931972761e+02 0.000000000000000000e+00
1.709505668934240248e+02 0.000000000000000000e+00
1.712756462585034001e+02 0.000000000000000000e+00
1.715920181405895732e+02 0.000000000000000000e+00
1.719279818594104370e+02 0.000000000000000000e+00
1.722684807256235899e+02 0.000000000000000000e+00
1.726111564625850292e+02 0.000000000000000000e+00
1.729335147392290253e+02 0.000000000000000000e+00
1.732573242630385550e+02 0.000000000000000000e+00
1.735905668934240396e+02 0.000000000000000000e+00
1.739098412698412801e+02 0.000000000000000000e+00
1.742390929705215399e+02 0.000000000000000000e+00
1.745705215419501144e+02 0.000000000000000000e+00
1.748977777777777760e+02 0.000000000000000000e+00
1.752324716553287942e+02 0.000000000000000000e+00
1.755646258503401498e+02 0.000000000000000000e+00
1.758900680272108730e+02 0.000000000000000000e+00
1.762238548752834504e+02 0.000000000000000000e+00
1.765438548752834436e+02 0.000000000000000000e+00
1.768780045351473973e+02 0.000000000000000000e+00
1.772058049886621234e+02 0.000000000000000000e+00
1.775412244897959226e+02 0.000000000000000000e+00
1.778782766439909437e+02 0.000000000000000000e+00
1.781941043083900240e+02 0.000000000000000000e+00
1.785253514739229104e+02 0.000000000000000000e+00
1.788636734693877486e+02 0.000000000000000000e+00
1.791851247165532754e+02 0.000000000000000000e+00
1.795180045351473836e+02 0.000000000000000000e+00
1.798624943310657613e+02 0.000000000000000000e+00
1.801906575963718922e+02 0.000000000000000000e+00
1.805295238095238233e+02 0.000000000000000000e+00
1.808487981859410354e+02 0.000000000000000000e+00
1.811880272108843428e+02 0.000000000000000000e+00
1.815098412698412744e+02 0.000000000000000000e+00
1.818374603174603124e+02 0.000000000000000000e+00
1.821581859410430866e+02 0.000000000000000000e+00
1.824890702947845682e+02 0.000000000000000000e+00
1.828203174603174546e+02 0.000000000000000000e+00
1.831526530612244983e+02 0.000000000000000000e+00
1.834744671201814015e+02 0.000000000000000000e+00
1.838024489795918441e+02 0.000000000000000000e+00
1.841284353741496602e+02 0.000000000000000000e+00
1.844515192743764089e+02 0.000000000000000000e+00
1.847902040816326519e+02 0.000000000000000000e+00
1.851247165532879819e+02 0.000000000000000000e+00
1.854530612244898009e+02 0.000000000000000000e+00
1.857886621315192883e+02 0.000000000000000000e+00
1.861133786848072589e+02 0.000000000000000000e+00
1.864397278911564513e+02 0.000000000000000000e+00
1.867597278911564729e+02 0.000000000000000000e+00
1.870951473922902437e+02 0.000000000000000000e+00
1.874273015873015993e+02 0.000000000000000000e+00
1.877679818594104404e+02 0.000000000000000000e+00
1.880950566893424138e+02 0.000000000000000000e+00
1.884355555555555668e+02 0.000000000000000000e+00
1.887608163265306018e+02 0.000000000000000000e+00
1.890971428571428703e+02 0.000000000000000000e+00
1.894167800453514872e+02 0.000000000000000000e+00
1.897509297052154125e+02 0.000000000000000000e+00
1.900796371882086078e+02 0.000000000000000000e+00
1.904099773242630249e+02 0.000000000000000000e+00
1.907381405895691557e+02 0.000000000000000000e+00
1.910809977324263116e+02 0.000000000000000000e+00
1.913908390022675690e+02 0.000000000000000000e+00
1.917208163265306098e+02 0.000000000000000000e+00
1.920395464852607574e+02 0.000000000000000000e+00
1.923726077097505538e+02 0.000000000000000000e+00
1.926989569160997746e+02 0.000000000000000000e+00
1.930367346938775484e+02 0.000000000000000000e+00
1.933676190476190584e+02 0.000000000000000000e+00
1.937052154195011440e+02 0.000000000000000000e+00
1.940252154195011371e+02 0.000000000000000000e+00
1.943595464852607790e+02 0.000000000000000000e+00
1.946868027210884406e+02 0.000000000000000000e+00
1.950189569160997678e+02 0.000000000000000000e+00
1.953505668934240305e+02 0.000000000000000000e+00
1.956852607709750487e+02 0.000000000000000000e+00
1.960116099773242695e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.969921088435374088e+02 0.000000000000000000e+00
1.973222675736961378e+02 0.000000000000000000e+00
1.976553287981859341e+02 0.000000000000000000e+00
1.979771428571428658e+02 0.000000000000000000e+00
1.983140136054421703e+02 0.000000000000000000e+00
1.986403628117913911e+02 0.000000000000000000e+00
1.989739682539682519e+02 0.000000000000000000e+00
1.992965079365079362e+02 0.000000000000000000e+00
1.996234013605442215e+02 0.000000000000000000e+00
1.999459410430839057e+02 0.000000000000000000e+00
2.002897052154195023e+02 0.000000000000000000e+00
2.006167800453514758e+02 0.000000000000000000e+00
2.009502040816326485e+02 0.000000000000000000e+00
2.012781859410430911e+02 0.000000000000000000e+00
2.016165079365079293e+02 0.000000000000000000e+00
2.019459410430839057e+02 0.000000000000000000e+00
2.022686621315192781e+02 0.000000000000000000e+00
2.026020861678004508e+02 0.000000000000000000e+00
2.029260770975056687e+02 0.000000000000000000e+00
2.032546031746031758e+02 0.000000000000000000e+00
2.035762358276643909e+02 0.000000000000000000e+00
2.039102040816326564e+02 0.000000000000000000e+00
2.042412698412698546e+02 0.000000000000000000e+00
2.045697959183673333e+02 0.000000000000000000e+00
2.048966893424036186e+02 0.000000000000000000e+00
2.052221315192743702e+02 0.000000000000000000e+00
2.055522902494330992e+02 0.000000000000000000e+00
2.058773696145124745e+02 0.000000000000000000e+00
2.062140589569160909e+02 0.000000000000000000e+00
2.065440362811791317e+02 0.000000000000000000e+00
2.068772789115646162e+02 0.000000000000000000e+00
2.071958276643991042e+02 0.000000000000000000e+00
2.075185487528344765e+02 0.000000000000000000e+00
2.078427210884353826e+02 0.000000000000000000e+00
2.081772335600907127e+02 0.000000000000000000e+00
2.084907029478458185e+02 0.000000000000000000e+00
2.088217687074829882e+02 0.000000000000000000e+00
2.091477551020408043e+02 0.000000000000000000e+00
2.094730158730158678e+02 0.000000000000000000e+00
2.097942857142857065e+02 0.000000000000000000e+00
2.101249886621315284e+02 0.000000000000000000e+00
2.104575056689342318e+02 0.000000000000000000e+00
2.107820408163265427e+02 0.000000000000000000e+00
2.111085714285714232e+02 0.000000000000000000e+00
2.114305668934240430e+02 0.000000000000000000e+00
2.117641723356009038e+02 0.000000000000000000e+00
2.120959637188208546e+02 0.000000000000000000e+00
2.124263038548752718e+02 0.000000000000000000e+00
2.127541043083900263e+02 0.000000000000000000e+00
2.130978684807256229e+02 0.000000000000000000e+00
2.134291156462585093e+02 0.000000000000000000e+00
2.137603628117913956e+02 0.000000000000000000e+00
2.140894331065759673e+02 0.000000000000000000e+00
2.144226757369614518e+02 0.000000000000000000e+00
2.147577324263038463e+02 0.000000000000000000e+00
2.150824489795918453e+02 0.000000000000000000e+00
2.154149659863945487e+02 0.000000000000000000e+00
2.157491156462585025e+02 0.000000000000000000e+00
2.160903401360544080e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.180292063492063619e+02 0.000000000000000000e+00
2.183695238095237983e+02 0.000000000000000000e+00
2.186987755102040865e+02 0.000000000000000000e+00
2.190122448979591923e+02 0.000000000000000000e+00
2.193487528344671205e+02 0.000000000000000000e+00
2.196769160997732513e+02 0.000000000000000000e+00
2.200047165532879774e+02 0.000000000000000000e+00
2.203247165532879706e+02 0.000000000000000000e+00
2.206570521541950143e+02 0.000000000000000000e+00
2.209861224489795859e+02 0.000000000000000000e+00
2.213159183673469386e+02 0.000000000000000000e+00
2.216380952380952465e+02 0.000000000000000000e+00
2.219686167800453518e+02 0.000000000000000000e+00
2.222902494331065668e+02 0.000000000000000000e+00
2.226243990929705205e+02 0.000000000000000000e+00
2.229545578231292495e+02 0.000000000000000000e+00
2.232863492063492004e+02 0.000000000000000000e+00
2.236166893424036175e+02 0.000000000000000000e+00
2.239372335600907036e+02 0.000000000000000000e+00
2.242693877551020307e+02 0.000000000000000000e+00
2.246153287981859421e+02 0.000000000000000000e+00
2.249516553287981822e+02 0.000000000000000000e+00
2.252805442176870656e+02 0.000000000000000000e+00
2.256114285714285757e+02 0.000000000000000000e+00
2.259305215419500996e+02 0.000000000000000000e+00
2.262717460317460336e+02 0.000000000000000000e+00
2.265917460317460268e+02 0.000000000000000000e+00
2.269237188208616658e+02 0.000000000000000000e+00
2.272553287981859285e+02 0.000000000000000000e+00
2.275912925170067922e+02 0.000000000000000000e+00
2.279189115646258585e+02 0.000000000000000000e+00
2.282432653061224528e+02 0.000000000000000000e+00
2.285774149659864065e+02 0.000000000000000000e+00
2.289193650793650932e+02 0.000000000000000000e+00
2.292558730158730214e+02 0.000000000000000000e+00
2.295811337868480848e+02 0.000000000000000000e+00
2.298973242630385414e+02 0.000000000000000000e+00
2.302478004535147420e+02 0.000000000000000000e+00
2.305823129251700720e+02 0.000000000000000000e+00
2.309006802721088434e+02 0.000000000000000000e+00
2.312290249433106624e+02 0.000000000000000000e+00
2.315604535147392369e+02 0.000000000000000000e+00
2.318866213151927411e+02 0.000000000000000000e+00
2.322149659863945601e+02 0.000000000000000000e+00
2.325489342403628257e+02 0.000000000000000000e+00
2.328803628117913718e+02 0.000000000000000000e+00
2.332081632653061263e+02 0.000000000000000000e+00
2.335221768707482966e+02 0.000000000000000000e+00
2.338599546485260703e+02 0.000000000000000000e+00
2.341859410430838864e+02 0.000000000000000000e+00
2.345150113378684864e+02 0.000000000000000000e+00
2.348328344671201933e+02 0.000000000000000000e+00
2.351633560090702986e+02 0.000000000000000000e+00
2.355087528344671171e+02 0.000000000000000000e+00
2.358369160997732479e+02 0.000000000000000000e+00
2.361576417233560221e+02 0.000000000000000000e+00
2.364836281179138382e+02 0.000000000000000000e+00
2.368128798185940980e+02 0.000000000000000000e+00
2.371453968253968299e+02 0.000000000000000000e+00
2.374719274376417104e+02 0.000000000000000000e+00
2.378046258503401305e+02 0.000000000000000000e+00
2.381434920634920616e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.387963718820861629e+02 0.000000000000000000e+00
2.391082086167800469e+02 0.000000000000000000e+00
2.394497959183673572e+02 0.000000000000000000e+00
2.397707029478457912e+02 0.000000000000000000e+00
2.400858049886621188e+02 0.000000000000000000e+00
2.404177777777777862e+02 0.000000000000000000e+00
2.407412244897959113e+02 0.000000000000000000e+00
2.410730158730158621e+02 0.000000000000000000e+00
2.413960997732426392e+02 0.000000000000000000e+00
2.417184580498866353e+02 0.000000000000000000e+00
2.420507936507936506e+02 0.000000000000000000e+00
2.423758730158730259e+02 0.000000000000000000e+00
2.427002267573696201e+02 0.000000000000000000e+00
2.430314739229025065e+02 0.000000000000000000e+00
2.433641723356008981e+02 0.000000000000000000e+00
2.436916099773242763e+02 0.000000000000000000e+00
2.440121541950113340e+02 0.000000000000000000e+00
2.443459410430839114e+02 0.000000000000000000e+00
2.446790022675737077e+02 0.000000000000000000e+00
2.450075283446712149e+02 0.000000000000000000e+00
2.453300680272108707e+02 0.000000000000000000e+00
2.456680272108843610e+02 0.000000000000000000e+00
2.460007256235827526e+02 0.000000000000000000e+00
2.463254421768707516e+02 0.000000000000000000e+00
2.466490702947845932e+02 0.000000000000000000e+00
2.469748752834467211e+02 0.000000000000000000e+00
2.473004988662131609e+02 0.000000000000000000e+00
2.476230385487528451e+02 0.000000000000000000e+00
2.479472108843537512e+02 0.000000000000000000e+00
2.482793650793650784e+02 0.000000000000000000e+00
2.486136961451247203e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.492486167800453529e+02 0.000000000000000000e+00
2.495775056689342364e+02 0.000000000000000000e+00
2.499192743764172349e+02 0.000000000000000000e+00
2.502448979591836746e+02 0.000000000000000000e+00
2.505692517006802689e+02 0.000000000000000000e+00
2.509004988662131552e+02 0.000000000000000000e+00
2.512350113378684853e+02 0.000000000000000000e+00
2.515617233560090824e+02 0.000000000000000000e+00
2.518862585034013648e+02 0.000000000000000000e+00
2.522011791383220043e+02 0.000000000000000000e+00
2.525375056689342443e+02 0.000000000000000000e+00
2.528653061224489704e+02 0.000000000000000000e+00
2.531834920634920536e+02 0.000000000000000000e+00
2.535163718820861618e+02 0.000000000000000000e+00
2.538468934240362671e+02 0.000000000000000000e+00
2.541781405895691535e+02 0.000000000000000000e+00
2.544934240362811693e+02 0.000000000000000000e+00
2.548185034013605446e+02 0.000000000000000000e+00
2.551546485260770964e+02 0.000000000000000000e+00
2.554753741496598707e+02 0.000000000000000000e+00
2.558082539682539789e+02 0.000000000000000000e+00
2.561378684807256150e+02 0.000000000000000000e+00
2.564723809523809450e+02 0.000000000000000000e+00
2.567990929705215422e+02 0.000000000000000000e+00
2.571356009070294704e+02 0.000000000000000000e+00
2.574581405895691546e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.597320634920635030e+02 0.000000000000000000e+00
2.600685714285714312e+02 0.000000000000000000e+00
2.603925623582766207e+02 0.000000000000000000e+00
2.607176417233559960e+02 0.000000000000000000e+00
2.610494331065759752e+02 0.000000000000000000e+00
2.613815873015872739e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
2.620533333333333417e+02 0.000000000000000000e+00
2.623711564625850201e+02 0.000000000000000000e+00
2.626935147392290446e+02 0.000000000000000000e+00
2.630126077097505686e+02 0.000000000000000000e+00
2.633382312925169799e+02 0.000000000000000000e+00
2.636540589569161170e+02 0.000000000000000000e+00
2.639938321995464889e+02 0.000000000000000000e+00
2.643160090702947969e+02 0.000000000000000000e+00
2.646503401360544103e+02 0.000000000000000000e+00
2.649736054421768472e+02 0.000000000000000000e+00
2.653034013605442283e+02 0.000000000000000000e+00
2.656399092970521565e+02 0.000000000000000000e+00
2.659713378684807026e+02 0.000000000000000000e+00
2.662922448979591650e+02 0.000000000000000000e+00
2.666376417233560119e+02 0.000000000000000000e+00
2.669676190476190527e+02 0.000000000000000000e+00
2.673008616780045372e+02 0.000000000000000000e+00
2.676353741496598673e+02 0.000000000000000000e+00
2.679591836734693970e+02 0.000000000000000000e+00
2.682915192743764123e+02 0.000000000000000000e+00
2.686184126984127261e+02 0.000000000000000000e+00
2.689375056689342500e+02 0.000000000000000000e+00
2.692756462585034001e+02 0.000000000000000000e+00
2.695949206349206406e+02 0.000000000000000000e+00
2.699372335600907036e+02 0.000000000000000000e+00
2.702664852607709918e+02 0.000000000000000000e+00
2.705982766439909142e+02 0.000000000000000000e+00
2.709202721088435624e+02 0.000000000000000000e+00
2.712522448979592014e+02 0.000000000000000000e+00
2.715620861678004303e+02 0.000000000000000000e+00
2.718929705215419403e+02 0.000000000000000000e+00
2.722175056689342227e+02 0.000000000000000000e+00
2.725460317460317583e+02 0.000000000000000000e+00
2.728810884353741244e+02 0.000000000000000000e+00
2.732067120181405926e+02 0.000000000000000000e+00
2.735421315192743918e+02 0.000000000000000000e+00
2.738724716553288090e+02 0.000000000000000000e+00
2.741955555555555293e+02 0.000000000000000000e+00
2.745297052154194830e+02 0.000000000000000000e+00
2.748558730158730441e+02 0.000000000000000000e+00
2.751818594104308318e+02 0.000000000000000000e+00
2.754995011337868505e+02 0.000000000000000000e+00
2.758234920634920400e+02 0.000000000000000000e+00
2.761502040816326371e+02 0.000000000000000000e+00
2.764752834467120124e+02 0.000000000000000000e+00
2.768048979591836769e+02 0.000000000000000000e+00
2.771310657596371811e+02 0.000000000000000000e+00
2.774427210884353485e+02 0.000000000000000000e+00
2.777623582766439654e+02 0.000000000000000000e+00
2.780881632653061502e+02 0.000000000000000000e+00
2.784134240362811852e+02 0.000000000000000000e+00
2.787357823129251528e+02 0.000000000000000000e+00
2.790623129251700902e+02 0.000000000000000000e+00
2.793906575963719092e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
2.806670294784580619e+02 0.000000000000000000e+00
2.809968253968253862e+02 0.000000000000000000e+00
2.813159183673469670e+02 0.000000000000000000e+00
2.816377324263038417e+02 0.000000000000000000e+00
2.819571882086167989e+02 0.000000000000000000e+00
2.822780952380952613e+02 0.000000000000000000e+00
2.826078911564625855e+02 0.000000000000000000e+00
2.829355102040816519e+02 0.000000000000000000e+00
2.832651247165533164e+02 0.000000000000000000e+00
2.835871201814059077e+02 0.000000000000000000e+00
2.839149206349206338e+02 0.000000000000000000e+00
2.842334693877551217e+02 0.000000000000000000e+00
2.845570975056689349e+02 0.000000000000000000e+00
2.848867120181405994e+02 0.000000000000000000e+00
2.852170521541950166e+02 0.000000000000000000e+00
2.855374149659863861e+02 0.000000000000000000e+00
2.858559637188208740e+02 0.000000000000000000e+00
2.861855782312925385e+02 0.000000000000000000e+00
2.865148299319727698e+02 0.000000000000000000e+00
2.868312018140589430e+02 0.000000000000000000e+00
2.871537414965986272e+02 0.000000000000000000e+00
2.874848072562358539e+02 0.000000000000000000e+00
2.878146031746031781e+02 0.000000000000000000e+00
2.881371428571428623e+02 0.000000000000000000e+00
2.884598639455782063e+02 0.000000000000000000e+00
2.887813151927437616e+02 0.000000000000000000e+00
2.891259863945577990e+02 0.000000000000000000e+00
2.894483446712018235e+02 0.000000000000000000e+00
2.897810430839002152e+02 0.000000000000000000e+00
2.901084807256235649e+02 0.000000000000000000e+00
2.904391836734694152e+02 0.000000000000000000e+00
2.907617233560090426e+02 0.000000000000000000e+00
2.910889795918367327e+02 0.000000000000000000e+00
2.914153287981859535e+02 0.000000000000000000e+00
2.917496598639455669e+02 0.000000000000000000e+00
2.920749206349206588e+02 0.000000000000000000e+00
2.924056235827664523e+02 0.000000000000000000e+00
2.927290702947846057e+02 0.000000000000000000e+00
2.930585034013605537e+02 0.000000000000000000e+00
2.933852154195011508e+02 0.000000000000000000e+00
2.937193650793651045e+02 0.000000000000000000e+00
2.940439002267573869e+02 0.000000000000000000e+00
2.943687981859410456e+02 0.000000000000000000e+00
2.946936961451247043e+02 0.000000000000000000e+00
2.950156916099773525e+02 0.000000000000000000e+00
2.953416780045351402e+02 0.000000000000000000e+00
2.956720181405895573e+02 0.000000000000000000e+00
2.959972789115646492e+02 0.000000000000000000e+00
2.963261678004535042e+02 0.000000000000000000e+00
2.966519727891156322e+02 0.000000000000000000e+00
2.969937414965986591e+02 0.000000000000000000e+00
2.973166439909297196e+02 0.000000000000000000e+00
2.976342857142857383e+02 0.000000000000000000e+00
2.979731519274376410e+02 0.000000000000000000e+00
2.983063945578231255e+02 0.000000000000000000e+00
2.986374603174602953e+02 0.000000000000000000e+00
2.989630839002267635e+02 0.000000000000000000e+00
2.992863492063492004e+02 0.000000000000000000e+00
2.996185034013605559e+02 0.000000000000000000e+00
2.999444897959183436e+02 0.000000000000000000e+00
3.002715646258503170e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
3.018824489795918566e+02 0.000000000000000000e+00
3.022084353741496443e+02 0.000000000000000000e+00
3.025311564625850451e+02 0.000000000000000000e+00
3.028569614512471730e+02 0.000000000000000000e+00
3.031907482993197505e+02 0.000000000000000000e+00
3.035102040816326507e+02 0.000000000000000000e+00
3.038343764172335568e+02 0.000000000000000000e+00
3.041565532879818647e+02 0.000000000000000000e+00
3.044948752834467314e+02 0.000000000000000000e+00
3.048159637188208535e+02 0.000000000000000000e+00
3.051439455782312962e+02 0.000000000000000000e+00
3.054634013605441965e+02 0.000000000000000000e+00
3.058008163265305939e+02 0.000000000000000000e+00
3.061322448979591968e+02 0.000000000000000000e+00
3.064676643990929961e+02 0.000000000000000000e+00
3.067956462585033819e+02 0.000000000000000000e+00
3.071261678004535156e+02 0.000000000000000000e+00
3.074574149659864020e+02 0.000000000000000000e+00
3.077844897959183754e+02 0.000000000000000000e+00
3.081075736961451526e+02 0.000000000000000000e+00
3.084382766439909460e+02 0.000000000000000000e+00
3.087619047619047592e+02 0.000000000000000000e+00
3.090926077097505527e+02 0.000000000000000000e+00
3.094207709750567119e+02 0.000000000000000000e+00
3.097494784580499072e+02 0.000000000000000000e+00
3.100807256235827936e+02 0.000000000000000000e+00
3.104043537414966067e+02 0.000000000000000000e+00
3.107263492063491981e+02 0.000000000000000000e+00
3.110492517006802586e+02 0.000000000000000000e+00
3.113674376417233702e+02 0.000000000000000000e+00
3.116936054421768745e+02 0.000000000000000000e+00
3.120299319727891429e+02 0.000000000000000000e+00
3.123524716553287703e+02 0.000000000000000000e+00
3.126815419501133988e+02 0.000000000000000000e+00
3.130098866213152178e+02 0.000000000000000000e+00
3.133327891156462783e+02 0.000000000000000000e+00
3.136598639455782518e+02 0.000000000000000000e+00
3.139851247165532868e+02 0.000000000000000000e+00
3.143209070294784624e+02 0.000000000000000000e+00
3.146503401360544103e+02 0.000000000000000000e+00
3.149819501133786730e+02 0.000000000000000000e+00
3.153130158730158996e+02 0.000000000000000000e+00
3.156375510204081820e+02 0.000000000000000000e+00
3.159555555555555770e+02 0.000000000000000000e+00
3.162887981859410615e+02 0.000000000000000000e+00
3.166213151927437366e+02 0.000000000000000000e+00
3.169543764172335614e+02 0.000000000000000000e+00
3.172881632653061388e+02 0.000000000000000000e+00
3.176125170068027046e+02 0.000000000000000000e+00
3.179524716553287931e+02 0.000000000000000000e+00
3.182699319727890952e+02 0.000000000000000000e+00
3.186086167800453381e+02 0.000000000000000000e+00
3.189389569160997553e+02 0.000000000000000000e+00
3.192673015873015743e+02 0.000000000000000000e+00
3.196150566893423957e+02 0.000000000000000000e+00
3.199472108843537512e+02 0.000000000000000000e+00
3.202815419501133647e+02 0.000000000000000000e+00
3.206102494331065600e+02 0.000000000000000000e+00
3.209376870748299098e+02 0.000000000000000000e+00
3.212618594104308158e+02 0.000000000000000000e+00
3.215918367346938567e+02 0.000000000000000000e+00
3.219160090702947628e+02 0.000000000000000000e+00
3.222418140589568907e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
3.229017687074829723e+02 0.000000000000000000e+00
3.232290249433106624e+02 0.000000000000000000e+00
3.235586394557823269e+02 0.000000000000000000e+00
3.238884353741496511e+02 0.000000000000000000e+00
3.242153287981859648e+02 0.000000000000000000e+00
3.245396825396825307e+02 0.000000000000000000e+00
3.248678458049886899e+02 0.000000000000000000e+00
3.251876643990929665e+02 0.000000000000000000e+00
3.255140136054421873e+02 0.000000000000000000e+00
3.258423582766440063e+02 0.000000000000000000e+00
3.261679818594104177e+02 0.000000000000000000e+00
3.264874376417233748e+02 0.000000000000000000e+00
3.268137868480725388e+02 0.000000000000000000e+00
3.271472108843537399e+02 0.000000000000000000e+00
3.274826303854875391e+02 0.000000000000000000e+00
3.278068027210884452e+02 0.000000000000000000e+00
3.281489342403627916e+02 0.000000000000000000e+00
3.284778231292517034e+02 0.000000000000000000e+00
3.288061678004535224e+02 0.000000000000000000e+00
3.291386848072562543e+02 0.000000000000000000e+00
3.294701133786848004e+02 0.000000000000000000e+00
3.297968253968253975e+02 0.000000000000000000e+00
3.301317006802721039e+02 0.000000000000000000e+00
3.304580498866213247e+02 0.000000000000000000e+00
3.307892970521542111e+02 0.000000000000000000e+00
3.311183673469387827e+02 0.000000000000000000e+00
3.314579591836734949e+02 0.000000000000000000e+00
3.317848526077097517e+02 0.000000000000000000e+00
3.321095691609977507e+02 0.000000000000000000e+00
3.324312018140589657e+02 0.000000000000000000e+00
3.327660770975056721e+02 0.000000000000000000e+00
3.330833560090703145e+02 0.000000000000000000e+00
3.333966439909297037e+02 0.000000000000000000e+00
3.337262585034013682e+02 0.000000000000000000e+00
3.340498866213151814e+02 0.000000000000000000e+00
3.343849433106576043e+02 0.000000000000000000e+00
3.347254421768707289e+02 0.000000000000000000e+00
3.350546938775510171e+02 0.000000000000000000e+00
3.353819501133787071e+02 0.000000000000000000e+00
3.357179138321995424e+02 0.000000000000000000e+00
3.360357369614512208e+02 0.000000000000000000e+00
3.363668027210884475e+02 0.000000000000000000e+00
3.366951473922902665e+02 0.000000000000000000e+00
3.370126077097505686e+02 0.000000000000000000e+00
3.373534693877551263e+02 0.000000000000000000e+00
3.376854421768707653e+02 0.000000000000000000e+00
3.380166893424036516e+02 0.000000000000000000e+00
3.383528344671202035e+02 0.000000000000000000e+00
3.386820861678004349e+02 0.000000000000000000e+00
3.390222222222222399e+02 0.000000000000000000e+00
3.393540136054421623e+02 0.000000000000000000e+00
3.396800000000000068e+02 0.000000000000000000e+00
3.400078004535147329e+02 0.000000000000000000e+00
3.403443083900226611e+02 0.000000000000000000e+00
3.406744671201814185e+02 0.000000000000000000e+00
3.410118820861678159e+02 0.000000000000000000e+00
3.413409523809523876e+02 0.000000000000000000e+00
3.416595011337868755e+02 0.000000000000000000e+00
3.420025396825396911e+02 0.000000000000000000e+00
3.423348752834467064e+02 0.000000000000000000e+00
3.426604988662131746e+02 0.000000000000000000e+00
3.429906575963718751e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
3.439677097505668826e+02 0.000000000000000000e+00
3.442953287981859489e+02 0.000000000000000000e+00
3.446180498866212929e+02 0.000000000000000000e+00
3.449411337868480700e+02 0.000000000000000000e+00
3.452667573696145382e+02 0.000000000000000000e+00
3.455947392290249240e+02 0.000000000000000000e+00
3.459190929705215467e+02 0.000000000000000000e+00
3.462467120181406131e+02 0.000000000000000000e+00
3.465661678004535133e+02 0.000000000000000000e+00
3.469106575963718910e+02 0.000000000000000000e+00
3.472341043083900445e+02 0.000000000000000000e+00
3.475662585034013432e+02 0.000000000000000000e+00
3.478947845804988788e+02 0.000000000000000000e+00
3.482341950113378743e+02 0.000000000000000000e+00
3.485618140589569407e+02 0.000000000000000000e+00
3.488943310657596157e+02 0.000000000000000000e+00
3.492177777777777692e+02 0.000000000000000000e+00
3.495550113378685069e+02 0.000000000000000000e+00
3.498820861678004803e+02 0.000000000000000000e+00
3.502149659863945317e+02 0.000000000000000000e+00
3.505434920634920672e+02 0.000000000000000000e+00
3.508741950113378607e+02 0.000000000000000000e+00
3.512027210884353963e+02 0.000000000000000000e+00
3.515265306122449260e+02 0.000000000000000000e+00
3.518574149659863792e+02 0.000000000000000000e+00
3.521839455782313166e+02 0.000000000000000000e+00
3.525148299319727698e+02 0.000000000000000000e+00
3.528453514739229036e+02 0.000000000000000000e+00
3.531664399092970257e+02 0.000000000000000000e+00
3.535043990929705160e+02 0.000000000000000000e+00
3.538347392290249331e+02 0.000000000000000000e+00
3.541701587301587324e+02 0.000000000000000000e+00
3.544939682539682622e+02 0.000000000000000000e+00
3.548293877551020614e+02 0.000000000000000000e+00
3.551593650793651022e+02 0.000000000000000000e+00
3.554895238095238028e+02 0.000000000000000000e+00
3.558178684807256218e+02 0.000000000000000000e+00
3.561525623582766684e+02 0.000000000000000000e+00
3.564756462585033887e+02 0.000000000000000000e+00
3.568027210884353622e+02 0.000000000000000000e+00
3.571252607709750464e+02 0.000000000000000000e+00
3.574646712018140420e+02 0.000000000000000000e+00
3.577821315192744009e+02 0.000000000000000000e+00
3.581086621315192815e+02 0.000000000000000000e+00
3.584313832199546255e+02 0.000000000000000000e+00
3.587573696145124700e+02 0.000000000000000000e+00
3.590813605442176595e+02 0.000000000000000000e+00
3.594153287981859535e+02 0.000000000000000000e+00
3.597433106575963961e+02 0.000000000000000000e+00
3.600787301587301386e+02 0.000000000000000000e+00
3.604036281179138541e+02 0.000000000000000000e+00
3.607332426303854618e+02 0.000000000000000000e+00
3.610688435374149776e+02 0.000000000000000000e+00
3.613977324263038327e+02 0.000000000000000000e+00
3.617275283446712137e+02 0.000000000000000000e+00
3.620506122448979340e+02 0.000000000000000000e+00
3.623818594104308204e+02 0.000000000000000000e+00
3.627129251700680470e+02 0.000000000000000000e+00
3.630394557823129276e+02 0.000000000000000000e+00
3.633774149659864179e+02 0.000000000000000000e+00
3.637043083900226748e+02 0.000000000000000000e+00
3.640333786848072464e+02 0.000000000000000000e+00
3.643591836734693743e+02 0.000000000000000000e+00
3.646868027210884406e+02 0.000000000000000000e+00
3.650165986394557649e+02 0.000000000000000000e+00
3.653471201814058986e+02 0.000000000000000000e+00
3.656682086167800207e+02 0.000000000000000000e+00
3.659929251700680197e+02 0.000000000000000000e+00
3.663281632653061024e+02 0.000000000000000000e+00
3.666590476190476124e+02 0.000000000000000000e+00
3.670006349206349228e+02 0.000000000000000000e+00
3.673159183673469670e+02 0.000000000000000000e+00
3.676507936507936734e+02 0.000000000000000000e+00
3.679885714285714471e+02 0.000000000000000000e+00
3.683156462585034205e+02 0.000000000000000000e+00
3.686403628117913627e+02 0.000000000000000000e+00
3.689699773242630272e+02 0.000000000000000000e+00
3.692999546485260680e+02 0.000000000000000000e+00
3.696217687074829996e+02 0.000000000000000000e+00
3.699475736961451275e+02 0.000000000000000000e+00
3.702753741496598536e+02 0.000000000000000000e+00
3.706106122448979363e+02 0.000000000000000000e+00
3.709349659863945590e+02 0.000000000000000000e+00
3.712591383219954650e+02 0.000000000000000000e+00
3.715811337868480564e+02 0.000000000000000000e+00
3.719203628117913922e+02 0.000000000000000000e+00
3.722481632653061183e+02 0.000000000000000000e+00
3.725707029478458026e+02 0.000000000000000000e+00
3.728985034013605286e+02 0.000000000000000000e+00
3.732324716553288226e+02 0.000000000000000000e+00
3.735466666666666811e+02 0.000000000000000000e+00
3.738690249433106487e+02 0.000000000000000000e+00
3.741959183673469624e+02 0.000000000000000000e+00
3.745326077097505504e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
3.754980498866212884e+02 0.000000000000000000e+00
3.758316553287982060e+02 0.000000000000000000e+00
3.761512925170068229e+02 0.000000000000000000e+00
3.764691156462585013e+02 0.000000000000000000e+00
3.767965532879818511e+02 0.000000000000000000e+00
3.771221768707483193e+02 0.000000000000000000e+00
3.774537868480725820e+02 0.000000000000000000e+00
3.777668934240362546e+02 0.000000000000000000e+00
3.780966893424036357e+02 0.000000000000000000e+00
3.784286621310000100e+02 0.000000000000000000e+00
3.787564625850340008e+02 0.000000000000000000e+00
3.790866213151927582e+02 0.000000000000000000e+00
3.794191383219954901e+02 0.000000000000000000e+00
3.797487528344670977e+02 0.000000000000000000e+00
3.800798185941043243e+02 0.000000000000000000e+00
3.804068934240362978e+02 0.000000000000000000e+00
3.807341496598639310e+02 0.000000000000000000e+00
3.810684807256236013e+02 0.000000000000000000e+00
3.813919274376416979e+02 0.000000000000000000e+00
3.817233560090703008e+02 0.000000000000000000e+00
3.820446258503401396e+02 0.000000000000000000e+00
3.823717006802721130e+02 0.000000000000000000e+00
3.826938775509999573e+02 0.000000000000000000e+00
3.830269387755101889e+02 0.000000000000000000e+00
3.833500226757369660e+02 0.000000000000000000e+00
3.836818140589568884e+02 0.000000000000000000e+00
3.839996371882086237e+02 0.000000000000000000e+00
3.843303401360544171e+02 0.000000000000000000e+00
3.846556009070294522e+02 0.000000000000000000e+00
3.849931972789115662e+02 0.000000000000000000e+00
3.853224489795918544e+02 0.000000000000000000e+00
3.856477097505668894e+02 0.000000000000000000e+00
3.859637188208616863e+02 0.000000000000000000e+00
3.862985941043083926e+02 0.000000000000000000e+00
3.866209523800000056e+02 0.000000000000000000e+00
3.869440362811791374e+02 0.000000000000000000e+00
3.872633106575963780e+02 0.000000000000000000e+00
3.876056235827664409e+02 0.000000000000000000e+00
3.879299773242630636e+02 0.000000000000000000e+00
3.882637641723355841e+02 0.000000000000000000e+00
3.885841269841270105e+02 0.000000000000000000e+00
3.889133786848072418e+02 0.000000000000000000e+00
3.892397278911564626e+02 0.000000000000000000e+00
3.895686167800453745e+02 0.000000000000000000e+00
3.898962358276643840e+02 0.000000000000000000e+00
3.902331065759637454e+02 0.000000000000000000e+00
3.905594557823129094e+02 0.000000000000000000e+00
3.908861678004535065e+02 0.000000000000000000e+00
3.912159637188208876e+02 0.000000000000000000e+00
3.915541043083900377e+02 0.000000000000000000e+00
3.918828117913832330e+02 0.000000000000000000e+00
3.921986394557823132e+02 0.000000000000000000e+00
3.925306122448979522e+02 0.000000000000000000e+00
3.928614965986394623e+02 0.000000000000000000e+00
3.931896598639455647e+02 0.000000000000000000e+00
3.935192743764172292e+02 0.000000000000000000e+00
3.938380045351473768e+02 0.000000000000000000e+00
3.941687074829931703e+02 0.000000000000000000e+00
3.944925170068027001e+02 0.000000000000000000e+00
3.948175963718820753e+02 0.000000000000000000e+00
3.951464852607709872e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
3.957757823129251733e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
3.964422675736961423e+02 0.000000000000000000e+00
3.967695238090000203e+02 0.000000000000000000e+00
3.971000453514739092e+02 0.000000000000000000e+00
3.974303854875283264e+02 0.000000000000000000e+00
3.977536507936508201e+02 0.000000000000000000e+00
3.980821768707482988e+02 0.000000000000000000e+00
3.983989115646258483e+02 0.000000000000000000e+00
3.987296145124716418e+02 0.000000000000000000e+00
3.990474376417233771e+02 0.000000000000000000e+00
3.993795918367346758e+02 0.000000000000000000e+00
3.996965079365079418e+02 0.000000000000000000e+00
4.000284807256235808e+02 0.000000000000000000e+00
4.003530158730158632e+02 0.000000000000000000e+00
4.006924263038548588e+02 0.000000000000000000e+00
4.010106122448979704e+02 0.000000000000000000e+00
4.013500226757369660e+02 0.000000000000000000e+00
4.016702040816326758e+02 0.000000000000000000e+00
4.020090702947845784e+02 0.000000000000000000e+00
4.023297959183673242e+02 0.000000000000000000e+00
4.026557823129251688e+02 0.000000000000000000e+00
4.029806802721088275e+02 0.000000000000000000e+00
4.033273469387755199e+02 0.000000000000000000e+00
4.036466213151927604e+02 0.000000000000000000e+00
4.039729705215419244e+02 0.000000000000000000e+00
4.042929705215419744e+02 0.000000000000000000e+00
4.046176870748299166e+02 0.000000000000000000e+00
4.049367800453514974e+02 0.000000000000000000e+00
4.052694784580498890e+02 0.000000000000000000e+00
4.055998185941043062e+02 0.000000000000000000e+00
4.059290702947845944e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
4.069095691609977052e+02 0.000000000000000000e+00
4.072351927437641734e+02 0.000000000000000000e+00
4.075722448979591945e+02 0.000000000000000000e+00
4.078924263038548474e+02 0.000000000000000000e+00
4.082182312925170322e+02 0.000000000000000000e+00
4.085478458049886399e+02 0.000000000000000000e+00
4.088694784580499118e+02 0.000000000000000000e+00
4.091998185941043289e+02 0.000000000000000000e+00
4.095147392290249400e+02 0.000000000000000000e+00
4.098461678004535429e+02 0.000000000000000000e+00
4.101560090702947718e+02 0.000000000000000000e+00
4.104959637188208603e+02 0.000000000000000000e+00
4.108185034013605446e+02 0.000000000000000000e+00
4.111544671201813799e+02 0.000000000000000000e+00
4.114726530612244915e+02 0.000000000000000000e+00
4.118004535147392176e+02 0.000000000000000000e+00
4.121213605442176799e+02 0.000000000000000000e+00
4.124522448979591900e+02 0.000000000000000000e+00
4.127769614512471890e+02 0.000000000000000000e+00
4.130993197278911566e+02 0.000000000000000000e+00
4.134302040816326667e+02 0.000000000000000000e+00
4.137652607709750328e+02 0.000000000000000000e+00
4.140770975056689167e+02 0.000000000000000000e+00
4.144070748299319575e+02 0.000000000000000000e+00
4.147250793650793526e+02 0.000000000000000000e+00
4.150630385487528429e+02 0.000000000000000000e+00
4.153868480725623726e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
4.166630385487528088e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
4.173514739229024713e+02 0.000000000000000000e+00
4.176814512471655121e+02 0.000000000000000000e+00
4.180061678004535111e+02 0.000000000000000000e+00
4.183308843537415100e+02 0.000000000000000000e+00
4.186688435374149435e+02 0.000000000000000000e+00
4.189951927437641643e+02 0.000000000000000000e+00
4.193193650793650704e+02 0.000000000000000000e+00
4.196487981859410183e+02 0.000000000000000000e+00
4.199760544217687084e+02 0.000000000000000000e+00
4.203031292517006818e+02 0.000000000000000000e+00
4.206340136054421919e+02 0.000000000000000000e+00
4.209627210884353872e+02 0.000000000000000000e+00
4.212979591836734699e+02 0.000000000000000000e+00
4.216208616780045304e+02 0.000000000000000000e+00
4.219439455782313075e+02 0.000000000000000000e+00
4.222855328798186179e+02 0.000000000000000000e+00
4.226136961451247203e+02 0.000000000000000000e+00
4.229407709750566937e+02 0.000000000000000000e+00
4.232678458049886672e+02 0.000000000000000000e+00
4.235983673469388009e+02 0.000000000000000000e+00
4.239232653061224596e+02 0.000000000000000000e+00
4.242574149659864133e+02 0.000000000000000000e+00
4.245861224489796086e+02 0.000000000000000000e+00
4.249237188208616658e+02 0.000000000000000000e+00
4.252433560090702827e+02 0.000000000000000000e+00
4.255809523809523967e+02 0.000000000000000000e+00
4.259085714285714062e+02 0.000000000000000000e+00
4.262423582766439836e+02 0.000000000000000000e+00
4.265717913832199315e+02 0.000000000000000000e+00
4.269017687074829723e+02 0.000000000000000000e+00
4.272295691609977553e+02 0.000000000000000000e+00
4.275668027210884361e+02 0.000000000000000000e+00
4.278889795918367440e+02 0.000000000000000000e+00
4.282253061224489556e+02 0.000000000000000000e+00
4.285400453514739070e+02 0.000000000000000000e+00
4.288821768707483102e+02 0.000000000000000000e+00
4.292126984126983871e+02 0.000000000000000000e+00
4.295539229024943211e+02 0.000000000000000000e+00
4.298770068027210982e+02 0.000000000000000000e+00
4.302100680272108661e+02 0.000000000000000000e+00
4.305353287981859580e+02 0.000000000000000000e+00
4.308760090702947991e+02 0.000000000000000000e+00
4.311985487528344834e+02 0.000000000000000000e+00
4.315325170068027205e+02 0.000000000000000000e+00
4.318574149659863792e+02 0.000000000000000000e+00
4.321973696145124677e+02 0.000000000000000000e+00
4.325239002267573483e+02 0.000000000000000000e+00
4.328527891156462601e+02 0.000000000000000000e+00
4.331755102040816610e+02 0.000000000000000000e+00
4.335071201814059236e+02 0.000000000000000000e+00
4.338307482993197368e+02 0.000000000000000000e+00
4.341694331065759798e+02 0.000000000000000000e+00
4.344956009070294840e+02 0.000000000000000000e+00
4.348375510204081706e+02 0.000000000000000000e+00
4.351615419501133601e+02 0.000000000000000000e+00
4.354869841269841118e+02 0.000000000000000000e+00
4.358127891156462397e+02 0.000000000000000000e+00
4.361460317460317242e+02 0.000000000000000000e+00
4.364692970521542179e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
4.377387755102041069e+02 0.000000000000000000e+00
4.380642176870748017e+02 0.000000000000000000e+00
4.383987301587301317e+02 0.000000000000000000e+00
4.387230839002267544e+02 0.000000000000000000e+00
4.390503401360544444e+02 0.000000000000000000e+00
4.393803174603174853e+02 0.000000000000000000e+00
4.397070294784580256e+02 0.000000000000000000e+00
4.400360997732426540e+02 0.000000000000000000e+00
4.403617233560090654e+02 0.000000000000000000e+00
4.406871655328798170e+02 0.000000000000000000e+00
4.410147845804988833e+02 0.000000000000000000e+00
4.413438548752834549e+02 0.000000000000000000e+00
4.416692970521542065e+02 0.000000000000000000e+00
4.419885714285714471e+02 0.000000000000000000e+00
4.423165532879818329e+02 0.000000000000000000e+00
4.426459863945578377e+02 0.000000000000000000e+00
4.429743310657596567e+02 0.000000000000000000e+00
4.433055782312925430e+02 0.000000000000000000e+00
4.436264852607709486e+02 0.000000000000000000e+00
4.439639002267573460e+02 0.000000000000000000e+00
4.442906122448979431e+02 0.000000000000000000e+00
4.446202267573696076e+02 0.000000000000000000e+00
4.449480272108843337e+02 0.000000000000000000e+00
4.452827210884353804e+02 0.000000000000000000e+00
4.456130612244897975e+02 0.000000000000000000e+00
4.459434013605442146e+02 0.000000000000000000e+00
4.462746485260771010e+02 0.000000000000000000e+00
4.466200453514739479e+02 0.000000000000000000e+00
4.469433106575963848e+02 0.000000000000000000e+00
4.472687528344671364e+02 0.000000000000000000e+00
4.476014512471655280e+02 0.000000000000000000e+00
4.479399546485260544e+02 0.000000000000000000e+00
4.482672108843537444e+02 0.000000000000000000e+00
4.486071655328798329e+02 0.000000000000000000e+00
4.489445804988662303e+02 0.000000000000000000e+00
4.492774603174603385e+02 0.000000000000000000e+00
4.496094331065759775e+02 0.000000000000000000e+00
4.499394104308390183e+02 0.000000000000000000e+00
4.502603174603174807e+02 0.000000000000000000e+00
4.505995464852607597e+02 0.000000000000000000e+00
4.509268027210884497e+02 0.000000000000000000e+00
4.512531519274376137e+02 0.000000000000000000e+00
4.515816780045351493e+02 0.000000000000000000e+00
4.519216326530612378e+02 0.000000000000000000e+00
4.522390929705215399e+02 0.000000000000000000e+00
4.525757823129251847e+02 0.000000000000000000e+00
4.528985034013605286e+02 0.000000000000000000e+00
4.532355555555555497e+02 0.000000000000000000e+00
4.535586394557823269e+02 0.000000000000000000e+00
4.538877097505668985e+02 0.000000000000000000e+00
4.542135147392290264e+02 0.000000000000000000e+00
4.545434920634920672e+02 0.000000000000000000e+00
4.548680272108843496e+02 0.000000000000000000e+00
4.552007256235827413e+02 0.000000000000000000e+00
4.555225396825396729e+02 0.000000000000000000e+00
4.558534240362811829e+02 0.000000000000000000e+00
4.561768707482993364e+02 0.000000000000000000e+00
4.565039455782313098e+02 0.000000000000000000e+00
4.568270294784580301e+02 0.000000000000000000e+00
4.571470294784580233e+02 0.000000000000000000e+00
4.574644897959183822e+02 0.000000000000000000e+00
4.577868480725623499e+02 0.000000000000000000e+00
4.581092063492063744e+02 0.000000000000000000e+00
4.584435374149659879e+02 0.000000000000000000e+00
4.587573696145124700e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
4.594283900226757282e+02 0.000000000000000000e+00
4.597565532879818875e+02 0.000000000000000000e+00
4.600821768707482988e+02 0.000000000000000000e+00
4.603999999999999773e+02 0.000000000000000000e+00
4.607152834467120215e+02 0.000000000000000000e+00
4.610459863945578149e+02 0.000000000000000000e+00
4.613676190476190300e+02 0.000000000000000000e+00
4.617017687074829837e+02 0.000000000000000000e+00
4.620286621315192974e+02 0.000000000000000000e+00
4.623600907029478435e+02 0.000000000000000000e+00
4.626882539682539459e+02 0.000000000000000000e+00
4.630058956916099646e+02 0.000000000000000000e+00
4.633280725623582725e+02 0.000000000000000000e+00
4.636696598639455829e+02 0.000000000000000000e+00
4.639892970521541997e+02 0.000000000000000000e+00
4.643165532879818329e+02 0.000000000000000000e+00
4.646416326530612082e+02 0.000000000000000000e+00
4.649772335600907240e+02 0.000000000000000000e+00
4.652963265306122480e+02 0.000000000000000000e+00
4.656217687074829996e+02 0.000000000000000000e+00
4.659497505668934423e+02 0.000000000000000000e+00
4.662822675736961173e+02 0.000000000000000000e+00
4.666113378684807458e+02 0.000000000000000000e+00
4.669416780045351629e+02 0.000000000000000000e+00
4.672749206349206474e+02 0.000000000000000000e+00
4.676103401360544467e+02 0.000000000000000000e+00
4.679434013605442146e+02 0.000000000000000000e+00
4.682688435374149662e+02 0.000000000000000000e+00
4.685933786848072486e+02 0.000000000000000000e+00
4.689298866213151769e+02 0.000000000000000000e+00
4.692551473922902687e+02 0.000000000000000000e+00
4.695878458049886603e+02 0.000000000000000000e+00
4.699063945578231483e+02 0.000000000000000000e+00
4.702478004535147420e+02 0.000000000000000000e+00
4.705725170068027410e+02 0.000000000000000000e+00
4.708910657596371721e+02 0.000000000000000000e+00
4.712293877551020387e+02 0.000000000000000000e+00
4.715617233560090540e+02 0.000000000000000000e+00
4.718857142857143003e+02 0.000000000000000000e+00
4.722111564625850519e+02 0.000000000000000000e+00
4.725418594104308454e+02 0.000000000000000000e+00
4.728780045351473973e+02 0.000000000000000000e+00
4.732097959183673197e+02 0.000000000000000000e+00
4.735258049886621166e+02 0.000000000000000000e+00
4.738599546485260703e+02 0.000000000000000000e+00
4.741995464852607824e+02 0.000000000000000000e+00
4.745291609977324470e+02 0.000000000000000000e+00
4.748582312925170186e+02 0.000000000000000000e+00
4.751867573696144973e+02 0.000000000000000000e+00
4.755174603174602908e+02 0.000000000000000000e+00
4.758378231292517171e+02 0.000000000000000000e+00
4.761610884353741540e+02 0.000000000000000000e+00
4.764878004535147511e+02 0.000000000000000000e+00
4.768143310657596317e+02 0.000000000000000000e+00
4.771444897959183891e+02 0.000000000000000000e+00
4.774797278911564717e+02 0.000000000000000000e+00
4.778017233560090631e+02 0.000000000000000000e+00
4.781349659863945476e+02 0.000000000000000000e+00
4.784524263038548497e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
4.800689342403628075e+02 0.000000000000000000e+00
4.804090702947845557e+02 0.000000000000000000e+00
4.807394104308390297e+02 0.000000000000000000e+00
4.810439909297052168e+02 0.000000000000000000e+00
4.813627210884353644e+02 0.000000000000000000e+00
4.816892517006802450e+02 0.000000000000000000e+00
4.820208616780045077e+02 0.000000000000000000e+00
4.823346938775510466e+02 0.000000000000000000e+00
4.826619501133786798e+02 0.000000000000000000e+00
4.829875736961451480e+02 0.000000000000000000e+00
4.833204535147392562e+02 0.000000000000000000e+00
4.836346485260771146e+02 0.000000000000000000e+00
4.839512018140589475e+02 0.000000000000000000e+00
4.842833560090703031e+02 0.000000000000000000e+00
4.846131519274376274e+02 0.000000000000000000e+00
4.849376870748299098e+02 0.000000000000000000e+00
4.852763718820861527e+02 0.000000000000000000e+00
4.856079818594104154e+02 0.000000000000000000e+00
4.859243537414965886e+02 0.000000000000000000e+00
4.862448979591836746e+02 0.000000000000000000e+00
4.865765079365079373e+02 0.000000000000000000e+00
4.869068480725623544e+02 0.000000000000000000e+00
4.872282993197279097e+02 0.000000000000000000e+00
4.875564625850340121e+02 0.000000000000000000e+00
4.878833560090702690e+02 0.000000000000000000e+00
4.882080725623582680e+02 0.000000000000000000e+00
4.885322448979591741e+02 0.000000000000000000e+00
4.888489795918367236e+02 0.000000000000000000e+00
4.891795011337868573e+02 0.000000000000000000e+00
4.895065759637188307e+02 0.000000000000000000e+00
4.898265759637188239e+02 0.000000000000000000e+00
4.901567346938775245e+02 0.000000000000000000e+00
4.904821768707482761e+02 0.000000000000000000e+00
4.908119727891156572e+02 0.000000000000000000e+00
4.911463038548752706e+02 0.000000000000000000e+00
4.914693877551020478e+02 0.000000000000000000e+00
4.917879365079365357e+02 0.000000000000000000e+00
4.921122902494331015e+02 0.000000000000000000e+00
4.924384580498866057e+02 0.000000000000000000e+00
4.927584580498865989e+02 0.000000000000000000e+00
4.930984126984126874e+02 0.000000000000000000e+00
4.934243990929705319e+02 0.000000000000000000e+00
4.937474829931972522e+02 0.000000000000000000e+00
4.940685714285714312e+02 0.000000000000000000e+00
4.943954648526076880e+02 0.000000000000000000e+00
4.947270748299319507e+02 0.000000000000000000e+00
4.950537868480725479e+02 0.000000000000000000e+00
4.953832199546485526e+02 0.000000000000000000e+00
4.957048526077097677e+02 0.000000000000000000e+00
4.960348299319728085e+02 0.000000000000000000e+00
4.963717006802721130e+02 0.000000000000000000e+00
4.966915192743763896e+02 0.000000000000000000e+00
4.970149659863945431e+02 0.000000000000000000e+00
4.973482086167800276e+02 0.000000000000000000e+00
4.976729251700680265e+02 0.000000000000000000e+00
4.979987301587301545e+02 0.000000000000000000e+00
4.983263492063492208e+02 0.000000000000000000e+00
4.986507029478457866e+02 0.000000000000000000e+00
4.989844897959183641e+02 0.000000000000000000e+00
4.993159183673469670e+02 0.000000000000000000e+00
4.996408163265306257e+02 0.000000000000000000e+00
4.999687981859410684e+02 0.000000000000000000e+00
5.002953287981859489e+02 0.000000000000000000e+00
5.006196825396825147e+02 0.000000000000000000e+00
5.009389569160997553e+02 0.000000000000000000e+00
5.012725623582766161e+02 0.000000000000000000e+00
5.015987301587301772e+02 0.000000000000000000e+00
5.019181859410430775e+02 0.000000000000000000e+00
5.022434467120181125e+02 0.000000000000000000e+00
5.025808616780045099e+02 0.000000000000000000e+00
5.028995918367347144e+02 0.000000000000000000e+00
5.032288435374149458e+02 0.000000000000000000e+00
5.035535600907029448e+02 0.000000000000000000e+00
5.038786394557823201e+02 0.000000000000000000e+00
5.042062585034013864e+02 0.000000000000000000e+00
5.045151927437641461e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
5.064821768707482761e+02 0.000000000000000000e+00
5.068056235827664295e+02 0.000000000000000000e+00
5.071248979591836701e+02 0.000000000000000000e+00
5.074331065759637340e+02 0.000000000000000000e+00
5.077688888888889096e+02 0.000000000000000000e+00
5.081004988662131723e+02 0.000000000000000000e+00
5.084230385487528565e+02 0.000000000000000000e+00
5.087492063492063608e+02 0.000000000000000000e+00
5.090828117913832216e+02 0.000000000000000000e+00
5.094086167800453495e+02 0.000000000000000000e+00
5.097275283446712137e+02 0.000000000000000000e+00
5.100457142857142685e+02 0.000000000000000000e+00
5.103735147392290514e+02 0.000000000000000000e+00
5.107024036281179065e+02 0.000000000000000000e+00
5.110196825396825488e+02 0.000000000000000000e+00
5.113460317460317697e+02 0.000000000000000000e+00
5.116879818594104563e+02 0.000000000000000000e+00
5.120239455782312916e+02 0.000000000000000000e+00
5.123499319727891361e+02 0.000000000000000000e+00
5.126706575963719388e+02 0.000000000000000000e+00
5.130082539682539391e+02 0.000000000000000000e+00
5.133465759637188057e+02 0.000000000000000000e+00
5.136785487528344447e+02 0.000000000000000000e+00
5.140065306122448874e+02 0.000000000000000000e+00
5.143365079365079282e+02 0.000000000000000000e+00
5.146595918367346485e+02 0.000000000000000000e+00
5.149814058956916369e+02 0.000000000000000000e+00
5.153092063492063062e+02 0.000000000000000000e+00
5.156413605442177186e+02 0.000000000000000000e+00
5.159686167800452949e+02 0.000000000000000000e+00
5.162855328798185610e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
5.169541950113379016e+02 0.000000000000000000e+00
5.172772789115646219e+02 0.000000000000000000e+00
5.175972789115646719e+02 0.000000000000000000e+00
5.179134693877550717e+02 0.000000000000000000e+00
5.182461678004534633e+02 0.000000000000000000e+00
5.185739682539682462e+02 0.000000000000000000e+00
5.189023129251701221e+02 0.000000000000000000e+00
5.192250340136054092e+02 0.000000000000000000e+00
5.195506575963719342e+02 0.000000000000000000e+00
5.198770068027210982e+02 0.000000000000000000e+00
5.202073469387754585e+02 0.000000000000000000e+00
5.205224489795917862e+02 0.000000000000000000e+00
5.208498866213151359e+02 0.000000000000000000e+00
5.211891156462585286e+02 0.000000000000000000e+00
5.215080272108843928e+02 0.000000000000000000e+00
5.218294784580498344e+02 0.000000000000000000e+00
5.221561904761904316e+02 0.000000000000000000e+00
5.224926984126983598e+02 0.000000000000000000e+00
5.228186848072562043e+02 0.000000000000000000e+00
5.231366893424036562e+02 0.000000000000000000e+00
5.234634013605442533e+02 0.000000000000000000e+00
5.238064399092970689e+02 0.000000000000000000e+00
5.241300680272108821e+02 0.000000000000000000e+00
5.244622222222221808e+02 0.000000000000000000e+00
5.247796825396825398e+02 0.000000000000000000e+00
5.251094784580499208e+02 0.000000000000000000e+00
5.254340136054421464e+02 0.000000000000000000e+00
5.257505668934240930e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
5.273482086167800844e+02 0.000000000000000000e+00
5.276721995464852171e+02 0.000000000000000000e+00
5.279853061224489466e+02 0.000000000000000000e+00
5.283043990929704705e+02 0.000000000000000000e+00
5.286321995464852534e+02 0.000000000000000000e+00
5.289538321995464685e+02 0.000000000000000000e+00
5.292727437641723327e+02 0.000000000000000000e+00
5.295938321995464548e+02 0.000000000000000000e+00
5.299053061224490193e+02 0.000000000000000000e+00
5.302363718820861322e+02 0.000000000000000000e+00
5.305505668934240475e+02 0.000000000000000000e+00
5.308839909297051918e+02 0.000000000000000000e+00
5.312092517006802836e+02 0.000000000000000000e+00
5.315305215419500655e+02 0.000000000000000000e+00
5.318548752834467450e+02 0.000000000000000000e+00
5.321810430839002493e+02 0.000000000000000000e+00
5.324954195011338243e+02 0.000000000000000000e+00
5.328304761904762472e+02 0.000000000000000000e+00
5.331506575963718433e+02 0.000000000000000000e+00
5.334760997732425949e+02 0.000000000000000000e+00
5.337980952380952431e+02 0.000000000000000000e+00
5.341298866213152223e+02 0.000000000000000000e+00
5.344422675736961992e+02 0.000000000000000000e+00
5.347613605442177231e+02 0.000000000000000000e+00
5.350840816326530103e+02 0.000000000000000000e+00
5.354058956916099987e+02 0.000000000000000000e+00
5.357200907029478003e+02 0.000000000000000000e+00
5.360482539682540164e+02 0.000000000000000000e+00
5.363814965986395009e+02 0.000000000000000000e+00
5.366949659863945499e+02 0.000000000000000000e+00
5.370180498866212702e+02 0.000000000000000000e+00
5.373445804988662076e+02 0.000000000000000000e+00
5.376662131519274226e+02 0.000000000000000000e+00
5.379880272108842973e+02 0.000000000000000000e+00
5.383098412698412858e+02 0.000000000000000000e+00
5.386209523809524171e+02 0.000000000000000000e+00
5.389549206349206543e+02 0.000000000000000000e+00
5.392653061224490330e+02 0.000000000000000000e+00
5.395938321995464548e+02 0.000000000000000000e+00
5.399076643990929369e+02 0.000000000000000000e+00
5.402291156462584922e+02 0.000000000000000000e+00
5.405503854875283878e+02 0.000000000000000000e+00
5.408634920634921173e+02 0.000000000000000000e+00
5.411798639455781768e+02 0.000000000000000000e+00
5.415080272108843928e+02 0.000000000000000000e+00
5.418296598639456079e+02 0.000000000000000000e+00
5.421425850340135639e+02 0.000000000000000000e+00
5.424538775510203550e+02 0.000000000000000000e+00
5.427700680272108684e+02 0.000000000000000000e+00
5.430985941043084040e+02 0.000000000000000000e+00
5.434249433106575680e+02 0.000000000000000000e+00
5.437427664399092464e+02 0.000000000000000000e+00
5.440714739229024417e+02 0.000000000000000000e+00
5.443931065759637704e+02 0.000000000000000000e+00
5.447145578231292120e+02 0.000000000000000000e+00
5.450456235827664386e+02 0.000000000000000000e+00
5.453703401360544376e+02 0.000000000000000000e+00
5.456923356009070858e+02 0.000000000000000000e+00
5.460063492063492276e+02 0.000000000000000000e+00
5.463359637188208353e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
5.472903401360543967e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
5.479435827664399312e+02 0.000000000000000000e+00
5.482568707482993204e+02 0.000000000000000000e+00
5.485893877551020523e+02 0.000000000000000000e+00
5.489053968253967923e+02 0.000000000000000000e+00
5.492326530612244824e+02 0.000000000000000000e+00
5.495504761904761608e+02 0.000000000000000000e+00
5.498719274376417161e+02 0.000000000000000000e+00
5.501926530612245188e+02 0.000000000000000000e+00
5.505104761904761972e+02 0.000000000000000000e+00
5.508417233560090835e+02 0.000000000000000000e+00
5.511586394557823496e+02 0.000000000000000000e+00
5.514880725623582975e+02 0.000000000000000000e+00
5.518151473922902142e+02 0.000000000000000000e+00
5.521416780045351516e+02 0.000000000000000000e+00
5.524544217687074479e+02 0.000000000000000000e+00
5.527765986394557558e+02 0.000000000000000000e+00
5.530917006802720834e+02 0.000000000000000000e+00
5.534147845804989174e+02 0.000000000000000000e+00
5.537322448979591627e+02 0.000000000000000000e+00
5.540555102040816564e+02 0.000000000000000000e+00
5.543704308390023243e+02 0.000000000000000000e+00
5.547096598639456033e+02 0.000000000000000000e+00
5.550302040816326326e+02 0.000000000000000000e+00
5.553614512471655189e+02 0.000000000000000000e+00
5.556843537414965795e+02 0.000000000000000000e+00
5.560217687074830337e+02 0.000000000000000000e+00
5.563439455782313416e+02 0.000000000000000000e+00
5.566717460317460109e+02 0.000000000000000000e+00
5.569966439909296696e+02 0.000000000000000000e+00
5.573311564625849996e+02 0.000000000000000000e+00
5.576584126984126897e+02 0.000000000000000000e+00
5.579775056689342136e+02 0.000000000000000000e+00
5.583063945578231824e+02 0.000000000000000000e+00
5.586327437641723463e+02 0.000000000000000000e+00
5.589551020408163140e+02 0.000000000000000000e+00
5.592957823129252120e+02 0.000000000000000000e+00
5.596208616780045304e+02 0.000000000000000000e+00
5.599582766439909847e+02 0.000000000000000000e+00
5.602898866213151905e+02 0.000000000000000000e+00
5.606267573696145519e+02 0.000000000000000000e+00
5.609527437641722827e+02 0.000000000000000000e+00
5.612741950113378380e+02 0.000000000000000000e+00
5.616056235827663841e+02 0.000000000000000000e+00
5.619316099773242286e+02 0.000000000000000000e+00
5.622690249433106828e+02 0.000000000000000000e+00
5.625979138321995379e+02 0.000000000000000000e+00
5.629211791383220316e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
5.636079818594104154e+02 0.000000000000000000e+00
5.639334240362811670e+02 0.000000000000000000e+00
5.642643083900226202e+02 0.000000000000000000e+00
5.645841269841270105e+02 0.000000000000000000e+00
5.649081179138321431e+02 0.000000000000000000e+00
5.652339229024943279e+02 0.000000000000000000e+00
5.655613605442176777e+02 0.000000000000000000e+00
5.658982312925170390e+02 0.000000000000000000e+00
5.662291156462584922e+02 0.000000000000000000e+00
5.665549206349206770e+02 0.000000000000000000e+00
5.668794557823129026e+02 0.000000000000000000e+00
5.672007256235827981e+02 0.000000000000000000e+00
5.675441269841269332e+02 0.000000000000000000e+00
5.678663038548752411e+02 0.000000000000000000e+00
5.682053514739228604e+02 0.000000000000000000e+00
5.685369614512471799e+02 0.000000000000000000e+00
5.688707482993197573e+02 0.000000000000000000e+00
5.691925623582766320e+02 0.000000000000000000e+00
5.695219954648525800e+02 0.000000000000000000e+00
5.698599546485261271e+02 0.000000000000000000e+00
5.701997278911564990e+02 0.000000000000000000e+00
5.705228117913832193e+02 0.000000000000000000e+00
5.708495238095238165e+02 0.000000000000000000e+00
5.711905668934240339e+02 0.000000000000000000e+00
5.715154648526076926e+02 0.000000000000000000e+00
5.718512471655328682e+02 0.000000000000000000e+00
5.721823129251700948e+02 0.000000000000000000e+00
5.725190022675736827e+02 0.000000000000000000e+00
5.728388208616779593e+02 0.000000000000000000e+00
5.731751473922902278e+02 0.000000000000000000e+00
5.735096598639455578e+02 0.000000000000000000e+00
5.738374603174603408e+02 0.000000000000000000e+00
5.741594557823128753e+02 0.000000000000000000e+00
5.744910657596371948e+02 0.000000000000000000e+00
5.748150566893424411e+02 0.000000000000000000e+00
5.751515646258503693e+02 0.000000000000000000e+00
5.754762811791383683e+02 0.000000000000000000e+00
5.758091609977324197e+02 0.000000000000000000e+00
5.761449433106575952e+02 0.000000000000000000e+00
5.764758276643990484e+02 0.000000000000000000e+00
5.768007256235828208e+02 0.000000000000000000e+00
5.771381405895691614e+02 0.000000000000000000e+00
5.774706575963718933e+02 0.000000000000000000e+00
5.778091609977324197e+02 0.000000000000000000e+00
5.781353287981859239e+02 0.000000000000000000e+00
5.784794557823129253e+02 0.000000000000000000e+00
5.788083446712017803e+02 0.000000000000000000e+00
5.791388662131519141e+02 0.000000000000000000e+00
5.794751927437641825e+02 0.000000000000000000e+00
5.798129705215419563e+02 0.000000000000000000e+00
5.801440362811791829e+02 0.000000000000000000e+00
5.804794557823129253e+02 0.000000000000000000e+00
5.808146938775510080e+02 0.000000000000000000e+00
5.811470294784580801e+02 0.000000000000000000e+00
5.814759183673469352e+02 0.000000000000000000e+00
5.818042630385486973e+02 0.000000000000000000e+00
5.821226303854875823e+02 0.000000000000000000e+00
5.824584126984126442e+02 0.000000000000000000e+00
5.827847619047619219e+02 0.000000000000000000e+00
5.831207256235827572e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
5.847619047619048160e+02 0.000000000000000000e+00
5.850985941043084040e+02 0.000000000000000000e+00
5.854323809523809814e+02 0.000000000000000000e+00
5.857619954648525891e+02 0.000000000000000000e+00
5.860814512471655462e+02 0.000000000000000000e+00
5.864128798185940923e+02 0.000000000000000000e+00
5.867341496598639878e+02 0.000000000000000000e+00
5.870681179138322250e+02 0.000000000000000000e+00
5.873948299319728221e+02 0.000000000000000000e+00
5.877257142857142753e+02 0.000000000000000000e+00
5.880613151927437912e+02 0.000000000000000000e+00
5.883853061224489238e+02 0.000000000000000000e+00
5.887198185941042539e+02 0.000000000000000000e+00
5.890485260770974492e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
5.896796371882086305e+02 0.000000000000000000e+00
5.900072562358276400e+02 0.000000000000000000e+00
5.903470294784580119e+02 0.000000000000000000e+00
5.906744671201813617e+02 0.000000000000000000e+00
5.910011791383219588e+02 0.000000000000000000e+00
5.913228117913831738e+02 0.000000000000000000e+00
5.916556916099773389e+02 0.000000000000000000e+00
5.919834920634920081e+02 0.000000000000000000e+00
5.923116553287982242e+02 0.000000000000000000e+00
5.926323809523809132e+02 0.000000000000000000e+00
5.929697959183673674e+02 0.000000000000000000e+00
5.932841723356009425e+02 0.000000000000000000e+00
5.936137868480725501e+02 0.000000000000000000e+00
5.939410430839002402e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
5.952426303854874732e+02 0.000000000000000000e+00
5.955776870748298961e+02 0.000000000000000000e+00
5.959116553287981333e+02 0.000000000000000000e+00
5.962343764172335341e+02 0.000000000000000000e+00
5.965612698412697910e+02 0.000000000000000000e+00
5.968932426303855436e+02 0.000000000000000000e+00
5.972123356009070676e+02 0.000000000000000000e+00
5.975481179138322432e+02 0.000000000000000000e+00
5.978726530612244687e+02 0.000000000000000000e+00
5.982073469387754585e+02 0.000000000000000000e+00
5.985331519274376433e+02 0.000000000000000000e+00
5.988542403628117654e+02 0.000000000000000000e+00
5.991753287981858875e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
5.998283900226757623e+02 0.000000000000000000e+00
6.001634467120181853e+02 0.000000000000000000e+00
6.004956009070294840e+02 0.000000000000000000e+00
6.008384580498866399e+02 0.000000000000000000e+00
6.011691609977324333e+02 0.000000000000000000e+00
6.014960544217686902e+02 0.000000000000000000e+00
6.018191383219954105e+02 0.000000000000000000e+00
6.021619954648525663e+02 0.000000000000000000e+00
6.024823582766439358e+02 0.000000000000000000e+00
6.028143310657596885e+02 0.000000000000000000e+00
6.031439455782312962e+02 0.000000000000000000e+00
6.034797278911564717e+02 0.000000000000000000e+00
6.038024489795918726e+02 0.000000000000000000e+00
6.041197278911564581e+02 0.000000000000000000e+00
6.044435374149659310e+02 0.000000000000000000e+00
6.047677097505668371e+02 0.000000000000000000e+00
6.050884353741496398e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
6.057560090702947946e+02 0.000000000000000000e+00
6.060876190476190004e+02 0.000000000000000000e+00
6.064081632653061433e+02 0.000000000000000000e+00
6.067305215419501110e+02 0.000000000000000000e+00
6.070512471655329136e+02 0.000000000000000000e+00
6.073852154195011508e+02 0.000000000000000000e+00
6.076990476190476329e+02 0.000000000000000000e+00
6.080134240362812079e+02 0.000000000000000000e+00
6.083526530612244869e+02 0.000000000000000000e+00
6.086724716553287635e+02 0.000000000000000000e+00
6.089834013605442351e+02 0.000000000000000000e+00
6.093191836734694107e+02 0.000000000000000000e+00
6.096475283446711728e+02 0.000000000000000000e+00
6.099744217687074297e+02 0.000000000000000000e+00
6.103011337868480268e+02 0.000000000000000000e+00
6.106198639455782313e+02 0.000000000000000000e+00
6.109434920634920445e+02 0.000000000000000000e+00
6.112845351473922619e+02 0.000000000000000000e+00
6.116059863945578172e+02 0.000000000000000000e+00
6.119248979591836815e+02 0.000000000000000000e+00
6.122517913832199383e+02 0.000000000000000000e+00
6.125788662131519686e+02 0.000000000000000000e+00
6.129072108843537308e+02 0.000000000000000000e+00
6.132270294784580074e+02 0.000000000000000000e+00
6.135541043083900377e+02 0.000000000000000000e+00
6.138904308390023061e+02 0.000000000000000000e+00
6.142106122448980159e+02 0.000000000000000000e+00
6.145278911564626014e+02 0.000000000000000000e+00
6.148576870748299825e+02 0.000000000000000000e+00
6.151722448979592173e+02 0.000000000000000000e+00
6.155027664399093510e+02 0.000000000000000000e+00
6.158249433106575452e+02 0.000000000000000000e+00
6.161574603174602771e+02 0.000000000000000000e+00
6.164845351473923074e+02 0.000000000000000000e+00
6.168061678004535224e+02 0.000000000000000000e+00
6.171345124716552846e+02 0.000000000000000000e+00
6.174570521541950257e+02 0.000000000000000000e+00
6.177834013605441896e+02 0.000000000000000000e+00
6.181043083900226520e+02 0.000000000000000000e+00
6.184195918367346394e+02 0.000000000000000000e+00
6.187435827664398857e+02 0.000000000000000000e+00
6.190768253968253703e+02 0.000000000000000000e+00
6.194002721088435237e+02 0.000000000000000000e+00
6.197180952380952021e+02 0.000000000000000000e+00
6.200513378684806867e+02 0.000000000000000000e+00
6.203878458049886149e+02 0.000000000000000000e+00
6.207149206349206452e+02 0.000000000000000000e+00
6.210242176870748381e+02 0.000000000000000000e+00
6.213592743764172610e+02 0.000000000000000000e+00
6.216879818594104563e+02 0.000000000000000000e+00
6.220215873015872603e+02 0.000000000000000000e+00
6.223254421768707516e+02 0.000000000000000000e+00
6.226474376417233998e+02 0.000000000000000000e+00
6.229775963718821004e+02 0.000000000000000000e+00
6.233026757369614188e+02 0.000000000000000000e+00
6.236114285714285188e+02 0.000000000000000000e+00
6.239421315192744260e+02 0.000000000000000000e+00
6.242583219954648257e+02 0.000000000000000000e+00
6.245710657596372357e+02 0.000000000000000000e+00
6.248892517006802336e+02 0.000000000000000000e+00
6.252012698412698910e+02 0.000000000000000000e+00
6.255326984126984371e+02 0.000000000000000000e+00
6.258742857142857474e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
6.265184580498865898e+02 0.000000000000000000e+00
6.268397278911564854e+02 0.000000000000000000e+00
6.271671655328798352e+02 0.000000000000000000e+00
6.274677551020407691e+02 0.000000000000000000e+00
6.277991836734694289e+02 0.000000000000000000e+00
6.281124716553288181e+02 0.000000000000000000e+00
6.284382766439908892e+02 0.000000000000000000e+00
6.287374149659864315e+02 0.000000000000000000e+00
6.290653968253968742e+02 0.000000000000000000e+00
6.293901133786847595e+02 0.000000000000000000e+00
6.297081179138322113e+02 0.000000000000000000e+00
6.300194104308390024e+02 0.000000000000000000e+00
6.303510204081633219e+02 0.000000000000000000e+00
6.306690249433106601e+02 0.000000000000000000e+00
6.309866666666666788e+02 0.000000000000000000e+00
6.312839909297051690e+02 0.000000000000000000e+00
6.316108843537415396e+02 0.000000000000000000e+00
6.319406802721088070e+02 0.000000000000000000e+00
6.322516099773242786e+02 0.000000000000000000e+00
6.325619954648526573e+02 0.000000000000000000e+00
6.328810884353741812e+02 0.000000000000000000e+00
6.331900226757369410e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
6.338057142857143162e+02 0.000000000000000000e+00
6.341387755102040273e+02 0.000000000000000000e+00
6.344518820861677568e+02 0.000000000000000000e+00
6.347727891156462192e+02 0.000000000000000000e+00
6.350748299319727721e+02 0.000000000000000000e+00
6.354004535147391834e+02 0.000000000000000000e+00
6.357055782312925203e+02 0.000000000000000000e+00
6.360175963718820640e+02 0.000000000000000000e+00
6.363361451247166087e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
6.369910204081633083e+02 0.000000000000000000e+00
6.373081179138322341e+02 0.000000000000000000e+00
6.376050793650794049e+02 0.000000000000000000e+00
6.379374149659863633e+02 0.000000000000000000e+00
6.382532426303854436e+02 0.000000000000000000e+00
6.385828571428571649e+02 0.000000000000000000e+00
6.388928798185941105e+02 0.000000000000000000e+00
6.392360997732425858e+02 0.000000000000000000e+00
6.395590022675736463e+02 0.000000000000000000e+00
6.398635827664398903e+02 0.000000000000000000e+00
6.401841269841270332e+02 0.000000000000000000e+00
6.405097505668934446e+02 0.000000000000000000e+00
6.408094331065759661e+02 0.000000000000000000e+00
6.411178231292517466e+02 0.000000000000000000e+00
6.414207709750567119e+02 0.000000000000000000e+00
6.417367800453514519e+02 0.000000000000000000e+00
6.420712925170067820e+02 0.000000000000000000e+00
6.423883900226757078e+02 0.000000000000000000e+00
6.426985941043084267e+02 0.000000000000000000e+00
6.430258503401360031e+02 0.000000000000000000e+00
6.433244444444444525e+02 0.000000000000000000e+00
6.436408163265306257e+02 0.000000000000000000e+00
6.439501133786848186e+02 0.000000000000000000e+00
6.442837188208616226e+02 0.000000000000000000e+00
6.445866666666667015e+02 0.000000000000000000e+00
6.449097505668934218e+02 0.000000000000000000e+00
6.452001814058957052e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
6.468041723356009243e+02 0.000000000000000000e+00
6.471326984126984598e+02 0.000000000000000000e+00
6.474568707482993659e+02 0.000000000000000000e+00
6.477619954648525891e+02 0.000000000000000000e+00
6.480816326530612059e+02 0.000000000000000000e+00
6.484005442176870702e+02 0.000000000000000000e+00
6.487254421768707289e+02 0.000000000000000000e+00
6.490372789115646128e+02 0.000000000000000000e+00
6.493630839002267976e+02 0.000000000000000000e+00
6.496780045351473518e+02 0.000000000000000000e+00
6.499802267573695644e+02 0.000000000000000000e+00
6.503107482993196982e+02 0.000000000000000000e+00
6.506340136054421919e+02 0.000000000000000000e+00
6.509647165532879853e+02 0.000000000000000000e+00
6.512892517006803246e+02 0.000000000000000000e+00
6.516094331065759206e+02 0.000000000000000000e+00
6.519372335600907036e+02 0.000000000000000000e+00
6.522577777777777328e+02 0.000000000000000000e+00
6.525763265306122776e+02 0.000000000000000000e+00
6.529063038548753184e+02 0.000000000000000000e+00
6.532273922902494405e+02 0.000000000000000000e+00
6.535557369614512027e+02 0.000000000000000000e+00
6.538835374149659856e+02 0.000000000000000000e+00
6.542071655328797988e+02 0.000000000000000000e+00
6.545358730158729941e+02 0.000000000000000000e+00
6.548602267573695599e+02 0.000000000000000000e+00
6.551827664399093010e+02 0.000000000000000000e+00
6.555053061224489284e+02 0.000000000000000000e+00
6.558189569160997507e+02 0.000000000000000000e+00
6.561521995464852353e+02 0.000000000000000000e+00
6.564801814058956779e+02 0.000000000000000000e+00
6.568025396825396456e+02 0.000000000000000000e+00
6.571461224489795541e+02 0.000000000000000000e+00
6.574675736961451094e+02 0.000000000000000000e+00
6.577890249433106646e+02 0.000000000000000000e+00
6.581102947845804465e+02 0.000000000000000000e+00
6.584462585034013955e+02 0.000000000000000000e+00
6.587544671201814026e+02 0.000000000000000000e+00
6.590779138321995561e+02 0.000000000000000000e+00
6.594028117913832148e+02 0.000000000000000000e+00
6.597371428571428851e+02 0.000000000000000000e+00
6.600607709750566983e+02 0.000000000000000000e+00
6.603820408163264801e+02 0.000000000000000000e+00
6.607034920634920354e+02 0.000000000000000000e+00
6.610340136054421691e+02 0.000000000000000000e+00
6.613614512471655189e+02 0.000000000000000000e+00
6.616711111111111450e+02 0.000000000000000000e+00
6.620103401360544240e+02 0.000000000000000000e+00
6.623325170068027319e+02 0.000000000000000000e+00
6.626612244897959272e+02 0.000000000000000000e+00
6.629774149659864406e+02 0.000000000000000000e+00
6.633084807256235536e+02 0.000000000000000000e+00
6.636295691609976757e+02 0.000000000000000000e+00
6.639588208616779639e+02 0.000000000000000000e+00
6.642897052154195308e+02 0.000000000000000000e+00
6.646055328798186110e+02 0.000000000000000000e+00
6.649389569160997553e+02 0.000000000000000000e+00
6.652582312925170527e+02 0.000000000000000000e+00
6.655793197278911748e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
6.674760997732425949e+02 0.000000000000000000e+00
6.677988208616779957e+02 0.000000000000000000e+00
6.681315192743763873e+02 0.000000000000000000e+00
6.684297505668934036e+02 0.000000000000000000e+00
6.687577324263038463e+02 0.000000000000000000e+00
6.690657596371881937e+02 0.000000000000000000e+00
6.693828571428571195e+02 0.000000000000000000e+00
6.697010430839002311e+02 0.000000000000000000e+00
6.700217687074830337e+02 0.000000000000000000e+00
6.703365079365079282e+02 0.000000000000000000e+00
6.706590476190476693e+02 0.000000000000000000e+00
6.709756009070295022e+02 0.000000000000000000e+00
6.712999546485260680e+02 0.000000000000000000e+00
6.716081632653060751e+02 0.000000000000000000e+00
6.719256235827664341e+02 0.000000000000000000e+00
6.722372789115646583e+02 0.000000000000000000e+00
6.725580045351473473e+02 0.000000000000000000e+00
6.728714739229025099e+02 0.000000000000000000e+00
6.731874829931972499e+02 0.000000000000000000e+00
6.735016780045351652e+02 0.000000000000000000e+00
6.738142403628118018e+02 0.000000000000000000e+00
6.741304308390023152e+02 0.000000000000000000e+00
6.744317460317460018e+02 0.000000000000000000e+00
6.747443083900226384e+02 0.000000000000000000e+00
6.750693877551020705e+02 0.000000000000000000e+00
6.753777777777777374e+02 0.000000000000000000e+00
6.756885260770975492e+02 0.000000000000000000e+00
6.760063492063492276e+02 0.000000000000000000e+00
6.763123809523809769e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
6.776263038548752320e+02 0.000000000000000000e+00
6.779357823129251983e+02 0.000000000000000000e+00
6.782626757369614552e+02 0.000000000000000000e+00
6.785639909297052554e+02 0.000000000000000000e+00
6.788839909297051918e+02 0.000000000000000000e+00
6.791827664399093010e+02 0.000000000000000000e+00
6.794951473922902778e+02 0.000000000000000000e+00
6.798126077097505231e+02 0.000000000000000000e+00
6.801280725623582839e+02 0.000000000000000000e+00
6.804453514739228694e+02 0.000000000000000000e+00
6.807611791383219497e+02 0.000000000000000000e+00
6.810693877551020705e+02 0.000000000000000000e+00
6.813823129251700266e+02 0.000000000000000000e+00
6.816912471655329000e+02 0.000000000000000000e+00
6.819994557823129071e+02 0.000000000000000000e+00
6.823131065759637295e+02 0.000000000000000000e+00
6.826298412698412221e+02 0.000000000000000000e+00
6.829414965986394463e+02 0.000000000000000000e+00
6.832567800453514337e+02 0.000000000000000000e+00
6.835673469387754722e+02 0.000000000000000000e+00
6.838887981859410274e+02 0.000000000000000000e+00
6.841990022675737464e+02 0.000000000000000000e+00
6.845226303854875596e+02 0.000000000000000000e+00
6.848299319727891543e+02 0.000000000000000000e+00
6.851424943310657909e+02 0.000000000000000000e+00
6.854541496598639014e+02 0.000000000000000000e+00
6.857748752834467041e+02 0.000000000000000000e+00
6.860790929705215149e+02 0.000000000000000000e+00
6.863873015873016357e+02 0.000000000000000000e+00
6.866962358276643954e+02 0.000000000000000000e+00
6.870011791383219588e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
6.876495238095237710e+02 0.000000000000000000e+00
6.879597278911564899e+02 0.000000000000000000e+00
6.882650340136054865e+02 0.000000000000000000e+00
6.885703401360543694e+02 0.000000000000000000e+00
6.888760090702947991e+02 0.000000000000000000e+00
6.891753287981858875e+02 0.000000000000000000e+00
6.895036734693877634e+02 0.000000000000000000e+00
6.898046258503401305e+02 0.000000000000000000e+00
6.901257142857142526e+02 0.000000000000000000e+00
6.904388208616779821e+02 0.000000000000000000e+00
6.907414058956916278e+02 0.000000000000000000e+00
6.910512471655329136e+02 0.000000000000000000e+00
6.913647165532879626e+02 0.000000000000000000e+00
6.916749206349206816e+02 0.000000000000000000e+00
6.919789569160997189e+02 0.000000000000000000e+00
6.922975056689342637e+02 0.000000000000000000e+00
6.926115192743764055e+02 0.000000000000000000e+00
6.929291609977324242e+02 0.000000000000000000e+00
6.932442630385487519e+02 0.000000000000000000e+00
6.935639002267573687e+02 0.000000000000000000e+00
6.938813605442177277e+02 0.000000000000000000e+00
6.941942857142856838e+02 0.000000000000000000e+00
6.945001360544217732e+02 0.000000000000000000e+00
6.948137868480725956e+02 0.000000000000000000e+00
6.951254421768707061e+02 0.000000000000000000e+00
6.954459863945578491e+02 0.000000000000000000e+00
6.957443990929705251e+02 0.000000000000000000e+00
6.960497052154195217e+02 0.000000000000000000e+00
6.963689795918367054e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
6.976335600907029857e+02 0.000000000000000000e+00
6.979548299319727676e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
6.985634467120181625e+02 0.000000000000000000e+00
6.988740136054422010e+02 0.000000000000000000e+00
6.991738775510203823e+02 0.000000000000000000e+00
6.995013151927437320e+02 0.000000000000000000e+00
6.998013605442176868e+02 0.000000000000000000e+00
7.001186394557822723e+02 0.000000000000000000e+00
7.004293877551020842e+02 0.000000000000000000e+00
7.007401360544217823e+02 0.000000000000000000e+00
7.010410884353741494e+02 0.000000000000000000e+00
7.013650793650793958e+02 0.000000000000000000e+00
7.016676643990929279e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
7.023042176870748108e+02 0.000000000000000000e+00
7.026044444444444252e+02 0.000000000000000000e+00
7.029239002267573824e+02 0.000000000000000000e+00
7.032399092970521224e+02 0.000000000000000000e+00
7.035452154195011190e+02 0.000000000000000000e+00
7.038612244897959727e+02 0.000000000000000000e+00
7.041741496598639287e+02 0.000000000000000000e+00
7.045004988662132064e+02 0.000000000000000000e+00
7.048119727891156572e+02 0.000000000000000000e+00
7.051183673469387259e+02 0.000000000000000000e+00
7.054216780045351243e+02 0.000000000000000000e+00
7.057396825396825761e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
7.069262585034014137e+02 0.000000000000000000e+00
7.072687528344671364e+02 0.000000000000000000e+00
7.075980045351474246e+02 0.000000000000000000e+00
7.079227210884354236e+02 0.000000000000000000e+00
7.082287528344671728e+02 0.000000000000000000e+00
7.085367800453515201e+02 0.000000000000000000e+00
7.088674829931973136e+02 0.000000000000000000e+00
7.091775056689342591e+02 0.000000000000000000e+00
7.094942403628117518e+02 0.000000000000000000e+00
7.098068027210883884e+02 0.000000000000000000e+00
7.101269841269840981e+02 0.000000000000000000e+00
7.104433560090702713e+02 0.000000000000000000e+00
7.107513832199546187e+02 0.000000000000000000e+00
7.110650340136054410e+02 0.000000000000000000e+00
7.113879365079365016e+02 0.000000000000000000e+00
7.117055782312925203e+02 0.000000000000000000e+00
7.120136054421768677e+02 0.000000000000000000e+00
7.123461224480000737e+02 0.000000000000000000e+00
7.126730158730158564e+02 0.000000000000000000e+00
7.129901133786847822e+02 0.000000000000000000e+00
7.133104761904761517e+02 0.000000000000000000e+00
7.136360997732426767e+02 0.000000000000000000e+00
7.139660770975057176e+02 0.000000000000000000e+00
7.142831746031746434e+02 0.000000000000000000e+00
7.146024489795918271e+02 0.000000000000000000e+00
7.149199092970521860e+02 0.000000000000000000e+00
7.152428117913832466e+02 0.000000000000000000e+00
7.155649886621315545e+02 0.000000000000000000e+00
7.158782766439909437e+02 0.000000000000000000e+00
7.161955555555555293e+02 0.000000000000000000e+00
7.165204535147391880e+02 0.000000000000000000e+00
7.168419047619047433e+02 0.000000000000000000e+00
7.171597278911564217e+02 0.000000000000000000e+00
7.174717460317460791e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
7.181291609977324697e+02 0.000000000000000000e+00
7.184515192743764374e+02 0.000000000000000000e+00
7.187590022675736918e+02 0.000000000000000000e+00
7.190889795918367327e+02 0.000000000000000000e+00
7.194136961451247316e+02 0.000000000000000000e+00
7.197384126984127306e+02 0.000000000000000000e+00
7.200484353741496761e+02 0.000000000000000000e+00
7.203883900226757078e+02 0.000000000000000000e+00
7.207112925170067683e+02 0.000000000000000000e+00
7.210187755102041365e+02 0.000000000000000000e+00
7.213494784580499299e+02 0.000000000000000000e+00
7.216689342403627734e+02 0.000000000000000000e+00
7.219905668934239884e+02 0.000000000000000000e+00
7.222909750566893763e+02 0.000000000000000000e+00
7.226196825396825716e+02 0.000000000000000000e+00
7.229585487528344174e+02 0.000000000000000000e+00
7.232896145124716440e+02 0.000000000000000000e+00
7.236070748299320030e+02 0.000000000000000000e+00
7.239267120181406199e+02 0.000000000000000000e+00
7.242434467120181125e+02 0.000000000000000000e+00
7.245721541950113078e+02 0.000000000000000000e+00
7.248961451247165542e+02 0.000000000000000000e+00
7.251967346938776018e+02 0.000000000000000000e+00
7.255218140589569202e+02 0.000000000000000000e+00
7.258390929705215058e+02 0.000000000000000000e+00
7.261541950113378334e+02 0.000000000000000000e+00
7.264589569160997371e+02 0.000000000000000000e+00
7.267740589569160647e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
7.280645804988662348e+02 0.000000000000000000e+00
7.283597278911564672e+02 0.000000000000000000e+00
7.286643083900227111e+02 0.000000000000000000e+00
7.289799546485261317e+02 0.000000000000000000e+00
7.293014058956915733e+02 0.000000000000000000e+00
7.296204988662130972e+02 0.000000000000000000e+00
7.299328798185940741e+02 0.000000000000000000e+00
7.302530612244897839e+02 0.000000000000000000e+00
7.305678004535147920e+02 0.000000000000000000e+00
7.308832653061224391e+02 0.000000000000000000e+00
7.311967346938776018e+02 0.000000000000000000e+00
7.315151020408163731e+02 0.000000000000000000e+00
7.318356462585034024e+02 0.000000000000000000e+00
7.321558276643991121e+02 0.000000000000000000e+00
7.324783673469387395e+02 0.000000000000000000e+00
7.327963718820861914e+02 0.000000000000000000e+00
7.331056689342403843e+02 0.000000000000000000e+00
7.334263945578230732e+02 0.000000000000000000e+00
7.337358730158730395e+02 0.000000000000000000e+00
7.340691156462585241e+02 0.000000000000000000e+00
7.343831292517006659e+02 0.000000000000000000e+00
7.347054875283446336e+02 0.000000000000000000e+00
7.350200453514738683e+02 0.000000000000000000e+00
7.353407709750566710e+02 0.000000000000000000e+00
7.356689342403627734e+02 0.000000000000000000e+00
7.359891156462584831e+02 0.000000000000000000e+00
7.363183673469387713e+02 0.000000000000000000e+00
7.366345578231292848e+02 0.000000000000000000e+00
7.369627210884353872e+02 0.000000000000000000e+00
7.372814512471654780e+02 0.000000000000000000e+00
7.375978231292516512e+02 0.000000000000000000e+00
7.379245351473922483e+02 0.000000000000000000e+00
7.382521541950113715e+02 0.000000000000000000e+00
7.385785034013605355e+02 0.000000000000000000e+00
7.388937868480725228e+02 0.000000000000000000e+00
7.392165079365079237e+02 0.000000000000000000e+00
7.395346938775510353e+02 0.000000000000000000e+00
7.398635827664398903e+02 0.000000000000000000e+00
7.401717913832200111e+02 0.000000000000000000e+00
7.404934240362812261e+02 0.000000000000000000e+00
7.408255782312925248e+02 0.000000000000000000e+00
7.411473922902493996e+02 0.000000000000000000e+00
7.414688435374149549e+02 0.000000000000000000e+00
7.417935600907029539e+02 0.000000000000000000e+00
7.421180952380952931e+02 0.000000000000000000e+00
7.424451700680272097e+02 0.000000000000000000e+00
7.427697052154195489e+02 0.000000000000000000e+00
7.430880725623583203e+02 0.000000000000000000e+00
7.434220408163265574e+02 0.000000000000000000e+00
7.437442176870748654e+02 0.000000000000000000e+00
7.440740136054421328e+02 0.000000000000000000e+00
7.443824036281179133e+02 0.000000000000000000e+00
7.447111111111111086e+02 0.000000000000000000e+00
7.450478004535146965e+02 0.000000000000000000e+00
7.453714285714286234e+02 0.000000000000000000e+00
7.456899773242630545e+02 0.000000000000000000e+00
7.460072562358276400e+02 0.000000000000000000e+00
7.463381405895692069e+02 0.000000000000000000e+00
7.466508843537415032e+02 0.000000000000000000e+00
7.469707029478457798e+02 0.000000000000000000e+00
7.472896145124716440e+02 0.000000000000000000e+00
7.476217687074829428e+02 0.000000000000000000e+00
7.479288888888888778e+02 0.000000000000000000e+00
7.482351020408162867e+02 0.000000000000000000e+00
7.485736054421769268e+02 0.000000000000000000e+00
7.488901587301587597e+02 0.000000000000000000e+00
7.491972789115645810e+02 0.000000000000000000e+00
7.495127437641723418e+02 0.000000000000000000e+00
7.498432653061224755e+02 0.000000000000000000e+00
7.501668934240362887e+02 0.000000000000000000e+00
7.504772789115646674e+02 0.000000000000000000e+00
7.508079818594104609e+02 0.000000000000000000e+00
7.511292517006802427e+02 0.000000000000000000e+00
7.514623129251700675e+02 0.000000000000000000e+00
7.517741496598639515e+02 0.000000000000000000e+00
7.520936054421769086e+02 0.000000000000000000e+00
7.524137868480726183e+02 0.000000000000000000e+00
7.527444897959184118e+02 0.000000000000000000e+00
7.530543310657595839e+02 0.000000000000000000e+00
7.533768707482993250e+02 0.000000000000000000e+00
7.536956009070295295e+02 0.000000000000000000e+00
7.540288435374150140e+02 0.000000000000000000e+00
7.543434013605442487e+02 0.000000000000000000e+00
7.546664852607709690e+02 0.000000000000000000e+00
7.549875736961450912e+02 0.000000000000000000e+00
7.553148299319727812e+02 0.000000000000000000e+00
7.556346485260770578e+02 0.000000000000000000e+00
7.559450340136054365e+02 0.000000000000000000e+00
7.562595918367346712e+02 0.000000000000000000e+00
7.565917460317460836e+02 0.000000000000000000e+00
7.568990476190475647e+02 0.000000000000000000e+00
7.572156009070295113e+02 0.000000000000000000e+00
7.575486621315192224e+02 0.000000000000000000e+00
7.578780952380952840e+02 0.000000000000000000e+00
7.581850340136054456e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
7.588286621315193088e+02 0.000000000000000000e+00
7.591372335600907491e+02 0.000000000000000000e+00
7.594583219954648712e+02 0.000000000000000000e+00
7.597708843537415078e+02 0.000000000000000000e+00
7.600945124716553210e+02 0.000000000000000000e+00
7.604192290249433199e+02 0.000000000000000000e+00
7.607441269841269786e+02 0.000000000000000000e+00
7.610673922902494724e+02 0.000000000000000000e+00
7.613855782312924703e+02 0.000000000000000000e+00
7.617104761904762427e+02 0.000000000000000000e+00
7.620234013605441987e+02 0.000000000000000000e+00
7.623501133786847959e+02 0.000000000000000000e+00
7.626849886621315591e+02 0.000000000000000000e+00
7.630133333333333212e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
7.636507936507936165e+02 0.000000000000000000e+00
7.639733333333333576e+02 0.000000000000000000e+00
7.643042176870748108e+02 0.000000000000000000e+00
7.646209523809524171e+02 0.000000000000000000e+00
7.649449433106575498e+02 0.000000000000000000e+00
7.652776417233560551e+02 0.000000000000000000e+00
7.656001814058956825e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
7.662234920634920172e+02 0.000000000000000000e+00
7.665474829931972636e+02 0.000000000000000000e+00
7.668778231292517376e+02 0.000000000000000000e+00
7.671925623582766320e+02 0.000000000000000000e+00
7.675221768707483534e+02 0.000000000000000000e+00
7.678478004535147647e+02 0.000000000000000000e+00
7.681716099773242377e+02 0.000000000000000000e+00
7.684881632653060706e+02 0.000000000000000000e+00
7.688174149659863588e+02 0.000000000000000000e+00
7.691341496598639651e+02 0.000000000000000000e+00
7.694561451247164996e+02 0.000000000000000000e+00
7.697705215419500746e+02 0.000000000000000000e+00
7.700985034013605173e+02 0.000000000000000000e+00
7.704277551020408055e+02 0.000000000000000000e+00
7.707399546485261226e+02 0.000000000000000000e+00
7.710530612244898521e+02 0.000000000000000000e+00
7.713832199546485526e+02 0.000000000000000000e+00
7.717088435374149640e+02 0.000000000000000000e+00
7.720288435374150140e+02 0.000000000000000000e+00
7.723421315192744032e+02 0.000000000000000000e+00
7.726601360544217414e+02 0.000000000000000000e+00
7.729815873015872967e+02 0.000000000000000000e+00
7.732979591836734699e+02 0.000000000000000000e+00
7.736132426303854572e+02 0.000000000000000000e+00
7.739323356009069812e+02 0.000000000000000000e+00
7.742523356009070312e+02 0.000000000000000000e+00
7.745619954648526573e+02 0.000000000000000000e+00
7.748827210884353462e+02 0.000000000000000000e+00
7.751994557823129526e+02 0.000000000000000000e+00
7.755074829931972999e+02 0.000000000000000000e+00
7.758329251700680516e+02 0.000000000000000000e+00
7.761543764172336068e+02 0.000000000000000000e+00
7.764721995464852853e+02 0.000000000000000000e+00
7.767947392290249127e+02 0.000000000000000000e+00
7.771218140589569430e+02 0.000000000000000000e+00
7.774439909297052509e+02 0.000000000000000000e+00
7.777547392290249491e+02 0.000000000000000000e+00
7.780682086167799980e+02 0.000000000000000000e+00
7.783998185941043175e+02 0.000000000000000000e+00
7.787180045351474291e+02 0.000000000000000000e+00
7.790294784580498799e+02 0.000000000000000000e+00
7.793456689342403934e+02 0.000000000000000000e+00
7.796689342403627734e+02 0.000000000000000000e+00
7.799853061224489466e+02 0.000000000000000000e+00
7.802960544217687584e+02 0.000000000000000000e+00
7.806233106575963347e+02 0.000000000000000000e+00
7.809505668934240248e+02 0.000000000000000000e+00
7.812752834467120238e+02 0.000000000000000000e+00
7.815883900226757532e+02 0.000000000000000000e+00
7.819094784580498754e+02 0.000000000000000000e+00
7.822289342403628325e+02 0.000000000000000000e+00
7.825458503401360986e+02 0.000000000000000000e+00
7.828547845804988583e+02 0.000000000000000000e+00
7.831629931972788654e+02 0.000000000000000000e+00
7.834822675736961628e+02 0.000000000000000000e+00
7.837962811791383047e+02 0.000000000000000000e+00
7.841209977324263036e+02 0.000000000000000000e+00
7.844386394557823223e+02 0.000000000000000000e+00
7.847533786848072168e+02 0.000000000000000000e+00
7.850701133786848231e+02 0.000000000000000000e+00
7.853844897959183982e+02 0.000000000000000000e+00
7.856977777777777874e+02 0.000000000000000000e+00
7.860170521541949711e+02 0.000000000000000000e+00
7.863281632653061024e+02 0.000000000000000000e+00
7.866447165532879353e+02 0.000000000000000000e+00
7.869619954648526345e+02 0.000000000000000000e+00
7.872868934240362933e+02 0.000000000000000000e+00
7.875960090702948264e+02 0.000000000000000000e+00
7.879123809523809996e+02 0.000000000000000000e+00
7.882269387755102343e+02 0.000000000000000000e+00
7.885427664399093146e+02 0.000000000000000000e+00
7.888665759637187875e+02 0.000000000000000000e+00
7.891863945578231778e+02 0.000000000000000000e+00
7.895042176870748563e+02 0.000000000000000000e+00
7.898236734693876997e+02 0.000000000000000000e+00
7.901431292517006568e+02 0.000000000000000000e+00
7.904602267573695826e+02 0.000000000000000000e+00
7.907727891156462192e+02 0.000000000000000000e+00
7.910924263038548361e+02 0.000000000000000000e+00
7.914135147392290719e+02 0.000000000000000000e+00
7.917382312925169572e+02 0.000000000000000000e+00
7.920613151927437912e+02 0.000000000000000000e+00
7.923702494331065509e+02 0.000000000000000000e+00
7.926920634920635393e+02 0.000000000000000000e+00
7.930013605442177322e+02 0.000000000000000000e+00
7.933144671201814617e+02 0.000000000000000000e+00
7.936346485260770578e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
7.942639455782313007e+02 0.000000000000000000e+00
7.945930158730159292e+02 0.000000000000000000e+00
7.949117460317460200e+02 0.000000000000000000e+00
7.952302947845804511e+02 0.000000000000000000e+00
7.955307029478458389e+02 0.000000000000000000e+00
7.958378231292516602e+02 0.000000000000000000e+00
7.961676190476190413e+02 0.000000000000000000e+00
7.964747392290249763e+02 0.000000000000000000e+00
7.967918367346939021e+02 0.000000000000000000e+00
7.971083900226757351e+02 0.000000000000000000e+00
7.974302040816326098e+02 0.000000000000000000e+00
7.977425850340135867e+02 0.000000000000000000e+00
7.980573242630385948e+02 0.000000000000000000e+00
7.983635374149660038e+02 0.000000000000000000e+00
7.986906122448979204e+02 0.000000000000000000e+00
7.990126077097505686e+02 0.000000000000000000e+00
7.993315192743764328e+02 0.000000000000000000e+00
7.996526077097505549e+02 0.000000000000000000e+00
7.999597278911564899e+02 0.000000000000000000e+00
8.002791836734693334e+02 0.000000000000000000e+00
8.005846712018141034e+02 0.000000000000000000e+00
8.009081179138321431e+02 0.000000000000000000e+00
8.012244897959183163e+02 0.000000000000000000e+00
8.015345124716553755e+02 0.000000000000000000e+00
8.018487074829931771e+02 0.000000000000000000e+00
8.021696145124716395e+02 0.000000000000000000e+00
8.024905215419501019e+02 0.000000000000000000e+00
8.028154195011337606e+02 0.000000000000000000e+00
8.031268934240363251e+02 0.000000000000000000e+00
8.034439909297052509e+02 0.000000000000000000e+00
8.037697959183673220e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
8.043943764172336159e+02 0.000000000000000000e+00
8.047187301587301818e+02 0.000000000000000000e+00
8.050390929705215513e+02 0.000000000000000000e+00
8.053503854875283423e+02 0.000000000000000000e+00
8.056611337868480405e+02 0.000000000000000000e+00
8.059769614512471207e+02 0.000000000000000000e+00
8.062969614512471708e+02 0.000000000000000000e+00
8.066039002267573323e+02 0.000000000000000000e+00
8.069200907029478458e+02 0.000000000000000000e+00
8.072375510204082047e+02 0.000000000000000000e+00
8.075568253968253885e+02 0.000000000000000000e+00
8.078739229024943143e+02 0.000000000000000000e+00
8.081823129251700948e+02 0.000000000000000000e+00
8.085024943310658045e+02 0.000000000000000000e+00
8.088243083900226793e+02 0.000000000000000000e+00
8.091441269841269559e+02 0.000000000000000000e+00
8.094639455782313462e+02 0.000000000000000000e+00
8.097801360544217459e+02 0.000000000000000000e+00
8.100995918367347031e+02 0.000000000000000000e+00
8.104159637188208762e+02 0.000000000000000000e+00
8.107276190476191005e+02 0.000000000000000000e+00
8.110365532879818602e+02 0.000000000000000000e+00
8.113592743764172610e+02 0.000000000000000000e+00
8.116692970521542065e+02 0.000000000000000000e+00
8.119818594104308431e+02 0.000000000000000000e+00
8.122918820861677887e+02 0.000000000000000000e+00
8.126131519274376842e+02 0.000000000000000000e+00
8.129320634920635484e+02 0.000000000000000000e+00
8.132417233560090608e+02 0.000000000000000000e+00
8.135590022675736463e+02 0.000000000000000000e+00
8.138911564625850588e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
8.144796371882085850e+02 0.000000000000000000e+00
8.148146938775510080e+02 0.000000000000000000e+00
8.151410430839001720e+02 0.000000000000000000e+00
8.154521541950113033e+02 0.000000000000000000e+00
8.157514739229025054e+02 0.000000000000000000e+00
8.160596825396825125e+02 0.000000000000000000e+00
8.163909297052153988e+02 0.000000000000000000e+00
8.167038548752834686e+02 0.000000000000000000e+00
8.170218594104308067e+02 0.000000000000000000e+00
8.173378684807256604e+02 0.000000000000000000e+00
8.176546031746031531e+02 0.000000000000000000e+00
8.179711564625849860e+02 0.000000000000000000e+00
8.182808163265306121e+02 0.000000000000000000e+00
8.185991836734693834e+02 0.000000000000000000e+00
8.189142857142857110e+02 0.000000000000000000e+00
8.192230385487528110e+02 0.000000000000000000e+00
8.195448526077097995e+02 0.000000000000000000e+00
8.198543310657596521e+02 0.000000000000000000e+00
8.201814058956915687e+02 0.000000000000000000e+00
8.205021315192743714e+02 0.000000000000000000e+00
8.208054421768707698e+02 0.000000000000000000e+00
8.211234467120181080e+02 0.000000000000000000e+00
8.214499773242630454e+02 0.000000000000000000e+00
8.217538321995465367e+02 0.000000000000000000e+00
8.220705668934240293e+02 0.000000000000000000e+00
8.223842176870748517e+02 0.000000000000000000e+00
8.227076643990930052e+02 0.000000000000000000e+00
8.230238548752834049e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
8.246155102040816018e+02 0.000000000000000000e+00
8.249543764172335614e+02 0.000000000000000000e+00
8.252803628117914059e+02 0.000000000000000000e+00
8.255807709750566801e+02 0.000000000000000000e+00
8.258995011337868846e+02 0.000000000000000000e+00
8.262256689342403888e+02 0.000000000000000000e+00
8.265413151927438093e+02 0.000000000000000000e+00
8.268520634920635075e+02 0.000000000000000000e+00
8.271775056689342591e+02 0.000000000000000000e+00
8.275031292517006705e+02 0.000000000000000000e+00
8.278225850340136276e+02 0.000000000000000000e+00
8.281280725623582839e+02 0.000000000000000000e+00
8.284395464852607347e+02 0.000000000000000000e+00
8.287613605442177231e+02 0.000000000000000000e+00
8.290897052154194853e+02 0.000000000000000000e+00
8.294009977324262763e+02 0.000000000000000000e+00
8.297077551020407782e+02 0.000000000000000000e+00
8.300286621315192406e+02 0.000000000000000000e+00
8.303599092970521269e+02 0.000000000000000000e+00
8.306835374149659401e+02 0.000000000000000000e+00
8.310009977324262991e+02 0.000000000000000000e+00
8.313202721088434828e+02 0.000000000000000000e+00
8.316471655328798533e+02 0.000000000000000000e+00
8.319624489795918407e+02 0.000000000000000000e+00
8.322851700680272415e+02 0.000000000000000000e+00
8.326035374149660129e+02 0.000000000000000000e+00
8.329311564625850224e+02 0.000000000000000000e+00
8.332331972789115753e+02 0.000000000000000000e+00
8.335453968253967787e+02 0.000000000000000000e+00
8.338646712018140761e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
8.344858049886621529e+02 0.000000000000000000e+00
8.348183219954648848e+02 0.000000000000000000e+00
8.351470294784580801e+02 0.000000000000000000e+00
8.354717460317460791e+02 0.000000000000000000e+00
8.357888435374150049e+02 0.000000000000000000e+00
8.360994104308390433e+02 0.000000000000000000e+00
8.364226757369614234e+02 0.000000000000000000e+00
8.367568253968254339e+02 0.000000000000000000e+00
8.370730158730158337e+02 0.000000000000000000e+00
8.373895691609977803e+02 0.000000000000000000e+00
8.377142857142856656e+02 0.000000000000000000e+00
8.380453514739228922e+02 0.000000000000000000e+00
8.383588208616780548e+02 0.000000000000000000e+00
8.386800907029478367e+02 0.000000000000000000e+00
8.390015419501133920e+02 0.000000000000000000e+00
8.393237188208616999e+02 0.000000000000000000e+00
8.396440816326530694e+02 0.000000000000000000e+00
8.399619047619047478e+02 0.000000000000000000e+00
8.402806349206349523e+02 0.000000000000000000e+00
8.406109750566893126e+02 0.000000000000000000e+00
8.409266213151927332e+02 0.000000000000000000e+00
8.412502494331065463e+02 0.000000000000000000e+00
8.415669841269841527e+02 0.000000000000000000e+00
8.418946031746031622e+02 0.000000000000000000e+00
8.422068027210884793e+02 0.000000000000000000e+00
8.425360544217686538e+02 0.000000000000000000e+00
8.428477097505668780e+02 0.000000000000000000e+00
8.431753287981858875e+02 0.000000000000000000e+00
8.434931519274376797e+02 0.000000000000000000e+00
8.438198639455782768e+02 0.000000000000000000e+00
8.441367800453514292e+02 0.000000000000000000e+00
8.444711111111110995e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
8.454494331065759525e+02 0.000000000000000000e+00
8.457786848072562407e+02 0.000000000000000000e+00
8.460970521541950120e+02 0.000000000000000000e+00
8.464154195011337833e+02 0.000000000000000000e+00
8.467423129251700402e+02 0.000000000000000000e+00
8.470646712018140079e+02 0.000000000000000000e+00
8.473774149659864179e+02 0.000000000000000000e+00
8.477037641723355819e+02 0.000000000000000000e+00
8.480263038548753229e+02 0.000000000000000000e+00
8.483493877551020432e+02 0.000000000000000000e+00
8.486652154195011235e+02 0.000000000000000000e+00
8.489821315192743896e+02 0.000000000000000000e+00
8.493137414965985954e+02 0.000000000000000000e+00
8.496420861678004712e+02 0.000000000000000000e+00
8.499482993197278802e+02 0.000000000000000000e+00
8.502755555555555702e+02 0.000000000000000000e+00
8.505960997732425994e+02 0.000000000000000000e+00
8.509164625850339689e+02 0.000000000000000000e+00
8.512261224489795950e+02 0.000000000000000000e+00
8.515401360544217368e+02 0.000000000000000000e+00
8.518688435374149321e+02 0.000000000000000000e+00
8.521997278911564990e+02 0.000000000000000000e+00
8.525206349206349614e+02 0.000000000000000000e+00
8.528357369614512891e+02 0.000000000000000000e+00
8.531548299319728130e+02 0.000000000000000000e+00
8.534721088435373986e+02 0.000000000000000000e+00
8.537882993197279120e+02 0.000000000000000000e+00
8.541081179138321886e+02 0.000000000000000000e+00
8.544197732426304128e+02 0.000000000000000000e+00
8.547323356009070494e+02 0.000000000000000000e+00
8.550539682539682644e+02 0.000000000000000000e+00
8.553834013605442124e+02 0.000000000000000000e+00
8.557124716553288408e+02 0.000000000000000000e+00
8.560355555555555611e+02 0.000000000000000000e+00
8.563482993197278574e+02 0.000000000000000000e+00
8.566575963718820503e+02 0.000000000000000000e+00
8.569819501133787298e+02 0.000000000000000000e+00
8.573004988662131609e+02 0.000000000000000000e+00
8.576179591836735199e+02 0.000000000000000000e+00
8.579337868480726002e+02 0.000000000000000000e+00
8.582554195011338152e+02 0.000000000000000000e+00
8.585843083900226702e+02 0.000000000000000000e+00
8.589023129251701221e+02 0.000000000000000000e+00
8.592264852607710282e+02 0.000000000000000000e+00
8.595463038548753048e+02 0.000000000000000000e+00
8.598635827664398903e+02 0.000000000000000000e+00
8.601763265306123003e+02 0.000000000000000000e+00
8.605063038548752274e+02 0.000000000000000000e+00
8.608235827664399267e+02 0.000000000000000000e+00
8.611468480725623067e+02 0.000000000000000000e+00
8.614534240362811488e+02 0.000000000000000000e+00
8.617639909297051872e+02 0.000000000000000000e+00
8.620878004535147738e+02 0.000000000000000000e+00
8.624134240362811852e+02 0.000000000000000000e+00
8.627288888888888323e+02 0.000000000000000000e+00
8.630405442176870565e+02 0.000000000000000000e+00
8.633556462585033842e+02 0.000000000000000000e+00
8.636819954648526618e+02 0.000000000000000000e+00
8.640018140589569384e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
8.659308843537414759e+02 0.000000000000000000e+00
8.662478004535147420e+02 0.000000000000000000e+00
8.665561904761905225e+02 0.000000000000000000e+00
8.668720181405896028e+02 0.000000000000000000e+00
8.671905668934240339e+02 0.000000000000000000e+00
8.675160090702947855e+02 0.000000000000000000e+00
8.678207709750566892e+02 0.000000000000000000e+00
8.681500226757369774e+02 0.000000000000000000e+00
8.684658503401360576e+02 0.000000000000000000e+00
8.687987301587301090e+02 0.000000000000000000e+00
8.691092970521541474e+02 0.000000000000000000e+00
8.694305668934240430e+02 0.000000000000000000e+00
8.697538321995465367e+02 0.000000000000000000e+00
8.700856235827664023e+02 0.000000000000000000e+00
8.704078004535147102e+02 0.000000000000000000e+00
8.707294331065759252e+02 0.000000000000000000e+00
8.710510657596371402e+02 0.000000000000000000e+00
8.713815873015872739e+02 0.000000000000000000e+00
8.717119274376417479e+02 0.000000000000000000e+00
8.720235827664398585e+02 0.000000000000000000e+00
8.723441269841270014e+02 0.000000000000000000e+00
8.726721088435374440e+02 0.000000000000000000e+00
8.729897505668934627e+02 0.000000000000000000e+00
8.733141043083900286e+02 0.000000000000000000e+00
8.736339229024943052e+02 0.000000000000000000e+00
8.739687981859410684e+02 0.000000000000000000e+00
8.742780952380952613e+02 0.000000000000000000e+00
8.746080725623583021e+02 0.000000000000000000e+00
8.749422222222221990e+02 0.000000000000000000e+00
8.752752834467120238e+02 0.000000000000000000e+00
8.755936507936507951e+02 0.000000000000000000e+00
8.759152834467120101e+02 0.000000000000000000e+00
8.762354648526077199e+02 0.000000000000000000e+00
8.765652607709751010e+02 0.000000000000000000e+00
8.768832653061224391e+02 0.000000000000000000e+00
8.772083446712017576e+02 0.000000000000000000e+00
8.775366893424036334e+02 0.000000000000000000e+00
8.778692063492063653e+02 0.000000000000000000e+00
8.781834013605441669e+02 0.000000000000000000e+00
8.785097505668934446e+02 0.000000000000000000e+00
8.788282993197278756e+02 0.000000000000000000e+00
8.791602721088435146e+02 0.000000000000000000e+00
8.794775510204082138e+02 0.000000000000000000e+00
8.798046258503401305e+02 0.000000000000000000e+00
8.801273469387755313e+02 0.000000000000000000e+00
8.804587755102040774e+02 0.000000000000000000e+00
8.807784126984126942e+02 0.000000000000000000e+00
8.811091156462584877e+02 0.000000000000000000e+00
8.814318367346938885e+02 0.000000000000000000e+00
8.817736054421768586e+02 0.000000000000000000e+00
8.820926984126983825e+02 0.000000000000000000e+00
8.824226757369614234e+02 0.000000000000000000e+00
8.827444897959184118e+02 0.000000000000000000e+00
8.830748299319727721e+02 0.000000000000000000e+00
8.833859410430839034e+02 0.000000000000000000e+00
8.837124716553288408e+02 0.000000000000000000e+00
8.840388208616780048e+02 0.000000000000000000e+00
8.843691609977324788e+02 0.000000000000000000e+00
8.846871655328798170e+02 0.000000000000000000e+00
8.850131519274376615e+02 0.000000000000000000e+00
8.853398639455782586e+02 0.000000000000000000e+00
8.856696598639455260e+02 0.000000000000000000e+00
8.859805895691609976e+02 0.000000000000000000e+00
8.863091156462585332e+02 0.000000000000000000e+00
8.866447165532879353e+02 0.000000000000000000e+00
8.869819501133787298e+02 0.000000000000000000e+00
8.873034013605441714e+02 0.000000000000000000e+00
8.876201360544217778e+02 0.000000000000000000e+00
8.879459410430838489e+02 0.000000000000000000e+00
8.882721088435374668e+02 0.000000000000000000e+00
8.885866666666667015e+02 0.000000000000000000e+00
8.889206349206349387e+02 0.000000000000000000e+00
8.892346485260770805e+02 0.000000000000000000e+00
8.895590022675736463e+02 0.000000000000000000e+00
8.898759183673469124e+02 0.000000000000000000e+00
8.901991836734694061e+02 0.000000000000000000e+00
8.905191836734693425e+02 0.000000000000000000e+00
8.908391836734693925e+02 0.000000000000000000e+00
8.911664399092970825e+02 0.000000000000000000e+00
8.914976870748299689e+02 0.000000000000000000e+00
8.918146031746031213e+02 0.000000000000000000e+00
8.921462131519274408e+02 0.000000000000000000e+00
8.924600453514739229e+02 0.000000000000000000e+00
8.927940136054421600e+02 0.000000000000000000e+00
8.931225396825396956e+02 0.000000000000000000e+00
8.934496145124716122e+02 0.000000000000000000e+00
8.937726984126984462e+02 0.000000000000000000e+00
8.940975963718821049e+02 0.000000000000000000e+00
8.944166893424036289e+02 0.000000000000000000e+00
8.947492063492063608e+02 0.000000000000000000e+00
8.950623129251700902e+02 0.000000000000000000e+00
8.953859410430839034e+02 0.000000000000000000e+00
8.957122902494330674e+02 0.000000000000000000e+00
8.960388208616780048e+02 0.000000000000000000e+00
8.963479365079365380e+02 0.000000000000000000e+00
8.966690249433106601e+02 0.000000000000000000e+00
8.970017233560090517e+02 0.000000000000000000e+00
8.973170068027210391e+02 0.000000000000000000e+00
8.976353741496598104e+02 0.000000000000000000e+00
8.979551927437642007e+02 0.000000000000000000e+00
8.982842630385487155e+02 0.000000000000000000e+00
8.986049886621315181e+02 0.000000000000000000e+00
8.989297052154195171e+02 0.000000000000000000e+00
8.992475283446711956e+02 0.000000000000000000e+00
8.995711564625850087e+02 0.000000000000000000e+00
8.998900680272108730e+02 0.000000000000000000e+00
9.002156916099772843e+02 0.000000000000000000e+00
9.005365986394557467e+02 0.000000000000000000e+00
9.008673015873015402e+02 0.000000000000000000e+00
9.011976417233560142e+02 0.000000000000000000e+00
9.015176417233560642e+02 0.000000000000000000e+00
9.018311111111111131e+02 0.000000000000000000e+00
9.021534693877550808e+02 0.000000000000000000e+00
9.024796371882085850e+02 0.000000000000000000e+00
9.028092517006803064e+02 0.000000000000000000e+00
9.031278004535147375e+02 0.000000000000000000e+00
9.034601360544218096e+02 0.000000000000000000e+00
9.037835827664399631e+02 0.000000000000000000e+00
9.041075736961450957e+02 0.000000000000000000e+00
9.044359183673469715e+02 0.000000000000000000e+00
9.047673469387755176e+02 0.000000000000000000e+00
9.050918820861678569e+02 0.000000000000000000e+00
9.054091609977324424e+02 0.000000000000000000e+00
9.057322448979591627e+02 0.000000000000000000e+00
9.060524263038548725e+02 0.000000000000000000e+00
9.063747845804988401e+02 0.000000000000000000e+00
9.066864399092970643e+02 0.000000000000000000e+00
9.070019047610001053e+02 0.000000000000000000e+00
9.073358730158730623e+02 0.000000000000000000e+00
9.076482539682539254e+02 0.000000000000000000e+00
9.079633560090702531e+02 0.000000000000000000e+00
9.082826303854875505e+02 0.000000000000000000e+00
9.086053514739229513e+02 0.000000000000000000e+00
9.089295238095238574e+02 0.000000000000000000e+00
9.092433560090703395e+02 0.000000000000000000e+00
9.095577324263038008e+02 0.000000000000000000e+00
9.098844444444443980e+02 0.000000000000000000e+00
9.102040816326530148e+02 0.000000000000000000e+00
9.105269841269840754e+02 0.000000000000000000e+00
9.108371882086167943e+02 0.000000000000000000e+00
9.111755102040816610e+02 0.000000000000000000e+00
9.114978684807256286e+02 0.000000000000000000e+00
9.118198639455782768e+02 0.000000000000000000e+00
9.121400453514738729e+02 0.000000000000000000e+00
9.124671201814059032e+02 0.000000000000000000e+00
9.127874829931972727e+02 0.000000000000000000e+00
9.131102040816326735e+02 0.000000000000000000e+00
9.134367346938774972e+02 0.000000000000000000e+00
9.137627210884353417e+02 0.000000000000000000e+00
9.140863492063491549e+02 0.000000000000000000e+00
9.144123356009069994e+02 0.000000000000000000e+00
9.147301587301586778e+02 0.000000000000000000e+00
9.150565079365079555e+02 0.000000000000000000e+00
9.153888435374149140e+02 0.000000000000000000e+00
9.157106575963719024e+02 0.000000000000000000e+00
9.160377324263038190e+02 0.000000000000000000e+00
9.163628117913832511e+02 0.000000000000000000e+00
9.166853514739228785e+02 0.000000000000000000e+00
9.169997278911564536e+02 0.000000000000000000e+00
9.173289795918367417e+02 0.000000000000000000e+00
9.176535147392290810e+02 0.000000000000000000e+00
9.179873015873015447e+02 0.000000000000000000e+00
9.183022222222222126e+02 0.000000000000000000e+00
9.186278458049886240e+02 0.000000000000000000e+00
9.189494784580498390e+02 0.000000000000000000e+00
9.192745578231292711e+02 0.000000000000000000e+00
9.195873015873015675e+02 0.000000000000000000e+00
9.199174603174602680e+02 0.000000000000000000e+00
9.202370975056688849e+02 0.000000000000000000e+00
9.205512925170068002e+02 0.000000000000000000e+00
9.208642176870748699e+02 0.000000000000000000e+00
9.211918367346938794e+02 0.000000000000000000e+00
9.215098412698412176e+02 0.000000000000000000e+00
9.218283900226757623e+02 0.000000000000000000e+00
9.221500226757369774e+02 0.000000000000000000e+00
9.224714739229025326e+02 0.000000000000000000e+00
9.228019954648525527e+02 0.000000000000000000e+00
9.231258049886621393e+02 0.000000000000000000e+00
9.234447165532880035e+02 0.000000000000000000e+00
9.237667120181405380e+02 0.000000000000000000e+00
9.240970521541950120e+02 0.000000000000000000e+00
9.244212244897959181e+02 0.000000000000000000e+00
9.247299773242630181e+02 0.000000000000000000e+00
9.250545124716553573e+02 0.000000000000000000e+00
9.253761451247165724e+02 0.000000000000000000e+00
9.257024943310657363e+02 0.000000000000000000e+00
9.260212244897959408e+02 0.000000000000000000e+00
9.263443083900226611e+02 0.000000000000000000e+00
9.266699319727890725e+02 0.000000000000000000e+00
9.269941043083899785e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
9.279434013605442715e+02 0.000000000000000000e+00
9.282563265306122275e+02 0.000000000000000000e+00
9.285683446712017712e+02 0.000000000000000000e+00
9.288905215419500792e+02 0.000000000000000000e+00
9.291987301587301999e+02 0.000000000000000000e+00
9.295187301587301363e+02 0.000000000000000000e+00
9.298269387755102571e+02 0.000000000000000000e+00
9.301492970521542247e+02 0.000000000000000000e+00
9.304649433106576453e+02 0.000000000000000000e+00
9.307887528344671182e+02 0.000000000000000000e+00
9.311005895691610021e+02 0.000000000000000000e+00
9.314160544217687629e+02 0.000000000000000000e+00
9.317306122448979977e+02 0.000000000000000000e+00
9.320542403628118109e+02 0.000000000000000000e+00
9.323744217687075206e+02 0.000000000000000000e+00
9.326875283446712501e+02 0.000000000000000000e+00
9.330082539682539391e+02 0.000000000000000000e+00
9.333375056689342273e+02 0.000000000000000000e+00
9.336614965986394736e+02 0.000000000000000000e+00
9.339644444444444389e+02 0.000000000000000000e+00
9.342857142857143344e+02 0.000000000000000000e+00
9.346058956916099305e+02 0.000000000000000000e+00
9.349220861678004439e+02 0.000000000000000000e+00
9.352377324263038645e+02 0.000000000000000000e+00
9.355571882086168216e+02 0.000000000000000000e+00
9.358775510204081911e+02 0.000000000000000000e+00
9.361902947845804874e+02 0.000000000000000000e+00
9.365006802721088661e+02 0.000000000000000000e+00
9.368208616780045759e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
9.380809070294784533e+02 0.000000000000000000e+00
9.383976417233560596e+02 0.000000000000000000e+00
9.387078458049886649e+02 0.000000000000000000e+00
9.390222222222222399e+02 0.000000000000000000e+00
9.393402267573695781e+02 0.000000000000000000e+00
9.396565986394557513e+02 0.000000000000000000e+00
9.399698866213151405e+02 0.000000000000000000e+00
9.402831746031746434e+02 0.000000000000000000e+00
9.406011791383219816e+02 0.000000000000000000e+00
9.409260770975056403e+02 0.000000000000000000e+00
9.412375510204082047e+02 0.000000000000000000e+00
9.415593650793650795e+02 0.000000000000000000e+00
9.418802721088435419e+02 0.000000000000000000e+00
9.421950113378684364e+02 0.000000000000000000e+00
9.425108390022676303e+02 0.000000000000000000e+00
9.428268480725623704e+02 0.000000000000000000e+00
9.431515646258503693e+02 0.000000000000000000e+00
9.434746485260770896e+02 0.000000000000000000e+00
9.437915646258503557e+02 0.000000000000000000e+00
9.441066666666666833e+02 0.000000000000000000e+00
9.444250340136054547e+02 0.000000000000000000e+00
9.447461224489795768e+02 0.000000000000000000e+00
9.450673922902494724e+02 0.000000000000000000e+00
9.453843083900226247e+02 0.000000000000000000e+00
9.457059410430839534e+02 0.000000000000000000e+00
9.460266666666666424e+02 0.000000000000000000e+00
9.463437641723355682e+02 0.000000000000000000e+00
9.466574149659863906e+02 0.000000000000000000e+00
9.469746938775509761e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
9.482746485260770442e+02 0.000000000000000000e+00
9.485863038548752684e+02 0.000000000000000000e+00
9.489010430839002765e+02 0.000000000000000000e+00
9.492126984126983871e+02 0.000000000000000000e+00
9.495359637188208808e+02 0.000000000000000000e+00
9.498585034013605082e+02 0.000000000000000000e+00
9.501598185941043084e+02 0.000000000000000000e+00
9.504725623582766048e+02 0.000000000000000000e+00
9.507963718820861914e+02 0.000000000000000000e+00
9.511223582766440359e+02 0.000000000000000000e+00
9.514383673469387759e+02 0.000000000000000000e+00
9.517538321995465367e+02 0.000000000000000000e+00
9.520707482993196891e+02 0.000000000000000000e+00
9.523952834467120283e+02 0.000000000000000000e+00
9.527112925170067683e+02 0.000000000000000000e+00
9.530321995464852307e+02 0.000000000000000000e+00
9.533485714285714039e+02 0.000000000000000000e+00
9.536747392290249081e+02 0.000000000000000000e+00
9.539947392290249581e+02 0.000000000000000000e+00
9.542991383219954287e+02 0.000000000000000000e+00
9.546204081632653242e+02 0.000000000000000000e+00
9.549400453514739411e+02 0.000000000000000000e+00
9.552529705215418971e+02 0.000000000000000000e+00
9.555736961451246998e+02 0.000000000000000000e+00
9.558922448979591309e+02 0.000000000000000000e+00
9.562165986394558104e+02 0.000000000000000000e+00
9.565438548752835004e+02 0.000000000000000000e+00
9.568578684807256423e+02 0.000000000000000000e+00
9.571822222222222081e+02 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
9.590964172335601461e+02 0.000000000000000000e+00
9.594135147392290719e+02 0.000000000000000000e+00
9.597284353741496261e+02 0.000000000000000000e+00
9.600495238095238619e+02 0.000000000000000000e+00
9.603702494331065509e+02 0.000000000000000000e+00
9.606995011337868391e+02 0.000000000000000000e+00
9.610102494331065373e+02 0.000000000000000000e+00
9.613400453514739183e+02 0.000000000000000000e+00
9.616578684807255968e+02 0.000000000000000000e+00
9.619836734693877816e+02 0.000000000000000000e+00
9.623069387755101616e+02 0.000000000000000000e+00
9.626182312925169526e+02 0.000000000000000000e+00
9.629507482993196845e+02 0.000000000000000000e+00
9.632636734693877543e+02 0.000000000000000000e+00
9.635838548752834640e+02 0.000000000000000000e+00
9.639098412698413085e+02 0.000000000000000000e+00
9.642242176870748835e+02 0.000000000000000000e+00
9.645540136054421509e+02 0.000000000000000000e+00
9.648769160997732115e+02 0.000000000000000000e+00
9.651931065759637249e+02 0.000000000000000000e+00
9.655187301587301363e+02 0.000000000000000000e+00
9.658361904761904952e+02 0.000000000000000000e+00
9.661570975056689576e+02 0.000000000000000000e+00
9.664878004535147511e+02 0.000000000000000000e+00
9.668072562358277082e+02 0.000000000000000000e+00
9.671258049886621393e+02 0.000000000000000000e+00
9.674508843537414577e+02 0.000000000000000000e+00
9.677663492063492185e+02 0.000000000000000000e+00
9.680945124716553210e+02 0.000000000000000000e+00
9.684126984126984325e+02 0.000000000000000000e+00
9.687365079365079055e+02 0.000000000000000000e+00
9.690710204081632355e+02 0.000000000000000000e+00
9.693853968253968105e+02 0.000000000000000000e+00
9.697044897959183345e+02 0.000000000000000000e+00
9.700266666666666424e+02 0.000000000000000000e+00
9.703463038548752593e+02 0.000000000000000000e+00
9.706690249433106601e+02 0.000000000000000000e+00
9.709892063492063699e+02 0.000000000000000000e+00
9.713151927437642144e+02 0.000000000000000000e+00
9.716370068027210891e+02 0.000000000000000000e+00
9.719571882086167989e+02 0.000000000000000000e+00
9.722728344671202194e+02 0.000000000000000000e+00
9.725881179138322068e+02 0.000000000000000000e+00
9.729012244897959363e+02 0.000000000000000000e+00
9.732282993197278529e+02 0.000000000000000000e+00
9.735441269841269332e+02 0.000000000000000000e+00
9.738721088435373758e+02 0.000000000000000000e+00
9.741921088435374259e+02 0.000000000000000000e+00
9.745102947845805375e+02 0.000000000000000000e+00
9.748364625850340417e+02 0.000000000000000000e+00
9.751548299319728130e+02 0.000000000000000000e+00
9.754744671201814299e+02 0.000000000000000000e+00
9.758091609977324197e+02 0.000000000000000000e+00
9.761324263038549134e+02 0.000000000000000000e+00
9.764651247165533050e+02 0.000000000000000000e+00
9.767900226757369637e+02 0.000000000000000000e+00
9.771063945578231369e+02 0.000000000000000000e+00
9.774363718820861777e+02 0.000000000000000000e+00
9.777518367346938248e+02 0.000000000000000000e+00
9.780760090702947309e+02 0.000000000000000000e+00
9.783967346938775336e+02 0.000000000000000000e+00
9.787259863945578218e+02 0.000000000000000000e+00
9.790505215419501610e+02 0.000000000000000000e+00
9.793696145124716850e+02 0.000000000000000000e+00
9.796910657596372403e+02 0.000000000000000000e+00
9.800132426303854345e+02 0.000000000000000000e+00
9.803334240362811443e+02 0.000000000000000000e+00
9.806684807256235672e+02 0.000000000000000000e+00
9.809915646258502875e+02 0.000000000000000000e+00
9.813175510204081320e+02 0.000000000000000000e+00
9.816433560090703168e+02 0.000000000000000000e+00
9.819664399092970370e+02 0.000000000000000000e+00
9.822877097505669326e+02 0.000000000000000000e+00
9.826068027210884566e+02 0.000000000000000000e+00
9.829284353741496716e+02 0.000000000000000000e+00
9.832689342403627961e+02 0.000000000000000000e+00
9.835840362811791238e+02 0.000000000000000000e+00
9.839078458049887104e+02 0.000000000000000000e+00
9.842321995464852762e+02 0.000000000000000000e+00
9.845547392290249036e+02 0.000000000000000000e+00
9.848667573696145610e+02 0.000000000000000000e+00
9.851918367346938794e+02 0.000000000000000000e+00
9.855092970521542384e+02 0.000000000000000000e+00
9.858454421768707334e+02 0.000000000000000000e+00
9.861694331065759798e+02 0.000000000000000000e+00
9.864876190476190914e+02 0.000000000000000000e+00
9.868121541950113169e+02 0.000000000000000000e+00
9.871406802721088525e+02 0.000000000000000000e+00
9.874608616780045622e+02 0.000000000000000000e+00
9.877844897959183754e+02 0.000000000000000000e+00
9.881124716553288181e+02 0.000000000000000000e+00
9.884397278911565081e+02 0.000000000000000000e+00
9.887626303854875687e+02 0.000000000000000000e+00
9.890929705215419290e+02 0.000000000000000000e+00
9.894113378684807003e+02 0.000000000000000000e+00
9.897387755102040501e+02 0.000000000000000000e+00
9.900524263038548725e+02 0.000000000000000000e+00
9.903782312925170572e+02 0.000000000000000000e+00
9.907004081632652515e+02 0.000000000000000000e+00
9.910276643990929415e+02 0.000000000000000000e+00
9.913398639455782586e+02 0.000000000000000000e+00
9.916663945578230823e+02 0.000000000000000000e+00
9.919814965986394100e+02 0.000000000000000000e+00
9.923067573696145018e+02 0.000000000000000000e+00
9.926260317460317992e+02 0.000000000000000000e+00
9.929507482993196845e+02 0.000000000000000000e+00
9.932760090702947764e+02 0.000000000000000000e+00
9.936019954648526209e+02 0.000000000000000000e+00
9.939156462585034433e+02 0.000000000000000000e+00
9.942392743764172565e+02 0.000000000000000000e+00
9.945574603174603681e+02 0.000000000000000000e+00
9.948830839002267794e+02 0.000000000000000000e+00
9.952032653061224892e+02 0.000000000000000000e+00
9.955158276643991258e+02 0.000000000000000000e+00
9.958374603174603408e+02 0.000000000000000000e+00
9.961529251700679879e+02 0.000000000000000000e+00
9.964785487528345129e+02 0.000000000000000000e+00
9.968056235827664295e+02 0.000000000000000000e+00
9.971321541950113669e+02 0.000000000000000000e+00
9.974476190476190141e+02 0.000000000000000000e+00
9.977726984126984462e+02 0.000000000000000000e+00
9.980943310657596612e+02 0.000000000000000000e+00
9.984226757369614234e+02 0.000000000000000000e+00
9.987517460317460518e+02 0.000000000000000000e+00
9.990715646258503284e+02 0.000000000000000000e+00
9.994042630385487200e+02 0.000000000000000000e+00
9.997389569160998235e+02 0.000000000000000000e+00
1.000056598639455729e+03 0.000000000000000000e+00
1.000385668934240357e+03 0.000000000000000000e+00
1.000699138321995520e+03 0.000000000000000000e+00
1.001030748299319725e+03 0.000000000000000000e+00
1.001353832199546446e+03 0.000000000000000000e+00
1.001679092970521538e+03 0.000000000000000000e+00
1.001999818594104340e+03 0.000000000000000000e+00
1.002303129251700625e+03 0.000000000000000000e+00
1.002642902494331111e+03 0.000000000000000000e+00
1.002961088435374108e+03 0.000000000000000000e+00
1.003291972789115675e+03 0.000000000000000000e+00
1.003620680272108871e+03 0.000000000000000000e+00
1.003946666666666715e+03 0.000000000000000000e+00
1.004271564625850374e+03 0.000000000000000000e+00
1.004598639455782290e+03 0.000000000000000000e+00
1.004920453514739279e+03 0.000000000000000000e+00
1.005250612244897980e+03 0.000000000000000000e+00
1.005574603174603226e+03 0.000000000000000000e+00
1.005890975056689399e+03 0.000000000000000000e+00
1.006215510204081625e+03 0.000000000000000000e+00
1.006544217687074820e+03 0.000000000000000000e+00
1.006871111111111077e+03 0.000000000000000000e+00
1.007198548752834427e+03 0.000000000000000000e+00
1.007529795918367313e+03 0.000000000000000000e+00
1.007857052154195003e+03 0.000000000000000000e+00
1.008183945578231260e+03 0.000000000000000000e+00
1.008505034013605496e+03 0.000000000000000000e+00
1.008824308390022679e+03 0.000000000000000000e+00
1.009151564625850369e+03 0.000000000000000000e+00
1.009467029478458016e+03 0.000000000000000000e+00
1.009772698412698446e+03 0.000000000000000000e+00
1.010110476190476220e+03 0.000000000000000000e+00
1.010421043083900258e+03 0.000000000000000000e+00
1.010745215419501164e+03 0.000000000000000000e+00
1.011058684807256213e+03 0.000000000000000000e+00
1.011381224489795954e+03 0.000000000000000000e+00
1.011699410430838952e+03 0.000000000000000000e+00
1.012026122448979550e+03 0.000000000000000000e+00
1.012352108843537394e+03 0.000000000000000000e+00
1.012680090702947837e+03 0.000000000000000000e+00
1.013000634920634866e+03 0.000000000000000000e+00
1.013322448979591854e+03 0.000000000000000000e+00
1.013644625850340162e+03 0.000000000000000000e+00
1.013968253968253975e+03 0.000000000000000000e+00
1.014291519274376469e+03 0.000000000000000000e+00
1.014618956916099819e+03 0.000000000000000000e+00
1.014937505668934250e+03 0.000000000000000000e+00
1.015262040816326476e+03 0.000000000000000000e+00
1.015591655328798197e+03 0.000000000000000000e+00
1.015908571428571463e+03 0.000000000000000000e+00
1.016236190476190473e+03 0.000000000000000000e+00
1.016557278911564595e+03 0.000000000000000000e+00
1.016888526077097481e+03 0.000000000000000000e+00
1.017210521541950129e+03 0.000000000000000000e+00
1.017538684807256232e+03 0.000000000000000000e+00
1.017854693877550972e+03 0.000000000000000000e+00
1.018181587301587342e+03 0.000000000000000000e+00
1.018508480725623599e+03 0.000000000000000000e+00
1.018823764172335586e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.019789931972789077e+03 0.000000000000000000e+00
1.020111564625850292e+03 0.000000000000000000e+00
1.020440634920634920e+03 0.000000000000000000e+00
1.020754648526077062e+03 0.000000000000000000e+00
1.021071383219954669e+03 0.000000000000000000e+00
1.021381950113378707e+03 0.000000000000000000e+00
1.021702857142857169e+03 0.000000000000000000e+00
1.022023945578231292e+03 0.000000000000000000e+00
1.022345578231292507e+03 0.000000000000000000e+00
1.022669931972789072e+03 0.000000000000000000e+00
1.022986848072562339e+03 0.000000000000000000e+00
1.023302675736961419e+03 0.000000000000000000e+00
1.023628480725623604e+03 0.000000000000000000e+00
1.023941405895691560e+03 0.000000000000000000e+00
1.024265578231292466e+03 0.000000000000000000e+00
1.024599727891156363e+03 0.000000000000000000e+00
1.024920997732426258e+03 0.000000000000000000e+00
1.025238458049886731e+03 0.000000000000000000e+00
1.025560453514739265e+03 0.000000000000000000e+00
1.025884444444444398e+03 0.000000000000000000e+00
1.026209886621315263e+03 0.000000000000000000e+00
1.026530068027210973e+03 0.000000000000000000e+00
1.026854421768707425e+03 0.000000000000000000e+00
1.027182766439909301e+03 0.000000000000000000e+00
1.027513287981859321e+03 0.000000000000000000e+00
1.027843446712018249e+03 0.000000000000000000e+00
1.028158911564625896e+03 0.000000000000000000e+00
1.028480544217687111e+03 0.000000000000000000e+00
1.028795646258503439e+03 0.000000000000000000e+00
1.029119637188208571e+03 0.000000000000000000e+00
1.029447800453514674e+03 0.000000000000000000e+00
1.029774149659863951e+03 0.000000000000000000e+00
1.030097052154194898e+03 0.000000000000000000e+00
1.030426666666666733e+03 0.000000000000000000e+00
1.030760816326530630e+03 0.000000000000000000e+00
1.031089705215419599e+03 0.000000000000000000e+00
1.031410068027210855e+03 0.000000000000000000e+00
1.031742585034013700e+03 0.000000000000000000e+00
1.032058956916099760e+03 0.000000000000000000e+00
1.032405804988662112e+03 0.000000000000000000e+00
1.032734331065759534e+03 0.000000000000000000e+00
1.033051065759637140e+03 0.000000000000000000e+00
1.033383945578231305e+03 0.000000000000000000e+00
1.033719909297052254e+03 0.000000000000000000e+00
1.034039183673469324e+03 0.000000000000000000e+00
1.034365351473922829e+03 0.000000000000000000e+00
1.034694421768707571e+03 0.000000000000000000e+00
1.035023129251700766e+03 0.000000000000000000e+00
1.035339501133786825e+03 0.000000000000000000e+00
1.035664399092970598e+03 0.000000000000000000e+00
1.035991111111111195e+03 0.000000000000000000e+00
1.036322358276644081e+03 0.000000000000000000e+00
1.036644897959183709e+03 0.000000000000000000e+00
1.036975238095238183e+03 0.000000000000000000e+00
1.037293061224489747e+03 0.000000000000000000e+00
1.037624671201813953e+03 0.000000000000000000e+00
1.037940680272108921e+03 0.000000000000000000e+00
1.038268480725623476e+03 0.000000000000000000e+00
1.038588299319727867e+03 0.000000000000000000e+00
1.038921179138322032e+03 0.000000000000000000e+00
1.039235555555555493e+03 0.000000000000000000e+00
1.039567165532879926e+03 0.000000000000000000e+00
1.039887528344671182e+03 0.000000000000000000e+00
1.040197913832199447e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.041177324263038599e+03 0.000000000000000000e+00
1.041494421768707525e+03 0.000000000000000000e+00
1.041812607709750637e+03 0.000000000000000000e+00
1.042137868480725729e+03 0.000000000000000000e+00
1.042460408163265356e+03 0.000000000000000000e+00
1.042796371882086078e+03 0.000000000000000000e+00
1.043113106575963684e+03 0.000000000000000000e+00
1.043442902494331065e+03 0.000000000000000000e+00
1.043765260770975146e+03 0.000000000000000000e+00
1.044089251700680279e+03 0.000000000000000000e+00
1.044407619047618937e+03 0.000000000000000000e+00
1.044716916099773243e+03 0.000000000000000000e+00
1.045053786848072605e+03 0.000000000000000000e+00
1.045383219954648439e+03 0.000000000000000000e+00
1.045714285714285779e+03 0.000000000000000000e+00
1.046034829931972808e+03 0.000000000000000000e+00
1.046358276643990848e+03 0.000000000000000000e+00
1.046684625850340126e+03 0.000000000000000000e+00
1.047007709750566846e+03 0.000000000000000000e+00
1.047320816326530576e+03 0.000000000000000000e+00
1.047644081632653069e+03 0.000000000000000000e+00
1.047978412698412740e+03 0.000000000000000000e+00
1.048293333333333294e+03 0.000000000000000000e+00
1.048618231292517066e+03 0.000000000000000000e+00
1.048942222222222199e+03 0.000000000000000000e+00
1.049265487528344693e+03 0.000000000000000000e+00
1.049586938775510134e+03 0.000000000000000000e+00
1.049909478458049989e+03 0.000000000000000000e+00
1.050229841269841245e+03 0.000000000000000000e+00
1.050559455782312853e+03 0.000000000000000000e+00
1.050882176870748253e+03 0.000000000000000000e+00
1.051204172335601015e+03 0.000000000000000000e+00
1.051524353741496498e+03 0.000000000000000000e+00
1.051850340136054456e+03 0.000000000000000000e+00
1.052174149659864042e+03 0.000000000000000000e+00
1.052492517006802700e+03 0.000000000000000000e+00
1.052817233560090699e+03 0.000000000000000000e+00
1.053145941043083894e+03 0.000000000000000000e+00
1.053475918367347049e+03 0.000000000000000000e+00
1.053796643990929624e+03 0.000000000000000000e+00
1.054113197278911457e+03 0.000000000000000000e+00
1.054448798185941087e+03 0.000000000000000000e+00
1.054774240362811724e+03 0.000000000000000000e+00
1.055087891156462547e+03 0.000000000000000000e+00
1.055412426303854772e+03 0.000000000000000000e+00
1.055744399092970525e+03 0.000000000000000000e+00
1.056076009070294731e+03 0.000000000000000000e+00
1.056392925170068111e+03 0.000000000000000000e+00
1.056713469387755140e+03 0.000000000000000000e+00
1.057044716553288026e+03 0.000000000000000000e+00
1.057365623582766375e+03 0.000000000000000000e+00
1.057693786848072477e+03 0.000000000000000000e+00
1.058018503401360476e+03 0.000000000000000000e+00
1.058353922902494332e+03 0.000000000000000000e+00
1.058669931972789072e+03 0.000000000000000000e+00
1.058995374149659938e+03 0.000000000000000000e+00
1.059321904761904761e+03 0.000000000000000000e+00
1.059648435374149585e+03 0.000000000000000000e+00
1.059970068027210800e+03 0.000000000000000000e+00
1.060292607709750655e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.061563537414966049e+03 0.000000000000000000e+00
1.061882267573696254e+03 0.000000000000000000e+00
1.062210793650793676e+03 0.000000000000000000e+00
1.062521723356009034e+03 0.000000000000000000e+00
1.062839365079365052e+03 0.000000000000000000e+00
1.063165351473923010e+03 0.000000000000000000e+00
1.063499863945578227e+03 0.000000000000000000e+00
1.063807891156462574e+03 0.000000000000000000e+00
1.064134058956916078e+03 0.000000000000000000e+00
1.064459138321995397e+03 0.000000000000000000e+00
1.064783129251700757e+03 0.000000000000000000e+00
1.065100408163265229e+03 0.000000000000000000e+00
1.065435102040816219e+03 0.000000000000000000e+00
1.065761088435374177e+03 0.000000000000000000e+00
1.066095782312925166e+03 0.000000000000000000e+00
1.066411247165532814e+03 0.000000000000000000e+00
1.066732879818594029e+03 0.000000000000000000e+00
1.067057414965986482e+03 0.000000000000000000e+00
1.067391201814059059e+03 0.000000000000000000e+00
1.067711201814058995e+03 0.000000000000000000e+00
1.068040997732426376e+03 0.000000000000000000e+00
1.068362993197278911e+03 0.000000000000000000e+00
1.068687709750566910e+03 0.000000000000000000e+00
1.069000634920634866e+03 0.000000000000000000e+00
1.069328798185940968e+03 0.000000000000000000e+00
1.069652970521541874e+03 0.000000000000000000e+00
1.069980045351474018e+03 0.000000000000000000e+00
1.070303492063492058e+03 0.000000000000000000e+00
1.070623129251700675e+03 0.000000000000000000e+00
1.070952743764172283e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.071583673469387804e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.072253968253968196e+03 0.000000000000000000e+00
1.072561088435374131e+03 0.000000000000000000e+00
1.072875102040816273e+03 0.000000000000000000e+00
1.073185487528344765e+03 0.000000000000000000e+00
1.073516009070294785e+03 0.000000000000000000e+00
1.073839092970521506e+03 0.000000000000000000e+00
1.074149841269841318e+03 0.000000000000000000e+00
1.074471836734693852e+03 0.000000000000000000e+00
1.074789841269841190e+03 0.000000000000000000e+00
1.075113650793650777e+03 0.000000000000000000e+00
1.075440725623582694e+03 0.000000000000000000e+00
1.075766530612244878e+03 0.000000000000000000e+00
1.076086712018140588e+03 0.000000000000000000e+00
1.076409795918367308e+03 0.000000000000000000e+00
1.076725260770974955e+03 0.000000000000000000e+00
1.077053605442176831e+03 0.000000000000000000e+00
1.077375600907029366e+03 0.000000000000000000e+00
1.077710657596371902e+03 0.000000000000000000e+00
1.078029569160997653e+03 0.000000000000000000e+00
1.078350294784580456e+03 0.000000000000000000e+00
1.078661768707482906e+03 0.000000000000000000e+00
1.078994467120181298e+03 0.000000000000000000e+00
1.079313378684807276e+03 0.000000000000000000e+00
1.079634829931972718e+03 0.000000000000000000e+00
1.079951927437641643e+03 0.000000000000000000e+00
1.080281723356009024e+03 0.000000000000000000e+00
1.080595011337868527e+03 0.000000000000000000e+00
1.080922811791383310e+03 0.000000000000000000e+00
1.081243537414965886e+03 0.000000000000000000e+00
1.081576235827664505e+03 0.000000000000000000e+00
1.081888979591836687e+03 0.000000000000000000e+00
1.082212607709750500e+03 0.000000000000000000e+00
1.082519727891156435e+03 0.000000000000000000e+00
1.082858775510204168e+03 0.000000000000000000e+00
1.083175691609977321e+03 0.000000000000000000e+00
1.083496235827664350e+03 0.000000000000000000e+00
1.083822585034013628e+03 0.000000000000000000e+00
1.084152380952381009e+03 0.000000000000000000e+00
1.084481269841269750e+03 0.000000000000000000e+00
1.084799092970521542e+03 0.000000000000000000e+00
1.085121451247165623e+03 0.000000000000000000e+00
1.085449977324263045e+03 0.000000000000000000e+00
1.085778866213152014e+03 0.000000000000000000e+00
1.086099773242630363e+03 0.000000000000000000e+00
1.086421587301587351e+03 0.000000000000000000e+00
1.086747210884353763e+03 0.000000000000000000e+00
1.087063764172335596e+03 0.000000000000000000e+00
1.087385578231292584e+03 0.000000000000000000e+00
1.087713378684807367e+03 0.000000000000000000e+00
1.088038820861678005e+03 0.000000000000000000e+00
1.088364988662131509e+03 0.000000000000000000e+00
1.088697505668934127e+03 0.000000000000000000e+00
1.089020408163265301e+03 0.000000000000000000e+00
1.089339319727891052e+03 0.000000000000000000e+00
1.089667120181405835e+03 0.000000000000000000e+00
1.089985668934240266e+03 0.000000000000000000e+00
1.090309297052154307e+03 0.000000000000000000e+00
1.090631836734693934e+03 0.000000000000000000e+00
1.090952743764172283e+03 0.000000000000000000e+00
1.091281814058957025e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
nan -1.000000000000000000e+00
1.092238004535147411e+03 0.000000000000000000e+00
1.092573424036281267e+03 0.000000000000000000e+00
1.092907210884353844e+03 0.000000000000000000e+00
1.093223038548752811e+03 0.000000000000000000e+00
1.093541950113378789e+03 0.000000000000000000e+00
1.093858866213151941e+03 0.000000000000000000e+00
1.094168163265306021e+03 0.000000000000000000e+00
1.094499047619047587e+03 0.000000000000000000e+00
1.094810884353741585e+03 0.000000000000000000e+00
1.095127437641723418e+03 0.000000000000000000e+00
1.095446712018140488e+03 0.000000000000000000e+00
1.095767981859410384e+03 0.000000000000000000e+00
1.096096689342403579e+03 0.000000000000000000e+00
1.096423764172335495e+03 0.000000000000000000e+00
1.096740136054421782e+03 0.000000000000000000e+00
1.097059591836734626e+03 0.000000000000000000e+00
1.097375963718820913e+03 0.000000000000000000e+00
1.097693605442176931e+03 0.000000000000000000e+00
1.098025578231292457e+03 0.000000000000000000e+00
1.098355011337868518e+03 0.000000000000000000e+00
1.098668480725623567e+03 0.000000000000000000e+00
1.098999183673469361e+03 0.000000000000000000e+00
1.099321360544217669e+03 0.000000000000000000e+00
1.099649523809523771e+03 0.000000000000000000e+00
1.099966258503401377e+03 0.000000000000000000e+00
1.100296598639455851e+03 0.000000000000000000e+00
1.100619319727891252e+03 0.000000000000000000e+00
1.100942222222222199e+03 0.000000000000000000e+00
1.101265668934240466e+03 0.000000000000000000e+00
1.101589297052154279e+03 0.000000000000000000e+00
1.101912562358276546e+03 0.000000000000000000e+00
1.102238730158730050e+03 0.000000000000000000e+00
1.102554920634920563e+03 0.000000000000000000e+00
1.102878004535147284e+03 0.000000000000000000e+00
1.103201814058956870e+03 0.000000000000000000e+00
1.103537777777777819e+03 0.000000000000000000e+00
1.103861950113378725e+03 0.000000000000000000e+00
1.104184126984127033e+03 0.000000000000000000e+00
1.104509931972789218e+03 0.000000000000000000e+00
1.104837732426303774e+03 0.000000000000000000e+00
1.105151927437641689e+03 0.000000000000000000e+00
1.105487165532879771e+03 0.000000000000000000e+00
1.105808253968253894e+03 0.000000000000000000e+00
1.106136961451247089e+03 0.000000000000000000e+00
1.106456054421768613e+03 0.000000000000000000e+00
1.106795283446712119e+03 0.000000000000000000e+00
1.107108571428571395e+03 0.000000000000000000e+00
1.107437460317460364e+03 0.000000000000000000e+00
1.107746938775510216e+03 0.000000000000000000e+00
1.108067845804988565e+03 0.000000000000000000e+00
1.108387845804988729e+03 0.000000000000000000e+00
1.108712925170068047e+03 0.000000000000000000e+00
1.109030929705215385e+03 0.000000000000000000e+00
1.109352743764172374e+03 0.000000000000000000e+00
1.109673650793650722e+03 0.000000000000000000e+00
1.110001088435374186e+03 0.000000000000000000e+00
1.110323083900226720e+03 0.000000000000000000e+00
1.110651609977324370e+03 0.000000000000000000e+00
1.110967981859410429e+03 0.000000000000000000e+00
1.111302494331065873e+03 0.000000000000000000e+00
1.111627573696145191e+03 0.000000000000000000e+00
1.111956099773242613e+03 0.000000000000000000e+00
1.112275374149659910e+03 0.000000000000000000e+00
1.112595555555555620e+03 0.000000000000000000e+00
1.112903219954648421e+03 0.000000000000000000e+00
1.113225215419501183e+03 0.000000000000000000e+00
1.113554467120181471e+03 0.000000000000000000e+00
1.113883537414965986e+03 0.000000000000000000e+00
1.114199546485260726e+03 0.000000000000000000e+00
1.114514104308389960e+03 0.000000000000000000e+00
1.114846984126984125e+03 0.000000000000000000e+00
1.115188752834467095e+03 0.000000000000000000e+00
1.115510748299319630e+03 0.000000000000000000e+00
1.115829115646258515e+03 0.000000000000000000e+00
1.116159818594104308e+03 0.000000000000000000e+00
1.116497052154194989e+03 0.000000000000000000e+00
1.116803446712018058e+03 0.000000000000000000e+00
1.117124353741496634e+03 0.000000000000000000e+00
1.117452698412698510e+03 0.000000000000000000e+00
1.117779954648525973e+03 0.000000000000000000e+00
1.118099954648526136e+03 0.000000000000000000e+00
1.118417414965986382e+03 0.000000000000000000e+00
1.118743764172335659e+03 0.000000000000000000e+00
1.119073560090703040e+03 0.000000000000000000e+00
1.119391564625850378e+03 0.000000000000000000e+00
1.119719727891156481e+03 0.000000000000000000e+00
1.120043718820861613e+03 0.000000000000000000e+00
1.120368798185940932e+03 0.000000000000000000e+00
1.120691700680272106e+03 0.000000000000000000e+00
1.121005351473922929e+03 0.000000000000000000e+00
1.121336054421768722e+03 0.000000000000000000e+00
1.121668571428571340e+03 0.000000000000000000e+00
1.121993832199546432e+03 0.000000000000000000e+00
1.122310022675736946e+03 0.000000000000000000e+00
1.122634557823129171e+03 0.000000000000000000e+00
1.122963083900226820e+03 0.000000000000000000e+00
1.123291247165532923e+03 0.000000000000000000e+00
1.123616507936508015e+03 0.000000000000000000e+00
1.123943038548752838e+03 0.000000000000000000e+00
1.124267392290249518e+03 0.000000000000000000e+00
1.124586848072562361e+03 0.000000000000000000e+00
1.124911746031746134e+03 0.000000000000000000e+00
1.125229206349206379e+03 0.000000000000000000e+00
1.125566439909297060e+03 0.000000000000000000e+00
1.125890068027210873e+03 0.000000000000000000e+00
1.126219138321995388e+03 0.000000000000000000e+00
1.126547301587301490e+03 0.000000000000000000e+00
1.126866394557823241e+03 0.000000000000000000e+00
1.127185487528344765e+03 0.000000000000000000e+00
1.127511473922902496e+03 0.000000000000000000e+00
1.127845986394557713e+03 0.000000000000000000e+00
1.128173061224489857e+03 0.000000000000000000e+00
1.128496145124716577e+03 0.000000000000000000e+00
1.128818503401360431e+03 0.000000000000000000e+00
1.129137777777777728e+03 0.000000000000000000e+00
1.129466666666666697e+03 0.000000000000000000e+00
1.129781043083900158e+03 0.000000000000000000e+00
1.130098140589569084e+03 0.000000000000000000e+00
1.130429750566893517e+03 0.000000000000000000e+00
1.130758820861678032e+03 0.000000000000000000e+00
1.131065034013605555e+03 0.000000000000000000e+00
1.131400453514739183e+03 0.000000000000000000e+00
1.131718458049886522e+03 0.000000000000000000e+00
1.132044807256235799e+03 0.000000000000000000e+00
1.132369886621315118e+03 0.000000000000000000e+00
1.132678095238095239e+03 0.000000000000000000e+00
1.132997551020408082e+03 0.000000000000000000e+00
1.133310113378684719e+03 0.000000000000000000e+00
1.133617959183673520e+03 0.000000000000000000e+00
1.133940498866213147e+03 0.000000000000000000e+00
1.134255238095238155e+03 0.000000000000000000e+00
1.134558548752834440e+03 0.000000000000000000e+00
1.134864036281179096e+03 0.000000000000000000e+00
1.135183492063492167e+03 0.000000000000000000e+00
1.135500045351474000e+03 0.000000000000000000e+00
1.135816417233560060e+03 0.000000000000000000e+00
1.136113197278911457e+03 0.000000000000000000e+00
1.136437369614512363e+03 0.000000000000000000e+00
1.136745941043083803e+03 0.000000000000000000e+00
1.137065759637188194e+03 0.000000000000000000e+00
1.137371972789115716e+03 0.000000000000000000e+00
1.137687800453514683e+03 0.000000000000000000e+00
1.138000362811791319e+03 0.000000000000000000e+00
1.138319455782312843e+03 0.000000000000000000e+00
1.138629841269841336e+03 0.000000000000000000e+00
1.138940408163265374e+03 0.000000000000000000e+00
1.139260770975056630e+03 0.000000000000000000e+00
1.139581678004535206e+03 0.000000000000000000e+00
1.139896417233559987e+03 0.000000000000000000e+00
1.140204807256235881e+03 0.000000000000000000e+00
1.140520816326530621e+03 0.000000000000000000e+00
1.140836825396825361e+03 0.000000000000000000e+00
1.141146122448979668e+03 0.000000000000000000e+00
1.141456326530612159e+03 0.000000000000000000e+00
1.141769614512471662e+03 0.000000000000000000e+00
1.142079274376417288e+03 0.000000000000000000e+00
1.142386938775510316e+03 0.000000000000000000e+00
1.142704580498866108e+03 0.000000000000000000e+00
1.143022222222222126e+03 0.000000000000000000e+00
1.143335691609977403e+03 0.000000000000000000e+00
1.143648979591836678e+03 0.000000000000000000e+00
1.143960090702947809e+03 0.000000000000000000e+00
1.144283537414966077e+03 0.000000000000000000e+00
1.144604625850340199e+03 0.000000000000000000e+00
1.144916462585033969e+03 0.000000000000000000e+00
1.145231564625850297e+03 0.000000000000000000e+00
1.145551383219954687e+03 0.000000000000000000e+00
1.145871927437641716e+03 0.000000000000000000e+00
1.146180498866213156e+03 0.000000000000000000e+00
1.146494149659863979e+03 0.000000000000000000e+00
1.146810702947845812e+03 0.000000000000000000e+00
1.147130521541950202e+03 0.000000000000000000e+00
1.147446712018140488e+03 0.000000000000000000e+00
1.147759818594104217e+03 0.000000000000000000e+00
1.148075827664399185e+03 0.000000000000000000e+00
1.148391836734693925e+03 0.000000000000000000e+00
1.148699863945578272e+03 0.000000000000000000e+00
1.149017142857142744e+03 0.000000000000000000e+00
1.149338412698412640e+03 0.000000000000000000e+00
1.149649705215419544e+03 0.000000000000000000e+00
1.149969160997732388e+03 0.000000000000000000e+00
1.150291156462584922e+03 0.000000000000000000e+00
1.150611882086167725e+03 0.000000000000000000e+00
1.150932970521541847e+03 0.000000000000000000e+00
1.151246984126984216e+03 0.000000000000000000e+00
1.151569886621315163e+03 0.000000000000000000e+00
1.151890430839002192e+03 0.000000000000000000e+00
1.152206802721088479e+03 0.000000000000000000e+00
1.152520816326530621e+03 0.000000000000000000e+00
1.152837913832199547e+03 0.000000000000000000e+00
1.153157732426303937e+03 0.000000000000000000e+00
1.153480816326530658e+03 0.000000000000000000e+00
1.153795555555555666e+03 0.000000000000000000e+00
1.154127528344671191e+03 0.000000000000000000e+00
1.154430113378684837e+03 0.000000000000000000e+00
1.154749387755102134e+03 0.000000000000000000e+00
1.155057414965986482e+03 0.000000000000000000e+00
1.155375238095238046e+03 0.000000000000000000e+00
1.155685623582766539e+03 0.000000000000000000e+00
1.156012335600907136e+03 0.000000000000000000e+00
1.156318911564625751e+03 0.000000000000000000e+00
1.156644353741496616e+03 0.000000000000000000e+00
1.156958185941042984e+03 0.000000000000000000e+00
1.157281088435374159e+03 0.000000000000000000e+00
1.157589659863945599e+03 0.000000000000000000e+00
1.157905850340136112e+03 0.000000000000000000e+00
1.158229478458049925e+03 0.000000000000000000e+00
1.158539319727891098e+03 0.000000000000000000e+00
1.158847165532879899e+03 0.000000000000000000e+00
1.159165895691609876e+03 0.000000000000000000e+00
1.159480090702947791e+03 0.000000000000000000e+00
1.159798095238095129e+03 0.000000000000000000e+00
1.160117006802721107e+03 0.000000000000000000e+00
1.160423945578231269e+03 0.000000000000000000e+00
1.160732335600906936e+03 0.000000000000000000e+00
1.161043990929705160e+03 0.000000000000000000e+00
1.161350022675736909e+03 0.000000000000000000e+00
1.161668390022675794e+03 0.000000000000000000e+00
1.161981678004535070e+03 0.000000000000000000e+00
1.162303129251700739e+03 0.000000000000000000e+00
1.162611519274376406e+03 0.000000000000000000e+00
1.162935147392290219e+03 0.000000000000000000e+00
1.163252970521542011e+03 0.000000000000000000e+00
1.163546485260771078e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.164197188208616808e+03 0.000000000000000000e+00
1.164519909297052209e+03 0.000000000000000000e+00
1.164842630385487610e+03 0.000000000000000000e+00
1.165150839002267503e+03 0.000000000000000000e+00
1.165461405895691541e+03 0.000000000000000000e+00
1.165770884353741394e+03 0.000000000000000000e+00
1.166075283446712092e+03 0.000000000000000000e+00
1.166391292517006832e+03 0.000000000000000000e+00
1.166710022675737036e+03 0.000000000000000000e+00
1.167026757369614415e+03 0.000000000000000000e+00
1.167357641723355982e+03 0.000000000000000000e+00
1.167670748299319712e+03 0.000000000000000000e+00
1.167986031746031813e+03 0.000000000000000000e+00
1.168296598639455851e+03 0.000000000000000000e+00
1.168611337868480632e+03 0.000000000000000000e+00
1.168929160997732424e+03 0.000000000000000000e+00
1.169246258503401350e+03 0.000000000000000000e+00
1.169565532879818647e+03 0.000000000000000000e+00
1.169882267573696254e+03 0.000000000000000000e+00
1.170192471655328745e+03 0.000000000000000000e+00
1.170510839002267630e+03 0.000000000000000000e+00
1.170821587301587215e+03 0.000000000000000000e+00
nan -1.000000000000000000e+00
1.171451791383219870e+03 0.000000000000000000e+00
1.171765986394557785e+03 0.000000000000000000e+00
1.172081088435374113e+03 0.000000000000000000e+00
1.172400181405895637e+03 0.000000000000000000e+00
1.172714557823129326e+03 0.000000000000000000e+00
1.173022766439909219e+03 0.000000000000000000e+00
1.173342403628117836e+03 0.000000000000000000e+00
1.173660045351473855e+03 0.000000000000000000e+00
1.173981678004535070e+03 0.000000000000000000e+00
1.174291700680272015e+03 0.000000000000000000e+00
1.174624399092970634e+03 0.000000000000000000e+00
1.174929160997732424e+03 0.000000000000000000e+00
1.175238458049886731e+03 0.000000000000000000e+00
1.175556825396825388e+03 0.000000000000000000e+00
1.175874285714285634e+03 0.000000000000000000e+00
1.176188480725623549e+03 0.000000000000000000e+00
1.176497414965986309e+03 0.000000000000000000e+00
1.176811065759637131e+03 0.000000000000000000e+00
1.177124353741496634e+03 0.000000000000000000e+00
1.177446893424036261e+03 0.000000000000000000e+00
1.177746575963718897e+03 0.000000000000000000e+00
1.178055691609977430e+03 0.000000000000000000e+00
1.178378049886621284e+03 0.000000000000000000e+00
1.178691700680272106e+03 0.000000000000000000e+00
1.179001904761904825e+03 0.000000000000000000e+00
1.179315011337868555e+03 0.000000000000000000e+00
1.179636099773242677e+03 0.000000000000000000e+00
1.179951383219954550e+03 0.000000000000000000e+00
1.180266666666666652e+03 0.000000000000000000e+00
1.180586848072562361e+03 0.000000000000000000e+00
1.180897414965986400e+03 0.000000000000000000e+00

